Rosita: Towards Automatic Elimination of Power-Analysis Leakage in Ciphers

Since their introduction over two decades ago, side-channel attacks have presented a serious security threat. While many ciphers' implementations employ masking techniques to protect against such attacks, they often leak secret information due to unintended interactions in the hardware. We present Rosita, a code rewrite engine that uses a leakage emulator which we amend to correctly emulate the micro-architecture of a target system. We use Rosita to automatically protect masked implementations of AES, ChaCha, and Xoodoo. For AES and Xoodoo, we show the absence of observable leakage at 1,000,000 traces with less than 21% penalty to the performance. For ChaCha, which has significantly more leakage, Rosita eliminates over 99% of the leakage, at a performance cost of 64%.

==> noleaks.txt <==
ROSITA: Towards Automatic Elimination of
Power-Analysis Leakage in Ciphers
Abstract—Since their introduction over two decades ago,
physical side-channel attacks have presented a serious security
threat. While many ciphers’ implementations employ masking
techniques to protect against such attacks, they often leak secret
information due to unintended interactions in the hardware.
We present ROSITA, a code rewrite engine that uses a leakage
emulator which we amended to correctly emulate the microarchitecture of a target system. We use ROSITA to automatically
protect masked implementations of AES and Xoodoo and show
the absence of observable leakage at only a 25% penalty to the
performance.

I. I NTRODUCTION
The seminal work of Kocher [44] demonstrated that interactions of cryptographic implementations with their environment can result in side channels, which leak information
on the internal state of ciphers. Since then multiple side
channels have been demonstrated, exploiting various effects,
such as timing [1, 11, 18, 19], power consumption [45],
electromagnetic (EM) emanations [20, 35, 59], shared microarchitectural components [37, 66], and even acoustic and
photonic emanations [4, 38, 46, 62]. These side channels pose
a severe risk to the security of systems, and in particular
to cryptographic implementations, and effective side-channel
attacks have been demonstrated against block and stream
ciphers [40, 60], public-key systems, both traditional [27, 55]
and post quantum [58], cryptographic primitives implemented
in real-world devices [5, 31], and even non-cryptographic
algorithms [8].
Many approaches to protect devices have been suggested,
in particular against power and EM attacks. These range from
special logic styles that are designed to make leakage dataindependent [22, 33, 65], through noise generation to hide the
signal [52], to algorithmic changes designed to prevent certain
leakage [51]. In particular, masking is a common algorithmic
countermeasure in which all intermediate (secret-dependent)
values in the ciphers are combined with random masks, so
that the leakage of one or even a few values does not provide
the attacker with enough information to recover the secrets.
The protection afforded by masking is, however, only theoretical. In practice, masked implementations often fail to
achieve the promised level of security. One of the most common reasons for leakage from masked implementations is unintended interactions between values in the micro-architecture.
For example, the power consumption of updating the contents
of a register may depend on a relationship between the values
prior to and after the update.
To achieve secure cryptography in the presence of sidechannel attacks, cryptographic implementations often go

Table I: Results of running ROSITA to automatically fix
masked implementations of AES and Xoodoo.
Cycles
Function
AES
Xoodoo

Leakage Points

Original

Fixed

Original

Fixed

1285
637

1526
794

25
38

0
0

through multiple cycles of leakage evaluation, e.g. as specified
in International Standard ISO/IEC 17825:2016(E) [41]. Such
a process is costly because it requires a high level of expertise
and significant manual labor, especially taking into account
state-of-the-art side-channel adversaries.
Recently, several works have experimented with tools that
provide a high resolution emulation of the power consumption [70]. The results of such emulations are combined with
standard statistical tests [10] to perform leakage assessment
of software without executing it on the actual hardware [57].
Observing that these tools eliminate the hardware from the
leakage evaluation process, we ask the following question:
Can leakage emulators be used for automatic mitigation of
side channel leakage from software implementations?
In this work, we answer this question in the affirmative (see
Table I for results), albeit with some caveats. Specifically, we
develop an automatic tool, ROSITA1 , that uses an emulator
to detect leakage due to unintended interactions between
values and then rewrites the code to eliminate the leakage.
Automating leakage elimination reduces the amount of work
required to ensure adherence with the ISO 17825 standard,
and to develop secure cryptographic implementations.
To emulate leakage, we develop E LMO*, an extended
version of the E LMO leakage emulator [50]. We find that,
while E LMO correctly emulates leakage between consecutive
instructions, it fails to emulate leakage caused by sharing
micro-architectural storage elements by instructions further
apart. We augment the E LMO model to account for storage
elements and develop a procedure to detect architecturallyhidden elements. We identify several hidden elements in the
ARM Cortex-M0 we experiment with. We further modify
E LMO to not only output the instruction that causes the
leakage, but also to identify the cause of the leakage.
1 We plan to open-source ROSITA so that others can utilize it and expand
on it.

●

Original cipher

●

ELMO*

ROSITA

Simulation-based
leakage analysis

Rule-based code
rewrite

●

●

Reduced-leakage
cipher

We propose a framework for generating leakage-resilient
implementations of masked ciphers by iteratively rewriting
the code at leakage points. (Section III)
We develop techniques to identify multiple sources of
leakage that the E LMO leakage model fails to detect. We
extend E LMO and augment it to identify these sources of
leakage. We further augment E LMO to report instructions
that leak secret information and the specific cause of leakage
for each. (Section IV)
We develop ROSITA, a code rewrite engine that uses the
output of E LMO*, our augmented E LMO, to rewrite leaking
instructions and eliminate leakage. (Section V)
We use ROSITA to rewrite masked implementations of AES
and Xoodoo. We test the code ROSITA produces and show
the absence of observable leakage in up to 200 000 traces
for each cipher. (Section VI)
II. BACKGROUND

Assess any
remaining leakage
on real hardware

A. Side-Channel Attacks
When software runs on some hardware, it affects the environment it executes in. This effect can be manifested as
variations in power consumption, electromagnetic emanations,
temperature, and state of various CPU components. As these
variations correlate with the operation of the algorithm, monitoring these variations disclose information about the internal
state, and as such provides a ‘communication’ channel that
transfers information from the software being observed to the
observer. These unintended communication channels are often
known as side channels.
In 1996, Kocher [44] noted that the information acquired
through a timing side channel may reveal secret information
processed by a cryptographic algorithms. Since then a significant effort has been dedicated to analyzing and eliminating
side-channel leakage, particularly in the context of cryptographic implementations [9, 35, 45, 49, 59].
Protection against side-channel attacks depends on both
the channel and the attacker capabilities. The constant-time
programming style [12, 42], which avoids secret-dependent
branches and table lookups, has proven effective against attacks that depend on the cryptographic operation timing or
on its effect on micro-architectural components [11, 18, 37].
However, when the leakage correlates with the data values
being processed, constant-time programming is not sufficient
to protect the implementation.
One of the main approaches to protect cryptographic implementations against side channels that leak information on data
values is masking [21, 54]. In a nutshell, masking combines
internal values processed by the cryptographic algorithm with
random masks, typically by xoring a mask and the internal
value. The masked internal values are uniformly distributed,
thus the leakage of a masked value does not reveal any
information to the attacker.
Although theoretically secure, naive masking often fails
to provide the required protection. The main cause is that
side-channel leakage often correlates not only with the value
being processed, but also with interactions with other values

Figure 1: Leakage elimination workflow with extended E LMO
(E LMO*) and ROSITA.

In its core, ROSITA is a rule-driven code rewrite engine.
It uses the output from E LMO* to select rewrite rules and
apply them at leaky points. To eliminate leakage, we follow
the workflow in Figure 1. We repeatedly execute E LMO* to
identify code locations that leak and then invoke ROSITA to
rewrite the code. Finally, we test the code produced by ROSITA
on the physical device to assess the level of remaining leakage.
We experiment with masked implementations of two ciphers
with very different round functions: the AES block cipher [24]
and the Xoodoo permutation [25], running up to 200 000 traces
on each. For AES we use the table-lookup based masked
implementation by Yao et al. [76]2 . AES implemented with
table lookups tends to be vulnerable to cache-based timing
attacks. Recent ciphers however, mostly permutations, can be
implemented efficiently with only bitwise Boolean instructions
and (cyclic) shifts, e.g., Keccak-p, the permutation underlying
SHA-3, [16, 30], Ascon [29], Gimli [13] and Xoodoo [26].
They all have a nonlinear layer of algebraic degree 2 and
hence allow very efficient masking. Among those, we chose
Xoodoo because it is the simplest of all and it lends itself to
efficient implementations for 32-bit architectures. Basically,
the two ciphers used are very different and together make our
analysis more comprehensive.
As Table I shows, ROSITA successfully eliminates leakage
from both AES and Xoodoo. The performance impact of
ROSITA is moderate 25%.
To sum up, the contributions of this work are:
2 From
https://github.com/Secure-Embedded-Systems/Masked-AESImplementation/blob/master/Byte-Masked-AES/byte mask aes.c

2

stored within the processor. Transitional effects are caused by
the differing power requirements between changing the value
of a stored bit and keeping its value unchanged. Thus, the
power required for changing the contents of a storage element
correlates not only with the new value stored in the element,
but also with the difference between the old and the new
values. Similarly, when multiple signals arrive at the input
of an electronic gate with different timing, a glitch may occur,
resulting in power consumption that correlates with the change
of the output signal [48].
For masked implementations, unintended interactions, such
as transitional effects and glitches can be disastrous. For
example, let us assume that the software processes two values,
v1 ⊕ m and v2 ⊕ m, where v1 and v2 are two internal
values that need to be kept secret, and m is a random mask.
Leaking either v1 ⊕ m or v2 ⊕ m provides the attacker with no
information, because these values are uniformly distributed.
However, if the software writes v1 ⊕ m to a register that
contains v2 ⊕ m, the power consumption will correlate with
(v1 ⊕ m) ⊕ (v2 ⊕ m) = v1 ⊕ v2 , leaking information on the
relationship between the two unmasked values.
One approach for fixing this issue is to go to higher
order masking [53], where multiple masks are applied such
that secret values cannot be reconstructed with less than
n > 1 intermediate values. Specifically, Balasch et al. [6]
demonstrate that unintended interactions due to transitions
half the number of intermediate values the adversary needs to
acquire. However, algorithms that use high-order masking are
significantly more complex than simple first-order masking,
and require much more resources and randomness.
Thus, the common practice, from the practitioners’ point of
view, is to use first-order masking, and to combine it with
ad-hoc countermeasures for unintended interactions. Then,
the implementers of the cryptographic software typically undergoes leakage assessment to find code locations that leak
information. If leakage is detected, the operator applies manual
modifications to the code to eliminate the leakage, this process
repeats until no further leakage is evident.
We now turn our attention to assessing leakage in cryptographic implementations.

positive result, indication leakage, does not tell much on the
exploitability of the leakage [63]. Nevertheless, due to its
simplicity and efficacy, the TVLA method is considered useful
first diagnostics tool for side-channel leakage assessment, and
it has become the popular tool for security analysts. The core
idea of TVLA is to use Welch’s t-test [73] to differentiate
between two sets of measurements, one with fixed inputs and
the other with random inputs. If the test finds a sufficiently
strong evidence that the measurements this implies that the
device leaks some data-dependent information through a side
channel. The main limitation is in evaluating each point in
time independently, so the leakage from combining multiple
points is not detected. To overcome this limitation, Schneider
and Moradi [63] extend the t-test to handle multiple points. In
addition, to address leakages distributed over multiple orders
they propose the use of the χ2 -test as a natural complement
to the Welch’s t-test.
As a further guideline for analysts, the International Standard ISO/IEC 17825:2016(E) [41] suggests a specific procedure for assessing the security of devices. Specifically, the
procedure requires selecting two fixed inputs and performing
TVLA measurements, comparing the traces with these fixed
inputs and those of random inputs. The number of traces in
each assessment depends on the desired security level and
ranges between 10 000 for level 3 and 100 000 for level 4.
C. Leakage Emulators
Because conducting real experiments for leakage detection
is costly, leakage emulation has been adapted as an alternative.
To the best of our knowledge, PINPAS [28], which detects
leakage in Java-based smart cards, is the first such emulator.
Since then, various other methods of emulating leakage have
been suggested. Among the most accurate use SPICE [56] to
simulate the internal circuits of a CPU down to a transistor
level Aigner et al. [3], Its drawback is that transistor-level
simulators tend to be very slow. Alternatively, researchers
have looked at emulating at the source code level [68] and
at machine instruction level [57, 69]. In source code level
emulation, the emulator does not have any information about
a specific CPU that will be used to run the compiled machine
code of a given source code. It emulates leakage having
source code as its only input. In instruction level emulation,
the emulation is based on the machine code that will be
executed on a certain CPU or more generally a specific CPU
kind. Recently, advanced instruction level emulators have been
introduced that use power traces from real experiments to
make better estimates [50]. Similarly, advanced characteristics
of CPUs such as instruction pipelining have found their way
into recent leakage emulators [47].

B. Side Channel Leakage Assessment
Leakage assessment of a device is very important for both
the semiconductor and the security evaluation industries, and
has accordingly received a lot of attention in past years.
Depending on the attacker model, many attack vectors are possible and exhaustive evaluation (by trying all possible attacks)
is simply not feasible. As an alternative, a leakage evaluation
methodology called Test Vector Leakage Assessment (TVLA)
was proposed [23, 67]. The question that it answers relates
to the presence of any sort of leakage (from side channel
measurements) of the targeted implementation running on
the device of interest. TVLA does have some limitations.
Specifically, a negative answer does not mean that the device
is secure. However, the confidence level can be increased
by testing multiple times with different inputs. Similarly, a

D. Automatic Approaches to Handling Side-Channel Leakage
Due to the numerous problems and pitfalls with countermeasures against side-channel attacks as previously discussed,
researchers developed several automated approaches for handling side-channel leakage. The approaches can be grouped
into two categories, simulation-based and code analysis.

3

1) Simulation-based Approaches: Veshchikov [68] presents
the SILK simulator, which simulates a high level abstraction of
the source code of an algorithm that generates traces. Another
simulator, MAPS [47] targets the Cortex-M3 and bases its
leakage properties on the Hardware Description Language
(HDL) source code. The simulator mainly focuses on leakage
caused in the pipeline.
These two simulators only automate the generations of
traces. Hence, they are basically assisting the leakage evaluation process in terms of speeding it up.
2) Code Analysis: Barthe et al. [7] describe how to automatically verify higher-order masking schemes and present a
new method based on program verification techniques. The
work of Wang and Schaumont [71] explains how formal
verification and program synthesis can be used to detect sidechannel leakage, prove the absence of such leakage and modify
software to prevent such leaks. However, both of these works
remain limited in the ways they model the hardware and actual
implementations.
Closer to ours are the works that, although sacrificing
generality, address the problem of “fixing” the leakage from
a specific device. Papagiannopoulos and Veshchikov [57]
performed an in-depth investigation of device specific effects
that violate the independent leakage assumption (ILA) [61].
They also provide an automated tool that can detect such
violations in AVR assembly code.
Another method to eliminate timing side channels in software was proposed by Wu et al. [75]. Their method requires
a list with secret variables as input and produces code that
is functionally equivalent to the original code but without
timing side channels. In a recently published work Wang
et al. [72] describe a type-based method for detecting leaks in
source code. They implemented their mitigations in a compiler
and evaluated their method. Eldib and Wang [32] propose a
method to add countermeasures to source code that masks
all intermediate computation results such that all intermediate
results are statistically independent.
Agosta et al. [2] introduce a framework to automate the
application of countermeasures against Differential Power
Analysis (DPA). Their approach adds multiple versions of the
code preventing an attacker from recognizing the exact point
of leakage.

is installed on the target device, the leakage is measured, and
fixes are applied to the machine code, until the leakage is
reduced to an acceptable level for the target use case.
This process, naturally, requires a significant level of expertise both in setting up and conducting the experiment to assess
the leakage and in fixing the software to reduce the leakage.
Moreover, because the assessment requires a large number of
encryption rounds on relatively low-performing devices, and a
number of repetitions in repairing the leakage and evaluating,
the process is time consuming.
ROSITA automates this process as shown in Figure 1. To
produce leakage-resilient cryptographic software, we start with
a (masked) implementation of the cryptographic primitive.
We use cross-compilation to produce both the assembly code
and the binary executable for the target device. The binary
executable is then passed to a leakage emulator, in our case
E LMO*, a modified version of E LMO [50], to perform leakage
assessment. This assessment identifies the leakage and the
machine instructions that cause it. ROSITA processes the
output of E LMO*, together with the assembly code. It applies
a set of rules that replace leaky assembly instructions with
functionally-equivalent sequences of instructions that do not
leak. Afterwards, the produced assembly program is assembled
and fed back to E LMO* and the process repeats until no further
fixes can be applied, at which time ROSITA produces a report
indicating the remaining leakage, if any.
Note that our approach makes use of a leakage emulator.
Prior static-analysis-based solutions, such as [47, 57, 68, 71,
75], rely on tags that identify the nature of values within
the program. For example, in ASCOLD [57] the programmer
needs to assign tags to values, e.g. identifying them as random
or masked. The main downside of the tagging approach is
that any mistake the programmer makes in tagging values can
be translated to missed leakage. In contrast, ROSITA applies
TVLA, using a procedure that extends ISO 17825, to the
emulated power trace. As such, ROSITA depends neither on
the programmer’s proficiency nor on specific properties of the
masking scheme to detect leakage. Subject to the accuracy of
the emulator and the strength of the statistical tools applied,
ROSITA will detect leakage in the implementation (up to the
level which the masking scheme used is meant to protect).

III. ROSITA OVERVIEW

Due to ROSITA’s reliance on a leakage emulator, care
should be taken when selecting one. For this work we select E LMO [50] as a basis because, unlike instruction-level
emulators, it is tailored to a specific processor model, while at
the same time it does not require detailed design information
to build its model. We now describe how E LMO models the
device it emulates and the leakage. We then identify limitations
for using E LMO with ROSITA and describe how we address
these and develop E LMO*.

IV. L EAKAGE E MULATION

ROSITA aims to automate the process of producing leakageresilient software. Specifically, we focus on reducing the
manual effort required for ensuring conformance with the
ISO 17825 standard. We assume that the underlying algorithm
employs a protection technique, such as masking. However,
unintended interactions between data introduced in the execution of the software, e.g. when overwriting one value with
another where both values are masked with the same mask,
can break the independent leakage assumption [61] and leak
secret information through a physical side channel, such as the
power channel. Thus, to fix such leaks, implementers typically
go through a manual, iterative process whereby the software

A. The E LMO Leakage Model
Emulating the hardware at the transistor level would produce the most accurate leakage estimate. However, this is often

4

infeasible, both due to the complexity of such analysis and
because the hardware implementation details are not available
to the security evaluators and software developers.
Instead, leakage emulators use an abstract model of the
device and of its power consumption. The abstract model is
significantly simpler than emulating at the transistor level. At
the same time, using an abstract model reduces accuracy and
may result in missing some leakage. Thus, the leakage model
presents a trade-off between modeling cost and accuracy.
E LMO’s model of the hardware considers bit values and
changes in bit values over the Arithmetic Logic Unit (ALU)
inputs and outputs and memory instructions. Specifically, each
operand is compared to the corresponding operand of the
preceding instruction. Power consumption is modeled as linear
combinations of bit values or bit changes.
E LMO models 21 instructions that its authors claim cover
typical use in cryptography. These 21 instructions are divided
into five groups, each modeled separately. To generate the
model, power traces are collected while the processor executes
sequences of three instructions. Each trace is processed to
select a point-of-interest to be used as a representative of the
trace. E LMO then performs a linear regression on the data
collected in the traces to find the coefficients for the model.
The model itself consists of 19 main components, each
modeling a specific part of the architecture. These cover:
● A linear combination of the bit flips between each operand
of the current instruction and the corresponding operand of
the previous and the subsequent instructions.
● A linear combination of the bit values of the operands of
the current instruction.
● The instruction groups of the previous and subsequent
instructions.
E LMO provides a pre-computed model of the STM32F0303
evaluation board which features an ARM Cortex-M0 based
STM32F030R8T6 System-on-Chip (SoC).4

Figure 2: Evaluation Setup.
Control
PC
Oscilloscope

B. Evaluation Setup

Vcc

To evaluate E LMO, we compare its output with leakage
assessment of the code on the real hardware. Our evaluation
setup is shown in Figure 2.
We evaluate E LMO with the same STM32F030 Discovery
evaluation board used in McCann et al. [50]. Following the
instructions of McCann et al., we disconnect one of the two
power inputs of the System on Chip (SoC) and attach a 330 Ω
shunt resistor to the second power input.
We use a PicoScope 6404D with a Pico Technology TA046
differential probe connected to the oscilloscope via a Langer
PA 303 preamplifier, to measure the voltage drop across the
shunt resistor as a proxy for the power consumption of the
SoC. See circuit diagram in Figure 3.
We sample every 12.8 ns, which, with a clock rate of 8 MHz,
is roughly 9.77 samples per clock cycle. The samples are 8-bit

Pi

Ci

SoC
Shunt
Resistor

Figure 3: Evaluation Setup — Circuit Diagram
wide and our PicoScope can store up to 2 giga samples before
running out of memory.
We use a control PC to orchestrate the experiments. The
PC controls the oscilloscope and the STM32F030 Discovery
evaluation board. It sends the software to be tested and the
data to be used to the evaluation board, and collects the trace
data from the oscilloscope.
Each experiment collects multiple power traces from running the software on the evaluation board. The execution of the
software alternates between the fixed and the random cases.
Thus, half of the collected traces are for the fixed case and
the other half is for the random tests. Fixed and random tests

3 https://www.st.com/en/evaluation-tools/32f0308discovery.html

4 E LMO also provides a model for the Cortex-M4-based STM32F4 Discovery board, which we do not use in this work.

5

are run randomly interleaved to make sure that the internal
state of the device is non-deterministic at the start of each
test [63]. To identify the start and end of the segment that we
monitor, we use the output pins of the device to trigger the
trace collection and to mark the end of the points of interest.
Later, we use these trigger points to filter out traces with clock
jitter. In order to align the traces, we use the eShard SCAred
library5 .
To detect leakage, we employ non-specific TVLA. That is,
we check the distribution of the values at each trace point
(after alignment) and use the Welch t-test to check if the
samples in the fixed and in the random traces are drawn from
the same distribution. Following the common practice in the
domain, we use a t-test value above 4.5 or below −4.5 as an
indication of leakage. We validate the setup using the example
from McCann et al. [50], getting results similar to theirs. See
Appendix A.

Pearson Coefficient

for the data the code processes. (For example, in Listing 1
we randomize r1, r3, r4, r7, and the contents of the
memory address pointed to by r2.) For each run we also
record the Hamming distance between the two values we
investigate. (In this example, the values of r1 and r4.) We
then calculate the Pearson correlation coefficient between the
Hamming distance and the values in each point of the trace.
A high correlation coefficient indicates that the Hamming
distance between the values leaks through the power trace,
implying that the first instruction keeps the value it processes
in some storage element that interacts with the data processed
by the last instruction.

C. Storage Elements and the E LMO Model
The E LMO model of the hardware only looks at interactions
between arguments and outputs of successive instructions.
However, it overlooks interactions that span multiple cycles.
These interactions happen between instruction arguments and
values that are stored in storage elements such as registers,
memory, or latches.
To evaluate interactions overlooked by E LMO, we design
a systematic battery of small sequences of code that aim at
highlighting interactions via storage elements between instructions. An example of such code is shown in Listing 1. The
code aims to check if there is an interaction between the value
stored in Line 1 and the value used as the second argument
of the eors instruction in Line 11. The purpose of the movs
instructions between the two tested instructions is to eliminate
leakage between pipeline stages. The sequence of five movs
instructions ensures that the str instruction is completed by
the time the eors instruction enters the pipeline.
1
2
3
4
5
6
7
8
9
10
11

str
movs
movs
movs
movs
movs
movs
movs
movs
movs
eors

r1,
r7,
r7,
r7,
r7,
r7,
r7,
r7,
r7,
r7,
r3,

0.2
0.15
0.1
0.05
0
-0.05
-0.1
-0.15
-0.2

str - eors
ldr - eors

0

5

10

15

20

25

30

35

40

Cycle
Figure 4: Pearson correlation coefficient of interference test.
Figure 4 shows the Pearson correlation coefficients for two
code sequences. One from Listing 1, testing leakage from str
to eors, and the other testing leakage from ldr to eors.
As we can see, the code in Listing 1 show a pronounced
dip in the correlation coefficient around cycle 25, indicating
interaction between the values. Conversely, the correlation
coefficient when replacing the str with ldr remains close
to zero, indicating no leakage.
D. Dominating Instructions
The methodology we discuss in Section IV-C allows us to
find instruction pairs that interact via hidden storage within the
processor. However, each such instruction may affect multiple
storage elements. To correctly model leakage through these
elements, we need to know which instructions affect which
storage elements. Because design details of the processor are
not public, we cannot positively identify the storage elements
used by an instruction. Instead, we search for dominating
instructions in pairs, i.e. instructions that set more storage elements than others. For that, we use code sequences similar to
Listing 2, which checks if str dominates eors. Specifically,
we pick a pair of instructions with interacting storage. In the
test code we use two instances of the first (Lines 1 and 9), with
the second instruction separating these two instances (Line 5).
If the first instruction dominates the second, leakage will be
visible at the second instance of the first instruction (Line 9).

[r2]
r7
r7
r7
r7
r7
r7
r7
r7
r7
r4

Listing 1: Evaluating interactions between the str and
the eors instructions.
For the test, we collect 10 000 power traces of running
the code segment, each run using different random values

1
2

5 https://gitlab.com/eshard/scared

3

6

str r1, [r2]
movs r7, r7
movs r7, r7

4
5
6
7
8
9

movs
eors
movs
movs
movs
str
Listing

4) Memory Bus: The memory bus seems to have a storage
element that stores the most recent value stored to or loaded
from the memory. When loading from or storing to memory,
the value of the storage element is overwritten, leaking the
Hamming distance between the previous and the new value.
This leakage differs from the two described above, and happens irrespective of the registers and the memory addresses
used. Consequently, when writing to or reading from memory,
care should be taken to only access non-secret values or values
masked with different masks. We note that the storage element
could be the contents of the addressed memory itself, where
the power leakage correlates with changing the contnts of the
memory bus.
It is important to note that the storage element always
stores a 32-bit word. Thus, when loading or storing a byte,
the whole 4-byte aligned 32-bit word that contains the byte
is moved to the storage element. This may create memory
interaction between memory operations that seem completely
unrelated. For example, consider the code in Listing 3. In
this example we assume that memory locations 0x300 and
0x400 both contain one secret byte each, both masked with the
same mask. The code in this example performs two memory
operations, the first stores a byte into address 0x303 and the
second reads a byte from location 0x402. We note that none
of these locations contains secret data, and the data stored is
also not secret. However, the store operation loads the 32-bit
word in memory locations 0x300–0x303 into the memory bus,
and the following load operation replaces the contents with the
32-bit word in memory location 0x400–0x403. This causes an
interaction between the data in memory locations 0x300 and
0x400, leaking the Hamming distance between the data stored
in these locations.

r7, r7
r3, r7
r7, r7
r7, r7
r7, r7
r4, [r5]
2: Checking for a dominating instruction

Theoretically, it is possible to have a pair of instructions that
each only affects part of the state set by the other. However,
we did not find any such pair.
E. Findings
We run a broad range of experiments, with (1) some
focusing on architecturally known storage elements, such as
registers and memory, and (2) others aiming to find microarchitectural storage elements by testing interactions between
pairs of instructions. We find several sources of leakage that
E LMO does not identify. We note that Gao [36] also identifies
many of the issues we find; however, their identification was
driven by the iterative tweaking of a cipher, whereas our
systematic approach is cipher-agnostic.
1) Registers: We find that overwriting a register leaks the
(weighted) Hamming distance between the previous value
and the new value. This is a significant leakage source,
because reusing a register that contains a masked value for
another value with the same mask leaks secret information.
Unlike Papagiannopoulos and Veshchikov [57], we do not find
leakage across different registers.
2) Memory: Writing data to memory interacts with data
already stored in the same location. Hence, overwriting one
masked value with another may remove the mask, leaking the
values.
3) Instruction Pairs: We analyzed all pairs of instructions
for leakage from both arguments. The results for the second
argument are summarized in Table II. We see that all instructions set some state, and that most pairs do interact with this
state. We now discuss some of our observations about the
storage elements used.

1
2
3
4
5
6
7
8
9
10
11

push

pop

ldrh

ldrb

ldr

strh

strb

str

muls

lsrs

rors

lsls

subs

orrs

mov

cmps

bics

ands

adds

eors

Table II: State interactions between the second operands of
instruction pairs. Triangles point to the dominating instruction.
Circles indicate interactions on the same storage.

12

eors
adds
ands
bics
cmps
mov
orrs
subs
lsls
rors
lsrs
muls
str
strb
strh
ldr
ldrb
ldrh
pop
push

13

movs
movs
movs
movs
movs
strb
movs
movs
movs
ldrb
movs
movs
movs

r3,
r4,
r7,
r7,
r7,
r5,
r7,
r7,
r7,
r6,
r7,
r7,
r7,

0x303
0x402
r7
r7
r7
[r3]
r7
r7
r7
[r4]
r7
r7
r7

Listing 3: Example of word interaction
A further issue in the memory bus is an interaction between the bytes of words loaded from or stored to memory.
Specifically, our analysis shows that when memory data is
accessed, consecutive bytes in the word interact with each
other. Thus, if a word contains multiple bytes that are all
masked with the same mask, loading it from or storing it to
memory will leak the Hamming distance between consecutive

7

bytes. We note that due to the memory bus storage element
described above, the leakage occurs even if the memory access
operations access a single byte of a 32-bit word.
5) Store Latch: We find that storing a register to memory
results in potential interactions between the value of that
register and the second argument of subsequent ALU instructions, such as eors. However, if the contents of the register
changes between the str and the ALU instruction, the second
argument of the ALU instruction interacts with the updated
value of the register rather than with its original value.

2
3
4
5
6
7
8
9

str
movs
movs
movs
movs
movs
movs
movs
eors

r5,
r7,
r7,
r7,
r5,
r7,
r7,
r7,
r1,

15
10

t-test value

1

destination register, correlating the two operands captures the
effect of calculating the result of the operation and overwriting
the destination register.
To capture interactions via memory and internal storage
elements, we track the contents of these elements, and add
model components that correlate with them.

[r3]
r7
r7
r7
r2
r7
r7
r7
r4

Device
ELMO
ELMO*

5
0
-5
-10
-15

0

5

10

15

20

Cycle
Figure 5: Leakage from str to eors.
In total, our model consists of 25 components. We validate
our model by repeating the test cases used for identifying the
storage elements. For example, Figure 5 shows the real and the
emulated leakage from running the code in Listing 1 on the
real hardware, E LMO, and in E LMO*. We see that our model
identifies the leakage that the original E LMO model misses.

Listing 4: Store latch example.
For example, in the example in Listing 4, the code stores
the value of r5 to memory (Line 1). It then updates the
value of r5, moving the contents of r2 to it (Line 5).
Finally, it calculates the exclusive-or of r1 and r4. Our
experiments show leakage in Line 9, which correlates with
the Hamming distance between the original values of r2 and
r4. Interestingly, we note that the update of the interacting
register takes one cycle to become effective. That is, removing
Lines 6–8 in Listing 4 removes the interaction between the
original values of r2 and r4, but leaves an interaction between
the original values of r5 and r4.
We believe that the processor maintains a reference to
the most recently stored register. This reference is used as
an input to a multiplexor that selects the contents of the
referenced register. Implementing the str instruction requires
two cycles [34, Figure 4.6]. In the first, the processor calculates
the store address and in the second it performs the store.
We believe that, to avoid locking the register file, in the first
cycle the processor copies the contents of the register to an
intermediate latch, from which it is retrieved in the second
cycle. We believe that a glitch on the bus causes interference
between the contents of the latch and the second argument of
subsequent instructions, explaining the leakage we observe.

V. C ODE R EWRITE IN ROSITA
As Section III describes, the core of ROSITA is a rewrite
engine that uses the output of the E LMO* emulator to drive
code fixes for leakage. We assume that the original code is
masked, i.e. it does not leak at the algorithm level. However,
the translation of the algorithm into machine code and the
execution of this machine code can result in unintended and
unexpected leakage. In this section, we review the causes of
leakage we identify, and describe the fixes the ROSITA applies
for each. We begin with a high-level description of ROSITA
and proceed with the details of the rewrite rules it applies.
A. ROSITA Design
ROSITA is a rewrite engine that takes the code and the output
of E LMO*, and rewrites the code to avoid leakage. To decide
which rewrite rule to apply, ROSITA needs more information
than the original E LMO provides. Specifically, when leakage
is identified, ROSITA needs to know the cause of the leakage.
To find the cause of the leakage, E LMO* not only emulates
the leaked signal, but also finds which of the components
of the model is causing the leak. We, therefore calculate
the t-test value not only for the combined emulated signal,
but also to separate components of the signal.6 Thus, for
example, we keep track of the t-test value of the part of
the signal contributed by each of the instruction operands, by
interactions between the instruction result and its operands,
and by interactions between the instruction results or operands

F. Extending the E LMO Model
Recall (Section IV-A) that E LMO builds its model using a
linear regression from traces collected from sequences of three
instructions. To account for the effects of storage elements
we identified, we update the model to include a few more
components. We call out extension E LMO*.
Whereas the E LMO model treats each operand separately,
we also look at combinations of bits across the two operands
of the instruction. Because the first operand is typically the

6 Implementation note: to reduce memory usage, we calculate the t-test
values incrementally, using Welford’s algorithm [74].

8

with values previously stored to or loaded from memory. Using
this information, when E LMO* reports that an instruction
leaks, we can inspect the components and identify the leakage
cause.
The main strategy ROSITA uses to fix the leakage is to wipe
stored state with a random mask. For that, ROSITA dedicates a
mask register (ROSITA uses register r7), which is initialized
with a random 32-bit mask. When compiling the software, we
use the flag -ffixed-r7 to direct the compiler not to use
the mask register, ensuring that its contents are not modified
except by ROSITA.

D. Rotation Operations
Rotation operations show interaction between the value pre
and post rotation. When a single masked value is rotated, this
interaction is unlikely to leak secret data because the mask
hides the contents. However, when rotating a word comprised
of multiple masked values that all use the same mask, the
result of the rotation may align the masked values, effectively
nullifying the mask, leaking the difference of the unmasked
values.
We propose two approaches to remove this leakage. As an
example, suppose that we would like to rotate the register
r2, whose value is a concatenation of four masked bytes:
(b1 ⊕ m)∣∣(b2 ⊕ m)∣∣(b3 ⊕ m)∣∣(b4 ⊕ m). Rotation of r2 by a
multiple of 8 bits would result in leakage of information on the
value of the bi ’s. For example, assuming r3 contains the value
8, the instruction ror r2, r3 would set the value of r2 to
(b2 ⊕ m)∣∣(b3 ⊕ m)∣∣(b4 ⊕ m)∣∣(b1 ⊕ m), and the interaction
between the original and the rotated values of r2 would leak
the Hamming weight of (b1 ⊕b2 )∣∣(b2 ⊕b3 )∣∣(b3 ⊕b4 )∣∣(b4 ⊕b1 ).
Word Mask. A straightforward approach for preventing such
leakage is to mask the word with our mask register (r7), rotate
both the word and the mask register and then use the rotated
mask to unmask the word. Thus, instead of rotating r2, we
rotate r2 ⊕ r7. As an example, Figure 6 shows how ROSITA
fixes a rors r2, r3 instruction that E LMO* indicates is
leaking.

B. Operand Interaction
One of the common forms of unintended interaction is
between the operands of successive instructions. Technically,
as McCann et al. [50] note, loading an operand to the bus leaks
the Hamming distance between the value previously held in
the bus and the new value. If both values use the same mask,
the Hamming distance between the masked values is the same
as that between the original values.
ROSITA identifies such leakage by checking the various ttest values calculated for the operands and their relationship
with those of prior instructions. In the case that the leakage
is caused by such interaction, ROSITA inserts an access to the
mask register, using movs r7, r7 The instruction moves
the contents of the mask register into the mask register, and is
therefore functionally a no-op. However, because the value of
the mask register goes through the bus, the previous contents
of the bus is wiped, removing the interaction between the two
masked values.

rors r2, r3

eors
rors
rors
eors

r2,
r2,
r7,
r2,

r7
r3
r3
r7

Figure 6: Masking rotation operations. The leaking ror
operation on the left is replaced with a masking sequence on
the right.

C. Register Reuse
Due to the limited number of registers, compilers and
programmers often reuse those, e.g. when the old contents are
either consumed or stored in memory. Reusing a register rarely
removes the old contents from it. Consequently, when new
data is loaded into a register, it interacts with algorithmically
unrelated data that remains from prior uses of the register.
Papagiannopoulos and Veshchikov [57] note that if the old
contents and the new contents are both masked using the
same mask value, the difference between the masked contents,
i.e. their exclusive or, is the same as the difference between
the unmasked contents. Consequently, when a register is used
consecutively for two values with the same mask, it leaks the
difference between the values.
To identify this form of leakage, ROSITA checks the t-test
value of overwriting register value. Once identified, ROSITA
wipes the old contents of the register by copying the contents
of the mask register to the destination register of the leaking
instruction, as Papagiannopoulos and Veshchikov [57] suggest.
For example, suppose that the instruction movs r3, r4
leaks because both r3 and r4 contain values masked with
the same mask. To eliminate the leak, ROSITA inserts movs
r3, r7 before the leaking instruction.

We note that this sequence modifies the contents of our
mask register. However, this has no effect on the functionality
because the mask register is assumed to be random and there
is no long-term dependency on its exact contents.
Partial Rotations. An alternative approach is to combine
multiple shifts to avoid rotations of multiples of the data size.
For example, a rotation by 8 bits can be replaced with a
rotation by 3 bits followed by a rotation by 5 bits.
ROSITA employs the word mask approach both because it is
more general, i.e. does not depend on the size of the rotation,
and because it already has the mask register, which it uses for
the other fixes.
E. Memory Operations
As discussed in Section IV-E, there are several effects that
can cause interactions between values used in memory operations. These include a storage element in the memory bus that
remembers recently accessed memory value and consequently
leaks the Hamming distance between the remembered value
and the current one on memory access operations, interaction

9

between loaded and stored values and the previous contents
they overwrite, and an interaction between bytes in stored
words.
When E LMO* indicates that a load instruction leaks due
to interaction with the memory bus storage element, ROSITA
wipes the contents of the bus by pushing the mask register
to the stack and popping from the stack to the destination
register of the load instruction. Figure 7 shows an example
of an ldr instruction (left) that leaks through interaction of
the loaded value with a previously loaded value. To fix this,
ROSITA inserts a push and a pop instructions before the
load, yielding the code fragment in the right. Popping the
mask to the destination of the load instruction also protects
against leakage through interaction with the previous value of
the destination register.
ldr r2, [r3]

str r2, [r3]

push r7
pop r2
ldr r2, [r3]

Figure 7: A leaking load instruction (left) and the fixed
sequence (right).
Due to the more intricate potential interactions, the picture
with store instructions is a bit more complex. To overcome
interactions with the previous value used on the memory bus
and to address possible interactions with the previous contents
of memory, ROSITA first stores the mask register into the
destination location and then performs the required store (See
Figure 8).
str r2, [r3]

push {r6}
push {r0}
movs r0, #0xff
movs r6, r2
ands r7, r7
ands r6, r0
lsls r0, #0
strb r0, [r3, #0]
strb r6, [r3, #0]
movs r6, r7
movs r6, r2
movs r0, #0xff
lsls r0, #8
ands r7, r7
ands r6, r0
lsrs r0, #8
lsrs r6, #8
strb r0, [r3, #1]
strb r6, [r3, #1]
.
.
.
pop {r0}
pop {r6}

Figure 9: Addressing byte interaction in stores. A leaking store
instruction (left) and part of the fixed sequence (right).
al. [76]7 . To perform the S HIFT ROWS operation of AES, which
permutes bytes in the data being encrypted, the implementation
uses byte loads and stores. Following the suggestion of Gao
[36], we use different masks for each row to avoid leakage
through interactions between bytes in memory words.
Efficient software AES implementations on CPUs (without
dedicated AES instruction) use table lookups, which makes
them vulnerable to cache-based attacks. As an example of a
modern primitive, the second cipher we use is the cryptographic permutation Xoodoo. Xoodoo was proposed recently
by Daemen et al. in [25] for use in authenticated encryption
modes [26]. The optimized and non-masked implementation
of Xoodoo we took from [15] and we implemented 2-share
boolean masking scheme of Bertoni et al. [14] ourselves.

str r7, [r3]
str r2, [r3]

Figure 8: A leaking store instruction (left) and the fixed
sequence (right).
When byte interaction within the stored data leaks, ROSITA
stores one byte at a time. In such a case, care should be
taken to ensure that these bytes and the operations required for
their storage do not create unintended interactions, leading to
a relatively long code segment in Figure 9. The code uses two
registers chosen to not conflict with the store, r0 and r6 in
the example in Figure 9. The first is used for selecting the byte
to store, while the second is used for the byte. ROSITA uses
two stores for each byte to avoid interactions on the memory
bus or in the DRAM. While this rewrite rule eliminates the
leakage, the performance cost of using it is significant. As
such, it may be better to avoid stores of words that contain
multiple values masked with the same mask. Changing the
logic of the cipher is outside the scope of ROSITA.

A. Fixing Leakage
We first show ROSITA’s success in fixing the leakage it
detects. Figure 10a shows the results of a non-specific fixed vs.
random experiments with 200 000 traces of executing the first
round of the AES implementation. The figure shows leakage
(t-value above the threshold of 4.5) around cycles 500–550,
which correspond to the AES S HIFT ROWS operation. As
Figure 10b shows, ROSITA detects the leaks and fixes them.
This fix does not, however, come for free. The first round
now takes 1 520 cycles, compared with 1 285 for the original

VI. E VALUATION
We evaluate ROSITA with masked implementations of two
cryptographic primitives. AES [24] is one of the most commonly used ciphers, having been an international standard
since 2001. We use the byte-masked implementation by Yao et

7 https://github.com/Secure-Embedded-Systems/Masked-AESImplementation/tree/master/Byte-Masked-AES

10

15

10

10

t-test value

t-test value

15

5
0
-5
-10
-15

5
0
-5
-10

0

200

400

600

800

1000

1200

1400

-15

1600

0

100

200

300

Cycle

500

600

700

800

600

700

800

(a) Original implementation.
15

10

10

t-test value

t-test value

(a) Original implementation.
15

5
0
-5
-10
-15

400

Cycle

5
0
-5
-10

0

200

400

600

800

1000

1200

1400

-15

1600

0

100

200

Cycle

300

400

500

Cycle
(b) Fixed with ROSITA

Figure 10: Fixed vs. random test for AES (200K traces).

Figure 11: Fixed vs. random test for Xoodoo (200K traces).

implementation—a slowdown of 18%. Figures 11a and 11b
show similar results for Xoodoo, with a 25% slowdown (637
vs. 795 cycles).
To determine the trend of leakage, we perform the fixed
vs. random test on the hardware with a varying number of
traces. Figure 12 shows the results for both the original and the
fixed implementations. The horizontal axis shows the number
of traces used for the fixed vs. random test, and the vertical
is the maximum absolute value of the t-test for each of the
implementations. As we can see, the original implementations
show increasing leakage, significant leakage is visible even
with as little as 1 000 traces, and the confidence increases as
traces are added. In contrast to this, our fixed implementation
does not show any significant leakage at up to 200 000 traces.

Max t-test value

(b) Fixed with ROSITA

80
70
60
50
40
30
20
10
0

AES Original
AES Fixed
Xoodoo Original
Xoodoo Fixed

0

50k

100k

150k

Trace count
Figure 12: t-test value trend.

and 100 fixed inputs for AES and Xoodoo, respectively. As
we can observe, when we increase the number of fixed points,
the number of locations that show leakage increases.
Running ROSITA with these inputs allows us to fix all of
these leakages. Repeating the experiment with the the code
that ROSITA produces and the same fixed inputs we get the ttest values in the bottom rows of these figures. We can observe
that ROSITA fixes the leakage, at a cost to the performance.
Table III compares the performance of the code before and
after running ROSITA, showing a maximum overhead of 25%.
The number of leakage points identified depends on the
fixed inputs chosen for the fixed vs. random test. To better
understand the relationship, we want to find out how many
leakage points we expect to find for a given number of fixed vs.
random inputs. Figure 13 shows this for AES and Xoodoo. For

B. Multiple Fixed Inputs
One of the known limitations of TVLA is that it may miss
some leakage if used with only one input [64]. Thus, common operating procedures require running multiple fixed vs.
random tests, each with a different fixed input. For example,
the ISO 17825 standard requires two fixed inputs. To test the
impact of multiple fixed inputs, we perform multiple fixed
vs. random tests, each with a different randomly chosen fixed
input. To combine the results of multiple experiments, we
use the largest absolute t-value calculated for a sample point
as a representative for leakage at that point. Thus, if any of
the fixed vs. random tests indicates leakage at a point, the
combined result will also indicate leakage there. The top row
of Figures 14 and 15 shows the combined results from 1, 5,

11

Table III: Encryption length (cycles) after fixing with ROSITA
with varying number of fixed inputs.
cipher

Original

1 Fixed

5 Fixed

100 Fixed

1 285
637

1 519
765

1 520
771

1 526
794

AES
Xoodoo

because we need to provide the masked implementation of
Xoodoo much more randomness, and the communication
dominates the execution time. Thus, E LMO* is 4.5–7 times
faster than the real hardware.
We note that the task of collecting traces is ridiculously
parallelizable. Hence, on a typical desktop, we can collect
traces eight times faster, and with an investment of $1 000
we can double the rate again. In contrast, to prallelize trace
collection from the hardware, we would need to replicate the
setup, at a cost of over $10 000 per node. Thus, the effective
speed of ROSITA is about two order of magnitude faster than
the hardware.

a given number of inputs, the plots display the average number
of leakage points that E LMO* discovers over 10 selections of
inputs. The figure also displays the 95% confidence interval.
We see that 10 fixed inputs are enough to find 93% of the
leakage points in AES and 98% in Xoodoo.

Number of Leaks

VII. L IMITATIONS AND F UTURE W ORK
80
70
60
50
40
30
20
10
0

Possibly the main limitation of ROSITA is that, while we
have found no evidence for leakage, there is no guarantee that
it fixes all leakage. There two main reasons for that:
● Methodology: While popular and standardized, nonspecific fixed vs. random tests are not a panacea for leakage.
Leakage they detect is not necessarily exploitable and the
absence of detection does not necessarily mean that no
leakage exists. In particular, the method only detects firstorder leakage. We note, however that this does not detract
from ROSITA achieving its aim of assisting in assessing
compliance with the standard.
● Model Limitations: ROSITA relies on E LMO * which is
only a model of the hardware. Gaps between the model and
the real hardware, both in terms of capturing the hardware
behavior and in terms of accuracy of the model can result
in missed leakage. For this reason we recommend that
operators do not rely solely on ROSITA. It can be used to
achieve a high degree of assurance, and is likely to automate
a significant part of the work required for compliance, but
testing with the real hardware is essential.
A further limitation of ROSITA, which, like others, stem
from the E LMO* model is its suitability for other processors.
E LMO* uses a very simple model of the processor. It is suitable
for small, in-order, cacheless microcontrollers, such as the
Cortex-M0, AVR processors such as the ATMEGA328p, or
small RISC-V processors. However, the model is unlikely to
be suitable for more advanced processors. Nonetheless, we
believe that the ROSITA is important, because these microcontrollers it targets are extremely popular in embedded devices,
where they often implement cryptographic functionalities. At
the same time, there is very little control of the physical
environment of such devices, allowing the attacker unfettered
access and enabling the type of attacks we defend against. We
leave porting E LMO* and ROSITA to other microcontrollers to
future work.
Another direction to which ROSITA could be extended
is using other statistical tests. While the ISO 17825 does
not require them, tests such as mutual information [39] and
χ2 [43], have been proven useful as statistical distinguishers.
It may also be possible to extend ROSITA to use correlation
power analysis (CPA) [17]. This would, however, require the
operator to provide ROSITA with possible values to search for

95% confidence interval
Average
0

20

40

60

80

100

Number of Inputs

Number of Leaks

(a) AES
80
70
60
50
40
30
20
10
0

95% confidence interval
Average
0

20

40

60

80

100

Number of Inputs
(b) Xoodoo

Figure 13: Average number of leaks per fixed inputs.
When we compare the identified leakage points against the
ground truth, we find that many of the discovered leakage
points are false positives, explaining the discrepancy between
the figures and Table I. To verify that we discover all of the
real leakage points, we use ROSITA with 100 fixed inputs to
fix AES and Xoodoo. We then use the produced code on the
hardware with a new set of 100 fixed inputs. We found no
evidence for leakage with either AES or Xoodoo.
C. Performance
The performance bottleneck for ROSITA is running E LMO*
to generate the simulated traces. We can collect 10 000 traces
of AES in 26 seconds, and Xoodoo in 21. In comparison, the
code rewrite phase of ROSITA takes around 0.1 seconds.
Collecting the same amount of traces from the hardware
takes 117 seconds for AES, and 147 for Xoodoo. We note
that although Xoodoo is faster than AES, collection is slower,

12

15

10

10

5
0
-5

5
0
-5

-10

-10

-15

-15

0

200

400

600

800

1000

1200

1400

1600

t-test value

15

10

t-test value

t-test value

15

0
-5
-10

0

200

400

600

Cycle

800

1000

1200

1400

-15

1600

(b) Five fixed inputs – before ROSITA.

10

5
0
-5
-10

t-test value

10

t-test value

15

10

5
0
-5
-10

200

400

600

800

400

600

1000

1200

1400

-15

1600

1000

1200

1400

1600

5
0
-5
-10

0

200

400

600

Cycle

800

1000

1200

1400

-15

1600

0

200

400

600

Cycle

(d) One fixed input – after ROSITA.

800

(c) 100 fixed inputs – before ROSITA.

15

0

200

Cycle

15

-15

0

Cycle

(a) One fixed input – before ROSITA.
t-test value

5

800

1000

1200

1400

1600

Cycle

(e) Five fixed inputs – after ROSITA.

(f) 100 fixed inputs – after ROSITA.

15

15

10

10

10

5
0
-5

5
0
-5

-10

-10

-15

-15

0

100

200

300

400

500

600

700

800

t-test value

15

t-test value

t-test value

Figure 14: t-test of masked AES implementation before and after ROSITA, varying the number of fixed vs. random pairs.

0
-5
-10

0

100

200

300

Cycle

400

500

600

700

-15

800

(b) Five fixed inputs – before ROSITA.

10

5
0
-5
-10

t-test value

10

t-test value

15

10

5
0
-5
-10

100

200

300

400

200

300

500

600

700

800

Cycle

(d) One fixed input – after ROSITA.

-15

400

500

600

700

800

(c) 100 fixed inputs – before ROSITA.

15

0

100

Cycle

15

-15

0

Cycle

(a) One fixed input – before ROSITA.
t-test value

5

5
0
-5
-10

0

100

200

300

400

500

600

700

800

Cycle

-15

0

100

200

300

400

500

600

700

800

Cycle

(e) Five fixed inputs – after ROSITA.

(f) 100 fixed inputs – after ROSITA.

Figure 15: t-test of masked Xoodoo implementation before and after ROSITA, varying the number of fixed vs. random pairs.
correlation. It is not clear that this can be done in a generic
fashion.

age from software implementations. To achieve this, we have
created a code rewrite engine called ROSITA and combined it
with the extended leakage emulator E LMO*:
● ROSITA incorporates rules to mitigate leakage arising from
operand interactions, register reuse, rotation operations, and
memory operations.
● E LMO has undergone a major upgrade to E LMO * for two
reasons: firstly, it had to be able to tell ROSITA the cause
of the leakage, and secondly, we have added support by
including the values that instructions store in various microarchitectural storage elements, which hold state that can leak
information.
In our proof-of-concept, we used ROSITA with E LMO* to
automatically protect masked implementations of AES and
Xoodoo. Our experiments using the actual hardware show the
absence of exploitable leakage at only a 25% penalty to the
performance.

VIII. C ONCLUSIONS
Since their introduction over two decades ago, physical sidechannel attacks have presented a serious security threat, particularly to small computational devices that need to maintain
secrets under the physical control of the adversary. To protect
against such attacks, many ciphers’ implementations employ
masking techniques that combine intermediate values with
randomly selected masks. As a consequence, due to the mask
being uniformly distributed, leakage of a masked value does
not reveal information to the adversary. While proven secure
against certain attacks, in practice masked implementations
often leak secret information due to unintended interactions
between masked values involving hardware they are loaded
and stored to. To fix these leaks, the common practice is to
repeatedly “tweak the code until it stops leaking”.
In this work, we have set out to explore if leakage emulators
can be used for the automatic elimination of side channel leak-

R EFERENCES
[1] O. Acıiçmez, W. Schindler, and Ç. K. Koç, “Improving Brumley and
Boneh timing attack on unprotected SSL implementations,” in CCS,

13

2005.
[2] G. Agosta, A. Barenghi, and G. Pelosi, “A code morphing methodology
to automate power analysis countermeasures,” in DAC, 2012, pp. 77–82.
[3] M. J. Aigner, S. Mangard, F. Menichelli, R. Menicocci, M. Olivieri,
T. Popp, G. Scotti, and A. Trifiletti, “Side channel analysis resistant
design flow,” in ISCAS, 2006.
[4] M. Backes, M. Dürmuth, S. Gerling, M. Pinkal, and C. Sporleder,
“Acoustic side-channel attacks on printers,” in USENIX Security, 2010,
pp. 307–322.
[5] J. Balasch, B. Gierlichs, R. Verdult, L. Batina, and I. Verbauwhede,
“Power analysis of Atmel CryptoMemory - recovering keys from secure
EEPROMs,” in CT-RSA, 2012, pp. 9–34.
[6] J. Balasch, B. Gierlichs, V. Grosso, O. Reparaz, and F. Standaert, “On
the cost of lazy engineering for masked software implementations,” in
CARDIS, 2014, pp. 64–81.
[7] G. Barthe, S. Belaı̈d, F. Dupressoir, P. Fouque, B. Grégoire, and P. Strub,
“Verified proofs of higher-order masking,” in EUROCRYPT (1), 2015,
pp. 457–485.
[8] L. Batina, S. Bhasin, D. Jap, and S. Picek, “CSI NN: reverse engineering
of neural network architectures through electromagnetic side channel,”
in USENIX Security, 2019, pp. 515–532.
[9] A. G. Bayrak, F. Regazzoni, D. Novo, P. Brisk, F.-X. Standaert, and
P. Ienne, “Automatic application of power analysis countermeasures,”
IEEE Trans. Computers, vol. 64, no. 2, pp. 329–341, 2015.
[10] G. Becker, J. Cooper, E. DeMulder, G. Goodwill, J. Jaffe, G. Kenworthy, T. Kouzminov, A. Leiserson, M. Marson, P. Rohatgi,
and S. Saab, “Test vector leakage assessment (TVLA) methodology in practice,” http://icmc-2013.org/wp/wp-content/uploads/2013/09/
Rohatgi Test-Vector-Leakage-Assessment.pdf, 2013.
[11] D. J. Bernstein, “Cache-timing attacks on AES,” 2005, Preprint available
at http://cr.yp.to/papers.html#cachetiming.
[12] D. J. Bernstein, T. Lange, and P. Schwabe, “The security impact of a
new cryptographic library,” in LATINCRYPT, 2012, pp. 159–176.
[13] D. J. Bernstein, S. Kölbl, S. Lucks, P. M. C. Massolino, F. Mendel,
K. Nawaz, T. Schneider, P. Schwabe, F.-X. Standaert, Y. Todo et al.,
“Gimli: a cross-platform permutation,” in International Conference on
Cryptographic Hardware and Embedded Systems. Springer, 2017, pp.
299–320.
[14] G. Bertoni, J. Daemen, M. Peeters, G. V. Assche, and R. V. Keer,
“K ECCAK implementation overview,” May 2012, https://keccak.team/
papers.html.
[15] G. Bertoni, J. Daemen, S. Hoffert, M. Peeters, G. Van Assche, and
R. Van Keer, “The extended Keccak code package (XKCP).” [Online].
Available: https://github.com/XKCP/XKCP
[16] G. Bertoni, J. Daemen, M. Peeters, and G. V. Assche, “Keccak,” in
Eurocrypt, T. Johansson and P. Q. Nguyen, Eds., 2013, pp. 313–314.
[17] E. Brier, C. Clavier, and F. Olivier, “Correlation power analysis with a
leakage model,” in CHES, 2004, pp. 16–29.
[18] B. B. Brumley and N. Tuveri, “Remote timing attacks are still practical,”
in ESORICS, 2011, pp. 355–371.
[19] D. Brumley and D. Boneh, “Remote timing attacks are practical,” in
USENIX Security, 2003, pp. 1–14.
[20] V. Carlier, H. Chabanne, E. Dottax, and H. Pelletier, “Electromagnetic
side channels of an FPGA implementation of AES,” IACR Cryptology
ePrint Archive report 2004/145, 2004.
[21] S. Chari, C. S. Jutla, J. R. Rao, and P. Rohatgi, “Towards sound
approaches to counteract power-analysis attacks,” in CRYPTO, 1999,
pp. 398–412.
[22] Z. Chen and Y. Zhou, “Dual-rail random switching logic: A countermeasure to reduce side channel leakage,” in CHES, 2006, pp. 242–254.
[23] J. Cooper, E. DeMulder, G. Goodwill, J. Jaffe, and G. Kenworthy,
“Test vector leakage assessment methodology in practice,” International
Cryptographic Module Conference, 2013.
[24] J. Daemen and V. Rijmen, The Design of Rijndael: AES - The Advanced Encryption Standard, ser. Information Security and Cryptography. Springer, 2002.
[25] J. Daemen, S. Hoffert, G. Van Assche, and R. Van Keer, “The design of
Xoodoo and Xoofff,” IACR Trans. Symmetric Cryptol., vol. 2018, no. 4,
pp. 1–38, 2018.
[26] ——, “Xoodoo cookbook.” IACR Cryptology ePrint Archive, vol. 2018,
p. 767, 2018.
[27] E. De Mulder, S. B. Örs, B. Preneel, and I. Verbauwhede, “Differential
power and electromagnetic attacks on a FPGA implementation of elliptic
curve cryptosystems,” Comput. Electr. Eng., vol. 33, no. 5-6, pp. 367–

382, 2007.
[28] J. den Hartog, J. Verschuren, E. P. de Vink, J. de Vos, and W. Wiersma,
“PINPAS: A tool for power analysis of smartcards,” in SEC, 2003, pp.
453–457.
[29] C. Dobraunig, M. Eichlseder, F. Mendel, and M. Schläffer, “Ascon v1.
2,” Submission to the CAESAR Competition, 2016.
[30] M. Dworkin, “Sha-3 standard: Permutation-based hash and extendableoutput functions, nist fips-202. august 2015.”
[31] T. Eisenbarth, T. Kasper, A. Moradi, C. Paar, M. Salmasizadeh, and
M. T. M. Shalmani, “On the power of power analysis in the real world:
A complete break of the KeeLoq code hopping scheme,” in CRYPTO,
2008, pp. 203–220.
[32] H. Eldib and C. Wang, “Synthesis of masking countermeasures against
side channel attacks,” in CAV, 2014, pp. 114–130.
[33] W. Fischer and B. M. Gammel, “Masking at gate level in the presence
of glitches,” in CHES, 2005, pp. 187–200.
[34] S. Furber, ARM System-on-Chip Architecture, 2nd ed. Addison-Wesley,
2000.
[35] K. Gandolfi, C. Mourtel, and F. Olivier, “Electromagnetic analysis:
Concrete results,” in CHES, 2001, pp. 251–261.
[36] S. Gao, “A Thumb assembly based byte-wise masked AES implementation,” https://github.com/bristol-sca/ASM MaskedAES, 2019.
[37] Q. Ge, Y. Yarom, D. Cock, and G. Heiser, “A survey of microarchitectural timing attacks and countermeasures on contemporary hardware,”
J. Cryptographic Engineering, vol. 8, no. 1, pp. 1–27, 2018.
[38] D. Genkin, A. Shamir, and E. Tromer, “RSA key extraction via lowbandwidth acoustic cryptanalysis,” in CRYPTO (1), 2014, pp. 444–461.
[39] B. Gierlichs, L. Batina, P. Tuyls, and B. Preneel, “Mutual information
analysis,” in CHES, 2008, pp. 426–442.
[40] L. Goubin and J. Patarin, “DES and differential power analysis. the
“duplication” method,” in CHES, Aug 1999, pp. 158–172.
[41] International Organization for Standardization, “Testing methods for the
mitigation of non-invasive attack classes against cryptographic modules,”
International Standard ISO/IEC 17825:2016(E), 2016.
[42] E. Käsper and P. Schwabe, “Faster and timing-attack resistant AESGCM,” in CHES, 2009, pp. 1–17.
[43] J. Kelsey, B. Schneier, D. Wagner, and C. Hall, “Side channel cryptanalysis of product ciphers,” in ESORICS, 1998, pp. 97–110.
[44] P. C. Kocher, “Timing attacks on implementations of Diffie-Hellman,
RSA, DSS, and other systems,” in CRYPTO, 1996, pp. 104–113.
[45] P. C. Kocher, J. Jaffe, and B. Jun, “Differential power analysis,” in
CRYPTO, 1999, pp. 388–397.
[46] J. Krämer, D. Nedospasov, A. Schlösser, and J.-P. Seifert, “Differential
photonic emission analysis,” in COSADE, 2013, pp. 1–16.
[47] Y. Le Corre, J. Großschädl, and D. Dinu, “Micro-architectural power
simulator for leakage assessment of cryptographic software on ARM
Cortex-M3 processors,” in COSADE, 2018, pp. 82–98.
[48] S. Mangard, T. Popp, and B. M. Gammel, “Side-channel leakage of
masked CMOS gates,” in CT-RSA, 2005, pp. 351–365.
[49] S. Mangard, E. Oswald, and T. Popp, Power Analysis Attacks: Revealing
the Secrets of Smart Cards. Springer, 2007.
[50] D. McCann, E. Oswald, and C. Whitnall, “Towards practical tools
for side channel aware software engineering: ‘grey box’ modelling for
instruction leakages,” in USENIX Security, 2017, pp. 199–216.
[51] T. S. Messerges, “Securing the AES finalists against power analysis
attacks,” in FSE, April 2000, pp. 150–164.
[52] ——, “Power analysis attacks and countermeasures for cryptographic
algorithms,” Ph.D. dissertation, 2000.
[53] ——, “Using second-order power analysis to attack DPA resistant
software,” in CHES, 2000, pp. 238–251.
[54] ——, “Securing the AES finalists against power analysis attacks,” in
FSE, 2000, pp. 150–164.
[55] T. S. Messerges, E. A. Dabbish, and R. H. Sloan, “Investigations of
power analysis attacks on smartcards,” in USENIX — Smartcard’99,
1999, pp. 151–162.
[56] L. W. Nagel and D. O. Pederson, “Simulation program with integrated
circuit emphasis (SPICE),” in Midwest Symposium on Circuit Theory,
1973.
[57] K. Papagiannopoulos and N. Veshchikov, “Mind the gap: Towards secure
1st-order masking in software,” in COSADE, 2017, pp. 282–297.
[58] A. Park, K. Shim, N. Koo, and D. Han, “Side-channel attacks on postquantum signature schemes based on multivariate quadratic equations,”
IACR Trans. Cryptogr. Hardw. Embed. Syst., vol. 2018, no. 3, pp. 500–
523, 2018.

14

[59] J.-J. Quisquater and D. Samyde, “Electromagnetic analysis (EMA):
Measures and counter-measures for smart cards,” in Smart Card Programming and Security, 2001, pp. 200–210.
[60] C. Rechberger and E. Oswald, “Practical template attacks,” in WISA,
2004, pp. 443–457.
[61] M. Renauld, F. Standaert, N. Veyrat-Charvillon, D. Kamel, and D. Flandre, “A formal study of power variability issues and side-channel attacks
for nanoscale devices,” in EUROCRYPT, 2011, pp. 109–128.
[62] A. Schlösser, D. Nedospasov, J. Krämer, S. Orlic, and J.-P. Seifert, “Simple photonic emission analysis of AES,” J. Cryptographic Engineering,
vol. 3, no. 1, pp. 3–15, 2013.
[63] T. Schneider and A. Moradi, “Leakage assessment methodology - A
clear roadmap for side-channel evaluations,” in CHES, 2015, pp. 495–
513.
[64] F.-X. Standaert, “How (not) to use Welchs t-test in side-channel security
evaluations,” in COSADE, 2018, pp. 65–79.
[65] K. Tiri and I. Verbauwhede, “A digital design flow for secure integrated
circuits,” IEEE Trans. on CAD of Integrated Circuits and Systems,
vol. 25, no. 7, pp. 1197–1208, 2006.
[66] E. Tromer, D. A. Osvik, and A. Shamir, “Efficient cache attacks on
AES, and countermeasures,” J. Cryptology, vol. 23, no. 1, pp. 37–71,
2010.
[67] M. Tunstall and G. Goodwill, “Applying TVLA to public key cryptographic algorithms,” IACR Cryptology ePrint Archive report 2016/513,
2016.
[68] N. Veshchikov, “SILK: high level of abstraction leakage simulator for
side channel analysis,” in PPREW@ACSAC, 2014, pp. 3:1–3:11.
[69] N. Veshchikov and S. Guilley, “Use of simulators for side-channel
analysis,” in EuroS&P, 2017, pp. 51–59.
[70] ——, “Use of simulators for side-channel analysis,” in Euro S&P, 2017,
pp. 104–112.
[71] C. Wang and P. Schaumont, “Security by compilation: An automated
approach to comprehensive side-channel resistance,” SIGLOG News,
vol. 4, no. 2, pp. 76–89, 2017.
[72] J. Wang, C. Sung, and C. Wang, “Mitigating power side channels during
compilation,” in ESEC/SIGSOFT FSE, 2019, pp. 590–601.
[73] B. L. Welch, “The generalization of ‘Student’s problem when several
different population varlances are involved,” Biometrika, vol. 34, no.
1–2, pp. 28–35, Jan. 1947.
[74] B. P. Welford, “Note on a method for calculating corrected sums of
squares and products,” Technometrics, vol. 4, no. 3, pp. 419–420, 1962.
[75] M. Wu, S. Guo, P. Schaumont, and C. Wang, “Eliminating timing sidechannel leaks using program repair,” in ISSTA, 2018, pp. 15–26.
[76] Y. Yao, M. Yang, C. Patrick, B. Yuce, and P. Schaumont, “Faultassisted side-channel analysis of masked implementations,” in 2018
IEEE International Symposium on Hardware Oriented Security and
Trust (HOST). IEEE, 2018, pp. 57–64.

ldr r4, [ r1, #12 ]
rors r4, r3
str r4, [ r1, #12 ]
Listing 5: S HIFT ROWS from McCann et al. [50]
For the fixed vs. random test we collect 2500 traces where
the state contains fixed data masked with the same mask value
and 2500 traces where the state consists of random values
masked with the same mask. A random value for the mask
is chosen for each trace. We compare the distribution of the
power reading in each sample point between the fixed and
the random traces, and calculate the Welch t-test to check
the likelihood that the two distributions are the same. As
mentioned before, following common practice in side-channel
analysis, we consider the distributions different enough to
indicate leakage if the absolute value of the t-test value is
above 4.5.
15

t-test value

10

[ r1,
r5
[ r1,
[ r1,
r6
[ r1,

-5

-15

0

2

4

6

8

10

12

14

12

14

Cycle
(a) Real traces in STM32F030.
15

t-test value

10
5
0
-5
-10

To validate our setup, we reproduce the results of McCann
et al. [50]. Specifically, we perform a fixed vs. random test
on the code in Listing 5, which contains an implementation
of one of the steps in the AES encryption known as the
S HIFT ROWS operation. Specifically, register r1 points to the
16 bytes that represent the state of the AES encryption.
S HIFT ROWS performs a fixed permutation of these bytes. The
implementation loads three four-byte words and uses the rors
instruction to rotate the bytes, before storing them back to the
state.
r4,
r4,
r4,
r4,
r4,
r4,

0

-10

A PPENDIX A
VALIDATING THE S ETUP

ldr
rors
str
ldr
rors
str

5

-15

0

2

4

6

8

10

Cycle
(b) Simulated traces from E LMO.

Figure 16: Fixed vs. random of the AES S HIFT ROWS operation.
Figure 16a shows the result of the fixed vs. random test. The
horizontal axis shows the time and the vertical axis shows the
t-test value. We indicate instruction boundaries with vertical
bars, and the t-test threshold of ±4.5 with horizontal red lines.
Comparing the figure to the results of running E LMO on the
same code, shown in Figure 16b, we see that E LMO produces
a fairly accurate simulation of the leakage.
In particular, our figure resembles Figure 5 of McCann et al.
[50], with only minor differences that reflect the different test
environment.

#4 ]
#4 ]
#8 ]
#8 ]

15



==> plots/data/aes_leakcount/caverage.txt <==
44.000
57.300
62.300
63.800
64.400
65.000
65.300
65.500
65.700
65.700
65.800
65.900
66.100
66.200
66.400
66.500
66.500
66.500
66.600
66.700
66.700
67.000
67.100
67.100
67.100
67.300
67.300
67.400
67.400
67.500
67.500
67.600
67.700
67.800
67.800
67.800
67.800
67.900
67.900
67.900
68.100
68.100
68.200
68.200
68.300
68.300
68.300
68.300
68.300
68.300
68.300
68.500
68.500
68.800
68.900
69.100
69.100
69.200
69.200
69.200
69.200
69.300
69.300
69.300
69.400
69.400
69.400
69.500
69.600
69.600
69.600
69.600
69.600
69.700
69.700
69.900
69.900
69.900
69.900
69.900
69.900
69.900
69.900
69.900
69.900
69.900
69.900
70.000
70.100
70.100
70.100
70.200
70.200
70.200
70.200
70.300
70.300
70.300
70.400
70.500

==> plots/data/aes_leakcount/caverage_all.txt <==
 0.000	 0.000	 0.000
46.521	44.000	41.479
58.662	57.300	55.938
63.859	62.300	60.741
64.968	63.800	62.632
65.175	64.400	63.625
65.589	65.000	64.411
65.787	65.300	64.813
66.010	65.500	64.990
66.187	65.700	65.213
66.187	65.700	65.213
66.256	65.800	65.344
66.432	65.900	65.368
66.632	66.100	65.568
66.769	66.200	65.631
67.008	66.400	65.792
67.010	66.500	65.990
67.010	66.500	65.990
67.010	66.500	65.990
67.104	66.600	66.096
67.294	66.700	66.106
67.294	66.700	66.106
67.589	67.000	66.411
67.817	67.100	66.383
67.817	67.100	66.383
67.817	67.100	66.383
67.894	67.300	66.706
67.894	67.300	66.706
67.904	67.400	66.896
67.904	67.400	66.896
68.010	67.500	66.990
68.010	67.500	66.990
68.208	67.600	66.992
68.384	67.700	67.016
68.619	67.800	66.981
68.619	67.800	66.981
68.619	67.800	66.981
68.619	67.800	66.981
68.828	67.900	66.972
68.828	67.900	66.972
68.828	67.900	66.972
69.088	68.100	67.112
69.088	68.100	67.112
69.208	68.200	67.192
69.208	68.200	67.192
69.430	68.300	67.170
69.430	68.300	67.170
69.430	68.300	67.170
69.430	68.300	67.170
69.430	68.300	67.170
69.430	68.300	67.170
69.430	68.300	67.170
69.534	68.500	67.466
69.534	68.500	67.466
69.686	68.800	67.914
69.888	68.900	67.912
70.199	69.100	68.001
70.199	69.100	68.001
70.264	69.200	68.136
70.264	69.200	68.136
70.264	69.200	68.136
70.264	69.200	68.136
70.480	69.300	68.120
70.480	69.300	68.120
70.480	69.300	68.120
70.587	69.400	68.213
70.587	69.400	68.213
70.587	69.400	68.213
70.737	69.500	68.263
70.835	69.600	68.365
70.835	69.600	68.365
70.835	69.600	68.365
70.835	69.600	68.365
70.835	69.600	68.365
70.928	69.700	68.472
70.928	69.700	68.472
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.099	69.900	68.701
71.272	70.000	68.728
71.250	70.100	68.950
71.250	70.100	68.950
71.250	70.100	68.950
71.264	70.200	69.136
71.264	70.200	69.136
71.264	70.200	69.136
71.264	70.200	69.136
71.480	70.300	69.120
71.480	70.300	69.120
71.480	70.300	69.120
71.537	70.400	69.263
71.690	70.500	69.310


==> plots/data/aes_leakcount/caverage_bottom.txt <==
41.479
55.938
60.741
62.632
63.625
64.411
64.813
64.990
65.213
65.213
65.344
65.368
65.568
65.631
65.792
65.990
65.990
65.990
66.096
66.106
66.106
66.411
66.383
66.383
66.383
66.706
66.706
66.896
66.896
66.990
66.990
66.992
67.016
66.981
66.981
66.981
66.981
66.972
66.972
66.972
67.112
67.112
67.192
67.192
67.170
67.170
67.170
67.170
67.170
67.170
67.170
67.466
67.466
67.914
67.912
68.001
68.001
68.136
68.136
68.136
68.136
68.120
68.120
68.120
68.213
68.213
68.213
68.263
68.365
68.365
68.365
68.365
68.365
68.472
68.472
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.701
68.728
68.950
68.950
68.950
69.136
69.136
69.136
69.136
69.120
69.120
69.120
69.263
69.310


==> plots/data/aes_leakcount/caverage_top.txt <==
46.521
58.662
63.859
64.968
65.175
65.589
65.787
66.010
66.187
66.187
66.256
66.432
66.632
66.769
67.008
67.010
67.010
67.010
67.104
67.294
67.294
67.589
67.817
67.817
67.817
67.894
67.894
67.904
67.904
68.010
68.010
68.208
68.384
68.619
68.619
68.619
68.619
68.828
68.828
68.828
69.088
69.088
69.208
69.208
69.430
69.430
69.430
69.430
69.430
69.430
69.430
69.534
69.534
69.686
69.888
70.199
70.199
70.264
70.264
70.264
70.264
70.480
70.480
70.480
70.587
70.587
70.587
70.737
70.835
70.835
70.835
70.835
70.835
70.928
70.928
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.099
71.272
71.250
71.250
71.250
71.264
71.264
71.264
71.264
71.480
71.480
71.480
71.537
71.690


==> plots/data/chacha20_leakcount/caverage.txt <==
175.000
207.100
221.100
225.400
227.400
229.100
229.600
230.200
230.600
230.800
231.900
232.700
234.400
235.300
235.500
235.800
236.600
237.600
238.400
238.400
238.500
238.800
238.900
240.500
240.500
240.500
242.000
242.000
242.100
242.500
242.600
242.600
243.400
244.200
244.200
244.200
245.100
245.100
245.100
245.500
245.500
245.500
245.600
246.200
246.600
246.600
246.900
246.900
246.900
246.900
247.000
247.000
247.500
247.500
247.500
248.200
248.800
248.800
249.300
249.300
249.400
249.400
249.500
249.500
249.500
249.500
249.500
249.800
249.800
250.300
250.300
250.300
250.400
250.400
250.500
250.500
250.500
250.600
250.600
250.600
250.600
250.600
250.600
250.800
250.800
250.800
250.900
250.900
250.900
251.200
251.200
251.300
251.300
251.400
251.400
251.400
251.400
251.400
251.400
251.400


==> plots/data/chacha20_leakcount/caverage_all.txt <==
  0.000	  0.000   0.000
183.843	175.000	166.157
213.773	207.100	200.427
226.403	221.100	215.797
230.221	225.400	220.579
232.233	227.400	222.567
233.310	229.100	224.890
233.915	229.600	225.285
234.262	230.200	226.138
234.653	230.600	226.547
234.847	230.800	226.753
235.957	231.900	227.843
236.722	232.700	228.678
239.173	234.400	229.627
240.214	235.300	230.386
240.521	235.500	230.479
240.781	235.800	230.819
241.175	236.600	232.025
242.163	237.600	233.037
243.063	238.400	233.737
243.063	238.400	233.737
243.249	238.500	233.751
243.281	238.800	234.319
243.311	238.900	234.489
245.909	240.500	235.091
245.909	240.500	235.091
245.909	240.500	235.091
247.007	242.000	236.993
247.007	242.000	236.993
247.066	242.100	237.134
247.567	242.500	237.433
247.632	242.600	237.568
247.632	242.600	237.568
247.293	243.400	239.507
247.612	244.200	240.788
247.612	244.200	240.788
247.612	244.200	240.788
249.056	245.100	241.144
249.056	245.100	241.144
249.056	245.100	241.144
249.610	245.500	241.390
249.610	245.500	241.390
249.610	245.500	241.390
249.821	245.600	241.379
250.590	246.200	241.810
250.523	246.600	242.677
250.523	246.600	242.677
250.752	246.900	243.048
250.752	246.900	243.048
250.752	246.900	243.048
250.752	246.900	243.048
250.754	247.000	243.246
250.754	247.000	243.246
251.036	247.500	243.964
251.036	247.500	243.964
251.036	247.500	243.964
251.348	248.200	245.052
251.967	248.800	245.633
251.967	248.800	245.633
252.596	249.300	246.004
252.596	249.300	246.004
252.716	249.400	246.084
252.716	249.400	246.084
252.869	249.500	246.131
252.869	249.500	246.131
252.869	249.500	246.131
252.869	249.500	246.131
252.869	249.500	246.131
253.312	249.800	246.288
253.312	249.800	246.288
253.225	250.300	247.375
253.225	250.300	247.375
253.225	250.300	247.375
253.227	250.400	247.573
253.227	250.400	247.573
253.389	250.500	247.611
253.389	250.500	247.611
253.389	250.500	247.611
253.508	250.600	247.692
253.508	250.600	247.692
253.508	250.600	247.692
253.508	250.600	247.692
253.508	250.600	247.692
253.508	250.600	247.692
253.557	250.800	248.043
253.557	250.800	248.043
253.557	250.800	248.043
253.564	250.900	248.236
253.564	250.900	248.236
253.564	250.900	248.236
253.622	251.200	248.778
253.622	251.200	248.778
253.752	251.300	248.848
253.752	251.300	248.848
253.784	251.400	249.016
253.784	251.400	249.016
253.784	251.400	249.016
253.784	251.400	249.016
253.784	251.400	249.016
253.784	251.400	249.016
253.784	251.400	249.016


==> plots/data/chacha20_leakcount/caverage_bottom.txt <==
166.157
200.427
215.797
220.579
222.567
224.890
225.285
226.138
226.547
226.753
227.843
228.678
229.627
230.386
230.479
230.819
232.025
233.037
233.737
233.737
233.751
234.319
234.489
235.091
235.091
235.091
236.993
236.993
237.134
237.433
237.568
237.568
239.507
240.788
240.788
240.788
241.144
241.144
241.144
241.390
241.390
241.390
241.379
241.810
242.677
242.677
243.048
243.048
243.048
243.048
243.246
243.246
243.964
243.964
243.964
245.052
245.633
245.633
246.004
246.004
246.084
246.084
246.131
246.131
246.131
246.131
246.131
246.288
246.288
247.375
247.375
247.375
247.573
247.573
247.611
247.611
247.611
247.692
247.692
247.692
247.692
247.692
247.692
248.043
248.043
248.043
248.236
248.236
248.236
248.778
248.778
248.848
248.848
249.016
249.016
249.016
249.016
249.016
249.016
249.016


==> plots/data/chacha20_leakcount/caverage_top.txt <==
183.843
213.773
226.403
230.221
232.233
233.310
233.915
234.262
234.653
234.847
235.957
236.722
239.173
240.214
240.521
240.781
241.175
242.163
243.063
243.063
243.249
243.281
243.311
245.909
245.909
245.909
247.007
247.007
247.066
247.567
247.632
247.632
247.293
247.612
247.612
247.612
249.056
249.056
249.056
249.610
249.610
249.610
249.821
250.590
250.523
250.523
250.752
250.752
250.752
250.752
250.754
250.754
251.036
251.036
251.036
251.348
251.967
251.967
252.596
252.596
252.716
252.716
252.869
252.869
252.869
252.869
252.869
253.312
253.312
253.225
253.225
253.225
253.227
253.227
253.389
253.389
253.389
253.508
253.508
253.508
253.508
253.508
253.508
253.557
253.557
253.557
253.564
253.564
253.564
253.622
253.622
253.752
253.752
253.784
253.784
253.784
253.784
253.784
253.784
253.784


==> plots/data/elmo-ori_ldr-ldr-check_10k/cycles.txt <==
0.0 15 0 -30
9.765625 15 0 -30
19.53125 15 0 -30
29.296875 15 0 -30
48.828125 15 0 -30
58.59375 15 0 -30
68.359375 15 0 -30
78.125 15 0 -30
87.890625 15 0 -30
97.65625 15 0 -30
117.1875 15 0 -30
126.953125 15 0 -30
136.71875 15 0 -30
146.484375 15 0 -30


==> plots/data/elmo-ori_ldr-ldr-check_10k/tvals.txt <==
0.000000
0.000000
0.000000
-0.811071
-0.811071
0.000000
0.000000
0.000000
0.000000
0.000000
1.186190
1.186190
0.000000
0.000000
0.000000
0.000000


==> plots/data/elmo_ldr-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/elmo_ldr-eors_10k/tvals.txt <==
-0.630599
0.61125
0.61125
0.61125
0.962068
1.380817
1.380817
1.867268
0.350872
0.350872
0.350872
0.350872
0.350872
0.350872
0.350872
0.284007
3.722359
1.729809
0.458704
0.458704
0.458704
0.458704
0.399717
0.0
0

==> plots/data/elmo_ldr-ldr-check_10k/cycles.txt <==
0.0 15 0 -30
9.765625 15 0 -30
19.53125 15 0 -30
29.296875 15 0 -30
48.828125 15 0 -30
58.59375 15 0 -30
68.359375 15 0 -30
78.125 15 0 -30
87.890625 15 0 -30
97.65625 15 0 -30
117.1875 15 0 -30
126.953125 15 0 -30
136.71875 15 0 -30
146.484375 15 0 -30


==> plots/data/elmo_ldr-ldr-check_10k/tvals.txt <==
0.000000
0.000000
0.000000
0.436229
0.436229
0.000000
0.000000
0.000000
0.000000
0.000000
11.313114
11.313114
0.000000
0.000000
0.000000
0.000000


==> plots/data/elmo_ori_ldr-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/elmo_ori_ldr-eors_10k/tvals.txt <==
0.630599
-0.61125
-0.61125
-0.61125
-0.962068
-1.845796
-1.845796
-1.960396
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.531626
0.413054
-1.935349
-0.61125
-0.61125
-0.61125
-0.61125
-0.531626
0.0
0


==> plots/data/elmo_ori_str-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/elmo_ori_str-eors_10k/tvals.txt <==
0.630599
-0.61125
-0.61125
-0.61125
-0.436613
0.070848
0.070848
-1.73894
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.61125
-0.531626
0.413054
-1.935349
-0.61125
-0.61125
-0.61125
-0.61125
-0.531626
0.0
0


==> plots/data/elmo_sr_check_10k/cycles.txt <==
0.0 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
10 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
15 15 0 -30.0


==> plots/data/elmo_sr_check_10k/tvals.txt <==
-1.493630000000000013e+00
-1.493630000000000013e+00
1.427861000000000047e+00
-9.135539999999999772e-01
-9.135539999999999772e-01
6.815388999999999697e+00
6.815388999999999697e+00
3.482310000000000016e+00
-4.879760000000000209e-01
-4.879760000000000209e-01
1.190549399999999913e+01
1.190549399999999913e+01
-3.134475999999999818e+00
-8.293009999999999549e-01
-8.293009999999999549e-01
-0.000000000000000000e+00
-0.000000000000000000e+00
-0.000000000000000000e+00
-0.000000000000000000e+00


==> plots/data/elmo_str-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/elmo_str-eors_10k/tvals.txt <==
6.305990000000000206e-01
-6.112499999999999600e-01
-6.112499999999999600e-01
-6.112499999999999600e-01
-4.366129999999999733e-01
1.032850000000000018e-01
1.032850000000000018e-01
-1.413270000000000026e+00
5.442810000000000148e-01
5.442810000000000148e-01
5.442810000000000148e-01
5.442810000000000148e-01
5.442810000000000148e-01
5.442810000000000148e-01
5.442810000000000148e-01
5.955580000000000318e-01
4.538275800000000260e+01
-1.535528999999999922e+00
-2.213700000000000112e-01
-2.213700000000000112e-01
-2.213700000000000112e-01
-2.213700000000000112e-01
-1.628489999999999938e-01
-0.000000000000000000e+00
-0.000000000000000000e+00


==> plots/data/elmo_str-eors_10k/tvalsd.txt <==
-0.630599
0.61125
0.61125
0.61125
0.436613
-0.103285
-0.103285
1.41327
-0.544281
-0.544281
-0.544281
-0.544281
-0.544281
-0.544281
-0.544281
-0.595558
-45.382758
1.535529
0.22137
0.22137
0.22137
0.22137
0.162849
0.0
0

==> plots/data/f030_aes-fixed_40k-40k/cycles.txt <==
0.0 4.5 0 -9.0


==> plots/data/f030_aes_check_10k/align.txt <==
1000 8400


==> plots/data/f030_aes_check_10k/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
39.0625 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
136.71875 4.5 0 -9.0
146.484375 4.5 0 -9.0
166.015625 4.5 0 -9.0
185.546875 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
214.84375 4.5 0 -9.0
224.609375 4.5 0 -9.0
234.375 4.5 0 -9.0
244.140625 4.5 0 -9.0
253.90625 4.5 0 -9.0
263.671875 4.5 0 -9.0
283.203125 4.5 0 -9.0
302.734375 4.5 0 -9.0
312.5 4.5 0 -9.0
322.265625 4.5 0 -9.0
332.03125 4.5 0 -9.0
341.796875 4.5 0 -9.0
351.5625 4.5 0 -9.0
361.328125 4.5 0 -9.0
371.09375 4.5 0 -9.0
380.859375 4.5 0 -9.0
400.390625 4.5 0 -9.0
419.921875 4.5 0 -9.0
429.6875 4.5 0 -9.0
439.453125 4.5 0 -9.0
449.21875 4.5 0 -9.0
458.984375 4.5 0 -9.0
468.75 4.5 0 -9.0
478.515625 4.5 0 -9.0
488.28125 4.5 0 -9.0
498.046875 4.5 0 -9.0
517.578125 4.5 0 -9.0
537.109375 4.5 0 -9.0
556.640625 4.5 0 -9.0
576.171875 4.5 0 -9.0
595.703125 4.5 0 -9.0
615.234375 4.5 0 -9.0
634.765625 4.5 0 -9.0
644.53125 4.5 0 -9.0
654.296875 4.5 0 -9.0
664.0625 4.5 0 -9.0
673.828125 4.5 0 -9.0
693.359375 4.5 0 -9.0
712.890625 4.5 0 -9.0
722.65625 4.5 0 -9.0
732.421875 4.5 0 -9.0
742.1875 4.5 0 -9.0
751.953125 4.5 0 -9.0
761.71875 4.5 0 -9.0
781.25 4.5 0 -9.0
800.78125 4.5 0 -9.0
810.546875 4.5 0 -9.0
820.3125 4.5 0 -9.0
830.078125 4.5 0 -9.0
839.84375 4.5 0 -9.0
849.609375 4.5 0 -9.0
859.375 4.5 0 -9.0
869.140625 4.5 0 -9.0
878.90625 4.5 0 -9.0
898.4375 4.5 0 -9.0
917.96875 4.5 0 -9.0
927.734375 4.5 0 -9.0
937.5 4.5 0 -9.0
947.265625 4.5 0 -9.0
957.03125 4.5 0 -9.0
966.796875 4.5 0 -9.0
976.5625 4.5 0 -9.0
986.328125 4.5 0 -9.0
996.09375 4.5 0 -9.0
1015.625 4.5 0 -9.0
1035.15625 4.5 0 -9.0
1044.921875 4.5 0 -9.0
1054.6875 4.5 0 -9.0
1064.453125 4.5 0 -9.0
1074.21875 4.5 0 -9.0
1083.984375 4.5 0 -9.0
1093.75 4.5 0 -9.0
1103.515625 4.5 0 -9.0
1113.28125 4.5 0 -9.0
1132.8125 4.5 0 -9.0
1152.34375 4.5 0 -9.0
1171.875 4.5 0 -9.0
1191.40625 4.5 0 -9.0
1210.9375 4.5 0 -9.0
1230.46875 4.5 0 -9.0
1250.0 4.5 0 -9.0
1259.765625 4.5 0 -9.0
1269.53125 4.5 0 -9.0
1279.296875 4.5 0 -9.0
1289.0625 4.5 0 -9.0
1308.59375 4.5 0 -9.0
1328.125 4.5 0 -9.0
1337.890625 4.5 0 -9.0
1347.65625 4.5 0 -9.0
1357.421875 4.5 0 -9.0
1367.1875 4.5 0 -9.0
1376.953125 4.5 0 -9.0
1396.484375 4.5 0 -9.0
1416.015625 4.5 0 -9.0
1425.78125 4.5 0 -9.0
1435.546875 4.5 0 -9.0
1445.3125 4.5 0 -9.0
1455.078125 4.5 0 -9.0
1464.84375 4.5 0 -9.0
1474.609375 4.5 0 -9.0
1484.375 4.5 0 -9.0
1494.140625 4.5 0 -9.0
1513.671875 4.5 0 -9.0
1533.203125 4.5 0 -9.0
1542.96875 4.5 0 -9.0
1552.734375 4.5 0 -9.0
1562.5 4.5 0 -9.0
1572.265625 4.5 0 -9.0
1582.03125 4.5 0 -9.0
1591.796875 4.5 0 -9.0
1601.5625 4.5 0 -9.0
1611.328125 4.5 0 -9.0
1630.859375 4.5 0 -9.0
1650.390625 4.5 0 -9.0
1660.15625 4.5 0 -9.0
1669.921875 4.5 0 -9.0
1679.6875 4.5 0 -9.0
1689.453125 4.5 0 -9.0
1699.21875 4.5 0 -9.0
1708.984375 4.5 0 -9.0
1718.75 4.5 0 -9.0
1728.515625 4.5 0 -9.0
1748.046875 4.5 0 -9.0
1767.578125 4.5 0 -9.0
1787.109375 4.5 0 -9.0
1806.640625 4.5 0 -9.0


==> plots/data/f030_aes_check_10k/sample_range.txt <==
156 176


==> plots/data/f030_aes_check_10k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_aes_fixed-profiled_10k/align.txt <==
2000 12000


==> plots/data/f030_aes_fixed-profiled_10k/cycles.txt <==
0.0 4.5 0 -9.0


==> plots/data/f030_aes_fixed-profiled_10k/sample_range.txt <==
156 176


==> plots/data/f030_aes_fixed-profiled_10k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_aes_fixed-profiled_40k/align.txt <==
2000 12000


==> plots/data/f030_aes_fixed-profiled_40k/cycles.txt <==
0.0 4.5 0 -9.0


==> plots/data/f030_aes_fixed-profiled_40k/sample_range.txt <==
156 176


==> plots/data/f030_aes_fixed-profiled_40k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_ldr-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/f030_ldr-eors_10k/tvals.txt <==
-7.809275984764099121e-01
0.000000000000000000e+00
-1.288184165954589844e+00
1.225059330463409424e-01
7.791519165039062500e-01
-9.864388704299926758e-01
-6.862120628356933594e-01
-1.132429122924804688e+00
2.621874809265136719e-01
-2.707774937152862549e-01
-4.847759902477264404e-01
-5.131845474243164062e-01
-2.420024633407592773e+00
1.263022899627685547e+00
-1.244128227233886719e+00
-1.194899916648864746e+00
-9.136157035827636719e-01
-8.459636569023132324e-01
1.137799024581909180e+00
-1.611825346946716309e+00
-1.323651432991027832e+00
-4.803437292575836182e-01
-7.586640715599060059e-01
9.201064705848693848e-01
-1.028717398643493652e+00
-1.224450826644897461e+00
-2.201836347579956055e+00
-7.846397757530212402e-01
5.741716623306274414e-01
-6.253901869058609009e-02
-1.550065994262695312e+00
-1.001121282577514648e+00
-2.363737821578979492e-01
1.088760018348693848e+00
-1.599992513656616211e+00
-8.145883083343505859e-01
-1.725756406784057617e+00
5.623633414506912231e-02
2.787665426731109619e-01
-1.088649868965148926e+00
-1.118670463562011719e+00
-1.291127562522888184e+00
7.101756930351257324e-01
-2.890307269990444183e-02
-1.052438974380493164e+00
-5.170433521270751953e-01
-5.467160940170288086e-01
9.962975382804870605e-01
-9.292150735855102539e-01
-5.229922533035278320e-01
-1.981039494276046753e-01
-1.377346038818359375e+00
1.629352331161499023e+00
-9.562848806381225586e-01
-7.679530382156372070e-01
3.044772446155548096e-01
-6.384657025337219238e-01
8.246768712997436523e-01
4.521250426769256592e-01
-9.595425724983215332e-01
-9.318835139274597168e-01
4.590139985084533691e-01
1.544042110443115234e+00
-7.131533622741699219e-01
-6.103134751319885254e-01
-4.126610755920410156e-01
4.880539178848266602e-01
6.517084836959838867e-01
-6.187122464179992676e-01
-4.355178475379943848e-01
-6.631519794464111328e-01
1.432066708803176880e-01
5.117455720901489258e-01
-9.903953075408935547e-01
4.971570894122123718e-02
-2.307145595550537109e+00
-6.780229210853576660e-01
-5.777942538261413574e-01
-7.051144540309906006e-02
-6.830529570579528809e-01
-1.624257206916809082e+00
8.194257616996765137e-01
-1.136471509933471680e+00
-3.590858280658721924e-01
-9.701927900314331055e-01
-9.416586756706237793e-01
1.245733261108398438e+00
-1.236725330352783203e+00
-1.473016738891601562e+00
-3.069054484367370605e-01
-1.827378273010253906e+00
8.836219906806945801e-01
-1.465938806533813477e+00
-5.328207612037658691e-01
-1.104405999183654785e+00
-5.319356918334960938e-01
7.745912671089172363e-01
-1.721260100603103638e-01
-1.930524826049804688e+00
-1.737802267074584961e+00
-1.479608565568923950e-01
1.201858997344970703e+00
-1.844884276390075684e+00
-1.969501614570617676e+00
-9.576821327209472656e-01
3.582338690757751465e-01
1.215081691741943359e+00
-8.454869985580444336e-01
-1.161816835403442383e+00
-1.429549932479858398e+00
-3.878426253795623779e-01
6.095147505402565002e-02
-1.147723913192749023e+00
-1.089616537094116211e+00
-2.711437702178955078e+00
-1.488123983144760132e-01
-7.232109457254409790e-02
4.187043905258178711e-01
-7.438546419143676758e-02
-2.180417299270629883e+00
1.198099255561828613e+00
-8.730610013008117676e-01
-9.034771919250488281e-01
-1.308509260416030884e-01
-7.803741693496704102e-01
1.190775036811828613e+00
-6.944492459297180176e-01
-1.963299214839935303e-01
-5.441240072250366211e-01
-7.152423262596130371e-01
1.736798048019409180e+00
-5.200526714324951172e-01
-4.291851818561553955e-01
-6.663915514945983887e-01
-2.312826812267303467e-01
2.995839416980743408e-01
-2.381926774978637695e-01
-5.820796489715576172e-01
-4.511017501354217529e-01
1.323174983263015747e-01
9.449194669723510742e-01
-1.543650627136230469e+00
-4.837418198585510254e-01
-1.450934171676635742e+00
4.271056950092315674e-01
5.342764854431152344e-01
-7.602598071098327637e-01
-4.944830536842346191e-01
-8.270578384399414062e-01
6.627851128578186035e-01
1.030731126666069031e-01
-5.511139035224914551e-01
-1.519551724195480347e-01
-6.026803255081176758e-01
1.149949789047241211e+00
1.035919904708862305e+00
5.835530757904052734e-01
2.910149395465850830e-01
-1.251071333885192871e+00
1.660452961921691895e+00
1.219037994742393494e-01
-2.475551068782806396e-01
6.587247848510742188e-01
3.678620457649230957e-01
1.632513642311096191e+00
2.069293558597564697e-01
8.469555377960205078e-01
-3.016842007637023926e-01
4.733985066413879395e-01
1.862742662429809570e+00
-1.579598635435104370e-01
-1.524620801210403442e-01
-7.633238434791564941e-01
6.876249313354492188e-01
1.570805430412292480e+00
8.686732649803161621e-01
1.070390582084655762e+00
5.721280723810195923e-02
3.861859142780303955e-01
1.171690702438354492e+00
-4.729313850402832031e-01
-5.063654780387878418e-01
-1.656433939933776855e+00
5.639311075210571289e-01
-4.282964766025543213e-01
-5.062215924263000488e-01
-1.285939216613769531e-01
-1.615811228752136230e+00
5.991498827934265137e-01
-1.424210309982299805e+00
-5.286081433296203613e-01
-7.091836929321289062e-01
-8.298180103302001953e-01
7.048355340957641602e-01
-7.476636767387390137e-01
-9.567942023277282715e-01
5.106157064437866211e-01
-8.149499893188476562e-01
1.307955980300903320e+00
-1.550640702247619629e+00
-1.059047579765319824e+00
-9.340638518333435059e-01
-2.525497972965240479e-01
1.431396961212158203e+00
-8.867039084434509277e-01
-4.645948112010955811e-01
-8.334279656410217285e-01
-3.493233621120452881e-01
1.414539813995361328e+00
-7.118427157402038574e-01
-7.416061162948608398e-01
-9.881373643875122070e-01
-1.267789304256439209e-01
2.189584016799926758e+00
-7.019954323768615723e-01
-2.452414333820343018e-01
-1.402410507202148438e+00
4.736102223396301270e-01
1.351936221122741699e+00
-1.468554377555847168e+00
-6.160537004470825195e-01
-1.124233245849609375e+00
3.751449584960937500e-01
-6.079193949699401855e-01
-1.053317785263061523e+00
-8.895316720008850098e-01
-2.315054416656494141e+00
1.373273611068725586e+00
-8.526059389114379883e-01
-9.089174866676330566e-01
-2.697800397872924805e-01
-1.130610108375549316e+00
1.322341412305831909e-01
-1.120934247970581055e+00
-1.121363997459411621e+00
-5.721353888511657715e-01
-6.023751571774482727e-02
1.121245861053466797e+00
-1.060309529304504395e+00
-5.183977484703063965e-01
-8.499758839607238770e-01
-8.478277325630187988e-01
-7.496130466461181641e-01
-1.358972311019897461e+00
-7.936388850212097168e-01
-8.001865744590759277e-01
1.171236410737037659e-01
6.324055790901184082e-01
-1.757245302200317383e+00
-6.517117023468017578e-01
-6.717045903205871582e-01
-4.121298193931579590e-01
-2.124155759811401367e-01
-1.544069528579711914e+00
4.597812145948410034e-02
-1.310614109039306641e+00
1.082064747810363770e+00
-1.876473277807235718e-01
-3.461097478866577148e-01
-7.608066499233245850e-02
-7.493469119071960449e-01
7.792485356330871582e-01
-5.459057092666625977e-01
-1.010241746902465820e+00
-3.736090287566184998e-02
-9.317344427108764648e-01
1.417695045471191406e+00
-1.143263101577758789e+00
-4.090366065502166748e-01
-2.150822579860687256e-01
2.630000710487365723e-01
8.329361677169799805e-01
-4.029411077499389648e-02
-5.009847693145275116e-03
-2.283606082201004028e-01
2.102416157722473145e-01
1.619266867637634277e+00
1.348514202982187271e-02
-3.786058425903320312e-01
-3.928291797637939453e-01
-1.982858031988143921e-01
1.125057578086853027e+00
9.456962943077087402e-01
7.893972992897033691e-01
8.271599411964416504e-01
5.140796303749084473e-01
1.517502903938293457e+00
-1.804252713918685913e-01
-2.119415067136287689e-02
-2.625155746936798096e-01
1.052193999290466309e+00
8.234466910362243652e-01
5.482270121574401855e-01
1.401604652404785156e+00
-4.985255002975463867e-01
9.325191974639892578e-01
-2.133503705263137817e-01
6.592479348182678223e-01
1.185325145721435547e+00
-5.398146510124206543e-01
1.582598805427551270e+00
2.178934574127197266e+00


==> plots/data/f030_ldr-eors_corr_10k/corr.txt <==
0.022466398788820993
-0.02158783876504976
-0.014177536111187713
-0.012533029309413742
-0.0050490517052722275
-0.005721599865513881
-0.011234942066917932
-0.014023408683197056
-0.011141879153187678
0.01473287384027958
-0.004733467219453098
-0.012493895627904077
-0.010240289604794405
-0.004721011359003647
0.014074368732745512
-0.009501169247827016
-0.01723361762805675
-0.01577204551131348
-0.010945244771025901
0.02123968289412494
-0.012813450417781551
-0.017996377312073923
-0.00470089490434316
-0.0076501564381239095
0.01116747396516047
-0.006135799704185833
-0.009751313252979869
-0.012737645343955691
0.01309399222044037
0.015222742092450156
-0.017385186805147165
-0.010388134343733164
-0.02757415315465354
0.01760981928924499
0.020088295792732976
0.004933506626052989
-0.0036213007799020523
-0.0027080772034831207
0.025073524094861317
0.01300352821109698
0.000961307277971824
0.0011249683453528384
-0.015711424462028913
0.012613188338890767
0.009082669888210363
0.0003514261504961141
-0.006300659800841058
-0.009839078831016552
0.018630264247765822
0.001934590850328488
-0.018161743267860127
-0.0037862016078354945
-0.006450868454144906
0.009177213479998402
-0.016480956842475726
-0.0075962702880817004
-0.012027474731877999
-0.006216029659718169
0.013741269040014286
-0.01809359677951201
-0.004217975308922228
-0.010795508588208599
-0.00520850108877603
0.009963792147436082
-0.005298655748264095
-0.010215266149170676
-0.015022034770353885
0.015300725123619574
0.010263085958262525
-0.02070175070317064
-0.017402523859436633
-0.009827349309679973
0.0098814240524038
0.009182052106232895
-0.0027327966657288683
-0.013109159603897207
-0.02363564338667675
0.018071424665274262
-0.00027954054369242127
-0.014383347417784657
-0.011015344731280009
-0.021082096918021435
0.009161596834640512
-0.0068207274349183205
-0.01604035291057316
-0.020860315759885187
-0.01879999228140075
0.01935477158827161
-0.016658185197922185
-0.02310600964167484
-0.013502679987676978
-0.011797431623698982
0.024808937167790108
0.001087121524082331
-0.03398941977578415
-0.027978325544677968
0.004346361289452802
0.0228116384641299
-0.01863670340585805
-0.028597360748564657
-0.014109044778047232
-0.0012855373420269088
0.004649881483855607
-0.016356190935887322
-0.018545284783820948
-0.012309644530081376
0.0097219463575896
0.0021456891742070135
-0.019149884390986697
-0.02177617418132774
-0.01458045430747962
-0.010684753544202561
0.009866469863214348
0.006750385032602513
-0.02079776336401964
-0.029843068529944554
0.009881322570039338
0.0008761495223137749
-0.0168240637820482
-0.019342008028365963
-0.026263372534245762
0.008272817859466056
-0.03433736021041336
-0.022050793418396834
-0.004735687446628301
-0.018711065092691135
0.018396834418240922
-0.03435579240013485
-0.020988154835443938
-0.016689312024174
-0.018761805317019528
-0.0033283502507864505
-0.023090116276956944
-0.033496933359467906
-0.019730469731637286
0.004949519801350213
0.0066764295294237715
-0.020601929857633938
-0.029454408477407358
-0.03423741907093863
-0.012666724010882672
0.0007634097350237545
-0.01357750690218327
-0.026865644766627905
-0.024362953344937013
0.014184319796628823
-0.003390262814903446
-0.03159618274466352
-0.015203213335317942
-0.02458196507012774
0.013029800373168355
-0.0065817191226980026
-0.027456600314441727
-0.022306832082409852
-0.03665405286926399
0.011653431430175781
-0.012561598151684311
-0.02272283044869741
-0.017336228250039668
-0.022801586266996278
0.002689140754745137
-0.003967352379117531
-0.010527213123759328
-0.012273868477199629
-0.01367946741216355
0.02258499347792431
-0.010052391458663308
-0.022292849787779657
-0.02607672846606475
0.004160476739450956
0.011606965374720321
-0.022209146937716057
-0.019306928936123
-0.018651445638756262
0.009442678301446225
0.008456397204300052
-0.018536524148456596
-0.0178932089826681
-0.014900169872463493
-0.011571284959257584
0.008137948093544125
-0.015156082188775299
-0.017311212522133832
-0.02725001519153023
0.011785335264924271
0.0021367554285087287
-0.013976363773034328
-0.010478578720870768
-0.008298893694111645
0.02327109331277009
-0.0002660219190853413
-0.0019341505346140314
-0.002076631804132767
-0.011694963764647523
0.02626754256519632
-0.01566684508629565
-0.006234299308014219
-0.0018451427735192106
-0.002139286074780716
0.019186278707055165
0.00584427439376144
0.007103525200985894
0.017058336163946686
0.02331033790518223
0.01747463096068153
-0.020208301215319028
0.0067546652111944
-0.012688066474911304
0.009017240466049266
0.009945955211302815
-0.008597155466175255
0.0009894937737825722
-0.024815216896938892
0.012931650236841825
0.007015243377898784
-0.01673041846642092
-0.0040142266802929375
-0.012776705003065594
0.009244294769885275
0.023171254144838924
0.008479563048438159
0.002495457082286971
-0.0032535318803287687
0.018551814389517682
0.0051288840658934775
-0.010937655438939134
-0.0011961157084465976
-0.011255252278029123
0.01872109995302838
-0.01052151103049222
-0.0036972601027741954
0.0022889685250661014
-0.00507124874175749
0.021648356167722947
-0.009569964510801896
0.0008498973647309728
-0.024488276850494664
-0.009609029418527286
0.014098185210962197
-0.00035771817838436986
-0.009223627820122716
-0.019924175696447416
0.022079954160547567
0.012414526111901258
-0.023758402606174674
-0.015043509184203666
-0.019848673982176344
0.0029297066263860292
-0.0030096662112488177
-0.017391181494322398
-0.02839865501263487
-0.02631831243956841
0.0056317376513110445
-0.00856740871731604
-0.023024763271297842
-0.025640846519408546
-0.02555309354527373
0.004610095191085447
0.007609904637782025
-0.008748316305485029
-0.016733069468816072
-0.02090308837265319
0.01797908670577828
-0.007048121599326745
-0.01873013518373718
-0.011594630191942571
-0.004840230656656119
0.022662860980092354
-0.006689618751711872
-0.0031821636028484574
-0.01817195114104942
-0.0016817916421207253
0.024155249297633765
-0.016345935664714786
-0.007088097561917252
-0.01792497960987716
0.01026646481480747
0.020758285748327634
0.021187809338950765
-0.003916807888397157
-0.013561531725750071
0.022950822194784278
0.006909426269774826
-0.019067274087738346
-0.02268815535185772
-0.010364623147281676
0.011100629680954694
0.0014724833780262144
-0.006615902174622805
-0.015909536834410702
-0.0266884624240616
0.014075875966810992
-0.0016418944516059576
-0.0210603524750939
-0.006713329572955001
-0.01858570190612235
0.01309953054162893
-0.0025429630371770623
-0.00795177580853562
-0.007723636162280771
-0.015855841508087113
0.0175653298496504
-0.01789792391542459
-0.01804381757233629
-0.02726111650132687
0.004083356935812519
0.022381427608032856
-0.015840304436667053
-0.01909244307431589
-0.02249049384205109
0.013291098632465309
0.017443575749556173
-0.02593136538672547
-0.009363439758170848
-0.021776415367409162
-0.005666668629833917
-0.01871042222042362
-0.024771188114487117
-0.028055019430965642
-0.029913205243438448
0.017441423677172125
0.0024032037103343014
-0.025418114403683936
-0.014913661382834434
-0.03368045770759404
-0.00959946661891921
-0.0035344245656611082
-0.015765294369250834
-0.020319092908303596
-0.02666911468389082
0.01652932563699237
0.0032413150471323772
-0.006690528359438702
-0.011495907054948941
-0.011842826903161912
0.01670002787933812
-0.011412306805049385
-0.011393829978139675
-0.01640758139242648
0.00476010647089698
0.02142070857472389
-0.006923973510886062
-0.005722058472491803
0.0005395096285140644
0.016397958022363518
0.014972704034578335
-0.011457566516204483
-0.005625399227050515
-0.005812455562234515
0.02757849101096907
0.017588570746124226
-0.008790794335009027
0.001393569116340438
-0.022409497082851674
-0.0008474325862452824
-0.012123129672885568
-0.01253344772957492
-0.015119869126851818
-0.012868824509156891
0.014885583864005547
0.004311862556907068
-0.01871122232689646
-0.027271539782133678
-0.005724205585278692
0.018037527543259355
0.005534243328757042
0.006702533460258284
0.009577419428371772
-0.0037094664996196974
0.022139460380002904
-0.013836051599045789
-0.0008176945599795433
0.01310668655479932
0.0095335607277486
0.023553723370681453
0.002130184566748164
0.015748968958541464
0.009476946303093889
0.00945835507596082
0.021464527493020785
-0.01755552719895697
-0.008489841003332584
-0.015288133391673878
0.020046025164562026
0.022488699605208377
0.004889960947659464


==> plots/data/f030_ldr-ldr-check_10k/cycles.txt <==
0.0 15 0 -30
9.765625 15 0 -30
19.53125 15 0 -30
29.296875 15 0 -30
48.828125 15 0 -30
58.59375 15 0 -30
68.359375 15 0 -30
78.125 15 0 -30
87.890625 15 0 -30
97.65625 15 0 -30
117.1875 15 0 -30
126.953125 15 0 -30
136.71875 15 0 -30
146.484375 15 0 -30


==> plots/data/f030_ldr-ldr-check_10k/tvals.txt <==
-1.123305916786193848e+00
3.635474741458892822e-01
5.093238353729248047e-01
-9.286670684814453125e-01
-5.507304668426513672e-01
-2.897242307662963867e-01
-3.148569762706756592e-01
1.491458863019943237e-01
1.169149875640869141e+00
1.810279250144958496e+00
-3.995789885520935059e-01
5.593272447586059570e-01
-8.446595668792724609e-01
-9.250828623771667480e-01
-4.502499401569366455e-01
1.959569007158279419e-01
1.580441892147064209e-01
4.281978011131286621e-01
-8.538784086704254150e-02
1.273770332336425781e+00
1.438041448593139648e+00
5.188925266265869141e-01
-8.506777882575988770e-01
-1.453095674514770508e+00
-9.866346120834350586e-01
-1.098185062408447266e+00
8.866120129823684692e-02
-2.068683952093124390e-01
1.803862929344177246e+00
2.291765511035919189e-01
8.060303926467895508e-01
-4.028165638446807861e-01
-1.377598643302917480e+00
-9.220817089080810547e-01
-1.594810038805007935e-01
-7.356836199760437012e-01
-1.093931845389306545e-03
4.858715534210205078e-01
1.597519874572753906e+00
-6.652337908744812012e-01
9.537853598594665527e-01
-9.955660700798034668e-01
-1.233916163444519043e+00
-6.720076799392700195e-01
-3.032002039253711700e-02
-1.785902120172977448e-02
1.002967655658721924e-01
7.104284167289733887e-01
1.421905159950256348e+00
-2.433113902807235718e-01
2.728620767593383789e-01
-9.120103716850280762e-01
-5.525643825531005859e-01
-5.997068285942077637e-01
-5.188522934913635254e-01
-2.645301818847656250e-01
3.163237273693084717e-01
1.195371866226196289e+00
1.528342485427856445e+00
1.720600366592407227e+00
8.701925277709960938e-01
-4.937846660614013672e-01
4.682462513446807861e-01
-6.717271804809570312e-01
-6.452139616012573242e-01
4.064495116472244263e-02
-9.901804849505424500e-03
1.683017730712890625e+00
1.072275996208190918e+00
1.969326138496398926e+00
1.997012495994567871e-01
-8.169965744018554688e-01
2.310288697481155396e-01
2.466598302125930786e-01
-4.068306982517242432e-01
-1.770884841680526733e-01
1.349907279014587402e+00
2.553607463836669922e+00
5.516191124916076660e-01
1.708187222480773926e+00
-7.497143149375915527e-01
-3.186928033828735352e-01
-4.678248465061187744e-01
5.367533564567565918e-01
-3.219284117221832275e-01
3.174072802066802979e-01
1.503708720207214355e+00
1.982463955879211426e+00
7.838951349258422852e-01
1.848746836185455322e-01
-4.763334095478057861e-01
3.464037775993347168e-01
-7.244523763656616211e-01
6.478651165962219238e-01
-1.037253379821777344e+00
-6.252864003181457520e-01
1.727213621139526367e+00
1.901831030845642090e+00
1.555140852928161621e+00
-1.638200134038925171e-01
-3.455654680728912354e-01
2.919467687606811523e-01
-1.145769357681274414e+00
-3.760085403919219971e-01
-5.251187682151794434e-01
1.813757270574569702e-01
2.494892835617065430e+00
9.540666341781616211e-01
1.437875390052795410e+00
-4.993877708911895752e-01
2.221561819314956665e-01
-1.162634253501892090e+00
-5.607038736343383789e-01
-1.147147774696350098e+00
-5.529769659042358398e-01
1.055270671844482422e+00
1.989026427268981934e+00
1.222585797309875488e+00
8.895865082740783691e-01
1.278039097785949707e+00
4.188573837280273438e+00
5.563793659210205078e+00
6.251620292663574219e+00
5.937451362609863281e+00
5.406035423278808594e+00
7.181690692901611328e+00
7.718861579895019531e+00
5.362269401550292969e+00
2.716829776763916016e+00
3.618924856185913086e+00
5.169019699096679688e+00
5.074774742126464844e+00
5.277897357940673828e+00
3.970045328140258789e+00
4.708707809448242188e+00
6.655954837799072266e+00
6.791901111602783203e+00
4.718153953552246094e+00
2.268478393554687500e+00
3.258022069931030273e+00
3.084321260452270508e+00
2.346207141876220703e+00
2.487770795822143555e+00
6.840046644210815430e-01
3.997173070907592773e+00
4.111420631408691406e+00
3.477997064590454102e+00
2.530046463012695312e+00
3.924074470996856689e-01
2.261685609817504883e+00
6.487441658973693848e-01
1.469884514808654785e+00
8.229211717844009399e-02
1.650547385215759277e-01
3.479404687881469727e+00
3.966450929641723633e+00
2.713159322738647461e+00
9.441184997558593750e-02
1.010435819625854492e+00
1.521725654602050781e-01
-3.865013718605041504e-01
6.016144156455993652e-01
-3.414881229400634766e-01
1.593768954277038574e+00
2.209300756454467773e+00
2.092382192611694336e+00
4.690013825893402100e-01
2.074066698551177979e-01
1.072572231292724609e+00
-2.912933826446533203e-01
-4.499812722206115723e-01
8.204602599143981934e-01
-5.231062769889831543e-01
1.087058424949645996e+00
1.818656086921691895e+00
2.227278947830200195e+00
-5.870562791824340820e-02
-3.555977940559387207e-01
6.065903902053833008e-01
-4.017004966735839844e-01
-5.158766508102416992e-01
-2.973572313785552979e-01
6.850980520248413086e-01
1.590599417686462402e+00
2.404749155044555664e+00
1.649931430816650391e+00
-1.827152669429779053e-01
8.101441860198974609e-01
-3.978576511144638062e-03
-1.306131601333618164e+00
-5.379964709281921387e-01
-6.073808073997497559e-01
-1.436288058757781982e-01
1.172849059104919434e+00
1.822971701622009277e+00
1.531128406524658203e+00
1.353825628757476807e-01
-1.898528635501861572e-01
-1.478101968765258789e+00
-1.543213248252868652e+00
-1.079609394073486328e+00
-1.228551506996154785e+00
9.709272384643554688e-01
1.936805129051208496e+00
2.022202491760253906e+00
-3.218186795711517334e-01
-1.144896745681762695e+00
-4.938448667526245117e-01
-6.802799701690673828e-01
-1.372740626335144043e+00
-3.958720266819000244e-01
-1.166091322898864746e+00
-3.298147022724151611e-02
9.469880461692810059e-01
1.096561670303344727e+00
-3.624040782451629639e-01
2.194223552942276001e-01
-3.434779047966003418e-01
-1.875657677650451660e+00
-1.840845584869384766e+00
-5.760479718446731567e-02
-4.303408563137054443e-01
8.623737096786499023e-01
1.201523780822753906e+00
1.290592908859252930e+00
-2.110989578068256378e-02
1.803527772426605225e-01
5.756928920745849609e-01
-7.248919606208801270e-01
-1.431754469871520996e+00
-1.069811582565307617e+00
-5.844148993492126465e-01
4.201002418994903564e-01
1.983633399009704590e+00
1.070049628615379333e-01
-4.906183779239654541e-01
2.883842289447784424e-01
-1.059841394424438477e+00
-1.875985622406005859e+00
-1.466188788414001465e+00
-8.835663199424743652e-01
8.136897347867488861e-03
1.027315020561218262e+00
1.236324906349182129e+00
-7.837288975715637207e-01
-1.647592708468437195e-02
-6.565647572278976440e-02
-1.534825801849365234e+00
-1.228424429893493652e+00
5.691298842430114746e-02
-7.712610363960266113e-01
-2.296310290694236755e-02
1.186185836791992188e+00
1.639572381973266602e+00
2.521078586578369141e+00
7.548757076263427734e+00
9.570281982421875000e+00
8.340708732604980469e+00
8.351867675781250000e+00
6.711841106414794922e+00
8.411426544189453125e+00
9.265812873840332031e+00
8.511421203613281250e+00
2.563228845596313477e+00
9.274300575256347656e+00
1.310202789306640625e+01
1.393870258331298828e+01
1.132820224761962891e+01
1.191937828063964844e+01
8.719493865966796875e+00
1.070265674591064453e+01
1.121841716766357422e+01
1.062886142730712891e+01
3.602407932281494141e+00
7.709556102752685547e+00
1.032733535766601562e+01
8.579851150512695312e+00
7.558385848999023438e+00
5.598235130310058594e+00
6.179014205932617188e+00
7.915930271148681641e+00
8.099804878234863281e+00
3.457345008850097656e+00
1.872687101364135742e+00
5.802732944488525391e+00
5.643734931945800781e+00
4.157102108001708984e+00
3.808346748352050781e+00
2.213921070098876953e+00
4.069096565246582031e+00
4.871632575988769531e+00
5.361631870269775391e+00
3.069554805755615234e+00
1.915449976921081543e+00
4.086293220520019531e+00
3.421261787414550781e+00
2.826218605041503906e+00
8.748208284378051758e-01
2.508713483810424805e+00
2.669594287872314453e+00
3.030632495880126953e+00
3.529605388641357422e+00
1.823633074760437012e+00
1.476876258850097656e+00
2.196851015090942383e+00
1.259441971778869629e+00
1.023027300834655762e+00
-3.521097898483276367e-01
-1.766470819711685181e-01
3.940185606479644775e-01
9.582383632659912109e-01
1.793406963348388672e+00
-6.489781290292739868e-02
1.297994852066040039e+00
7.068428397178649902e-01
-3.108339607715606689e-01
-1.425855875015258789e+00
-1.758630394935607910e+00
-9.731210470199584961e-01
-1.081141754984855652e-01
1.035444498062133789e+00
1.036831498146057129e+00
-1.533942371606826782e-01
8.114655017852783203e-01
-1.064637541770935059e+00
-1.481054902076721191e+00
-6.120565533638000488e-01
-1.307667851448059082e+00
-1.795018911361694336e+00
-1.084132075309753418e+00
6.511771082878112793e-01
3.949000835418701172e-01
-5.962951779365539551e-01
2.510371208190917969e-01
-1.525822043418884277e+00
-1.518053412437438965e+00
-2.259898662567138672e+00
-1.059015989303588867e+00
-1.782620072364807129e+00
-4.321245849132537842e-01
1.415756940841674805e-01
-1.163960933685302734e+00
-1.020836710929870605e+00
-1.188370227813720703e+00
-1.376387476921081543e+00
-2.472375869750976562e+00
-2.408279180526733398e+00
-2.968706846237182617e+00
-2.263550519943237305e+00
-1.459670901298522949e+00
-2.633008360862731934e-01
-5.052368044853210449e-01
-8.273706585168838501e-02
-1.219994306564331055e+00
-1.173664569854736328e+00
-1.512870669364929199e+00
-3.264990329742431641e+00
-3.125530958175659180e+00
-2.255608797073364258e+00
-8.382416516542434692e-02
4.033280536532402039e-02
-8.514108061790466309e-01
-6.615844368934631348e-01
-1.675154685974121094e+00
-2.435578823089599609e+00
-2.439862012863159180e+00
-3.061688423156738281e+00
-3.288674354553222656e+00
-1.705285787582397461e+00
-1.956019401550292969e-01
-1.079810857772827148e+00
-1.520560979843139648e+00
-8.295650482177734375e-01
-2.312696695327758789e+00
-1.800995469093322754e+00
-2.829860448837280273e+00
-1.957444429397583008e+00
-2.832274675369262695e+00
-5.539953708648681641e-01
2.083060145378112793e-01
-9.923776984214782715e-02
-1.363151669502258301e+00
-1.626652479171752930e+00
-1.792987227439880371e+00
-1.231327772140502930e+00
-3.502437829971313477e+00
-2.778854370117187500e+00
-3.109224796295166016e+00
-1.179377555847167969e+00
-5.112543702125549316e-01
-4.661045074462890625e-01
-6.161205768585205078e-01
-1.309015274047851562e+00
-1.241271257400512695e+00
-3.026633262634277344e+00
-3.943073272705078125e+00
-3.222750663757324219e+00
-2.093802213668823242e+00
-9.082982540130615234e-01
-1.201503634452819824e+00
-1.377290248870849609e+00
-1.472742915153503418e+00
-1.382418274879455566e+00
-1.940137505531311035e+00
-2.746954917907714844e+00
-2.964010000228881836e+00
-3.678012371063232422e+00
-1.516105651855468750e+00
9.465205669403076172e-02
-2.081314623355865479e-01
-1.769921422004699707e+00
-6.793516874313354492e-01
-1.312426805496215820e+00
-1.613428115844726562e+00
-2.587510585784912109e+00
-1.873407721519470215e+00
-2.891476154327392578e+00
-4.134869873523712158e-01
-6.472628116607666016e-01
-3.088712692260742188e-01
-2.006716728210449219e+00
-1.401267647743225098e+00
-2.206364870071411133e+00
-1.968485236167907715e+00
-3.785923719406127930e+00
-2.574664354324340820e+00
-2.925842523574829102e+00
-1.097669363021850586e+00
-1.135766983032226562e+00
-1.013662815093994141e+00
-1.290989756584167480e+00
-1.154151320457458496e+00
-9.844313859939575195e-01
-2.042274951934814453e+00
-3.116165637969970703e+00
-3.040661334991455078e+00
-1.302745461463928223e+00
-4.988862574100494385e-02
1.436002254486083984e-01
-6.916130185127258301e-01
-9.379165768623352051e-01
-4.950451552867889404e-01
-1.221041917800903320e+00
-3.262666702270507812e+00
-2.779172182083129883e+00
-3.943845748901367188e+00
-4.525724351406097412e-01
-1.000341892242431641e+00
5.796791911125183105e-01
-5.740453004837036133e-01
-2.101885974407196045e-01
-1.168833732604980469e+00
-2.502117395401000977e+00
-2.869795083999633789e+00
-2.174801111221313477e+00
-2.085644721984863281e+00
-3.996215760707855225e-01
-7.229984998703002930e-01
1.350848823785781860e-01
-1.548203945159912109e+00
-6.541642546653747559e-01
-9.447696208953857422e-01
-1.867446064949035645e+00
-2.922304391860961914e+00
-1.468947768211364746e+00
-8.523851037025451660e-01
1.053853780031204224e-01
-3.833397105336189270e-02
4.265222251415252686e-01
-1.115982055664062500e+00
6.420186161994934082e-01
-1.358952522277832031e+00
-1.807205319404602051e+00
-2.845688104629516602e+00
-1.654271125793457031e+00
-6.002936363220214844e-01
-1.303996205329895020e+00
7.944400310516357422e-01
2.719402909278869629e-01
-2.547942698001861572e-01
-5.661688446998596191e-01
-1.335977315902709961e+00
-3.173318624496459961e+00
-2.273497343063354492e+00
-3.178162336349487305e+00
-3.883201479911804199e-01
-5.955659747123718262e-01
8.854705691337585449e-01
-4.177404567599296570e-02
5.336950421333312988e-01
-3.633512258529663086e-01
-2.263582944869995117e+00
-2.618311882019042969e+00
-1.696549773216247559e+00
-8.443726301193237305e-01
-1.519832611083984375e-01
8.091310262680053711e-01
6.226667165756225586e-01
-9.231706857681274414e-01
4.959557056427001953e-01
-9.844618439674377441e-01
-2.316923618316650391e+00
-1.895304083824157715e+00
-1.019250392913818359e+00
-6.434280276298522949e-01
-1.007369875907897949e+00
2.544794380664825439e-01
4.870605170726776123e-01
-6.581547856330871582e-01
-4.672148525714874268e-01
-1.670530557632446289e+00
-2.231633901596069336e+00
-2.626181125640869141e+00
-1.162166595458984375e+00
-4.570132195949554443e-01
-5.548427104949951172e-01
5.046342015266418457e-01
-2.588188946247100830e-01
4.738954007625579834e-01
-2.417107969522476196e-01
-9.325401186943054199e-01
-2.038238286972045898e+00
-2.893290758132934570e+00
-1.208352088928222656e+00
-8.295817971229553223e-01
-6.212642043828964233e-02
4.394823312759399414e-01
-5.616577863693237305e-01
5.533659458160400391e-01
-1.497172713279724121e+00
-1.598551869392395020e+00
-3.018490314483642578e+00
-2.002483367919921875e+00
-9.456818699836730957e-01
-1.104795336723327637e+00
5.452790260314941406e-01
1.308962821960449219e+00
-1.183276653289794922e+00
-6.485427916049957275e-02
-1.234014034271240234e+00
-2.261962652206420898e+00
-2.153669118881225586e+00
-1.395567655563354492e+00
-4.568644464015960693e-01
-9.700999855995178223e-01
2.099572271108627319e-01
4.713275469839572906e-03
-9.030025005340576172e-01
-4.824898540973663330e-01
-1.321535229682922363e+00
-2.612545013427734375e+00
-3.170868158340454102e+00
-9.364229440689086914e-01
-9.600700139999389648e-01
-4.201744198799133301e-01
2.931312918663024902e-01
-4.635617434978485107e-01
-2.974886298179626465e-01
-3.701118826866149902e-01
-1.934954404830932617e+00
-2.435975313186645508e+00
-2.939405441284179688e+00
-7.174017429351806641e-01
-2.212431192398071289e+00
-4.721067845821380615e-01
1.489015109837055206e-02
-6.837441325187683105e-01
1.585821956396102905e-01
-1.357262611389160156e+00
-2.124824285507202148e+00
-2.485801458358764648e+00
-1.800351500511169434e+00
-3.225707709789276123e-01
-7.583944201469421387e-01
5.983081459999084473e-01
8.868340253829956055e-01
-4.999836683273315430e-01
1.259069889783859253e-01
-1.366035223007202148e+00
-2.356810569763183594e+00
-2.317524671554565430e+00
2.475952506065368652e-01
-1.200615048408508301e+00
-5.242832303047180176e-01
6.464936304837465286e-03
4.534228742122650146e-01
-9.504775702953338623e-02
-1.280925393104553223e+00
-1.323565840721130371e+00
-2.172619104385375977e+00
-2.721314191818237305e+00
-3.741130828857421875e-01
-1.781218171119689941e+00
-5.624953508377075195e-01
3.347695469856262207e-01
3.860133886337280273e-01
2.886888086795806885e-01
-7.028128206729888916e-02
-1.405272364616394043e+00
-1.467960238456726074e+00
-1.502413749694824219e+00
-3.800196051597595215e-01
-9.758333563804626465e-01
-8.607918024063110352e-01
3.409282490611076355e-02
7.721418142318725586e-01
-3.915287926793098450e-02
-6.318859457969665527e-01
-1.708466053009033203e+00
-3.159453868865966797e+00
-8.254700899124145508e-01
-1.525545239448547363e+00
-7.127737998962402344e-01
-1.421557962894439697e-01
3.994158804416656494e-01
-4.922678768634796143e-01
-2.344374060630798340e-01
-1.600604772567749023e+00
-2.369194030761718750e+00
-2.077865600585937500e+00
-1.415392756462097168e-01
-2.045087814331054688e+00
-6.239302158355712891e-01
2.259469032287597656e-01
1.397545814514160156e+00
-3.721518069505691528e-02
-2.798155546188354492e-01
-1.920917272567749023e+00
-1.395112991333007812e+00
-8.365038633346557617e-01
-2.829155921936035156e-01
-6.902264952659606934e-01
5.460063368082046509e-02
5.376704931259155273e-01
1.987296104431152344e+00
1.745728850364685059e-01
-3.694119155406951904e-01
-9.056671261787414551e-01
-1.784362554550170898e+00
2.781467279419302940e-03
-1.112083554267883301e+00
-1.279497861862182617e+00
-6.366661190986633301e-02
1.048331260681152344e+00
8.028246164321899414e-01
-1.094416737556457520e+00
-6.417263746261596680e-01
-1.692684888839721680e+00
-2.507158756256103516e+00
-3.504247367382049561e-01
-1.758208751678466797e+00
-5.314897894859313965e-01
4.887276589870452881e-01
1.426386356353759766e+00
4.631446208804845810e-03
3.045248985290527344e-01
-1.205564498901367188e+00
-1.521996974945068359e+00
-5.293594002723693848e-01
-3.983071744441986084e-01
-8.093591928482055664e-01
-6.496582031250000000e-01
6.342393755912780762e-01
1.517904400825500488e+00
-6.529014110565185547e-01
1.712788492441177368e-01
-9.726212024688720703e-01
-1.447611808776855469e+00
1.767790019512176514e-01
-2.894879281520843506e-01
-5.945762991905212402e-01
7.607560753822326660e-01
1.338952064514160156e+00
1.059687614440917969e+00
-3.412637114524841309e-01
-1.452891081571578979e-01
-1.293517556041479111e-02
-7.384392619132995605e-01
3.559554219245910645e-01
-6.850968003273010254e-01
2.122709900140762329e-02
7.898274064064025879e-01
1.955294132232666016e+00
8.507310748100280762e-01
6.840833425521850586e-01
8.156031370162963867e-01
3.164523243904113770e-01
1.841237396001815796e-01
-3.842885196208953857e-01
-8.041732311248779297e-01
-6.824638843536376953e-01
7.700501084327697754e-01
2.257436037063598633e+00
7.444572448730468750e-01
9.076199531555175781e-01
-3.131792694330215454e-02
-7.310785651206970215e-01
2.191834896802902222e-01
-8.242556452751159668e-01
-6.614523530006408691e-01
1.582992672920227051e-01
9.470337033271789551e-01
1.133262038230895996e+00
-8.039877414703369141e-01
-2.648897171020507812e-01
-1.304427504539489746e+00
-1.062869191169738770e+00
-2.488519847393035889e-01
-1.144134640693664551e+00
-1.322404384613037109e+00
1.672156453132629395e-01
7.995267510414123535e-01
3.794245421886444092e-01
-7.572318315505981445e-01
-4.995897114276885986e-01
-9.093689322471618652e-01
-7.085561752319335938e-02
-6.933809518814086914e-01
-3.840920031070709229e-01
-1.053075671195983887e+00
2.749228850007057190e-02
1.347548842430114746e+00
7.979578375816345215e-01
3.247295022010803223e-01
1.768110692501068115e-01
-5.412770509719848633e-01
2.407002449035644531e-01
-1.947958469390869141e+00
-1.076534867286682129e+00
-8.324893116950988770e-01
1.190339997410774231e-01
1.278796195983886719e+00
-1.039680957794189453e+00
-9.413015842437744141e-02
-2.954494953155517578e-01
-6.597849130630493164e-01
-3.540983200073242188e-01
-1.135223627090454102e+00
-1.383976459503173828e+00
-3.163475990295410156e-01
5.218381285667419434e-01
9.283679127693176270e-01
-6.178559660911560059e-01
3.113536834716796875e-01
-6.418491005897521973e-01
-4.423290193080902100e-01
-8.303858637809753418e-01
-2.997623383998870850e-01
-1.488843560218811035e+00
-1.470040678977966309e-01
1.126738667488098145e+00
7.178092002868652344e-01
-1.201296329498291016e+00
-6.263077259063720703e-01
-8.066697716712951660e-01
3.617354929447174072e-01
-1.942792177200317383e+00
-8.131247758865356445e-01
-1.421889781951904297e+00
-1.373561471700668335e-01
3.476574718952178955e-01
3.591413497924804688e-01
-5.128656029701232910e-01
-2.650366909801959991e-02
-1.540504992008209229e-01
-5.608980655670166016e-01
-1.922600269317626953e+00
-1.547908186912536621e+00
-1.383251786231994629e+00
6.211425065994262695e-01
7.865224480628967285e-01
-2.412002086639404297e-01
-4.348791837692260742e-01
-7.853283882141113281e-01
1.952639371156692505e-01
-5.593664646148681641e-01
-8.358426094055175781e-01
-2.120658636093139648e+00
-5.904908180236816406e-01
5.541001558303833008e-01
4.227168262004852295e-01
-1.689069420099258423e-01
-1.353150755167007446e-01
-8.463685512542724609e-01
1.564028561115264893e-01
-2.416679859161376953e+00
-7.698886990547180176e-01
-1.225334882736206055e+00
-2.351144850254058838e-01
5.226629972457885742e-01
3.399427235126495361e-01
-1.852370977401733398e+00
-8.442921638488769531e-01
-6.036406755447387695e-02
-2.704404890537261963e-01
-1.980288505554199219e+00
-8.914386630058288574e-01
-1.389445304870605469e+00
1.862513273954391479e-01
-7.491099089384078979e-02
-1.418525818735361099e-02
-1.276602864265441895e+00
-5.449155569076538086e-01
1.552815288305282593e-01
-9.569391608238220215e-01
-1.195675492286682129e+00
-1.283583402633666992e+00
-8.297793865203857422e-01
7.048493623733520508e-01
2.529832124710083008e-01
2.026327550411224365e-01
-6.426093578338623047e-01
-5.803139209747314453e-01
2.759123444557189941e-01
-2.736158370971679688e+00
-1.347286105155944824e+00
-2.018326044082641602e+00
-1.383438348770141602e+00
4.827873036265373230e-02
1.167577505111694336e-01
-4.552704691886901855e-01
3.032557070255279541e-01
6.029864773154258728e-02
-6.198598146438598633e-01
-2.126796245574951172e+00
-1.891094684600830078e+00
-1.670474529266357422e+00
4.318122565746307373e-01
5.419105887413024902e-01
5.695662498474121094e-01
-1.880945444107055664e+00
-3.271620869636535645e-01
-1.090502087026834488e-02
-1.135450482368469238e+00
-1.414056658744812012e+00
-1.149513363838195801e+00
-1.479677081108093262e+00
2.366022467613220215e-01
-3.267844915390014648e-01
7.118671536445617676e-01
-7.537414431571960449e-01
-4.770927429199218750e-01
-1.365346610546112061e-01
-2.488523244857788086e+00
-1.917656898498535156e+00
-9.900775551795959473e-01
-6.826773881912231445e-01
3.471659421920776367e-01
2.596478164196014404e-01
3.941428661346435547e-01
8.387501351535320282e-03
4.913933873176574707e-01
-3.402886167168617249e-02
-1.323018431663513184e+00
-1.604362487792968750e+00
-9.883278608322143555e-01
-3.845969587564468384e-02
5.688565373420715332e-01
6.239343881607055664e-01
-1.367969214916229248e-01
5.070359110832214355e-01
4.538882672786712646e-01
-1.026458501815795898e+00
-1.187114477157592773e+00
-1.135052204132080078e+00
-1.067826271057128906e+00
4.345562458038330078e-01
3.223517835140228271e-01
1.583209395408630371e+00
-1.068511962890625000e+00
3.609063029289245605e-01
1.068788990378379822e-01
-1.964014172554016113e+00
-1.282129287719726562e+00
-9.222551584243774414e-01
-6.166665554046630859e-01
2.971665859222412109e-01
-1.995569169521331787e-01
7.446435093879699707e-01
-3.888558447360992432e-01
3.324786424636840820e-01
1.229105368256568909e-01
-1.146354556083679199e+00
-1.553871154785156250e+00
-5.620254874229431152e-01
3.134155273437500000e-01
8.277235031127929688e-01
4.064508080482482910e-01
3.538584709167480469e-01
6.155735254287719727e-01
3.798959851264953613e-01
-5.157255530357360840e-01
-1.054398179054260254e+00
-1.243982911109924316e+00
-1.506896138191223145e+00
1.143760606646537781e-01
-5.333551168441772461e-01
1.402131199836730957e+00
2.944973111152648926e-01
9.458718895912170410e-01
3.520697057247161865e-01
-1.932081937789916992e+00
-1.402919292449951172e+00
-9.492031931877136230e-01
-9.291877746582031250e-01
4.312375485897064209e-01
9.784989804029464722e-02
1.236965060234069824e+00
-4.066445827484130859e-01
4.111127257347106934e-01
-1.341603994369506836e-01
-1.440210103988647461e+00
-1.673977732658386230e+00
-6.585381031036376953e-01
-1.611461192369461060e-01
3.383661434054374695e-02
1.163012832403182983e-01
3.716220557689666748e-01
6.310944259166717529e-02
6.229767799377441406e-01
-9.424944519996643066e-01
-7.794090509414672852e-01
-1.633666634559631348e+00
-5.357520580291748047e-01
2.205136716365814209e-01
-8.144783377647399902e-01
2.718223631381988525e-01
5.877381563186645508e-02
2.663835883140563965e-01
-6.849908083677291870e-02
-1.122136354446411133e+00
-9.138418436050415039e-01
-1.374293923377990723e+00
-1.096755117177963257e-01
-2.507468461990356445e-01
-8.340342044830322266e-01
7.879032492637634277e-01
1.563955098390579224e-01
8.173298835754394531e-01
-1.582734584808349609e-01
-7.717235088348388672e-01
-1.804550051689147949e+00
-1.282725453376770020e+00
-5.098585486412048340e-01
-1.521667391061782837e-01
2.583940625190734863e-01
8.010826706886291504e-01
6.314111500978469849e-02
5.802468657493591309e-01
-1.500118494033813477e+00
-1.059012532234191895e+00
-1.398968935012817383e+00
-2.077812999486923218e-01
1.378693711012601852e-02
-1.481076598167419434e+00
5.882452130317687988e-01
5.462779402732849121e-01
1.740859448909759521e-01
1.300336271524429321e-01
-1.287690758705139160e+00
-6.114529967308044434e-01
3.632759302854537964e-02


==> plots/data/f030_ldr-ldr-fix_40k/cycles.txt <==
0.0 15 0 -30
9.765625 15 0 -30
19.53125 15 0 -30
29.296875 15 0 -30
48.828125 15 0 -30
58.59375 15 0 -30
68.359375 15 0 -30
87.890625 15 0 -30
107.421875 15 0 -30
117.1875 15 0 -30
126.953125 15 0 -30
136.71875 15 0 -30
156.25 15 0 -30
166.015625 15 0 -30
175.78125 15 0 -30
185.546875 15 0 -30


==> plots/data/f030_ldr-ldr-fix_40k/tvals.txt <==
-9.709895253181457520e-01
1.824563384056091309e+00
1.106514111161231995e-01
-4.367750585079193115e-01
-5.122609734535217285e-01
1.142821609973907471e-01
-1.055921018123626709e-01
-2.927618920803070068e-01
3.263728916645050049e-01
7.689058035612106323e-02
8.174467682838439941e-01
-9.744179844856262207e-01
-1.087546825408935547e+00
-1.673850417137145996e+00
-3.846220076084136963e-01
8.068316578865051270e-01
-2.561003565788269043e-01
-6.635172367095947266e-01
3.387841582298278809e-01
3.791465461254119873e-01
4.135103821754455566e-01
-9.709565639495849609e-01
-1.473503351211547852e+00
-1.475744485855102539e+00
2.543297410011291504e-01
-6.902024149894714355e-01
-4.975381195545196533e-01
-2.607429027557373047e-01
5.660167336463928223e-02
-3.186197876930236816e-01
-1.004967540502548218e-01
-4.766817092895507812e-01
-9.697879552841186523e-01
-1.526448369026184082e+00
-6.507952511310577393e-02
-9.662613272666931152e-01
-8.492496609687805176e-01
-7.974414154887199402e-03
1.965442597866058350e-01
9.242549538612365723e-01
-9.497488737106323242e-01
-1.639698863029479980e+00
-1.639442205429077148e+00
-2.945782244205474854e-01
2.704192399978637695e-01
-6.220679283142089844e-01
-1.017078518867492676e+00
-7.347658276557922363e-01
-3.440488576889038086e-01
-3.265910744667053223e-01
-1.689602017402648926e+00
-2.025034427642822266e+00
-2.145551204681396484e+00
-1.088519170880317688e-01
-1.736643791198730469e+00
-1.222276687622070312e+00
-1.237177491188049316e+00
-1.122075080871582031e+00
-7.444345951080322266e-01
-2.731432616710662842e-01
-2.095339059829711914e+00
-1.772822022438049316e+00
-1.264638066291809082e+00
7.604811340570449829e-02
-1.946275353431701660e+00
-1.449292302131652832e+00
-1.031240582466125488e+00
-6.932245492935180664e-01
6.856657564640045166e-02
-1.312120556831359863e+00
-1.977753043174743652e+00
-2.167289257049560547e+00
-1.197878047823905945e-01
3.234831392765045166e-01
-1.297191500663757324e+00
-1.747259736061096191e+00
-1.500129699707031250e+00
-1.666275318711996078e-03
-5.882982611656188965e-01
-1.630378484725952148e+00
-2.119102954864501953e+00
-2.307360649108886719e+00
3.513965010643005371e-02
-1.582999467849731445e+00
-1.177544474601745605e+00
-7.377759218215942383e-01
-1.356312036514282227e+00
-2.172979414463043213e-01
-1.410566568374633789e-01
-2.290052890777587891e+00
-1.956771850585937500e+00
-2.298722505569458008e+00
-4.885395765304565430e-01
-1.845720171928405762e+00
-7.831127047538757324e-01
-1.282404661178588867e+00
-2.024691998958587646e-01
8.280947804450988770e-01
-5.837392807006835938e-01
-1.884258508682250977e+00
-1.816402792930603027e+00
-9.588001370429992676e-01
-3.014959096908569336e-01
-1.813041925430297852e+00
-6.791998147964477539e-01
-1.069818377494812012e+00
8.008844852447509766e-01
-7.783389091491699219e-02
-7.151030898094177246e-01
-1.512604117393493652e+00
-1.583690047264099121e+00
2.773227393627166748e-01
-1.433564901351928711e+00
-9.198966622352600098e-01
-1.254685044288635254e+00
-1.310404062271118164e+00
7.479675859212875366e-02
-4.704382717609405518e-01
-1.974965095520019531e+00
-2.259489059448242188e+00
-2.146076679229736328e+00
-3.791342973709106445e-01
-1.611672878265380859e+00
-1.168902993202209473e+00
-9.362991452217102051e-01
-8.179992437362670898e-01
1.046489477157592773e+00
-6.885488033294677734e-01
-2.430827140808105469e+00
-1.711335420608520508e+00
-5.012552142143249512e-01
-2.900133840739727020e-02
-1.958173751831054688e+00
-5.951123833656311035e-01
-7.877103090286254883e-01
4.006188809871673584e-01
3.810985684394836426e-01
-3.763910233974456787e-01
-1.928644061088562012e+00
-1.767609000205993652e+00
-7.752234339714050293e-01
-1.875314712524414062e+00
-1.197157502174377441e+00
-1.577577888965606689e-01
-6.947652101516723633e-01
6.758450269699096680e-01
-5.018765330314636230e-01
-8.753598928451538086e-01
-7.692734599113464355e-01
-1.735560417175292969e+00
1.847087591886520386e-01
-8.764229416847229004e-01
-4.056218862533569336e-01
-6.480274796485900879e-01
1.765890121459960938e-01
1.080257773399353027e+00
3.150213360786437988e-01
-1.510697752237319946e-01
-4.560272991657257080e-01
3.282672166824340820e-01
3.913447558879852295e-01
-8.784658312797546387e-01
-5.247072316706180573e-03
-4.538739025592803955e-01
6.158571839332580566e-01
-9.543745219707489014e-02
-2.896374464035034180e-02
-1.502794384956359863e+00
-1.480990886688232422e+00
-1.599594056606292725e-01
-1.175650954246520996e+00
-1.616131782531738281e+00
-2.169571369886398315e-01
-9.380075335502624512e-01
1.398037523031234741e-01
5.613968372344970703e-01
6.167101263999938965e-01
-9.431074857711791992e-01
-1.767403841018676758e+00
1.374354511499404907e-01
-1.044148564338684082e+00
-7.541867494583129883e-01
-1.345766186714172363e-01
-3.619451448321342468e-02
1.416971206665039062e+00
4.611089229583740234e-01
1.923987865447998047e-01
-3.374168872833251953e-01
2.065617591142654419e-01
3.650138974189758301e-01
-7.876974344253540039e-01
-1.075024247169494629e+00
-1.811094433069229126e-01
2.921284139156341553e-01
3.934783041477203369e-01
3.427956253290176392e-02
-1.588940322399139404e-01
-7.877420186996459961e-01
4.753346443176269531e-01
-9.837691783905029297e-01
-1.235282540321350098e+00
-2.825301289558410645e-01
-4.469765424728393555e-01
3.469952940940856934e-01
-2.794660814106464386e-02
-2.405769973993301392e-01
-9.537951350212097168e-01
-1.347514390945434570e+00
4.995735287666320801e-01
-7.520042657852172852e-01
-1.059649825096130371e+00
4.600334540009498596e-02
6.616527438163757324e-01
7.863110899925231934e-01
-7.414156943559646606e-02
3.464445173740386963e-01
-4.859879016876220703e-01
2.934407591819763184e-01
1.957423612475395203e-02
-1.593957424163818359e+00
-4.345980584621429443e-01
-1.152931898832321167e-02
5.136599540710449219e-01
-3.037495613098144531e-01
3.438998162746429443e-01
2.928425967693328857e-01
-1.206821560859680176e+00
3.948367238044738770e-01
-9.224046468734741211e-01
-9.865877628326416016e-01
-6.468426585197448730e-01
-5.597369670867919922e-01
2.826910614967346191e-01
3.112975955009460449e-01
4.411513805389404297e-01
1.027093008160591125e-01
-2.215491235256195068e-01
8.807227611541748047e-01
-9.194418191909790039e-01
-5.248170495033264160e-01
-3.033096194267272949e-01
-2.394857853651046753e-01
1.182504177093505859e+00
-4.503681138157844543e-02
4.768634736537933350e-01
-1.015157550573348999e-01
8.278811573982238770e-01
5.101499557495117188e-01
-1.045726165175437927e-01
-2.248679399490356445e-01
4.061163067817687988e-01
1.443452715873718262e+00
1.108788490295410156e+00
1.569216370582580566e+00
1.909706234931945801e+00
-3.978299796581268311e-01
2.035365700721740723e-01
-7.530649900436401367e-01
-1.211987972259521484e+00
-6.897372603416442871e-01
3.383456766605377197e-01
1.435590147972106934e+00
7.301322221755981445e-01
1.083376169204711914e+00
1.204671338200569153e-01
-3.167361915111541748e-01
9.448338150978088379e-01
-1.157619476318359375e+00
-5.752879977226257324e-01
-7.753579616546630859e-01
1.015422224998474121e+00
1.227308511734008789e+00
1.401174902915954590e+00
7.692948579788208008e-01
5.196621417999267578e-01
8.031339645385742188e-01
1.699399501085281372e-01
-8.472009301185607910e-01
-2.263026833534240723e-01
-7.655234336853027344e-01
9.947317838668823242e-01
-4.650158584117889404e-01
7.971850633621215820e-01
3.996799886226654053e-01
-6.644111275672912598e-01
5.401238426566123962e-02
-8.884651064872741699e-01
-5.028336644172668457e-01
-2.269617915153503418e-01
2.508594393730163574e-01
1.211657524108886719e+00
6.553540825843811035e-01
1.133612036705017090e+00
9.865462183952331543e-01
-3.687026798725128174e-01
1.120075106620788574e+00
-9.344305992126464844e-01
-4.812275469303131104e-01
-9.480769634246826172e-01
1.345648884773254395e+00
9.261187314987182617e-01
8.304019570350646973e-01
8.179777860641479492e-01
6.722436845302581787e-02
2.211455106735229492e-01
-6.249626278877258301e-01
-1.562560200691223145e+00
-8.666052818298339844e-01
-8.209272027015686035e-01
3.196719884872436523e-01
6.480308175086975098e-01
1.467512130737304688e+00
8.079429864883422852e-01
3.567875921726226807e-01
4.786915779113769531e-01
-1.079142570495605469e+00
-9.944593906402587891e-01
-4.721470773220062256e-01
-6.097704917192459106e-02
1.196131825447082520e+00
-5.421827733516693115e-02
9.302392601966857910e-01
2.904090583324432373e-01
2.633514404296875000e-01
8.991230726242065430e-01
-6.443275213241577148e-01
-2.973094284534454346e-01
-4.443819522857666016e-01
1.375218510627746582e+00
1.309314489364624023e+00
5.634282827377319336e-01
7.795280814170837402e-01
1.128538608551025391e+00
3.467477262020111084e-01
-1.085813999176025391e+00
-1.219080686569213867e+00
-3.010043501853942871e-01
-6.353583931922912598e-01
6.633976697921752930e-01
1.929559558629989624e-01
6.999909281730651855e-01
9.234009981155395508e-01
-7.329299300909042358e-02
1.421421617269515991e-01
-1.473912000656127930e+00
-1.374774694442749023e+00
-1.273904085159301758e+00
-7.945105433464050293e-01
1.028699040412902832e+00
3.780909627676010132e-02
8.571442961692810059e-01
5.287073254585266113e-01
9.270317554473876953e-01
1.070728540420532227e+00
-9.846318960189819336e-01
-5.775141716003417969e-01
-8.140531182289123535e-01
4.367393553256988525e-01
6.632565855979919434e-01
9.744887799024581909e-02
9.751559495925903320e-01
6.264916658401489258e-01
1.133145332336425781e+00
-7.581632137298583984e-01
3.159346431493759155e-02
4.481419920921325684e-03
-2.736367583274841309e-01
3.811508119106292725e-01
1.401492834091186523e+00
9.497966170310974121e-01
1.790796518325805664e+00
7.946584224700927734e-01
7.605671882629394531e-01
-6.761496663093566895e-01
-6.290972232818603516e-01
7.350970804691314697e-02
1.775766536593437195e-02
1.759077429771423340e+00
6.468842625617980957e-01
1.399207949638366699e+00
1.135178208351135254e+00
1.526625990867614746e+00
7.606971263885498047e-01
-1.084644675254821777e+00
-5.077912211418151855e-01
-3.488568067550659180e-01
3.026819527149200439e-01
1.097484230995178223e+00
7.091518044471740723e-01
1.883852601051330566e+00
1.501339912414550781e+00
9.848016500473022461e-01
-1.308851838111877441e+00
-5.019339919090270996e-01
-7.764868736267089844e-01
-8.805406689643859863e-01
5.183573365211486816e-01
2.711826562881469727e-01
1.393857002258300781e-01
1.091880440711975098e+00
2.067042887210845947e-01
8.938157558441162109e-01
-7.925534248352050781e-01
3.994689881801605225e-01
-2.173565626144409180e-01
6.321324110031127930e-01
1.177843809127807617e+00
7.080925107002258301e-01
9.727719426155090332e-01
1.518345594406127930e+00
1.424876570701599121e+00
7.981266975402832031e-01
-2.908137738704681396e-01
-5.025529265403747559e-01
-5.182919502258300781e-01
8.975903391838073730e-01
5.615732073783874512e-01
5.799934864044189453e-01
1.054042458534240723e+00
7.902169823646545410e-01
8.847620487213134766e-01
-1.586553215980529785e+00
-5.766510367393493652e-01
-6.789113283157348633e-01
-1.024205684661865234e+00
2.415280640125274658e-01
1.295724868774414062e+00
9.357534646987915039e-01
1.407047390937805176e+00
1.060073375701904297e+00
1.214027047157287598e+00
-7.830005884170532227e-01
-1.882127076387405396e-01
-1.226838231086730957e+00
-2.957483530044555664e-01
7.312383055686950684e-01
2.397328168153762817e-01
-2.003251165151596069e-01
8.368878364562988281e-01
5.285291075706481934e-01
3.967392742633819580e-01
1.496723480522632599e-02
-9.826664328575134277e-01
-5.781390070915222168e-01
4.553462266921997070e-01
-5.839265584945678711e-01
2.376707941293716431e-01
-3.415178358554840088e-01
3.905473947525024414e-01
5.141510963439941406e-01
-1.468157172203063965e+00
-4.934627413749694824e-01
-1.217749118804931641e+00
-1.010976791381835938e+00
2.841512560844421387e-01
3.130753524601459503e-03
4.863323867321014404e-01
2.872214615345001221e-01
6.087517738342285156e-01
1.022201418876647949e+00
-8.204256892204284668e-01
-6.003284454345703125e-01
-1.266839265823364258e+00
-2.893771529197692871e-01
-8.187112212181091309e-02
1.239517331123352051e-01
5.767990350723266602e-01
3.634203076362609863e-01
1.012822031974792480e+00
5.164402723312377930e-01
-9.214052557945251465e-01
-1.501555562019348145e+00
-1.757351517677307129e+00
-8.257219195365905762e-02
-1.744355559349060059e+00
-2.193212509155273438e-01
-2.552193999290466309e-01
-1.033708602190017700e-01
-3.729595988988876343e-02
-6.406617164611816406e-01
-1.134846568107604980e+00
-1.217146635055541992e+00
-1.479179620742797852e+00
-8.077901601791381836e-02
-4.091825783252716064e-01
-6.578577756881713867e-01
-6.883472204208374023e-01
2.504868805408477783e-01
7.500020265579223633e-01
3.118324279785156250e-01
-1.145269989967346191e+00
-9.041361212730407715e-01
-1.878025382757186890e-01
1.753840893507003784e-01
-6.967221200466156006e-02
5.712462663650512695e-01
6.893689930438995361e-02
1.178800106048583984e+00
9.188982248306274414e-01
-7.012858986854553223e-01
-1.108645677566528320e+00
-1.040312051773071289e+00
-7.746623158454895020e-01
-1.227901339530944824e+00
1.058981060981750488e+00
8.340201973915100098e-01
-6.655994057655334473e-02
5.865848064422607422e-01
-4.456210136413574219e-01
-8.899102210998535156e-01
-1.761377215385437012e+00
-1.871996164321899414e+00
2.945826649665832520e-01
-1.149540185928344727e+00
-5.239672064781188965e-01
-4.692868590354919434e-01
2.694480419158935547e-01
8.276336193084716797e-01
-6.233699619770050049e-02
-1.347092509269714355e+00
-9.559702277183532715e-01
-8.591537475585937500e-01
-1.203747466206550598e-02
-9.075279235839843750e-01
1.053461655974388123e-01
-3.679928779602050781e-01
8.989673852920532227e-01
8.857514262199401855e-01
-5.115929618477821350e-02
-6.879392862319946289e-01
-8.871014714241027832e-01
-7.200997471809387207e-01
-1.964183688163757324e+00
-6.244747042655944824e-01
-3.642882406711578369e-01
-2.880332171916961670e-01
3.174278140068054199e-01
-2.690070867538452148e-01
-1.363556027412414551e+00
-1.721318125724792480e+00
-1.208875536918640137e+00
-6.043496541678905487e-03
-2.602731585502624512e-01
1.188220903277397156e-01
4.025743007659912109e-01
5.029125809669494629e-01
8.976988196372985840e-01
1.575736105442047119e-01
-1.051802873611450195e+00
-1.000288248062133789e+00
-7.437711954116821289e-01
-3.692825436592102051e-01
-1.408406615257263184e+00
3.524481505155563354e-02
-1.305958628654479980e-01
5.618937611579895020e-01
4.499936103820800781e-01
-1.837697476148605347e-01
-8.835723996162414551e-01
-1.481566071510314941e+00
-1.678452372550964355e+00
-1.105141878128051758e+00
-1.250121593475341797e+00
-2.932623624801635742e-01
-1.166542291641235352e+00
2.693820297718048096e-01
1.016186028718948364e-01
-1.642758101224899292e-01
-1.382425069808959961e+00
-1.079360127449035645e+00
6.502860188484191895e-01
-7.676387429237365723e-01
-2.221856266260147095e-01
-1.459725666791200638e-02
6.378287076950073242e-01
1.179530382156372070e+00
3.997868299484252930e-01
-7.305221557617187500e-01
-8.134346008300781250e-01
-3.931597173213958740e-01
6.915570497512817383e-01
-3.680258989334106445e-01
1.119290113449096680e+00
7.482119202613830566e-01
6.580668687820434570e-01
9.375939369201660156e-01
2.363888621330261230e-01
-3.692277073860168457e-01
-1.893094301223754883e+00
-2.950946986675262451e-01
-1.629654765129089355e+00
-6.377680301666259766e-01
5.923334956169128418e-01
-7.965822815895080566e-01
1.019635200500488281e+00
1.956679224967956543e-01
-2.275387197732925415e-01
-1.107617259025573730e+00
-1.276109576225280762e+00
-2.893035411834716797e-01
-7.142528891563415527e-01
-1.965491056442260742e+00
3.137217462062835693e-01
-1.478136237710714340e-02
1.328382015228271484e+00
-2.278539240360260010e-01
6.695629358291625977e-01
-2.568604946136474609e-01
-3.834788501262664795e-01
3.154619410634040833e-02
7.432963699102401733e-02
-4.214069247245788574e-01
-1.136172637343406677e-01
5.353033542633056641e-01
4.883745312690734863e-01
4.384718239307403564e-01
4.369587004184722900e-01
-8.101937770843505859e-01
-4.280900657176971436e-01
-1.047437265515327454e-01
-3.097352012991905212e-02
5.820254087448120117e-01
-2.823313772678375244e-01
7.863675951957702637e-01
2.374681979417800903e-01
8.835276365280151367e-01
-8.118064999580383301e-01
-1.094655513763427734e+00
4.528599381446838379e-01
-8.674563169479370117e-01
-2.896529138088226318e-01
9.927005171775817871e-01
7.633668780326843262e-01
1.345662951469421387e+00
2.350296229124069214e-01
6.034399271011352539e-01
-8.084887862205505371e-01
-5.245487689971923828e-01
2.367012016475200653e-02
-8.603117465972900391e-01
-1.406781315803527832e+00
3.211918473243713379e-02
4.532162547111511230e-01
7.360206842422485352e-01
-1.708141863346099854e-01
2.889190018177032471e-01
-9.295210242271423340e-01
-8.116367459297180176e-02
-1.302362442016601562e+00
-2.119645774364471436e-01
-2.624334990978240967e-01
-1.602898478507995605e+00
8.125836253166198730e-01
-1.970230834558606148e-03
1.743569076061248779e-01
1.834553927183151245e-01
-1.602372378110885620e-01
1.541492938995361328e-01
-1.625720709562301636e-01
-3.254214823246002197e-01
3.740969300270080566e-02
5.848169922828674316e-01
1.222989916801452637e+00
6.386504769325256348e-01
1.280417203903198242e+00
-2.975663542747497559e-01
2.852965891361236572e-01
2.968395352363586426e-01
4.905675351619720459e-02
-2.515785582363605499e-02
1.493830204010009766e+00
9.084205627441406250e-01
1.146839499473571777e+00
6.990562081336975098e-01
1.122910976409912109e+00
-1.511425733566284180e+00
-2.708696573972702026e-02
-1.020381927490234375e+00
-9.102768301963806152e-01
-5.415448546409606934e-01
-3.602732717990875244e-01
8.217911720275878906e-01
-7.995982468128204346e-02
5.274264216423034668e-01
8.042992949485778809e-01
-5.184814929962158203e-01
3.600955381989479065e-02
-7.067575454711914062e-01
-9.572585821151733398e-01
-7.782562375068664551e-01
2.711973488330841064e-01
1.055651783943176270e+00
5.288113653659820557e-02
-1.532757580280303955e-01
-3.399896249175071716e-02
4.000056087970733643e-01
-1.179609671235084534e-01
-2.708323001861572266e-01
-2.932345569133758545e-01
-5.248498916625976562e-01
7.468000054359436035e-01
-1.667243540287017822e-01
6.052639484405517578e-01
7.420409917831420898e-01
-9.878686070442199707e-01
-1.885090172290802002e-01
-7.124674916267395020e-01
-9.040507674217224121e-02
5.010175332427024841e-02
4.898046851158142090e-01
1.240354299545288086e+00
5.543329715728759766e-01
9.685977101325988770e-01
1.149216771125793457e+00
-4.182444810867309570e-01
3.328690826892852783e-01
2.611319124698638916e-01
-1.103332519531250000e+00
-1.765975803136825562e-01
1.181051135063171387e+00
1.206557989120483398e+00
8.839048743247985840e-01
1.284123182296752930e+00
1.139365077018737793e+00
-5.584078840911388397e-03
4.646571818739175797e-03
-1.334083676338195801e+00
-5.836381912231445312e-01
-9.639402627944946289e-01
7.155772447586059570e-01
-2.347360849380493164e-01
8.658436536788940430e-01
3.149292469024658203e-01
-1.215988844633102417e-01
4.739592075347900391e-01
-5.253938436508178711e-01
-4.700225889682769775e-01
-7.388832420110702515e-02
-5.889872312545776367e-01
9.479357600212097168e-01
-1.199483275413513184e-01
8.618928194046020508e-01
9.512332081794738770e-01
-3.429597318172454834e-01
2.115257829427719116e-01
-5.994293093681335449e-01
-3.057140111923217773e-01
-4.271130561828613281e-01
5.595915913581848145e-01
1.089451909065246582e+00
3.768325448036193848e-01
8.729268908500671387e-01
6.658645868301391602e-01
-8.309802412986755371e-01
-2.516162991523742676e-01
-1.020925283432006836e+00
-6.336034536361694336e-01
-8.078000545501708984e-01
7.774997353553771973e-01
-6.232146620750427246e-01
2.844250798225402832e-01
6.957939863204956055e-01
-1.274273693561553955e-01
9.091123193502426147e-02
-9.106094837188720703e-01
-1.450465083122253418e+00
-1.422582149505615234e+00
-1.337891459465026855e+00
9.414573907852172852e-01
7.630094140768051147e-02
7.024658322334289551e-01
3.496434986591339111e-01
4.111362993717193604e-01
2.851864695549011230e-01
-4.180257618427276611e-01
-4.826858937740325928e-01
-4.149996116757392883e-02
3.103106319904327393e-01
7.352188825607299805e-01
1.033185943961143494e-01
7.523851394653320312e-01
3.555364012718200684e-01
1.976990848779678345e-01
-1.023438870906829834e-01
-3.199632465839385986e-01
-2.196251004934310913e-01
-7.200924158096313477e-01
4.711571633815765381e-01
-4.000822603702545166e-01
2.248001843690872192e-01
1.469467878341674805e+00
1.701164841651916504e-01
3.737185597419738770e-01
-4.834091663360595703e-01
-1.214155912399291992e+00
-9.680856466293334961e-01
-1.359127759933471680e+00
1.187045812606811523e+00
-1.735918223857879639e-01
4.057405591011047363e-01
5.016138553619384766e-01
6.941719651222229004e-01
2.969202101230621338e-01
-4.309560060501098633e-01
-1.362996816635131836e+00
-8.574187755584716797e-01
-4.007215425372123718e-02
1.217061161994934082e+00
9.020690619945526123e-02
1.143091440200805664e+00
1.348708122968673706e-01
6.986917853355407715e-01
1.451374292373657227e-01
-1.010372191667556763e-01
-3.291381001472473145e-01
-1.014827966690063477e+00
3.263673782348632812e-01
-6.549897789955139160e-01
5.225553363561630249e-02
8.074150085449218750e-01
3.719173073768615723e-01
1.050435781478881836e+00
-2.271424978971481323e-01
-2.351734787225723267e-01
-2.667444944381713867e-01
-4.699774086475372314e-01
1.057731032371520996e+00
-7.092297077178955078e-02
4.013060331344604492e-01
9.794703125953674316e-01
1.164546608924865723e+00
3.921895623207092285e-01
-3.898342251777648926e-01
-6.480294466018676758e-01
-6.789358854293823242e-01
1.570311933755874634e-01
1.064508438110351562e+00
1.280061453580856323e-01
8.477358222007751465e-01
5.506958961486816406e-01
8.533996343612670898e-01
-1.031844615936279297e+00
-8.843235373497009277e-01
-9.867426156997680664e-01
-1.281149148941040039e+00
-8.655345439910888672e-02
-2.257403172552585602e-02
1.846312284469604492e-01
1.126841068267822266e+00
1.395244896411895752e-01
1.008311033248901367e+00
2.073009908199310303e-01
-2.045255303382873535e-01
-8.920408487319946289e-01
-5.620382428169250488e-01
8.265084028244018555e-01
-1.815705299377441406e-01
-3.198662698268890381e-01
8.332708477973937988e-01
3.651357591152191162e-01
5.680193305015563965e-01
-2.138129919767379761e-01
-7.633393257856369019e-02
-8.046777844429016113e-01
-4.879361391067504883e-02
3.561634421348571777e-01
2.003544569015502930e-01
7.832596302032470703e-01
-2.928549051284790039e-01
4.609242081642150879e-01
-8.804047703742980957e-01
-1.034470558166503906e+00
-7.318146824836730957e-01
-1.126869082450866699e+00
1.147655025124549866e-01
-5.480235815048217773e-01
1.568459123373031616e-01
1.214905232191085815e-01
1.676391512155532837e-01
1.389905929565429688e+00
-9.161241054534912109e-01
-1.276542782783508301e+00
-1.475384116172790527e+00
-9.883335232734680176e-01
5.700749158859252930e-01
-9.619809687137603760e-02
-1.549364030361175537e-01
-1.988994926214218140e-01
8.565381169319152832e-01
7.097794413566589355e-01
-1.320237517356872559e+00
-5.146591067314147949e-01
-1.417953968048095703e+00
-2.476215660572052002e-01
-8.504459857940673828e-01
-8.140029311180114746e-01
-4.356178045272827148e-01
-6.532719125971198082e-04
9.281751513481140137e-02
-1.001170754432678223e+00
-1.444460749626159668e+00
-1.252383351325988770e+00
-2.484465599060058594e+00
-3.426318466663360596e-01
-1.063832759857177734e+00
-1.132817864418029785e+00
-1.617029905319213867e-01
-4.538533985614776611e-01
7.386844158172607422e-01
-4.670735299587249756e-01
-1.696089386940002441e+00
-1.218817353248596191e+00
-3.335199654102325439e-01
5.668383836746215820e-01
-5.223465561866760254e-01
-3.607606887817382812e-02
-1.390161365270614624e-01
9.727908968925476074e-01
2.357786446809768677e-01
-7.403395175933837891e-01
-1.558995246887207031e+00
-1.771118640899658203e+00
-3.495691716670989990e-01
-5.318588614463806152e-01
-4.558184184134006500e-03
-2.885050773620605469e-01
-6.590134501457214355e-01
-5.176742076873779297e-01
-3.712829351425170898e-01
-1.228348255157470703e+00


==> plots/data/f030_sr_check_10k/align.txt <==
20 40


==> plots/data/f030_sr_check_10k/cycles.txt <==
0.0 15 0 -30
19.53125 15 0 -30
29.296875 15 0 -30
48.828125 15 0 -30
68.359375 15 0 -30
78.125 15 0 -30
97.65625 15 0 -30
117.1875 15 0 -30
126.953125 15 0 -30
146.484375 15 0 -30


==> plots/data/f030_sr_check_10k/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_10k/tvals.txt <==
-1.319229483604431152e+00
-8.480409383773803711e-01
2.282649129629135132e-01
2.688162028789520264e-01
-3.197369277477264404e-01
-6.729906201362609863e-01
-1.255282998085021973e+00
-8.571133017539978027e-01
-1.722040653228759766e+00
-3.693639934062957764e-01
-2.983351349830627441e-01
-4.463496804237365723e-01
2.125713825225830078e-01
-3.468971252441406250e-01
-1.589224934577941895e+00
-1.212280750274658203e+00
-2.652862071990966797e+00
-1.512229800224304199e+00
-1.236973762512207031e+00
-1.085311770439147949e+00
-1.479770421981811523e+00
-1.876853853464126587e-01
-2.096539735794067383e-01
-7.369078397750854492e-01
-7.794566154479980469e-01
-6.390640735626220703e-01
-1.330112814903259277e+00
-1.012970685958862305e+00
-6.953066587448120117e-01
-1.601861476898193359e+00
-1.370793104171752930e+00
4.256584048271179199e-01
-4.544225335121154785e-01
-8.846780061721801758e-01
-9.683990478515625000e-01
-1.334895610809326172e+00
-1.022658467292785645e+00
-1.278756856918334961e+00
-1.411240577697753906e+00
-8.807594180107116699e-01
-1.386868834495544434e+00
-4.228400588035583496e-01
-1.169782161712646484e+00
-1.553261160850524902e+00
-9.295996427536010742e-01
-1.606737732887268066e+00
-2.035496234893798828e+00
-1.602432847023010254e+00
-6.127398610115051270e-01
-5.999591946601867676e-01
9.066863656044006348e-01
6.269808769226074219e+00
5.781889438629150391e+00
5.505584716796875000e+00
5.212105751037597656e+00
4.764110565185546875e+00
3.945869684219360352e+00
4.507297992706298828e+00
4.534279346466064453e+00
2.989284992218017578e+00
3.117091178894042969e+00
6.012396812438964844e+00
4.991296768188476562e+00
5.011889457702636719e+00
3.516868829727172852e+00
3.072474002838134766e+00
3.823203325271606445e+00
3.777520418167114258e+00
2.746896028518676758e+00
1.082504749298095703e+00
2.651811122894287109e+00
1.062794685363769531e+00
3.093460500240325928e-01
1.633306294679641724e-01
2.574298977851867676e-01
-7.791203856468200684e-01
-1.917408555746078491e-01
6.280301511287689209e-02
-4.827841818332672119e-01
7.365763187408447266e-02
-1.658769100904464722e-01
-8.650515079498291016e-01
-1.075790524482727051e+00
-1.157263159751892090e+00
-1.122700452804565430e+00
-1.764353275299072266e+00
-1.494939208030700684e+00
-7.098461389541625977e-01
-1.284765481948852539e+00
-5.093901753425598145e-01
-3.693679869174957275e-01
-1.006116628646850586e+00
-1.480552554130554199e+00
-1.276861429214477539e+00
-1.737221121788024902e+00
-2.349635124206542969e+00
-1.755072355270385742e+00
-2.947788834571838379e-01
1.378700494766235352e+00
1.212944698333740234e+01
1.101522731781005859e+01
1.070816898345947266e+01
9.255175590515136719e+00
8.397554397583007812e+00
7.742130279541015625e+00
6.958081722259521484e+00
7.066782951354980469e+00
4.658018589019775391e+00
6.689834594726562500e+00
1.138640499114990234e+01
1.127165222167968750e+01
9.673424720764160156e+00
1.001098918914794922e+01
9.107437133789062500e+00
7.300230026245117188e+00
8.270326614379882812e+00
6.685179233551025391e+00
3.215085029602050781e+00
8.257410049438476562e+00
8.512058258056640625e+00
7.894910335540771484e+00
6.559632301330566406e+00
6.786647796630859375e+00
5.082274913787841797e+00
5.479071617126464844e+00
5.426006793975830078e+00
5.022274017333984375e+00
1.861840963363647461e+00
3.705488443374633789e+00
4.479978084564208984e+00
3.231516122817993164e+00
1.889641284942626953e+00
2.151373147964477539e+00
1.394723057746887207e+00
1.087597012519836426e+00
1.058818101882934570e+00
4.649650156497955322e-01
6.827126741409301758e-01
7.669124603271484375e-01
7.137979865074157715e-01
6.387557834386825562e-02
4.207882881164550781e-01
-6.572561711072921753e-02
-1.153373003005981445e+00
-1.592146992683410645e+00
-9.221563935279846191e-01
1.193473041057586670e-01
-2.278338521718978882e-01
4.651542007923126221e-01
8.768559098243713379e-01
-5.093533992767333984e-01
2.897051572799682617e-01
1.198316961526870728e-01




==> plots/data/f030_sr_check_10k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_check_10k_U_removed/align.txt <==
20 40


==> plots/data/f030_sr_check_10k_U_removed/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
68.359375 4.5 0 -9.0
78.125 4.5 0 -9.0
87.890625 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
146.484375 4.5 0 -9.0
156.25 4.5 0 -9.0
175.78125 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
224.609375 4.5 0 -9.0


==> plots/data/f030_sr_check_10k_U_removed/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_10k_U_removed/tvals.txt <==
-1.529301851987838745e-01
3.769867420196533203e-01
-1.426529884338378906e-01
-2.203456126153469086e-02
-1.702877730131149292e-01
2.792589068412780762e-01
-6.069830060005187988e-01
-6.811065673828125000e-01
5.292816162109375000e-01
2.005712538957595825e-01
-2.174794971942901611e-01
4.297890365123748779e-01
2.654442787170410156e-01
-2.514669299125671387e-01
-1.612111777067184448e-01
-2.353901788592338562e-02
2.032989710569381714e-01
1.068249791860580444e-01
6.816602349281311035e-01
2.652642428874969482e-01
7.669581770896911621e-01
6.338505744934082031e-01
9.798926860094070435e-02
-4.955342411994934082e-01
-1.922976076602935791e-01
3.571128845214843750e-01
1.468728065490722656e+00
7.700774073600769043e-01
6.648457050323486328e-01
-2.164566218852996826e-01
1.610807418823242188e+00
9.864784479141235352e-01
7.764046639204025269e-02
-3.338166773319244385e-01
7.953554391860961914e-02
6.971194148063659668e-01
1.584462761878967285e+00
4.939675927162170410e-01
3.288617432117462158e-01
4.696002304553985596e-01
1.675213932991027832e+00
5.843735337257385254e-01
-4.567471742630004883e-01
-5.204854607582092285e-01
2.804172635078430176e-01
4.139556288719177246e-01
3.470683991909027100e-01
5.738946199417114258e-01
-9.437928348779678345e-02
2.632536888122558594e-01
4.618561863899230957e-01
2.677070796489715576e-01
-2.905758023262023926e-01
-5.243276953697204590e-01
-1.791818737983703613e-01
-3.763205409049987793e-01
3.106215596199035645e-01
8.440929055213928223e-01
6.773273926228284836e-03
5.758595466613769531e-01
8.063085675239562988e-01
4.380279034376144409e-02
-3.234093785285949707e-01
-3.265638947486877441e-01
-2.717212140560150146e-01
7.158210277557373047e-01
-5.859048105776309967e-03
8.460634350776672363e-01
-7.799709588289260864e-02
2.027072757482528687e-02
1.222155690193176270e-01
-1.451539695262908936e-01
-1.189096927642822266e+00
-1.138366088271141052e-01
-5.967940688133239746e-01
3.082586824893951416e-01
-4.734984040260314941e-02
7.577958106994628906e-01
5.027573704719543457e-01
4.380376935005187988e-01
2.171825468540191650e-01
-2.685436308383941650e-01
-6.495721936225891113e-01
-5.036212801933288574e-01
-6.113643050193786621e-01
-2.343453317880630493e-01
1.780404686927795410e+00
3.720669746398925781e-01
-7.460397481918334961e-02
1.227759569883346558e-01
-2.308972179889678955e-01
-3.307839930057525635e-01
-1.781078726053237915e-01
-2.954026758670806885e-01
-8.837029933929443359e-01
2.971034049987792969e-01
1.242121934890747070e+00
-5.207413341850042343e-03
-5.487067252397537231e-02
2.051465064287185669e-01
-2.153062447905540466e-02
1.789912283420562744e-01
1.643908023834228516e-01
-9.511522650718688965e-01
-1.300739884376525879e+00
2.568495646119117737e-02
6.127265691757202148e-01
-3.517253398895263672e-01
1.027406752109527588e-01
-5.262972712516784668e-01
-1.547800600528717041e-01
-6.029710769653320312e-01
-9.695768356323242188e-01
-1.298843383789062500e+00
-6.247493028640747070e-01
7.945744395256042480e-01
7.351334095001220703e-01
-1.900679171085357666e-01
-4.577661305665969849e-02
-4.209018051624298096e-01
-1.545300781726837158e-01
-7.678159475326538086e-01
-1.402307115495204926e-02
-9.088380336761474609e-01
-1.103959798812866211e+00
3.284558951854705811e-01
4.589897394180297852e-01
2.993267774581909180e-01
3.192173242568969727e-01
-1.772346198558807373e-01
-1.130905866622924805e+00
-1.164553403854370117e+00
-5.670650005340576172e-01
-6.981185674667358398e-01
1.203790456056594849e-01
5.642296671867370605e-01
4.977607727050781250e-01
2.649973928928375244e-01
-1.962192654609680176e-01
-8.925600051879882812e-01
-1.481551408767700195e+00
-8.508630990982055664e-01
-1.137747094035148621e-01
-1.392101168632507324e+00
-1.106400847434997559e+00
-1.759498715400695801e-01
2.934755943715572357e-02
-1.269857734441757202e-01
-1.456865668296813965e+00
-3.023425102233886719e+00
-3.603002548217773438e+00
-1.454566717147827148e+00
-4.055595397949218750e+00
-3.112318754196166992e+00
-2.606217861175537109e+00
-2.264806985855102539e+00
-8.785640597343444824e-01
-1.302105307579040527e+00
-2.305889606475830078e+00
-2.194045305252075195e+00
-2.904485225677490234e+00
-2.498933315277099609e+00
-2.898832559585571289e+00
-2.359743833541870117e+00
-1.422217249870300293e+00
-1.154780864715576172e+00
-3.659208118915557861e-01
-1.348427057266235352e+00
-1.848460793495178223e+00
-1.855134606361389160e+00
-2.045325756072998047e+00
-1.656059265136718750e+00
-2.975098848342895508e+00
-1.974099874496459961e+00
-4.576613605022430420e-01
1.575739264488220215e+00
2.964300155639648438e+00
5.955083370208740234e+00
7.446036815643310547e+00
1.056372451782226562e+01
8.581567764282226562e+00
1.026454353332519531e+01
8.802462577819824219e+00
8.757975578308105469e+00
9.472553253173828125e+00
6.258191585540771484e+00
5.163520812988281250e+00
1.202644443511962891e+01
1.022774696350097656e+01
1.425978660583496094e+01
1.363317871093750000e+01
9.102191925048828125e+00
9.246795654296875000e+00
1.134069156646728516e+01
7.907379150390625000e+00
1.932427167892456055e+00
3.015969753265380859e+00
4.550758361816406250e+00
5.841323375701904297e+00
6.657066822052001953e+00
5.032550334930419922e+00
3.781496763229370117e+00
3.673097610473632812e+00
4.671409606933593750e+00
3.077373027801513672e+00
3.026943206787109375e+00
3.488960504531860352e+00
3.070078134536743164e+00
3.438107252120971680e+00
3.068064928054809570e+00
3.349093675613403320e+00
2.481097698211669922e+00
2.948467731475830078e+00
3.805744886398315430e+00
1.229709506034851074e+00
8.706155419349670410e-01
2.823861837387084961e+00
2.430325269699096680e+00
1.897095322608947754e+00
1.900485515594482422e+00
1.453291416168212891e+00
1.159234166145324707e+00
1.961700081825256348e+00
1.507389664649963379e+00
1.181523561477661133e+00
1.488291263580322266e+00
1.820314884185791016e+00
3.045456886291503906e+00
2.862925529479980469e+00
1.789195179939270020e+00
1.276705145835876465e+00
1.642161965370178223e+00
2.671087980270385742e+00
1.656823515892028809e+00
5.538262724876403809e-01
1.885176301002502441e+00
1.757748007774353027e+00
2.494731426239013672e+00
1.944134235382080078e+00
1.031438469886779785e+00
8.088703155517578125e-01
1.345309257507324219e+00
9.124938249588012695e-01
7.687327861785888672e-01
1.163441687822341919e-01
1.099498271942138672e+00
1.163804173469543457e+00
7.890889644622802734e-01
-1.623231321573257446e-01
6.442731022834777832e-01
-1.408530771732330322e-01
1.972752809524536133e-01
9.861680269241333008e-01
-4.475724101066589355e-01
3.962777554988861084e-03
6.793849468231201172e-01
2.277795672416687012e-01
-2.671456336975097656e-01
-5.249105095863342285e-01
-3.279822170734405518e-01
-4.273080825805664062e-01
6.831696033477783203e-01
5.679443478584289551e-01
-4.207985401153564453e-01
2.817326784133911133e-01
9.794229865074157715e-01
-1.620961427688598633e-01
-1.154757380485534668e+00
-1.301565170288085938e+00
-8.504151105880737305e-01
-3.966041207313537598e-01
5.702927708625793457e-01
-1.078454256057739258e-01
-4.817574322223663330e-01
-4.015435576438903809e-01
-6.155781149864196777e-01
-4.508298635482788086e-01
-2.172561645507812500e+00
-1.271553993225097656e+00
-8.802124857902526855e-01
-1.132422313094139099e-01
6.291036605834960938e-01
-6.603905558586120605e-01
-9.755805730819702148e-01
-2.584860026836395264e-01
-2.761227265000343323e-02
1.666894853115081787e-01
-1.445091605186462402e+00
-1.295731306076049805e+00
-2.642254590988159180e+00
-3.194612860679626465e-01
4.898991584777832031e-01
-5.801082849502563477e-01
-1.527271389961242676e+00
-7.125778198242187500e-01
-1.269779086112976074e+00
-1.492678880691528320e+00
-2.036024332046508789e+00
-1.746395707130432129e+00
-2.210971593856811523e+00
3.245663940906524658e-01
-1.010197877883911133e+00
-1.209628105163574219e+00
-1.381628274917602539e+00
-1.063786149024963379e+00
1.796083003282546997e-01
-2.093801975250244141e+00
-2.140887498855590820e+00
-2.261222362518310547e+00
6.886737793684005737e-02
5.080388188362121582e-01
-8.879501223564147949e-01
-1.417795896530151367e+00
-1.455193281173706055e+00
-1.771166682243347168e+00
-1.990991592407226562e+00
-2.260077714920043945e+00
-1.839837312698364258e+00
-2.204100370407104492e+00
-3.402768075466156006e-01
-1.139512300491333008e+00
-1.104818940162658691e+00
-1.480984449386596680e+00
-1.191702604293823242e+00
-9.148154854774475098e-01
-1.877521991729736328e+00
-2.659300565719604492e+00
-2.038120508193969727e+00
-4.564557969570159912e-01
4.051799774169921875e-01
-8.248924612998962402e-01
-1.697628974914550781e+00
-1.667671322822570801e+00
-3.271347284317016602e-01
-1.080088019371032715e+00
-2.715115070343017578e+00
-2.473475456237792969e+00
-1.304927945137023926e+00
7.936905324459075928e-02
-1.445935964584350586e-01
-1.225008130073547363e+00
-1.510215997695922852e+00
-1.915814518928527832e+00
6.119796261191368103e-02
-8.060435652732849121e-01
-2.539381027221679688e+00
-1.792061090469360352e+00
-1.225320339202880859e+00
3.457581996917724609e-01
-1.184404253959655762e+00
-1.419028520584106445e+00
-1.663122057914733887e+00
-8.172066807746887207e-01
4.821185767650604248e-01
-1.614069700241088867e+00
-2.695466041564941406e+00
-2.288485527038574219e+00
-6.754315495491027832e-01
3.737654685974121094e-01
-1.105814695358276367e+00
-1.638947963714599609e+00
-2.117304801940917969e+00
-8.233958482742309570e-02
-1.133566975593566895e+00
-1.569782972335815430e+00
-2.361951828002929688e+00
-2.267702579498291016e+00
-1.080200433731079102e+00
-1.432717323303222656e+00
-1.104488253593444824e+00
-8.334370851516723633e-01
-1.764235258102416992e+00
-1.694267094135284424e-01
-1.538933277130126953e+00
-2.404175519943237305e+00
-2.102756500244140625e+00
1.368701756000518799e-01
4.855493307113647461e-01
-8.057760596275329590e-01
-6.772819161415100098e-01
-4.657792747020721436e-01
1.035545095801353455e-01
1.812847852706909180e-01
-1.450930356979370117e+00
-2.070989370346069336e+00
-1.416967868804931641e+00
-1.791753023862838745e-01
-4.633622169494628906e-01
-7.160083651542663574e-01
-4.326667785644531250e-01
-7.919209003448486328e-01
-4.837829768657684326e-01
-2.222733348608016968e-01
-1.276505112648010254e+00
-1.765812635421752930e+00
-1.559754371643066406e+00
2.012239694595336914e-01
-8.988530635833740234e-01
-6.738923192024230957e-01
5.391228199005126953e-01
-5.462505221366882324e-01
1.755671948194503784e-02
-1.312565565109252930e+00
-1.205167174339294434e+00
-1.436517596244812012e+00
-4.908220767974853516e-01
-4.694630205631256104e-02
-7.301930189132690430e-01
-5.387448072433471680e-01
3.910599648952484131e-01
-4.557258486747741699e-01
-5.124528408050537109e-01
-7.803983092308044434e-01
-7.946605086326599121e-01
-9.054679870605468750e-01
4.878349006175994873e-01
-1.342546582221984863e+00
-1.105102658271789551e+00
9.868004918098449707e-01
-2.123741954565048218e-01
-4.254502430558204651e-02
-6.592130661010742188e-01
-8.230054378509521484e-01
-7.433095574378967285e-01
3.681468218564987183e-02
5.164548158645629883e-01
-8.457426428794860840e-01
-5.319376587867736816e-01
2.172077894210815430e+00
1.107733011245727539e+00
7.932505011558532715e-02
-5.226449370384216309e-01
-6.972818374633789062e-01
-3.414653241634368896e-01
2.202530577778816223e-02
-1.087760686874389648e+00
-9.557266831398010254e-01
-7.085219621658325195e-01
1.892340183258056641e-01
7.884759455919265747e-02
4.759145081043243408e-01
-9.771792292594909668e-01
-8.943107724189758301e-01
-7.152597904205322266e-01
6.355941891670227051e-01
-7.732719779014587402e-01
-6.241803169250488281e-01
2.631081044673919678e-01
5.233151316642761230e-01
5.404728651046752930e-01
9.540770947933197021e-02
-9.999307990074157715e-01
-1.460713863372802734e+00
-8.770678192377090454e-02
5.944314878433942795e-03
-5.671589970588684082e-01
-1.437380790710449219e+00
-3.327509760856628418e-01
3.769895732402801514e-01
-9.443512558937072754e-01
3.236070275306701660e-01
-3.263214826583862305e-01
-1.133491992950439453e+00
5.311051011085510254e-01
-1.033178091049194336e+00
-7.983410954475402832e-01
-6.176200509071350098e-01
5.299286842346191406e-01
9.281898140907287598e-01
-2.470875978469848633e-01
-5.512712001800537109e-01
-6.152460575103759766e-01
4.724829271435737610e-02
2.879252731800079346e-01
-6.471276283264160156e-01
-2.086527109146118164e+00
-6.159341931343078613e-01
1.245227813720703125e+00
-5.332062244415283203e-01
-6.194174289703369141e-01
-8.324896693229675293e-01
-2.961239814758300781e-01
2.123541086912155151e-01
-1.613825798034667969e+00
-1.068326592445373535e+00
-1.097090125083923340e+00
-8.650176972150802612e-02
1.629130005836486816e+00
-2.114622145891189575e-01
-7.449033260345458984e-01
-9.807571768760681152e-01
2.756485641002655029e-01
7.514235377311706543e-01
-6.193946599960327148e-01
-2.712980270385742188e+00
-9.377107024192810059e-01
1.278755784034729004e+00
5.046750903129577637e-01
-8.728244900703430176e-01
-9.522077441215515137e-01
-8.245766758918762207e-01
2.439150959253311157e-02
-3.985419571399688721e-01
-8.489851355552673340e-01
-1.953694820404052734e+00
-1.321116089820861816e+00
1.361159443855285645e+00
4.225147068500518799e-01
-1.638560652732849121e+00
-1.681916475296020508e+00
-3.352602720260620117e-01
6.412270665168762207e-01
-8.071279525756835938e-01
-1.269995570182800293e+00
-1.756049394607543945e+00
-5.080683231353759766e-01
8.886935114860534668e-01
-1.940535306930541992e-01
-5.883436799049377441e-01
-1.586824417114257812e+00
-8.767076581716537476e-02
1.854199767112731934e-01
-6.593108177185058594e-01
-1.961073994636535645e+00
-1.426341414451599121e+00
2.079143933951854706e-02
5.349848270416259766e-01
-5.255042314529418945e-01
-5.400010347366333008e-01
-1.535497009754180908e-01
3.402823805809020996e-01
-1.479084014892578125e+00
-4.728295505046844482e-01
-1.386566400527954102e+00
-9.859440326690673828e-01
4.011706411838531494e-01
-5.819777846336364746e-01
-1.130851864814758301e+00
-7.025567889213562012e-01
4.360775053501129150e-01
6.176758408546447754e-01
-9.111762046813964844e-01
-2.101765155792236328e+00
-1.819521188735961914e+00
-8.515768051147460938e-01
5.419079661369323730e-01
-3.481777608394622803e-01
-1.446966290473937988e+00
-1.484190940856933594e+00
-2.494727224111557007e-01
-7.359003424644470215e-01
-1.014585137367248535e+00
-1.150997281074523926e+00
-1.782794117927551270e+00
-9.119752794504165649e-02
-3.131271898746490479e-01
-1.223642468452453613e+00
-9.698438644409179688e-01
-6.220524311065673828e-01
5.550477504730224609e-01
-1.184179902076721191e+00
-1.867211461067199707e+00
-1.500254511833190918e+00
-4.734412729740142822e-01
7.065658457577228546e-03
-7.454272508621215820e-01
-1.022787332534790039e+00
-3.547561168670654297e-01
2.379145473241806030e-01
1.541661918163299561e-01
-1.335333943367004395e+00
-1.492905974388122559e+00
-1.732034683227539062e+00
-2.809365391731262207e-01
-1.627755284309387207e+00
-8.078641295433044434e-01
-6.517486572265625000e-01
-4.036151617765426636e-02
6.807581186294555664e-01
-1.423611164093017578e+00
-2.077998876571655273e+00
-9.628567695617675781e-01
-1.198073148727416992e+00
5.214593410491943359e-01
-2.170956283807754517e-01
-1.131275892257690430e+00
-7.681143283843994141e-01
6.753450632095336914e-01
6.691774725914001465e-01
-1.124546527862548828e+00
-1.567031621932983398e+00
-8.589289188385009766e-01
1.323045697063207626e-02
-3.731696307659149170e-01
-1.308072954416275024e-01
-6.789616942405700684e-01
-7.688485980033874512e-01
4.887058734893798828e-01
-6.827213764190673828e-01
-5.762243270874023438e-01
-1.289970397949218750e+00
-1.941857099533081055e+00
-1.221626326441764832e-01
2.958973646163940430e-01
5.280326604843139648e-01
-4.735240340232849121e-02
-4.745564162731170654e-01
6.485809683799743652e-01
-9.889723658561706543e-01
-1.148179650306701660e+00
-8.661019802093505859e-01
-8.543055057525634766e-01
-1.603603512048721313e-01
-5.568504929542541504e-01
-4.628878831863403320e-01
-1.227390885353088379e+00
5.271089673042297363e-01
3.536921143531799316e-01
-6.301486492156982422e-01
-1.490751385688781738e+00
-1.385101079940795898e+00
-5.394814610481262207e-01
1.099231690168380737e-01
1.632349610328674316e+00
2.146392911672592163e-01
-1.031025409698486328e+00
9.650711417198181152e-01
-1.008622407913208008e+00
-9.509150981903076172e-01
-1.364511251449584961e+00
3.285292088985443115e-01
1.285874843597412109e-01
-8.270560503005981445e-01
-2.599367499351501465e-01
-5.515133738517761230e-01
6.654057502746582031e-01
8.027049303054809570e-01
-5.279690623283386230e-01
-1.622496008872985840e+00
-1.253061294555664062e+00
1.143610104918479919e-01
2.648114562034606934e-01
6.144881621003150940e-02
-1.640502177178859711e-02
-2.976092100143432617e-01
9.777081608772277832e-01
-5.872077345848083496e-01
-3.393090069293975830e-01
-1.845255613327026367e+00
-1.195511937141418457e+00
1.505025327205657959e-01
-9.449986368417739868e-02
-3.064242601394653320e-01
-6.377480626106262207e-01
9.906293749809265137e-01
1.215887784957885742e+00
-4.353417158126831055e-01
-7.404293417930603027e-01
-1.160307049751281738e+00
2.304132878780364990e-01
4.544135332107543945e-01
1.705426126718521118e-01
-5.649870634078979492e-01
-8.308895826339721680e-01
5.337381362915039062e-01
4.368920922279357910e-01
1.816709935665130615e-01
-1.499158263206481934e+00
-1.993168115615844727e+00
4.357989728450775146e-01
-1.007056236267089844e+00
-1.266971379518508911e-01
-4.612910449504852295e-01
-6.808607578277587891e-01
8.512681722640991211e-01
-9.236704111099243164e-01
2.027906924486160278e-01
-1.330033659934997559e+00
-1.209524393081665039e+00
2.679481506347656250e-01
-8.378674387931823730e-01
-9.006081223487854004e-01
-9.830456972122192383e-02
5.101733207702636719e-01
6.270359754562377930e-01
-4.714915454387664795e-01
-1.093133091926574707e+00
-1.632127642631530762e+00
1.043599918484687805e-01
-7.182044982910156250e-01
-1.243442371487617493e-01
-2.260377705097198486e-01
2.559471428394317627e-01
7.996359467506408691e-01
-8.193719387054443359e-01
-2.370935082435607910e-01
-1.018882870674133301e+00
-1.536902666091918945e+00
8.358222246170043945e-01
-1.297221183776855469e+00
-8.310098648071289062e-01
-6.651351451873779297e-01
1.395272612571716309e+00
8.581295013427734375e-01
-6.629217863082885742e-01
-3.921825587749481201e-01
-5.794370770454406738e-01
-1.122031658887863159e-01
-3.595321476459503174e-01
-1.107941508293151855e+00
-1.081996679306030273e+00
-1.770907044410705566e-01
6.289768815040588379e-01
-4.566686451435089111e-01
-2.551548779010772705e-01
-7.440426349639892578e-01
-1.166140079498291016e+00
-2.130471765995025635e-01
-1.137909412384033203e+00
-1.858880519866943359e+00
-6.717325448989868164e-01
1.121655464172363281e+00
8.863771557807922363e-01
-9.413926601409912109e-01
-3.495664596557617188e-01
2.404067665338516235e-03
5.744428634643554688e-01
1.953203082084655762e-01
-1.925675034523010254e+00
-1.420192956924438477e+00
3.533051535487174988e-02
1.521189570426940918e+00
3.214913308620452881e-01
-7.115209102630615234e-01
-1.409621477127075195e+00
-8.981798291206359863e-01
-8.916447758674621582e-01
-8.307669162750244141e-01
-2.079814434051513672e+00
-1.352967858314514160e+00
-6.363707184791564941e-01
9.123007655143737793e-01
-1.332286953926086426e+00
-4.494355022907257080e-01
-1.055359482765197754e+00
-9.455694556236267090e-01
-1.193604525178670883e-02
-8.440133929252624512e-01
-1.384562134742736816e+00
-1.643753409385681152e+00
1.023722887039184570e+00
7.666212916374206543e-01
-6.048496961593627930e-01
-7.632120847702026367e-01
-2.869678437709808350e-01
-1.248575806617736816e+00
-6.716313362121582031e-01
-7.682492733001708984e-01
-1.551376700401306152e+00
-9.708022475242614746e-01
4.912150800228118896e-01
-6.215716004371643066e-01
-2.858679294586181641e-01
-5.410801768302917480e-01
-1.263828516006469727e+00
7.243627309799194336e-02
-1.034902811050415039e+00
-1.488940477371215820e+00
-1.110920190811157227e+00
4.860138893127441406e-01
7.927460074424743652e-01
-9.439652562141418457e-01
-6.883493661880493164e-01
-6.962222456932067871e-01
4.020977020263671875e-02
-2.166794538497924805e-01
-9.620409011840820312e-01
-1.622847914695739746e+00
-8.917700052261352539e-01
4.722337424755096436e-01
4.685486853122711182e-01
-4.368138313293457031e-01
-1.083767414093017578e+00
-8.069694042205810547e-01
-9.315810799598693848e-01
-5.505051612854003906e-01
-4.395631551742553711e-01
-1.748104691505432129e+00
-1.423515200614929199e+00
8.447059988975524902e-01
-8.584668040275573730e-01
-6.861591339111328125e-01
-5.769335627555847168e-01
-7.681334763765335083e-02
3.111034333705902100e-01
-2.112434804439544678e-01
-5.607542991638183594e-01
-1.796163916587829590e+00
7.128844857215881348e-01
9.373925924301147461e-01
-2.614642083644866943e-01
-9.257139563560485840e-01
-1.473696947097778320e+00
-1.122207045555114746e-01
7.234214991331100464e-02
-4.174630641937255859e-01
-1.109999179840087891e+00
-1.656572341918945312e+00
4.819110333919525146e-01
-2.973241806030273438e-01
-9.085298329591751099e-02
-9.768801927566528320e-01
-1.497290968894958496e+00
5.787859559059143066e-01
-1.293398886919021606e-01
-5.798920989036560059e-01
-2.178031921386718750e+00
-2.079473584890365601e-01
9.379474520683288574e-01
-1.364318877458572388e-01
4.018419086933135986e-01
-2.852706909179687500e-01
-2.412557899951934814e-01
3.852384090423583984e-01
3.159149885177612305e-01
-3.721715211868286133e-01
-1.685351252555847168e+00
2.574515528976917267e-02
3.277625441551208496e-01
2.343416064977645874e-01
-6.018462181091308594e-01
1.747923344373703003e-01
1.839374303817749023e-01
-4.001407921314239502e-01
-4.295181930065155029e-01
-5.922119021415710449e-01
-1.221993327140808105e+00
6.410130858421325684e-01
-6.016463041305541992e-01
6.634001135826110840e-01
-5.899681448936462402e-01
1.457800120115280151e-01
4.908524751663208008e-01
-1.262098073959350586e+00
-1.005196094512939453e+00
-1.469079494476318359e+00
3.090026080608367920e-01
5.970675349235534668e-01
-2.214036732912063599e-01
-6.659017801284790039e-01
-8.073657751083374023e-01
-1.764060109853744507e-01
5.232664942741394043e-01
-8.820531368255615234e-01
-9.136395454406738281e-01
-1.979419827461242676e+00
5.861936807632446289e-01
-4.264720976352691650e-01
6.395050883293151855e-01
-6.679598689079284668e-01
-2.219913899898529053e-02
5.694945454597473145e-01
-7.216881513595581055e-01
-5.635930895805358887e-01
-5.861614942550659180e-01
1.552361994981765747e-01
7.853624820709228516e-01
-6.909492611885070801e-01
-1.727695167064666748e-01
1.470629572868347168e-01
4.102196097373962402e-01
-2.086483836174011230e-01
-1.198689341545104980e+00
-1.527384400367736816e+00
-5.673807859420776367e-01
4.589151144027709961e-01
-5.544227734208106995e-02
-2.124739289283752441e-01
-5.652676820755004883e-01
-4.584802389144897461e-01
1.017555952072143555e+00
-6.234669685363769531e-01
-2.067046165466308594e+00
-1.096791267395019531e+00
2.180182784795761108e-01
8.198173046112060547e-01
-8.929868340492248535e-01
-3.026793003082275391e-01
-4.694025516510009766e-01
1.137682795524597168e+00
8.788520693778991699e-01
-7.198498845100402832e-01
-1.392224669456481934e+00
-1.695883512496948242e+00
3.136978149414062500e-01
5.206117630004882812e-01
-3.565053343772888184e-01
-4.897807240486145020e-01
2.991049289703369141e-01
1.117344737052917480e+00
3.166448771953582764e-01
-6.407121419906616211e-01
-1.657439947128295898e+00
-8.668676018714904785e-01
4.812240302562713623e-01
-7.183414697647094727e-01
-9.318263083696365356e-02
-1.434110105037689209e-01
-2.750588655471801758e-01
5.035427808761596680e-01
-6.550837755203247070e-01
-9.298473000526428223e-01
-1.227745771408081055e+00
-8.284916728734970093e-02
5.159533619880676270e-01
-8.386816978454589844e-01
4.091495275497436523e-01
-8.707965025678277016e-04
-6.401985883712768555e-03
-4.244300723075866699e-02
-5.307752490043640137e-01
-1.039060235023498535e+00
-9.034797549247741699e-01
2.080681473016738892e-01
-7.793123722076416016e-01
-3.746763765811920166e-01
-1.111901737749576569e-02
-2.906656563282012939e-01
-2.176273912191390991e-01
-5.913322567939758301e-01
-1.168530821800231934e+00
-4.280807375907897949e-01
-9.330347925424575806e-02
4.873614907264709473e-01
-8.364742994308471680e-01
3.850451111793518066e-02
5.277910232543945312e-01
1.319112777709960938e-01
-4.054411351680755615e-01
-9.813525080680847168e-01
-7.892416119575500488e-01
-1.557760477066040039e+00
-3.806177079677581787e-01
-1.165792122483253479e-01
-5.078406333923339844e-01
-7.978449463844299316e-01
-9.230639934539794922e-01
-6.384242177009582520e-01
-3.735125064849853516e-02
-3.908826708793640137e-01
-1.008998513221740723e+00
-1.658403635025024414e+00
5.144433379173278809e-01
-9.797917008399963379e-01
8.442209661006927490e-02
-3.868506550788879395e-01
-8.618251234292984009e-02
4.377515614032745361e-01
3.619484007358551025e-01
-5.135542154312133789e-01
-2.366023778915405273e+00
-6.744666695594787598e-01
4.421325623989105225e-01
-6.045265793800354004e-01
-1.231897950172424316e+00
-1.366070628166198730e+00
-9.622071981430053711e-01
-3.277691453695297241e-02
1.659358106553554535e-02
-9.007086157798767090e-01
-2.536743879318237305e+00
-7.679209858179092407e-02
-7.487240433692932129e-01
-1.221920922398567200e-02
-4.970294237136840820e-01
-1.088404059410095215e+00
9.949733316898345947e-02
-1.197067722678184509e-01
-3.048377335071563721e-01
-7.756330966949462891e-01
-4.361990988254547119e-01
3.565340340137481689e-01
-7.373600006103515625e-01
-1.229309737682342529e-01
-1.279401779174804688e-01
-1.191559582948684692e-01
-4.378001093864440918e-01
-1.566937863826751709e-01
-3.028759062290191650e-01
-1.017554759979248047e+00
-5.592602491378784180e-01
-2.234243154525756836e-01
-9.333397746086120605e-01
-7.635485529899597168e-01
-5.369956493377685547e-01
7.635528594255447388e-02
-1.169155836105346680e+00
-3.266128003597259521e-01
1.551711112260818481e-01
-1.326240777969360352e+00
4.667724967002868652e-01
-6.254475116729736328e-01
-3.812054097652435303e-01
-2.509747743606567383e-01
3.968997597694396973e-01
5.267834067344665527e-01
1.044881567358970642e-01
-9.815650433301925659e-02
-3.243695199489593506e-01
1.475560069084167480e-01
1.639952808618545532e-01
-4.272739589214324951e-01
-6.593145728111267090e-01
-4.410063028335571289e-01
8.865098953247070312e-01
-4.251680970191955566e-01
-1.759667843580245972e-01
-3.657450079917907715e-01
-8.168686032295227051e-01
2.759696245193481445e-01
-8.009891510009765625e-01
-1.017388582229614258e+00
-6.289501786231994629e-01
4.904744923114776611e-01
1.447352409362792969e+00
-5.001058578491210938e-01
-2.657290697097778320e-01


==> plots/data/f030_sr_check_10k_U_removed/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_check_10k_leaks_any/align.txt <==
20 40


==> plots/data/f030_sr_check_10k_leaks_any/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
68.359375 4.5 0 -9.0
78.125 4.5 0 -9.0
87.890625 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
146.484375 4.5 0 -9.0
156.25 4.5 0 -9.0
175.78125 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
224.609375 4.5 0 -9.0


==> plots/data/f030_sr_check_10k_leaks_any/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_10k_leaks_any/tvals.txt <==
2.571228444576263428e-01
4.709164202213287354e-01
1.013657078146934509e-01
-6.551388502120971680e-01
-2.892456054687500000e-01
-5.790037512779235840e-01
-2.241119742393493652e-01
-1.958303928375244141e+00
-8.569250702857971191e-01
-8.967782855033874512e-01
4.526217579841613770e-01
2.497867681086063385e-02
-1.011420607566833496e+00
-2.928743064403533936e-01
-2.667510807514190674e-01
-4.881436526775360107e-01
-9.294731616973876953e-01
-1.947645783424377441e+00
-1.462319970130920410e+00
1.843636669218540192e-02
1.277862638235092163e-01
7.384093850851058960e-02
-8.666360378265380859e-02
-1.779233962297439575e-01
-4.944349825382232666e-01
-8.189907670021057129e-01
-2.062165021896362305e+00
-5.685471892356872559e-01
3.131371736526489258e-01
6.820543408393859863e-01
-1.009081840515136719e+00
-9.352985620498657227e-01
-6.194862127304077148e-01
-6.186487674713134766e-01
-1.301933765411376953e+00
-1.179794788360595703e+00
-2.898932933807373047e+00
-1.375208973884582520e+00
-1.043384194374084473e+00
-1.288309246301651001e-01
-8.206593990325927734e-01
-5.906904935836791992e-01
-8.982092142105102539e-02
-6.408826112747192383e-01
-2.299053430557250977e+00
-1.684052348136901855e+00
-2.385431289672851562e+00
-1.137027621269226074e+00
-8.446847796440124512e-01
-4.773624539375305176e-01
-1.286058783531188965e+00
1.122680187225341797e+00
1.830887913703918457e+00
2.375261783599853516e+00
2.057303667068481445e+00
3.901258230209350586e+00
4.448265552520751953e+00
5.385853290557861328e+00
5.336346149444580078e+00
4.870894908905029297e+00
4.244360446929931641e+00
1.698631644248962402e+00
1.281793236732482910e+00
3.369899988174438477e+00
2.275619506835937500e+00
2.740056276321411133e+00
3.311064720153808594e+00
3.585553169250488281e+00
3.525317668914794922e+00
3.015469074249267578e+00
3.010874748229980469e+00
7.686077952384948730e-01
1.049170017242431641e+00
1.147327303886413574e+00
2.310266494750976562e+00
1.269558787345886230e+00
2.053982973098754883e+00
2.064803361892700195e+00
2.871030569076538086e+00
1.955271124839782715e+00
1.405205249786376953e+00
7.267780900001525879e-01
1.274005651473999023e+00
-2.780005708336830139e-02
1.378972887992858887e+00
4.432096481323242188e-01
1.521496534347534180e+00
2.103500604629516602e+00
2.707594156265258789e+00
1.339479088783264160e+00
3.794211745262145996e-01
1.177720129489898682e-01
1.411419510841369629e+00
1.167132973670959473e+00
1.335633754730224609e+00
1.124190017580986023e-01
8.558069169521331787e-02
1.209602832794189453e+00
1.994456410408020020e+00
1.117405056953430176e+00
5.537449121475219727e-01
-2.802894413471221924e-01
1.375394016504287720e-01
-1.919209957122802734e-01
-2.722417712211608887e-01
-1.515165418386459351e-01
4.956562817096710205e-01
1.178250074386596680e+00
1.119275569915771484e+00
3.560850322246551514e-01
9.458243846893310547e-02
-2.072247862815856934e-01
-3.832226991653442383e-01
3.366251885890960693e-01
-7.713662385940551758e-01
-2.951833903789520264e-01
-1.416524201631546021e-01
1.089103579521179199e+00
1.845719069242477417e-01
3.260778188705444336e-01
2.104675620794296265e-01
-5.058361589908599854e-02
-1.845152616500854492e+00
1.924411952495574951e-01
-1.020027041435241699e+00
8.326495885848999023e-01
5.196036100387573242e-01
8.359859585762023926e-01
-2.195702865719795227e-02
3.258241713047027588e-02
1.000642403960227966e-01
4.275214076042175293e-01
-9.227450489997863770e-01
-5.937606692314147949e-01
-1.041965603828430176e+00
-2.922009229660034180e-01
3.751354757696390152e-03
2.698895335197448730e-01
2.058854252099990845e-01
5.147309303283691406e-01
5.544909238815307617e-01
5.274513959884643555e-01
-5.351520180702209473e-01
-2.671634256839752197e-01
3.291577696800231934e-01
1.104025125503540039e+00
1.087591171264648438e+00
1.930542439222335815e-01
-2.698818147182464600e-01
-2.432976514101028442e-01
-6.575306653976440430e-01
-1.256340742111206055e+00
-6.520412564277648926e-01
-1.849183797836303711e+00
-4.698694348335266113e-01
-5.850600004196166992e-01
-5.223723649978637695e-01
-3.313670456409454346e-01
1.241954863071441650e-01
1.702178567647933960e-01
-3.953872919082641602e-01
-2.663022041320800781e+00
-9.962917566299438477e-01
-1.180913567543029785e+00
-5.967717170715332031e-01
-2.742052674293518066e-01
1.158814653754234314e-01
-1.118245273828506470e-01
-2.269153483211994171e-02
6.483811419457197189e-03
-8.703971505165100098e-01
-1.879419565200805664e+00
-7.032579183578491211e-01
-8.336523175239562988e-01
-1.994706094264984131e-01
-9.254586100578308105e-01
2.563980817794799805e+00
3.404706716537475586e+00
8.805952072143554688e+00
7.071633815765380859e+00
7.916781902313232422e+00
6.043744087219238281e+00
7.346687793731689453e+00
7.305476665496826172e+00
7.397847652435302734e+00
3.084530115127563477e+00
2.212593555450439453e+00
5.186332702636718750e+00
9.732875823974609375e+00
1.131588268280029297e+01
1.120152854919433594e+01
1.088607883453369141e+01
8.341430664062500000e+00
8.407515525817871094e+00
7.487370491027832031e+00
3.472673892974853516e+00
3.074918031692504883e+00
5.177295684814453125e+00
3.687377691268920898e+00
3.993849992752075195e+00
2.590039730072021484e+00
4.373191356658935547e+00
3.354605913162231445e+00
3.172401666641235352e+00
1.544532060623168945e+00
1.117318272590637207e+00
1.735359311103820801e+00
4.246988773345947266e+00
2.800960779190063477e+00
2.490920543670654297e+00
2.244387388229370117e+00
2.938777446746826172e+00
1.946065068244934082e+00
1.711374998092651367e+00
9.577476978302001953e-01
1.164711475372314453e+00
1.751373410224914551e+00
1.830457329750061035e+00
1.786866664886474609e+00
2.198632001876831055e+00
1.716273069381713867e+00
2.429508209228515625e+00
6.791707873344421387e-01
5.893422961235046387e-01
8.871085643768310547e-01
1.072527170181274414e+00
2.785783290863037109e+00
2.130402088165283203e+00
2.288890600204467773e+00
2.573916196823120117e+00
2.129523992538452148e+00
1.297683835029602051e+00
9.722779989242553711e-01
9.205414056777954102e-01
7.253746390342712402e-01
1.306522011756896973e+00
2.043284416198730469e+00
2.548155784606933594e+00
1.258405447006225586e+00
1.267060160636901855e+00
1.874943494796752930e+00
5.749071836471557617e-01
8.208580017089843750e-01
3.430460095405578613e-01
9.873374104499816895e-01
1.516828656196594238e+00
1.196218729019165039e+00
1.419243454933166504e+00
1.155659914016723633e+00
-1.594586074352264404e-01
1.325733065605163574e+00
1.357921957969665527e-01
3.878952860832214355e-01
3.167588710784912109e-01
5.372842550277709961e-01
1.226212263107299805e+00
1.844856023788452148e+00
8.115903474390506744e-03
6.797608137130737305e-01
-3.742987513542175293e-01
5.209154486656188965e-01
-1.544273644685745239e-01
1.897957473993301392e-01
1.320399194955825806e-01
6.869850158691406250e-01
1.946465224027633667e-01
5.861700177192687988e-01
-1.101376861333847046e-01
3.972438275814056396e-01
1.941315457224845886e-02
-5.344812273979187012e-01
-1.026869893074035645e+00
-9.976584464311599731e-02
2.540553510189056396e-01
1.291063427925109863e+00
6.623728275299072266e-01
5.178011059761047363e-01
-3.930681943893432617e-01
-7.286254763603210449e-01
3.047404885292053223e-01
-1.080320715904235840e+00
9.895431250333786011e-02
-8.035097271203994751e-02
1.590562462806701660e-01
2.256112396717071533e-01
5.897147059440612793e-01
-1.667327731847763062e-01
-5.139073729515075684e-01
-1.635174632072448730e+00
1.836100071668624878e-01
-1.157348155975341797e+00
-5.122056603431701660e-01
-4.129414558410644531e-01
5.635139942169189453e-01
6.823134422302246094e-01
1.113603591918945312e+00
-3.080173134803771973e-01
-1.332292437553405762e+00
-1.867147445678710938e+00
-2.533380091190338135e-01
-2.015469372272491455e-01
-1.390922535210847855e-02
-1.062416657805442810e-01
3.152602910995483398e-01
1.256245523691177368e-01
3.297658637166023254e-02
-1.126156926155090332e+00
-4.653102159500122070e-01
-3.336479961872100830e-01
-6.874304413795471191e-01
-5.371960401535034180e-01
-3.865994215011596680e-01
-2.536262273788452148e-01
1.161430254578590393e-01
5.094633102416992188e-01
-1.452750712633132935e-01
-9.768347740173339844e-01
-9.939253330230712891e-01
4.615617096424102783e-01
-6.831545829772949219e-01
-8.271884173154830933e-03
1.120643392205238342e-01
1.607860922813415527e+00
1.406917214393615723e+00
1.413704514503479004e+00
-2.012829780578613281e-01
-4.058136045932769775e-01
-2.390313744544982910e-01
8.387748599052429199e-01
-6.785903573036193848e-01
-6.698720902204513550e-02
-1.225293129682540894e-01
1.250262618064880371e+00
4.198576509952545166e-01
4.195951819419860840e-01
-4.379957318305969238e-01
6.709727644920349121e-02
-1.007610082626342773e+00
-8.412719964981079102e-01
-4.033083319664001465e-01
-1.049888953566551208e-01
-2.625113427639007568e-01
-3.123186342418193817e-02
-7.951678037643432617e-01
-1.135471224784851074e+00
-5.924082398414611816e-01
-3.261559009552001953e-01
-1.357534289360046387e+00
-3.882788419723510742e-01
-3.706920444965362549e-01
-4.706694185733795166e-01
-6.073793768882751465e-01
-7.484068274497985840e-01
-1.096500039100646973e+00
-1.172988295555114746e+00
-1.338219165802001953e+00
-1.270544052124023438e+00
-1.792570948600769043e+00
-2.262888908386230469e+00
-8.495984673500061035e-01
-4.051248133182525635e-01
-1.046364605426788330e-01
-2.078779220581054688e+00
-9.509745836257934570e-01
-8.413786292076110840e-01
-1.356120109558105469e+00
-2.982209205627441406e+00
-1.778424739837646484e+00
-3.567109704017639160e-01
-4.378119409084320068e-01
-1.573392510414123535e+00
-8.506246209144592285e-01
-1.443606972694396973e+00
-2.870439589023590088e-01
-5.854510664939880371e-01
-1.611752510070800781e+00
-3.358775377273559570e+00
-1.286092758178710938e+00
-4.704670906066894531e-01
-3.741021454334259033e-01
-6.918465495109558105e-01
-1.602601289749145508e+00
-1.433192253112792969e+00
-8.731097579002380371e-01
-1.294182777404785156e+00
-1.838307380676269531e+00
-2.932871103286743164e+00
-4.856285750865936279e-01
-8.184657692909240723e-01
-1.612572193145751953e+00
-1.607319474220275879e+00
-1.831210851669311523e+00
-5.077031850814819336e-01
-6.720640659332275391e-01
-1.267553567886352539e+00
-1.744858264923095703e+00
-1.196042895317077637e+00
-1.943949311971664429e-01
-7.958049178123474121e-01
-8.134362101554870605e-01
-6.830109953880310059e-01
-9.065721631050109863e-01
-1.097587466239929199e+00
-1.249648690223693848e+00
-2.053314447402954102e+00
-1.878276467323303223e+00
-6.670893430709838867e-01
-1.535238623619079590e+00
-2.040230512619018555e+00
-1.605862379074096680e+00
-1.198675751686096191e+00
-1.597140915691852570e-02
-1.777566969394683838e-01
-2.415916681289672852e+00
-2.410170078277587891e+00
-2.032622575759887695e+00
1.155203580856323242e-01
-9.740652441978454590e-01
-2.035931348800659180e+00
-1.687772035598754883e+00
-6.654618978500366211e-01
-1.067077159881591797e+00
-9.960206151008605957e-01
-1.600134491920471191e+00
-1.856861829757690430e+00
-1.884988665580749512e+00
-5.775021314620971680e-01
-1.475676059722900391e+00
-1.081144332885742188e+00
-1.415863990783691406e+00
-9.203102588653564453e-01
-1.221034288406372070e+00
-8.934941291809082031e-01
-1.867527246475219727e+00
-1.660348534584045410e+00
-3.243190348148345947e-01
-9.123607873916625977e-01
-2.227346897125244141e+00
-6.340997219085693359e-01
-6.703379750251770020e-01
-1.079473853111267090e+00
-5.777769684791564941e-01
-8.570585846900939941e-01
-1.512544393539428711e+00
-1.302172899246215820e+00
5.953202024102210999e-02
-1.300517797470092773e+00
-9.761137366294860840e-01
-1.056910276412963867e+00
-2.007701992988586426e-01
-1.262987852096557617e+00
-8.548008203506469727e-01
-7.952659726142883301e-01
-8.864340782165527344e-01
-8.250004649162292480e-01
-8.860793709754943848e-01
-2.712932348251342773e+00
-6.857230067253112793e-01
-3.246144950389862061e-01
-1.695684939622879028e-01
-9.580614566802978516e-01
-1.153124809265136719e+00
-1.046573996543884277e+00
-5.580375790596008301e-01
-2.505735121667385101e-02
-6.043745279312133789e-01
-1.662951231002807617e+00
-1.510188937187194824e+00
-1.181281805038452148e+00
-3.986997604370117188e-01
-4.717521965503692627e-01
1.858278959989547729e-01
-1.203789234161376953e+00
-1.073980808258056641e+00
-1.119964480400085449e+00
-1.539703369140625000e+00
-8.408032655715942383e-01
-6.674951314926147461e-01
-1.165366291999816895e+00
-1.580549597740173340e+00
-3.097535073757171631e-01
-6.614477187395095825e-02
-1.020032048225402832e+00
-2.619256973266601562e-01
-5.282608866691589355e-01
-2.209422349929809570e+00
-1.067714095115661621e+00
-4.043545722961425781e-01
-1.790174990892410278e-01
-7.048930525779724121e-01
1.127133816480636597e-01
-6.374041438102722168e-01
-5.321683287620544434e-01
-2.320705205202102661e-01
-4.882417619228363037e-01
-1.085535883903503418e+00
-1.072581529617309570e+00
-1.206106305122375488e+00
-1.353499889373779297e-01
-1.825057086534798145e-03
5.867657251656055450e-03
-8.915402889251708984e-01
-3.160872459411621094e-01
-8.993478417396545410e-01
-3.113872110843658447e-01
-8.669627904891967773e-01
-1.111978530883789062e+00
-1.126019835472106934e+00
3.975522890686988831e-02
3.171296715736389160e-01
6.078541278839111328e-01
-6.173403859138488770e-01
5.403946619480848312e-03
-9.883194565773010254e-01
-9.236580729484558105e-01
-1.190760254859924316e+00
-4.715364277362823486e-01
-5.711507797241210938e-01
4.594431258738040924e-03
-7.829008251428604126e-02
-1.125393867492675781e+00
-1.015184402465820312e+00
-4.791850149631500244e-01
-6.253556609153747559e-01
-1.451125144958496094e+00
-2.259239435195922852e+00
-9.925707578659057617e-01
5.642591714859008789e-01
6.804425120353698730e-01
1.745865643024444580e-01
-1.578001141548156738e+00
-1.680784113705158234e-02
-7.194953560829162598e-01
-2.897454798221588135e-01
-1.990836620330810547e+00
-1.313283562660217285e+00
-8.845853209495544434e-01
5.494215488433837891e-01
2.885955572128295898e-01
5.845206789672374725e-03
-3.774306178092956543e-01
-1.742512434720993042e-01
-7.151069641113281250e-01
-3.646759092807769775e-01
-2.078262329101562500e+00
-1.174234271049499512e+00
-7.923675179481506348e-01
1.031216025352478027e+00
1.751968264579772949e-02
-1.519639976322650909e-02
-1.753412783145904541e-01
-6.111548542976379395e-01
-1.477488756179809570e+00
-1.068963780999183655e-01
-1.310695171356201172e+00
-4.193848371505737305e-01
-5.426648855209350586e-01
-5.930731296539306641e-01
-7.701429724693298340e-01
4.869842529296875000e-01
1.737086921930313110e-01
-5.446266531944274902e-01
-8.596692681312561035e-01
-1.766155600547790527e+00
-1.030031085014343262e+00
-6.332808732986450195e-01
9.530666470527648926e-01
2.542349100112915039e-01
8.434543609619140625e-01
2.928240001201629639e-01
-4.907783269882202148e-01
-1.353998899459838867e+00
-1.062998533248901367e+00
-2.283336877822875977e+00
-9.566388279199600220e-02
-3.548855483531951904e-01
3.220525979995727539e-01
-5.061894059181213379e-01
9.543726593255996704e-02
2.965978682041168213e-01
-3.849281072616577148e-01
-1.467043042182922363e+00
-1.738983690738677979e-01
-1.247429728507995605e+00
-5.485997200012207031e-01
-9.601745605468750000e-01
3.498730063438415527e-01
-3.261098563671112061e-01
4.718759357929229736e-01
-1.221800148487091064e-01
-5.761889219284057617e-01
-1.328303337097167969e+00
-8.482999205589294434e-01
-5.637280344963073730e-01
-8.058304190635681152e-01
-2.994124777615070343e-02
3.219958841800689697e-01
-2.066216245293617249e-02
2.614589035511016846e-01
-8.285431265830993652e-01
-6.444170475006103516e-01
-5.831200480461120605e-01
-8.729465603828430176e-01
-3.368643820285797119e-01
-1.538474082946777344e+00
-3.794960379600524902e-01
3.718350529670715332e-01
1.456013917922973633e+00
4.704293012619018555e-01
-9.345351457595825195e-01
-1.749575376510620117e+00
-1.766011267900466919e-01
-1.087144374847412109e+00
-1.162048339843750000e+00
-7.927541136741638184e-01
2.328229993581771851e-01
-5.084616541862487793e-01
2.824501097202301025e-01
-8.707273602485656738e-01
-8.001781105995178223e-01
-1.236727952957153320e+00
-4.713881313800811768e-01
-5.029991269111633301e-01
-1.871858835220336914e+00
-8.533731102943420410e-01
8.866047859191894531e-01
5.947883725166320801e-01
4.306987524032592773e-01
-6.542451977729797363e-01
-5.587288141250610352e-01
-1.005795598030090332e+00
3.398586809635162354e-01
-1.677531361579895020e+00
-1.652489542961120605e+00
-2.971306741237640381e-01
6.908834576606750488e-01
5.488863959908485413e-02
-3.466590344905853271e-01
-9.546268582344055176e-01
-4.249897301197052002e-01
-3.591780662536621094e-01
-7.899540662765502930e-01
-1.239038586616516113e+00
-1.074469566345214844e+00
8.704987913370132446e-02
6.193431019783020020e-01
5.577058196067810059e-01
-2.889278531074523926e-01
-3.074298501014709473e-01
-1.088237643241882324e+00
2.646600008010864258e-01
-1.549620032310485840e+00
-4.937067031860351562e-01
4.160311520099639893e-01
1.065954208374023438e+00
2.368624657392501831e-01
1.503841280937194824e-01
-3.895349502563476562e-01
-2.168452590703964233e-01
-1.132216691970825195e+00
-7.507841587066650391e-01
-1.691993594169616699e+00
-1.569066524505615234e+00
4.912716150283813477e-02
1.349993109703063965e+00
2.942883074283599854e-01
-4.525482356548309326e-01
-1.373396962881088257e-01
-2.976537942886352539e-01
-1.713000059127807617e+00
2.328630536794662476e-01
-1.121731281280517578e+00
-3.902987018227577209e-02
2.344826012849807739e-01
7.028934359550476074e-01
4.028957486152648926e-01
2.408787049353122711e-02
-2.941890358924865723e-01
3.203347697854042053e-02
-1.000775218009948730e+00
-6.864312887191772461e-01
-4.832568764686584473e-01
2.798798084259033203e-01
-2.525581717491149902e-01
-2.466960549354553223e-01
-2.241410762071609497e-01
7.267239689826965332e-01
-1.974139660596847534e-01
-1.114449262619018555e+00
-8.098924756050109863e-01
-1.604800105094909668e+00
3.732295706868171692e-02
1.173857808113098145e+00
6.123492121696472168e-01
3.726527094841003418e-01
-1.224910020828247070e-01
1.798989027738571167e-01
1.430706679821014404e-01
-5.754841566085815430e-01
4.517629742622375488e-01
-1.299626350402832031e+00
-4.330754280090332031e-01
-8.654602169990539551e-01
8.540239334106445312e-01
3.396610915660858154e-01
1.733635514974594116e-01
-4.305014312267303467e-01
-1.098535299301147461e+00
-1.245863676071166992e+00
-1.194633394479751587e-01
-7.991054058074951172e-01
-3.218445777893066406e-01
-2.157326489686965942e-01
6.354997754096984863e-01
-4.989652037620544434e-01
4.407621920108795166e-01
-7.362429499626159668e-01
-4.125598073005676270e-01
2.080065757036209106e-01
-4.863485097885131836e-01
-1.091428995132446289e+00
-8.535005450248718262e-01
1.072501182556152344e+00
6.854656934738159180e-01
4.853530600666999817e-02
-4.409362971782684326e-01
-8.028702139854431152e-01
3.958203196525573730e-01
-8.827860951423645020e-01
-8.656770586967468262e-01
-1.033880233764648438e+00
-5.032505393028259277e-01
4.179253876209259033e-01
-7.078836560249328613e-01
6.101136207580566406e-01
-3.349750041961669922e-01
-9.989290237426757812e-01
-5.958346128463745117e-01
-1.624832749366760254e-01
-1.408904552459716797e+00
-5.713393092155456543e-01
-2.423952668905258179e-01
6.644204854965209961e-01
-3.823814690113067627e-01
7.776201963424682617e-01
5.144097208976745605e-01
-2.689630985260009766e-01
-1.144890904426574707e+00
-8.736721873283386230e-01
-1.344689726829528809e+00
-6.905096769332885742e-02
4.844126105308532715e-01
2.140752673149108887e-01
-7.877907752990722656e-01
-3.890950083732604980e-01
-6.172325015068054199e-01
5.135619044303894043e-01
-1.550290465354919434e+00
-1.010709404945373535e+00
-1.702345371246337891e+00
-5.322727560997009277e-01
4.075168967247009277e-01
-4.993135035037994385e-01
-6.298895925283432007e-02
-7.866261154413223267e-02
-9.989965558052062988e-01
2.373940795660018921e-01
-1.845904946327209473e+00
-2.074323415756225586e+00
-1.246916294097900391e+00
7.446766495704650879e-01
6.716976165771484375e-01
-5.261381268501281738e-01
-4.799984395503997803e-01
-1.753511279821395874e-01
-1.958416309207677841e-03
-1.436853408813476562e+00
-8.766335248947143555e-01
-2.190543413162231445e+00
-1.221401572227478027e+00
4.341974854469299316e-02
-9.783285260200500488e-01
-5.690981149673461914e-01
-1.183679625391960144e-01
-1.235650405287742615e-01
-6.973215192556381226e-02
-2.783400774002075195e+00
-1.248330116271972656e+00
-1.562023162841796875e+00
1.297313123941421509e-01
6.492609977722167969e-01
-3.021481037139892578e-01
-8.489261865615844727e-01
1.829866021871566772e-01
5.721572414040565491e-02
-4.153918623924255371e-01
-1.789297342300415039e+00
-1.173936605453491211e+00
-1.701829433441162109e+00
-5.568945780396461487e-02
-5.619690418243408203e-01
-3.454006612300872803e-01
-6.801016330718994141e-01
-2.742051780223846436e-01
-9.709500074386596680e-01
-1.384580254554748535e+00
-1.614109277725219727e+00
-1.131388425827026367e+00
-6.062840819358825684e-01
5.392376780509948730e-01
-1.040688753128051758e+00
-8.204977512359619141e-01
7.325392365455627441e-01
-2.718518078327178955e-01
-6.758312582969665527e-01
-2.599851369857788086e+00
-1.197191834449768066e+00
-1.701588034629821777e+00
-2.260938882827758789e-01
1.960739726200699806e-03
-6.136979460716247559e-01
-1.027144789695739746e+00
8.490054011344909668e-01
-2.329305857419967651e-01
-2.062205076217651367e+00
-2.812647342681884766e+00
-5.503428578376770020e-01
-1.902637958526611328e+00
2.240681350231170654e-01
-1.532056093215942383e+00
1.600643247365951538e-01
-4.902770519256591797e-01
-1.108841419219970703e+00
-6.936887502670288086e-01
-2.094406843185424805e+00
-1.773270130157470703e+00
-8.028728365898132324e-01
-6.466879248619079590e-01
2.241860330104827881e-01
-8.050544261932373047e-01
-3.695958852767944336e-02
5.277561768889427185e-02
-3.206925392150878906e-01
-2.765368223190307617e+00
-1.540651798248291016e+00
-1.523099899291992188e+00
-1.405858397483825684e+00
-5.185016393661499023e-01
-9.965338706970214844e-01
-6.498994827270507812e-01
-5.889980792999267578e-01
-6.911124587059020996e-01
-6.312108039855957031e-01
-1.482577919960021973e+00
-1.163144469261169434e+00
-6.062719225883483887e-01
-8.519981503486633301e-01
2.328273653984069824e-01
-9.506050944328308105e-01
3.513394594192504883e-01
-6.250517070293426514e-02
1.356271266937255859e+00
-6.888999938964843750e-01
-1.568093419075012207e+00
-1.869219779968261719e+00
-1.175539731979370117e+00
-4.225104153156280518e-01
-4.295812547206878662e-02
-5.174499154090881348e-01
-2.237765491008758545e-01
-1.054100036621093750e+00
8.141766488552093506e-02
-1.052422285079956055e+00
-8.787879347801208496e-01
-1.839665412902832031e+00
-6.094345450401306152e-01
1.803584545850753784e-01
-8.961998224258422852e-01
-6.460505723953247070e-01
5.381508730351924896e-03
-4.039139449596405029e-01
7.060206532478332520e-01
-1.211100816726684570e+00
-8.905592560768127441e-01
-1.434090852737426758e+00
-2.054803073406219482e-02
2.409367263317108154e-01
-5.752633213996887207e-01
-2.636957764625549316e-01
4.917311668395996094e-01
2.401934266090393066e-01
-5.878720283508300781e-01
-7.452861070632934570e-01
-3.574130833148956299e-01
-1.015456438064575195e+00
-2.792730927467346191e-01
-1.012423992156982422e+00
-6.713281869888305664e-01
3.549225628376007080e-02
-3.688170015811920166e-01
1.244041204452514648e+00
-3.019781112670898438e-01
-1.193439364433288574e+00
-1.765636920928955078e+00
2.359765619039535522e-01
1.860738545656204224e-01
-4.540581703186035156e-01
-1.073204755783081055e+00
4.944865107536315918e-01
3.649832308292388916e-01
5.119248628616333008e-01
-1.103478074073791504e+00
-9.464176893234252930e-01
-1.355178713798522949e+00
4.066735506057739258e-01
-3.051340281963348389e-01
-6.152583360671997070e-01
-4.983684122562408447e-01
1.236833095550537109e+00
6.911937594413757324e-01
2.315727174282073975e-01
-1.876824349164962769e-01
-5.440383553504943848e-01
-1.033177971839904785e+00
3.784333467483520508e-01
-7.695316672325134277e-01
2.001472264528274536e-01
3.764600753784179688e-01
7.019345760345458984e-01
8.684132099151611328e-01
3.863957822322845459e-01
-6.504414081573486328e-01
2.408885769546031952e-02
2.890065014362335205e-01
1.786400973796844482e-01
-6.282997131347656250e-01
-1.091097712516784668e+00
1.081263124942779541e-01
7.686371803283691406e-01
9.682816267013549805e-01
-1.440671682357788086e-01
-5.544783473014831543e-01
-8.423889279365539551e-01
4.622976183891296387e-01
-1.173416614532470703e+00
-2.517659068107604980e-01
-1.734792138449847698e-03
1.358490228652954102e+00
6.742325425148010254e-01
4.440782964229583740e-01
-6.579449772834777832e-01
1.569766104221343994e-01
-3.301202058792114258e-01
4.575551450252532959e-01
-4.234386980533599854e-01
-1.519936800003051758e+00
4.323965311050415039e-01
1.787605881690979004e+00
4.521448314189910889e-01
6.377866268157958984e-01
-6.770060397684574127e-03
-3.822403028607368469e-02
-3.177596032619476318e-01
-3.101562559604644775e-01
-5.365747809410095215e-01
-2.423900663852691650e-01
1.060770988464355469e+00
8.979434967041015625e-01
-4.526853263378143311e-01
-3.292146623134613037e-01
-2.436707764863967896e-01
1.035326838493347168e+00
3.667356669902801514e-01
-7.403399944305419922e-01
-1.095137834548950195e+00
5.258069634437561035e-01
1.664920806884765625e+00
4.693695306777954102e-01
4.972571134567260742e-01
-3.933906927704811096e-02
1.300034224987030029e-01
8.073726296424865723e-02
1.047847867012023926e-01
-4.662435352802276611e-01
-3.360454738140106201e-01
6.911743879318237305e-01
1.256245374679565430e+00
-2.990125715732574463e-01
1.412261128425598145e+00
6.849366426467895508e-01
4.874452352523803711e-01
3.238194435834884644e-02
-7.077009081840515137e-01
-1.510890722274780273e-01
9.775309264659881592e-02
4.840249121189117432e-01
1.005772113800048828e+00
-3.740131258964538574e-01
6.157580614089965820e-01
1.217337250709533691e+00
8.101223111152648926e-01
1.100853979587554932e-01
-2.032313942909240723e-01
-5.115330815315246582e-01
9.490716457366943359e-01
1.774218976497650146e-01
1.361111998558044434e-01
1.298755407333374023e-01
1.073784351348876953e+00
-9.784731268882751465e-02
1.574513912200927734e-01
-9.541714787483215332e-01
-4.534112513065338135e-01
-7.076307535171508789e-01
-2.000382728874683380e-02
1.361417770385742188e-01
4.824861586093902588e-01
2.636279761791229248e-01
4.841160178184509277e-01
4.022456407546997070e-01
2.041804939508438110e-01
-2.616163194179534912e-01
-8.395805954933166504e-01
-1.961731463670730591e-01
5.292128324508666992e-01
1.130088567733764648e+00
-2.165180444717407227e-02
9.041308164596557617e-01


==> plots/data/f030_sr_check_10k_leaks_any/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_check_10k_nocycles/align.txt <==
20 40


==> plots/data/f030_sr_check_10k_nocycles/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
68.359375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
146.484375 4.5 0 -9.0


==> plots/data/f030_sr_check_10k_nocycles/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_10k_nocycles/tvals.txt <==
-1.319229483604431152e+00
-8.480409383773803711e-01
2.282649129629135132e-01
2.688162028789520264e-01
-3.197369277477264404e-01
-6.729906201362609863e-01
-1.255282998085021973e+00
-8.571133017539978027e-01
-1.722040653228759766e+00
-3.693639934062957764e-01
-2.983351349830627441e-01
-4.463496804237365723e-01
2.125713825225830078e-01
-3.468971252441406250e-01
-1.589224934577941895e+00
-1.212280750274658203e+00
-2.652862071990966797e+00
-1.512229800224304199e+00
-1.236973762512207031e+00
-1.085311770439147949e+00
-1.479770421981811523e+00
-1.876853853464126587e-01
-2.096539735794067383e-01
-7.369078397750854492e-01
-7.794566154479980469e-01
-6.390640735626220703e-01
-1.330112814903259277e+00
-1.012970685958862305e+00
-6.953066587448120117e-01
-1.601861476898193359e+00
-1.370793104171752930e+00
4.256584048271179199e-01
-4.544225335121154785e-01
-8.846780061721801758e-01
-9.683990478515625000e-01
-1.334895610809326172e+00
-1.022658467292785645e+00
-1.278756856918334961e+00
-1.411240577697753906e+00
-8.807594180107116699e-01
-1.386868834495544434e+00
-4.228400588035583496e-01
-1.169782161712646484e+00
-1.553261160850524902e+00
-9.295996427536010742e-01
-1.606737732887268066e+00
-2.035496234893798828e+00
-1.602432847023010254e+00
-6.127398610115051270e-01
-5.999591946601867676e-01
9.066863656044006348e-01
6.269808769226074219e+00
5.781889438629150391e+00
5.505584716796875000e+00
5.212105751037597656e+00
4.764110565185546875e+00
3.945869684219360352e+00
4.507297992706298828e+00
4.534279346466064453e+00
2.989284992218017578e+00
3.117091178894042969e+00
6.012396812438964844e+00
4.991296768188476562e+00
5.011889457702636719e+00
3.516868829727172852e+00
3.072474002838134766e+00
3.823203325271606445e+00
3.777520418167114258e+00
2.746896028518676758e+00
1.082504749298095703e+00
2.651811122894287109e+00
1.062794685363769531e+00
3.093460500240325928e-01
1.633306294679641724e-01
2.574298977851867676e-01
-7.791203856468200684e-01
-1.917408555746078491e-01
6.280301511287689209e-02
-4.827841818332672119e-01
7.365763187408447266e-02
-1.658769100904464722e-01
-8.650515079498291016e-01
-1.075790524482727051e+00
-1.157263159751892090e+00
-1.122700452804565430e+00
-1.764353275299072266e+00
-1.494939208030700684e+00
-7.098461389541625977e-01
-1.284765481948852539e+00
-5.093901753425598145e-01
-3.693679869174957275e-01
-1.006116628646850586e+00
-1.480552554130554199e+00
-1.276861429214477539e+00
-1.737221121788024902e+00
-2.349635124206542969e+00
-1.755072355270385742e+00
-2.947788834571838379e-01
1.378700494766235352e+00
1.212944698333740234e+01
1.101522731781005859e+01
1.070816898345947266e+01
9.255175590515136719e+00
8.397554397583007812e+00
7.742130279541015625e+00
6.958081722259521484e+00
7.066782951354980469e+00
4.658018589019775391e+00
6.689834594726562500e+00
1.138640499114990234e+01
1.127165222167968750e+01
9.673424720764160156e+00
1.001098918914794922e+01
9.107437133789062500e+00
7.300230026245117188e+00
8.270326614379882812e+00
6.685179233551025391e+00
3.215085029602050781e+00
8.257410049438476562e+00
8.512058258056640625e+00
7.894910335540771484e+00
6.559632301330566406e+00
6.786647796630859375e+00
5.082274913787841797e+00
5.479071617126464844e+00
5.426006793975830078e+00
5.022274017333984375e+00
1.861840963363647461e+00
3.705488443374633789e+00
4.479978084564208984e+00
3.231516122817993164e+00
1.889641284942626953e+00
2.151373147964477539e+00
1.394723057746887207e+00
1.087597012519836426e+00
1.058818101882934570e+00
4.649650156497955322e-01
6.827126741409301758e-01
7.669124603271484375e-01
7.137979865074157715e-01
6.387557834386825562e-02
4.207882881164550781e-01
-6.572561711072921753e-02
-1.153373003005981445e+00
-1.592146992683410645e+00
-9.221563935279846191e-01
1.193473041057586670e-01
-2.278338521718978882e-01
4.651542007923126221e-01
8.768559098243713379e-01
-5.093533992767333984e-01
2.897051572799682617e-01
1.198316961526870728e-01




==> plots/data/f030_sr_check_10k_nocycles/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_check_20k_mask_R_movs/align.txt <==
160 260


==> plots/data/f030_sr_check_20k_mask_R_movs/cycles.txt <==
0.0 4.5 0 -9.0
9.765625 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0


==> plots/data/f030_sr_check_20k_mask_R_movs/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_20k_mask_R_movs/tvals.txt <==
-9.293535947799682617e-01
-1.109678506851196289e+00
-5.311796665191650391e-01
8.168264031410217285e-01
1.841727048158645630e-01
-8.991564065217971802e-02
2.435846924781799316e-01
1.975657045841217041e-01
-7.502926588058471680e-01
-7.383916974067687988e-01
1.958946108818054199e+00
5.840424448251724243e-02
-1.351388394832611084e-01
1.220222353935241699e+00
8.722749352455139160e-02
1.452585935592651367e+00
-5.541971325874328613e-01
9.179789572954177856e-02
-1.398067921400070190e-01
1.645347714424133301e+00
1.387862443923950195e+00
-7.033329010009765625e-01
6.020666956901550293e-01
2.286259889602661133e+00
9.802260398864746094e-01
5.209531188011169434e-01
-2.471099197864532471e-01
1.623259484767913818e-01
7.368601560592651367e-01
1.611603975296020508e+00
1.968085646629333496e+00
-9.150049686431884766e-01
1.080002546310424805e+00
2.595457993447780609e-02
9.378484487533569336e-01
-2.194079458713531494e-01
7.442632913589477539e-01
6.991923451423645020e-01
2.552983045578002930e+00
2.451953172683715820e+00
-1.051823735237121582e+00
1.585695862770080566e+00
1.784649133682250977e+00
2.288244485855102539e+00
7.586840987205505371e-01
1.888759434223175049e-01
6.003322601318359375e-01
9.624727964401245117e-01
1.662212252616882324e+00
1.747017025947570801e+00
-5.023399591445922852e-01
8.779757022857666016e-01
1.944579124450683594e+00
1.623253345489501953e+00
3.074980080127716064e-01
-8.301903605461120605e-01
1.840785980224609375e+00
1.069621324539184570e+00
1.827783823013305664e+00
3.277589976787567139e-01
4.405198991298675537e-02
1.841997146606445312e+00
2.111506938934326172e+00
1.853969573974609375e+00
1.488438487052917480e+00
2.902554035186767578e+00
4.916045069694519043e-01
1.482862114906311035e+00
1.969302773475646973e+00
-2.710393667221069336e-01
5.466630458831787109e-01
1.321851015090942383e+00
1.998316287994384766e+00
1.729614973068237305e+00
1.270082592964172363e-01
-1.770999468863010406e-02
8.974388241767883301e-02
2.153962135314941406e+00
1.979623585939407349e-01
-1.019945025444030762e+00
8.898884654045104980e-01
2.365190386772155762e-01
1.406104326248168945e+00
-6.865078806877136230e-01
-2.363796085119247437e-01
1.109422922134399414e+00
-2.821539044380187988e-01
7.851783037185668945e-01
-2.779320180416107178e-01
1.108799815177917480e+00
1.233566164970397949e+00
7.319690585136413574e-01
7.919917106628417969e-01
-2.141578793525695801e-01
1.253032803535461426e+00
1.517994761466979980e+00
5.378561019897460938e-01
1.205724358558654785e+00
-7.676756978034973145e-01
9.901142120361328125e-01
2.129756808280944824e-01
1.280426979064941406e+00
1.947503164410591125e-02
-1.000511646270751953e+00
-4.516133666038513184e-01
7.697917819023132324e-01
6.513641476631164551e-01
2.034750431776046753e-01
-3.989013135433197021e-01
1.031343460083007812e+00
6.109433770179748535e-01
1.075977325439453125e+00
-9.793676137924194336e-01
-2.455730140209197998e-01
5.485426187515258789e-01
1.559114456176757812e-01
1.698240041732788086e+00
-2.962971925735473633e-01
1.487470269203186035e+00
-2.143434733152389526e-01
1.185386061668395996e+00
1.485512256622314453e+00
-1.043957233428955078e+00
-5.707517862319946289e-01
-1.341268569231033325e-01
2.895193099975585938e-01
4.700851738452911377e-01
-3.570350408554077148e-01
5.114911794662475586e-01
-3.395573496818542480e-01
6.668440699577331543e-01
-1.364113092422485352e+00
-1.495784401893615723e+00
1.375081181526184082e+00
9.572274684906005859e-01
9.516166448593139648e-01
-1.066147923469543457e+00
9.554050564765930176e-01
-1.702333688735961914e-01
6.186094507575035095e-02
1.046696424484252930e+00
-5.088924765586853027e-01
1.889414787292480469e-01
-1.020126819610595703e+00
1.920745968818664551e-01
4.519290328025817871e-01
-6.676862239837646484e-01
1.695455193519592285e+00
6.471678614616394043e-01
1.537888884544372559e+00
8.310475945472717285e-01
-9.365780949592590332e-01
9.092723727226257324e-01
6.331589818000793457e-01
3.491193354129791260e-01
-4.811287224292755127e-01
-8.457335233688354492e-01
1.409035086631774902e+00
2.070611119270324707e-01
8.500906229019165039e-01
-8.310247659683227539e-01
7.195811867713928223e-01
5.325995087623596191e-01
7.811205983161926270e-01
-3.240804076194763184e-01
-1.381287574768066406e+00
8.148715496063232422e-01
-7.649524807929992676e-01
5.250485539436340332e-01
1.093797206878662109e+00
-6.935483217239379883e-01
-5.164856314659118652e-01
6.469787359237670898e-01
1.842238664627075195e+00
9.576066732406616211e-01
-1.363504290580749512e+00
5.423835515975952148e-01
2.430737614631652832e-01
1.448494434356689453e+00
-1.898448765277862549e-01
-2.519553661346435547e+00
-1.380848526954650879e+00
1.164869889616966248e-01
1.775175780057907104e-01
-1.589838385581970215e+00
-4.837861061096191406e-01
4.536558389663696289e-01
4.725414514541625977e-01
9.598753452301025391e-01
-7.229705452919006348e-01
-1.372542977333068848e+00
-8.323096632957458496e-01
-9.538578391075134277e-01
-4.274520576000213623e-01
-1.116459846496582031e+00
4.504024237394332886e-02
1.632316857576370239e-01
-2.350521683692932129e-01
4.691617488861083984e-01
-1.393153309822082520e+00
-6.771227717399597168e-01
-8.606624007225036621e-01
3.347218930721282959e-01
-2.252503395080566406e+00
-1.426645874977111816e+00
2.317826151847839355e-01
-1.738068759441375732e-01
8.648530840873718262e-01
-1.485204696655273438e+00
-1.445704579353332520e+00
-1.552821397781372070e+00
1.234960556030273438e+00
4.507488608360290527e-01
-1.691778898239135742e+00
2.361812442541122437e-01
-1.520706266164779663e-01
-9.575310945510864258e-01
6.112858653068542480e-01
1.334958821535110474e-01
-5.543433427810668945e-01
-5.144687294960021973e-01
3.383932709693908691e-01
-7.527794837951660156e-01
-1.587339282035827637e+00
-3.102969527244567871e-01
-1.357480287551879883e+00
-6.776595115661621094e-01
-1.591832160949707031e+00
-1.353108167648315430e+00
-9.396272301673889160e-01
-5.893422961235046387e-01
1.086866483092308044e-01
-1.527840971946716309e+00
-4.302682578563690186e-01
-1.832956820726394653e-01
-7.034639120101928711e-01
-4.260921478271484375e-01
-7.729572057723999023e-02
-7.812956720590591431e-02
-2.875922024250030518e-01
-8.524689078330993652e-01
4.873904958367347717e-02
-1.353873729705810547e+00
4.989341199398040771e-01
3.518773317337036133e-01
5.152827501296997070e-01
2.882969677448272705e-01
-6.009472608566284180e-01
-5.901885628700256348e-01
-2.565765380859375000e-01
3.838207125663757324e-01
-8.913497328758239746e-01
-1.913081884384155273e+00
3.650748133659362793e-01
-4.930227398872375488e-01
3.923412263393402100e-01
-1.163861274719238281e+00
-1.132776856422424316e+00
-7.763118147850036621e-01
5.267027616500854492e-01
5.488939285278320312e-01
-1.685090065002441406e+00
2.270956933498382568e-01
2.497701942920684814e-01
-4.073360562324523926e-01
5.863648653030395508e-01
-1.200677871704101562e+00
8.038128614425659180e-01
-6.181911826133728027e-01
-5.109463334083557129e-01
-4.356472790241241455e-01
-1.108590245246887207e+00
5.838769078254699707e-01
-3.640284836292266846e-01
4.190266430377960205e-01
-5.866918340325355530e-02
-1.274653673171997070e+00
-1.247710943222045898e+00
8.975750952959060669e-02
1.318416297435760498e-01
-6.756172180175781250e-01
-7.611041069030761719e-01
-1.021324545145034790e-01
-2.829822599887847900e-01
2.038410007953643799e-01
-1.132638454437255859e+00
-4.048224166035652161e-02
-1.402968406677246094e+00
-1.265381097793579102e+00
-5.836268663406372070e-01
-1.435253977775573730e+00
3.017307817935943604e-01
-2.245639711618423462e-01
1.042267918586730957e+00
-2.624855935573577881e-01
-9.784190058708190918e-01
-1.042877674102783203e+00
-1.339377403259277344e+00
-4.862780123949050903e-02
-5.765629410743713379e-01
-2.017233848571777344e+00
-6.894560456275939941e-01
-3.836783170700073242e-01
1.355013370513916016e+00
-8.950482010841369629e-01
-1.705889582633972168e+00
-2.144109010696411133e-01
1.134780887514352798e-02
1.643276214599609375e-01
-2.262517929077148438e+00
5.439568161964416504e-01
-4.650747478008270264e-01
4.217101931571960449e-01
1.195530295372009277e+00
-9.575355648994445801e-01
-1.408569216728210449e+00
-4.392023384571075439e-01
3.359773159027099609e-01
-8.481574654579162598e-01
-1.192083597183227539e+00
-1.879113912582397461e+00
-6.291972398757934570e-01
-6.582468748092651367e-01
5.847593545913696289e-01
-1.566989779472351074e+00
-2.504245042800903320e-01
-6.454489827156066895e-01
-1.281638592481613159e-01
-1.431402921676635742e+00
1.893743872642517090e-01
-2.460908591747283936e-01
3.679959475994110107e-01
1.090697288513183594e+00
-1.434608459472656250e+00
-1.711043357849121094e+00
-3.870540559291839600e-01
1.053439006209373474e-01
-5.681431293487548828e-01
-1.811470389366149902e+00
1.011608004570007324e+00
-9.589951485395431519e-02
-2.963693812489509583e-02
1.360728740692138672e-01
-8.148204088211059570e-01
1.878622621297836304e-01
5.947290062904357910e-01
-4.831867814064025879e-01
-4.425796270370483398e-01
-1.437789916992187500e+00
4.856212735176086426e-01
1.074350237846374512e+00
8.864589929580688477e-01
-9.312394261360168457e-01
-2.141609668731689453e+00
-9.744843244552612305e-01
2.263467609882354736e-01
1.412794142961502075e-01
-2.038828134536743164e+00
2.223550975322723389e-01
-7.410880327224731445e-01
-7.120063900947570801e-01
2.216699123382568359e-01
-2.398030519485473633e+00
-9.875803589820861816e-01
3.149217665195465088e-01
6.644619107246398926e-01
-2.626553177833557129e-01
-1.394614100456237793e+00
4.496335983276367188e-01
2.313543558120727539e-01
9.979191422462463379e-01
2.296493053436279297e-01
-2.288985013961791992e+00
-4.548661708831787109e-01
-8.885029554367065430e-01
7.056421041488647461e-01
-1.431396961212158203e+00
-5.512209534645080566e-01
1.302975773811340332e+00
-5.067759156227111816e-01
7.602375000715255737e-02
-9.559462070465087891e-01
-7.874149680137634277e-01
9.088820964097976685e-02
1.190807342529296875e+00
1.633918285369873047e-01
-1.485284209251403809e+00
9.415932893753051758e-01
9.102504253387451172e-01
7.154340147972106934e-01
1.760093688964843750e+00
-9.271272420883178711e-01
-1.859584301710128784e-01
-5.278869271278381348e-01
1.101463556289672852e+00
-9.806131124496459961e-01
-1.377893328666687012e+00
9.505679011344909668e-01
-1.897759586572647095e-01
6.459829211235046387e-01
-5.789073766209185123e-04
3.144194483757019043e-01
2.497088313102722168e-01
1.392557382583618164e+00
1.319954872131347656e+00
-5.143420100212097168e-01
1.320689797401428223e+00
8.025646209716796875e-01
2.124946117401123047e-01
1.442641019821166992e+00
3.565796911716461182e-01
-5.497298240661621094e-01
-2.035710215568542480e-01
1.026176571846008301e+00
6.753458976745605469e-01
-8.075481653213500977e-01
1.349520802497863770e+00
4.852625727653503418e-01
-1.821233034133911133e-01
1.701060771942138672e+00
5.612089037895202637e-01
2.148980855941772461e+00
5.664541125297546387e-01
9.787474274635314941e-01
-6.939933896064758301e-01
-3.482553660869598389e-01
1.705535531044006348e+00
1.544882774353027344e+00
6.728380918502807617e-01
7.782732844352722168e-01
7.217163443565368652e-01
6.510503888130187988e-01
1.370077848434448242e+00
1.952180027961730957e+00
-1.372768163681030273e+00
1.055987238883972168e+00
1.000061869621276855e+00
7.834056615829467773e-01
7.625664472579956055e-01
-2.496449947357177734e-01
1.921829104423522949e+00
1.641984224319458008e+00
1.842990636825561523e+00
4.592149853706359863e-01
-1.157205939292907715e+00
1.788163900375366211e+00
1.986485123634338379e+00
1.120998501777648926e+00
1.262791395187377930e+00
-3.133111894130706787e-01
4.278923571109771729e-01
2.432912826538085938e+00
2.127869606018066406e+00
-2.758572399616241455e-01
7.856166958808898926e-01
2.877934217453002930e+00
1.483643174171447754e+00
1.912662744522094727e+00
-9.629345536231994629e-01
2.821532726287841797e+00
1.750765323638916016e+00
2.402896642684936523e+00
1.258392691612243652e+00
-9.836682081222534180e-01
1.781500101089477539e+00
2.894924640655517578e+00
2.371598958969116211e+00
1.528471231460571289e+00
1.686623692512512207e-01
1.216669797897338867e+00
1.700602769851684570e+00
1.540280699729919434e+00
1.277480363845825195e+00
-8.007644414901733398e-01
7.582700252532958984e-01
6.314934492111206055e-01
1.508248209953308105e+00
-3.828646615147590637e-02
4.092839360237121582e-01
7.212377190589904785e-01
1.633641004562377930e+00
2.131622076034545898e+00
-4.621154963970184326e-01
9.837405681610107422e-01
1.737962484359741211e+00
2.047981023788452148e+00
1.467739820480346680e+00
-2.072780430316925049e-01
7.855477333068847656e-01
2.097336053848266602e+00
2.243005752563476562e+00
4.505735635757446289e-01
-1.072948217391967773e+00
3.366553485393524170e-01
2.569999456405639648e+00
2.439316511154174805e+00
-4.071527123451232910e-01
-8.970848917961120605e-01
3.009127378463745117e+00
1.795024514198303223e+00
2.825916290283203125e+00
-1.688690036535263062e-01
1.307437419891357422e+00
3.247970342636108398e-01
2.598897218704223633e+00
2.006988763809204102e+00
-8.189415335655212402e-01
-2.860793173313140869e-01
1.405450105667114258e+00
-8.138631470501422882e-03
1.070469498634338379e+00
-4.749251306056976318e-01
1.647001624107360840e+00
4.948343336582183838e-01
1.707792401313781738e+00
9.455676078796386719e-01
-1.894546151161193848e+00
1.076899886131286621e+00
1.684647202491760254e+00
1.992949128150939941e+00
-1.135884970426559448e-01
-7.497735619544982910e-01
6.041486263275146484e-01
7.893957495689392090e-01
7.481125593185424805e-01
-8.776723742485046387e-01
-5.707116723060607910e-01
1.073736786842346191e+00
-7.784852385520935059e-02
1.299419999122619629e+00
-8.859170675277709961e-01
1.575422286987304688e+00
7.781133651733398438e-01
6.890792250633239746e-01
9.804469943046569824e-01
-1.266377210617065430e+00
-6.765185594558715820e-01
5.306795835494995117e-01
6.212060526013374329e-02
1.190963268280029297e+00
-8.677515983581542969e-01
9.246379137039184570e-01
7.761242985725402832e-01
1.895347595214843750e+00
9.544671773910522461e-01
-1.439906835556030273e+00
-1.266668319702148438e+00
1.768420577049255371e+00
8.952981829643249512e-01
-1.429377198219299316e+00
9.657444804906845093e-02
-1.793278753757476807e-01
-5.282520055770874023e-01
1.415765404701232910e+00
-6.947018504142761230e-01
-8.344150781631469727e-01
9.848218560218811035e-01
1.471793055534362793e+00
9.720773100852966309e-01
-1.788009166717529297e+00
1.882419943809509277e+00
-8.595119714736938477e-01
-2.012897729873657227e-01
4.590365290641784668e-01
-1.462751865386962891e+00
-1.132772088050842285e+00
1.467769145965576172e-01
5.974275469779968262e-01
-4.320489615201950073e-02
-1.190194487571716309e+00
1.210550665855407715e+00
-3.251856863498687744e-01
1.089210391044616699e+00
-1.204061388969421387e+00
-7.939347028732299805e-01
-8.360861539840698242e-01
4.506709277629852295e-01
1.234042763710021973e+00
-1.267063736915588379e+00
1.151873707771301270e+00
4.596246406435966492e-02
1.893625259399414062e-01
1.008333563804626465e+00
-3.721119463443756104e-01
-1.844741344451904297e+00
3.382461667060852051e-01
4.763731360435485840e-01
3.366087675094604492e-01
-1.143964052200317383e+00
1.007094144821166992e+00
-5.283458828926086426e-01
4.842720031738281250e-01
-6.279566138982772827e-02
-1.285111665725708008e+00
-5.170799493789672852e-01
-2.489417195320129395e-01
1.260240077972412109e+00
-4.283178150653839111e-01
2.363182902336120605e-01
7.876687049865722656e-01
-1.140765428543090820e+00
8.380771875381469727e-01
4.309570789337158203e-02
-8.801966905593872070e-01
-1.596380829811096191e+00
-1.755593270063400269e-01
8.012570738792419434e-01
-1.585508704185485840e+00
1.854117773473262787e-02
-1.158041238784790039e+00
-6.231377720832824707e-01
5.809024572372436523e-01
-2.033730506896972656e+00
-2.001754045486450195e+00
5.690797567367553711e-01
8.711521029472351074e-01
-5.204550027847290039e-01
-2.220864772796630859e+00
1.015194728970527649e-01
1.902769878506660461e-02
2.208311110734939575e-01
-2.109645605087280273e+00
-1.840287566184997559e+00
-1.191498041152954102e+00
-1.525341570377349854e-01
5.501059293746948242e-01
-2.783923387527465820e+00
4.930352568626403809e-01
-2.377441823482513428e-01
-6.541965603828430176e-01
-7.901780605316162109e-01
-1.170789122581481934e+00
-5.202227830886840820e-01
-1.100164413452148438e+00
-6.972171664237976074e-01
7.933621406555175781e-01
-1.650286555290222168e+00
-5.100307464599609375e-01
-9.323366284370422363e-01
-6.667395830154418945e-01
-1.238029718399047852e+00
-2.037746429443359375e+00
-1.378196954727172852e+00
-1.209803581237792969e+00
3.937238156795501709e-01
-1.674826502799987793e+00
-1.136828660964965820e+00
-9.821170568466186523e-01
-1.991652324795722961e-02
2.367783784866333008e-01
-1.351467370986938477e+00
-1.299782276153564453e+00
-1.167142748832702637e+00
8.452335000038146973e-01
1.264952421188354492e+00
-1.421190619468688965e+00
-1.063523292541503906e+00
-5.650600194931030273e-01
-5.247309803962707520e-02
-9.794375896453857422e-01
-2.278151750564575195e+00
-1.972828865051269531e+00
-1.267596721649169922e+00
-7.146843075752258301e-01
-9.275372028350830078e-01
-2.629971742630004883e+00
-3.274649679660797119e-01
3.801485896110534668e-02
8.046274073421955109e-03
-2.482707262039184570e+00
-2.044074773788452148e+00
-1.628115892410278320e+00
-1.194192647933959961e+00
-7.402544021606445312e-01
-1.780123591423034668e+00
-1.147816538810729980e+00
-3.076032996177673340e-01
3.875337541103363037e-01
-1.275219202041625977e+00
-2.829599142074584961e+00
-1.151070117950439453e+00
-8.504951745271682739e-02
-1.980430036783218384e-01
4.320348054170608521e-02
-1.743658781051635742e+00
3.672184348106384277e-01
-1.189115047454833984e+00
1.084781169891357422e+00
-1.260125160217285156e+00
-2.341943264007568359e+00
-1.325776696205139160e+00
-1.757044792175292969e+00
3.080787062644958496e-01
-8.726167678833007812e-01
-9.994410276412963867e-01
-9.654200673103332520e-01
-4.338168799877166748e-01
-1.171242952346801758e+00
-2.485020399093627930e+00
-1.396236538887023926e+00
-7.129439711570739746e-01
-1.921890735626220703e+00
4.955174326896667480e-01
-1.122177243232727051e+00
-7.674382925033569336e-01
-2.972458600997924805e-01
-4.116866290569305420e-01
2.423712909221649170e-01
-1.394884586334228516e+00
4.356421530246734619e-01
-1.140384078025817871e+00
-1.386185288429260254e+00
-8.540118336677551270e-01
-1.247518420219421387e+00
-1.672677397727966309e-01
-4.643371403217315674e-01
1.662196591496467590e-02
-1.482081890106201172e+00
-1.801581501960754395e+00
-1.188460946083068848e+00
-1.334964156150817871e+00
-2.654071152210235596e-01
-1.322369813919067383e+00
-8.189602494239807129e-01
-1.667137265205383301e+00
-5.677613019943237305e-01
1.385622620582580566e+00
-2.030503034591674805e+00
-4.307255446910858154e-01
-8.403850793838500977e-01
-9.518866539001464844e-01
-5.287558436393737793e-01
-1.370913386344909668e+00
7.580627799034118652e-01
9.333124756813049316e-01
7.595123052597045898e-01
-1.276275634765625000e+00
-2.108732461929321289e+00
-1.083150982856750488e+00
2.043624967336654663e-01
-6.872167587280273438e-01
-1.300626158714294434e+00
-1.199810981750488281e+00
-1.781819909811019897e-01
-6.296230107545852661e-02
4.307553470134735107e-01
-2.073491811752319336e+00
-1.460030078887939453e+00
-1.344344973564147949e+00
-7.288407087326049805e-01
1.717469990253448486e-01
-1.288245439529418945e+00
-2.216686159372329712e-01
4.541569203138351440e-02
-4.611179232597351074e-02
6.168655753135681152e-01
-2.568813562393188477e+00
-9.882505536079406738e-01
-7.024241089820861816e-01
9.528290629386901855e-01
-1.473608255386352539e+00
-1.802254557609558105e+00
8.948352932929992676e-02
-5.896628499031066895e-01
-2.000353783369064331e-01
-7.772009372711181641e-01
-2.053258895874023438e+00
-1.044534891843795776e-01
1.994477957487106323e-01
2.766357362270355225e-01
-2.500346899032592773e+00
-1.288773957639932632e-02
3.573702275753021240e-01
2.053411006927490234e-01
4.701893925666809082e-01
-8.365244269371032715e-01
-1.832718402147293091e-01
-4.890106618404388428e-01
4.806861579418182373e-01
4.582292139530181885e-01
-1.301472425460815430e+00
-2.156786471605300903e-01
-7.656188309192657471e-02
3.752097487449645996e-01
1.277179121971130371e+00
-1.755647420883178711e+00
-1.549727082252502441e+00
-7.632325291633605957e-01
-2.345379889011383057e-01
-1.231105685234069824e+00
-1.337202668190002441e+00
5.510412529110908508e-02
-7.724434137344360352e-01
1.115328550338745117e+00
-5.904990434646606445e-01
-7.730429768562316895e-01
-8.597784638404846191e-01
2.227761447429656982e-01
1.201570391654968262e+00
-1.029297232627868652e+00
6.362224817276000977e-01
3.365527465939521790e-02
-8.039899468421936035e-01
5.583253502845764160e-01
-7.182688117027282715e-01
-1.108756661415100098e+00
-1.343071460723876953e+00
7.163115739822387695e-01
7.126493453979492188e-01
-2.117528438568115234e+00
4.443150162696838379e-01
7.895888686180114746e-01
1.240491509437561035e+00
-9.177673459053039551e-01
-1.827214837074279785e+00
-1.436484813690185547e+00
-4.610769748687744141e-01
5.119328498840332031e-01
-1.379648685455322266e+00
3.470188379287719727e-01
1.224507689476013184e+00
6.016732454299926758e-01
1.334806442260742188e+00
-7.977595925331115723e-01
-9.831280708312988281e-01
-5.551433563232421875e-01
1.314197659492492676e+00
9.497830867767333984e-01
-1.796043634414672852e+00
-1.423944830894470215e-01
1.960621953010559082e+00
1.397469639778137207e+00
1.229127287864685059e+00
-1.858716964721679688e+00
-2.196601331233978271e-01
-5.322237610816955566e-01
1.714952588081359863e+00
-7.503334283828735352e-01
-1.554782748222351074e+00
1.519630312919616699e+00
2.200546026229858398e+00
1.229297876358032227e+00
-9.127075672149658203e-01
6.904949545860290527e-01
4.656597971916198730e-02
1.071549534797668457e+00
1.570618391036987305e+00
-8.544154763221740723e-01
-2.432210743427276611e-01
1.498533725738525391e+00
2.640987634658813477e+00
1.521438121795654297e+00
-1.053330540657043457e+00
3.616620302200317383e-01
-1.119675114750862122e-01
1.132465600967407227e+00
9.748237729072570801e-01
-1.289492845535278320e+00
1.518129944801330566e+00
2.815323114395141602e+00
3.092203378677368164e+00
7.791917324066162109e-01
-4.551215767860412598e-01
1.823404431343078613e+00
1.772216677665710449e+00
1.616945981979370117e+00
9.113422781229019165e-02
1.043448820710182190e-01
2.171211719512939453e+00
2.365505695343017578e+00
1.455283284187316895e+00
-1.381329447031021118e-01
2.926532030105590820e-01
5.726260542869567871e-01
1.455463409423828125e+00
2.347966432571411133e+00
-1.348270654678344727e+00
1.364341676235198975e-01
1.885282397270202637e+00
3.321775913238525391e+00
7.897392511367797852e-01
-1.043439626693725586e+00
2.480784177780151367e+00
1.661521792411804199e+00
1.330675601959228516e+00
1.608568280935287476e-01
-8.051638007164001465e-01
2.128886222839355469e+00
8.415675759315490723e-01
1.885700583457946777e+00
1.156277060508728027e+00
2.111283242702484131e-01
1.074938297271728516e+00
3.326114416122436523e-01
1.530009627342224121e+00
-9.329942464828491211e-01
1.668430566787719727e+00
2.462860345840454102e+00
2.245179653167724609e+00
2.471246004104614258e+00
-6.794705986976623535e-01
2.771764755249023438e+00
1.361203193664550781e+00
1.243236064910888672e+00
2.224984645843505859e+00
-1.407088279724121094e+00
6.848563551902770996e-01
1.659330964088439941e+00
2.327466249465942383e+00
1.748852252960205078e+00
-6.091041564941406250e-01
8.448488116264343262e-01
3.721548616886138916e-01
9.011406898498535156e-01
-4.436573088169097900e-01
-1.513112038373947144e-01
1.099468469619750977e+00
1.198753118515014648e+00
2.940723657608032227e+00
-3.944169282913208008e-01
1.154845952987670898e+00
1.606445670127868652e+00
1.088807344436645508e+00
2.022477149963378906e+00
-6.630524396896362305e-01
1.428598403930664062e+00
1.037086844444274902e+00
1.999198079109191895e+00
2.127801179885864258e+00
-7.981483340263366699e-01
1.488940954208374023e+00
1.371195554733276367e+00
-1.637167781591415405e-01


==> plots/data/f030_sr_check_20k_mask_R_movs/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_check_20k_mask_rrrr_movs/align.txt <==
160 260


==> plots/data/f030_sr_check_20k_mask_rrrr_movs/cycles.txt <==
0.0 4.5 0 -9.0
9.765625 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0


==> plots/data/f030_sr_check_20k_mask_rrrr_movs/sample_range.txt <==
156 176


==> plots/data/f030_sr_check_20k_mask_rrrr_movs/tvals.txt <==
-1.637920260429382324e+00
2.901858687400817871e-01
-2.031640529632568359e+00
5.413283705711364746e-01
2.713333964347839355e-01
1.064267992973327637e+00
-4.144298657774925232e-02
-1.621247172355651855e+00
-3.265347778797149658e-01
-6.338505148887634277e-01
1.198001742362976074e+00
-1.492097854614257812e+00
-1.036893367767333984e+00
5.195754170417785645e-01
4.568274915218353271e-01
3.756301105022430420e-01
-1.295802116394042969e+00
-1.554340481758117676e+00
-9.190192073583602905e-02
1.131086587905883789e+00
6.402484774589538574e-01
-2.244684934616088867e+00
5.240352749824523926e-01
-4.189382791519165039e-01
1.708597876131534576e-02
4.415125846862792969e-01
-2.457261562347412109e+00
2.582818865776062012e-01
-9.313967823982238770e-01
-5.931461229920387268e-03
-8.787015080451965332e-01
-1.413518190383911133e+00
1.961485981941223145e+00
6.875694394111633301e-01
-1.817826479673385620e-01
-1.310354351997375488e+00
-2.956709861755371094e-01
1.263910651206970215e+00
2.739987075328826904e-01
3.803798854351043701e-01
-2.078793525695800781e+00
-8.289793878793716431e-02
2.453898191452026367e-01
-7.833774685859680176e-01
7.498432397842407227e-01
-6.741536259651184082e-01
-3.304706811904907227e-01
-6.948792934417724609e-01
7.608464956283569336e-01
6.919024586677551270e-01
-1.751190066337585449e+00
1.541650652885437012e+00
5.306045413017272949e-01
4.416898787021636963e-01
2.964378595352172852e-01
-1.410935401916503906e+00
1.550877809524536133e+00
4.644293487071990967e-01
1.368613839149475098e+00
-5.260704085230827332e-02
-5.708369612693786621e-01
1.848804056644439697e-01
2.801339626312255859e-01
1.150693178176879883e+00
-6.288799643516540527e-01
-2.717726398259401321e-03
8.686045408248901367e-01
1.443591475486755371e+00
1.841014385223388672e+00
-1.628364086151123047e+00
2.122780799865722656e+00
1.227665185928344727e+00
9.534930586814880371e-01
1.446178078651428223e+00
-1.622542977333068848e+00
-8.617587089538574219e-01
-4.891958534717559814e-01
1.040746688842773438e+00
3.974201157689094543e-02
-1.794639348983764648e+00
-1.528882235288619995e-01
-1.282175064086914062e+00
8.929038047790527344e-01
-6.820982098579406738e-01
-7.470101714134216309e-01
1.322098731994628906e+00
9.891052246093750000e-01
8.574303388595581055e-01
-1.578406453132629395e+00
-1.515128612518310547e+00
2.659052610397338867e-01
1.503105461597442627e-01
-1.210148110985755920e-01
-1.389125585556030273e+00
7.275708951056003571e-03
5.235266685485839844e-01
7.724130153656005859e-01
9.484409689903259277e-01
-2.246636390686035156e+00
-1.759212613105773926e+00
-3.469707727432250977e+00
-1.589538693428039551e+00
-1.691776752471923828e+00
-4.158920288085937500e+00
-4.275670528411865234e+00
-3.145362377166748047e+00
-1.243137955665588379e+00
-3.602725505828857422e+00
-2.925709724426269531e+00
-1.965241551399230957e+00
-2.003004312515258789e+00
-6.637056469917297363e-01
-3.382445096969604492e+00
-3.137869119644165039e+00
-1.956527829170227051e+00
-1.739143490791320801e+00
-4.793284535408020020e-01
-2.594794273376464844e+00
-1.189582347869873047e+00
-1.064797401428222656e+00
-4.717717468738555908e-01
-5.939943343400955200e-02
-3.509735822677612305e+00
-2.920927524566650391e+00
-2.112566947937011719e+00
-1.261182069778442383e+00
-5.964116752147674561e-02
-1.927244305610656738e+00
-1.932801961898803711e+00
-2.404650211334228516e+00
3.885768055915832520e-01
-2.637815177440643311e-01
-2.640014648437500000e+00
-2.058078289031982422e+00
-1.185276865959167480e+00
3.727126717567443848e-01
-2.097363471984863281e+00
-2.028541088104248047e+00
-1.638582229614257812e+00
-2.268688440322875977e+00
4.623911082744598389e-01
-2.455194711685180664e+00
-2.036595344543457031e+00
-1.129242300987243652e+00
5.095806717872619629e-01
2.169107049703598022e-01
-2.114507913589477539e+00
-2.398911416530609131e-01
-1.730427622795104980e+00
-4.093817770481109619e-01
-1.826659590005874634e-01
-2.239852190017700195e+00
-7.040535211563110352e-01
-1.331733226776123047e+00
-6.390849351882934570e-01
-1.419935703277587891e+00
-1.419874429702758789e+00
-3.223796784877777100e-01
-9.105960726737976074e-01
1.102300524711608887e+00
1.931129395961761475e-01
-1.389752268791198730e+00
-7.069144845008850098e-01
1.789466887712478638e-01
7.981598973274230957e-01
-1.884245991706848145e+00
5.005600452423095703e-01
-1.174158692359924316e+00
1.441539525985717773e-01
7.002752423286437988e-01
-1.680008769035339355e+00
5.332082509994506836e-01
-1.816824674606323242e-01
1.041252017021179199e+00
9.735150933265686035e-01
-1.553799510002136230e+00
1.081624269485473633e+00
-1.038262009620666504e+00
5.658785700798034668e-01
-1.442372216843068600e-03
-2.223647117614746094e+00
-7.961652874946594238e-01
-1.533473134040832520e-01
1.470495104789733887e+00
-3.915770649909973145e-01
-8.317113518714904785e-01
6.281113028526306152e-01
-3.081476390361785889e-01
1.355420351028442383e+00
-1.453603744506835938e+00
-8.672562241554260254e-01
-1.213306665420532227e+00
1.243899986147880554e-01
2.624925971031188965e-01
-1.890201449394226074e+00
9.387356042861938477e-01
1.201874256134033203e+00
1.293405890464782715e+00
2.347348928451538086e+00
-1.206237316131591797e+00
-5.619879439473152161e-02
1.455822348594665527e+00
2.054904699325561523e+00
-2.413043379783630371e-01
-1.525028586387634277e+00
1.609549164772033691e+00
1.207968711853027344e+00
1.893106222152709961e+00
-5.665857195854187012e-01
-1.104424715042114258e+00
7.797426581382751465e-01
1.878671169281005859e+00
2.268479824066162109e+00
-1.112244963645935059e+00
8.564591407775878906e-01
1.945757031440734863e+00
1.764513373374938965e+00
2.378354310989379883e+00
6.114809513092041016e-01
1.331257939338684082e+00
6.799883246421813965e-01
1.572523355484008789e+00
2.081779718399047852e+00
-1.358875155448913574e+00
1.224926471710205078e+00
5.232269167900085449e-01
1.395214080810546875e+00
1.388198256492614746e+00
2.713610790669918060e-02
7.290954887866973877e-02
-1.873697489500045776e-01
1.055525898933410645e+00
-9.130904078483581543e-01
-1.313883781433105469e+00
7.852469682693481445e-01
3.336923718452453613e-01
2.127973079681396484e+00
-1.072012335062026978e-01
8.026321530342102051e-01
-1.253639440983533859e-02
1.100923180580139160e+00
1.873782753944396973e+00
-1.666602730751037598e+00
5.269404053688049316e-01
1.562485933303833008e+00
3.387224078178405762e-01
1.604330301284790039e+00
-6.539465785026550293e-01
2.320885896682739258e+00
1.765104770660400391e+00
1.077842712402343750e+00
-7.088975310325622559e-01
-1.513973951339721680e+00
2.667066097259521484e+00
1.417770028114318848e+00
1.891138076782226562e+00
3.775018155574798584e-01
-5.242466330528259277e-01
7.620146870613098145e-01
4.436640441417694092e-01
2.273759603500366211e+00
4.451996088027954102e-02
2.573971748352050781e-01
2.137356042861938477e+00
2.939912557601928711e+00
2.443874359130859375e+00
-8.201643228530883789e-01
2.971137523651123047e+00
1.352590799331665039e+00
9.597559571266174316e-01
1.811498880386352539e+00
-1.342117190361022949e+00
1.904567956924438477e+00
2.273918151855468750e+00
2.828253746032714844e+00
1.003215670585632324e+00
-6.214391589164733887e-01
-6.910091638565063477e-01
-1.764407753944396973e-01
1.068909764289855957e+00
-7.675848156213760376e-02
-1.267424821853637695e+00
1.823982357978820801e+00
1.918557882308959961e+00
1.575836658477783203e+00
-3.310673534870147705e-01
4.512391686439514160e-01
1.754296302795410156e+00
1.734733819961547852e+00
2.248783588409423828e+00
-7.898282408714294434e-01
1.233493804931640625e+00
2.722504377365112305e+00
2.814292192459106445e+00
1.118439435958862305e+00
-1.203471302986145020e+00
3.255497515201568604e-01
2.123696327209472656e+00
9.608501791954040527e-01
5.605834126472473145e-01
-1.174591541290283203e+00
2.212953090667724609e+00
1.555456519126892090e+00
1.824142932891845703e+00
3.679768443107604980e-01
-1.463106751441955566e+00
1.655309796333312988e+00
5.217345952987670898e-01
1.332522273063659668e+00
-4.118638932704925537e-01
-4.130333065986633301e-01
1.543329119682312012e+00
1.523504137992858887e+00
2.303902864456176758e+00
1.663867980241775513e-01
-5.332173034548759460e-02
-5.047932267189025879e-01
4.037853181362152100e-01
1.326093077659606934e+00
-1.526795506477355957e+00
1.465332627296447754e+00
5.591387748718261719e-01
1.439975857734680176e+00
6.849356293678283691e-01
-6.816893815994262695e-01
2.062404155731201172e+00
1.976787924766540527e+00
3.179578781127929688e-01
7.571537494659423828e-01
-1.369211554527282715e+00
5.496112704277038574e-01
3.623789846897125244e-01
1.462181568145751953e+00
-5.284600257873535156e-01
-1.031822443008422852e+00
-5.082579255104064941e-01
1.180101394653320312e+00
1.096475601196289062e+00
-1.566061019897460938e+00
9.126557707786560059e-01
2.924686670303344727e-01
1.305881142616271973e+00
1.561912417411804199e+00
-1.680637359619140625e+00
1.491739869117736816e+00
1.626997828483581543e+00
1.305414199829101562e+00
4.467158019542694092e-01
-1.942354321479797363e+00
8.436411023139953613e-01
1.702346920967102051e+00
1.531431674957275391e+00
-9.319144487380981445e-01
-1.621444940567016602e+00
-1.264611959457397461e+00
4.127909839153289795e-01
5.848968029022216797e-01
-1.297798275947570801e+00
-1.975923418998718262e+00
5.119953751564025879e-01
5.257630944252014160e-01
2.009084939956665039e+00
-7.715218663215637207e-01
5.067078471183776855e-01
8.991613984107971191e-01
1.385189771652221680e+00
1.263220667839050293e+00
-1.738813996315002441e+00
5.682125687599182129e-01
8.283683061599731445e-01
1.384843111038208008e+00
7.589750289916992188e-01
-2.802155017852783203e+00
-1.339555144309997559e+00
1.826577037572860718e-01
1.424722075462341309e+00
-1.765206933021545410e+00
-1.642813682556152344e+00
1.163764953613281250e+00
5.880953669548034668e-01
-1.302174180746078491e-01
-1.082953333854675293e+00
-6.475191116333007812e-01
9.550179541110992432e-02
1.660627722740173340e-01
1.349362134933471680e+00
-1.114284753799438477e+00
4.613812267780303955e-01
9.282255768775939941e-01
3.417175710201263428e-01
1.035045385360717773e+00
-5.979463458061218262e-01
-1.761718988418579102e-01
-4.951090514659881592e-01
5.991775989532470703e-01
-2.525112330913543701e-01
-1.874675154685974121e+00
1.039484262466430664e+00
1.878287792205810547e+00
1.686099886894226074e+00
4.585316479206085205e-01
-1.859571456909179688e+00
1.212036967277526855e+00
8.499256968498229980e-01
1.340727210044860840e+00
-1.511630058288574219e+00
-1.852399110794067383e+00
3.905560076236724854e-01
1.719742417335510254e+00
1.526641249656677246e+00
1.108910422772169113e-02
-1.857196211814880371e+00
1.104066073894500732e-01
1.712591052055358887e-01
7.944354414939880371e-01
-2.299504518508911133e+00
8.280922174453735352e-01
1.072398900985717773e+00
1.125863313674926758e+00
4.057116508483886719e-01
-1.704210758209228516e+00
-1.369219899177551270e+00
9.928340911865234375e-01
1.289759516716003418e+00
1.784214228391647339e-01
-2.590992689132690430e+00
1.197117567062377930e+00
6.485011577606201172e-01
1.055748581886291504e+00
2.888974919915199280e-02
-1.214947700500488281e+00
-1.198238611221313477e+00
-9.694546461105346680e-01
9.061766415834426880e-02
-1.056626081466674805e+00
-7.687355279922485352e-01
3.637733459472656250e-01
4.949564933776855469e-01
2.046434164047241211e+00
-8.511452078819274902e-01
1.895363479852676392e-01
7.998999357223510742e-01
1.536411523818969727e+00
1.693721652030944824e+00
-1.933619976043701172e+00
9.746954441070556641e-01
1.658375620841979980e+00
1.254548549652099609e+00
4.384189099073410034e-02
-4.060958921909332275e-01
-3.419161736965179443e-01
1.006663560867309570e+00
1.533806562423706055e+00
-5.893305540084838867e-01
-1.794855713844299316e+00
1.830346941947937012e+00
1.396324515342712402e+00
1.333479166030883789e+00
-6.098830699920654297e-01
-5.512570962309837341e-02
-5.026866197586059570e-01
6.994208693504333496e-01
9.594969749450683594e-01
-1.494746088981628418e+00
1.599124789237976074e+00
1.531719446182250977e+00
5.859904736280441284e-02
1.747315406799316406e+00
3.715803623199462891e-01
7.981134057044982910e-01
2.915408909320831299e-01
1.756092071533203125e+00
1.242114186286926270e+00
-1.023015737533569336e+00
6.272574663162231445e-01
7.122672349214553833e-02
1.384672403335571289e+00
5.483139157295227051e-01
-4.404784440994262695e-01
1.176024198532104492e+00
9.568930864334106445e-01
1.727841734886169434e+00
-5.071829557418823242e-01
-3.588730394840240479e-01
2.408941507339477539e+00
1.756297588348388672e+00
1.749490737915039062e+00
1.841820776462554932e-01
5.805700644850730896e-02
-4.819610714912414551e-01
1.342068791389465332e+00
1.803834915161132812e+00
-1.257178187370300293e+00
9.240712523460388184e-01
1.355375170707702637e+00
1.716500759124755859e+00
1.994942188262939453e+00
-9.504747390747070312e-01
1.162483170628547668e-01
1.858189105987548828e-01
1.758370876312255859e+00
1.285207390785217285e+00
-1.614114165306091309e+00
6.829326152801513672e-01
1.414577722549438477e+00
2.031379461288452148e+00
7.005400955677032471e-02
-3.007998168468475342e-01
2.903361618518829346e-01
9.947037696838378906e-01
6.306699514389038086e-01
-1.461452841758728027e+00
9.966770410537719727e-01
6.249923706054687500e-01
-6.005571782588958740e-02
1.841018915176391602e+00
-9.796876311302185059e-01
1.372170090675354004e+00
9.209972620010375977e-01
2.363889694213867188e+00
2.526231765747070312e+00
-9.747710227966308594e-01
7.812821269035339355e-01
1.497787952423095703e+00
1.462318420410156250e+00
7.216405868530273438e-01
-1.193658709526062012e+00
3.999021351337432861e-01
2.930373847484588623e-01
7.617545723915100098e-01
-2.279863953590393066e-01
-1.495128035545349121e+00
8.498973846435546875e-01
7.186503410339355469e-01
9.837538003921508789e-01
-1.035055756568908691e+00
8.540306091308593750e-01
7.324839234352111816e-01
7.445645332336425781e-01
1.544508457183837891e+00
-1.516379356384277344e+00
1.311383605003356934e+00
3.343981206417083740e-01
1.067404985427856445e+00
1.624202370643615723e+00
-1.624061226844787598e+00
-1.668202519416809082e+00
-4.968989193439483643e-01
2.161040067672729492e+00
4.994136691093444824e-01
-1.812203526496887207e+00
-9.611944109201431274e-02
-5.839949846267700195e-01
2.060059785842895508e+00
6.429494023323059082e-01
-1.020465612411499023e+00
4.918869733810424805e-01
2.072720289230346680e+00
2.740996360778808594e+00
-1.218044757843017578e+00
9.166910648345947266e-01
1.240364670753479004e+00
1.072292089462280273e+00
1.196906089782714844e+00
-1.257641315460205078e+00
-6.130083799362182617e-01
1.671448945999145508e+00
7.405307888984680176e-01
5.990760326385498047e-01
-1.310187816619873047e+00
1.747103691101074219e+00
3.577407896518707275e-01
1.032699346542358398e+00
-1.899121850728988647e-01
-1.741399526596069336e+00
1.394463658332824707e+00
1.348251581192016602e+00
1.164758324623107910e+00
-4.074592590332031250e-01
-1.077177643775939941e+00
2.051381826400756836e+00
2.682206332683563232e-01
1.447242856025695801e+00
-1.749113947153091431e-01
-3.479303121566772461e-01
4.794161021709442139e-01
1.516828536987304688e+00
7.972744703292846680e-01
-1.588641643524169922e+00
1.566338300704956055e+00
1.628139466047286987e-01
-3.959699869155883789e-01
8.787575364112854004e-01
-6.967262625694274902e-01
1.957699298858642578e+00
6.620525717735290527e-01
1.450728893280029297e+00
1.486540555953979492e+00
-1.188231825828552246e+00
1.566099405288696289e+00
-3.033694624900817871e-01
1.248186707496643066e+00
6.736319661140441895e-01
-1.203610539436340332e+00
-2.219668924808502197e-01
1.723064661026000977e+00
2.049382925033569336e+00
-1.051901221275329590e+00
-2.611904777586460114e-02
1.219986200332641602e+00
1.367451548576354980e+00
1.720143914222717285e+00
-1.345811128616333008e+00
-7.679384946823120117e-02
1.089495778083801270e+00
1.753375291824340820e+00
1.731223583221435547e+00
-5.570706129074096680e-01
1.795134425163269043e+00
1.537091374397277832e+00
1.401910424232482910e+00
1.028816699981689453e+00
-1.075668931007385254e+00
-7.489429712295532227e-01
1.076019287109375000e+00
1.144177675247192383e+00
-8.710230588912963867e-01
-1.866718292236328125e+00
2.115677118301391602e+00
1.323565244674682617e+00
1.194468617439270020e+00
-8.739277124404907227e-01
8.177824616432189941e-01
1.079947829246520996e+00
1.816076397895812988e+00
1.125433564186096191e+00
-1.375887989997863770e+00
1.603093028068542480e+00
1.766505479812622070e+00
4.940612614154815674e-01
7.079768180847167969e-01
-5.080930590629577637e-01
1.936697512865066528e-01
1.989599913358688354e-01
1.282569527626037598e+00
1.353442311286926270e+00
-8.260043859481811523e-01
2.094139099121093750e+00
-1.172485277056694031e-01
-8.795708417892456055e-02
-1.714357882738113403e-01
-7.296723723411560059e-01
3.620203435420989990e-01
1.748567461967468262e+00
1.430105805397033691e+00
-1.093009591102600098e+00
-2.111904025077819824e-01
1.975810408592224121e+00
2.371669530868530273e+00
1.097057223320007324e+00
-1.166061282157897949e+00
5.244200229644775391e-01
1.278237342834472656e+00
1.903077006340026855e+00
1.713078022003173828e+00
-1.717698097229003906e+00
2.037817001342773438e+00
1.344331741333007812e+00
1.108503460884094238e+00
3.736735284328460693e-01
-8.397819399833679199e-01
1.083697199821472168e+00
7.560874223709106445e-01
1.476741075515747070e+00
-1.723720729351043701e-01
-1.957652688026428223e+00
1.195727705955505371e+00
1.249508380889892578e+00
5.234053134918212891e-01
-2.094796895980834961e+00
-1.228264451026916504e+00
1.230243444442749023e+00
2.201580762863159180e+00
1.089715242385864258e+00
-1.423154711723327637e+00
4.785644114017486572e-01
1.379286170005798340e+00
7.645620703697204590e-01
1.272501587867736816e+00
-4.626619219779968262e-01
-4.602485597133636475e-01
-3.667219355702400208e-02
7.869307398796081543e-01
1.941702067852020264e-01
-1.244953751564025879e+00
6.783809065818786621e-01
5.833153724670410156e-01
1.254193544387817383e+00
-1.197182685136795044e-01
-1.548239111900329590e+00
1.264716863632202148e+00
2.128578275442123413e-01
1.839774250984191895e+00
-1.634779274463653564e-01
-1.675964474678039551e+00
1.755841493606567383e+00
-8.894616365432739258e-02
1.791340351104736328e+00
2.045702189207077026e-01
6.449140310287475586e-01
4.237226247787475586e-01
3.388912081718444824e-01
2.100710391998291016e+00
-1.453783273696899414e+00
1.031998038291931152e+00
9.357435703277587891e-01
2.222249507904052734e+00
6.433426737785339355e-01
-1.045898914337158203e+00
-9.542496204376220703e-01
1.726160526275634766e+00
3.729065954685211182e-01
-4.213604629039764404e-01
-1.915335893630981445e+00
1.616558194160461426e+00
5.533253550529479980e-01
1.082702994346618652e+00
-2.114433050155639648e+00
-1.874019622802734375e+00
4.901960790157318115e-01
8.880179524421691895e-01
8.092743754386901855e-01
-1.495499372482299805e+00
9.040903449058532715e-01
8.905560970306396484e-01
6.489528417587280273e-01
7.901712656021118164e-01
-2.074593305587768555e+00
-2.092563152313232422e+00
-7.000222802162170410e-01
6.779601573944091797e-01
9.526374936103820801e-01
-1.683686494827270508e+00
8.020467758178710938e-01
1.528100013732910156e+00
1.706105947494506836e+00
-3.376722633838653564e-01
-2.440593481063842773e+00
1.329917311668395996e+00
7.686479687690734863e-01
7.606977820396423340e-01
-1.124119400978088379e+00
-2.095877170562744141e+00
1.310352563858032227e+00
6.566852331161499023e-01
8.248269557952880859e-01
-1.444823861122131348e+00
-1.131239891052246094e+00
-3.032416999340057373e-01
6.727147698402404785e-01
9.525337219238281250e-01
-1.573947668075561523e+00
1.798732727766036987e-01
-3.919184803962707520e-01
-9.700780361890792847e-02
9.244840741157531738e-01
-1.692994117736816406e+00
-1.217228174209594727e+00
8.962922543287277222e-02
1.290893077850341797e+00
-6.280422955751419067e-02
-1.586163997650146484e+00
8.208602070808410645e-01
4.065604209899902344e-01
7.258387804031372070e-01
-1.141449093818664551e+00
-2.148393392562866211e+00
-2.714857161045074463e-01
9.232425689697265625e-01
8.698806166648864746e-01
-1.965114593505859375e+00
-4.778275489807128906e-01
-3.445502519607543945e-01
2.699344158172607422e-01
1.056260108947753906e+00
-1.403947114944458008e+00
-2.282065391540527344e+00
1.202584877610206604e-01
1.038964629173278809e+00
-5.890704318881034851e-02
-1.834334850311279297e+00
-6.613252311944961548e-02
-5.314583182334899902e-01
1.213829398155212402e+00
6.457883715629577637e-01
-1.763304710388183594e+00
-2.801401138305664062e+00
-7.951828241348266602e-01
1.827197313308715820e+00
-1.018586277961730957e+00
-2.217572450637817383e+00
8.222085237503051758e-01
6.515962071716785431e-03
1.436151027679443359e+00
-1.905894279479980469e+00
-2.152482986450195312e+00
-1.403836607933044434e+00
1.503787636756896973e-01
-6.197889894247055054e-02
-1.584888577461242676e+00
6.782491207122802734e-01
4.900384843349456787e-01
2.259434461593627930e-01
9.019384384155273438e-01
-1.633882761001586914e+00
-1.414776086807250977e+00
-3.122335672378540039e-01
2.394477576017379761e-01
2.306688874959945679e-01
-1.241911649703979492e+00
1.197215437889099121e+00
2.539184093475341797e-01
1.401098966598510742e+00
-8.551387190818786621e-01
-2.454676151275634766e+00
-4.557086825370788574e-01
1.516915440559387207e+00
3.707908391952514648e-01
-2.203081130981445312e+00
-1.042055130004882812e+00
1.072565078735351562e+00
-2.917086780071258545e-01
1.304649114608764648e+00
-1.383196592330932617e+00
-1.931232213973999023e+00
-1.498072266578674316e+00
4.812612831592559814e-01
-4.745642542839050293e-01
-1.873332142829895020e+00
9.168319106101989746e-01
8.656472563743591309e-01
-7.325358986854553223e-01
-1.064806282520294189e-01
-1.889894485473632812e+00
3.365085646510124207e-02
-8.510856628417968750e-01
2.623031139373779297e-01
4.833195507526397705e-01
-1.292181015014648438e+00
4.260042607784271240e-01
-4.458842873573303223e-01
1.318104863166809082e+00
-1.118160560727119446e-01
-1.663413882255554199e+00
-1.205695748329162598e+00
-6.499912142753601074e-01
6.573192030191421509e-02
-1.519492030143737793e+00
9.536859989166259766e-01
1.406709313392639160e+00
2.832591831684112549e-01
3.366828560829162598e-01
-6.578087210655212402e-01
2.072969377040863037e-01
-6.383834481239318848e-01
-2.517995834350585938e-01
-2.065314799547195435e-01
-1.191501259803771973e+00
1.534743070602416992e+00
4.262852370738983154e-01
5.970985293388366699e-01
6.942085176706314087e-02
-1.645443797111511230e+00
-4.625548720359802246e-01
3.798958659172058105e-02
5.933573246002197266e-01
-5.262777209281921387e-01
-1.150981903076171875e+00
1.105982899665832520e+00
6.864951252937316895e-01
6.831558942794799805e-01
-9.342690706253051758e-01
-5.953405499458312988e-01
-2.903776466846466064e-01
-1.786792576313018799e-01
1.380275487899780273e+00
-9.939448237419128418e-01
6.483114361763000488e-01
1.206988692283630371e+00
4.698306322097778320e-01
3.765676617622375488e-01
-1.141655564308166504e+00
-7.627097368240356445e-01
4.938171803951263428e-02
1.799977943301200867e-02
2.784431278705596924e-01
-1.345028638839721680e+00
8.231359720230102539e-01
1.561833024024963379e-01
4.412157535552978516e-01
-3.142560422420501709e-01
1.664494425058364868e-01
-6.041443347930908203e-02
-8.296073079109191895e-01
5.849308967590332031e-01
-6.830102205276489258e-01
1.830731332302093506e-01
4.640299826860427856e-02
-1.082759648561477661e-01
1.202613472938537598e+00
-8.619232177734375000e-01
-5.616465806961059570e-01
-1.061447739601135254e+00
-5.854556709527969360e-02
1.486321836709976196e-01
-1.126803040504455566e+00
3.363614678382873535e-01
1.125025272369384766e+00
8.268486857414245605e-01
-8.404724001884460449e-01
-2.285172700881958008e+00
9.625493884086608887e-01
1.271230220794677734e+00
6.991375088691711426e-01
-1.089778423309326172e+00
-1.790342807769775391e+00
7.459030747413635254e-01
1.295785307884216309e+00
1.137266755104064941e+00
-3.855562210083007812e-01
1.122206926345825195e+00
1.341326236724853516e+00
-5.477647855877876282e-02


==> plots/data/f030_sr_check_20k_mask_rrrr_movs/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_fixed_10k/align.txt <==
100 200


==> plots/data/f030_sr_fixed_10k/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
39.0625 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
136.71875 4.5 0 -9.0
146.484375 4.5 0 -9.0
166.015625 4.5 0 -9.0
185.546875 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
214.84375 4.5 0 -9.0
224.609375 4.5 0 -9.0
234.375 4.5 0 -9.0
244.140625 4.5 0 -9.0
253.90625 4.5 0 -9.0
263.671875 4.5 0 -9.0
283.203125 4.5 0 -9.0
302.734375 4.5 0 -9.0
312.5 4.5 0 -9.0
322.265625 4.5 0 -9.0
332.03125 4.5 0 -9.0
341.796875 4.5 0 -9.0
351.5625 4.5 0 -9.0
361.328125 4.5 0 -9.0
371.09375 4.5 0 -9.0
380.859375 4.5 0 -9.0
400.390625 4.5 0 -9.0
419.921875 4.5 0 -9.0
429.6875 4.5 0 -9.0
439.453125 4.5 0 -9.0
449.21875 4.5 0 -9.0
458.984375 4.5 0 -9.0
468.75 4.5 0 -9.0
478.515625 4.5 0 -9.0
488.28125 4.5 0 -9.0
498.046875 4.5 0 -9.0
517.578125 4.5 0 -9.0
537.109375 4.5 0 -9.0
556.640625 4.5 0 -9.0
576.171875 4.5 0 -9.0
595.703125 4.5 0 -9.0
615.234375 4.5 0 -9.0
634.765625 4.5 0 -9.0
644.53125 4.5 0 -9.0
654.296875 4.5 0 -9.0
664.0625 4.5 0 -9.0
673.828125 4.5 0 -9.0
693.359375 4.5 0 -9.0
712.890625 4.5 0 -9.0
722.65625 4.5 0 -9.0
732.421875 4.5 0 -9.0
742.1875 4.5 0 -9.0
751.953125 4.5 0 -9.0
761.71875 4.5 0 -9.0
781.25 4.5 0 -9.0
800.78125 4.5 0 -9.0
810.546875 4.5 0 -9.0
820.3125 4.5 0 -9.0
830.078125 4.5 0 -9.0
839.84375 4.5 0 -9.0
849.609375 4.5 0 -9.0
859.375 4.5 0 -9.0
869.140625 4.5 0 -9.0
878.90625 4.5 0 -9.0
898.4375 4.5 0 -9.0
917.96875 4.5 0 -9.0
927.734375 4.5 0 -9.0
937.5 4.5 0 -9.0
947.265625 4.5 0 -9.0
957.03125 4.5 0 -9.0
966.796875 4.5 0 -9.0
976.5625 4.5 0 -9.0
986.328125 4.5 0 -9.0
996.09375 4.5 0 -9.0
1015.625 4.5 0 -9.0
1035.15625 4.5 0 -9.0
1044.921875 4.5 0 -9.0
1054.6875 4.5 0 -9.0
1064.453125 4.5 0 -9.0
1074.21875 4.5 0 -9.0
1083.984375 4.5 0 -9.0
1093.75 4.5 0 -9.0
1103.515625 4.5 0 -9.0
1113.28125 4.5 0 -9.0
1132.8125 4.5 0 -9.0
1152.34375 4.5 0 -9.0
1171.875 4.5 0 -9.0
1191.40625 4.5 0 -9.0
1210.9375 4.5 0 -9.0
1230.46875 4.5 0 -9.0
1250.0 4.5 0 -9.0
1259.765625 4.5 0 -9.0
1269.53125 4.5 0 -9.0
1279.296875 4.5 0 -9.0
1289.0625 4.5 0 -9.0
1308.59375 4.5 0 -9.0
1328.125 4.5 0 -9.0
1337.890625 4.5 0 -9.0
1347.65625 4.5 0 -9.0
1357.421875 4.5 0 -9.0
1367.1875 4.5 0 -9.0
1376.953125 4.5 0 -9.0
1396.484375 4.5 0 -9.0
1416.015625 4.5 0 -9.0
1425.78125 4.5 0 -9.0
1435.546875 4.5 0 -9.0
1445.3125 4.5 0 -9.0
1455.078125 4.5 0 -9.0
1464.84375 4.5 0 -9.0
1474.609375 4.5 0 -9.0
1484.375 4.5 0 -9.0
1494.140625 4.5 0 -9.0
1513.671875 4.5 0 -9.0
1533.203125 4.5 0 -9.0
1542.96875 4.5 0 -9.0
1552.734375 4.5 0 -9.0
1562.5 4.5 0 -9.0
1572.265625 4.5 0 -9.0
1582.03125 4.5 0 -9.0
1591.796875 4.5 0 -9.0
1601.5625 4.5 0 -9.0
1611.328125 4.5 0 -9.0
1630.859375 4.5 0 -9.0
1650.390625 4.5 0 -9.0
1660.15625 4.5 0 -9.0
1669.921875 4.5 0 -9.0
1679.6875 4.5 0 -9.0
1689.453125 4.5 0 -9.0
1699.21875 4.5 0 -9.0
1708.984375 4.5 0 -9.0
1718.75 4.5 0 -9.0
1728.515625 4.5 0 -9.0
1748.046875 4.5 0 -9.0
1767.578125 4.5 0 -9.0
1787.109375 4.5 0 -9.0
1806.640625 4.5 0 -9.0


==> plots/data/f030_sr_fixed_10k/sample_range.txt <==
156 176


==> plots/data/f030_sr_fixed_10k/tvals.txt <==
-6.611865162849426270e-01
-1.232151269912719727e+00
-2.843843102455139160e-01
-5.606611371040344238e-01
-1.571363568305969238e+00
-5.173709988594055176e-02
-8.598754554986953735e-02
-7.071620225906372070e-02
5.493520945310592651e-02
6.471616798080503941e-04
-3.242896199226379395e-01
-1.288425564765930176e+00
6.995563507080078125e-01
-1.457590103149414062e+00
-1.925677299499511719e+00
-1.252848267555236816e+00
-3.836661875247955322e-01
-2.192960500717163086e+00
-9.449799656867980957e-01
-3.842728435993194580e-01
-1.386102914810180664e+00
-1.814806580543518066e+00
-2.889627516269683838e-01
-1.826006293296813965e+00
-1.804034233093261719e+00
-1.220303535461425781e+00
-7.998878359794616699e-01
-1.670324563980102539e+00
-1.704351902008056641e+00
-1.534408569335937500e+00
-1.122068166732788086e+00
-1.173411384224891663e-01
-9.475772976875305176e-01
-6.052331924438476562e-01
4.528544247150421143e-01
-5.086073279380798340e-02
4.149311780929565430e-01
-6.488788127899169922e-01
-4.620307683944702148e-01
-5.388430356979370117e-01
-1.044443607330322266e+00
-9.008327722549438477e-01
-1.875123739242553711e+00
-1.913305282592773438e+00
-1.349581599235534668e+00
-1.167076230049133301e+00
-1.447665214538574219e+00
-3.990942835807800293e-01
-1.141955375671386719e+00
-8.544518947601318359e-01
-3.832782432436943054e-02
-1.135891556739807129e+00
-2.129123926162719727e+00
-2.351893186569213867e+00
-1.107972860336303711e+00
1.212622821331024170e-01
-2.681454896926879883e+00
-1.119651079177856445e+00
-1.253304600715637207e+00
-1.139487028121948242e+00
-1.611751317977905273e-02
-1.250540971755981445e+00
-1.863673448562622070e+00
-1.779598236083984375e+00
-1.123877763748168945e+00
-9.824336171150207520e-01
-2.200791835784912109e+00
-1.566578030586242676e+00
-1.270114421844482422e+00
-1.390767931938171387e+00
-1.776040792465209961e+00
-1.115823745727539062e+00
-1.630797624588012695e+00
-6.532127261161804199e-01
-2.960497438907623291e-01
4.584220647811889648e-01
-1.254786252975463867e+00
-1.404298782348632812e+00
-8.259567618370056152e-01
1.108455777168273926e+00
-1.345629692077636719e+00
-9.122455120086669922e-01
-1.239095807075500488e+00
-6.048753261566162109e-01
8.420498669147491455e-02
-1.947798252105712891e+00
-1.193873167037963867e+00
-7.167921662330627441e-01
-1.178787589073181152e+00
-9.207497835159301758e-01
-1.328242540359497070e+00
-1.371168136596679688e+00
-1.855719327926635742e+00
-2.079756557941436768e-02
-5.092262625694274902e-01
-2.012783050537109375e+00
-1.184862732887268066e+00
-1.074128523468971252e-01
5.719548463821411133e-01
-1.832685828208923340e+00
-8.096554279327392578e-01
-1.773200988769531250e+00
-1.218224525451660156e+00
-3.940225541591644287e-01
3.791210651397705078e-01
-1.188919901847839355e+00
-7.415718436241149902e-01
-3.202690184116363525e-01
-1.320675313472747803e-01
-2.146548748016357422e+00
-9.052594900131225586e-01
-1.199540019035339355e+00
-1.001404166221618652e+00
-7.479827404022216797e-01
-9.212540984153747559e-01
-1.526808142662048340e+00
-1.031458735466003418e+00
-5.897604227066040039e-01
-1.242599844932556152e+00
-1.545557975769042969e+00
-7.942674160003662109e-01
-1.567523360252380371e+00
-1.122367195785045624e-02
2.461925595998764038e-01
-1.690676927566528320e+00
-1.262650728225708008e+00
-6.124151945114135742e-01
4.520419538021087646e-01
-1.859684467315673828e+00
-1.404664158821105957e+00
-1.972507476806640625e+00
-2.068252801895141602e+00
-7.639092206954956055e-01
-1.310789108276367188e+00
-2.527917623519897461e+00
-9.447003006935119629e-01
-9.118674397468566895e-01
-1.659466505050659180e+00
-2.370433330535888672e+00
-1.640814781188964844e+00
-1.814199805259704590e+00
-1.490393161773681641e+00
-1.508159488439559937e-01
-1.532911181449890137e+00
-2.137320280075073242e+00
-1.207138895988464355e+00
6.264488101005554199e-01
-1.432815313339233398e+00
-2.571022748947143555e+00
-1.146842837333679199e+00
-1.078526735305786133e+00
-3.630499243736267090e-01
-1.057405710220336914e+00
-1.037251114845275879e+00
-2.052340507507324219e+00
-1.778656363487243652e+00
-8.513882160186767578e-01
-1.554891109466552734e+00
-2.177129983901977539e+00
-1.193152666091918945e+00
-1.056089520454406738e+00
-7.634750604629516602e-01
-6.841289997100830078e-01
-1.490229845046997070e+00
-7.449966669082641602e-01
6.350075006484985352e-01
-9.447013735771179199e-01
-1.611835598945617676e+00
-7.423308491706848145e-01
-2.191084146499633789e+00
-1.454373717308044434e+00
-1.195025444030761719e+00
-3.839742541313171387e-01
-1.853109717369079590e+00
-2.362526953220367432e-01
4.192233681678771973e-01
-1.781914353370666504e+00
-1.144662618637084961e+00
-1.028365969657897949e+00
-1.179168701171875000e+00
-1.987723231315612793e+00
2.112933546304702759e-01
-1.590176224708557129e-01
-2.331122398376464844e+00
-1.141981631517410278e-01
-2.215961553156375885e-02
-1.121272444725036621e+00
-1.970998644828796387e+00
-6.488965153694152832e-01
-2.304825931787490845e-01
-1.734556555747985840e+00
-9.454987049102783203e-01
-6.236778497695922852e-01
-1.575445175170898438e+00
4.320248663425445557e-01
-1.313650250434875488e+00
-1.248457670211791992e+00
-1.887448310852050781e+00
-1.434302568435668945e+00
-8.723611831665039062e-01
-1.820666342973709106e-01
-3.872034251689910889e-01
-1.228432059288024902e+00
-1.562905669212341309e+00
-1.212092518806457520e+00
-2.292853832244873047e+00
-2.137683868408203125e+00
-1.862543344497680664e+00
-1.775973081588745117e+00
-2.134719133377075195e+00
-1.018625497817993164e+00
-1.459914088249206543e+00
-2.089136838912963867e+00
2.333620488643646240e-01
-1.468705534934997559e+00
-1.585411310195922852e+00
-1.310956239700317383e+00
-1.091446161270141602e+00
-8.346406817436218262e-01
-5.076916813850402832e-01
-8.045998215675354004e-01
-1.117975354194641113e+00
-2.065169811248779297e+00
3.672682642936706543e-01
-1.141162440180778503e-01
-1.668893992900848389e-01
-1.631301283836364746e+00
-2.682969868183135986e-01
5.628421157598495483e-02
-6.139020919799804688e-01
-1.513785272836685181e-01
3.916759490966796875e-01
-8.722633123397827148e-01
-7.006092667579650879e-01
-3.984574079513549805e-01
-6.216679215431213379e-01
-1.495249986648559570e+00
4.991433918476104736e-01
3.674171268939971924e-01
-2.746391594409942627e-01
-2.321389317512512207e-01
-3.375141024589538574e-01
4.759459495544433594e-01
-1.300710797309875488e+00
-6.842318773269653320e-01
-8.388525247573852539e-01
-9.036320447921752930e-01
3.881206214427947998e-01
-1.258409619331359863e+00
-4.273508489131927490e-01
1.906219273805618286e-01
-1.012519955635070801e+00
-2.508846819400787354e-01
1.208312213420867920e-01
-6.212752461433410645e-01
-5.998177528381347656e-01
5.841478109359741211e-01
3.596787899732589722e-02
-4.286006689071655273e-01
-5.868514180183410645e-01
-1.872650682926177979e-01
5.950741767883300781e-01
3.126255273818969727e-01
5.247563719749450684e-01
-5.177368521690368652e-01
-8.864914774894714355e-01
4.380384385585784912e-01
-8.962223529815673828e-01
-1.115096092224121094e+00
4.000171422958374023e-01
8.974312543869018555e-01
2.327265217900276184e-02
-2.144228518009185791e-01
2.027509659528732300e-01
-7.098792791366577148e-01
-8.908385634422302246e-01
3.588557839393615723e-01
1.895594596862792969e-01
3.660452663898468018e-01
1.155178666114807129e+00
1.101589083671569824e+00
-1.055486574769020081e-01
-3.785949200391769409e-02
4.377958923578262329e-02
2.774499058723449707e-01
7.465194463729858398e-01
1.565958410501480103e-01
-2.194682806730270386e-01
8.286520242691040039e-01
1.008915901184082031e+00
7.023236751556396484e-01
1.321625709533691406e+00
1.869791388511657715e+00
9.180277585983276367e-01
4.177411496639251709e-01
5.580242872238159180e-01
8.459467887878417969e-01
7.382535934448242188e-01
1.584714889526367188e+00
1.667698860168457031e+00
1.307162940502166748e-01
1.081484079360961914e+00
1.732304215431213379e+00
1.197030901908874512e+00
9.252912402153015137e-01
1.189348697662353516e+00
5.991184115409851074e-01
9.001472592353820801e-02
8.179872632026672363e-01
1.510403871536254883e+00
2.925583720207214355e-02
3.560018241405487061e-01
8.611128330230712891e-01
1.851837188005447388e-01
3.689467906951904297e-01
1.894776463508605957e+00
7.536543011665344238e-01
3.763902187347412109e-01
1.608752965927124023e+00
-3.333834409713745117e-01
-1.576148748397827148e+00
-1.997081875801086426e+00
-1.120647192001342773e+00
-5.951623916625976562e-01
-9.901785850524902344e-01
-6.811044216156005859e-01
-1.032457828521728516e+00
-2.878181934356689453e-01
1.263289928436279297e+00
-1.441850662231445312e+00
-2.275538146495819092e-01
-3.807364031672477722e-02
-4.812713563442230225e-01
-4.818536713719367981e-02
6.546521782875061035e-01
-5.313304662704467773e-01
-1.002149224281311035e+00
6.140259504318237305e-01
6.005069017410278320e-01
-6.612290740013122559e-01
5.472983121871948242e-01
7.760478258132934570e-01
3.517818450927734375e-01
-3.026259243488311768e-01
2.573047578334808350e-01
-2.820497751235961914e-01
-8.272118568420410156e-01
3.737197220325469971e-01
2.300349771976470947e-01
-1.219704985618591309e+00
-3.981905281543731689e-01
-2.393603920936584473e-01
-1.208347305655479431e-01
-4.289434850215911865e-01
-1.605902016162872314e-01
-4.633731544017791748e-01
-4.553977549076080322e-01
1.188318014144897461e+00
5.895193815231323242e-01
-6.346004009246826172e-01
-1.100038439035415649e-01
4.174050986766815186e-01
9.814645648002624512e-01
-9.346274137496948242e-01
1.766837984323501587e-01
-3.018031120300292969e-01
6.090910434722900391e-01
4.857746958732604980e-01
-2.732066810131072998e-01
-4.085275232791900635e-01
-6.593118309974670410e-01
6.146621108055114746e-01
9.588321298360824585e-02
-1.054901629686355591e-01
-1.096535563468933105e+00
-5.902687907218933105e-01
1.418613195419311523e+00
-4.016899764537811279e-01
-1.334646463394165039e+00
4.931900501251220703e-01
-6.062681674957275391e-01
4.682607054710388184e-01
-7.256407737731933594e-01
-7.000448107719421387e-01
-8.123174309730529785e-01
-1.705082297325134277e+00
1.117299944162368774e-01
4.395254552364349365e-01
-1.120164513587951660e+00
-2.938833236694335938e-01
5.625511407852172852e-01
-5.460719466209411621e-01
-1.483228683471679688e+00
2.595800720155239105e-02
-3.861616849899291992e-01
7.605490684509277344e-01
1.332280933856964111e-01
2.070964425802230835e-01
-1.499609827995300293e+00
-4.751633405685424805e-01
8.978894352912902832e-01
-6.755599975585937500e-01
-1.016733765602111816e+00
4.016633033752441406e-01
-5.651450753211975098e-01
7.680870890617370605e-01
9.309732168912887573e-02
2.142480760812759399e-01
-5.353563427925109863e-01
-3.711153566837310791e-01
-3.939192295074462891e-01
8.883462846279144287e-02
-1.462209671735763550e-01
4.409607052803039551e-01
-8.000866770744323730e-01
2.209805101156234741e-01
-2.502558827400207520e-01
-5.943590998649597168e-01
2.163241952657699585e-01
3.033522963523864746e-01
-3.934700489044189453e-01
-7.659437656402587891e-01
-4.828568398952484131e-01
-9.147427678108215332e-01
4.025405347347259521e-01
-4.660482108592987061e-01
-2.704270370304584503e-02
-1.756277203559875488e+00
-2.838604152202606201e-01
8.167101740837097168e-01
-2.143341004848480225e-01
-1.467475771903991699e+00
-7.684022188186645508e-01
-9.716730713844299316e-01
-9.430178999900817871e-01
-1.267375707626342773e+00
-7.710205316543579102e-01
-2.450437545776367188e+00
-1.089937806129455566e+00
-9.766785502433776855e-01
-1.879798173904418945e+00
-2.429157733917236328e+00
-1.443620920181274414e+00
1.424312293529510498e-01
-1.388704419136047363e+00
-1.026980638504028320e+00
-1.415328145027160645e+00
-1.366243243217468262e+00
-7.257021665573120117e-01
-6.375292539596557617e-01
-7.290214300155639648e-01
-1.507648825645446777e+00
-3.494701683521270752e-01
9.576554596424102783e-02
4.555426537990570068e-02
7.110306024551391602e-01
-7.902141809463500977e-01
-4.361801743507385254e-01
1.168264374136924744e-01
-3.550125360488891602e-01
-2.615842521190643311e-01
1.159248035401105881e-02
-3.772949874401092529e-01
-5.610817670822143555e-01
9.753111749887466431e-02
1.058603763580322266e+00
-8.132753372192382812e-01
1.338315486907958984e+00
1.158416867256164551e+00
2.782406806945800781e-01
-5.586920380592346191e-01
1.170550137758255005e-01
5.427212119102478027e-01
-8.730612993240356445e-01
-4.973473250865936279e-01
-3.764606267213821411e-02
-1.995299220085144043e+00
5.279861688613891602e-01
-4.039219617843627930e-01
-2.421571165323257446e-01
-1.654508829116821289e+00
1.638042777776718140e-01
-4.703166186809539795e-01
-1.225304484367370605e+00
1.745776832103729248e-02
-5.567475557327270508e-01
-4.521234631538391113e-01
-3.148097395896911621e-01
-5.472073554992675781e-01
-1.825763732194900513e-01
-1.375779032707214355e+00
1.119929194450378418e+00
-3.820342123508453369e-01
-3.345307111740112305e-01
2.797954976558685303e-01
-1.345297217369079590e+00
4.597335681319236755e-02
-4.858494102954864502e-01
-6.540427207946777344e-01
-1.153140783309936523e+00
-5.263222455978393555e-01
-8.865061402320861816e-01
-1.601890087127685547e+00
-5.246320366859436035e-01
-1.324458234012126923e-02
-1.014374494552612305e+00
1.455315351486206055e-01
-3.427209854125976562e-01
-3.324796855449676514e-01
-1.362243771553039551e+00
5.559718608856201172e-01
-5.925222039222717285e-01
-1.561397314071655273e+00
-1.192207559943199158e-01
2.573568820953369141e-01
-8.708763122558593750e-01
1.246632188558578491e-01
5.507068037986755371e-01
1.131616458296775818e-01
-7.120572328567504883e-01
6.656339168548583984e-01
-6.509874463081359863e-01
-5.833528041839599609e-01
6.780955195426940918e-01
1.582279354333877563e-01
-9.620207548141479492e-01
-6.887533664703369141e-01
-1.319270730018615723e-01
-6.007388234138488770e-01
-1.015599370002746582e+00
-1.262155473232269287e-01
-8.266528844833374023e-01
-1.209406629204750061e-01
-3.270342946052551270e-01
-2.765727937221527100e-01
-7.515196800231933594e-01
-3.251373767852783203e-01
-5.434635877609252930e-01
-1.012715220451354980e+00
7.362568974494934082e-01
-7.308550477027893066e-01
-2.168895483016967773e+00
-1.192613840103149414e-01
-8.833824992179870605e-01
-1.063636541366577148e+00
-3.243969678878784180e-01
1.183073595166206360e-02
-6.805016398429870605e-01
-1.267370462417602539e+00
5.022558569908142090e-01
-9.919489026069641113e-01
-1.162636518478393555e+00
1.997475177049636841e-01
9.688278436660766602e-01
-1.572778224945068359e+00
1.406245529651641846e-01
8.518478274345397949e-01
1.106675565242767334e-01
5.842108726501464844e-01
6.893461942672729492e-01
1.351572722196578979e-01
5.820814967155456543e-01
5.933342576026916504e-01
1.528518319129943848e+00
1.413309853523969650e-02
8.773891627788543701e-02
7.678548097610473633e-01
3.127169013023376465e-01
3.130399808287620544e-02
4.054215252399444580e-01
-6.776924729347229004e-01
3.180602192878723145e-01
-3.997914791107177734e-01
-2.260225266218185425e-01
-2.177952080965042114e-01
-5.029486417770385742e-01
1.512649506330490112e-01
-6.147619485855102539e-01
-4.526650309562683105e-01
-5.654338002204895020e-01
-1.272032499313354492e+00
-3.785948753356933594e-01
4.975883662700653076e-01
-7.039692401885986328e-01
-3.325317502021789551e-01
2.291363179683685303e-01
-7.461022734642028809e-01
5.350443124771118164e-01
-1.942858397960662842e-01
-9.293385148048400879e-01
-1.106606245040893555e+00
-9.630282968282699585e-02
6.987102627754211426e-01
-1.097424149513244629e+00
2.126132249832153320e-01
6.217075586318969727e-01
7.969890534877777100e-02
-2.702996134757995605e-01
6.233538985252380371e-01
-6.132256984710693359e-01
-8.990927338600158691e-01
1.106637120246887207e+00
1.293259739875793457e+00
-1.035730838775634766e+00
-3.754214942455291748e-01
1.377647638320922852e+00
1.034346103668212891e+00
-1.265163123607635498e-01
1.472903013229370117e+00
2.102098166942596436e-01
-2.564513385295867920e-01
6.866133809089660645e-01
-8.959903568029403687e-02
-1.078800916671752930e+00
-4.732380211353302002e-01
2.506117224693298340e-01
1.080358862876892090e+00
-3.773418962955474854e-01
-1.364837884902954102e-01
-5.029905438423156738e-01
6.981838494539260864e-02
3.054015338420867920e-01
-4.041001200675964355e-01
-5.549902915954589844e-01
5.225707888603210449e-01
3.217893242835998535e-01
-2.134490199387073517e-02
3.933454751968383789e-01
-1.694819182157516479e-01
-4.274017214775085449e-01
1.061432719230651855e+00
1.643317103385925293e+00
-6.237558722496032715e-01
1.076132893562316895e+00
5.727232098579406738e-01
1.102486252784729004e+00
-1.506921797990798950e-01
5.305974483489990234e-01
5.396604537963867188e-01
1.776483803987503052e-01
9.342114329338073730e-01
1.364956736564636230e+00
-4.858798384666442871e-01
6.350086331367492676e-01
6.139637231826782227e-01
5.735768675804138184e-01
-3.604390025138854980e-01
4.543777108192443848e-01
5.649307966232299805e-01
9.420157074928283691e-01
1.187245249748229980e+00
1.022693037986755371e+00
8.123552799224853516e-02
-4.901838302612304688e-01
1.156040668487548828e+00
6.750006079673767090e-01
1.140771284699440002e-01
3.348093032836914062e-01
1.174876540899276733e-01
1.501843452453613281e+00
9.382311701774597168e-01
3.549975156784057617e-01
4.230983555316925049e-01
7.024646401405334473e-01
4.095859229564666748e-01
-2.260751277208328247e-01
6.189739108085632324e-01
7.707301974296569824e-01
7.297242879867553711e-01
1.124819755554199219e+00
9.176597595214843750e-01
-4.493197891861200333e-03
1.132682800292968750e+00
1.312006592750549316e+00
1.854128360748291016e+00
5.335184931755065918e-01
1.058688163757324219e+00
1.155355051159858704e-01
7.608271837234497070e-01
2.082431793212890625e+00
1.593443274497985840e+00
-2.909784018993377686e-01
1.603914260864257812e+00
8.406301140785217285e-01
4.683648645877838135e-01
-1.751934289932250977e-01
1.189774155616760254e+00
8.013947606086730957e-01
-4.114058538107201457e-05
6.468644142150878906e-01
8.346795439720153809e-01
-6.736013889312744141e-01
3.515815436840057373e-01
5.824115276336669922e-01
1.261774748563766479e-01
-2.528675496578216553e-01
2.877690196037292480e-01
9.138852357864379883e-01
8.932114839553833008e-01
1.232004761695861816e+00
9.615513086318969727e-01
2.296899408102035522e-01
9.205880165100097656e-01
5.061966180801391602e-01
1.506332159042358398e-01
1.073028087615966797e+00
-2.067442089319229126e-01
8.596651554107666016e-01
1.775844335556030273e+00
8.634624481201171875e-01
-1.244003400206565857e-01
1.212779998779296875e+00
3.934784531593322754e-01
-1.102090001106262207e+00
-1.227264642715454102e+00
-8.946886062622070312e-01
-8.333462476730346680e-01
-1.351953744888305664e+00
-6.241893172264099121e-01
-2.428538352251052856e-01
-2.031968116760253906e+00
9.948692917823791504e-01
3.027186095714569092e-01
-6.314436793327331543e-01
-1.256526708602905273e+00
-1.684804856777191162e-01
6.597825139760971069e-02
4.696540832519531250e-01
2.490355819463729858e-01
4.862760603427886963e-01
-1.061073064804077148e+00
1.038726195693016052e-01
-5.338199734687805176e-01
-1.342860221862792969e+00
-1.514458417892456055e+00
-5.051623582839965820e-01
-2.526142299175262451e-01
-1.533682942390441895e-01
-5.195313096046447754e-01
-4.841502606868743896e-01
-1.987136900424957275e-01
-1.687390804290771484e+00
-1.701389074325561523e+00
-1.528785586357116699e+00
-1.236263036727905273e+00
-2.377423644065856934e-01
-8.331375718116760254e-01
-3.118917346000671387e-01
-7.680407762527465820e-01
-1.613662004470825195e+00
4.851422607898712158e-01
-1.540346741676330566e-01
-4.901165366172790527e-01
-8.150545358657836914e-01
-7.458593249320983887e-01
-5.846531391143798828e-01
-1.683777570724487305e+00
4.957136511802673340e-02
3.625781238079071045e-01
-1.640274524688720703e+00
1.389818936586380005e-01
5.779698491096496582e-01
-2.433692514896392822e-01
-1.595786213874816895e+00
9.006100296974182129e-01
-2.052595913410186768e-01
4.228505864739418030e-02
4.332674145698547363e-01
5.565792322158813477e-01
9.749915599822998047e-01
1.034722924232482910e+00
1.308029055595397949e+00
1.266720741987228394e-01
-4.567077159881591797e-01
1.120964288711547852e+00
5.248351395130157471e-02
-1.716557741165161133e-01
7.493633031845092773e-01
7.410969138145446777e-01
7.473228573799133301e-01
1.750125735998153687e-01
6.195756196975708008e-01
6.567019224166870117e-01
4.643294215202331543e-01
1.330415606498718262e+00
7.443054318428039551e-01
1.292719602584838867e+00
1.615663528442382812e+00
1.111249923706054688e+00
1.815885066986083984e+00
1.725720763206481934e+00
1.581178903579711914e+00
1.107924342155456543e+00
2.032046556472778320e+00
1.105993390083312988e+00
5.921438336372375488e-01
1.611555099487304688e+00
1.971036195755004883e+00
7.259632349014282227e-01
9.404647946357727051e-01
1.169232130050659180e+00
3.746363520622253418e-01
-7.748388051986694336e-01
7.740917801856994629e-01
4.054651558399200439e-01
-3.647392988204956055e-01
1.046277523040771484e+00
2.097299993038177490e-01
-1.205627679824829102e+00
-7.678518295288085938e-01
-5.929926037788391113e-01
-1.150478124618530273e+00
-3.277552723884582520e-01
1.271416842937469482e-01
-7.517446279525756836e-01
-1.345185756683349609e+00
-4.995454251766204834e-01
5.482978224754333496e-01
-1.266132235527038574e+00
-1.078386902809143066e+00
-3.467628359794616699e-01
-8.312632441520690918e-01
-3.691172897815704346e-01
-3.911185562610626221e-01
-1.647253632545471191e+00
-3.186085820198059082e-01
1.782607734203338623e-01
5.809634178876876831e-02
-7.723431587219238281e-01
2.398751378059387207e-01
-1.135844588279724121e-01
-1.687910780310630798e-02
-2.045008540153503418e-02
-7.744076251983642578e-01
-6.099298596382141113e-01
5.458938479423522949e-01
1.463107585906982422e+00
-1.150028944015502930e+00
4.199260771274566650e-01
6.978014707565307617e-01
1.657461188733577728e-02
9.797062724828720093e-02
6.286802887916564941e-01
-6.185969710350036621e-01
-1.377522230148315430e+00
1.545587331056594849e-01
3.014461994171142578e-01
-2.503844499588012695e+00
-1.355827093124389648e+00
-1.202759623527526855e+00
-1.678253054618835449e+00
-1.511190414428710938e+00
-1.629171729087829590e+00
-1.364205837249755859e+00
-1.686402559280395508e+00
-7.671863585710525513e-02
-6.629774570465087891e-01
-2.123310327529907227e+00
-9.212263822555541992e-01
-1.258241295814514160e+00
-1.031827330589294434e+00
-1.092354655265808105e+00
-3.996801674365997314e-01
-1.737228393554687500e+00
-2.839445769786834717e-01
5.623288750648498535e-01
-9.230079054832458496e-01
-9.518316388130187988e-01
-9.368770718574523926e-01
-1.401048541069030762e+00
-5.824844837188720703e-01
-4.842580258846282959e-01
-6.736974716186523438e-01
-1.774595618247985840e+00
-5.319739133119583130e-02
3.199742436408996582e-01
-1.699442028999328613e+00
-1.600207239389419556e-01
2.945759594440460205e-01
6.812731027603149414e-01
-9.974234700202941895e-01
-3.743922710418701172e-01
-9.779197573661804199e-01
-1.080398201942443848e+00
1.160610556602478027e+00
-9.879078716039657593e-02
-1.561668395996093750e+00
5.041930824518203735e-02
4.469780325889587402e-01
-3.432317972183227539e-01
-6.714286804199218750e-01
4.884284436702728271e-01
-1.279837936162948608e-01
4.106276333332061768e-01
1.377093434333801270e+00
1.285842657089233398e+00
-6.969494223594665527e-01
-3.542180638760328293e-03
1.159502506256103516e+00
7.430269122123718262e-01
-1.099709644913673401e-01
7.054240703582763672e-01
5.568665266036987305e-01
1.284597873687744141e+00
8.075496554374694824e-01
6.705003380775451660e-01
7.485054135322570801e-01
4.878706037998199463e-01
1.092535257339477539e+00
3.449836373329162598e-01
8.496523499488830566e-01
1.020126104354858398e+00
1.902937293052673340e-01
1.531299471855163574e+00
4.590990245342254639e-01
-8.600711822509765625e-01
-2.134302258491516113e-01
-8.905058354139328003e-02
-1.546010188758373260e-02
1.271808445453643799e-01
-2.882968485355377197e-01
-1.120763778686523438e+00
-5.466035604476928711e-01
-1.333061754703521729e-01
-6.744465827941894531e-01
-2.114623546600341797e+00
-5.957876443862915039e-01
3.931428492069244385e-01
-1.403914570808410645e+00
-1.632239699363708496e+00
-1.059599399566650391e+00
-1.519734144210815430e+00
-4.068204164505004883e-01
-9.692852497100830078e-01
-1.934971660375595093e-01
-1.919923901557922363e+00
-8.816223740577697754e-01
7.283023595809936523e-01
6.400692462921142578e-01
-7.571781277656555176e-01
3.839143812656402588e-01
-2.317423820495605469e-01
3.707002997398376465e-01
1.310201734304428101e-01
-2.728272788226604462e-02
-6.225342154502868652e-01
4.383574724197387695e-01
4.925515055656433105e-01
-2.250734269618988037e-01
-2.881785929203033447e-01
-3.107104301452636719e-01
9.422191977500915527e-01
2.096891403198242188e-01
-5.396228283643722534e-02
-1.086648225784301758e+00
-6.705137491226196289e-01
8.966529965400695801e-01
-7.628519833087921143e-02
-6.165868043899536133e-01
1.872671246528625488e-01
-3.228588029742240906e-02
9.834363460540771484e-01
1.156291484832763672e+00
1.434943079948425293e+00
-2.191642373800277710e-01
1.581849217414855957e+00
2.431196451187133789e+00
5.019623041152954102e-01
1.967828273773193359e-01
5.724604725837707520e-01
7.759585976600646973e-01
3.553608655929565430e-01
9.575339555740356445e-01
1.212550044059753418e+00
-3.768295049667358398e-01
1.166403532028198242e+00
1.188086032867431641e+00
9.560109376907348633e-01
-4.046869277954101562e-01
1.184339761734008789e+00
7.913858294486999512e-01
-2.078609704971313477e+00
-6.936295628547668457e-01
-1.265946507453918457e+00
-2.516985893249511719e+00
-7.684404850006103516e-01
-1.265329718589782715e+00
-1.360627412796020508e+00
-1.967554211616516113e+00
-9.076728224754333496e-01
-1.041078209877014160e+00
-4.811952114105224609e-01
-5.097528696060180664e-01
-8.305641412734985352e-01
1.556745469570159912e-01
-6.244617104530334473e-01
-4.021062552928924561e-01
-6.854912042617797852e-01
-8.770866692066192627e-02
6.667002439498901367e-01
-1.200184226036071777e+00
4.942705929279327393e-01
6.705210804939270020e-01
-6.457422375679016113e-01
6.621433496475219727e-01
1.225924968719482422e+00
5.554846525192260742e-01
-2.238701134920120239e-01
7.567137479782104492e-01
5.756257176399230957e-01
-1.835293620824813843e-01
1.061173915863037109e+00
4.911092817783355713e-01
9.968408197164535522e-02
1.239588618278503418e+00
1.787333130836486816e+00
1.892782896757125854e-01
-7.168537378311157227e-01
1.123761057853698730e+00
7.095146179199218750e-01
1.339098960161209106e-01
9.064047932624816895e-01
1.227518200874328613e+00
1.130167618393898010e-01
9.301300346851348877e-02
3.674625456333160400e-01
3.565861284732818604e-01
-2.058528959751129150e-01
6.237788796424865723e-01
-8.606993556022644043e-01
4.885096848011016846e-01
3.074543364346027374e-02
-3.667435646057128906e-01
-3.947320282459259033e-01
2.386551350355148315e-01
-8.555936813354492188e-02
-2.430939078330993652e-01
-9.060549736022949219e-02
-7.881276607513427734e-01
-1.855153203010559082e+00
-1.391292065382003784e-01
-9.065864682197570801e-01
-3.762943148612976074e-01
-5.789014697074890137e-01
-9.777843952178955078e-01
-8.080529570579528809e-01
-5.941631793975830078e-01
9.327612817287445068e-02
-1.384525537490844727e+00
-1.190022349357604980e+00
6.701483726501464844e-01
3.862333595752716064e-01
-1.164558053016662598e+00
1.203955650329589844e+00
7.166419625282287598e-01
2.628279328346252441e-01
-5.081407427787780762e-01
1.047861933708190918e+00
4.662095904350280762e-01
2.509509027004241943e-01
9.566981196403503418e-01
1.486027836799621582e+00
-1.408178210258483887e-01
-4.203364998102188110e-02
5.386402010917663574e-01
-2.261416763067245483e-01
9.369583725929260254e-01
1.350759387016296387e+00
5.936604738235473633e-02
8.520508408546447754e-01
9.592235684394836426e-01
1.664648175239562988e+00
7.173834443092346191e-01
6.085023880004882812e-01
5.096885561943054199e-01
1.078162670135498047e+00
4.712144136428833008e-01
-8.208297491073608398e-01
-8.753105401992797852e-01
3.654523193836212158e-01
9.367784857749938965e-02
-2.669318914413452148e-01
-3.003057651221752167e-02
8.875136971473693848e-01
3.470401465892791748e-02
1.595206260681152344e-01
5.615585446357727051e-01
-7.621860504150390625e-01
-1.671535223722457886e-01
8.589455485343933105e-01
1.348004221916198730e+00
-6.439670920372009277e-02
8.238201141357421875e-01
1.316102385520935059e+00
6.110146641731262207e-01
3.427219986915588379e-01
6.215066090226173401e-02
-3.172517418861389160e-01
-1.629072725772857666e-01
5.011160969734191895e-01
8.612869977951049805e-01
-1.105743169784545898e+00
7.283449172973632812e-02
8.443122506141662598e-01
-2.114240266382694244e-02
-4.111833125352859497e-02
1.206231594085693359e+00
5.957050919532775879e-01
6.571600437164306641e-01
2.009541749954223633e+00
1.088199973106384277e+00
1.230599824339151382e-02
6.008973717689514160e-01
9.413319230079650879e-01
1.150435090065002441e+00
2.930733263492584229e-01
1.350472450256347656e+00
6.567717194557189941e-01
1.777945160865783691e+00
1.616909742355346680e+00
2.214392870664596558e-01
1.289544343948364258e+00
1.238263130187988281e+00
6.171982288360595703e-01
9.818664789199829102e-01
1.399549961090087891e+00
1.329963445663452148e+00
1.000308752059936523e+00
1.911352276802062988e+00
1.645632386207580566e+00
6.370167732238769531e-01
1.831607937812805176e+00
2.086204528808593750e+00
9.005273580551147461e-01
6.089094877243041992e-01
9.371953010559082031e-01
7.034097909927368164e-01
-1.303176209330558777e-02
1.423222899436950684e+00
1.621106743812561035e+00
-4.733852669596672058e-02
1.061595082283020020e+00
1.448632240295410156e+00
7.843300700187683105e-01
-2.925952076911926270e-01
1.379300832748413086e+00
6.776648759841918945e-01
3.300763666629791260e-01
7.261836528778076172e-01
5.835263729095458984e-01
1.679222434759140015e-01
7.070002555847167969e-01
7.405490279197692871e-01
1.261773228645324707e+00
4.669359624385833740e-01
1.274387836456298828e+00
1.054256319999694824e+00
2.297914743423461914e+00
1.553737998008728027e+00
7.147199511528015137e-01
5.271181464195251465e-01
1.067234277725219727e+00
8.248606324195861816e-01
1.282654047012329102e+00
1.711415171623229980e+00
-1.509203314781188965e-01
2.508448958396911621e-01
1.957120418548583984e+00
1.903270959854125977e+00
6.091068983078002930e-01
1.939454913139343262e+00
7.483015656471252441e-01
1.445581316947937012e+00
9.331026673316955566e-01
1.596425533294677734e+00
4.815010428428649902e-01
8.916857242584228516e-01
1.392189145088195801e+00
1.375636935234069824e+00
-1.775619089603424072e-01
9.183614253997802734e-01
1.576942324638366699e+00
7.272975444793701172e-01
-6.267175078392028809e-02
1.217747211456298828e+00
5.627055168151855469e-01
6.287264227867126465e-01
4.812054336071014404e-01
1.054167151451110840e+00
-4.575123190879821777e-01
1.324632316827774048e-01
7.289122939109802246e-01
-1.213621199131011963e-01
-2.749861478805541992e-01
7.499440908432006836e-01
5.903962254524230957e-01
9.511960148811340332e-01
7.028338313102722168e-01
3.701463043689727783e-01
4.633638560771942139e-01
4.739456176757812500e-01
8.158562779426574707e-01
2.530983090400695801e-01
7.611246705055236816e-01
2.769465148448944092e-01
1.119561865925788879e-01
1.758866786956787109e+00
6.852225065231323242e-01
4.151184856891632080e-01
1.663467049598693848e+00
4.790629148483276367e-01
-5.295440554618835449e-02
-2.625932991504669189e-01
2.686015963554382324e-01
-1.832897812128067017e-01
-4.773042201995849609e-01
2.936900854110717773e-01
4.289990067481994629e-01
-6.045746803283691406e-01
2.412054389715194702e-01
5.883938074111938477e-01
2.106149643659591675e-01
8.282082527875900269e-02
3.586336672306060791e-01
7.266169786453247070e-01
-3.155435025691986084e-01
3.898771703243255615e-01
9.268710613250732422e-01
-7.867537736892700195e-01
7.879651784896850586e-01
1.498022794723510742e+00
4.690645039081573486e-01
2.628535926342010498e-01
1.047987818717956543e+00
1.228832125663757324e+00
1.369346737861633301e+00
1.098852276802062988e+00
1.439003467559814453e+00
1.276036258786916733e-02
9.140227437019348145e-01
1.026064634323120117e+00
1.010216951370239258e+00
9.433826804161071777e-01
1.091437697410583496e+00
2.695229053497314453e-01
1.087626814842224121e+00
1.296807885169982910e+00
-1.319598108530044556e-01
1.361373782157897949e+00
1.396406650543212891e+00
6.298478245735168457e-01
6.497526168823242188e-01
1.157013654708862305e+00
1.698452591896057129e+00
6.009611487388610840e-01
6.271362304687500000e-01
2.186702728271484375e+00
4.913188517093658447e-01
2.776746451854705811e-01
8.011755943298339844e-01
6.916309148073196411e-02
-1.012805849313735962e-01
1.878363639116287231e-01
-1.810964643955230713e-01
-5.173711180686950684e-01
-5.577742308378219604e-02
5.840237736701965332e-01
-5.618913173675537109e-01
-1.422871947288513184e+00
-7.221224308013916016e-01
-8.647372126579284668e-01
-1.598693370819091797e+00
-3.662695586681365967e-01
-8.832648396492004395e-01
-6.490905880928039551e-01
-4.486022889614105225e-01
-3.630838692188262939e-01
-2.258507758378982544e-01
-8.252804875373840332e-01
-4.123510718345642090e-01
-1.759231090545654297e-01
-8.173046708106994629e-01
-3.534181714057922363e-01
-2.380461245775222778e-01
-4.137692973017692566e-02
5.434473156929016113e-01
-7.066345810890197754e-01
-2.786737978458404541e-01
7.499228715896606445e-01
-5.521064400672912598e-01
-6.245459914207458496e-01
2.690949141979217529e-01
-8.993492722511291504e-01
-6.803646087646484375e-01
3.836391270160675049e-01
2.632265985012054443e-01
1.361631155014038086e-01
1.550593376159667969e-01
2.002639472484588623e-01
9.161024540662765503e-02
-1.480434298515319824e+00
-6.398720741271972656e-01
-8.891520500183105469e-01
-5.467613935470581055e-01
3.223203420639038086e-01
-7.066149264574050903e-02
-4.215355813503265381e-01
-4.989025369286537170e-02
-7.186182774603366852e-03
-2.093669325113296509e-01
-1.314697742462158203e+00
4.585871100425720215e-01
-7.001720666885375977e-01
-4.505591094493865967e-01
2.441391646862030029e-01
1.331073045730590820e-01
-2.384985387325286865e-01
-1.108403876423835754e-02
1.791510283946990967e-01
5.520448088645935059e-01
3.288264572620391846e-01
-1.507627964019775391e-01
2.566908299922943115e-01
4.654054343700408936e-01
1.467896342277526855e+00
4.485870152711868286e-02
-2.877637147903442383e-01
-1.812387108802795410e-01
-8.958072215318679810e-02
-6.283970475196838379e-01
1.251554954797029495e-02
-8.700820207595825195e-01
-8.183442354202270508e-01
5.531097650527954102e-01
5.868059024214744568e-02
-1.018655180931091309e+00
-1.012844294309616089e-01
2.679151892662048340e-01
-2.208936959505081177e-01
-3.033428788185119629e-01
-4.454790949821472168e-01
-8.212060332298278809e-01
-1.475330471992492676e+00
-5.232471227645874023e-01
3.252241015434265137e-01
-5.417975783348083496e-01
5.133096128702163696e-02
6.776346564292907715e-01
-1.600331366062164307e-01
-4.442460238933563232e-01
8.489391803741455078e-01
1.503068655729293823e-01
-2.487674653530120850e-01
4.378853142261505127e-01
3.221802413463592529e-01
-8.686893582344055176e-01
-1.518986970186233521e-01
4.534578025341033936e-01
2.132040709257125854e-01
-4.913105368614196777e-01
2.234955281019210815e-01
-2.208829671144485474e-01
8.658320903778076172e-01
8.118208646774291992e-01
-4.204176068305969238e-01
-4.956857860088348389e-01
-1.759616658091545105e-02
1.246521770954132080e-01
1.135604456067085266e-01
-3.423939347267150879e-01
1.325045377016067505e-01
-7.917037010192871094e-01
8.349101543426513672e-01
2.526515722274780273e-01
-5.480478405952453613e-01
9.817549586296081543e-01
2.000761330127716064e-01
8.190288543701171875e-01
-7.603949904441833496e-01
1.169240772724151611e-01
-4.286073744297027588e-01
-3.876576423645019531e-01
3.973313570022583008e-01
6.286970973014831543e-01
-2.665126919746398926e-01
7.925603389739990234e-01
1.166903257369995117e+00
7.875485420227050781e-01
5.749652981758117676e-01
4.685835540294647217e-01
4.928818643093109131e-01
1.441557765007019043e+00
5.087639689445495605e-01
6.981405019760131836e-01
-3.262395560741424561e-01
3.991718888282775879e-01
3.471100926399230957e-01
1.205277591943740845e-01
-4.082330763339996338e-01
5.455280095338821411e-02
-1.505396813154220581e-01
1.015011817216873169e-01
-1.227827742695808411e-02
4.092166423797607422e-01
-1.030470371246337891e+00
-9.792255759239196777e-01
-6.189048886299133301e-01
-2.307386696338653564e-01
-9.221144318580627441e-01
-5.154099464416503906e-01
-7.305581569671630859e-01
5.741731524467468262e-01
-3.861651420593261719e-01
-8.534842729568481445e-01
-3.408122360706329346e-01
-3.379945456981658936e-01
-2.639118134975433350e-01
-9.188397526741027832e-01
-9.026516079902648926e-01
-8.114506006240844727e-01
-1.302829742431640625e+00
-3.727514743804931641e-01
-6.130290627479553223e-01
-1.442764639854431152e+00
-4.178081154823303223e-01
5.600553750991821289e-01
-5.388548970222473145e-01
-1.409641265869140625e+00
-4.722800552845001221e-01
-4.598121941089630127e-01
3.605176508426666260e-01
1.880551874637603760e-01
3.068320155143737793e-01
-8.725541830062866211e-01
1.275783777236938477e-01
6.057145595550537109e-01
-2.020269036293029785e-01
-7.803140878677368164e-01
1.941595077514648438e-01
3.359242379665374756e-01
-5.488727688789367676e-01
-7.569013833999633789e-01
-9.355179071426391602e-01
-1.156199693679809570e+00
-1.058940768241882324e+00
-8.469229340553283691e-01
-9.543048143386840820e-01
-1.223867893218994141e+00
-1.063797354698181152e+00
-3.843411505222320557e-01
7.810146212577819824e-01
6.396705508232116699e-01
2.046639658510684967e-02
9.059172272682189941e-01
8.070327043533325195e-01
1.765951216220855713e-01
1.414771825075149536e-01
5.154809355735778809e-01
-4.085154831409454346e-01
2.062909603118896484e-01
6.485085487365722656e-01
1.606801629066467285e+00
-1.801363825798034668e-01
6.863764524459838867e-01
1.585654497146606445e+00
8.347553610801696777e-01
-5.655587837100028992e-02
4.061562716960906982e-01
1.780096739530563354e-01
-1.607494950294494629e-01
3.185671865940093994e-01
6.399532556533813477e-01
-1.262541532516479492e+00
2.154905647039413452e-01
3.010900458320975304e-03
-2.630703151226043701e-01
-7.984765768051147461e-01
5.346657633781433105e-01
6.603014469146728516e-01
1.688960194587707520e-02
9.601320028305053711e-01
1.239591836929321289e+00
6.165099516510963440e-02
-2.503096163272857666e-01
4.494515359401702881e-01
2.868402898311614990e-01
-5.843672752380371094e-01
5.436093211174011230e-01
1.563166081905364990e-01
7.633892893791198730e-01
1.596603512763977051e+00
5.235077142715454102e-01
7.124474644660949707e-01
6.918718218803405762e-01
8.089962601661682129e-01
8.163111805915832520e-01
7.620106339454650879e-01
3.899237215518951416e-01
-2.478218525648117065e-01
1.674466967582702637e+00
1.287626624107360840e+00
-1.506327092647552490e-01
2.035064697265625000e+00
9.307795763015747070e-01
1.318379521369934082e+00
4.710290431976318359e-01
1.249984502792358398e+00
1.153369247913360596e-01
-7.586138844490051270e-01
7.849110960960388184e-01
4.471979737281799316e-01
6.860525161027908325e-02
2.168868333101272583e-01
3.025437593460083008e-01
5.991948843002319336e-01
-1.393487751483917236e-01
7.469356060028076172e-01
-9.315277934074401855e-01
-3.600777089595794678e-01
6.037361621856689453e-01
-3.095269203186035156e-01
-3.622882962226867676e-01
6.505357623100280762e-01
3.693416118621826172e-01
-3.094971179962158203e-01
-4.998348355293273926e-01
8.177193999290466309e-01
1.199675798416137695e-01
1.457642912864685059e+00
7.803817987442016602e-01
9.658100008964538574e-01
3.816871643066406250e-01
1.016313314437866211e+00
8.940154314041137695e-01
-5.443892627954483032e-02
5.553200840950012207e-01
4.098400175571441650e-01
-3.586369752883911133e-01
1.252186536788940430e+00
6.040095686912536621e-01
-2.648105919361114502e-01
1.113801479339599609e+00
7.085742354393005371e-01
4.597736597061157227e-01
3.900315463542938232e-01
8.947728276252746582e-01
3.298352360725402832e-01
9.235663712024688721e-02
2.066527605056762695e+00
1.292520403861999512e+00
1.961604356765747070e-01
1.150231242179870605e+00
2.003225564956665039e+00
9.548231959342956543e-01
2.613959014415740967e-01
2.102473825216293335e-01
-9.797930717468261719e-02
-1.186113357543945312e-01
2.003904134035110474e-01
1.043501734733581543e+00
-6.738720536231994629e-01
-5.269593000411987305e-01
5.880584716796875000e-01
-2.826263606548309326e-01
2.422478497028350830e-01
1.528619695454835892e-02
-7.171779274940490723e-01
1.680569946765899658e-01
2.613125834614038467e-03
3.429085314273834229e-01
-5.700728893280029297e-01
-2.605203986167907715e-01
-1.265571564435958862e-01
1.373728811740875244e-01
2.660015821456909180e-01
-9.126254320144653320e-01
-1.911476373672485352e+00
-5.832953453063964844e-01
-1.035135269165039062e+00
-1.320812106132507324e+00
-6.209880113601684570e-01
-6.622023582458496094e-01
-1.394268989562988281e+00
-1.181860685348510742e+00
-3.881944417953491211e-01
-7.954704761505126953e-01
-4.397640824317932129e-01
-3.779312968254089355e-01
8.589756488800048828e-01
-1.127136349678039551e+00
5.507033467292785645e-01
1.415566354990005493e-01
-1.832939833402633667e-01
4.026304185390472412e-01
1.332803517580032349e-01
-6.289643645286560059e-01
-5.749225616455078125e-01
6.453164815902709961e-01
8.084366917610168457e-01
-2.222355753183364868e-01
4.778300821781158447e-01
6.783407330513000488e-01
4.189784526824951172e-01
1.556632965803146362e-01
9.934980273246765137e-01
4.910001158714294434e-01
9.485627412796020508e-01
1.525265455245971680e+00
6.273405551910400391e-01
7.019480317831039429e-02
5.067045092582702637e-01
7.379539012908935547e-01
9.123662710189819336e-01
-1.021115109324455261e-01
6.289359331130981445e-01
1.198720037937164307e-01
1.483290910720825195e+00
1.695844531059265137e+00
-3.670616820454597473e-02
4.739789068698883057e-01
1.036573410034179688e+00
7.049791812896728516e-01
2.066139578819274902e-01
5.149049758911132812e-01
8.619528263807296753e-02
4.905669018626213074e-02
6.915890574455261230e-01
9.462572932243347168e-01
-1.019629001617431641e+00
9.299463033676147461e-01
1.063034176826477051e+00
-4.594378545880317688e-02
-1.163955450057983398e+00
5.018961057066917419e-02
-9.200007319450378418e-01
-1.284511446952819824e+00
6.792446374893188477e-01
7.653988599777221680e-01
-1.433396458625793457e+00
-6.615221500396728516e-01
2.307619750499725342e-01
3.817303478717803955e-01
-9.371514320373535156e-01
7.377142906188964844e-01
-2.911177575588226318e-01
-6.747149229049682617e-01
9.399790763854980469e-01
-1.680426448583602905e-01
-8.058913350105285645e-01
-3.532025516033172607e-01
-3.247451782226562500e-01
-4.064573645591735840e-01
-6.389284729957580566e-01
2.286819368600845337e-01
-8.057504296302795410e-01
1.100090026855468750e+00
7.754625678062438965e-01
-4.018679857254028320e-01
-4.972972869873046875e-01
-1.512890905141830444e-01
2.322041541337966919e-01
-7.237656712532043457e-01
4.377944171428680420e-01
-7.248969674110412598e-01
-5.905690789222717285e-01
9.420839548110961914e-01
1.509129703044891357e-01
-9.484602212905883789e-01
1.073941513895988464e-01
2.010223716497421265e-01
-5.934249237179756165e-02
-1.438346028327941895e+00
-1.260208487510681152e-01
-5.713813900947570801e-01
-1.146389842033386230e+00
7.520418614149093628e-02
-3.715650439262390137e-01
-1.624980330467224121e+00
-2.180825471878051758e-01
1.465746909379959106e-01
-2.790105044841766357e-01
-3.036905825138092041e-01
1.005152940750122070e+00
2.890825271606445312e-01
6.995568871498107910e-01
3.276691734790802002e-01
2.079808712005615234e-01
-7.193984985351562500e-01
1.702031344175338745e-01
3.845400214195251465e-01
-6.435134410858154297e-01
-5.658378079533576965e-02
3.083942532539367676e-01
-1.014379784464836121e-01
8.753312826156616211e-01
6.017796397209167480e-01
5.180783867835998535e-01
2.525403201580047607e-01
8.104258775711059570e-02
-7.616984844207763672e-02
3.185855166520923376e-04
3.596499562263488770e-01
-3.467192351818084717e-01
-2.547095119953155518e-01
7.490298748016357422e-01
-4.164555296301841736e-02
-1.203438043594360352e+00
2.304964959621429443e-01
8.100832700729370117e-01
-1.710513047873973846e-02
-5.997120216488838196e-02
4.356035962700843811e-02
-8.680740594863891602e-01
-8.936349153518676758e-01
6.688234210014343262e-02
2.914523184299468994e-01
-9.526211023330688477e-01
4.376681447029113770e-01
2.510203719139099121e-01
1.122954115271568298e-01
-1.098880529403686523e+00
2.855980098247528076e-01
-3.463707864284515381e-02
-3.119670972228050232e-02
7.021422386169433594e-01
5.695293545722961426e-01
-1.257965564727783203e+00
5.006181001663208008e-01
2.526127099990844727e-01
-7.947891950607299805e-02
-2.452889829874038696e-01
4.209725260734558105e-01
2.702500224113464355e-01
7.573835849761962891e-01
-2.321993112564086914e-01
3.163184821605682373e-01
5.514721274375915527e-01
1.472700536251068115e-01
2.792883813381195068e-01
5.172310471534729004e-01
6.357187628746032715e-01
5.456436276435852051e-01
8.837156742811203003e-02
8.186749815940856934e-01
7.773420810699462891e-01
-1.845214515924453735e-01
6.657054424285888672e-01
7.443685531616210938e-01
3.289622068405151367e-01
6.766684651374816895e-01
1.404260843992233276e-01
5.114109516143798828e-01
-3.943095803260803223e-01
3.198138475418090820e-01
8.503986001014709473e-01
-2.013442367315292358e-01
1.185460329055786133e+00
4.412318468093872070e-01
-1.034336388111114502e-01
-6.241176724433898926e-01
-2.291608154773712158e-01
1.189896836876869202e-01
-2.139568924903869629e-01
3.296362459659576416e-01
5.280446410179138184e-01
-5.585698485374450684e-01
-4.533716291189193726e-02
4.413768053054809570e-01
-8.904986083507537842e-02
-3.678066432476043701e-01
8.135751485824584961e-01
4.338422417640686035e-01
1.066040247678756714e-01
1.070852652192115784e-01
2.625996172428131104e-01
7.027314305305480957e-01
-1.786867529153823853e-01
5.849033594131469727e-01
-5.696830898523330688e-02
-2.028855383396148682e-01
3.760526180267333984e-01
-7.399341464042663574e-01
6.688557267189025879e-01
6.799268126487731934e-01
-9.367616176605224609e-01
2.637288868427276611e-01
2.285193055868148804e-01
-6.871755123138427734e-01
-3.347724378108978271e-01
6.982248276472091675e-02
-6.293635368347167969e-01
-8.978656530380249023e-01
-7.320722937583923340e-02
3.541054427623748779e-01
5.610192418098449707e-01
3.279820084571838379e-01
1.803687214851379395e-01
-8.776255846023559570e-01
-8.781132698059082031e-01
1.056038022041320801e+00
-4.361955523490905762e-01
-6.819104552268981934e-01
1.504361331462860107e-01
5.964525341987609863e-01
-1.645549982786178589e-01
-1.170780301094055176e+00
3.874875605106353760e-01
2.915441691875457764e-01
-7.898151278495788574e-01
7.460984587669372559e-02
5.158802121877670288e-02
-5.173258781433105469e-01
2.320075780153274536e-01
3.717378675937652588e-01
-6.303447484970092773e-01
-4.070984125137329102e-01
-2.935901284217834473e-01
4.066042602062225342e-01
-4.716219305992126465e-01
-5.964992046356201172e-01
-4.109925925731658936e-01
1.411657929420471191e-01
2.557276189327239990e-01
4.712440073490142822e-01
-3.294777870178222656e-01
-9.349832683801651001e-02
1.247300133109092712e-01
-1.281219720840454102e-01
1.763211339712142944e-01
1.481120288372039795e-01
-3.571648001670837402e-01
1.216469049453735352e+00
7.317869067192077637e-01
-3.799219131469726562e-01
4.577167034149169922e-01
2.672427892684936523e-01
-4.076295346021652222e-02
3.778746351599693298e-02
1.219197511672973633e-01
-7.330632805824279785e-01
-7.945144176483154297e-01
4.896206855773925781e-01
5.659422874450683594e-01
-1.418850421905517578e+00
2.471971809864044189e-01
6.066889166831970215e-01
4.824240207672119141e-01
-5.961577892303466797e-01
6.020786166191101074e-01
5.158117786049842834e-02
-5.453255772590637207e-01
3.773747384548187256e-01
3.868144452571868896e-01
-7.175038456916809082e-01
-3.544520437717437744e-01
-2.038078159093856812e-01
-7.697647809982299805e-01
-1.117831468582153320e+00
-6.275826096534729004e-01
-5.598024725914001465e-01
-8.198267966508865356e-02
3.705772459506988525e-01
-2.646853029727935791e-01
2.487108260393142700e-01
4.667917191982269287e-01
2.629325687885284424e-01
8.767908811569213867e-01
3.464661836624145508e-01
2.765117585659027100e-01
-4.645512700080871582e-01
1.434851884841918945e+00
8.012766838073730469e-01
5.011494755744934082e-01
1.730361938476562500e+00
1.425015807151794434e+00
1.258359432220458984e+00
7.452407479286193848e-01
1.197052836418151855e+00
1.013532400131225586e+00
2.106405794620513916e-03
8.878022432327270508e-01
6.027567982673645020e-01
3.295499682426452637e-01
1.548727393150329590e+00
1.941184043884277344e+00
1.516292810440063477e+00
3.904555737972259521e-01
1.124699831008911133e+00
7.111622691154479980e-01
2.613032460212707520e-01
9.932469725608825684e-01
1.761112809181213379e+00
-3.926659226417541504e-01
6.680637001991271973e-01
1.070879340171813965e+00
7.239553332328796387e-01
-1.546846628189086914e-01
1.055492758750915527e+00
2.524780631065368652e-01
4.154957830905914307e-01
3.318560123443603516e-02
4.095599949359893799e-01
4.738389253616333008e-01
-1.911828070878982544e-01
8.050873130559921265e-02
5.795653462409973145e-01
6.179963350296020508e-01
-1.049729883670806885e-01
-6.370536684989929199e-01
1.215719461441040039e+00
4.990963637828826904e-01
-4.385231137275695801e-01
9.395956993103027344e-01
7.892689704895019531e-01
1.363036632537841797e+00
-6.030821800231933594e-01
4.283596277236938477e-01
-2.097136974334716797e-01
-8.482219278812408447e-02
6.396428942680358887e-01
9.818812608718872070e-01
-3.483852148056030273e-01
8.563718199729919434e-01
1.093646645545959473e+00
5.538055300712585449e-01
9.736348688602447510e-02
8.940517902374267578e-01
2.478145807981491089e-01
3.829376399517059326e-01
2.804853916168212891e-01
1.394921779632568359e+00
-5.314682722091674805e-01
3.741587400436401367e-01
8.933974504470825195e-01
-2.579692006111145020e-01
1.493002474308013916e-01
7.091293334960937500e-01
2.690271139144897461e-01
1.346296787261962891e+00
8.436495661735534668e-01
6.872959136962890625e-01
-8.451104909181594849e-02
4.460986554622650146e-01
6.575084328651428223e-01
8.547595739364624023e-01
2.862519025802612305e-01
6.390381455421447754e-01
3.391014933586120605e-01
5.964959859848022461e-01
9.827805161476135254e-01
9.166312962770462036e-02
8.500809669494628906e-01
1.278428435325622559e+00
3.756395876407623291e-01
2.731236815452575684e-01
7.751969099044799805e-01
6.623242050409317017e-02
5.014759302139282227e-01
7.048891186714172363e-01
1.438286066055297852e+00
-1.026426330208778381e-01
1.016921520233154297e+00
1.644953727722167969e+00
9.921481609344482422e-01
-3.119533956050872803e-01
1.119050383567810059e+00
7.020906209945678711e-01
1.610976271331310272e-02
1.512897849082946777e+00
1.151046276092529297e+00
-4.120965600013732910e-01
8.102861642837524414e-01
3.224647939205169678e-01
2.111927121877670288e-01
-1.246800087392330170e-02
1.006455063819885254e+00
1.431774616241455078e+00
3.143779635429382324e-01
1.231334209442138672e+00
1.117272853851318359e+00
3.765396177768707275e-01
9.920077919960021973e-01
8.767364621162414551e-01
7.291749715805053711e-01
3.889147043228149414e-01
9.922997951507568359e-01
5.161944627761840820e-01
1.546638011932373047e+00
7.727141380310058594e-01
6.678706407546997070e-01
7.601099610328674316e-01
5.659038424491882324e-01
6.828114986419677734e-01
6.739047765731811523e-01
9.533554911613464355e-01
4.638662636280059814e-01
-2.399339228868484497e-01
1.171102285385131836e+00
8.969263434410095215e-01
-1.182152982801198959e-02
8.350664377212524414e-01
7.199478745460510254e-01
8.947041630744934082e-01
6.361578702926635742e-01
6.816318035125732422e-01
9.503851532936096191e-01
-3.088729679584503174e-01
1.090217709541320801e+00
9.361257553100585938e-01
-3.185365498065948486e-01
6.596528291702270508e-01
9.441578984260559082e-01
8.440309762954711914e-01
-5.035657286643981934e-01
4.777057468891143799e-01
6.174940243363380432e-02
3.757397532463073730e-01
9.905256628990173340e-01
8.122504353523254395e-01
1.531701833009719849e-01
3.420575857162475586e-01
2.356257289648056030e-01
5.566119551658630371e-01
-3.800721764564514160e-01
6.803972125053405762e-01
-1.094818264245986938e-01
1.070602297782897949e+00
5.826274752616882324e-01
1.011725425720214844e+00
5.073499679565429688e-01
-1.145734116435050964e-01
2.524158656597137451e-01
4.806005358695983887e-01
5.401608347892761230e-01
4.024184942245483398e-01
-2.760795652866363525e-01
1.266512632369995117e+00
5.230690836906433105e-01
-1.216149687767028809e+00
5.703980326652526855e-01
3.932407200336456299e-01
1.839868426322937012e-01
-3.757001161575317383e-01
1.856873631477355957e-01
-4.249065816402435303e-01
-8.688135147094726562e-01
6.298534870147705078e-01
-1.553206890821456909e-01
-5.656610727310180664e-01
9.553945809602737427e-02
8.872632384300231934e-01
1.647965610027313232e-02
-8.617426753044128418e-01
7.353459000587463379e-01
1.206055507063865662e-01
-2.235905379056930542e-01
6.103996634483337402e-01
1.585810661315917969e+00
-5.671094655990600586e-01
-1.579205691814422607e-01
5.488141253590583801e-02
-7.190657407045364380e-02
-4.862257838249206543e-01
-1.769724041223526001e-01
-3.170971870422363281e-01
2.805421948432922363e-01
1.951709240674972534e-01
8.660148382186889648e-01
-3.038887083530426025e-01
-1.644035428762435913e-01
2.070567309856414795e-01
-4.009999334812164307e-01
5.323651805520057678e-02
-2.529723942279815674e-01
-5.539656281471252441e-01
3.345477879047393799e-01
-3.149683400988578796e-02
-1.074191331863403320e+00
-2.803255245089530945e-02
2.785213291645050049e-02
-6.779114902019500732e-02
-1.092209458351135254e+00
-4.789933562278747559e-01
-1.135328173637390137e+00
-9.042744040489196777e-01
1.140656974166631699e-02
3.825019299983978271e-01
-1.080108046531677246e+00
3.146751970052719116e-02
7.118872553110122681e-02
-2.107442319393157959e-01
-5.916255116462707520e-01
-6.000335812568664551e-01
-1.056632757186889648e+00
-5.506954193115234375e-01
3.726115822792053223e-01
1.280849099159240723e+00
-5.144348144531250000e-01
-9.702722728252410889e-02
1.093278527259826660e-01
-9.011750221252441406e-01
-5.691804289817810059e-01
-4.401795864105224609e-01
-9.953591972589492798e-02
-3.462229073047637939e-01
-7.836232334375381470e-02
-2.744944393634796143e-01
-4.139851629734039307e-01
-7.172568440437316895e-01
-2.333167940378189087e-01
1.776310503482818604e-01
-8.215935230255126953e-01
-5.508870482444763184e-01
-7.485303878784179688e-01
-2.191579528152942657e-02
3.700311183929443359e-01
-3.027351498603820801e-01
-1.873245537281036377e-01
3.040261566638946533e-01
-1.946661621332168579e-01
1.597917228937149048e-01
7.143192738294601440e-02
-4.552609622478485107e-01
-1.501682400703430176e+00
4.211848080158233643e-01
4.076520204544067383e-01
-7.865520119667053223e-01
2.993094027042388916e-01
1.866879612207412720e-01
-3.558221459388732910e-01
-1.308966279029846191e+00
-5.002389550209045410e-01
-7.363445162773132324e-01
-4.133632183074951172e-01
1.262769222259521484e+00
5.344608426094055176e-01
-6.002263426780700684e-01
-6.870375275611877441e-01
1.541152447462081909e-01
4.452573060989379883e-01
-8.161698579788208008e-01
-4.039601422846317291e-03
-1.262525677680969238e+00
-5.906043648719787598e-01
8.205661773681640625e-01
-2.103275507688522339e-01
-8.867323994636535645e-01
-6.752162575721740723e-01
-2.846265137195587158e-01
-4.415630400180816650e-01
-8.868362307548522949e-01
-2.272405475378036499e-01
-8.615417480468750000e-01
1.093986853957176208e-01
4.360051825642585754e-02
-3.076291978359222412e-01
-4.113368391990661621e-01
5.610378980636596680e-01
-5.379296094179153442e-02
-5.475612878799438477e-01
4.282513633370399475e-02
-3.523115813732147217e-01
-1.274719357490539551e+00
5.357909798622131348e-01
-1.036868914961814880e-01
-9.208407998085021973e-01
6.469374299049377441e-01
8.958323299884796143e-02
4.689476191997528076e-01
-9.103022813796997070e-01
-1.542217433452606201e-01
-7.599934935569763184e-01
-9.940837621688842773e-01
4.442801475524902344e-01
-7.202240824699401855e-02
-2.112556219100952148e+00
4.958112537860870361e-02
1.468530893325805664e-01
-8.484335541725158691e-01
-1.659000873565673828e+00
3.649969398975372314e-01
-9.129348993301391602e-01
-8.936649560928344727e-02
-2.515196502208709717e-01
-3.988251686096191406e-01
-1.076596856117248535e+00
-5.864522457122802734e-01
3.013446033000946045e-01
-2.207317799329757690e-01
-1.350587725639343262e+00
-6.871743798255920410e-01
-8.224066495895385742e-01
3.417688906192779541e-01
-2.017490863800048828e-01
-7.218500971794128418e-01
-7.610517740249633789e-01
-1.580649316310882568e-01
-4.045622944831848145e-01
-1.232553839683532715e+00
-2.571136653423309326e-01
-9.938945174217224121e-01
-1.369655728340148926e+00
1.708470880985260010e-01
-5.207151770591735840e-01
-1.416410684585571289e+00
-5.125889778137207031e-01
3.927023112773895264e-01
-5.879756212234497070e-01
-8.678776025772094727e-01
1.149830892682075500e-01
-8.750185966491699219e-01
-8.028463721275329590e-01
3.349679708480834961e-01
-1.395508944988250732e-01
-1.545286893844604492e+00
5.014085769653320312e-02
-1.222512647509574890e-01
-9.156379699707031250e-01
-1.280699849128723145e+00
-3.732403516769409180e-01
-5.128892660140991211e-01
-4.121539890766143799e-01
2.482587296981364489e-04
7.352640628814697266e-01
-5.374532341957092285e-01
1.817684620618820190e-01
8.724866807460784912e-02
-4.451067745685577393e-01
-1.088065862655639648e+00
-1.415770500898361206e-01
3.795820772647857666e-01
5.680831670761108398e-01
-3.034448325634002686e-01
3.052414059638977051e-01
-5.133701562881469727e-01
-1.065920814871788025e-01
-5.797117576003074646e-02
-3.391770422458648682e-01
4.568885639309883118e-02
-4.557622969150543213e-01
-5.839852690696716309e-01
4.373686015605926514e-01
7.193925976753234863e-02
-4.441334307193756104e-01
2.326247245073318481e-01
-3.805139362812042236e-01
-8.669560551643371582e-01
-4.488289356231689453e-01
-3.226616382598876953e-01
-6.051529645919799805e-01
-6.252418160438537598e-01
-2.730881981551647186e-02
2.855246961116790771e-01
-1.394882798194885254e+00
8.932139873504638672e-01
2.168616354465484619e-01
-1.791794002056121826e-01
-9.705660343170166016e-01
5.711485166102647781e-03
-6.153080612421035767e-02
-6.137599945068359375e-01
1.462095528841018677e-01
6.621236801147460938e-01
-8.620260953903198242e-01
-5.090236067771911621e-01
7.108233571052551270e-01
2.735653519630432129e-01
-2.838695645332336426e-01
4.834788441658020020e-01
8.602263778448104858e-02
3.568865358829498291e-01
8.755589127540588379e-01
1.879269331693649292e-01
-2.255431264638900757e-01
-1.377804130315780640e-01
1.504352539777755737e-01
2.218596190214157104e-01
-4.060509204864501953e-01
9.246191382408142090e-01
-4.361415207386016846e-01
3.378783464431762695e-01
4.851044714450836182e-01
-5.151104927062988281e-01
4.230248630046844482e-01
3.537230193614959717e-01
-1.425980180501937866e-01
-4.114222824573516846e-01
1.035560965538024902e+00
-4.040684401988983154e-01
-3.966255187988281250e-01
1.063487648963928223e+00
1.265585064888000488e+00
-5.355863571166992188e-01
6.404738128185272217e-02
7.792419791221618652e-01
4.077533483505249023e-01
3.514933213591575623e-02
5.433913469314575195e-01
-5.075802803039550781e-01
-9.601523280143737793e-01
6.995928883552551270e-01
5.230950713157653809e-01
2.416342198848724365e-01
2.876326143741607666e-01
6.809382438659667969e-01
-2.011959403753280640e-01
-6.985064744949340820e-01
2.145352810621261597e-01
-5.782416835427284241e-02
-3.343159258365631104e-01
7.854017019271850586e-01
-2.752333879470825195e-01
-5.568379759788513184e-01
-3.932460248470306396e-01
-1.052263602614402771e-01
-3.613745570182800293e-01
-2.630199193954467773e-01
-5.036779046058654785e-01
-1.145015597343444824e+00
4.161144420504570007e-02
2.115357518196105957e-01
4.145050942897796631e-01
-8.764164447784423828e-01
4.636625647544860840e-01
2.873578965663909912e-01
-4.560862481594085693e-01
8.490898609161376953e-01
-8.247339725494384766e-01
-3.090315461158752441e-01
7.125138044357299805e-01
8.178333640098571777e-01
-5.906467437744140625e-01
3.473949134349822998e-01
7.560712695121765137e-01
5.688655972480773926e-01
-7.143758535385131836e-01
-7.615668326616287231e-02
-2.082078307867050171e-01
-4.848276674747467041e-01
4.817218184471130371e-01
5.702581405639648438e-01
-1.169512987136840820e+00
6.195249557495117188e-01
6.268211007118225098e-01
-6.226133182644844055e-02
-2.109831869602203369e-01
2.757540047168731689e-01
4.399343729019165039e-01
-1.743519157171249390e-01
2.595929801464080811e-01
9.229243397712707520e-01
-1.045752286911010742e+00
1.417546123266220093e-01
5.145786404609680176e-01
4.668531566858291626e-02
-2.317126542329788208e-01
4.558591544628143311e-01
-2.500381767749786377e-01
9.283016324043273926e-01
1.244599103927612305e+00
2.052812129259109497e-01
3.609884977340698242e-01
8.225935101509094238e-01
1.455211162567138672e+00
4.402752816677093506e-01
5.282183885574340820e-01
3.763656616210937500e-01
2.644068300724029541e-01
1.993382692337036133e+00
7.319890856742858887e-01
4.313077405095100403e-02
1.016309380531311035e+00
1.310279607772827148e+00
6.063153147697448730e-01
2.399041652679443359e-01
4.340480566024780273e-01
-6.731426715850830078e-01
-2.120926678180694580e-01
1.308315515518188477e+00
3.239518702030181885e-01
-1.040219187736511230e+00
7.992867827415466309e-01
1.181547284126281738e+00
9.340539574623107910e-03
-7.088540792465209961e-01
-2.211765795946121216e-01
5.579943060874938965e-01
-7.556854188442230225e-02
4.113975465297698975e-01
3.815400227904319763e-02
-1.260159850120544434e+00
-1.732095330953598022e-01
2.831889390945434570e-01
1.171431764960289001e-01
-5.979503989219665527e-01
2.718891389667987823e-02
3.720838427543640137e-01
2.742477059364318848e-01
4.662015438079833984e-01
2.069494426250457764e-01
-3.914500474929809570e-01
1.861892789602279663e-01
1.002931952476501465e+00
-4.858855903148651123e-01
8.551346510648727417e-02
2.604711055755615234e-01
-6.676551699638366699e-02
5.061276555061340332e-01
-3.556685745716094971e-01
-1.168113231658935547e+00
-6.627282500267028809e-02
1.187033280730247498e-01
-8.420358598232269287e-02
-3.783083558082580566e-01
1.574241071939468384e-01
-2.311333715915679932e-01
-4.299246519804000854e-02
6.138210892677307129e-01
4.596031308174133301e-01
-5.663481950759887695e-01
2.389427721500396729e-01
1.576699465513229370e-01
-4.673359990119934082e-01
-7.710766792297363281e-01
-1.781782656908035278e-01
1.065656691789627075e-01
-1.649179011583328247e-01
-3.779323026537895203e-02
8.724974989891052246e-01
-1.009570837020874023e+00
1.307502621784806252e-03
7.177973389625549316e-01
-4.572984576225280762e-02
-1.034427165985107422e+00
5.512639880180358887e-01
4.748845100402832031e-01
2.089546024799346924e-01
-3.119032979011535645e-01
4.277168810367584229e-01
-4.342248141765594482e-01
-3.733672797679901123e-01
1.159418597817420959e-01
-1.920182704925537109e-01
-7.990970015525817871e-01
-6.936925649642944336e-02
-2.855721414089202881e-01
3.184695243835449219e-01
9.056988954544067383e-01
-7.623057067394256592e-02
4.001354277133941650e-01
1.645507961511611938e-01
-1.677271574735641479e-01
-7.200627923011779785e-01
2.563543319702148438e-01
-5.228537321090698242e-01
-8.827793002128601074e-01
-1.538501679897308350e-01
4.895689785480499268e-01
-7.539786100387573242e-01
4.070730507373809814e-01
4.119962155818939209e-01
-8.724815249443054199e-01
-1.798594713211059570e+00
-9.474808722734451294e-02
-8.168990612030029297e-01
-4.103573262691497803e-01
-7.107812166213989258e-01
-3.669792115688323975e-01
-1.308016538619995117e+00
1.989502161741256714e-01
3.486637771129608154e-01
-9.390156269073486328e-01
-6.351463794708251953e-01
1.637191772460937500e-01
-1.682933270931243896e-01
-9.872546195983886719e-01
-2.647015452384948730e-01
1.085661537945270538e-02
-1.211830377578735352e+00
-8.793258666992187500e-01
-4.628715813159942627e-01
-9.302139878273010254e-01
-1.450247883796691895e+00
-6.486074924468994141e-01
1.704366058111190796e-01
-4.043413996696472168e-01
-2.140073478221893311e-01
-1.272989869117736816e+00
-7.177454829216003418e-01
-3.681034743785858154e-01
-7.588257789611816406e-01
-1.193546772003173828e+00
-5.160225033760070801e-01
-3.799552619457244873e-01
-1.428149223327636719e+00
1.004329845309257507e-01
2.967962622642517090e-01
-9.643184542655944824e-01
2.601163089275360107e-01
-4.636805355548858643e-01
-3.992036283016204834e-01
-1.276539564132690430e+00
-3.707120716571807861e-01
-8.454979956150054932e-02
-1.559304237365722656e+00
2.017687708139419556e-01
7.930462062358856201e-02
-1.369681000709533691e+00
4.325131773948669434e-01
-1.619475632905960083e-01
-1.088554382324218750e+00
-1.851504325866699219e+00
-5.674319267272949219e-01
-7.264892756938934326e-02
-1.075683116912841797e+00
1.464643143117427826e-02
5.562090501189231873e-02
-1.201204180717468262e+00
-9.332574605941772461e-01
-9.661065340042114258e-01
-1.163378477096557617e+00
-1.201382040977478027e+00
-2.709542512893676758e-01
-9.619885087013244629e-01
-6.566168069839477539e-01
-7.899728417396545410e-01
-7.165750265121459961e-01
-2.119712531566619873e-01
-1.154240489006042480e+00
-3.582142293453216553e-01
-6.096111536026000977e-01
-7.512738704681396484e-01
2.358853220939636230e-01
-1.356575608253479004e+00
-5.024145822972059250e-03
-7.014682888984680176e-01
-1.281702756881713867e+00
-6.966642737388610840e-01
-2.643838524818420410e-01
-1.088740706443786621e+00
-1.015708327293395996e+00
-4.029345512390136719e-01
-8.979186415672302246e-01
-1.091051816940307617e+00
-1.515636444091796875e-01
3.368224576115608215e-02
-1.178416967391967773e+00
-6.119523644447326660e-01
-1.692929118871688843e-01
-2.192789614200592041e-01
-9.830591082572937012e-01
3.749686777591705322e-01
-9.482447504997253418e-01
-7.854152917861938477e-01
-2.834511101245880127e-01
5.373943969607353210e-02
-8.851857781410217285e-01
-2.057032734155654907e-01
-3.284611999988555908e-01
-7.230685949325561523e-01
-1.545999050140380859e+00
-4.272806048393249512e-01
-1.037662267684936523e+00
6.467419862747192383e-01
-5.253272652626037598e-01
2.768570370972156525e-02
-8.706693053245544434e-01
-7.938973903656005859e-01
-9.899327158927917480e-02
-4.854457974433898926e-01
-2.843426465988159180e-01
-4.283322095870971680e-01
-9.162778258323669434e-01
-1.785983331501483917e-02
-1.393836587667465210e-01
-7.120816707611083984e-01
-1.733797490596771240e-01
7.373077273368835449e-01


==> plots/data/f030_sr_fixed_10k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_sr_fixed_10k_nocycles/align.txt <==
160 260


==> plots/data/f030_sr_fixed_10k_nocycles/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
39.0625 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
136.71875 4.5 0 -9.0
146.484375 4.5 0 -9.0
166.015625 4.5 0 -9.0
185.546875 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
214.84375 4.5 0 -9.0
224.609375 4.5 0 -9.0
234.375 4.5 0 -9.0
244.140625 4.5 0 -9.0
253.90625 4.5 0 -9.0
263.671875 4.5 0 -9.0
283.203125 4.5 0 -9.0
302.734375 4.5 0 -9.0
312.5 4.5 0 -9.0
322.265625 4.5 0 -9.0
332.03125 4.5 0 -9.0
341.796875 4.5 0 -9.0
351.5625 4.5 0 -9.0
361.328125 4.5 0 -9.0
371.09375 4.5 0 -9.0
380.859375 4.5 0 -9.0
400.390625 4.5 0 -9.0
419.921875 4.5 0 -9.0
429.6875 4.5 0 -9.0
439.453125 4.5 0 -9.0
449.21875 4.5 0 -9.0
458.984375 4.5 0 -9.0
468.75 4.5 0 -9.0
478.515625 4.5 0 -9.0
488.28125 4.5 0 -9.0
498.046875 4.5 0 -9.0
517.578125 4.5 0 -9.0
537.109375 4.5 0 -9.0
556.640625 4.5 0 -9.0
576.171875 4.5 0 -9.0
595.703125 4.5 0 -9.0
615.234375 4.5 0 -9.0
634.765625 4.5 0 -9.0
644.53125 4.5 0 -9.0
654.296875 4.5 0 -9.0
664.0625 4.5 0 -9.0
673.828125 4.5 0 -9.0
693.359375 4.5 0 -9.0
712.890625 4.5 0 -9.0
722.65625 4.5 0 -9.0
732.421875 4.5 0 -9.0
742.1875 4.5 0 -9.0
751.953125 4.5 0 -9.0
761.71875 4.5 0 -9.0
781.25 4.5 0 -9.0
800.78125 4.5 0 -9.0
810.546875 4.5 0 -9.0
820.3125 4.5 0 -9.0
830.078125 4.5 0 -9.0
839.84375 4.5 0 -9.0
849.609375 4.5 0 -9.0
859.375 4.5 0 -9.0
869.140625 4.5 0 -9.0
878.90625 4.5 0 -9.0
898.4375 4.5 0 -9.0
917.96875 4.5 0 -9.0
927.734375 4.5 0 -9.0
937.5 4.5 0 -9.0
947.265625 4.5 0 -9.0
957.03125 4.5 0 -9.0
966.796875 4.5 0 -9.0
976.5625 4.5 0 -9.0
986.328125 4.5 0 -9.0
996.09375 4.5 0 -9.0
1015.625 4.5 0 -9.0
1035.15625 4.5 0 -9.0
1044.921875 4.5 0 -9.0
1054.6875 4.5 0 -9.0
1064.453125 4.5 0 -9.0
1074.21875 4.5 0 -9.0
1083.984375 4.5 0 -9.0
1093.75 4.5 0 -9.0
1103.515625 4.5 0 -9.0
1113.28125 4.5 0 -9.0
1132.8125 4.5 0 -9.0
1152.34375 4.5 0 -9.0
1171.875 4.5 0 -9.0
1191.40625 4.5 0 -9.0
1210.9375 4.5 0 -9.0
1230.46875 4.5 0 -9.0
1250.0 4.5 0 -9.0
1259.765625 4.5 0 -9.0
1269.53125 4.5 0 -9.0
1279.296875 4.5 0 -9.0
1289.0625 4.5 0 -9.0
1308.59375 4.5 0 -9.0
1328.125 4.5 0 -9.0
1337.890625 4.5 0 -9.0
1347.65625 4.5 0 -9.0
1357.421875 4.5 0 -9.0
1367.1875 4.5 0 -9.0
1376.953125 4.5 0 -9.0
1396.484375 4.5 0 -9.0
1416.015625 4.5 0 -9.0
1425.78125 4.5 0 -9.0
1435.546875 4.5 0 -9.0
1445.3125 4.5 0 -9.0
1455.078125 4.5 0 -9.0
1464.84375 4.5 0 -9.0
1474.609375 4.5 0 -9.0
1484.375 4.5 0 -9.0
1494.140625 4.5 0 -9.0
1513.671875 4.5 0 -9.0
1533.203125 4.5 0 -9.0
1542.96875 4.5 0 -9.0
1552.734375 4.5 0 -9.0
1562.5 4.5 0 -9.0
1572.265625 4.5 0 -9.0
1582.03125 4.5 0 -9.0
1591.796875 4.5 0 -9.0
1601.5625 4.5 0 -9.0
1611.328125 4.5 0 -9.0
1630.859375 4.5 0 -9.0
1650.390625 4.5 0 -9.0
1660.15625 4.5 0 -9.0
1669.921875 4.5 0 -9.0
1679.6875 4.5 0 -9.0
1689.453125 4.5 0 -9.0
1699.21875 4.5 0 -9.0
1708.984375 4.5 0 -9.0
1718.75 4.5 0 -9.0
1728.515625 4.5 0 -9.0
1748.046875 4.5 0 -9.0
1767.578125 4.5 0 -9.0
1787.109375 4.5 0 -9.0
1806.640625 4.5 0 -9.0


==> plots/data/f030_sr_fixed_10k_nocycles/sample_range.txt <==
156 176


==> plots/data/f030_sr_fixed_10k_nocycles/tvals.txt <==
1.396816134452819824e+00
-7.918629646301269531e-01
4.848125576972961426e-02
7.755455374717712402e-01
5.037799105048179626e-02
6.560578346252441406e-01
7.735926508903503418e-01
-8.008986115455627441e-01
-1.719764113426208496e+00
-1.059110283851623535e+00
2.902433648705482483e-02
-6.446431875228881836e-01
2.592566311359405518e-01
1.176091432571411133e+00
6.170846894383430481e-02
2.996420860290527344e-01
-3.367305397987365723e-01
-1.314592838287353516e+00
-9.879584908485412598e-01
-2.271019667387008667e-01
-2.930132150650024414e-01
-1.520859122276306152e+00
7.403671741485595703e-01
1.167872786521911621e+00
-8.440795354545116425e-03
1.159275293350219727e+00
1.162671327590942383e+00
-1.297883868217468262e+00
-1.296070218086242676e+00
-1.107688784599304199e+00
-2.773078382015228271e-01
-1.311633735895156860e-01
7.572356462478637695e-01
1.083874583244323730e+00
5.888661146163940430e-01
1.109229564666748047e+00
2.238241881132125854e-01
-1.217824891209602356e-01
-1.239939033985137939e-01
8.804961293935775757e-02
-6.739052534103393555e-01
-3.826333582401275635e-02
-1.885675592347979546e-03
1.807517255656421185e-03
-2.539449930191040039e-01
8.231464773416519165e-02
-5.200994014739990234e-01
-1.098881959915161133e+00
-5.187357068061828613e-01
3.353572264313697815e-02
-1.328190326690673828e+00
2.196146398782730103e-01
8.953967690467834473e-01
9.234760701656341553e-02
-1.316672414541244507e-01
5.923231840133666992e-01
-1.129091024398803711e+00
-6.020270586013793945e-01
-3.028055131435394287e-01
-1.400780975818634033e-01
-5.798860192298889160e-01
-2.113809287548065186e-01
6.218299269676208496e-01
1.839162111282348633e-01
-6.675297766923904419e-02
6.570847630500793457e-01
-9.293750524520874023e-01
-7.253211736679077148e-01
-1.174809336662292480e-01
-7.229005545377731323e-02
1.051612347364425659e-01
1.331009626388549805e+00
1.722006440162658691e+00
5.514234900474548340e-01
3.230243027210235596e-01
3.764850199222564697e-01
-1.982306540012359619e-01
1.892491579055786133e-01
3.351805508136749268e-01
-8.372370004653930664e-01
6.283792257308959961e-01
5.500693917274475098e-01
7.998083233833312988e-01
-7.939594238996505737e-02
1.568542480468750000e+00
-3.569868206977844238e-01
-1.943055987358093262e-01
-3.383245468139648438e-01
-1.190350055694580078e-01
1.397858738899230957e+00
1.309345602989196777e+00
1.981834769248962402e+00
7.219143509864807129e-01
6.534753739833831787e-02
1.022683739662170410e+00
5.508888363838195801e-01
2.758874297142028809e-01
9.805824160575866699e-01
6.708000898361206055e-01
-4.244425892829895020e-02
1.283267736434936523e+00
2.058997631072998047e+00
1.456682085990905762e+00
6.742263436317443848e-01
2.176015853881835938e+00
-2.937957644462585449e-01
-5.372788906097412109e-01
1.907953172922134399e-01
-1.837763339281082153e-01
5.514547228813171387e-01
2.215093612670898438e+00
2.028070449829101562e+00
6.607815623283386230e-01
8.574796915054321289e-01
1.418692588806152344e+00
-1.630048304796218872e-01
1.355482786893844604e-01
4.750807955861091614e-02
-1.060125946998596191e+00
-2.411281690001487732e-03
1.074427604675292969e+00
4.960518479347229004e-01
5.336883664131164551e-01
1.676236033439636230e+00
2.685990333557128906e-01
-4.909414052963256836e-01
-2.428508698940277100e-01
3.465782105922698975e-01
-8.024413585662841797e-01
6.871455907821655273e-01
1.151887893676757812e+00
7.708265781402587891e-01
-3.220565244555473328e-02
9.742689132690429688e-01
-9.346500039100646973e-01
-4.486012458801269531e-01
8.905757665634155273e-01
-3.323969841003417969e-01
-4.156433045864105225e-01
3.563519716262817383e-01
5.080074667930603027e-01
2.907102704048156738e-01
1.482798308134078979e-01
1.172079920768737793e+00
-4.001908302307128906e-01
-2.746128737926483154e-01
-2.080879211425781250e-01
-1.225261688232421875e-01
-2.051976174116134644e-01
1.068189740180969238e+00
1.271602034568786621e+00
3.539337515830993652e-01
4.136399328708648682e-01
2.643215954303741455e-01
-3.829499185085296631e-01
-2.791357636451721191e-01
2.263813018798828125e-01
-3.269182145595550537e-01
-2.739168470725417137e-03
7.195689678192138672e-01
1.390504837036132812e+00
9.108770489692687988e-01
1.393021345138549805e+00
5.946977734565734863e-01
-4.093751907348632812e-01
3.019386231899261475e-01
-3.658386468887329102e-01
-9.036296606063842773e-01
6.060107350349426270e-01
1.777890086174011230e+00
8.701039552688598633e-01
4.998660460114479065e-02
1.496192574501037598e+00
-1.827787160873413086e-01
-7.618404626846313477e-01
-7.666667550802230835e-02
7.965059280395507812e-01
-3.384155333042144775e-01
1.510338306427001953e+00
1.535312414169311523e+00
1.161533355712890625e+00
9.997685551643371582e-01
2.350263118743896484e+00
-1.619494855403900146e-01
-4.910037815570831299e-01
1.492441594600677490e-01
3.301474824547767639e-02
-2.627083957195281982e-01
1.379957556724548340e+00
2.789566993713378906e+00
8.473235964775085449e-01
1.496461153030395508e+00
1.457135677337646484e+00
-3.548633754253387451e-01
9.519864320755004883e-01
-1.287612617015838623e-01
-5.578344464302062988e-01
-1.154265522956848145e+00
-1.544583141803741455e-01
4.891552925109863281e-01
-2.897444367408752441e-01
7.320882081985473633e-01
5.788591504096984863e-01
-8.517581820487976074e-01
-5.024314522743225098e-01
-6.377792358398437500e-01
-1.014959931373596191e+00
3.100024163722991943e-01
8.197836279869079590e-01
6.523489356040954590e-01
-2.569252252578735352e-01
3.055191040039062500e-01
-5.610676407814025879e-01
-9.455966949462890625e-01
-1.057237759232521057e-01
3.243286907672882080e-01
-1.321527242660522461e+00
-2.757052332162857056e-02
1.010483503341674805e+00
3.633280098438262939e-01
5.734289288520812988e-01
1.692873597145080566e+00
-6.555049419403076172e-01
-4.340173602104187012e-01
1.644498109817504883e-01
1.378806680440902710e-01
-7.466290593147277832e-01
6.632882356643676758e-01
1.373471260070800781e+00
1.365695446729660034e-01
8.275563120841979980e-01
1.411144375801086426e+00
-3.069930672645568848e-01
-1.279066950082778931e-01
-6.546186804771423340e-01
-4.395059049129486084e-01
-1.452025175094604492e+00
8.653627336025238037e-02
5.733307003974914551e-01
3.167048096656799316e-01
1.035504937171936035e+00
7.131180763244628906e-01
-8.224157691001892090e-01
-7.322130203247070312e-01
-3.977430164813995361e-01
-1.405090928077697754e+00
7.955703884363174438e-03
6.732844114303588867e-01
7.726402878761291504e-01
-3.030754923820495605e-01
5.440831184387207031e-01
-6.708755493164062500e-01
-3.217421174049377441e-01
-7.489624619483947754e-02
4.231140613555908203e-01
-1.655122756958007812e+00
2.202275991439819336e-01
6.416385769844055176e-01
-1.474538594484329224e-01
7.011989355087280273e-01
1.790196776390075684e+00
-5.264347791671752930e-01
-5.794178247451782227e-01
-6.454995870590209961e-01
9.481815993785858154e-02
-6.084980964660644531e-01
1.118694901466369629e+00
1.173788905143737793e+00
5.524703860282897949e-01
3.222255408763885498e-01
1.129733681678771973e+00
-4.624352455139160156e-01
-2.579103596508502960e-02
-4.411818087100982666e-01
-3.901963233947753906e-01
-1.568839311599731445e+00
-6.896550059318542480e-01
6.065018847584724426e-02
-2.595096267759799957e-02
5.221903920173645020e-01
2.760372869670391083e-02
-1.187058210372924805e+00
-5.584880709648132324e-01
-7.172965407371520996e-01
-1.927102208137512207e+00
-5.672263503074645996e-01
5.276190042495727539e-01
-3.192591965198516846e-01
-2.983676493167877197e-01
8.048049174249172211e-03
-8.046833276748657227e-01
-1.958853304386138916e-01
-8.034481406211853027e-01
-3.465245068073272705e-01
-2.142794132232666016e+00
-5.001273155212402344e-01
2.881589233875274658e-01
-8.272142708301544189e-02
-4.646869599819183350e-01
1.129488706588745117e+00
-1.019599318504333496e+00
-2.461362481117248535e-01
-6.603496670722961426e-01
-4.951212704181671143e-01
-1.993647217750549316e+00
2.143866866827011108e-01
1.450177073478698730e+00
-4.094599783420562744e-01
-7.440420985221862793e-01
5.147217512130737305e-01
-1.249941229820251465e+00
-4.155543148517608643e-01
-1.865510463714599609e+00
-2.166533708572387695e+00
-3.063596487045288086e+00
-8.249605894088745117e-01
-6.670235991477966309e-01
-1.645825743675231934e+00
-7.994716167449951172e-01
-1.404419422149658203e+00
-1.537569046020507812e+00
-1.831941127777099609e+00
-1.944042682647705078e+00
-2.940467119216918945e+00
-2.258348226547241211e+00
-2.333419024944305420e-01
-3.990039527416229248e-01
-1.714920282363891602e+00
-9.646642208099365234e-01
-1.511842131614685059e+00
-7.279100418090820312e-01
-1.718229055404663086e+00
-1.582082033157348633e+00
-2.563770771026611328e+00
-1.538825273513793945e+00
-1.617019921541213989e-01
-8.127785325050354004e-01
-9.121103882789611816e-01
-2.820678055286407471e-01
-1.027082204818725586e+00
-5.787392258644104004e-01
-1.037902235984802246e+00
-1.254945635795593262e+00
-2.118137359619140625e+00
4.845764636993408203e-01
4.417614638805389404e-01
-8.885629773139953613e-01
-7.393487691879272461e-01
-3.250389099121093750e-01
-4.103472828865051270e-01
-7.584919929504394531e-01
-1.869269490242004395e+00
-2.092572689056396484e+00
-2.943977117538452148e+00
-5.052368044853210449e-01
-8.773766160011291504e-01
-1.543697595596313477e+00
-1.039091706275939941e+00
-5.545616745948791504e-01
-8.673656582832336426e-01
-2.612342834472656250e+00
-2.114654541015625000e+00
-2.707944154739379883e+00
-2.393617630004882812e+00
-6.319125741720199585e-02
-8.885801434516906738e-01
-1.734805464744567871e+00
-9.959684014320373535e-01
-1.289296984672546387e+00
-6.118384003639221191e-01
-1.264084696769714355e+00
-1.874317407608032227e+00
-3.217241287231445312e+00
-1.303621053695678711e+00
2.162425518035888672e-01
-1.260367870330810547e+00
-1.585845947265625000e+00
1.061908677220344543e-01
-5.850897431373596191e-01
-7.959720492362976074e-01
-1.351570844650268555e+00
-1.451838135719299316e+00
-2.251017332077026367e+00
-1.578658074140548706e-01
3.082225024700164795e-01
-3.651095330715179443e-01
-8.395548462867736816e-01
-8.570172637701034546e-02
-3.495216965675354004e-01
-1.459421277046203613e+00
-8.650678396224975586e-01
-8.739113211631774902e-01
-1.809664130210876465e+00
2.993048541247844696e-02
-4.270033538341522217e-02
-7.019458413124084473e-01
-6.950810551643371582e-02
2.458305954933166504e-01
-6.435327529907226562e-01
-8.438255190849304199e-01
-1.185920000076293945e+00
-1.314385414123535156e+00
-1.150275826454162598e+00
7.752819657325744629e-01
1.553284078836441040e-01
-2.609134912490844727e-01
-1.979584097862243652e-01
5.646172165870666504e-01
-2.285437434911727905e-01
-9.296756982803344727e-01
-5.875067710876464844e-01
-1.932844638824462891e+00
-3.431595265865325928e-01
-1.461433768272399902e-01
-4.326795414090156555e-02
-1.805474758148193359e-01
1.165694355964660645e+00
9.903037920594215393e-03
-3.525438606739044189e-01
-6.887397766113281250e-01
-7.564127445220947266e-01
-2.114615440368652344e+00
7.281169891357421875e-01
7.127287387847900391e-01
1.969377547502517700e-01
9.919738769531250000e-02
1.418959975242614746e+00
-1.728829294443130493e-01
-1.303124904632568359e+00
-8.699296116828918457e-01
-9.071776270866394043e-01
-1.942231774330139160e+00
-3.307959139347076416e-01
-2.914021909236907959e-01
-4.332232177257537842e-01
-4.949553906917572021e-01
1.335424661636352539e+00
-4.133833348751068115e-01
-1.070218920707702637e+00
-1.233981847763061523e+00
-8.266319632530212402e-01
-9.922275543212890625e-01
1.347276717424392700e-01
1.034744977951049805e+00
-1.012338697910308838e-01
2.320015877485275269e-01
2.941717803478240967e-01
-8.777471184730529785e-01
-3.733103275299072266e-01
8.143093585968017578e-01
-7.188748717308044434e-01
4.940934479236602783e-01
1.255685091018676758e-01
7.966636866331100464e-02
1.318747252225875854e-01
1.072663187980651855e+00
1.157070621848106384e-01
-6.821311712265014648e-01
-6.915442943572998047e-01
-5.048191547393798828e-01
-1.346456766128540039e+00
1.329756855964660645e+00
1.507868647575378418e+00
1.274196386337280273e+00
5.298560857772827148e-01
1.797613382339477539e+00
-1.119786724448204041e-01
-1.308697104454040527e+00
2.380559593439102173e-01
-1.877602487802505493e-01
-5.676854848861694336e-01
2.284812368452548981e-02
4.559379518032073975e-01
2.006503567099571228e-02
4.379041492938995361e-01
1.078408837318420410e+00
-9.800168871879577637e-01
-1.127401590347290039e+00
-1.245409846305847168e+00
-5.130660533905029297e-01
-3.013226091861724854e-01
5.838781595230102539e-01
8.234470486640930176e-01
-5.257748961448669434e-01
4.185302853584289551e-01
3.209007382392883301e-01
-1.106378316879272461e+00
-2.891699075698852539e-01
1.614558994770050049e-01
-1.078132987022399902e+00
6.159785389900207520e-01
6.313422918319702148e-01
6.309992671012878418e-01
6.334444284439086914e-01
1.943577647209167480e+00
7.904410362243652344e-01
-7.003474831581115723e-01
-6.842515468597412109e-01
-2.455926537513732910e-01
-8.293625116348266602e-01
4.496638476848602295e-01
2.056770086288452148e+00
8.898581862449645996e-01
-1.743672601878643036e-02
1.438921928405761719e+00
-2.450726330280303955e-01
-6.409307122230529785e-01
1.457945227622985840e+00
1.081000804901123047e+00
6.837650537490844727e-01
1.332808017730712891e+00
1.428204774856567383e+00
1.115749001502990723e+00
1.345281839370727539e+00
1.401670098304748535e+00
-4.969352483749389648e-01
-3.524442017078399658e-01
3.261383473873138428e-01
8.538510203361511230e-01
5.658153295516967773e-01
1.771906971931457520e+00
2.039590358734130859e+00
5.469843745231628418e-01
1.043873786926269531e+00
1.314534187316894531e+00
-2.585432827472686768e-01
1.723342388868331909e-01
5.469953417778015137e-01
5.703351497650146484e-01
1.854408234357833862e-01
1.037943482398986816e+00
1.521842598915100098e+00
1.447764754295349121e+00
1.772744297981262207e+00
2.425599098205566406e-01
-1.608930528163909912e-01
3.088025152683258057e-01
-2.687744498252868652e-01
-1.389711350202560425e-01
1.309549689292907715e+00
2.127498626708984375e+00
1.453373789787292480e+00
8.299300670623779297e-01
5.081230998039245605e-01
3.540993332862854004e-01
5.378635525703430176e-01
1.069965600967407227e+00
1.187328577041625977e+00
2.395543754100799561e-01
1.040248036384582520e+00
1.501057267189025879e+00
8.036382198333740234e-01
1.031471133232116699e+00
1.169801712036132812e+00
-3.441814482212066650e-01
-5.554394721984863281e-01
1.564878523349761963e-01
1.071923375129699707e+00
3.996310830116271973e-01
9.627377390861511230e-01
1.694943070411682129e+00
1.789059340953826904e-01
1.713053584098815918e+00
4.809571802616119385e-01
-6.569032669067382812e-01
-9.918494522571563721e-02
5.732498168945312500e-01
-4.148385487496852875e-03
-1.587995141744613647e-01
6.615126132965087891e-01
1.580936670303344727e+00
1.045752882957458496e+00
9.185425639152526855e-01
1.154094934463500977e+00
-2.186238020658493042e-01
-4.953784644603729248e-01
-2.522208727896213531e-02
-1.098181962966918945e+00
1.556977391242980957e+00
2.028100252151489258e+00
1.542519927024841309e+00
9.312844276428222656e-01
1.076559543609619141e+00
4.068277776241302490e-01
1.599147170782089233e-01
3.058232367038726807e-01
1.131082892417907715e+00
4.179249107837677002e-01
4.917520284652709961e-01
1.508126735687255859e+00
1.072756886482238770e+00
1.844594478607177734e+00
1.380053639411926270e+00
-2.017755657434463501e-01
-8.117423057556152344e-01
-3.370039463043212891e-01
-1.518592387437820435e-01
-1.147562742233276367e+00
9.493153691291809082e-01
1.633723497390747070e+00
4.363442063331604004e-01
-1.937888562679290771e-02
5.750817656517028809e-01
-4.450542628765106201e-01
-3.010742366313934326e-01
-3.651427924633026123e-01
1.817947030067443848e-01
1.442055255174636841e-01
4.258711040019989014e-01
9.175125360488891602e-01
7.560333609580993652e-01
8.915829062461853027e-01
5.273849368095397949e-01
-1.117032289505004883e+00
-7.932381033897399902e-01
-5.025159940123558044e-02
-2.702130377292633057e-01
2.130126804113388062e-01
8.018915057182312012e-01
1.169773340225219727e+00
1.168959259986877441e+00
1.171606421470642090e+00
4.572426155209541321e-02
3.777884542942047119e-01
3.353526294231414795e-01
7.559185028076171875e-01
-1.135493755340576172e+00
3.879294097423553467e-01
1.450686097145080566e+00
8.632554411888122559e-01
5.201613306999206543e-01
6.812335848808288574e-01
1.937693655490875244e-01
-8.397319912910461426e-02
-1.790080517530441284e-01
1.174116492271423340e+00
-1.781553961336612701e-02
6.748968362808227539e-01
1.592658996582031250e+00
5.833963155746459961e-01
8.899313211441040039e-01
1.313390254974365234e+00
3.726673722267150879e-01
5.220429301261901855e-01
9.603540897369384766e-01
1.964371085166931152e+00
1.146827936172485352e+00
1.462355017662048340e+00
2.430871009826660156e+00
1.481140613555908203e+00
1.259231925010681152e+00
6.316332221031188965e-01
-4.533764123916625977e-01
-6.050910949707031250e-01
1.051053702831268311e-01
-5.490384101867675781e-01
1.002943068742752075e-01
1.399497866630554199e+00
1.045699477195739746e+00
6.904229521751403809e-01
3.572962880134582520e-01
5.626583099365234375e-01
4.884454309940338135e-01
7.975217103958129883e-01
1.271611809730529785e+00
8.591354489326477051e-01
1.392258167266845703e+00
1.257539987564086914e+00
1.655360937118530273e+00
7.039269804954528809e-01
1.976872801780700684e+00
7.243275642395019531e-01
7.211230695247650146e-02
3.473748266696929932e-01
1.302945256233215332e+00
-4.171644151210784912e-01
1.369364738464355469e+00
1.450851321220397949e+00
9.296625256538391113e-01
1.304612278938293457e+00
8.381131887435913086e-01
-3.977291285991668701e-01
-2.832661569118499756e-01
1.234489679336547852e+00
8.280061483383178711e-01
-5.825690031051635742e-01
6.295531988143920898e-01
1.142768025398254395e+00
1.058089733123779297e+00
7.880215346813201904e-02
1.549307107925415039e-01
-1.262825965881347656e+00
-1.135033249855041504e+00
-2.235224545001983643e-01
-2.474476099014282227e-01
-6.859423518180847168e-01
1.215380907058715820e+00
8.151490688323974609e-01
2.184447348117828369e-01
1.114561915397644043e+00
-2.544010579586029053e-01
-1.056146621704101562e+00
-2.568067610263824463e-01
3.343092203140258789e-01
-1.243503093719482422e+00
-1.074550971388816833e-01
7.882847785949707031e-01
9.569620341062545776e-02
1.224557638168334961e+00
7.906318306922912598e-01
-2.803111374378204346e-01
-8.309215903282165527e-01
-5.557054877281188965e-01
5.403742790222167969e-01
-1.681039094924926758e+00
1.291798055171966553e-02
3.884573876857757568e-01
1.103598713874816895e+00
2.414426952600479126e-01
2.248040586709976196e-01
-1.852345943450927734e+00
-1.080887079238891602e+00
-1.912339031696319580e-02
9.386589378118515015e-02
-1.390230536460876465e+00
4.961411654949188232e-01
1.388716816902160645e+00
3.874724805355072021e-01
8.301595449447631836e-01
1.270135164260864258e+00
-4.660971462726593018e-01
-8.858359456062316895e-01
3.084955178201198578e-02
-4.006370902061462402e-01
-4.492774307727813721e-01
1.119983315467834473e+00
1.174904942512512207e+00
6.802378892898559570e-01
2.219213545322418213e-01
-6.981523633003234863e-01
-1.186627388000488281e+00
-7.102082371711730957e-01
5.770240426063537598e-01
-2.008556365966796875e+00
-4.395675659179687500e-01
-4.550288021564483643e-01
3.274544477462768555e-01
1.658429056406021118e-01
-3.429474309086799622e-02
-1.155696153640747070e+00
-1.592878222465515137e+00
-9.862422943115234375e-01
-1.442687273025512695e+00
-2.295011520385742188e+00
-4.709558784961700439e-01
-2.359002828598022461e-01
-2.432495504617691040e-01
-6.799664497375488281e-01
-1.978459656238555908e-01
-1.446488857269287109e+00
-1.260342836380004883e+00
-3.449639081954956055e-01
1.058263480663299561e-01
-1.710571646690368652e+00
-8.080725669860839844e-01
5.495953187346458435e-02
6.984828710556030273e-01
3.126129508018493652e-02
2.473276555538177490e-01
-1.772437095642089844e+00
-1.576421856880187988e+00
2.158926129341125488e-01
-1.613451957702636719e+00
-1.508876204490661621e+00
-3.513276576995849609e-01
7.338197827339172363e-01
6.911811232566833496e-01
-6.218251585960388184e-01
-1.056123733520507812e+00
-1.944679737091064453e+00
-1.634337186813354492e+00
-1.843034505844116211e+00
-2.300905466079711914e+00
-1.201699376106262207e+00
-1.055628776550292969e+00
1.325753182172775269e-01
-1.618646681308746338e-01
7.736934423446655273e-01
-1.163675069808959961e+00
-1.291378617286682129e+00
-1.276775479316711426e+00
-6.742291450500488281e-01
-2.243038177490234375e+00
-3.289323747158050537e-01
2.085174024105072021e-01
9.927867650985717773e-01
-2.775934040546417236e-01
1.563520282506942749e-01
-1.121090888977050781e+00
-1.275380253791809082e+00
9.797490239143371582e-01
-1.764705330133438110e-01
-1.454758882522583008e+00
-5.942614674568176270e-01
1.450726747512817383e+00
7.471569776535034180e-01
-7.149340957403182983e-02
6.888797283172607422e-01
-1.158508419990539551e+00
-1.938560605049133301e-01
-5.369765162467956543e-01
-3.709302246570587158e-01
-5.902483463287353516e-01
5.009070038795471191e-01
1.148823738098144531e+00
-3.886365592479705811e-01
-1.136351227760314941e-01
9.994145482778549194e-02
-1.215998291969299316e+00
-1.100866079330444336e+00
5.841869115829467773e-01
-1.603089690208435059e+00
-6.399178504943847656e-01
2.104012817144393921e-01
5.376210212707519531e-01
-5.214770436286926270e-01
-1.448097527027130127e-01
-1.010897040367126465e+00
-1.799604177474975586e+00
-4.070426225662231445e-01
-2.005358457565307617e+00
-2.864279270172119141e+00
-1.277312517166137695e+00
4.947482049465179443e-02
6.436400413513183594e-01
-1.305390954017639160e+00
-3.813497126102447510e-01
-1.710188746452331543e+00
-1.553230762481689453e+00
1.772884875535964966e-01
-5.644336938858032227e-01
-2.398095369338989258e+00
-6.694820523262023926e-01
1.132075428962707520e+00
-6.053559184074401855e-01
-7.981792688369750977e-01
3.363977372646331787e-01
-2.258504390716552734e+00
-5.267315506935119629e-01
-9.599997401237487793e-01
-1.227684140205383301e+00
-1.962541937828063965e+00
-3.999592959880828857e-01
4.329023659229278564e-01
-6.915524601936340332e-01
-8.636158108711242676e-01
-1.952587515115737915e-01
-1.638707637786865234e+00
-5.523675680160522461e-01
-4.326667189598083496e-01
-1.660463809967041016e+00
-1.826732277870178223e+00
-6.783730983734130859e-01
1.231730222702026367e+00
-3.212724030017852783e-01
9.192101359367370605e-01
-4.527232050895690918e-02
3.385592401027679443e-01
3.512443006038665771e-01
-4.469876289367675781e-01
-1.166338682174682617e+00
1.643431633710861206e-01
2.150909185409545898e+00
3.142090141773223877e-01
-3.529496192932128906e-01
1.450707554817199707e+00
-3.131625056266784668e-01
4.189058206975460052e-03
7.562405467033386230e-01
1.542601346969604492e+00
-5.512511134147644043e-01
1.144180178642272949e+00
4.487147927284240723e-01
7.479599714279174805e-01
-1.936783082783222198e-02
1.698200702667236328e+00
-1.283220410346984863e+00
-2.300744950771331787e-01
-2.750201337039470673e-02
-6.018494069576263428e-02
-1.236126422882080078e+00
7.928721308708190918e-01
2.076411247253417969e+00
-1.481972336769104004e-01
4.462877810001373291e-01
8.715375661849975586e-01
-3.086678683757781982e-01
4.910946190357208252e-01
5.370299145579338074e-02
-1.493004709482192993e-01
-7.553520202636718750e-01
1.680372834205627441e+00
9.563116431236267090e-01
7.452305555343627930e-01
1.874706149101257324e+00
1.190633416175842285e+00
-7.608950138092041016e-01
-6.240543723106384277e-01
-4.294149875640869141e-01
-9.038427472114562988e-01
5.753861069679260254e-01
9.209992885589599609e-01
1.370128750801086426e+00
4.286284148693084717e-01
1.627072572708129883e+00
1.030403450131416321e-01
4.512049853801727295e-01
1.095752239227294922e+00
1.082278132438659668e+00
-7.836179733276367188e-01
9.437441229820251465e-01
1.470927000045776367e+00
5.102986097335815430e-01
4.751884341239929199e-01
2.376295804977416992e+00
6.992431282997131348e-01
1.022015929222106934e+00
3.216077387332916260e-01
7.825555205345153809e-01
-7.577838003635406494e-02
1.721836090087890625e+00
1.143070697784423828e+00
4.857684671878814697e-02
1.529979426413774490e-02
4.721329510211944580e-01
-1.149322032928466797e+00
-4.448431134223937988e-01
6.785766482353210449e-01
4.245105981826782227e-01
-7.640359997749328613e-01
4.218583106994628906e-01
-1.863574981689453125e-01
-4.895864427089691162e-01
5.361882969737052917e-02
-1.518081128597259521e-01
-5.258568525314331055e-01
-1.037429332733154297e+00
-1.353348851203918457e+00
-2.063844442367553711e+00
-4.892304539680480957e-01
1.274683952331542969e+00
1.421608179807662964e-01
-5.458210110664367676e-01
3.510222584009170532e-02
-3.830905854701995850e-01
2.928401231765747070e-01
2.242343574762344360e-01
-1.539209112524986267e-02
-2.153408288955688477e+00
1.041108727455139160e+00
9.276829957962036133e-01
-5.450856089591979980e-01
-9.026314616203308105e-01
5.295312404632568359e-01
-2.659795582294464111e-01
-1.755957603454589844e+00
-1.337558150291442871e+00
-5.843706130981445312e-01
-1.532659530639648438e+00
3.502575457096099854e-01
8.775978535413742065e-02
-4.218181669712066650e-01
-2.281794846057891846e-01
-2.134819701313972473e-02
-1.132475137710571289e+00
4.983168244361877441e-01
-7.464353442192077637e-01
-2.030970752239227295e-01
-1.132563829421997070e+00
9.245812296867370605e-01
9.956999421119689941e-01
-5.392147898674011230e-01
5.125569701194763184e-01
7.572085261344909668e-01
2.740901112556457520e-01
-1.038840651512145996e+00
-4.755973815917968750e-01
-1.021523475646972656e+00
3.159204721450805664e-01
1.436762332916259766e+00
5.700481534004211426e-01
5.027199983596801758e-01
7.825474143028259277e-01
1.611860036849975586e+00
2.422266453504562378e-01
7.230904102325439453e-01
7.350501418113708496e-01
-8.339048624038696289e-01
1.087356328964233398e+00
3.954577147960662842e-01
1.109659433364868164e+00
1.019898653030395508e+00
2.113358736038208008e+00
1.003669261932373047e+00
6.642091870307922363e-01
3.629039525985717773e-01
1.239764213562011719e+00
-7.323920726776123047e-01
1.067760586738586426e+00
2.182193279266357422e+00
7.601860165596008301e-01
1.142318010330200195e+00
1.606669306755065918e+00
6.287885904312133789e-01
2.509221136569976807e-01
3.777170479297637939e-01
1.173888564109802246e+00
2.646478116512298584e-01
1.602258682250976562e+00
8.991137146949768066e-01
5.880244970321655273e-01
1.232147216796875000e+00
2.211510658264160156e+00
-8.192926049232482910e-01
-1.210719227790832520e+00
-1.883836090564727783e-02
-7.483046054840087891e-01
8.491868376731872559e-01
3.789445459842681885e-01
9.504604935646057129e-01
8.602345585823059082e-01
1.086903572082519531e+00
4.932357370853424072e-01
9.338592886924743652e-01
7.152125239372253418e-01
6.928893923759460449e-01
-7.786059379577636719e-01
4.700138866901397705e-01
1.254089117050170898e+00
4.723450243473052979e-01
7.829880714416503906e-01
1.112428426742553711e+00
6.813090443611145020e-01
-2.423422038555145264e-01
-3.061607182025909424e-01
2.726967036724090576e-01
-1.484865069389343262e+00
1.622123003005981445e+00
4.785970449447631836e-01
2.663827240467071533e-01
-4.588693752884864807e-02
1.083604335784912109e+00
2.682534754276275635e-01
-4.834752380847930908e-01
2.226705849170684814e-01
6.691846251487731934e-01
6.250199079513549805e-01
4.040452241897583008e-01
-1.985709369182586670e-02
-7.252132296562194824e-01
2.164402753114700317e-01
9.546384811401367188e-01
-1.263037204742431641e+00
-1.525864362716674805e+00
-8.852444291114807129e-01
-5.758472681045532227e-01
-2.091824859380722046e-01
1.121438026428222656e+00
3.920926153659820557e-01
-1.723866760730743408e-01
-2.330681085586547852e-01
5.585110187530517578e-01
-1.025037646293640137e+00
-6.629219055175781250e-01
-6.550180912017822266e-01
-2.073312044143676758e+00
1.027305603027343750e+00
-1.207741573452949524e-01
-7.183851599693298340e-01
-6.115378141403198242e-01
1.011779308319091797e+00
1.628726273775100708e-01
-1.416786313056945801e+00
-1.340726971626281738e+00
-1.271302938461303711e+00
-6.096230745315551758e-01
1.546825915575027466e-01
-6.045545935630798340e-01
-6.947002410888671875e-01
-1.553839087486267090e+00
-2.366697415709495544e-02
-1.387940764427185059e+00
-1.556911110877990723e+00
-7.735816240310668945e-01
-6.263995170593261719e-01
-5.509936213493347168e-01
2.227646112442016602e-01
-3.146435320377349854e-01
-4.569653868675231934e-01
-3.835555315017700195e-01
9.129033684730529785e-01
-6.557708382606506348e-01
-1.422466158866882324e+00
-1.391535043716430664e+00
-7.324146032333374023e-01
6.973556876182556152e-01
3.609352409839630127e-01
3.518011569976806641e-01
-2.327843159437179565e-01
-2.554629743099212646e-01
6.413298249244689941e-01
-7.073428630828857422e-01
-1.679633378982543945e+00
-3.571649491786956787e-01
2.495840489864349365e-01
3.465752899646759033e-01
-1.003724634647369385e-01
4.799748063087463379e-01
2.969875931739807129e-01
1.170095443725585938e+00
-1.623274534940719604e-01
-1.228750109672546387e+00
-2.867884933948516846e-01
-5.064917206764221191e-01
-5.902421474456787109e-01
-2.533116936683654785e-01
5.737953186035156250e-01
2.799048423767089844e-01
-6.324020624160766602e-01
9.786771535873413086e-01
-2.451579868793487549e-01
-1.216367721557617188e+00
-5.359385013580322266e-01
-5.413853749632835388e-02
7.708786129951477051e-01
1.118270158767700195e-01
5.977217555046081543e-01
2.945356369018554688e-01
4.728257656097412109e-01
1.025119185447692871e+00
-1.407875895500183105e+00
-1.314404964447021484e+00
-1.635285258293151855e+00
-2.845177650451660156e-01
-1.961525529623031616e-01
-1.193995177745819092e-01
6.219276189804077148e-01
-3.209362030029296875e-01
1.632480025291442871e-01
-5.189339444041252136e-02
-1.213294148445129395e+00
-1.161686897277832031e+00
-6.028698086738586426e-01
6.553043425083160400e-02
-2.254887074232101440e-01
1.403742432594299316e-01
9.349236488342285156e-01
-5.334920715540647507e-03
1.275887608528137207e+00
1.407178997993469238e+00
-5.565776228904724121e-01
-1.021972656250000000e+00
-4.750491678714752197e-01
2.725523412227630615e-01
7.811462879180908203e-01
7.562036514282226562e-01
2.945604026317596436e-01
-3.126245737075805664e-01
9.562358260154724121e-01
-1.020740628242492676e+00
-1.617936611175537109e+00
-5.998740792274475098e-01
7.275032252073287964e-02
-7.627872750163078308e-03
-7.215884327888488770e-01
-1.062408387660980225e-01
-7.438743710517883301e-01
-8.145059645175933838e-02
8.432774990797042847e-02
-1.527347922325134277e+00
-1.755973815917968750e+00
-1.575522184371948242e+00
-1.249185949563980103e-01
-5.361039638519287109e-01
1.521854400634765625e-01
3.730163276195526123e-01
-1.023152112960815430e+00
-4.627023339271545410e-01
8.524283766746520996e-01
-2.002630710601806641e+00
-1.475696206092834473e+00
-1.272698402404785156e+00
-1.533234864473342896e-01
2.123409956693649292e-01
-3.154835700988769531e-01
-3.228201866149902344e-01
-1.882839351892471313e-01
1.162834048271179199e+00
-3.264783620834350586e-01
-1.563881635665893555e+00
-1.621513366699218750e+00
-5.457277894020080566e-01
8.180260658264160156e-02
-8.621994853019714355e-01
1.162271350622177124e-01
-8.994255065917968750e-01
-4.897224009037017822e-01
1.425739377737045288e-01
-1.615447402000427246e+00
-1.937645435333251953e+00
-1.244528174400329590e+00
2.090767920017242432e-01
-7.507096529006958008e-01
-1.323029041290283203e+00
-4.514624774456024170e-01
-1.319354772567749023e+00
-7.122792601585388184e-01
6.060914397239685059e-01
-2.000422000885009766e+00
-1.999537348747253418e+00
-1.648879051208496094e+00
1.923547871410846710e-02
-6.633644104003906250e-01
-6.785206198692321777e-01
1.985425800085067749e-01
-1.616035580635070801e+00
1.091303210705518723e-02
3.506936132907867432e-01
-2.676253795623779297e+00
-1.695714354515075684e+00
-1.062878012657165527e+00
8.038893342018127441e-01
-1.510763406753540039e+00
-9.618874788284301758e-01
2.698947908356785774e-03
8.698799461126327515e-02
6.862887740135192871e-01
-2.746177911758422852e-01
-1.647598385810852051e+00
-1.516271948814392090e+00
1.811880022287368774e-01
-2.829249799251556396e-01
-7.748993635177612305e-01
5.246036648750305176e-01
-1.611568033695220947e-01
-7.264841198921203613e-01
6.348983198404312134e-02
-1.099646449089050293e+00
-1.029631972312927246e+00
-8.863931894302368164e-01
1.099095419049263000e-01
-7.115361094474792480e-01
-1.121777296066284180e+00
6.515489518642425537e-02
-1.071318387985229492e+00
1.516748368740081787e-01
1.031334638595581055e+00
-1.658730864524841309e+00
-2.101227521896362305e+00
-1.484353542327880859e+00
6.349779963493347168e-01
-1.100586175918579102e+00
-4.207420051097869873e-01
6.624767184257507324e-02
-7.749445438385009766e-01
5.694163441658020020e-01
-4.116526618599891663e-02
-1.803359746932983398e+00
-1.139237523078918457e+00
-4.680713117122650146e-01
6.190516799688339233e-02
-1.432565331459045410e+00
-5.330733656883239746e-01
-4.979141950607299805e-01
-2.449924200773239136e-01
5.028750300407409668e-01
3.357906937599182129e-01
-1.467608928680419922e+00
-1.483808159828186035e+00
-1.931880563497543335e-01
-3.889786005020141602e-01
-7.118737101554870605e-01
-4.608893096446990967e-01
-3.142354488372802734e-01
3.208228349685668945e-01
1.005102276802062988e+00
-1.026654005050659180e+00
-9.928779602050781250e-01
-7.017533779144287109e-01
8.906359672546386719e-01
-5.177986025810241699e-01
-1.472812145948410034e-01
2.867500782012939453e-01
2.115420848131179810e-01
5.634418725967407227e-01
4.726698100566864014e-01
-6.640785336494445801e-01
-1.414575219154357910e+00
-8.030939847230911255e-02
2.065688967704772949e-01
-1.567946553230285645e+00
-3.527297973632812500e-01
3.809333443641662598e-01
-2.524826824665069580e-01
1.782435327768325806e-01
9.579787254333496094e-01
-1.293722867965698242e+00
-6.663392186164855957e-01
1.489947587251663208e-01
8.765026926994323730e-01
-1.393847465515136719e+00
6.129690408706665039e-01
2.168653011322021484e-01
4.073980450630187988e-01
1.805700898170471191e+00
6.237161159515380859e-01
-8.412268161773681641e-01
-1.389305233955383301e+00
5.631175637245178223e-01
1.003233492374420166e-01
-3.906819224357604980e-01
1.212934494018554688e+00
7.134170532226562500e-01
1.010089993476867676e+00
5.919470191001892090e-01
-1.235598139464855194e-02
-3.508206307888031006e-01
3.580271005630493164e-01
1.180552840232849121e+00
-1.028423547744750977e+00
1.827258765697479248e-01
6.599689126014709473e-01
1.114337563514709473e+00
2.570881545543670654e-01
2.642423391342163086e+00
3.032208047807216644e-02
-6.712155938148498535e-01
8.578328788280487061e-02
5.873152017593383789e-01
-9.613170027732849121e-01
8.241901993751525879e-01
1.236180186271667480e+00
4.829710125923156738e-01
9.992616176605224609e-01
1.303783655166625977e-01
-6.934900879859924316e-01
-6.440232396125793457e-01
7.142642736434936523e-01
9.969245195388793945e-01
-1.093942880630493164e+00
6.143625974655151367e-01
6.306239962577819824e-01
1.161822795867919922e+00
1.470461249351501465e+00
1.437898039817810059e+00
-8.708233237266540527e-01
-3.423784375190734863e-01
5.577982068061828613e-01
-7.970116138458251953e-01
-9.552097916603088379e-01
6.168068647384643555e-01
1.176596760749816895e+00
9.460271000862121582e-01
3.111200332641601562e-01
4.578393101692199707e-01
-4.792767167091369629e-01
9.996581822633743286e-02
6.098256707191467285e-01
-1.335569858551025391e+00
6.730911135673522949e-02
2.135950326919555664e-01
4.825818836688995361e-01
1.335748314857482910e+00
1.788604974746704102e+00
-7.936757057905197144e-02
-7.646273970603942871e-01
4.384571313858032227e-01
1.304405331611633301e+00
-1.428427696228027344e+00
8.891260623931884766e-01
1.321066617965698242e+00
1.368989109992980957e+00
2.639835178852081299e-01
9.655395746231079102e-01
-5.329850316047668457e-01
-3.472529351711273193e-01
1.194525957107543945e+00
-1.107234507799148560e-01
-1.263987779617309570e+00
1.167677268385887146e-01
1.050721406936645508e+00
2.181597352027893066e-01
4.690741598606109619e-01
1.393227934837341309e+00
-1.095999479293823242e+00
-4.862001910805702209e-02
1.394701004028320312e-01
-1.234853744506835938e+00
-7.533009052276611328e-01
1.001916646957397461e+00
1.584118247032165527e+00
1.497951984405517578e+00
2.131881415843963623e-01
1.300253421068191528e-01
-6.902835369110107422e-01
1.704195588827133179e-01
1.552184224128723145e+00
-9.512523412704467773e-01
4.288124144077301025e-01
6.470261216163635254e-01
1.151118636131286621e+00
1.502927184104919434e+00
2.053593397140502930e+00
-5.001814365386962891e-01
-9.471414983272552490e-02
6.870043873786926270e-01
-2.777915000915527344e-01
-1.718882918357849121e+00
6.761635541915893555e-01
1.065454959869384766e+00
1.027301669120788574e+00
-2.188223451375961304e-01
7.528654336929321289e-01
-6.781783699989318848e-01
-3.510994911193847656e-01
8.393182754516601562e-01
-2.133491486310958862e-01
-6.510812044143676758e-01
4.920285344123840332e-01
9.528384208679199219e-01
9.513940215110778809e-01
1.579730868339538574e+00
1.991261363029479980e+00
-9.646664261817932129e-01
-6.406586617231369019e-02
9.483708739280700684e-01
4.944665729999542236e-02
3.907102048397064209e-01
8.961092829704284668e-01
1.743106484413146973e+00
1.258898496627807617e+00
8.920075893402099609e-01
6.969063282012939453e-01
-1.124616339802742004e-01
1.062145590782165527e+00
5.438717007637023926e-01
-9.065548777580261230e-01
4.967404901981353760e-01
5.327506065368652344e-01
1.000329852104187012e+00
1.977123379707336426e+00
2.649219036102294922e+00
9.336372613906860352e-01
3.608240485191345215e-01
9.245513081550598145e-01
-2.467228323221206665e-01
-1.048131704330444336e+00
7.852551937103271484e-01
1.301486015319824219e+00
1.171679139137268066e+00
-2.545298039913177490e-01
1.176532268524169922e+00
-7.156977057456970215e-01
-1.758856475353240967e-01
1.461281061172485352e+00
2.954819798469543457e-01
-3.524186909198760986e-01
1.918199211359024048e-01
2.321867227554321289e+00
1.943322420120239258e+00
1.316268920898437500e+00
1.679671168327331543e+00
-8.713800311088562012e-01
6.508963704109191895e-01
4.786686599254608154e-01
-1.674811840057373047e-01
-5.094934701919555664e-01
6.955635547637939453e-01
1.836386561393737793e+00
-3.912704437971115112e-02
6.375833600759506226e-02
1.592569202184677124e-01
-8.395194411277770996e-01
3.279932141304016113e-01
-3.784944117069244385e-01
-1.395886540412902832e+00
-1.010245084762573242e+00
4.038507938385009766e-01
8.317904472351074219e-01
1.103047251701354980e+00
1.694249391555786133e+00
5.487676262855529785e-01
-1.644819974899291992e-02
4.442321956157684326e-01
-6.511026024818420410e-01
-1.935721397399902344e+00
-2.058824747800827026e-01
9.310190677642822266e-01
1.467601537704467773e+00
-4.563211202621459961e-01
6.628506183624267578e-01
-1.058177828788757324e+00
5.145965218544006348e-01
9.289055466651916504e-01
-1.979829967021942139e-01
-1.600454807281494141e+00
-2.168528884649276733e-01
8.173828721046447754e-01
-8.032966852188110352e-01
-1.249563880264759064e-02
9.439687132835388184e-01
-5.420159101486206055e-01
6.911131143569946289e-01
-6.468617916107177734e-01
-5.456756949424743652e-01
-1.160531163215637207e+00
7.775012850761413574e-01
1.056969761848449707e+00
-3.909238576889038086e-01
-3.780678659677505493e-02
3.590653836727142334e-01
-2.691988945007324219e-01
2.666470110416412354e-01
-8.066280484199523926e-01
-1.134110212326049805e+00
-1.467849493026733398e+00
1.518253684043884277e-01
1.697531104087829590e+00
-3.442183509469032288e-02
1.135175466537475586e+00
-3.268488943576812744e-01
3.935115337371826172e-01
4.200063049793243408e-01
-1.616834640502929688e+00
-2.554262876510620117e+00
-8.204878568649291992e-01
6.974311470985412598e-01
-9.243559837341308594e-01
-1.042485833168029785e+00
-1.040623486042022705e-01
-1.893496751785278320e+00
3.476135134696960449e-01
-1.044017672538757324e+00
-9.146928787231445312e-01
-1.822049498558044434e+00
-5.920178890228271484e-01
5.913600921630859375e-01
5.825177952647209167e-02
1.050074025988578796e-01
1.036875486373901367e+00
-4.131185710430145264e-01
3.439452946186065674e-01
-8.898179531097412109e-01
-2.317462563514709473e-01
-9.625468850135803223e-01
1.130703449249267578e+00
1.606679320335388184e+00
-4.654347598552703857e-01
-1.944807916879653931e-02
5.325266718864440918e-01
-1.590055227279663086e-01
6.505805253982543945e-01
-1.162850499153137207e+00
-1.123826146125793457e+00
-1.355232596397399902e+00
1.926598846912384033e-01
8.491886258125305176e-01
-1.419979035854339600e-01
4.426211416721343994e-01
-7.242383360862731934e-01
2.586427927017211914e-01
-2.041941642761230469e+00
-2.136069774627685547e+00
-2.985330581665039062e+00
-1.121448278427124023e+00
5.368996262550354004e-01
-1.217718720436096191e+00
-1.981549382209777832e+00
-2.069898843765258789e-01
-6.098003983497619629e-01
-2.804076075553894043e-01
-1.692281723022460938e+00
-1.368790626525878906e+00
-2.273953437805175781e+00
-7.595202326774597168e-01
5.939659476280212402e-01
-8.098289966583251953e-01
-1.335643291473388672e+00
2.504656314849853516e-01
-2.509436607360839844e-01
-5.707006156444549561e-02
-1.695180654525756836e+00
-9.588260054588317871e-01
-2.037676334381103516e+00
4.856537878513336182e-01
5.584604740142822266e-01
-6.804097890853881836e-01
-5.319731235504150391e-01
-5.021610856056213379e-01
3.355519175529479980e-01
-9.750528335571289062e-01
-1.287521958351135254e+00
-1.075713753700256348e+00
-1.357337117195129395e+00
2.690070867538452148e-01
5.741897225379943848e-01
2.797729708254337311e-02
-2.563915848731994629e-01
1.792260855436325073e-01
2.955112755298614502e-01
-2.154197454452514648e+00
-9.689878225326538086e-01
-2.022845506668090820e+00
-3.563801050186157227e-01
8.083041906356811523e-01
-2.780400514602661133e-01
-8.537612557411193848e-01
-5.998275876045227051e-01
-1.146092042326927185e-01
2.978256940841674805e-01
-1.372411489486694336e+00
-4.793704450130462646e-01
-2.261383295059204102e+00
1.261783391237258911e-01
-1.716273128986358643e-01
-7.373788952827453613e-01
-4.412700533866882324e-01
2.109428644180297852e-01
7.154920101165771484e-01
-1.371582627296447754e+00
-1.715337157249450684e+00
-6.362270116806030273e-01
-2.135284662246704102e+00
4.061165153980255127e-01
8.903239667415618896e-02
-2.253894507884979248e-01
-9.154360890388488770e-01
-6.011874228715896606e-02
3.561197966337203979e-02
-1.530914425849914551e+00
-1.289057016372680664e+00
-6.445428729057312012e-01
-1.439487338066101074e+00
6.376237869262695312e-01
1.175920590758323669e-01
-1.514826178550720215e+00
1.188209205865859985e-01
1.735337376594543457e-01
5.847707390785217285e-01
-2.595164537429809570e+00
-1.995112180709838867e+00
-1.972019553184509277e+00
3.080996498465538025e-02
1.461081624031066895e+00
8.920980989933013916e-02
-5.497752428054809570e-01
-1.558581590652465820e-01
5.779625177383422852e-01
-4.489506185054779053e-01
-8.923969268798828125e-01
-1.204216718673706055e+00
-2.631756305694580078e+00
-1.443191021680831909e-01
1.204617500305175781e+00
-5.015036463737487793e-01
-1.988194733858108521e-01
4.612648487091064453e-01
5.505676269531250000e-01
-9.289288520812988281e-01
-1.261274814605712891e+00
-7.504741549491882324e-01
-9.412973523139953613e-01
1.003974199295043945e+00
3.791240751743316650e-01
-1.047633588314056396e-01
-3.475144505500793457e-01
2.439238429069519043e-01
5.828205347061157227e-01
-1.165623188018798828e+00
-1.550256907939910889e-01
-3.150024637579917908e-02
-4.837669730186462402e-01
2.034590482711791992e+00
1.365552306175231934e+00
-2.207379043102264404e-01
8.568910956382751465e-01
1.096019506454467773e+00
6.985448598861694336e-01
-1.519667267799377441e+00
-8.477064371109008789e-01
-8.724022507667541504e-01
3.171456754207611084e-01
3.792632222175598145e-01
4.472088515758514404e-01
-1.966545283794403076e-01
8.782536536455154419e-02
5.974361896514892578e-01
-5.980291962623596191e-01
-9.476608037948608398e-01
-3.021669387817382812e-01
-1.784690380096435547e+00
-2.368003875017166138e-01
4.891800284385681152e-01
8.310475200414657593e-02
-2.271692454814910889e-01
3.301841020584106445e-01
8.311208486557006836e-01
-1.060444116592407227e+00
-1.262045145034790039e+00
-3.909876346588134766e-01
-3.268794119358062744e-01
1.700378537178039551e+00
9.296553730964660645e-01
-2.763573825359344482e-01
2.099339850246906281e-03
1.241846442222595215e+00
7.732584476470947266e-01
-5.862151384353637695e-01
1.592678874731063843e-01
7.792783379554748535e-01
-3.056632578372955322e-01
1.493968009948730469e+00
1.828796505928039551e+00
4.488700926303863525e-01
1.141285300254821777e+00
1.275394558906555176e+00
-6.297645568847656250e-01
-5.570271611213684082e-01
1.744276881217956543e-01
2.879477664828300476e-02
9.189239144325256348e-01
8.465440869331359863e-01
2.034925699234008789e+00
6.695490479469299316e-01
5.808189511299133301e-01
1.022644281387329102e+00
-7.760353088378906250e-01
-3.582809567451477051e-01
1.813796460628509521e-01
-8.661285638809204102e-01
1.090268731117248535e+00
-1.538565009832382202e-01
5.173153877258300781e-01
2.547170221805572510e-01
1.106169819831848145e+00
1.625815749168395996e+00
-8.919975161552429199e-01
-3.991191983222961426e-01
-1.710240095853805542e-01
-3.464863300323486328e-01
5.830609202384948730e-01
1.516786932945251465e+00
7.998689413070678711e-01
7.931006699800491333e-02
1.145406365394592285e+00
-4.453261196613311768e-01
-6.049324274063110352e-01
4.461752772331237793e-01
2.041228860616683960e-01
-1.555495709180831909e-01
1.265231132507324219e+00
1.595920443534851074e+00
6.560724377632141113e-01
3.132522702217102051e-01
1.493535995483398438e+00
-1.527621865272521973e+00
-9.923042654991149902e-01
-5.768457055091857910e-01
8.630417585372924805e-01
1.627023935317993164e+00
6.427448391914367676e-01
1.064608097076416016e+00
9.357850998640060425e-02
7.174335718154907227e-01
2.147429704666137695e+00
-1.310807347297668457e+00
-6.565241813659667969e-01
1.070355176925659180e-01
2.555071413516998291e-01
3.572631180286407471e-01
1.886945962905883789e-01
2.623167037963867188e-01
2.370311319828033447e-01
1.402262926101684570e+00
-4.577160477638244629e-01
-4.969405233860015869e-01
-7.985817193984985352e-01
-5.179206132888793945e-01
-7.572221755981445312e-01
2.188237309455871582e-01
1.024222493171691895e+00
2.692103683948516846e-01
5.373981967568397522e-02
1.341748595237731934e+00
-9.980642199516296387e-01
-2.931596934795379639e-01
5.080308318138122559e-01
1.114485621452331543e+00
7.553445100784301758e-01
1.298546910285949707e+00
1.110907554626464844e+00
5.621804594993591309e-01
5.065405964851379395e-01
2.416732549667358398e+00
-9.005833864212036133e-01
-7.547701597213745117e-01
-8.737816214561462402e-01
1.240735292434692383e+00
7.421691417694091797e-01
5.160775780677795410e-01
1.316647529602050781e+00
8.214437365531921387e-01
1.301721930503845215e+00
7.868708372116088867e-01
-1.187412858009338379e+00
-5.012129545211791992e-01
1.485049426555633545e-01
-3.169177770614624023e-01
-1.735505014657974243e-01
4.649735689163208008e-01
7.027674913406372070e-01
4.584707021713256836e-01
1.533227443695068359e+00
-1.742649972438812256e-01
-2.342938631772994995e-01
-3.580957949161529541e-01
-1.986412554979324341e-01
-1.935265362262725830e-01
4.682386517524719238e-01
1.278344631195068359e+00
4.766888320446014404e-01
6.179062128067016602e-01
2.240960597991943359e+00
-3.689183890819549561e-01
-3.830838203430175781e-01
5.423862338066101074e-01
1.882734537124633789e+00
7.419550418853759766e-02
3.733381927013397217e-01
1.068853616714477539e+00
7.201093435287475586e-01
1.631778597831726074e+00
1.618207335472106934e+00
-8.227887749671936035e-01
8.565496653318405151e-02
-7.130555510520935059e-01
9.797745198011398315e-02
-7.531105279922485352e-01
1.132243275642395020e+00
1.436162471771240234e+00
6.714468002319335938e-01
1.013947844505310059e+00
3.382076025009155273e-01
-6.657394170761108398e-01
-1.871845722198486328e-01
2.375648468732833862e-01
7.447026968002319336e-01
3.057577908039093018e-01
1.819231152534484863e+00
1.555512189865112305e+00
1.031232595443725586e+00
2.397361278533935547e+00
5.169724225997924805e-01
-6.785814166069030762e-01
-3.886437416076660156e-01
7.032478451728820801e-01
1.504326939582824707e+00
2.128806829452514648e+00
1.784196019172668457e+00
1.683885097503662109e+00
1.446442008018493652e+00
2.066710233688354492e+00
-6.920524835586547852e-01
1.318287998437881470e-01
4.359132647514343262e-01
7.927731871604919434e-01
1.468075513839721680e-01
1.479326605796813965e+00
1.880864620208740234e+00
6.495377421379089355e-01
1.190675735473632812e+00
1.468550205230712891e+00
-5.739902257919311523e-01
-8.397482335567474365e-02
-3.889476507902145386e-02
7.598856091499328613e-01
-1.382020115852355957e+00
1.320480585098266602e+00
1.424577951431274414e+00
-1.964151486754417419e-02
1.248422026634216309e+00
-2.756579034030437469e-02
-1.395545125007629395e+00
-1.225283026695251465e+00
2.526184916496276855e-01
3.708373308181762695e-01
-8.510345220565795898e-01
5.282597616314888000e-02
5.532505512237548828e-01
9.834973216056823730e-01
1.752571344375610352e+00
-1.806335300207138062e-01
-1.057317495346069336e+00
-1.403205156326293945e+00
-5.401168465614318848e-01
-1.785859704017639160e+00
-3.565343022346496582e-01
4.357751309871673584e-01
2.941531538963317871e-01
7.545456290245056152e-01
1.617942564189434052e-02
-1.199343919754028320e+00
-1.033138513565063477e+00
-1.321451425552368164e+00
1.268422454595565796e-01
-1.830375909805297852e+00
-6.418306231498718262e-01
7.409056276082992554e-02
-2.837068215012550354e-02
1.078882575035095215e+00
1.472482234239578247e-01
-1.256470918655395508e+00
-1.573679685592651367e+00
-1.087820053100585938e+00
2.450388669967651367e-01
-1.257871866226196289e+00
-1.573960483074188232e-01
1.754502952098846436e-01
3.953537940979003906e-01
1.305262088775634766e+00
-2.691061198711395264e-01
-1.823366403579711914e+00
-1.423216462135314941e+00
2.015280276536941528e-01
-2.797611951828002930e-01
-1.987254500389099121e+00
-1.124246045947074890e-01
-1.866057664155960083e-01
4.493291079998016357e-01
-3.855733871459960938e-01
-2.042414397001266479e-01
-1.602815151214599609e+00
-1.671058058738708496e+00
-2.370686084032058716e-01
-1.798722863197326660e+00
-4.704089760780334473e-01
9.853018075227737427e-02
1.583446860313415527e-01
2.640609145164489746e-01
-8.062764406204223633e-01
-1.276660799980163574e+00
-1.466046333312988281e+00
-5.711123347282409668e-01
7.341454625129699707e-01
-2.491832256317138672e+00
-9.712332487106323242e-01
-8.873039484024047852e-01
2.072935402393341064e-01
8.929072618484497070e-01
-2.963291704654693604e-01
-1.789188981056213379e+00
-1.860780954360961914e+00
2.709616422653198242e-01
-2.519253492355346680e-01
-1.905579924583435059e+00
-1.607396155595779419e-01
2.779443375766277313e-02
2.005167752504348755e-01
-7.751014232635498047e-01
-3.600108027458190918e-01
-1.863317608833312988e+00
-2.006360769271850586e+00
-2.207205295562744141e-01
7.239455729722976685e-02
-1.223041653633117676e+00
1.805725507438182831e-02
1.424237489700317383e-01
-5.310767889022827148e-02
-7.531132102012634277e-01
3.457375764846801758e-01
-1.800135850906372070e+00
-1.079544425010681152e+00
8.599925786256790161e-02
-2.362859964370727539e+00
-1.488002538681030273e+00
-4.572854638099670410e-01
3.561579883098602295e-01
5.694161057472229004e-01
-9.413833022117614746e-01
-1.049517035484313965e+00
-1.170654773712158203e+00
3.925056457519531250e-01
6.638467311859130859e-01
-3.069636583328247070e+00
-1.499589204788208008e+00
-9.468653798103332520e-02
6.226148009300231934e-01
-4.914754927158355713e-01
-1.867380440235137939e-01
-1.121984124183654785e+00
-1.330547928810119629e+00
1.804815381765365601e-01
-9.818471670150756836e-01
-2.218325376510620117e+00
-6.547161340713500977e-01
3.108106851577758789e-01
-1.458287388086318970e-01
-1.231045365333557129e+00
-5.929447412490844727e-01
-2.072187662124633789e+00
-1.464927673339843750e+00
4.821268022060394287e-01
-8.550024032592773438e-01
-2.425164461135864258e+00
-5.914114713668823242e-01
3.001803755760192871e-01
9.098547697067260742e-01
-7.064349651336669922e-01
4.835804104804992676e-01
-2.096611022949218750e+00
4.554624855518341064e-02
-2.199680805206298828e-01
-2.170024156570434570e+00
-1.724569797515869141e+00
-4.667660892009735107e-01
9.232251048088073730e-01
-2.301355898380279541e-01
-1.190451502799987793e+00
-9.601669311523437500e-01
-2.402766704559326172e+00
-5.462619662284851074e-01
-4.899685680866241455e-01
-3.197218656539916992e+00
-7.601623535156250000e-01
-3.815000131726264954e-02
5.712351202964782715e-02
-7.467935085296630859e-01
-1.112433820962905884e-01
-1.253007173538208008e+00
-1.150029301643371582e+00
-1.975736953318119049e-02
-1.464120268821716309e+00
-2.238786458969116211e+00
-1.898945420980453491e-01
5.923247933387756348e-01
5.869022011756896973e-01
-1.003602385520935059e+00
1.196515485644340515e-01
-1.678767085075378418e+00
-4.511360824108123779e-01
1.152455806732177734e+00
4.429712891578674316e-01
-2.025563001632690430e+00
6.987188011407852173e-03
1.227887868881225586e+00
6.642624139785766602e-01
-5.429294705390930176e-01
8.310530781745910645e-01
-1.550177335739135742e+00
2.083526104688644409e-01
-8.401505351066589355e-01
-1.154015779495239258e+00
-1.220679044723510742e+00
5.600344538688659668e-01
8.461635708808898926e-01
-2.596162259578704834e-01
-4.987471923232078552e-02
-7.795707583427429199e-01
-1.767683386802673340e+00
3.193787932395935059e-01
4.141012430191040039e-01
-1.844650626182556152e+00
-2.893105614930391312e-03
4.881185293197631836e-01
1.141132950782775879e+00
-3.869904279708862305e-01
1.165967226028442383e+00
-6.330997943878173828e-01
-3.246804773807525635e-01
5.308047533035278320e-01
-7.695547938346862793e-01
-1.754992961883544922e+00
1.073830947279930115e-01
1.694411635398864746e+00
1.147368311882019043e+00
-3.020153343677520752e-01
4.384663999080657959e-01
-1.000332117080688477e+00
1.344654262065887451e-01
9.486872553825378418e-01
6.927610635757446289e-01
-1.329247355461120605e+00
2.781135141849517822e-01
9.505056738853454590e-01
1.003974676132202148e-02
5.662947297096252441e-01
1.313256740570068359e+00
-6.644131541252136230e-01
3.345448970794677734e-01
-8.397027254104614258e-01
-4.138485491275787354e-01
-2.269567996263504028e-01
9.876207113265991211e-01
1.882934212684631348e+00
-5.593271851539611816e-01
7.091599106788635254e-01
2.779716812074184418e-02
-7.874366044998168945e-01
9.653821587562561035e-01
1.114514470100402832e+00
-9.376008510589599609e-01
4.162655174732208252e-01
1.376222968101501465e+00
1.837625622749328613e+00
-5.047793686389923096e-02
1.915385127067565918e+00
3.205986917018890381e-01
5.450419783592224121e-01
-2.414361238479614258e-01
-4.867136180400848389e-01
-1.687247395515441895e+00
1.173204660415649414e+00
1.086925983428955078e+00
3.363540768623352051e-01
1.899596005678176880e-01
1.024706125259399414e+00
-6.544885039329528809e-01
1.748956441879272461e-01
1.007816910743713379e+00
9.850194454193115234e-01
-6.429219245910644531e-01
1.510333567857742310e-01
1.187894225120544434e+00
4.489469230175018311e-01
1.253602385520935059e+00
1.678470969200134277e+00
1.559335440397262573e-01
1.089353203773498535e+00
-2.223615050315856934e-01
4.636174142360687256e-01
2.362615615129470825e-01
1.691706657409667969e+00
2.337851047515869141e+00
7.165709137916564941e-02
7.324621677398681641e-01
9.760200977325439453e-01
6.583906412124633789e-01
9.882861375808715820e-01
7.462662458419799805e-01
-3.773260116577148438e-01
3.839345276355743408e-01
1.258740663528442383e+00
6.234154105186462402e-01
3.704409003257751465e-01
1.921428442001342773e+00
1.166183710098266602e+00
2.780925333499908447e-01
-2.612058222293853760e-01
-1.432649046182632446e-01
-9.363394975662231445e-01
6.337092518806457520e-01
1.001309514045715332e+00
3.184984251856803894e-02
-4.947251677513122559e-01
6.383278369903564453e-01
9.300977736711502075e-02
8.439489603042602539e-01
1.147975206375122070e+00
1.194369673728942871e+00
-5.188869833946228027e-01
8.268376588821411133e-01
1.600439786911010742e+00
-1.955972462892532349e-01
7.791064977645874023e-01
2.064049959182739258e+00
6.909115910530090332e-01
1.119282722473144531e+00
-8.857811093330383301e-01
-1.262764632701873779e-01
-3.292961716651916504e-01
1.408027172088623047e+00
1.360448956489562988e+00
-5.182469636201858521e-02
2.184124886989593506e-01
1.267995595932006836e+00
7.900366187095642090e-02
9.773517847061157227e-01
6.276909708976745605e-01
1.329350937157869339e-02
-7.869170904159545898e-01
6.454353332519531250e-01
2.661161124706268311e-01
3.206751346588134766e-01
7.262508869171142578e-01
7.155350446701049805e-01
1.242965459823608398e+00
-1.328826904296875000e+00
-4.753720760345458984e-01
-1.510094404220581055e+00
3.986383974552154541e-01
2.046172618865966797e+00
-4.044086933135986328e-01
1.112945228815078735e-01
7.876360416412353516e-01
3.644767999649047852e-01
1.303317785263061523e+00
4.182451069355010986e-01
9.765817523002624512e-01
-1.289425969123840332e+00
1.083087444305419922e+00
1.705962300300598145e+00
-2.468312233686447144e-01
4.996170699596405029e-01
2.091572999954223633e+00
4.815023541450500488e-01
-1.040697336196899414e+00
-5.609861612319946289e-01
2.346262782812118530e-01
-4.999534487724304199e-01
7.118964791297912598e-01
1.016737937927246094e+00
-2.720250375568866730e-02
6.182376742362976074e-01
1.785781264305114746e+00
3.860317170619964600e-01
5.755864381790161133e-01
1.729754507541656494e-01
5.519261360168457031e-01
8.580739051103591919e-02
1.960212469100952148e+00
4.163549244403839111e-01
5.785676836967468262e-01
1.343924522399902344e+00
8.733169436454772949e-01
6.506265401840209961e-01
-1.542247295379638672e+00
-7.307213544845581055e-01
-1.389516592025756836e+00
1.127663016319274902e+00
1.714049577713012695e+00
-1.844044327735900879e-01
-5.946345329284667969e-01
8.496825098991394043e-01
3.501676619052886963e-01
2.632969617843627930e-01
-2.729265093803405762e-01
7.942692041397094727e-01
-8.155126571655273438e-01
5.893596410751342773e-01
6.966946721076965332e-01
-3.510361313819885254e-01
2.530794739723205566e-01
1.307020902633666992e+00
7.583419680595397949e-01
-1.336048722267150879e+00
-9.015168547630310059e-01
1.519432961940765381e-01
-5.522020459175109863e-01
1.562804222106933594e+00
6.115108728408813477e-01
2.496500462293624878e-01
3.601270616054534912e-01
1.832085967063903809e+00
7.800021767616271973e-01
8.589848279953002930e-01
1.399575620889663696e-01
8.131800889968872070e-01
8.415382504463195801e-01
1.658568501472473145e+00
6.934769749641418457e-01
7.047888040542602539e-01
1.137829303741455078e+00
1.416664123535156250e+00
-1.230905875563621521e-01
-7.944589853286743164e-01
-6.104394793510437012e-02
-8.252036571502685547e-01
6.736206412315368652e-01
5.470601320266723633e-01
5.653576850891113281e-01
4.337411224842071533e-01
2.472340017557144165e-01
3.266503214836120605e-01
6.001977920532226562e-01
-3.721658140420913696e-02
3.953754305839538574e-01
-1.235885381698608398e+00
9.889244437217712402e-01
-1.664468087255954742e-02
8.124912977218627930e-01
-2.828040421009063721e-01
7.743593454360961914e-01
1.479877352714538574e+00
-1.112106800079345703e+00
-5.113730430603027344e-01
2.940022014081478119e-02
2.369615435600280762e-01
1.782166838645935059e+00
7.201285958290100098e-01
6.925468146800994873e-02
2.628625929355621338e-01
1.696221232414245605e+00
6.129938960075378418e-01
-3.044320344924926758e-01
-7.866102457046508789e-02
8.919518589973449707e-01
4.695504307746887207e-01
2.705912888050079346e-01
5.863903760910034180e-01
-7.685182243585586548e-02
4.256583750247955322e-01
1.148720264434814453e+00
-5.552107691764831543e-01
-1.467136979103088379e+00
-7.617613077163696289e-01
-9.439927935600280762e-01
3.005277812480926514e-01
-2.942913472652435303e-01
6.661252379417419434e-01
-1.170015931129455566e+00
-1.231754273176193237e-01
6.168273091316223145e-01
-1.228352904319763184e+00
-9.542402029037475586e-01
-8.521850109100341797e-01
-4.039431512355804443e-01
1.004168391227722168e+00
-7.035644650459289551e-01
-3.502376079559326172e-01
-3.380360305309295654e-01
8.675606846809387207e-01
3.408116996288299561e-01
-2.091558694839477539e+00
-1.259678959846496582e+00
-2.679945528507232666e-01
2.957827448844909668e-01
2.696027159690856934e-01
-2.557747364044189453e-01
-3.149676322937011719e-01
-5.520702600479125977e-01
1.420825421810150146e-01
-2.937696576118469238e-01
-1.108514070510864258e+00
-4.818699061870574951e-01
-4.197439253330230713e-01
-2.135374993085861206e-01
-6.913437843322753906e-01
4.530052542686462402e-01
-1.520824879407882690e-01
2.723220288753509521e-01
1.512230873107910156e+00
-8.141595125198364258e-01
-1.814072728157043457e+00
-1.389783620834350586e+00
-2.329402416944503784e-01
1.110127687454223633e+00
2.557428777217864990e-01
1.501447558403015137e-01
-3.574237823486328125e-01
6.022961139678955078e-01
1.033698320388793945e+00
-1.475497484207153320e+00
-9.884244203567504883e-01
-5.000730156898498535e-01
7.583222538232803345e-02
7.538943886756896973e-01
-7.328762412071228027e-01
-4.506736993789672852e-01
-5.259633660316467285e-01
7.700349688529968262e-01
-1.949926018714904785e-01
-1.997640252113342285e+00
-1.437721371650695801e+00
-9.583179950714111328e-01
-5.080966353416442871e-01
-5.777269005775451660e-01
1.613331958651542664e-02
-5.903238654136657715e-01
-5.566614270210266113e-01
1.769771814346313477e+00
-2.027033090591430664e+00
-1.621362805366516113e+00
-5.769198536872863770e-01
-3.530239164829254150e-01
8.139492869377136230e-01
-9.840710163116455078e-01
1.396051347255706787e-01
-7.350157499313354492e-01
4.449202418327331543e-01
1.331260681152343750e+00
-1.870253801345825195e+00
-2.107321023941040039e+00
-1.294886946678161621e+00
-3.169525787234306335e-02
3.037231564521789551e-01
-6.432700157165527344e-01
-2.478011138737201691e-02
-3.264593183994293213e-01
1.382189244031906128e-01
1.384456306695938110e-01
-2.097510814666748047e+00
-2.505235433578491211e+00
-3.536044955253601074e-01
-5.529764294624328613e-01
-6.285230517387390137e-01
-1.716327786445617676e+00
-7.488799095153808594e-01
-1.286492347717285156e+00
9.202592968940734863e-01
-1.840900897979736328e+00
-2.862105607986450195e+00
-2.026962995529174805e+00
-1.060846567153930664e+00
-1.316684484481811523e-01
-1.328938722610473633e+00
-6.288881301879882812e-01
-1.155272483825683594e+00
-8.028537631034851074e-01
1.073328137397766113e+00
-2.351802110671997070e+00
-2.439304113388061523e+00
-8.763015866279602051e-01
3.533099889755249023e-01
8.732179552316665649e-02
-1.664110064506530762e+00
-5.937302708625793457e-01
-1.081425309181213379e+00
2.027016878128051758e-01
1.608831733465194702e-01
-2.113090276718139648e+00
-2.149507761001586914e+00
-1.274408221244812012e+00
-2.803666051477193832e-03
-1.290049314498901367e+00
-5.196880698204040527e-01
-2.806506752967834473e-01
-1.960659742355346680e+00
-8.530287742614746094e-01
-1.232229351997375488e+00
-2.705091714859008789e+00
-2.164634466171264648e+00
-7.929174304008483887e-01
2.290183752775192261e-01
-1.540913224220275879e+00
-1.121069908142089844e+00
-1.039709091186523438e+00
-5.647056698799133301e-01
1.560516595840454102e+00
-1.434683918952941895e+00
-1.935987830162048340e+00
-1.629617333412170410e+00
1.515835151076316833e-02
-2.973748557269573212e-02
-1.290278077125549316e+00
-3.248996734619140625e-01
-6.107405424118041992e-01
1.551469266414642334e-01
2.517364621162414551e-01
-1.880539298057556152e+00
-1.705432415008544922e+00
-1.946373134851455688e-01
5.605231523513793945e-01
-1.198651790618896484e+00
-9.395566582679748535e-01
-2.105767875909805298e-01
-1.532551050186157227e+00
-7.010389119386672974e-02
1.831399083137512207e+00
-1.514380574226379395e+00
-1.927420854568481445e+00
-1.062843322753906250e+00
4.565500319004058838e-01
-1.558791399002075195e+00
-2.329287081956863403e-01
6.042945384979248047e-01
-3.515863120555877686e-01
1.292103171348571777e+00
-6.099617481231689453e-01
-1.704227924346923828e+00
-1.207985162734985352e+00
-3.539115888997912407e-03
6.079891324043273926e-01
-1.669941425323486328e+00
-1.949024051427841187e-01
1.715055108070373535e-01
9.378926753997802734e-01
2.592624902725219727e+00
-7.125890254974365234e-01
-1.859355211257934570e+00
-1.122703433036804199e+00
5.329760313034057617e-01
-6.946483254432678223e-01
-3.966881036758422852e-01
2.208235561847686768e-01
-3.575457334518432617e-01
-4.749793931841850281e-02
1.238337039947509766e+00
-9.220219254493713379e-01
-1.063248515129089355e+00
-4.934932291507720947e-01
8.951858878135681152e-01
-1.308665037155151367e+00
-2.460761219263076782e-01
5.137947201728820801e-01
-4.595887064933776855e-01
1.883416414260864258e+00
6.646599173545837402e-01
-1.114954829216003418e+00
-7.322598695755004883e-01
-4.001415967941284180e-01
1.513082027435302734e+00
-1.142006993293762207e+00
3.321191072463989258e-01
1.095490694046020508e+00
9.264127016067504883e-01
2.208632946014404297e+00
1.379235386848449707e+00
-1.243222236633300781e+00
-6.761852502822875977e-01
7.446841001510620117e-01
9.538695812225341797e-01
-1.065648794174194336e+00
6.721115708351135254e-01
9.678213596343994141e-01
1.265660405158996582e+00
1.135331869125366211e+00
1.275761842727661133e+00
-5.356985330581665039e-01
-4.983205795288085938e-01
3.606255650520324707e-01
-9.122997522354125977e-01
1.155200302600860596e-01
1.320867657661437988e+00
-3.045735061168670654e-01
8.017414808273315430e-01
1.818756222724914551e+00
-6.438156366348266602e-01
-2.827770113945007324e-01
8.909884095191955566e-02
2.428500890731811523e+00
-1.631560921669006348e+00
7.381675243377685547e-01
1.154788374900817871e+00
5.450297594070434570e-01
2.349415302276611328e+00
2.558221340179443359e+00
-2.374667525291442871e-01
-4.963194429874420166e-01
6.029764413833618164e-01
1.623125553131103516e+00
-1.581959486007690430e+00
3.701588213443756104e-01
1.643598675727844238e+00
7.455813884735107422e-01
1.486047744750976562e+00
1.103854179382324219e+00
-1.148030161857604980e+00
8.206864446401596069e-02
6.637726426124572754e-01
2.348448187112808228e-01
-9.535735845565795898e-01
8.873556852340698242e-01
5.443822741508483887e-01
1.686394214630126953e+00
6.846698522567749023e-01
8.589435219764709473e-01
-4.743169248104095459e-01
-6.947699785232543945e-01
1.203825592994689941e+00
-1.248941183090209961e+00
8.576145768165588379e-01
9.034426212310791016e-01
7.718908190727233887e-01
1.080207705497741699e+00
1.752947688102722168e+00
-2.327504605054855347e-01
-3.630359843373298645e-02
7.237696051597595215e-01
2.033738136291503906e+00
-1.383750200271606445e+00
3.725497424602508545e-02
7.194279432296752930e-01
6.702714562416076660e-01
2.020973563194274902e-01
1.165580153465270996e+00
-7.965489029884338379e-01
-8.073852062225341797e-01
-9.344106912612915039e-02
2.851855754852294922e-02
-1.091632246971130371e+00
4.903431534767150879e-01
6.921271085739135742e-01
2.721452713012695312e-01
1.687219738960266113e+00
1.057691693305969238e+00
-4.445759952068328857e-01
-5.821333527565002441e-01
1.092070579528808594e+00
-3.088146448135375977e-02
-5.388708114624023438e-01
4.251655042171478271e-01
4.376007616519927979e-01
2.080926895141601562e+00
6.843485832214355469e-01
9.797284007072448730e-01
-5.520167350769042969e-01
3.323309123516082764e-01
1.639635562896728516e+00
-1.600148677825927734e+00
3.339842855930328369e-01
1.065881013870239258e+00
1.885504245758056641e+00
1.596365571022033691e-01
4.911246895790100098e-01


==> plots/data/f030_sr_fixed_10k_nocycles/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_str-eors_10k/cycles.txt <==
0.0 15 0 -30.0
1 15 0 -30.0
2 15 0 -30.0
3 15 0 -30.0
4 15 0 -30.0
5 15 0 -30.0
7 15 0 -30.0
8 15 0 -30.0
9 15 0 -30.0
10 15 0 -30.0
11 15 0 -30.0
12 15 0 -30.0
13 15 0 -30.0
14 15 0 -30.0
15 15 0 -30.0
16 15 0 -30.0
17 15 0 -30.0
18 15 0 -30.0
19 15 0 -30.0
20 15 0 -30.0
21 15 0 -30.0
22 15 0 -30.0
23 15 0 -30.0
24 15 0 -30.0

==> plots/data/f030_str-eors_10k/tvals.txt <==
-8.913406133651733398e-01
1.314951032400131226e-01
2.245189994573593140e-01
1.105167746543884277e+00
-4.256957769393920898e-01
-8.951112627983093262e-01
1.350204348564147949e+00
4.886361360549926758e-01
4.855911433696746826e-01
-4.929393231868743896e-01
1.630181789398193359e+00
9.085721373558044434e-01
9.807744622230529785e-01
1.145655035972595215e+00
-7.199978232383728027e-01
1.267826199531555176e+00
1.134595036506652832e+00
1.808334231376647949e+00
1.292170643806457520e+00
-6.441659331321716309e-01
3.565409183502197266e-01
1.073698520660400391e+00
1.530317902565002441e+00
2.595966458320617676e-01
-3.167803883552551270e-01
1.231502532958984375e+00
1.751384615898132324e+00
8.714478015899658203e-01
-3.576411008834838867e-01
-2.585773169994354248e-01
4.726850092411041260e-01
1.887367606163024902e+00
1.314011812210083008e+00
1.045432686805725098e-01
-2.677470743656158447e-01
8.019452095031738281e-01
9.570251703262329102e-01
1.676317453384399414e+00
-1.004176616668701172e+00
-9.872812628746032715e-01
5.819450020790100098e-01
4.237787723541259766e-01
1.033207178115844727e+00
-8.422627449035644531e-01
-2.430809587240219116e-01
4.825520217418670654e-01
4.171421825885772705e-01
-5.334063898772001266e-03
-8.084228634834289551e-01
6.892889738082885742e-01
1.517258167266845703e+00
3.222203254699707031e-01
3.677963912487030029e-01
-1.117478847503662109e+00
9.394047856330871582e-01
6.483872234821319580e-02
8.922286033630371094e-01
1.085705041885375977e+00
4.368273317813873291e-01
8.830273747444152832e-01
1.752840280532836914e+00
1.203538417816162109e+00
-4.057696461677551270e-01
-7.587540745735168457e-01
1.039409399032592773e+00
1.064765930175781250e+00
1.140642285346984863e+00
3.804695904254913330e-01
-5.349152088165283203e-01
1.568690061569213867e+00
7.172903418540954590e-01
1.153060197830200195e+00
-1.894309818744659424e-01
-5.084382295608520508e-01
1.428973793983459473e+00
1.244781136512756348e+00
1.907441973686218262e+00
-4.263370633125305176e-01
1.202264785766601562e+00
2.156955718994140625e+00
1.442831277847290039e+00
9.449315071105957031e-01
-2.939095497131347656e-01
2.102888822555541992e+00
1.194152951240539551e+00
1.073952198028564453e+00
5.965679883956909180e-01
-3.747505545616149902e-01
-2.360778898000717163e-01
6.672726869583129883e-01
5.672664046287536621e-01
2.791125476360321045e-01
-4.521812796592712402e-01
6.665809750556945801e-01
1.578310966491699219e+00
1.659136652946472168e+00
1.815569102764129639e-01
-3.041402399539947510e-01
1.632252335548400879e+00
1.725971937179565430e+00
1.491184115409851074e+00
-2.487825602293014526e-01
-6.362236738204956055e-01
1.559427738189697266e+00
1.132194161415100098e+00
1.968057274818420410e+00
3.127507269382476807e-01
-6.273896694183349609e-01
1.214723348617553711e+00
9.816195964813232422e-01
3.690131008625030518e-01
-9.028661847114562988e-01
1.265259981155395508e+00
1.865121006965637207e+00
2.637801408767700195e+00
2.047949790954589844e+00
-5.357167720794677734e-01
2.314564704895019531e+00
1.495133876800537109e+00
1.395494699478149414e+00
2.347905874252319336e+00
-3.276872932910919189e-01
2.017729043960571289e+00
9.940395355224609375e-01
1.361169695854187012e+00
1.923781633377075195e+00
7.237100601196289062e-02
1.831074714660644531e+00
1.670215010643005371e+00
4.598347246646881104e-01
-2.038030177354812622e-01
-3.663426041603088379e-01
1.083936691284179688e+00
1.341491222381591797e+00
1.587986707687377930e+00
-9.783604741096496582e-01
-6.351822018623352051e-01
7.169029116630554199e-01
6.808689236640930176e-01
9.916254878044128418e-01
-1.515020281076431274e-01
-8.406102657318115234e-01
9.121968746185302734e-01
4.521327018737792969e-01
1.215764880180358887e+00
-6.049736142158508301e-01
-9.327991008758544922e-01
2.048978209495544434e-01
2.803975045680999756e-01
6.730104684829711914e-01
-3.066741228103637695e-01
6.045999526977539062e+00
9.293867111206054688e+00
1.211714839935302734e+01
1.028722381591796875e+01
2.827268600463867188e+00
7.930349349975585938e+00
9.636623382568359375e+00
9.339424133300781250e+00
7.508275508880615234e+00
1.010435342788696289e+00
4.732536792755126953e+00
6.483614444732666016e+00
5.904042243957519531e+00
5.058970451354980469e+00
2.305974245071411133e+00
5.235495567321777344e+00
5.085636615753173828e+00
5.182262897491455078e+00
2.409070491790771484e+00
8.117861747741699219e-01
3.527736663818359375e+00
4.671030521392822266e+00
3.811306715011596680e+00
1.104426503181457520e+00
1.241861939430236816e+00
3.816285371780395508e+00
2.887610435485839844e+00
2.115074872970581055e+00
5.613932609558105469e-01
1.048627257347106934e+00
8.434606790542602539e-01
2.791823625564575195e+00
2.914924860000610352e+00
-3.642202019691467285e-01
1.606503844261169434e+00
1.514095425605773926e+00
2.596350431442260742e+00
1.299192070960998535e+00
-1.245208263397216797e+00
1.922726273536682129e+00
1.280738949775695801e+00
1.714214086532592773e+00
6.292183399200439453e-01
-6.594151258468627930e-01
8.719209432601928711e-01
1.074806213378906250e+00
5.773860812187194824e-01
-3.677646517753601074e-01
-7.375921010971069336e-01
1.285400986671447754e+00
7.614971995353698730e-01
5.427941679954528809e-01
-9.811671376228332520e-01
-1.126968979835510254e+00
-3.191974461078643799e-01
-7.122817635536193848e-01
8.960136771202087402e-01
-8.050032854080200195e-01
-1.418205022811889648e+00
4.946556091308593750e-01
-6.053779125213623047e-01
-1.106961011886596680e+00
-1.416661858558654785e+00
-1.188716650009155273e+00
2.076499611139297485e-01
3.919230028986930847e-02
-2.190251350402832031e-01
-1.587038278579711914e+00
3.215385973453521729e-02
-1.051875829696655273e+00
-9.746600985527038574e-01
-1.085030436515808105e+00
-1.392941236495971680e+00
1.033774852752685547e+00
1.077026873826980591e-01
3.032141327857971191e-01
-1.193112015724182129e+00
-1.395929336547851562e+00
-3.630349338054656982e-01
-7.321935892105102539e-01
-5.648474693298339844e-01
-5.539185404777526855e-01
-1.045221805572509766e+00
-1.776102744042873383e-02
-3.134085536003112793e-01
1.028431132435798645e-01
-9.854529500007629395e-01
-9.325987100601196289e-01
-2.533979415893554688e-01
-3.696049451828002930e-01
1.329781115055084229e-01
-1.627744555473327637e+00
-7.835505008697509766e-01
6.179391145706176758e-01
-1.215882133692502975e-02
-6.725876778364181519e-02
-1.577253341674804688e+00
-6.351427435874938965e-01
7.224532961845397949e-02
2.566871941089630127e-01
-4.493577480316162109e-01
-2.399605751037597656e+00
1.009501695632934570e+00
1.472003310918807983e-01
-4.538964331150054932e-01
-1.214988827705383301e-01
-1.720051646232604980e+00
1.556920409202575684e+00
-8.303973078727722168e-01
-1.192037582397460938e+00
-2.968168556690216064e-01
-1.672134876251220703e+00
-1.682171344757080078e+00
-9.623142480850219727e-01
-7.895183563232421875e-01
-1.888996481895446777e+00
-1.480077624320983887e+00
5.260762944817543030e-02
-8.453166484832763672e-01
-1.053606748580932617e+00
-2.045804500579833984e+00
-2.461766719818115234e+00
-6.670088171958923340e-01
-1.101596117019653320e+00
-4.691589176654815674e-01
-1.605494499206542969e+00
-1.665224909782409668e+00
1.088891506195068359e+00
6.009873151779174805e-01
-4.820695519447326660e-01
-2.606354236602783203e+00
-1.747958779335021973e+00
-8.245162963867187500e-01
-1.115570783615112305e+00
-4.068520963191986084e-01
-1.895131587982177734e+00
-2.024977505207061768e-01
1.747114509344100952e-01
1.047736883163452148e+00
8.121703267097473145e-01
-1.511171340942382812e+00
-1.487973809242248535e+00
-4.788950681686401367e-01
-7.815757989883422852e-01
-2.177437543869018555e-01
-1.275063037872314453e+00
1.317473292350769043e+00
5.202898979187011719e-01
4.452856183052062988e-01
-3.392566740512847900e-01
-8.266307711601257324e-01


==> plots/data/f030_str-eors_10k/tvalsd.txt <==
8.913406133651733398e-01
-1.314951032400131226e-01
-2.245189994573593140e-01
-1.105167746543884277e+00
4.256957769393920898e-01
8.951112627983093262e-01
-1.350204348564147949e+00
-4.886361360549926758e-01
-4.855911433696746826e-01
4.929393231868743896e-01
-1.630181789398193359e+00
-9.085721373558044434e-01
-9.807744622230529785e-01
-1.145655035972595215e+00
7.199978232383728027e-01
-1.267826199531555176e+00
-1.134595036506652832e+00
-1.808334231376647949e+00
-1.292170643806457520e+00
6.441659331321716309e-01
-3.565409183502197266e-01
-1.073698520660400391e+00
-1.530317902565002441e+00
-2.595966458320617676e-01
3.167803883552551270e-01
-1.231502532958984375e+00
-1.751384615898132324e+00
-8.714478015899658203e-01
3.576411008834838867e-01
2.585773169994354248e-01
-4.726850092411041260e-01
-1.887367606163024902e+00
-1.314011812210083008e+00
-1.045432686805725098e-01
2.677470743656158447e-01
-8.019452095031738281e-01
-9.570251703262329102e-01
-1.676317453384399414e+00
1.004176616668701172e+00
9.872812628746032715e-01
-5.819450020790100098e-01
-4.237787723541259766e-01
-1.033207178115844727e+00
8.422627449035644531e-01
2.430809587240219116e-01
-4.825520217418670654e-01
-4.171421825885772705e-01
5.334063898772001266e-03
8.084228634834289551e-01
-6.892889738082885742e-01
-1.517258167266845703e+00
-3.222203254699707031e-01
-3.677963912487030029e-01
1.117478847503662109e+00
-9.394047856330871582e-01
-6.483872234821319580e-02
-8.922286033630371094e-01
-1.085705041885375977e+00
-4.368273317813873291e-01
-8.830273747444152832e-01
-1.752840280532836914e+00
-1.203538417816162109e+00
4.057696461677551270e-01
7.587540745735168457e-01
-1.039409399032592773e+00
-1.064765930175781250e+00
-1.140642285346984863e+00
-3.804695904254913330e-01
5.349152088165283203e-01
-1.568690061569213867e+00
-7.172903418540954590e-01
-1.153060197830200195e+00
1.894309818744659424e-01
5.084382295608520508e-01
-1.428973793983459473e+00
-1.244781136512756348e+00
-1.907441973686218262e+00
4.263370633125305176e-01
-1.202264785766601562e+00
-2.156955718994140625e+00
-1.442831277847290039e+00
-9.449315071105957031e-01
2.939095497131347656e-01
-2.102888822555541992e+00
-1.194152951240539551e+00
-1.073952198028564453e+00
-5.965679883956909180e-01
3.747505545616149902e-01
2.360778898000717163e-01
-6.672726869583129883e-01
-5.672664046287536621e-01
-2.791125476360321045e-01
4.521812796592712402e-01
-6.665809750556945801e-01
-1.578310966491699219e+00
-1.659136652946472168e+00
-1.815569102764129639e-01
3.041402399539947510e-01
-1.632252335548400879e+00
-1.725971937179565430e+00
-1.491184115409851074e+00
2.487825602293014526e-01
6.362236738204956055e-01
-1.559427738189697266e+00
-1.132194161415100098e+00
-1.968057274818420410e+00
-3.127507269382476807e-01
6.273896694183349609e-01
-1.214723348617553711e+00
-9.816195964813232422e-01
-3.690131008625030518e-01
9.028661847114562988e-01
-1.265259981155395508e+00
-1.865121006965637207e+00
-2.637801408767700195e+00
-2.047949790954589844e+00
5.357167720794677734e-01
-2.314564704895019531e+00
-1.495133876800537109e+00
-1.395494699478149414e+00
-2.347905874252319336e+00
3.276872932910919189e-01
-2.017729043960571289e+00
-9.940395355224609375e-01
-1.361169695854187012e+00
-1.923781633377075195e+00
-7.237100601196289062e-02
-1.831074714660644531e+00
-1.670215010643005371e+00
-4.598347246646881104e-01
2.038030177354812622e-01
3.663426041603088379e-01
-1.083936691284179688e+00
-1.341491222381591797e+00
-1.587986707687377930e+00
9.783604741096496582e-01
6.351822018623352051e-01
-7.169029116630554199e-01
-6.808689236640930176e-01
-9.916254878044128418e-01
1.515020281076431274e-01
8.406102657318115234e-01
-9.121968746185302734e-01
-4.521327018737792969e-01
-1.215764880180358887e+00
6.049736142158508301e-01
9.327991008758544922e-01
-2.048978209495544434e-01
-2.803975045680999756e-01
-6.730104684829711914e-01
3.066741228103637695e-01
-6.045999526977539062e+00
-9.293867111206054688e+00
-1.211714839935302734e+01
-1.028722381591796875e+01
-2.827268600463867188e+00
-7.930349349975585938e+00
-9.636623382568359375e+00
-9.339424133300781250e+00
-7.508275508880615234e+00
-1.010435342788696289e+00
-4.732536792755126953e+00
-6.483614444732666016e+00
-5.904042243957519531e+00
-5.058970451354980469e+00
-2.305974245071411133e+00
-5.235495567321777344e+00
-5.085636615753173828e+00
-5.182262897491455078e+00
-2.409070491790771484e+00
-8.117861747741699219e-01
-3.527736663818359375e+00
-4.671030521392822266e+00
-3.811306715011596680e+00
-1.104426503181457520e+00
-1.241861939430236816e+00
-3.816285371780395508e+00
-2.887610435485839844e+00
-2.115074872970581055e+00
-5.613932609558105469e-01
-1.048627257347106934e+00
-8.434606790542602539e-01
-2.791823625564575195e+00
-2.914924860000610352e+00
3.642202019691467285e-01
-1.606503844261169434e+00
-1.514095425605773926e+00
-2.596350431442260742e+00
-1.299192070960998535e+00
1.245208263397216797e+00
-1.922726273536682129e+00
-1.280738949775695801e+00
-1.714214086532592773e+00
-6.292183399200439453e-01
6.594151258468627930e-01
-8.719209432601928711e-01
-1.074806213378906250e+00
-5.773860812187194824e-01
3.677646517753601074e-01
7.375921010971069336e-01
-1.285400986671447754e+00
-7.614971995353698730e-01
-5.427941679954528809e-01
9.811671376228332520e-01
1.126968979835510254e+00
3.191974461078643799e-01
7.122817635536193848e-01
-8.960136771202087402e-01
8.050032854080200195e-01
1.418205022811889648e+00
-4.946556091308593750e-01
6.053779125213623047e-01
1.106961011886596680e+00
1.416661858558654785e+00
1.188716650009155273e+00
-2.076499611139297485e-01
-3.919230028986930847e-02
2.190251350402832031e-01
1.587038278579711914e+00
-3.215385973453521729e-02
1.051875829696655273e+00
9.746600985527038574e-01
1.085030436515808105e+00
1.392941236495971680e+00
-1.033774852752685547e+00
-1.077026873826980591e-01
-3.032141327857971191e-01
1.193112015724182129e+00
1.395929336547851562e+00
3.630349338054656982e-01
7.321935892105102539e-01
5.648474693298339844e-01
5.539185404777526855e-01
1.045221805572509766e+00
1.776102744042873383e-02
3.134085536003112793e-01
-1.028431132435798645e-01
9.854529500007629395e-01
9.325987100601196289e-01
2.533979415893554688e-01
3.696049451828002930e-01
-1.329781115055084229e-01
1.627744555473327637e+00
7.835505008697509766e-01
-6.179391145706176758e-01
1.215882133692502975e-02
6.725876778364181519e-02
1.577253341674804688e+00
6.351427435874938965e-01
-7.224532961845397949e-02
-2.566871941089630127e-01
4.493577480316162109e-01
2.399605751037597656e+00
-1.009501695632934570e+00
-1.472003310918807983e-01
4.538964331150054932e-01
1.214988827705383301e-01
1.720051646232604980e+00
-1.556920409202575684e+00
8.303973078727722168e-01
1.192037582397460938e+00
2.968168556690216064e-01
1.672134876251220703e+00
1.682171344757080078e+00
9.623142480850219727e-01
7.895183563232421875e-01
1.888996481895446777e+00
1.480077624320983887e+00
-5.260762944817543030e-02
8.453166484832763672e-01
1.053606748580932617e+00
2.045804500579833984e+00
2.461766719818115234e+00
6.670088171958923340e-01
1.101596117019653320e+00
4.691589176654815674e-01
1.605494499206542969e+00
1.665224909782409668e+00
-1.088891506195068359e+00
-6.009873151779174805e-01
4.820695519447326660e-01
2.606354236602783203e+00
1.747958779335021973e+00
8.245162963867187500e-01
1.115570783615112305e+00
4.068520963191986084e-01
1.895131587982177734e+00
2.024977505207061768e-01
-1.747114509344100952e-01
-1.047736883163452148e+00
-8.121703267097473145e-01
1.511171340942382812e+00
1.487973809242248535e+00
4.788950681686401367e-01
7.815757989883422852e-01
2.177437543869018555e-01
1.275063037872314453e+00
-1.317473292350769043e+00
-5.202898979187011719e-01
-4.452856183052062988e-01
3.392566740512847900e-01
8.266307711601257324e-01


==> plots/data/f030_str-eors_corr_10k/corr.txt <==
-0.003008822852005662
-0.018183664378826736
0.0015040655325821454
-0.0202812279478726
0.0017557460929588753
-0.02644612824883379
-0.00543679492333853
0.009858585153844973
-0.008216187444463003
0.00447102344121777
-0.034742800721823626
0.00010067006665436344
0.009733269082215853
0.008623631076442042
-0.0023299734179145016
-0.036302407227132155
0.0020409198733348723
0.002553415849788763
0.0159733268517115
-0.031470921604186436
-0.03410765529759686
0.010794878140389067
0.01163216527604229
0.005550184359069974
-0.04410934551921111
-0.02584931953543921
0.004798112901869113
0.0067898702699673635
0.0143112629981211
-0.03318432847529116
0.0012171798191254403
0.009968743067495442
-0.006922002166209447
0.010215519239655545
-0.03257776396352029
-0.005577158259501036
0.003828999967329258
-0.001848494934455692
0.01974299322304405
-0.013253274319510927
0.017722315517024672
0.012297065557298542
0.01092362390689191
0.006748165471338642
-0.026629281103211354
0.012393941166529959
0.018031443304905647
0.0038544817220634666
0.009533316422176353
-0.020995680154822376
0.01240336699957332
0.009344146240193215
0.024539934515938982
0.029030077366098538
-0.02523306497610512
0.011734010247420658
0.0037330576000331453
0.018324377249255508
-0.007229512788154611
-0.0178887903849778
-0.0003833002618166607
-0.0076684295428344615
0.0023338499778490385
-0.03635689568658493
-0.016603181425332174
0.018473459907056056
-0.009966607007982005
0.011250912196631851
-0.030354335980106947
-0.007098868537532038
0.0033592034309094876
-0.00202764936166608
0.018404524702491824
-0.026287725301960954
-0.005205157011453952
0.008155233372789204
0.009268458767928896
0.011352207760574136
-0.01032147622921296
0.015196488392552837
0.007398952099622651
0.007090995304792572
0.008510747371429362
-0.029854330485629205
0.007107346468871921
0.009703926657399387
-0.005553942001094061
-0.0005597031430080607
-0.03140272693108392
-0.018667267583877486
-0.008303821909642335
0.008009553215316165
0.003536370861768663
-0.036239613815421214
0.004538157895816659
0.018360935744455232
0.004812704722250613
-0.029124379877826134
-0.01910746697814274
0.011244980906828086
0.004916380221640203
0.00013053434356842384
-0.0254574718384879
-0.012293342559419308
0.013235417443462738
0.018420968335012142
0.016631513908191432
-0.02147867663631008
-0.01267047893375314
0.011188339503531528
0.01455879551366571
0.010194541380406466
-0.023456230820408226
0.018518766214894157
0.024136081211177586
-0.002076932923335885
0.018806728813754666
-0.01443764672270923
0.028858806698784736
0.020288728208056307
0.01251320128652746
0.02767959409070833
-0.018066090838927566
0.024977731804868626
0.021998916599509682
0.02357221850462948
0.01885791710905334
-0.023627868407958705
-0.008947229258361307
0.0240873060700637
0.020742460139080106
0.021373417971794133
-0.02202242427310087
0.01543044563997542
0.020497089850352788
0.021836049507454523
0.0027061860731900007
-0.006904183694961948
0.008534176124506831
0.021284702573690792
0.042375922123255284
-0.030434527801919447
-0.010798368993049229
0.016902629356710035
0.03004587657523226
0.026923124286957385
-0.0005787262573083061
0.026746244300964797
0.017345641579852376
0.020536475228921224
0.027713307761426928
-0.020197272200780696
0.008610118694585084
0.007194238280220136
0.004834464545411048
0.013064004100999855
-0.009124946231744847
-0.010526056125200514
0.011855991855812983
0.011466056072394383
0.010411912629436049
-0.01968619923059679
0.020921769081052335
0.013807386888134876
0.01509196406600668
0.003956896554058727
-0.02402525459873699
0.011799999940064814
0.020296831534414597
0.012310166810860184
0.004081114874697862
-0.02123654742849193
0.019263020814339154
0.02101657228791559
0.029879233063269242
0.003474517919253954
-0.011695350430053207
0.009433450662361254
0.022347374941272077
0.03500592451432103
-0.029522711290211966
-0.005251022801558157
0.02815570668357241
0.023523194620906178
0.035678261647432506
-0.004903192903788321
0.020102552608521757
0.015508194081824543
0.03223714780695644
0.02987243294093684
-0.002756212140977264
0.012847146459958348
0.023386420317222954
0.03043195658114457
0.01038672481316744
-0.023541473134600935
-0.008985604514747898
0.028982375884264864
0.013648541863218285
0.011939418010606407
-0.02286973146308257
0.02075878937020316
0.011421406466135249
0.021518593275049694
-0.0007248674715921847
-0.02570830857218876
0.012576218118891157
0.045903922412102324
0.027312346853315867
0.00748369463677545
-0.01976123487461965
0.029702044747759795
0.02657200469291627
0.019552820962107885
-0.011403414158337384
-0.007234035055874902
0.0013521263781667624
0.028020754209442663
0.03898248266142527
-0.019526912985365772
-0.00019402691709727077
0.02896489833889682
0.03587689891297221
0.030605461815415517
-0.008360100596457738
0.00936568266337109
0.016138265011049778
0.030482048169581746
0.037674448635428195
-0.014862228533799952
0.02045444638703681
0.029613017144983742
0.012573766355923931
0.017639906222260148
-0.015184583021342613
0.006191585326878539
0.022918605325157458
0.010894556575969725
0.030364597662510793
-0.039865320473006456
-0.057647962510700326
-0.10948574517253032
-0.1260982655619946
-0.13829393172768786
-0.0764730083151636
-0.08221159744982472
-0.10024722745188662
-0.09992423080126743
-0.10817515318402612
-0.04760220858772675
-0.037749820114113965
-0.06623784423888471
-0.051363406890171506
-0.07956576431962875
-0.058517573256484705
-0.07949539599415975
-0.05725951832510073
-0.060522126141497865
-0.07668412166432283
-0.037036444226463405
-0.022381539601220354
-0.03683899751999312
-0.03815625331352696
-0.04932976821127783
-0.027803151615966974
-0.01727496866223388
-0.021242874090566317
-0.015039077516825193
-0.03592662777742496
-0.00041385170212674153
-0.01179233394406603
-0.01774273907620659
-0.011616289181964652
-0.044212404976029525
-0.03518862737002304
-0.013258421283531078
-0.006739429230273412
-0.02502842364415999
-0.03603955552399609
0.011282695885656039
0.012266016643598056
-0.0015573208258378374
-0.025897407580759944
-0.023889999878167627
0.00907796399131891
0.01573696817958056
0.019152575661102796
-0.0235179717690705
-0.016355780122970155
0.01613340372573561
0.008411980854016463
0.02144677271102869
-0.007530023854342266
-0.014565864510955154
-0.0021547794648622788
0.00706836302292221
0.018837781886889306
-0.025154977922096852
-4.891688822403656e-05
0.018976132109592547
0.02051467509136392
0.020480427476419368
-0.018014186419455885
0.006743128360796264
-0.003662573279853814
0.010325053064748742
0.023859036225407228
-0.01794839046759492
0.016429336238631922
0.008944267548005973
0.00855927137950987
0.02653139807935235
-0.01874610444249395
0.020184805491600125
0.026090077234603295
0.016092977802820676
0.013441696739451756
-0.028459818245666985
0.017763981962065082
0.00784957806174394
0.0008355548546969655
-0.00217467682235806
-0.0074471435693856235
0.012665737570530081
0.016490161817214008
0.031237277941723728
-0.027336462080360727
-0.008518418885429514
0.02160661350361797
-0.003115765524465296
0.010791582536223919
0.005730270526696902
0.017397329879860684
0.01421859274316684
0.01842859934500797
0.02663434586593188
-0.02333201494570293
-0.004872850415880284
0.019727969738988473
0.023918406796935954
0.016292376599037206
-0.0035876975459939757
0.01433757076883185
0.013605792045935192
0.014401887706760094
0.011551450591053503
-0.014818812518870841
0.025787894603971236
0.015887902545041573
0.014510920684214836
0.015403826266878733
-0.01690627462878071
0.01948601499744248
0.019539293831438945
0.012433386663607262
0.006654606257202161
-0.017198743669999725
0.03096368245383188
0.01768022004683259
0.031138718277642953
0.00417441094766852
-0.018063287650819385
0.017718459764142113
0.02327002293390475
0.023566180650299386
-0.01018375695057623
-0.01019757378728638
0.02466033872607032
0.015177403592469923
0.019032049255888098
-0.013441794419922656
-0.01248347294729333
0.016880749614218513
0.02779842402420254
0.010870673426682725
-0.02011169826824023
0.001391564369594629
0.010883660106940645
0.008380430881295904
0.004294748696630315
-0.011970970623209154
-0.013319949422912892
-0.0012128955963554783
-0.002338119376051925
0.008716452927981426
-0.016845397643330044
0.011121606124127935
0.008909197542213984
0.00812401774934685
-0.0020978899398650924
-0.01794367881527446
0.015043051208466116
0.012895111194303978


==> plots/data/f030_str-str-check_10k/align.txt <==
200 220


==> plots/data/f030_str-str-check_10k/cycles.txt <==
0.0 4.5 0 -9.0
9.765625 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
68.359375 4.5 0 -9.0
78.125 4.5 0 -9.0
87.890625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
136.71875 4.5 0 -9.0


==> plots/data/f030_str-str-check_10k/sample_range.txt <==
156 176


==> plots/data/f030_str-str-check_10k/tvals.txt <==
-1.086843967437744141e+00
8.780322968959808350e-02
-1.854067564010620117e+00
-2.950881719589233398e+00
-2.348142623901367188e+00
-1.986050367355346680e+00
-6.347190141677856445e-01
-1.350350379943847656e+00
-1.554892063140869141e+00
-8.250140547752380371e-01
-1.576959133148193359e+00
-4.125527143478393555e-01
-1.732705950736999512e+00
-1.123979687690734863e+00
-1.185389637947082520e+00
-8.430199623107910156e-01
4.356648921966552734e-01
1.983810365200042725e-01
3.045787215232849121e-01
-6.845811009407043457e-01
-3.036684393882751465e-01
2.050810903310775757e-01
-1.886468887329101562e+00
-1.681977033615112305e+00
-1.400813579559326172e+00
1.425466835498809814e-01
-8.092885613441467285e-01
3.698502779006958008e-01
5.248624086380004883e-01
-9.473606348037719727e-01
-1.058493033051490784e-01
-9.429485201835632324e-01
-2.147675991058349609e+00
-1.549250841140747070e+00
-1.212183237075805664e+00
-2.608058154582977295e-01
-4.956123530864715576e-01
8.056332468986511230e-01
5.353087782859802246e-01
-5.683865547180175781e-01
9.788837432861328125e-01
-1.531900644302368164e+00
-1.454553365707397461e+00
-1.772397637367248535e+00
-4.761076569557189941e-01
2.170172035694122314e-01
-1.981300115585327148e-01
2.389831691980361938e-01
-1.002698183059692383e+00
2.386719733476638794e-01
-4.406509697437286377e-01
-2.465406417846679688e+00
-2.488038778305053711e+00
-2.645066261291503906e+00
-9.711191654205322266e-01
-1.551633715629577637e+00
-9.798602461814880371e-01
-7.408711314201354980e-01
-1.434525728225708008e+00
-6.816557049751281738e-01
-1.192556023597717285e+00
-1.475659489631652832e+00
-1.124985814094543457e+00
-3.243547379970550537e-01
7.699077725410461426e-01
-3.676778823137283325e-02
4.342982470989227295e-01
-8.091074228286743164e-02
-2.263982146978378296e-01
-3.084194064140319824e-01
-1.336334347724914551e+00
-1.517984628677368164e+00
-1.624017119407653809e+00
-1.360575109720230103e-01
-8.145633935928344727e-01
-4.381969869136810303e-01
1.180651545524597168e+00
7.587271183729171753e-02
-4.294889569282531738e-01
-6.140006780624389648e-01
-8.488559722900390625e-01
-1.676602840423583984e+00
-1.797144770622253418e+00
-2.506571114063262939e-01
-4.422025382518768311e-01
-3.979068696498870850e-01
8.284330368041992188e-01
-5.137723088264465332e-01
4.067112505435943604e-01
-6.497280597686767578e-01
-1.358562946319580078e+00
-1.629847407341003418e+00
-1.130988240242004395e+00
-8.862227201461791992e-01
-7.179344296455383301e-01
-9.856414794921875000e-01
2.942170798778533936e-01
1.271414160728454590e+00
4.921343803405761719e+00
5.896532535552978516e+00
7.029788494110107422e+00
6.757504940032958984e+00
7.743091583251953125e+00
5.317847728729248047e+00
6.811367034912109375e+00
7.936114311218261719e+00
6.599872589111328125e+00
3.606870174407958984e+00
7.534565925598144531e+00
1.119850826263427734e+01
1.017452144622802734e+01
9.527365684509277344e+00
7.422492504119873047e+00
1.090261077880859375e+01
9.948397636413574219e+00
1.079016590118408203e+01
6.998825073242187500e+00
4.612412452697753906e+00
5.412564277648925781e+00
6.824607849121093750e+00
5.024899959564208984e+00
4.510810375213623047e+00
4.945703506469726562e+00
5.458094120025634766e+00
5.718257427215576172e+00
5.024100303649902344e+00
3.322008609771728516e+00
2.015026092529296875e+00
4.310642242431640625e+00
2.990928888320922852e+00
2.750974655151367188e+00
1.558614611625671387e+00
3.463543653488159180e+00
3.587078571319580078e+00
3.634934663772583008e+00
2.289643526077270508e+00
1.144997000694274902e+00
7.684645652770996094e-01
9.913461804389953613e-01
9.590903669595718384e-02
2.590496540069580078e-01
2.891432940959930420e-01
3.612271249294281006e-01
3.896120786666870117e-01
1.793649792671203613e+00
8.467322587966918945e-01
5.566843152046203613e-01
6.724457144737243652e-01
4.460561573505401611e-01
-9.719609469175338745e-02
5.642238855361938477e-01
3.481269478797912598e-01
1.000166296958923340e+00
1.066511273384094238e+00
2.197805881500244141e+00
7.602251172065734863e-01
3.790650963783264160e-01
1.812330782413482666e-01
-2.051785960793495178e-02
-9.180307984352111816e-01
5.742879509925842285e-01
2.296525388956069946e-01
4.649932980537414551e-01
5.967389941215515137e-01
7.182182669639587402e-01
8.952162861824035645e-01
-2.401027381420135498e-01
-2.832647264003753662e-01
-1.196527838706970215e+00
-2.169632166624069214e-01
-5.997662544250488281e-01
-1.217460870742797852e+00
-2.223132401704788208e-01
2.284689247608184814e-01
5.041040182113647461e-01
-2.484477907419204712e-01
-1.022581577301025391e+00
-7.769110798835754395e-01
-1.498320221900939941e+00
-5.727992653846740723e-01
-1.034753799438476562e+00
-5.111116766929626465e-01
-3.311247825622558594e-01
1.742266118526458740e-01
8.389216661453247070e-01
-1.575822234153747559e-01
5.231744423508644104e-02
-7.286254763603210449e-01
-4.039805531501770020e-01
-2.781216800212860107e-01
-8.574506640434265137e-01
-8.902974724769592285e-01
-8.092935681343078613e-01
6.147006154060363770e-01
-3.606412708759307861e-01
-1.019666671752929688e+00
-1.995282053947448730e+00
-2.018373012542724609e+00
-1.548516392707824707e+00
-2.219215154647827148e+00
-1.706773757934570312e+00
-1.558373332023620605e+00
-7.398269772529602051e-01
-3.938720226287841797e-01
-8.588278889656066895e-01
-1.691859960556030273e+00
-1.816494107246398926e+00
-3.100604295730590820e+00
-4.721997082233428955e-01
-2.330687284469604492e+00
-1.427884459495544434e+00
-1.777589797973632812e+00
-4.823936223983764648e-01
3.556584417819976807e-01
-1.473078846931457520e+00
-2.406553745269775391e+00
-1.691179037094116211e+00
-1.422583460807800293e+00
-1.992459774017333984e+00
-2.469158649444580078e+00
-1.540286421775817871e+00
-1.238311886787414551e+00
2.694069221615791321e-02
-6.477914452552795410e-01
-1.683543920516967773e+00
-1.320403814315795898e+00
-1.598629593849182129e+00
-2.167865276336669922e+00
-1.309137344360351562e+00
-1.562287092208862305e+00
-1.074113011360168457e+00
-7.625499963760375977e-01
4.584660053253173828e+00
1.006857967376708984e+01
1.574517059326171875e+01
1.378074550628662109e+01
1.506525230407714844e+01
1.177258586883544922e+01
1.016116714477539062e+01
1.206164169311523438e+01
1.093365001678466797e+01
4.517827987670898438e+00
1.315477848052978516e+01
1.792613601684570312e+01
2.014434432983398438e+01
1.671440505981445312e+01
1.823144149780273438e+01
1.109560394287109375e+01
1.406018638610839844e+01
1.467460823059082031e+01
1.282394599914550781e+01
4.905274391174316406e+00
1.015444183349609375e+01
1.353597164154052734e+01
1.285554885864257812e+01
1.123825359344482422e+01
9.459429740905761719e+00
7.868897438049316406e+00
8.953379631042480469e+00
8.175403594970703125e+00
3.364963531494140625e+00
4.323064804077148438e+00
7.131460189819335938e+00
8.469444274902343750e+00
6.405659675598144531e+00
5.983931541442871094e+00
3.550571680068969727e+00
5.362519741058349609e+00
5.033679962158203125e+00
4.202744483947753906e+00
2.989376544952392578e+00
3.339688301086425781e+00
3.313687562942504883e+00
3.207453012466430664e+00
2.631670236587524414e+00
1.313810586929321289e+00
1.410513997077941895e+00
1.396671533584594727e+00
1.731772541999816895e+00
1.845408678054809570e+00
1.004322767257690430e+00
1.592165112495422363e+00
2.069637298583984375e+00
1.240910291671752930e-01
8.982770442962646484e-01
7.652099728584289551e-01
-7.967299818992614746e-01
-9.918331168591976166e-03
2.842917144298553467e-01
5.191856026649475098e-01
-4.933201968669891357e-01
3.360525071620941162e-01
7.371248304843902588e-02
-9.134950637817382812e-01
1.462735682725906372e-01
-2.017824172973632812e+00
-1.833152055740356445e+00
-1.898665547370910645e+00
-2.217479467391967773e+00
-6.276723146438598633e-01
-2.354587018489837646e-01
-6.434475183486938477e-01
-9.330405592918395996e-01
-1.889796495437622070e+00
-5.173231363296508789e-01
-2.169399023056030273e+00
-2.506061792373657227e+00
-2.715026617050170898e+00
-1.899390816688537598e+00
-4.271249771118164062e-01
-8.926484584808349609e-01
-2.059650659561157227e+00
-2.313754796981811523e+00
-1.620732545852661133e+00
-3.028770685195922852e+00
-3.405283212661743164e+00
-3.300376653671264648e+00
-3.258723735809326172e+00
-1.456750512123107910e+00
-2.074112415313720703e+00
-1.133652925491333008e+00
-1.198955297470092773e+00
-3.268735170364379883e+00
-2.280169248580932617e+00
-2.728221178054809570e+00
-5.073862075805664062e+00
-4.273995876312255859e+00
-3.870207786560058594e+00
-8.966614603996276855e-01
-2.719149827957153320e+00
-1.981172919273376465e+00
-2.932415723800659180e+00
-3.195318937301635742e+00
-1.065442323684692383e+00
-4.560838699340820312e+00
-4.723709106445312500e+00
-3.494499921798706055e+00
-2.525569438934326172e+00
-2.369399309158325195e+00
-2.032496929168701172e+00
-1.941885948181152344e+00
-2.099116086959838867e+00
-2.521064519882202148e+00
-2.952337026596069336e+00
-4.517913818359375000e+00
-4.107105731964111328e+00
-3.832743167877197266e+00
-1.883813500404357910e+00
-2.064833402633666992e+00
-2.350646972656250000e+00
-3.413628101348876953e+00
-3.604222774505615234e+00
-1.651639461517333984e+00
-4.083735942840576172e+00
-4.709049701690673828e+00
-3.956255435943603516e+00
-3.220778942108154297e+00
-9.130189418792724609e-01
-2.046773672103881836e+00
-1.673775076866149902e+00
-2.094582796096801758e+00
-2.351164102554321289e+00
-2.583155870437622070e+00
-4.532340049743652344e+00
-5.110638141632080078e+00
-5.130802631378173828e+00
-2.396538734436035156e+00
-2.801212072372436523e+00
-3.588830709457397461e+00
-2.546708583831787109e+00
-3.295624494552612305e+00
-2.808420896530151367e+00
-2.871216297149658203e+00
-4.954977989196777344e+00
-5.114343643188476562e+00
-4.864262104034423828e+00
-1.122043728828430176e+00
-2.722874641418457031e+00
-2.468410730361938477e+00
-2.127251386642456055e+00
-2.189523935317993164e+00
-1.533076643943786621e+00
-2.874111652374267578e+00
-4.054379940032958984e+00
-3.737270116806030273e+00
-2.388127326965332031e+00
-1.910994410514831543e+00
-2.761341810226440430e+00
-2.315199375152587891e+00
-1.983995914459228516e+00
-1.812210679054260254e+00
-3.423439979553222656e+00
-3.114706754684448242e+00
-4.243004798889160156e+00
-3.767764568328857422e+00
-2.064864397048950195e+00
-1.970842361450195312e+00
-1.909963011741638184e+00
-1.815232515335083008e+00
-2.347488880157470703e+00
-1.294334650039672852e+00
-3.451553106307983398e+00
-4.098829746246337891e+00
-3.932739496231079102e+00
-3.719293355941772461e+00
-1.019986391067504883e+00
-2.337232589721679688e+00
-3.481312513351440430e+00
-1.511141061782836914e+00
-1.867875456809997559e+00
-3.495329618453979492e+00
-2.722582817077636719e+00
-4.459015846252441406e+00
-4.399710655212402344e+00
-2.740896701812744141e+00
-1.970185875892639160e+00
-2.723252296447753906e+00
-2.852022647857666016e+00
-1.524508595466613770e+00
-2.052839279174804688e+00
-2.628018140792846680e+00
-3.085169315338134766e+00
-4.404078006744384766e+00
-4.089975357055664062e+00
-1.280115008354187012e+00
-2.326653957366943359e+00
-2.361155271530151367e+00
-2.647215127944946289e+00
-1.673616409301757812e+00
-1.123189210891723633e+00
-2.719450712203979492e+00
-2.962693691253662109e+00
-3.628672361373901367e+00
-2.490620136260986328e+00
-1.132743358612060547e+00
-1.863148212432861328e+00
-2.081280469894409180e+00
-3.366667628288269043e-01
-1.080258250236511230e+00
-1.022037744522094727e+00
-2.473462104797363281e+00
-2.855426311492919922e+00
-3.338809967041015625e+00
-1.775427818298339844e+00
-2.244426012039184570e+00
-2.093372583389282227e+00
-2.701731681823730469e+00
-1.039141416549682617e+00
-4.470265209674835205e-01
-2.527511835098266602e+00
-2.489345788955688477e+00
-2.843106985092163086e+00
-3.399834632873535156e+00
-9.799267053604125977e-01
-8.357465863227844238e-01
-1.592746853828430176e+00
-1.500497102737426758e+00
1.955100595951080322e-01
-1.086025238037109375e+00
-2.692528247833251953e+00
-2.123222827911376953e+00
-3.404632329940795898e+00
-1.532739043235778809e+00
-2.239451646804809570e+00
-2.543154478073120117e+00
-2.627521038055419922e+00
-1.799178957939147949e+00
-1.146112203598022461e+00
-1.477862000465393066e+00
-1.941677212715148926e+00
-2.264546155929565430e+00
-3.243860006332397461e+00
-1.234349846839904785e+00
-1.332590460777282715e+00
-1.735456228256225586e+00
-8.095510601997375488e-01
9.562715142965316772e-02
-8.024454861879348755e-02
-2.137355804443359375e+00
-2.601718902587890625e+00
-2.762703418731689453e+00
-2.122343540191650391e+00
-8.080220818519592285e-01
-2.297804832458496094e+00
-1.904387474060058594e+00
-2.782762765884399414e+00
-5.697740316390991211e-01
-1.096250057220458984e+00
-2.558273077011108398e+00
-2.059258222579956055e+00
-2.905187606811523438e+00
-2.053100585937500000e+00
-1.821810126304626465e+00
-1.384276151657104492e+00
-1.421406626701354980e+00
-8.602235913276672363e-01
1.091310307383537292e-01
-7.272043824195861816e-01
-2.086647033691406250e+00
-1.625404477119445801e+00
-2.968060016632080078e+00
-5.884322524070739746e-01
-1.898771166801452637e+00
-2.818687915802001953e+00
-2.047731399536132812e+00
-8.444839119911193848e-01
-1.465942740440368652e+00
-1.054500222206115723e+00
-2.551506519317626953e+00
-1.848524928092956543e+00
-1.572249054908752441e+00
-1.887746810913085938e+00
-1.930078864097595215e+00
-1.892277598381042480e+00
-8.308183550834655762e-01
-5.616275668144226074e-01
-4.673693776130676270e-01
-1.950167775154113770e+00
-1.746656179428100586e+00
-2.434049606323242188e+00
-1.477399468421936035e+00
-1.418806314468383789e+00
-2.502655744552612305e+00
-1.705490708351135254e+00
-1.963393568992614746e+00
-5.036944746971130371e-01
-8.149235248565673828e-01
-1.573981761932373047e+00
-2.836723804473876953e+00
-2.171172857284545898e+00
-1.130832076072692871e+00
-2.373421430587768555e+00
-1.993182659149169922e+00
-1.760320663452148438e+00
-1.299412369728088379e+00
-4.998203814029693604e-01
-1.203016042709350586e+00
-2.111556529998779297e+00
-1.724980473518371582e+00
-1.524301648139953613e+00
-1.696192979812622070e+00
-2.833677768707275391e+00
-2.215889453887939453e+00
-2.410880088806152344e+00
-1.058068871498107910e+00
-3.686181306838989258e-01
-1.360143423080444336e+00
-2.774451732635498047e+00
-2.172149419784545898e+00
-6.865488886833190918e-01
-1.879883527755737305e+00
-2.752453565597534180e+00
-1.993200063705444336e+00
-1.323063135147094727e+00
-7.225427031517028809e-01
-1.401320099830627441e+00
-2.333007812500000000e+00
-2.151541948318481445e+00
-1.374062895774841309e+00
-2.381767511367797852e+00
-2.185451030731201172e+00
-2.420830249786376953e+00
-2.423390865325927734e+00
-1.173479914665222168e+00
-1.014590620994567871e+00
-6.862890720367431641e-01
-1.297038912773132324e+00
-2.141826629638671875e+00
-1.174769043922424316e+00
-1.438443303108215332e+00
-2.177694320678710938e+00
-1.787999629974365234e+00
-1.411399722099304199e+00
-3.651044666767120361e-01
-7.290443778038024902e-02
-1.005681276321411133e+00
-2.629230260848999023e+00
-1.455404400825500488e+00
-1.230882525444030762e+00
-2.104656696319580078e+00
-3.260366678237915039e+00
-1.529985189437866211e+00
-1.163317203521728516e+00
-2.092394828796386719e+00
-3.474274277687072754e-01
-9.399237483739852905e-02
-1.359831690788269043e+00
-7.721161842346191406e-01
-1.268275499343872070e+00
-1.674525380134582520e+00
-1.150909662246704102e+00
-7.783363461494445801e-01
-5.885306596755981445e-01
6.813943982124328613e-01
-2.182210385799407959e-01
-6.454189419746398926e-01
-1.845900893211364746e+00
-2.790541946887969971e-01
-1.654608130455017090e+00
-2.114444494247436523e+00
-1.992878675460815430e+00
-1.581476449966430664e+00
-6.302703022956848145e-01
-3.120710253715515137e-01
-9.409540295600891113e-01
-9.499663710594177246e-01
-9.704916477203369141e-01
-1.834079384803771973e+00
-2.157680511474609375e+00
-2.388526439666748047e+00
-1.482313990592956543e+00
-8.264279961585998535e-01
-1.052096486091613770e+00
9.958720803260803223e-01
-7.420827150344848633e-01
-1.888347148895263672e+00
-9.300351142883300781e-01
-1.881723284721374512e+00
-2.558470010757446289e+00
-2.016332626342773438e+00
-1.183262825012207031e+00
-4.267848730087280273e-01
-1.621661901473999023e+00
2.474660575389862061e-01
1.160371452569961548e-01
-1.115406632423400879e+00
-5.216992497444152832e-01
-3.596038222312927246e-01
-2.362436771392822266e+00
-9.845387339591979980e-01
-7.125940322875976562e-01
-1.460096836090087891e+00
-1.646805107593536377e-01
-6.387258172035217285e-01
-4.262740015983581543e-01
-7.585889101028442383e-01
-1.210144400596618652e+00
-1.799872159957885742e+00
-1.759473204612731934e+00
-1.561250805854797363e+00
-1.096912026405334473e+00
-1.130804419517517090e+00
1.695263981819152832e-01
-2.801024317741394043e-01
-9.773045182228088379e-01
-2.100760340690612793e-01
-6.478610634803771973e-01
-1.719229221343994141e+00
-6.822519302368164062e-01
-1.168387174606323242e+00
-8.971636998467147350e-05
2.235423773527145386e-01
1.103376746177673340e+00
6.480425596237182617e-01
-3.984647393226623535e-01
-1.295750141143798828e-01
-5.750157833099365234e-01
-9.281097054481506348e-01
-4.417256414890289307e-01
-4.277805387973785400e-01
-8.163122087717056274e-02
-8.944148570299148560e-02
8.647000789642333984e-01
4.907688200473785400e-01
-2.782742679119110107e-01
-3.841365575790405273e-01
-1.108715653419494629e+00
-4.989697039127349854e-01
-1.202708125114440918e+00
-3.704636357724666595e-03
-5.857616066932678223e-01
1.553518176078796387e-01
5.837077498435974121e-01
-2.243980914354324341e-01
-1.799893826246261597e-01
-2.921752631664276123e-01
-1.098998308181762695e+00
-6.487193703651428223e-01
-6.350523829460144043e-01
-8.251798152923583984e-01
-1.882569074630737305e+00
-1.312334984540939331e-01
-3.310022950172424316e-01
-4.443926811218261719e-01
-1.841885209083557129e+00
-1.172858357429504395e+00
-2.386035680770874023e+00
-2.161946058273315430e+00
-1.281544089317321777e+00
-9.350172877311706543e-01
-5.203201174736022949e-01
1.796913295984268188e-01
1.281101852655410767e-01
-8.024584650993347168e-01
-1.437181234359741211e-01
-1.051559448242187500e+00
-1.728435754776000977e+00
-1.216544866561889648e+00
-4.859211444854736328e-01
-8.177448511123657227e-01
-7.749764919281005859e-01
3.025720715522766113e-01
3.796901181340217590e-02
-4.213576614856719971e-01
-7.665112614631652832e-01
-1.639413356781005859e+00
-2.122200965881347656e+00
-1.485947608947753906e+00
-1.405612587928771973e+00
-1.298927783966064453e+00
-7.457823157310485840e-01
8.226769417524337769e-02
-6.765683293342590332e-01
-8.200009465217590332e-01
-1.157732486724853516e+00
-1.391510725021362305e+00
-1.478092908859252930e+00
-1.555326223373413086e+00
-2.821144461631774902e-01
-4.038958251476287842e-01
-2.267904579639434814e-01
6.786522865295410156e-01
-4.749840199947357178e-01
-6.810922622680664062e-01
-9.959179162979125977e-01
-1.570502996444702148e+00
-1.262685418128967285e+00
-1.475010871887207031e+00
-1.681302309036254883e+00
-1.101798534393310547e+00
-3.028127849102020264e-01
-4.566658437252044678e-01
-2.193178892135620117e+00
-9.905897974967956543e-01
-2.134547710418701172e+00
-2.345481872558593750e+00
-1.830027103424072266e+00
-3.040436029434204102e+00
-2.169552087783813477e+00
-1.687784910202026367e+00
-2.936169207096099854e-01
-8.447061777114868164e-01
-1.053622126579284668e+00
-1.831544399261474609e+00
-2.613747835159301758e+00
-3.188508033752441406e+00
-1.864877700805664062e+00
-1.866478085517883301e+00
-1.353075504302978516e+00
-1.118349552154541016e+00
-2.824282944202423096e-01
-8.110973834991455078e-01
-1.300706744194030762e+00
-2.001051902770996094e+00
-1.920873761177062988e+00
-1.679598450660705566e+00
-3.346565961837768555e+00
-1.946268677711486816e+00
-1.703755021095275879e+00
-7.677016854286193848e-01
-7.464616298675537109e-01
-7.017453908920288086e-01
-1.101694822311401367e+00
-1.328966021537780762e+00
-2.445845842361450195e+00
-2.065699815750122070e+00
-1.371585607528686523e+00
-1.481159090995788574e+00
-1.095374941825866699e+00
-1.217065975069999695e-01
-7.921844720840454102e-01
-9.512642025947570801e-01
-2.397161483764648438e+00
-2.400807380676269531e+00
-1.946305871009826660e+00
-1.938891768455505371e+00
-1.519798636436462402e+00
-1.519304871559143066e+00
-1.156919240951538086e+00
-4.190547764301300049e-02
-1.209138393402099609e+00
-1.410562753677368164e+00
-8.359246253967285156e-01
-1.698069453239440918e+00
-2.880128622055053711e+00
-6.006265282630920410e-01
-6.087418794631958008e-01
-3.562797307968139648e-01
-2.346247732639312744e-01
-2.822433114051818848e-01
2.044455260038375854e-01
-8.224857449531555176e-01
-4.107214510440826416e-01
-1.046850085258483887e+00
-8.947757482528686523e-01
-2.574263334274291992e+00
-2.381399154663085938e+00
-1.395064473152160645e+00
-5.071704387664794922e-01
-6.859952807426452637e-01
-4.212221801280975342e-01
-2.153531074523925781e+00
-1.870800137519836426e+00
-1.714411735534667969e+00
-3.063335418701171875e+00
-1.830136537551879883e+00
-1.815053105354309082e+00
-7.886454463005065918e-01
-4.849561452865600586e-01
-6.691713929176330566e-01
-9.722902178764343262e-01
-1.986327290534973145e+00
-1.896606922149658203e+00
-1.882055163383483887e+00
-2.223443984985351562e+00
-1.812451004981994629e+00
-1.381081461906433105e+00
-8.572831749916076660e-01
1.591413398273289204e-03
4.988554120063781738e-01
-2.074724912643432617e+00
-1.647119045257568359e+00
-1.908437728881835938e+00
-1.777526736259460449e+00
-2.078048944473266602e+00
-1.635207414627075195e+00
-1.070319533348083496e+00
-4.596701264381408691e-01
-8.556562662124633789e-01
-8.409655094146728516e-01
-1.270900130271911621e+00
-8.140617012977600098e-01
-1.464569926261901855e+00
-4.490962922573089600e-01
-1.995765209197998047e+00
-1.339465498924255371e+00
-6.340021491050720215e-01
-3.845574855804443359e-01
-2.904966473579406738e-01
5.940756797790527344e-01
-2.719202935695648193e-01
-7.679255306720733643e-02
-4.026077091693878174e-01
-1.920247673988342285e+00
-1.143875360488891602e+00
-1.084645316004753113e-01
-1.508888695389032364e-02
-4.437422454357147217e-01
2.355653643608093262e-01
-9.677461981773376465e-01
-1.058356523513793945e+00
-4.472923278808593750e-01
-2.532696008682250977e+00
-1.166368484497070312e+00
-1.456506013870239258e+00
-5.199184417724609375e-01
-2.453779876232147217e-01
-1.140454709529876709e-01
1.046541094779968262e+00
-7.345585227012634277e-01
-6.271898746490478516e-01
-9.198126196861267090e-01
-2.153336763381958008e+00
-1.393694639205932617e+00
-6.638516783714294434e-01
-8.175236731767654419e-02
-2.382197529077529907e-01
8.465939164161682129e-01
-3.625040352344512939e-01
-7.389371991157531738e-01
-5.682169198989868164e-01
-1.141986370086669922e+00
-7.636269330978393555e-01
-2.515066146850585938e+00
-1.219097971916198730e+00
-4.652774333953857422e-01
-2.526032924652099609e-01
4.846937954425811768e-01
4.329289793968200684e-01
-1.700547188520431519e-01
-5.327204465866088867e-01
-4.414823353290557861e-01
-9.372843503952026367e-01
-1.106463670730590820e+00
2.985568344593048096e-01
-2.441978603601455688e-01
-1.021496728062629700e-01
6.881481409072875977e-01
-2.780602574348449707e-01
-9.835671186447143555e-01
-6.749272942543029785e-01
-9.411039352416992188e-01
-8.751873373985290527e-01
-1.025579690933227539e+00
-3.559469878673553467e-01
-4.383068978786468506e-01
3.886921107769012451e-01
5.124598741531372070e-01
-2.279458008706569672e-02
-1.823971569538116455e-01
-1.062909603118896484e+00
-1.966973304748535156e+00
-1.289665460586547852e+00
-8.183063864707946777e-01
-7.909845560789108276e-02
-9.834893941879272461e-01
1.037884950637817383e+00
4.532236158847808838e-01
-8.247064948081970215e-01
-6.409373283386230469e-01
-1.398002862930297852e+00
-7.904787659645080566e-01
-1.275182843208312988e+00
-1.516558676958084106e-01
-6.237353682518005371e-01
4.434282481670379639e-01
1.227400422096252441e+00
8.263865113258361816e-01
-2.522462308406829834e-01
-1.944466531276702881e-01
-8.662840723991394043e-01
-1.251576066017150879e+00
-9.914374351501464844e-01
-2.551580071449279785e-01
-4.134954512119293213e-01
1.737226545810699463e-01
1.072005778551101685e-01
-2.716357111930847168e-01
-8.534526228904724121e-01
-1.188705563545227051e+00
-1.395045876502990723e+00
-1.341873526573181152e+00
-7.399840354919433594e-01
-8.907608389854431152e-01
-2.948021888732910156e-01
6.834068894386291504e-01
5.478045940399169922e-01
1.515572052448987961e-02
-1.385196894407272339e-01
1.342593431472778320e-01
-1.182080388069152832e+00
1.813961416482925415e-01


==> plots/data/f030_str-str-check_10k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_str-str-fix_40k/align.txt <==
30 50


==> plots/data/f030_str-str-fix_40k/cycles.txt <==
0.0 4.5 0 -9.0
9.765625 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
68.359375 4.5 0 -9.0
87.890625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
146.484375 4.5 0 -9.0
156.25 4.5 0 -9.0
166.015625 4.5 0 -9.0
175.78125 4.5 0 -9.0


==> plots/data/f030_str-str-fix_40k/sample_range.txt <==
156 176


==> plots/data/f030_str-str-fix_40k/tvals.txt <==
2.416090816259384155e-01
-1.162393927574157715e+00
-3.609263896942138672e-01
-1.074206829071044922e+00
-2.038872718811035156e+00
-2.209036052227020264e-01
-7.646491527557373047e-01
-1.960606694221496582e+00
-2.375628471374511719e+00
-1.799021124839782715e+00
-2.690096378326416016e+00
-8.620581030845642090e-01
-1.101292014122009277e+00
-7.774685621261596680e-01
-2.121616125106811523e+00
-1.306794166564941406e+00
-2.173578292131423950e-01
-2.105486869812011719e+00
-1.319809913635253906e+00
-1.926079869270324707e+00
-1.176799178123474121e+00
-1.008677124977111816e+00
-1.997768163681030273e+00
-1.618254780769348145e+00
-1.368682980537414551e+00
-2.238892614841461182e-01
-1.226982116699218750e+00
-2.176954030990600586e+00
-7.508507966995239258e-01
-2.102786540985107422e+00
-1.340678453445434570e+00
-6.703394055366516113e-01
-1.603298664093017578e+00
-1.251043200492858887e+00
-6.175857782363891602e-01
-5.007107257843017578e-01
-2.421025037765502930e+00
-2.616051673889160156e+00
-9.295507669448852539e-01
-1.151201605796813965e+00
-1.169143795967102051e+00
-7.714166045188903809e-01
-1.170299768447875977e+00
-2.556251764297485352e+00
-6.707897782325744629e-01
-1.361894011497497559e+00
-2.285233974456787109e+00
-2.112416267395019531e+00
-1.515838980674743652e+00
-8.874458074569702148e-01
-1.235562205314636230e+00
-8.554242849349975586e-01
-3.266648054122924805e-01
-9.559293389320373535e-01
-3.018544912338256836e-01
-1.642214894294738770e+00
-2.151338577270507812e+00
-8.780853748321533203e-01
-4.328865110874176025e-01
-5.891516208648681641e-01
-1.782519221305847168e-01
-1.180302739143371582e+00
-1.306786417961120605e+00
-1.007798314094543457e+00
1.927148364484310150e-02
-1.158709883689880371e+00
-1.511200308799743652e+00
-1.209586739540100098e+00
-9.037874937057495117e-01
-1.014746785163879395e+00
-8.118754029273986816e-01
-1.165451407432556152e+00
-1.701777577400207520e+00
-1.340502023696899414e+00
-3.599722385406494141e-01
-1.651857733726501465e+00
-2.073350906372070312e+00
-1.409552574157714844e+00
-1.305260777473449707e+00
-1.973956823348999023e+00
-1.559344410896301270e+00
-1.035673737525939941e+00
-2.514285087585449219e+00
-1.268523454666137695e+00
-1.112721920013427734e+00
-2.431488275527954102e+00
-1.593044757843017578e+00
-6.610979437828063965e-01
-1.504843831062316895e+00
-1.965913653373718262e+00
-1.601482629776000977e+00
-6.689113378524780273e-01
-1.408651709556579590e+00
-5.111766457557678223e-01
-1.271628856658935547e+00
-1.403974890708923340e+00
-1.852213978767395020e+00
-1.307885885238647461e+00
-1.222605109214782715e+00
-1.583645343780517578e+00
-1.831624269485473633e+00
-1.498895645141601562e+00
-1.417754292488098145e+00
-1.590173482894897461e+00
-1.578145742416381836e+00
-1.034799814224243164e+00
-1.881383895874023438e+00
-1.302393794059753418e+00
-1.501227021217346191e+00
-1.881674528121948242e+00
-6.053509712219238281e-01
-1.142891526222229004e+00
-1.019999027252197266e+00
-4.905527234077453613e-01
-1.700913906097412109e+00
-1.534515500068664551e+00
-1.184333205223083496e+00
-7.171370983123779297e-01
-1.977798104286193848e+00
-9.177414178848266602e-01
-2.868476808071136475e-01
-1.570686221122741699e+00
-1.089078783988952637e+00
-1.133934020996093750e+00
-2.698609590530395508e+00
-2.169051408767700195e+00
-9.784161448478698730e-01
-1.097527980804443359e+00
-1.248908519744873047e+00
-9.109073877334594727e-01
-5.083009004592895508e-01
-1.370114803314208984e+00
6.326256394386291504e-01
-4.846525788307189941e-01
-1.652186512947082520e+00
-2.760694742202758789e+00
-8.443908095359802246e-01
-1.110863447189331055e+00
-8.500722050666809082e-01
6.366450339555740356e-02
-5.793640613555908203e-01
-6.737490296363830566e-01
4.117844402790069580e-01
1.064805015921592712e-01
-4.171898663043975830e-01
-7.289972305297851562e-01
-3.217636346817016602e-01
-1.410862803459167480e+00
-7.256210446357727051e-01
-3.546689748764038086e-01
-4.480409920215606689e-01
-5.310502648353576660e-01
5.862068533897399902e-01
-1.077247142791748047e+00
-1.234728455543518066e+00
-7.100644707679748535e-01
-1.733365058898925781e-01
-8.340254426002502441e-01
-7.709471881389617920e-02
-8.126316070556640625e-01
-7.043195366859436035e-01
2.412497550249099731e-01
5.425025224685668945e-01
-4.654801487922668457e-01
-2.315511465072631836e+00
5.615811944007873535e-01
-7.234633564949035645e-01
-1.496156811714172363e+00
3.112158179283142090e-01
-2.770602703094482422e-01
-1.535424828529357910e+00
9.194532632827758789e-01
2.897588014602661133e-01
-6.655794382095336914e-01
-1.344667553901672363e+00
1.800423264503479004e-01
-1.836888790130615234e+00
-6.412343382835388184e-01
4.575755447149276733e-02
-3.198152482509613037e-01
-6.842377781867980957e-01
8.148209452629089355e-01
-2.305448949337005615e-01
-1.075701832771301270e+00
-2.886495590209960938e-01
-2.779895663261413574e-01
-1.585140109062194824e+00
7.461494207382202148e-02
-4.149871468544006348e-01
3.715563118457794189e-01
2.732036076486110687e-02
6.231737732887268066e-01
1.578450500965118408e-01
-8.577556610107421875e-01
5.472841262817382812e-01
-3.360481262207031250e-01
-6.646761894226074219e-01
3.024385273456573486e-01
-2.318216562271118164e-01
-4.755896702408790588e-02
-9.332337975502014160e-02
8.763156533241271973e-01
-8.298600912094116211e-01
-9.190204739570617676e-01
4.456007108092308044e-02
-8.848937153816223145e-01
-1.776418566703796387e+00
-3.476695418357849121e-01
2.530696243047714233e-02
-6.810531020164489746e-01
5.967203974723815918e-01
7.195742726325988770e-01
-1.067998170852661133e+00
-3.492226600646972656e-01
5.681680440902709961e-01
-8.595588207244873047e-01
8.889760822057723999e-02
4.351498931646347046e-02
-1.192459836602210999e-02
-7.999998927116394043e-01
-1.066317334771156311e-01
-4.023024439811706543e-01
-1.443212151527404785e+00
4.611628055572509766e-01
-5.569812059402465820e-01
-1.387662768363952637e+00
-1.827583834528923035e-02
-8.311458826065063477e-01
-1.158312201499938965e+00
-1.440239697694778442e-01
-1.050435379147529602e-01
-9.289221763610839844e-01
-6.949567794799804688e-01
1.603267937898635864e-01
-4.628235995769500732e-01
-3.352456986904144287e-01
-9.788549542427062988e-01
-2.252639085054397583e-01
-8.545605540275573730e-01
4.600908458232879639e-01
1.043642640113830566e+00
-1.242251276969909668e+00
9.220325201749801636e-02
-7.546006888151168823e-02
-2.002316266298294067e-01
-4.166173040866851807e-01
-3.576158881187438965e-01
1.315305083990097046e-01
-8.081139624118804932e-02
1.297301054000854492e+00
9.670767188072204590e-01
-9.682295918464660645e-01
5.157191753387451172e-01
8.994471430778503418e-01
1.163975298404693604e-01
2.839851006865501404e-02
2.545522749423980713e-01
5.840896368026733398e-01
4.601509571075439453e-01
1.300846695899963379e+00
-3.072792589664459229e-01
-6.656391620635986328e-01
-5.904622673988342285e-01
2.000276148319244385e-01
-5.314041972160339355e-01
-1.555656790733337402e-01
-1.003572642803192139e-01
-1.313181072473526001e-01
8.950072526931762695e-02
8.900858759880065918e-01
5.800462245941162109e+00
1.760614776611328125e+01
2.336365127563476562e+01
2.406865119934082031e+01
2.289935493469238281e+01
2.198233222961425781e+01
2.082865333557128906e+01
2.177987861633300781e+01
2.104138565063476562e+01
1.203127956390380859e+01
1.299871063232421875e+01
2.708279037475585938e+01
3.151161384582519531e+01
2.789738464355468750e+01
2.683600807189941406e+01
2.206220626831054688e+01
2.605849838256835938e+01
2.543459320068359375e+01
2.435282516479492188e+01
7.201951026916503906e+00
1.610882759094238281e+01
1.991819953918457031e+01
2.230534553527832031e+01
1.772315406799316406e+01
1.842698478698730469e+01
1.509924602508544922e+01
1.740799713134765625e+01
1.587018299102783203e+01
1.514490604400634766e+01
5.269970893859863281e+00
1.186936473846435547e+01
1.341178512573242188e+01
1.299060535430908203e+01
1.077805805206298828e+01
6.142179012298583984e+00
1.154295349121093750e+01
1.194020652770996094e+01
9.590737342834472656e+00
6.465781688690185547e+00
4.074086189270019531e+00
6.595371246337890625e+00
8.050464630126953125e+00
6.015990257263183594e+00
3.887703895568847656e+00
4.942139625549316406e+00
5.407007694244384766e+00
4.825756549835205078e+00
4.209487915039062500e+00
2.601537466049194336e+00
2.909705162048339844e+00
1.901230454444885254e+00
3.220588922500610352e+00
1.582108497619628906e+00
-6.998314261436462402e-01
1.906365871429443359e+00
2.516019821166992188e+00
1.239598035812377930e+00
9.226885437965393066e-01
6.611710786819458008e-02
-8.191805332899093628e-02
-1.038205265998840332e+00
3.832025825977325439e-01
-1.553277611732482910e+00
-1.761609077453613281e+00
6.517542004585266113e-01
-3.592310845851898193e-01
-1.605520248413085938e+00
-7.407636046409606934e-01
2.050926089286804199e-01
-1.877927184104919434e+00
-1.593500852584838867e+00
-1.081475019454956055e+00
-3.438919305801391602e+00
-2.533188581466674805e+00
-1.910841703414916992e+00
-1.572336435317993164e+00
-2.650069713592529297e+00
-1.598600029945373535e+00
-1.752016186714172363e+00
-3.057043552398681641e+00
-2.460152864456176758e+00
-3.446753025054931641e+00
-2.343903064727783203e+00
-1.751337528228759766e+00
-3.071147680282592773e+00
-2.917005300521850586e+00
-2.488008975982666016e+00
-1.931584477424621582e+00
-2.031403064727783203e+00
-3.348112583160400391e+00
-2.431739091873168945e+00
-3.953474044799804688e+00
-4.852579116821289062e+00
-3.290080785751342773e+00
-3.504859924316406250e+00
-2.935597419738769531e+00
-2.751208782196044922e+00
-1.115299582481384277e+00
-3.660704135894775391e+00
-4.881165504455566406e+00
-3.017874240875244141e+00
-3.811998844146728516e+00
-3.624319076538085938e+00
-3.016337871551513672e+00
-3.675167322158813477e+00
-4.413115024566650391e+00
-1.607413291931152344e+00
-1.451095581054687500e+00
-4.424461364746093750e+00
-4.665967464447021484e+00
-4.367009162902832031e+00
-4.249103069305419922e+00
-4.598773956298828125e+00
-4.268659591674804688e+00
-3.432173252105712891e+00
-3.639446735382080078e+00
-1.545197486877441406e+00
-3.814678668975830078e+00
-4.664683341979980469e+00
-3.989085435867309570e+00
-4.304630279541015625e+00
-3.072588682174682617e+00
-3.207473516464233398e+00
-3.833502292633056641e+00
-3.388408899307250977e+00
-2.368418693542480469e+00
-1.970290184020996094e+00
-2.462533950805664062e+00
-3.115827798843383789e+00
-3.674691677093505859e+00
-2.519877910614013672e+00
-5.286151885986328125e+00
-3.418343067169189453e+00
-3.374203443527221680e+00
-2.949121475219726562e+00
-2.532713651657104492e+00
-2.175916671752929688e+00
-4.092593669891357422e+00
-4.086950302124023438e+00
-3.209626436233520508e+00
-3.330796718597412109e+00
-4.441366672515869141e+00
-3.213915586471557617e+00
-2.425107240676879883e+00
-3.817217588424682617e+00
-1.497193217277526855e+00
-2.157482385635375977e+00
-4.460259914398193359e+00
-3.532089710235595703e+00
-3.181489467620849609e+00
-4.623744010925292969e+00
-3.960020780563354492e+00
-3.616271972656250000e+00
-2.999631166458129883e+00
-1.815659642219543457e+00
-1.309885501861572266e+00
-2.855920553207397461e+00
-3.439386606216430664e+00
-3.878323078155517578e+00
-2.588276147842407227e+00
-2.583435535430908203e+00
-3.132342815399169922e+00
-2.368517637252807617e+00
-2.926668643951416016e+00
-8.702309131622314453e-01
-2.104544401168823242e+00
-2.379165887832641602e+00
-2.534751653671264648e+00
-4.250046730041503906e+00
-3.391807317733764648e+00
-3.732574701309204102e+00
-2.740272998809814453e+00
-1.935633420944213867e+00
-2.304693937301635742e+00
-1.766123294830322266e+00
-1.600875377655029297e+00
-2.666645050048828125e+00
-4.181798934936523438e+00
-1.513804674148559570e+00
-2.268884897232055664e+00
-3.366050958633422852e+00
-1.650702476501464844e+00
-2.667708635330200195e+00
-2.263453245162963867e+00
-1.289057612419128418e+00
-1.824617266654968262e+00
-3.238576650619506836e+00
-4.338984966278076172e+00
-2.633184194564819336e+00
-4.040507316589355469e+00
-3.825394868850708008e+00
-2.321391344070434570e+00
-2.649430274963378906e+00
-2.028235912322998047e+00
-9.170761704444885254e-01
-2.005879878997802734e+00
-2.995574474334716797e+00
-3.397365808486938477e+00
-1.929056286811828613e+00
-2.499174118041992188e+00
-2.577752828598022461e+00
-2.448842763900756836e+00
-1.563863396644592285e+00
-9.319660663604736328e-01
-1.819112420082092285e+00
-1.901319146156311035e+00
-3.103970527648925781e+00
-2.988855123519897461e+00
-3.189012765884399414e+00
-2.742799282073974609e+00
-2.785019636154174805e+00
-2.092490434646606445e+00
-6.596238613128662109e-01
-2.159533262252807617e+00
-1.689789652824401855e+00
-2.251801252365112305e+00
-3.611489534378051758e+00
-7.924702167510986328e-01
-2.684338331222534180e+00
-2.799957513809204102e+00
-1.619223117828369141e+00
-2.490106821060180664e+00
-1.124022483825683594e+00
-2.235116004943847656e+00
-1.826175689697265625e+00
-3.545282363891601562e+00
-2.796549081802368164e+00
-2.450075149536132812e+00
-4.247954368591308594e+00
-4.004095077514648438e+00
-2.515301704406738281e+00
-1.408869266510009766e+00
-2.403609037399291992e+00
-9.794191718101501465e-01
-1.801275014877319336e+00
-2.975569725036621094e+00
-2.618630886077880859e+00
-2.172254323959350586e+00
-3.465377569198608398e+00
-2.227267503738403320e+00
-2.608316183090209961e+00
-1.099197983741760254e+00
-2.038699865341186523e+00
-1.372308492660522461e+00
-1.765470147132873535e+00
-3.337519407272338867e+00
-3.165111541748046875e+00
-3.496530294418334961e+00
-3.360576629638671875e+00
-2.866112470626831055e+00
-2.117809057235717773e+00
-9.070769548416137695e-01
-2.196283817291259766e+00
-8.525269627571105957e-01
-2.784534454345703125e+00
-2.785492181777954102e+00
-1.428798794746398926e+00
-2.404143333435058594e+00
-2.373039960861206055e+00
-2.267999410629272461e+00
-1.310390710830688477e+00
-1.205578684806823730e+00
-2.167375326156616211e+00
-1.028850197792053223e+00
-3.185611248016357422e+00
-3.430387496948242188e+00
-1.905386090278625488e+00
-2.849117040634155273e+00
-4.002072811126708984e+00
-2.439187288284301758e+00
5.423688888549804688e-02
-2.695854663848876953e+00
-8.283064961433410645e-01
-2.138148784637451172e+00
-2.668450355529785156e+00
-1.588482141494750977e+00
-1.440889596939086914e+00
-2.208877563476562500e+00
-3.021411657333374023e+00
-1.163449883460998535e+00
-1.053673028945922852e+00
-1.942132830619812012e+00
-4.825718402862548828e-01
-2.266665458679199219e+00
-2.355615615844726562e+00
-2.220647096633911133e+00
-2.449798583984375000e+00
-2.076228857040405273e+00
-2.068827390670776367e+00
-1.889278054237365723e+00
-1.395603179931640625e+00
-1.722972035408020020e+00
-7.597488760948181152e-01
-1.741866946220397949e+00
-7.840032577514648438e-01
-1.978281140327453613e+00
-1.665580749511718750e+00
-2.159440517425537109e+00
-1.518485903739929199e+00
-4.334273636341094971e-01
-9.376419186592102051e-01
-9.245747923851013184e-01
-1.071483135223388672e+00
-2.007966518402099609e+00
-3.606547832489013672e+00
-2.171576023101806641e+00
-2.599799156188964844e+00
-2.990889310836791992e+00
-1.239832878112792969e+00
1.458134651184082031e-01
-2.368740081787109375e+00
-8.946449756622314453e-01
-2.008074283599853516e+00
-2.348864555358886719e+00
-2.224764585494995117e+00
-7.804312109947204590e-01
-1.657369017601013184e+00
-2.331720113754272461e+00
3.292510211467742920e-01
-8.573602885007858276e-02
-1.279088735580444336e+00
-5.600515007972717285e-01
-1.499333024024963379e+00
-1.589309096336364746e+00
-2.086028575897216797e+00
-7.251949906349182129e-01
-2.591575145721435547e+00
-1.006798982620239258e+00
7.415769249200820923e-02
-3.653936386108398438e-01
-8.006479144096374512e-01
-1.494707107543945312e+00
-7.014807462692260742e-01
-9.884995222091674805e-02
-2.559230029582977295e-01
-7.378644347190856934e-01
-2.429266929626464844e+00
-1.045218348503112793e+00
-1.344535648822784424e-01
-8.673605322837829590e-02
-8.677119016647338867e-01
-9.491165876388549805e-01
-1.611494898796081543e+00
-1.842947721481323242e+00
-7.449083328247070312e-01
-2.196250438690185547e+00
-1.949009776115417480e+00
4.463777542114257812e-01
1.856429316103458405e-02
-8.787528276443481445e-01
-1.281403064727783203e+00
-1.209686994552612305e+00
-1.149248480796813965e+00
-1.850531101226806641e+00
1.296238601207733154e-01
-2.667570590972900391e+00
-1.196177721023559570e+00
4.238396883010864258e-01
2.379829809069633484e-02
-8.938496112823486328e-01
-9.598702192306518555e-01
-1.927783250808715820e+00
-1.752003073692321777e+00
-1.348950505256652832e+00
-6.641982793807983398e-01
-2.328585863113403320e+00
-5.013300776481628418e-01
5.879403650760650635e-02
1.136253550648689270e-01
-7.840592861175537109e-01
-9.924353957176208496e-01
6.223151460289955139e-02
-4.392011463642120361e-01
-1.374635994434356689e-01
-1.171831727027893066e+00
-1.353414893150329590e+00
5.002304911613464355e-01
-1.213339716196060181e-01
1.608362346887588501e-01
-1.876424789428710938e+00
-1.207914128899574280e-01
-1.132959485054016113e+00
-1.647387385368347168e+00
9.907536208629608154e-02
-2.099068880081176758e+00
-1.447342991828918457e+00
1.167454645037651062e-01
-3.776532113552093506e-01
-4.410903900861740112e-02
-1.234502553939819336e+00
3.437247276306152344e-01
-6.807305216789245605e-01
-1.384395003318786621e+00
-3.405805230140686035e-01
-1.884885072708129883e+00
-2.042689770460128784e-01
2.250496111810207367e-02
2.777380049228668213e-01
-1.850401282310485840e+00
-1.098703026771545410e+00
7.230490446090698242e-02
-8.032399415969848633e-01
-1.259351134300231934e+00
-1.867557644844055176e+00
-1.047441840171813965e+00
-4.950840175151824951e-01
-2.885775864124298096e-01
2.910587787628173828e-01
-1.789011716842651367e+00
-3.845813870429992676e-01
4.136336222290992737e-02
-7.942149639129638672e-01
-6.015887856483459473e-02
-1.881677508354187012e+00
-4.396797716617584229e-01
-7.033893838524818420e-03
-4.320909678936004639e-01
-2.139769941568374634e-01
-1.213046550750732422e+00
-6.340338587760925293e-01
-7.517492771148681641e-01
-1.071068525314331055e+00
-1.345129251480102539e+00
-1.117015242576599121e+00
-8.226419240236282349e-02
4.645570814609527588e-01
3.485874459147453308e-02
-1.568254113197326660e+00
-6.512582302093505859e-02
5.354769825935363770e-01
-8.597378134727478027e-01
-6.914573907852172852e-01
-1.637339830398559570e+00
-6.704805493354797363e-01
-3.293051719665527344e-01
5.027049407362937927e-02
6.398367136716842651e-02
-2.087127208709716797e+00
-7.790698409080505371e-01
-1.078839674592018127e-01
-1.145116209983825684e+00
-1.690043568611145020e+00
-1.608152031898498535e+00
-4.243323802947998047e-01
-1.176532030105590820e+00
5.129668861627578735e-02
-6.633930802345275879e-01
-1.814224600791931152e+00
-8.359021544456481934e-01
-8.344191908836364746e-01
-9.958378672599792480e-01
-1.840744614601135254e+00
-1.128508567810058594e+00
-3.561622202396392822e-01
2.066134512424468994e-01
-4.571112394332885742e-01
-1.771811604499816895e+00
-5.690914988517761230e-01
6.782611012458801270e-01
-2.273288927972316742e-02
-1.852940171957015991e-01
-1.696720361709594727e+00
-5.163599252700805664e-01
-8.234761953353881836e-01
-5.096849799156188965e-01
-5.675550699234008789e-01
-2.453026533126831055e+00
-1.253875970840454102e+00
-7.042734026908874512e-01
-1.592842221260070801e+00
-2.479290962219238281e+00
-1.230037450790405273e+00
-4.528726935386657715e-01
-1.682278633117675781e+00
-7.850220799446105957e-01
-2.349197626113891602e+00
-1.173124313354492188e+00
-3.124440014362335205e-01
-3.160752952098846436e-01
-1.527084589004516602e+00
-2.587282419204711914e+00
-5.941548347473144531e-01
-9.417735934257507324e-01
-1.030891180038452148e+00
-4.886304736137390137e-01
-1.391616463661193848e+00
-1.102988243103027344e+00
2.545106410980224609e-01
5.890303477644920349e-02
-1.572660923004150391e+00
-2.389435052871704102e+00
-3.747686278074979782e-04
-1.259450197219848633e+00
-1.380001306533813477e+00
-1.850787043571472168e+00
-2.692362070083618164e+00
-3.057891845703125000e+00
-9.614513516426086426e-01
-1.399611473083496094e+00
-2.575891256332397461e+00
-1.575751066207885742e+00
-5.912581682205200195e-01
-2.645479679107666016e+00
-1.708959460258483887e+00
-2.575726985931396484e+00
-2.500500202178955078e+00
-2.333876609802246094e+00
-1.079125523567199707e+00
-1.919179797172546387e+00
-2.447652339935302734e+00
-5.025913119316101074e-01
-1.317942738533020020e+00
-2.041722059249877930e+00
-1.520447373390197754e+00
-2.246336460113525391e+00
-7.902123928070068359e-01
-9.711940884590148926e-01
-7.486949563026428223e-01
-3.023300409317016602e+00
-1.702306151390075684e+00
5.481551289558410645e-01
-1.539139389991760254e+00
-2.014827489852905273e+00
-2.678052663803100586e+00
-1.055024862289428711e+00
-4.477770328521728516e-01
5.113662034273147583e-02
-3.736501336097717285e-01
-2.274240970611572266e+00
-7.947142720222473145e-01
-2.200583070516586304e-01
-1.291150093078613281e+00
-1.248605728149414062e+00
-1.639464020729064941e+00
-2.085268497467041016e+00
-2.249507665634155273e+00
-2.723683416843414307e-01
-1.212650656700134277e+00
-1.270173430442810059e+00
-4.199200570583343506e-01
-1.135001540184020996e+00
-1.412314772605895996e+00
-1.500262379646301270e+00
-9.582016468048095703e-01
-2.286859750747680664e-01
-3.689396977424621582e-01
8.380508422851562500e-01
-1.649276137351989746e+00
-1.547425746917724609e+00
8.572103977203369141e-01
-5.256664156913757324e-01
-7.904317975044250488e-01
-8.228535652160644531e-01
3.869001865386962891e-01
6.552710384130477905e-02
-5.752707645297050476e-02
-6.850183755159378052e-02
-1.629166960716247559e+00
-7.288150191307067871e-01
4.421300292015075684e-01
-9.227082729339599609e-01
-1.526154518127441406e+00
-1.914971113204956055e+00
-5.728636384010314941e-01
-1.993833184242248535e+00
4.884729683399200439e-01
-1.241582393646240234e+00
-1.547769069671630859e+00
-2.103221714496612549e-01
-6.878230571746826172e-01
-1.166695356369018555e+00
-2.444400072097778320e+00
-1.252434253692626953e+00
6.115980744361877441e-01
-1.638240098953247070e+00
4.539732355624437332e-03
-1.960695028305053711e+00
-3.119767606258392334e-01
5.135326981544494629e-01
-5.212672948837280273e-01
-1.285953640937805176e+00
-1.027943968772888184e+00
-1.209257364273071289e+00
-2.858203947544097900e-01
3.304647803306579590e-01
-2.712186872959136963e-01
-1.495632410049438477e+00
-1.010127663612365723e+00
6.713110804557800293e-01
-3.729332983493804932e-01
-1.057050943374633789e+00
-9.925755858421325684e-01
-6.717302799224853516e-01
4.564964175224304199e-01
1.638080328702926636e-01
-5.129986405372619629e-01
-1.380731701850891113e+00
4.136558249592781067e-02
4.766966104507446289e-01
-2.848536968231201172e-01
-2.148344278335571289e+00
-4.999438822269439697e-01
3.001003265380859375e-01
-7.293319106101989746e-01
1.044744133949279785e+00
-1.065325736999511719e+00
-3.060853779315948486e-01
2.371096909046173096e-01
6.695646792650222778e-02
-1.133435726165771484e+00
-2.700593709945678711e+00
-4.463526010513305664e-01
-4.276252985000610352e-01
-1.036085844039916992e+00
-3.563051223754882812e-01
-1.524767160415649414e+00
-1.496435105800628662e-01
-7.151971459388732910e-01
-3.125415742397308350e-01
-2.592408895492553711e+00
-1.752185463905334473e+00
1.364130675792694092e-01
-2.019622772932052612e-01
1.822002828121185303e-01
-1.632370829582214355e+00
-3.975713625550270081e-02
5.029732584953308105e-01
-2.976731956005096436e-01
-8.066437244415283203e-01
-2.173413991928100586e+00
-1.357045888900756836e+00
-1.027909278869628906e+00
-9.118648171424865723e-01
-1.129641890525817871e+00
-1.143415689468383789e+00
-1.091236233711242676e+00
-2.906008064746856689e-01
-2.288321778178215027e-02
-1.724985241889953613e+00
-2.031031131744384766e+00
-1.786057114601135254e+00
-1.732706874608993530e-01
-2.896251678466796875e-01
-1.149382352828979492e+00
-1.412202835083007812e+00
-2.878265380859375000e-01
-2.028605788946151733e-01
6.764133572578430176e-01
-2.160699844360351562e+00
-1.816357970237731934e+00
-4.667061567306518555e-01
4.215328097343444824e-01
-1.642187237739562988e-01
-1.380736351013183594e+00
-2.234244346618652344e-01
6.078292131423950195e-01
-4.367246627807617188e-01
1.033013835549354553e-01
-1.963287234306335449e+00
-9.026046842336654663e-02
6.865590810775756836e-01
3.388666510581970215e-01
-9.125286340713500977e-01
-1.155883073806762695e+00
1.079942703247070312e+00
7.471066713333129883e-01
2.299830615520477295e-01
-1.308476805686950684e+00
-2.465866804122924805e+00
-2.435396015644073486e-01
-2.471535354852676392e-01
5.684624239802360535e-02
-2.013455390930175781e+00
2.450892776250839233e-01
4.952866137027740479e-01
-1.402276754379272461e-01
2.388022094964981079e-01
-2.055500268936157227e+00
-5.221042037010192871e-01
6.709291934967041016e-01
7.161865830421447754e-01
1.470929682254791260e-01
-9.210205078125000000e-01
-3.054302744567394257e-02
3.788623213768005371e-01
-3.555507063865661621e-01
7.798487544059753418e-01
-1.042560338973999023e+00
-2.083191394805908203e+00
-1.899101436138153076e-01
5.814400315284729004e-01
-1.589979171752929688e+00
-1.054408192634582520e+00
9.212654232978820801e-01
3.231073021888732910e-01
-6.844793558120727539e-01
-9.213675856590270996e-01
-1.177536606788635254e+00
2.474266849458217621e-02
2.432736754417419434e-01
1.002443909645080566e+00
-1.584497451782226562e+00
4.438685178756713867e-01
9.292957782745361328e-01
6.212169304490089417e-02
3.453441262245178223e-01
-9.647523164749145508e-01
-1.181105017662048340e+00
-2.964271903038024902e-01


==> plots/data/f030_str-str-fix_40k/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_ttest_trend_aes-check_1m/tvals_sample.txt <==
17.603178
23.527935
28.802809
32.396549
36.516949
40.603203
42.665279
48.223232
49.560982
53.336163
55.519672
57.723186
62.240601
64.433884
65.804367
66.711258
68.456688
71.073700
71.644684
74.466942
76.730026
77.644508
78.400597
80.149223
82.568848
84.066261
86.737740
89.224991
89.657913
91.017624
91.984238
94.366646
94.315956
98.905479
97.876343
100.243111
103.060555
103.315552
105.408142
104.651810
106.487160
108.866440
108.134354
112.317139
112.429253
111.910378
114.411797
115.935593
115.879044


==> plots/data/f030_ttest_trend_aes-check_200k/tvals_sample.txt <==
9.352251
11.230762
14.697481
17.50813
20.984226
19.719229
20.821293
24.338797
25.24158
27.313074
27.838871
30.841269
29.678638
32.247833
32.635353
33.95218
35.114124
37.750717
38.33763
38.00104
39.74846
39.636517
41.564724
42.130116
43.28737
43.36401
45.673386
46.777313
46.061592
46.973206
48.414894
47.363705
49.08577
49.596035
51.3235
52.429047
54.104874
53.013096
53.893753
54.70207
55.896866
55.50684
55.996933
56.63825
58.331234
58.808567
58.805557
60.48547
59.617893 
6.122641754150390625e+01
6.226521682739257812e+01
6.235740280151367188e+01
6.292670440673828125e+01
6.320518493652343750e+01
6.284780502319335938e+01
6.425000762939453125e+01
6.480337524414062500e+01
6.576339721679687500e+01
6.639130401611328125e+01
6.692437744140625000e+01
6.803037261962890625e+01
6.756016540527343750e+01
6.798821258544921875e+01
7.033824920654296875e+01
6.933733367919921875e+01
7.003953552246093750e+01
7.029651641845703125e+01
7.107519531250000000e+01
7.180048370361328125e+01
7.171919250488281250e+01
7.326637268066406250e+01
7.337047576904296875e+01
7.377968597412109375e+01
7.415900421142578125e+01
7.502775573730468750e+01


==> plots/data/f030_ttest_trend_aes-fixed_1m/tvals_sample.txt <==
4.581453
6.536919
5.596785
5.352488
5.096400
5.068883
4.791115
6.137736
5.010858
5.412530
4.060109
4.567079
5.785156
5.771472
5.271613
4.388246
5.770337
5.414446
5.206367
5.311208
5.284593
4.268813
5.656891
5.975399
4.884570
4.962615
5.299809
5.480034
5.024059
5.780789
3.859438
5.025653
4.315481
4.580682
4.566573
4.935766
5.088683
5.490153
5.407476
5.648001
4.849967
5.171158
5.793994
6.243483
5.252614
4.425315
4.940259
5.630338
6.598371


==> plots/data/f030_ttest_trend_aes-fixed_200k/tvals_sample.txt <==
1.969786643981933594e+00
2.528569459915161133e+00
2.993241071701049805e+00
1.844051599502563477e+00
2.786827087402343750e+00
2.330670595169067383e+00
1.426633834838867188e+00
3.012561082839965820e+00
2.691352605819702148e+00
1.968817472457885742e+00
2.266490221023559570e+00
2.446898698806762695e+00
3.647131443023681641e+00
3.740051507949829102e+00
2.667439460754394531e+00
2.509531497955322266e+00
2.297994375228881836e+00
2.558635234832763672e+00
2.114104270935058594e+00
2.211784839630126953e+00
2.693017721176147461e+00
2.826058864593505859e+00
2.355362176895141602e+00
2.212471008300781250e+00
2.853603601455688477e+00
2.706679582595825195e+00
2.273850202560424805e+00
2.927501440048217773e+00
1.362376213073730469e+00
2.306820392608642578e+00
2.480785131454467773e+00
1.665482878684997559e+00
3.098977804183959961e+00
2.473592519760131836e+00
2.770769119262695312e+00
1.724655151367187500e+00
3.822552204132080078e+00
3.147502183914184570e+00
2.922852516174316406e+00
3.005231857299804688e+00
2.623164176940917969e+00
2.483015060424804688e+00
3.806576013565063477e+00
2.280967473983764648e+00
3.210062980651855469e+00
3.015445709228515625e+00
2.382568359375000000e+00
3.204065561294555664e+00
2.678748607635498047e+00
3.821037292480468750e+00
2.885920047760009766e+00
2.743837118148803711e+00
3.934540510177612305e+00
3.216551542282104492e+00
1.876052737236022949e+00
2.441548585891723633e+00
2.846413612365722656e+00
3.729854822158813477e+00
2.610294342041015625e+00
3.241197347640991211e+00
2.851437330245971680e+00
3.147652387619018555e+00
2.822893142700195312e+00
3.551089763641357422e+00
3.093693256378173828e+00
2.762037277221679688e+00
3.173685073852539062e+00
2.894971132278442383e+00
3.516194581985473633e+00
2.746513366699218750e+00
2.988187074661254883e+00
2.825519800186157227e+00
2.928087949752807617e+00
2.981840848922729492e+00
3.194274663925170898e+00


==> plots/data/f030_ttest_trend_chacha20-check_1m/tvals_sample.txt <==
36.805531
51.627186
59.070747
68.878448
77.311371
83.935425
92.778336
101.053963
106.369644
104.579391
108.551186
113.838860
118.887215
124.534164
129.542389
133.103577
136.378052
141.742371
142.432800
147.662018
151.466125
153.620636
154.113876
156.724106
159.046219
162.548828
166.681686
166.785156
168.517227
171.465851
173.078979
174.614349
179.518616
180.833130
182.447220
184.793976
188.468033
188.771545
192.544449
194.332550
194.101517
195.325684
195.108627
193.229538
190.747070
190.246353
188.043121
184.427719
181.663574


==> plots/data/f030_ttest_trend_chacha20-fixed_1m/tvals_sample.txt <==
5.311806
4.603633
5.861261
5.710004
6.260383
6.739621
8.073154
9.091644
7.252748
7.741632
7.710145
7.700747
8.731596
11.488045
9.195116
10.028167
10.884278
9.738377
11.219391
11.541719
10.826565
12.448992
10.976369
11.396899
13.037382
12.209496
13.031962
11.768254
12.567208
12.531533
11.716126
12.930599
12.346951
12.144486
13.364761
12.963490
13.842875
13.548119
12.934873
11.776349
13.416649
13.573104
13.746134
13.755238
15.330260
14.005243
14.140969
14.547469
14.445369


==> plots/data/f030_ttest_trend_xoodoo-check_1m/tvals_sample.txt <==
13.473164
17.191521
18.192955
19.919176
22.017159
24.877012
27.396355
29.639681
30.900791
35.223972
35.361355
35.416805
37.143940
40.270439
41.078762
41.623692
43.809052
43.685547
45.938248
46.345306
46.791759
47.877460
50.160553
49.603718
51.582985
51.711437
53.840439
54.781410
52.831230
54.431812
55.450447
54.722389
55.939365
56.940277
57.509674
58.340542
61.347424
59.744999
61.228626
61.849533
63.645885
63.725521
65.485092
63.607426
65.205589
64.074738
64.860924
65.399872
66.662003


==> plots/data/f030_ttest_trend_xoodoo-check_200k/tvals_sample.txt <==
5.072321414947509766e+00
6.355516910552978516e+00
9.707297325134277344e+00
9.772942543029785156e+00
1.085906887054443359e+01
1.234759712219238281e+01
1.473408412933349609e+01
1.676509094238281250e+01
1.506953144073486328e+01
1.654663276672363281e+01
1.598951911926269531e+01
1.744605636596679688e+01
1.855011558532714844e+01
1.747334098815917969e+01
1.860286331176757812e+01
2.204134750366210938e+01
2.086237335205078125e+01
2.165858650207519531e+01
2.372567367553710938e+01
2.258957672119140625e+01
2.487980651855468750e+01
2.510984420776367188e+01
2.624219703674316406e+01
2.526540756225585938e+01
2.585276603698730469e+01
2.826092338562011719e+01
2.638355827331542969e+01
2.832777595520019531e+01
2.650448608398437500e+01
2.689386367797851562e+01
2.996604347229003906e+01
3.049353790283203125e+01
2.958402633666992188e+01
3.053368949890136719e+01
3.064278030395507812e+01
3.103621482849121094e+01
3.245796203613281250e+01
3.156609535217285156e+01
3.127269172668457031e+01
3.228811645507812500e+01
3.304022979736328125e+01
3.296256256103515625e+01
3.445832061767578125e+01
3.335183715820312500e+01
3.425172805786132812e+01
3.477609252929687500e+01
3.506331253051757812e+01
3.575331115722656250e+01
3.565140533447265625e+01
3.680970764160156250e+01
3.678888702392578125e+01
3.742515563964843750e+01
3.848740768432617188e+01
3.856792831420898438e+01
3.823091888427734375e+01
3.938487625122070312e+01
3.807465744018554688e+01
3.899414443969726562e+01
3.951335144042968750e+01
3.958087158203125000e+01
4.131208419799804688e+01
4.088196945190429688e+01
4.055455017089843750e+01
4.099832534790039062e+01
4.126280593872070312e+01
4.190243148803710938e+01
4.199854278564453125e+01
4.292836761474609375e+01
4.343784713745117188e+01
4.369263076782226562e+01
4.377614593505859375e+01
4.364163589477539062e+01
4.380278778076171875e+01
4.461607742309570312e+01
4.487480545043945312e+01
4.527898788452148438e+01
4.574902343750000000e+01
4.579619598388671875e+01
4.555305099487304688e+01


==> plots/data/f030_ttest_trend_xoodoo-fixed_1m/tvals_sample.txt <==
5.438771
5.411522
5.211021
4.666775
4.668252
4.834394
4.155891
3.921971
4.121340
4.046434
4.260015
3.959685
4.540565
4.837258
4.880721
4.712749
4.395107
6.315896
6.446443
5.311503
4.845533
4.233091
5.114447
4.776372
5.184009
4.413311
6.017511
5.815074
4.562776
5.329751
5.659863
6.059794
4.744720
6.426177
5.613098
5.725507
4.625738
5.613690
5.308856
5.385052
6.362780
5.266740
5.430759
7.288651
5.674136
6.672317
4.861228
5.320496
6.434586


==> plots/data/f030_ttest_trend_xoodoo-fixed_200k/tvals_sample.txt <==
3.897566080093383789e+00
3.245198249816894531e+00
2.551866769790649414e+00
2.524671554565429688e+00
3.270810365676879883e+00
2.433473587036132812e+00
2.050661802291870117e+00
2.625720500946044922e+00
2.933533668518066406e+00
2.612861871719360352e+00
3.212411403656005859e+00
3.253382444381713867e+00
2.910421848297119141e+00
2.027932643890380859e+00
2.340721130371093750e+00
3.421700000762939453e+00
3.427455186843872070e+00
2.858009576797485352e+00
3.070915699005126953e+00
2.502359628677368164e+00
4.095611572265625000e+00
2.926978111267089844e+00
2.802818775177001953e+00
2.540972232818603516e+00
4.649783611297607422e+00
3.549704313278198242e+00
3.077643632888793945e+00
1.916898608207702637e+00
3.887015342712402344e+00
2.178358793258666992e+00
2.193358898162841797e+00
4.213062286376953125e+00
2.449221134185791016e+00
4.048661231994628906e+00
3.951917648315429688e+00
2.522424697875976562e+00
2.762372255325317383e+00
3.974222183227539062e+00
3.062285184860229492e+00
3.263529062271118164e+00
3.483457803726196289e+00
3.895196914672851562e+00
4.450525760650634766e+00
3.964902877807617188e+00
3.599549055099487305e+00
3.253490686416625977e+00
2.933245420455932617e+00
2.274487257003784180e+00
3.075466632843017578e+00
3.885928392410278320e+00
3.563783645629882812e+00
5.150053977966308594e+00
5.014133453369140625e+00
3.625091075897216797e+00
3.841601133346557617e+00
4.821129322052001953e+00
3.547596454620361328e+00
5.060488700866699219e+00
4.545210838317871094e+00
4.123140335083007812e+00
4.865973472595214844e+00
3.851610660552978516e+00
3.132511615753173828e+00
3.657637596130371094e+00
3.795377969741821289e+00
4.185211181640625000e+00
4.957346916198730469e+00
4.052516937255859375e+00
3.848915576934814453e+00
4.059447288513183594e+00
4.523433208465576172e+00
3.988219499588012695e+00
4.304890632629394531e+00
4.491491794586181641e+00
4.715806484222412109e+00
4.219986438751220703e+00
4.538161277770996094e+00
4.502464294433593750e+00
4.947981834411621094e+00


==> plots/data/f030_xoodoo_100other_check_10k/tvals.txt <==
3.458765000000000089e+00
2.559004999999999974e+00
2.591708999999999818e+00
3.690395000000000092e+00
2.080655000000000143e+00
3.238688999999999929e+00
4.415575999999999723e+00
3.261032999999999848e+00
2.838673000000000002e+00
3.455661000000000094e+00
2.271921999999999997e+00
2.749804999999999833e+00
2.465179000000000009e+00
2.882096000000000213e+00
3.641760000000000108e+00
2.569043999999999883e+00
4.211384999999999934e+00
3.327329999999999899e+00
2.946902000000000132e+00
2.983912999999999816e+00
2.588716999999999935e+00
2.219237000000000126e+00
3.164105999999999863e+00
2.384361999999999870e+00
3.673182000000000169e+00
4.268881000000000370e+00
3.066619999999999902e+00
3.517853999999999814e+00
2.348578999999999972e+00
2.629608999999999863e+00
2.542022999999999922e+00
2.463675999999999977e+00
3.305105000000000182e+00
2.899318000000000062e+00
3.466171999999999809e+00
4.297768999999999728e+00
3.191762000000000210e+00
2.321527999999999814e+00
3.336859000000000020e+00
2.115594000000000197e+00
2.651829999999999909e+00
2.707272000000000123e+00
2.122612999999999861e+00
3.081801000000000013e+00
2.742526999999999937e+00
3.972872999999999877e+00
2.461393000000000164e+00
2.283014999999999795e+00
2.369981999999999811e+00
2.416269999999999918e+00
2.981543999999999972e+00
3.508046000000000220e+00
2.470193000000000083e+00
2.660048999999999886e+00
2.890050000000000008e+00
2.291603999999999974e+00
2.613548999999999900e+00
2.804451999999999945e+00
3.026165999999999912e+00
2.078936000000000117e+00
3.339347000000000065e+00
2.738204999999999778e+00
3.290071000000000190e+00
2.858985999999999805e+00
3.134689999999999976e+00
2.220705000000000151e+00
2.621970999999999830e+00
2.816336000000000173e+00
2.593805999999999834e+00
2.527743000000000073e+00
3.770830000000000126e+00
2.051114000000000104e+00
2.715810999999999975e+00
2.735902999999999974e+00
3.733173999999999992e+00
2.295253000000000210e+00
2.260317999999999827e+00
3.133522999999999836e+00
2.651027000000000022e+00
2.665357999999999894e+00
2.819237999999999911e+00
3.426544999999999952e+00
2.740111000000000185e+00
2.653176000000000201e+00
2.368784999999999918e+00
2.272419999999999884e+00
1.897240999999999955e+00
3.866668000000000216e+00
2.227209000000000216e+00
3.809670000000000112e+00
3.099149999999999849e+00
3.681738000000000177e+00
2.709318999999999811e+00
2.488440000000000207e+00
2.405200999999999922e+00
2.553074000000000066e+00
2.216585999999999945e+00
2.213070000000000093e+00
2.503908000000000023e+00
3.588515000000000121e+00
3.186443999999999832e+00
3.192909000000000219e+00
2.519601999999999897e+00
3.062133999999999912e+00
2.613735000000000142e+00
2.633097999999999939e+00
2.702278000000000180e+00
2.977895000000000181e+00
3.724359999999999893e+00
3.338989999999999903e+00
3.738248000000000015e+00
2.934568000000000065e+00
2.271614000000000022e+00
2.898394000000000137e+00
1.872865999999999920e+00
2.381562000000000179e+00
2.781279000000000057e+00
2.317498000000000058e+00
3.753550999999999860e+00
2.527057000000000109e+00
3.779821000000000097e+00
2.779256999999999866e+00
2.896151000000000142e+00
2.466508999999999840e+00
2.560452999999999868e+00
2.751212999999999909e+00
2.187914000000000136e+00
2.354290999999999912e+00
2.449243000000000059e+00
3.736426999999999943e+00
3.976589000000000151e+00
3.195821000000000023e+00
2.413733000000000128e+00
2.695307000000000119e+00
3.313349999999999795e+00
2.955929999999999946e+00
2.607524000000000175e+00
3.853261999999999965e+00
2.576172999999999824e+00
4.045702000000000353e+00
3.599136999999999809e+00
2.747012999999999927e+00
2.410928000000000182e+00
3.355836000000000041e+00
3.164346000000000103e+00
2.536824999999999886e+00
2.578342000000000134e+00
3.080045999999999840e+00
2.428338999999999803e+00
3.661551999999999918e+00
2.169134000000000118e+00
2.370016000000000123e+00
2.414095000000000102e+00
2.828704999999999803e+00
2.337940999999999825e+00
2.482620999999999967e+00
3.544605999999999923e+00
3.316425999999999874e+00
2.683930000000000149e+00
3.035179999999999989e+00
2.032747000000000082e+00
2.183481000000000005e+00
3.335704999999999920e+00
2.410854000000000052e+00
2.404581999999999997e+00
2.297048999999999896e+00
3.599369999999999958e+00
3.228463000000000083e+00
3.644235000000000113e+00
3.196934000000000164e+00
2.597928000000000015e+00
2.707018000000000146e+00
3.799277000000000015e+00
2.966633999999999993e+00
2.493561999999999834e+00
2.737268999999999952e+00
2.688919999999999977e+00
2.873777000000000026e+00
3.883115000000000094e+00
3.018555000000000099e+00
2.983891999999999989e+00
2.723320999999999881e+00
2.865286999999999917e+00
2.386124000000000134e+00
2.337985999999999898e+00
3.825013000000000218e+00
2.537545999999999857e+00
2.488732999999999862e+00
3.284444999999999837e+00
2.475041000000000047e+00
2.414458999999999911e+00
3.091882000000000019e+00
3.120000999999999802e+00
2.866497999999999990e+00
2.455992000000000175e+00
2.820450000000000124e+00
3.373374999999999790e+00
2.576605999999999952e+00
2.984913999999999845e+00
2.105703999999999798e+00
2.071594999999999853e+00
2.737445999999999824e+00
2.622688999999999826e+00
2.550898999999999806e+00
3.680045999999999928e+00
2.463556000000000079e+00
2.880161000000000193e+00
3.178281999999999829e+00
2.540843999999999880e+00
2.636454000000000075e+00
2.545422999999999991e+00
2.625281000000000198e+00
2.473294000000000104e+00
2.239641999999999911e+00
2.885273000000000199e+00
2.811504999999999921e+00
2.472030999999999867e+00
2.686351000000000155e+00
2.355957000000000079e+00
2.562892999999999866e+00
2.383617000000000097e+00
3.189656999999999965e+00
2.652543999999999791e+00
4.104306000000000232e+00
2.740899000000000196e+00
2.980196999999999985e+00
2.018654999999999866e+00
2.260463000000000111e+00
2.826573999999999920e+00
2.652874000000000176e+00
2.995713999999999988e+00
3.406915999999999833e+00
2.217035000000000089e+00
3.311637999999999860e+00
2.883948999999999874e+00
2.574937999999999949e+00
2.413841000000000125e+00
2.597872000000000181e+00
3.074908999999999892e+00
2.917367000000000044e+00
2.860665000000000013e+00
2.839630999999999794e+00
3.963814999999999866e+00
2.796400999999999915e+00
2.836974999999999802e+00
2.418553999999999871e+00
2.935653999999999986e+00
2.374964999999999993e+00
2.931855000000000100e+00
2.503308999999999784e+00
3.098240000000000105e+00
2.190739000000000214e+00
3.778611000000000164e+00
2.939982000000000095e+00
2.835430000000000117e+00
2.739780999999999800e+00
3.045266999999999946e+00
2.878957000000000210e+00
3.390601999999999894e+00
2.825841000000000047e+00
4.307958000000000176e+00
2.963067999999999813e+00
2.611447000000000074e+00
2.784962999999999855e+00
2.946143000000000178e+00
2.531816000000000066e+00
2.684483999999999870e+00
2.943372999999999795e+00
2.850004999999999900e+00
3.440824999999999800e+00
3.282134999999999803e+00
3.779104999999999936e+00
2.245842999999999812e+00
3.816866999999999788e+00
2.563448999999999867e+00
2.682475000000000165e+00
2.895446000000000186e+00
3.728527000000000147e+00
2.673140000000000072e+00
4.358336999999999684e+00
3.046711000000000169e+00
3.097694000000000170e+00
2.694831999999999894e+00
2.969968000000000163e+00
2.664738999999999969e+00
2.229715999999999809e+00
2.664120000000000044e+00
2.714280000000000026e+00
2.576985000000000081e+00
3.235844999999999860e+00
3.547590000000000021e+00
2.772492999999999874e+00
2.405777000000000054e+00
2.739538000000000029e+00
2.395014000000000198e+00
3.369838999999999807e+00
2.919236999999999860e+00
3.045211000000000112e+00
3.206223000000000045e+00
2.328114999999999934e+00
3.528465000000000185e+00
2.727851999999999943e+00
2.609141999999999850e+00
2.684295000000000098e+00
2.648639999999999883e+00
2.809271999999999991e+00
3.707516000000000034e+00
1.936315999999999926e+00
3.537326999999999888e+00
2.650523000000000184e+00
2.978927000000000103e+00
2.665325999999999862e+00
3.165249999999999897e+00
2.463208999999999982e+00
2.613825999999999983e+00
2.520289000000000001e+00
2.701525000000000176e+00
2.776958000000000037e+00
2.234544999999999781e+00
3.569952999999999932e+00
2.706656999999999869e+00
2.906841000000000008e+00
2.721683000000000074e+00
2.469440000000000079e+00
2.484866999999999937e+00
3.892313000000000134e+00
3.517220000000000013e+00
3.337378000000000178e+00
2.391026000000000096e+00
3.533869999999999845e+00
3.477796999999999805e+00
2.921241000000000199e+00
3.341490999999999989e+00
2.572235000000000049e+00
3.228169999999999984e+00
3.704731999999999914e+00
2.848631999999999831e+00
3.466845999999999872e+00
3.364224999999999799e+00
2.749830000000000219e+00
2.567673000000000094e+00
3.016655999999999782e+00
2.572325999999999890e+00
3.019709000000000199e+00
4.368210999999999622e+00
3.516262000000000221e+00
2.424421000000000159e+00
2.180086999999999886e+00
2.688571000000000044e+00
2.855690000000000062e+00
2.910550999999999888e+00
2.896942999999999824e+00
2.551733000000000029e+00
2.938677000000000206e+00
2.476954000000000100e+00
2.232422000000000128e+00
2.737384000000000039e+00
3.612944000000000155e+00
2.874512999999999874e+00
2.907811999999999841e+00
2.410061999999999927e+00
2.575969999999999871e+00
3.599927000000000099e+00
2.294953000000000021e+00
2.877902999999999878e+00
2.669741000000000142e+00
3.020897999999999861e+00
3.727558999999999845e+00
2.634491000000000138e+00
3.105252999999999819e+00
3.029666999999999888e+00
3.319404000000000021e+00
3.458410999999999902e+00
2.500866999999999951e+00
3.144133000000000067e+00
3.179038999999999948e+00
4.118198999999999721e+00
3.320536000000000154e+00
3.570123000000000157e+00
3.079572000000000198e+00
3.257486000000000104e+00
4.189505999999999730e+00
2.919775000000000009e+00
3.344268000000000018e+00
3.049317999999999973e+00
3.055778000000000105e+00
4.123349000000000153e+00
2.767758000000000163e+00
2.864489999999999981e+00
3.549074000000000062e+00
2.930797999999999792e+00
2.783373000000000097e+00
2.407845000000000013e+00
3.020195999999999881e+00
2.531750999999999863e+00
2.276009999999999867e+00
2.961694000000000049e+00
2.812621000000000038e+00
2.269836000000000187e+00
2.832101000000000202e+00
2.917647000000000101e+00
2.567632000000000136e+00
2.012534000000000045e+00
2.210458000000000034e+00
2.192145000000000010e+00
4.087143000000000193e+00
2.721128000000000213e+00
3.281071999999999989e+00
2.908879000000000214e+00
2.608943000000000012e+00
3.598735000000000017e+00
2.604835000000000012e+00
2.966807999999999890e+00
3.374442999999999859e+00
2.932370000000000143e+00
3.118902999999999981e+00
3.275831000000000159e+00
3.017008000000000134e+00
2.719300000000000050e+00
2.739786000000000055e+00
2.530796000000000046e+00
2.443883000000000028e+00
2.111717000000000066e+00
3.188146999999999842e+00
2.821806000000000036e+00
2.902692000000000050e+00
3.796823999999999977e+00
3.271736999999999895e+00
2.502088000000000090e+00
3.625033000000000172e+00
2.411108000000000029e+00
2.764072000000000084e+00
2.912402000000000157e+00
3.288784999999999847e+00
3.365984000000000087e+00
3.696502000000000177e+00
3.834213999999999789e+00
3.401044000000000178e+00
3.094120999999999899e+00
2.307503000000000082e+00
2.436770000000000103e+00
2.120045000000000179e+00
3.846709999999999852e+00
3.168518000000000168e+00
2.986955000000000027e+00
3.730872000000000188e+00
3.971334000000000142e+00
3.216555000000000053e+00
3.628461999999999854e+00
2.635361000000000065e+00
3.032169999999999810e+00
3.118275000000000130e+00
3.675495000000000179e+00
3.888685999999999865e+00
3.730182999999999804e+00
3.738264000000000031e+00
4.120687000000000211e+00
2.619235999999999898e+00
3.088178000000000090e+00
3.406085000000000029e+00
2.766396999999999995e+00
2.836066999999999894e+00
2.856821000000000055e+00
2.864243999999999790e+00
3.191438999999999915e+00
3.498188999999999993e+00
3.177669999999999995e+00
2.871051000000000020e+00
2.454705999999999833e+00
2.785794999999999799e+00
2.348755999999999844e+00
3.258402999999999938e+00
3.202617000000000047e+00
2.954184000000000143e+00
3.604095000000000049e+00
3.945561000000000096e+00
3.164623000000000186e+00
3.920980999999999828e+00
3.062600999999999907e+00
2.438781000000000088e+00
2.893772999999999929e+00
2.902511000000000063e+00
2.831587999999999994e+00
2.864682999999999868e+00
3.123972999999999889e+00
3.035047000000000050e+00
2.248707000000000011e+00
3.324816999999999911e+00
2.801844000000000001e+00
2.136760999999999910e+00
2.123164000000000051e+00
3.600947000000000120e+00
2.634183999999999859e+00
2.938498000000000054e+00
2.665754999999999875e+00
2.345842999999999900e+00
3.471861000000000086e+00
3.219294000000000100e+00
3.088848000000000038e+00
2.876167999999999836e+00
2.628473000000000059e+00
3.507830999999999921e+00
2.377400000000000180e+00
2.595327000000000162e+00
3.131019000000000219e+00
2.927855000000000096e+00
2.923655999999999811e+00
2.830349000000000004e+00
2.402060999999999780e+00
3.129761999999999933e+00
2.812485999999999819e+00
2.286071999999999882e+00
2.982257000000000158e+00
2.297795999999999950e+00
3.437516000000000016e+00
3.548440999999999956e+00
2.777683999999999820e+00
3.204270000000000174e+00
2.727119000000000071e+00
3.216237000000000013e+00
3.785479000000000038e+00
2.701776999999999873e+00
2.575371000000000077e+00
2.818283000000000094e+00
3.046812000000000076e+00
2.828323999999999838e+00
2.779462000000000099e+00
2.424513999999999836e+00
2.467331000000000163e+00
3.005107000000000195e+00
2.609949999999999992e+00
2.439144000000000201e+00
2.695619000000000209e+00
2.396577000000000179e+00
3.126056999999999864e+00
2.577364999999999906e+00
3.229487000000000219e+00
2.062435999999999936e+00
2.934600999999999793e+00
3.199657000000000195e+00
2.251888999999999807e+00
2.662595000000000045e+00
2.312133999999999912e+00
2.280877999999999961e+00
3.286742999999999970e+00
2.446616999999999820e+00
2.566025999999999918e+00
2.855395000000000127e+00
2.573710000000000164e+00
3.009184999999999999e+00
3.543238000000000110e+00
3.020051000000000041e+00
2.294118999999999797e+00
2.577678999999999832e+00
2.264025000000000176e+00
2.429317999999999866e+00
1.966777999999999915e+00
2.859204000000000079e+00
3.102365999999999957e+00
2.890171000000000046e+00
3.255252000000000034e+00
2.905486999999999931e+00
2.240457000000000143e+00
2.620105000000000128e+00
2.064951000000000203e+00
3.287344000000000044e+00
2.816771999999999831e+00
2.554352999999999874e+00
3.514930999999999806e+00
2.702856999999999843e+00
3.000783000000000200e+00
3.017535000000000078e+00
2.358658000000000143e+00
2.774144000000000165e+00
2.183886000000000216e+00
2.620109999999999939e+00
2.665138999999999925e+00
3.271847999999999868e+00
2.071486999999999856e+00
3.985212999999999894e+00
3.440730999999999984e+00
2.454807000000000183e+00
2.766363999999999823e+00
2.969711000000000212e+00
2.694380999999999915e+00
2.277016999999999847e+00
2.710968999999999962e+00
3.508493000000000084e+00
2.310149000000000008e+00
3.910981000000000041e+00
3.501294999999999824e+00
2.740203000000000166e+00
3.062640000000000029e+00
2.998647000000000062e+00
2.139555000000000096e+00
3.323182000000000080e+00
2.486231000000000080e+00
2.618612999999999857e+00
3.274843999999999866e+00
3.814960000000000129e+00
2.585475000000000190e+00
2.540242000000000111e+00
3.027483000000000146e+00
2.489689999999999959e+00
2.261366000000000209e+00
2.483267000000000113e+00
3.376323000000000185e+00
2.494994999999999852e+00
4.669545000000000279e+00
3.609040999999999944e+00
3.074854999999999894e+00
2.944186999999999887e+00
3.653731000000000062e+00
2.741899999999999782e+00
3.073916000000000093e+00
2.508483000000000018e+00
2.687996000000000052e+00
3.587479999999999780e+00
5.007427999999999990e+00
4.209173999999999971e+00
2.556649999999999867e+00
3.303815000000000168e+00
4.010537000000000241e+00
3.557595000000000063e+00
2.899373000000000200e+00
2.899049999999999905e+00
2.402725000000000222e+00
3.792101000000000166e+00
3.973206999999999933e+00
2.896760000000000002e+00
3.155269999999999797e+00
2.413266000000000133e+00
2.113382000000000094e+00
2.773092000000000112e+00
2.869502999999999915e+00
3.579028000000000098e+00
2.827062000000000186e+00
3.822109000000000201e+00
3.690446000000000115e+00
2.482042999999999999e+00
3.562664999999999971e+00
3.249391999999999836e+00
2.920028999999999986e+00
2.690475000000000172e+00
2.869565999999999839e+00
2.584458000000000144e+00
3.086927999999999894e+00
4.736089999999999911e+00
3.670783999999999825e+00
2.701480000000000103e+00
2.437533000000000172e+00
3.285109999999999975e+00
2.875998000000000054e+00
1.865577000000000041e+00
3.242370999999999892e+00
2.035263000000000044e+00
3.514679999999999804e+00
4.062193999999999861e+00
2.945711000000000190e+00
2.784784000000000148e+00
3.763771000000000200e+00
3.405670999999999893e+00
3.096833000000000169e+00
2.649799999999999933e+00
2.694386999999999865e+00
2.895812999999999970e+00
3.545815999999999857e+00
3.412129999999999885e+00
2.947150000000000158e+00
2.283023000000000025e+00
2.897699999999999942e+00
2.572162000000000059e+00
3.719895000000000174e+00
3.300971999999999795e+00
2.734942000000000206e+00
2.887719000000000147e+00
3.786125999999999880e+00
3.420288000000000217e+00
3.073408999999999835e+00
3.736221000000000014e+00
3.380094999999999850e+00
2.790598000000000134e+00
2.474785999999999930e+00
2.963512999999999842e+00
2.947159000000000084e+00
2.806938999999999851e+00
3.536058000000000145e+00
3.532859999999999889e+00
3.030212000000000128e+00
3.839846000000000092e+00
3.509917999999999871e+00
3.111870000000000136e+00
3.521455000000000002e+00
2.513898000000000188e+00
3.079921000000000131e+00
2.574990999999999808e+00
2.233629999999999782e+00
2.759506000000000014e+00
2.112871999999999861e+00
2.753706999999999905e+00
2.691481000000000012e+00
2.646558999999999884e+00
3.648446999999999996e+00
2.433664999999999967e+00
2.729025000000000034e+00
3.069335000000000147e+00
2.796400000000000219e+00
2.522753999999999941e+00
2.587426999999999921e+00
2.612026000000000181e+00
3.012232000000000021e+00
3.506235000000000213e+00
2.864549999999999930e+00
2.864764000000000088e+00
2.791217000000000059e+00
2.989409999999999901e+00
2.267335999999999796e+00
2.594536000000000175e+00
3.042580000000000062e+00
4.073711000000000304e+00
2.462674999999999947e+00
4.061717999999999940e+00
2.654942000000000135e+00
2.597020999999999802e+00
2.631321999999999939e+00
2.663108999999999948e+00
2.304701999999999806e+00
2.512331999999999788e+00
2.565068999999999821e+00
2.836431000000000147e+00
2.726595000000000102e+00
2.899722999999999828e+00
2.915846000000000160e+00
3.725502999999999787e+00
2.390376999999999974e+00
2.950569000000000219e+00
2.062202999999999786e+00
2.923481000000000218e+00
3.121694999999999887e+00
2.370983999999999980e+00
3.885686999999999891e+00
2.456319000000000141e+00
2.736229999999999940e+00
3.058924999999999894e+00
2.192039999999999988e+00
2.339277000000000051e+00
3.758769000000000027e+00
2.578682000000000141e+00
2.914772999999999836e+00
2.314648000000000039e+00
3.424739999999999895e+00
2.086308999999999969e+00
2.784737999999999936e+00
3.051950000000000163e+00
2.851844999999999963e+00
2.551759000000000110e+00
3.224781999999999815e+00
2.549671000000000021e+00
3.509157000000000082e+00
3.574206999999999912e+00
3.162755000000000205e+00
2.968779000000000057e+00
4.040823999999999749e+00
2.867748000000000186e+00
2.705674000000000134e+00
2.126841000000000204e+00
2.839672000000000196e+00
2.554847999999999786e+00
2.576931999999999778e+00
4.109549000000000341e+00
2.856205000000000105e+00
3.305312999999999946e+00
3.212486999999999870e+00
2.893247999999999820e+00
2.446749000000000063e+00
2.722068999999999850e+00
2.451062999999999992e+00
2.949033000000000015e+00
2.985835999999999935e+00
2.476500999999999841e+00
2.745775000000000077e+00
3.033403999999999989e+00
2.979359000000000091e+00
3.319430999999999798e+00
2.542408000000000001e+00
3.050247999999999848e+00
2.927655999999999814e+00
3.217385000000000161e+00
3.761314000000000046e+00
3.293963999999999892e+00
3.396827000000000041e+00
3.492894999999999861e+00
2.710892999999999997e+00
3.306979000000000113e+00
2.941863999999999812e+00
2.503346000000000071e+00
2.670417000000000041e+00
3.405027000000000026e+00
2.946938999999999975e+00
3.131053999999999782e+00
2.464693000000000023e+00
2.755949999999999900e+00
3.184663000000000022e+00
2.903890999999999778e+00
2.929514999999999869e+00
2.700603999999999782e+00
3.020656999999999925e+00
3.180394999999999861e+00
2.329940999999999818e+00
3.019813000000000081e+00
2.795425999999999966e+00
2.116417000000000215e+00
3.141417999999999822e+00
2.390213000000000143e+00
2.455430999999999919e+00
2.866047000000000011e+00
2.103213999999999917e+00
3.350274999999999892e+00
2.814271999999999885e+00
2.238030000000000186e+00
2.993946999999999914e+00
2.565582000000000029e+00
2.728336000000000094e+00
3.037783999999999818e+00
2.395737000000000005e+00
2.856857000000000202e+00
2.670808000000000071e+00
2.358451000000000075e+00
2.950696999999999903e+00
2.823316000000000159e+00
3.047595999999999972e+00
3.279438999999999993e+00
2.868183999999999845e+00
2.573405999999999860e+00
2.339852000000000043e+00
2.601240999999999914e+00
4.029302000000000383e+00
2.943525000000000169e+00
2.589815999999999896e+00
3.289223999999999926e+00
2.731463999999999892e+00
3.019423000000000190e+00
2.739339999999999886e+00
2.685658000000000101e+00
3.107362999999999875e+00
3.598180999999999852e+00
2.898604999999999876e+00
3.784473999999999894e+00
3.441758999999999791e+00
3.181115000000000137e+00
3.377489999999999881e+00
3.422663000000000011e+00
2.464669000000000221e+00
2.401053000000000104e+00
2.431649999999999867e+00
3.842255000000000198e+00
2.732959999999999834e+00
2.512315000000000076e+00
2.607280999999999960e+00
2.591378000000000181e+00
3.526514000000000149e+00
2.911287999999999876e+00
2.641843000000000163e+00
2.727539000000000158e+00
2.770868000000000109e+00
3.207332000000000072e+00
2.586494000000000071e+00
2.988655000000000062e+00
2.890643999999999991e+00
2.777228000000000030e+00
3.211971000000000132e+00
2.782837999999999923e+00
2.203218999999999816e+00
2.643975000000000186e+00
3.577968999999999955e+00
3.815244999999999997e+00
3.592407999999999824e+00
2.307800999999999991e+00
2.669370999999999938e+00
2.849279000000000117e+00
2.480662000000000145e+00
3.316117999999999899e+00
3.162072000000000216e+00
2.527734000000000147e+00
3.192285000000000039e+00
4.081299999999999706e+00
3.272205000000000030e+00
2.384095999999999993e+00
2.091858999999999913e+00
2.411452000000000151e+00
2.932560000000000056e+00
3.291631999999999891e+00
3.272571999999999814e+00
2.530863000000000085e+00
3.208114000000000132e+00
3.839771999999999963e+00
2.488846000000000114e+00
2.886781000000000041e+00
2.686211999999999822e+00
2.755215999999999887e+00
3.219993999999999801e+00
3.081695999999999991e+00
2.274897999999999865e+00
3.505507000000000151e+00
3.125356000000000023e+00
2.958406000000000091e+00
2.235110999999999848e+00
2.488507999999999942e+00
2.361019999999999897e+00
2.768736000000000086e+00
2.754582000000000086e+00
3.159761000000000042e+00
3.104925999999999853e+00
2.655899999999999928e+00
2.815878999999999799e+00
2.466266000000000069e+00
2.046165999999999929e+00
3.581061000000000050e+00
1.880292000000000074e+00
2.399462000000000206e+00
2.210587999999999997e+00
2.601426000000000016e+00
2.983252999999999933e+00
2.658437000000000161e+00
3.264282999999999824e+00
2.643110000000000070e+00
2.374890000000000168e+00
3.096899000000000068e+00
2.900392000000000081e+00
2.384663999999999895e+00
2.821146999999999849e+00
2.550768000000000146e+00
2.815526000000000195e+00
2.547807999999999851e+00
2.656067999999999873e+00
2.319481000000000126e+00
2.753280000000000172e+00
2.281209000000000042e+00
2.648169000000000217e+00
2.573275000000000201e+00
2.572635000000000005e+00
3.201074999999999893e+00
2.226463999999999999e+00
3.199806999999999846e+00
2.834159000000000095e+00
2.298271000000000175e+00
3.927327000000000012e+00
2.742309999999999803e+00
2.340777000000000108e+00
2.559963999999999906e+00
2.715428000000000175e+00
2.996788000000000007e+00
2.894214999999999982e+00
3.199108999999999980e+00
2.738450999999999969e+00
2.268728999999999996e+00
2.694656999999999858e+00
2.842585000000000139e+00
3.175072000000000116e+00
2.809715000000000185e+00
2.424692999999999987e+00
3.520195000000000185e+00
3.574988999999999972e+00
3.566113000000000088e+00
3.011772000000000116e+00
2.680994000000000099e+00
2.819933999999999941e+00
2.782192000000000220e+00
2.366839000000000137e+00
2.917832000000000203e+00
2.822302000000000088e+00
2.631832999999999867e+00
3.274791000000000007e+00
2.938452999999999982e+00
2.553596000000000199e+00
2.307837999999999834e+00
3.450757999999999992e+00
2.486524000000000179e+00
2.635559000000000207e+00
2.382801000000000169e+00
2.424170000000000158e+00
2.957479999999999887e+00
3.981751000000000040e+00
2.485342999999999858e+00
2.199495999999999896e+00
3.011489000000000082e+00
2.730579999999999785e+00
2.873489000000000182e+00
2.720542000000000016e+00
2.684689999999999799e+00
2.524189999999999934e+00
3.028452999999999840e+00
2.920697000000000099e+00
2.861210999999999949e+00
2.347386999999999890e+00
2.775739999999999874e+00
2.577853999999999868e+00
2.271539000000000197e+00
3.003258999999999901e+00
2.454743000000000119e+00
2.375653999999999932e+00
3.022775000000000212e+00
2.587593000000000032e+00
2.898019000000000123e+00
2.565062999999999871e+00
3.365149999999999864e+00
3.631181000000000214e+00
2.489597999999999978e+00
2.473473999999999950e+00
2.288991999999999916e+00
2.803211999999999815e+00
3.184572999999999876e+00
2.917463000000000140e+00
2.780699999999999950e+00
2.953300000000000036e+00
2.935964999999999936e+00
2.900119000000000113e+00
3.016646999999999856e+00
2.376751000000000058e+00
3.215500000000000025e+00
2.926522999999999985e+00
3.444226000000000010e+00
3.122745000000000104e+00
2.635003999999999902e+00
3.046880999999999950e+00
2.795700000000000074e+00
2.632379999999999942e+00
3.273287999999999975e+00
2.237233999999999945e+00
2.397444999999999826e+00
2.436732000000000120e+00
2.722447999999999979e+00
2.803422999999999998e+00
2.330023999999999873e+00
2.628017999999999965e+00
2.788006000000000206e+00
2.993193999999999910e+00
3.062755000000000116e+00
2.430260999999999783e+00
2.568541999999999881e+00
2.798407000000000089e+00
3.065509000000000039e+00
3.355973000000000095e+00
3.212120000000000086e+00
2.271717999999999904e+00
3.368672000000000111e+00
2.803777999999999881e+00
2.347714999999999996e+00
3.439986000000000210e+00
2.982108000000000203e+00
2.838970000000000216e+00
2.274849999999999817e+00
2.651556999999999942e+00
2.838188000000000155e+00
2.525938000000000017e+00
2.463445999999999803e+00
3.145884999999999820e+00
2.885225000000000151e+00
3.362524000000000068e+00
3.132878999999999969e+00
3.254413000000000000e+00
3.237350999999999868e+00
3.360897000000000023e+00
3.089563000000000059e+00
3.284421000000000035e+00
3.049209999999999976e+00
3.001933000000000185e+00
3.393638000000000154e+00
2.860300000000000065e+00
3.507293000000000216e+00
2.781595999999999957e+00
2.729312000000000182e+00
2.960392000000000134e+00
2.640877000000000141e+00
3.069936999999999916e+00
3.328501999999999850e+00
3.203263999999999889e+00
3.666549999999999976e+00
3.334511000000000003e+00
3.024363999999999830e+00
3.093297000000000185e+00
3.254573000000000160e+00
2.604913999999999952e+00
2.560243999999999964e+00
2.999096999999999902e+00
2.935154999999999959e+00
3.020732000000000195e+00
3.517954000000000025e+00
3.043517000000000028e+00
2.502765999999999824e+00
2.437297000000000047e+00
3.116934999999999789e+00
3.040760000000000129e+00
2.295720000000000205e+00
2.549694999999999823e+00
2.666131000000000029e+00
2.690782000000000007e+00
3.353991999999999862e+00
3.038803000000000143e+00
2.932322000000000095e+00
2.463643999999999945e+00
2.453488999999999809e+00
2.713868999999999865e+00
2.452312000000000047e+00
3.239975999999999967e+00
2.195260999999999907e+00
3.481508999999999965e+00
2.783676999999999957e+00
2.381425000000000125e+00
2.234475999999999907e+00
2.837795999999999985e+00
2.305288000000000004e+00
2.584923999999999999e+00
3.056820999999999788e+00
2.729019999999999779e+00
2.313013999999999903e+00
2.780489000000000210e+00
2.559184999999999821e+00
2.802989999999999871e+00
2.217880000000000074e+00
2.521831000000000156e+00
3.068150999999999851e+00
2.411160000000000192e+00
3.254465999999999859e+00
2.350872999999999990e+00
3.204235000000000166e+00
2.984134000000000064e+00
2.628969000000000111e+00
2.841267999999999905e+00
3.498947999999999947e+00
2.717560000000000198e+00
2.810166999999999859e+00
2.605780000000000207e+00
2.636880999999999808e+00
2.369993000000000016e+00
3.459672999999999998e+00
3.542355999999999838e+00
2.273197000000000134e+00
2.570864999999999956e+00
3.568639000000000117e+00
3.262459999999999916e+00
2.547371000000000052e+00
2.853543999999999858e+00
2.749756000000000089e+00
2.449732000000000021e+00
4.275239000000000011e+00
2.605761000000000216e+00
2.748031000000000112e+00
3.142869000000000135e+00
3.564989999999999881e+00
2.470562000000000147e+00
2.909273000000000220e+00
2.950880999999999865e+00
2.995779000000000192e+00
2.749254999999999782e+00
3.399122999999999895e+00
3.397159999999999958e+00
3.464595000000000091e+00
3.462025000000000130e+00
2.702542000000000222e+00
2.434000000000000163e+00
3.378445999999999838e+00
3.008302000000000032e+00
2.587542000000000009e+00
2.679810999999999943e+00
2.777022000000000101e+00
2.405907000000000018e+00
2.816892000000000174e+00
4.212015000000000065e+00
2.473405000000000076e+00
3.043010999999999910e+00
2.988196999999999992e+00
2.601767000000000163e+00
3.046413999999999955e+00
3.498174999999999812e+00
3.182786999999999811e+00
2.623508000000000173e+00
2.297610000000000152e+00
3.219205999999999790e+00
2.631632999999999889e+00
3.814779999999999838e+00
2.712112999999999996e+00
2.574587999999999877e+00
2.720607999999999915e+00
3.124506999999999923e+00
2.764642999999999962e+00
2.798303000000000207e+00
2.608810000000000073e+00
2.546720999999999790e+00
2.399929999999999897e+00
3.587550999999999934e+00
3.444730999999999987e+00
2.936688000000000187e+00
2.685328999999999855e+00
3.108103999999999978e+00
2.823120999999999992e+00
3.068296000000000134e+00
3.548697000000000212e+00
2.479416000000000064e+00
2.848857000000000195e+00
2.886730000000000018e+00
2.998680999999999930e+00
2.979741999999999891e+00
2.647473999999999883e+00
2.695384999999999920e+00
2.621264000000000038e+00
1.726404999999999967e+00
2.493132999999999821e+00
2.807694999999999830e+00
3.898066000000000031e+00
3.086228999999999889e+00
2.410130999999999801e+00
2.413867999999999903e+00
2.538774000000000086e+00
2.663965999999999834e+00
2.677713999999999928e+00
2.716026999999999969e+00
3.277538999999999980e+00
2.134749999999999925e+00
3.557325000000000070e+00
2.315215999999999941e+00
2.629087999999999870e+00
2.085932000000000119e+00
3.202348999999999890e+00
2.154577999999999882e+00
2.915833999999999815e+00
2.726256999999999930e+00
2.990385999999999989e+00
3.473295999999999939e+00
3.134538000000000046e+00
2.586136000000000212e+00
2.085020000000000095e+00
2.566615999999999786e+00
2.901834000000000024e+00
2.509454999999999991e+00
2.524989999999999846e+00
2.407827000000000162e+00
2.614536000000000193e+00
3.536344999999999850e+00
2.342229999999999812e+00
2.900440000000000129e+00
2.246585000000000054e+00
2.383607000000000031e+00
2.398490999999999929e+00
2.682351999999999848e+00
2.490933000000000064e+00
2.609970999999999819e+00
2.564839999999999787e+00
2.917244000000000170e+00
2.190161999999999942e+00
2.341787000000000063e+00
2.470110000000000028e+00
2.734510000000000218e+00
2.370159999999999823e+00
3.107307000000000041e+00
2.466495000000000104e+00
2.693763999999999825e+00
3.462216000000000182e+00
2.454912000000000205e+00
2.567619999999999791e+00
2.364881000000000011e+00
2.180887999999999938e+00
2.578072999999999837e+00
2.004573000000000160e+00
3.071073999999999860e+00
2.487678999999999974e+00
2.461174000000000195e+00
2.964768999999999988e+00
2.870391000000000137e+00
2.535702000000000123e+00
2.215834000000000081e+00
2.479909000000000141e+00
2.930366999999999944e+00
2.586866999999999805e+00
3.239612999999999854e+00
2.787837000000000121e+00
3.091536000000000062e+00
2.590142000000000166e+00
2.265122999999999998e+00
2.376418999999999837e+00
2.473921999999999954e+00
2.280718999999999941e+00
2.963063000000000002e+00
3.295989000000000058e+00
2.440122000000000124e+00
2.240158999999999789e+00
3.250213000000000019e+00
2.732066000000000106e+00
2.808876000000000150e+00
2.356163000000000007e+00
2.635981000000000130e+00
2.698595000000000077e+00
2.217039999999999900e+00
2.238051000000000013e+00
2.596617000000000175e+00
3.276813999999999893e+00
2.572836999999999819e+00
2.238684999999999814e+00
2.758166999999999813e+00
2.311663999999999941e+00
3.343271999999999800e+00
2.748596000000000039e+00
3.355096000000000078e+00
2.363110999999999962e+00
2.451400000000000023e+00
3.201481999999999939e+00
2.717668000000000195e+00
2.421333000000000180e+00
2.576068999999999942e+00
2.812114999999999920e+00
3.301241000000000092e+00
3.678612999999999911e+00
2.866283999999999832e+00
2.875691000000000219e+00
2.839990999999999932e+00
2.583124999999999893e+00
2.643442999999999987e+00
2.688159000000000187e+00
2.591127999999999876e+00
2.406026000000000220e+00
3.120779999999999887e+00
3.201696000000000097e+00
2.491238000000000063e+00
2.824857999999999869e+00
2.986187000000000147e+00
2.661458000000000101e+00
2.844850999999999797e+00
3.144322999999999979e+00
3.396081000000000127e+00
3.250933999999999990e+00
2.735987999999999865e+00
3.560332999999999970e+00
2.737746000000000013e+00
2.359992999999999785e+00
2.673245000000000093e+00
3.291339999999999932e+00
2.315482999999999958e+00
2.972916000000000114e+00
2.453291999999999806e+00
3.109786999999999857e+00
3.061852000000000018e+00
2.336809000000000136e+00
2.958844000000000030e+00
3.157075999999999993e+00
2.737385999999999875e+00
2.333629000000000175e+00
2.889892000000000127e+00
3.112204999999999888e+00
3.370782000000000167e+00
2.849588999999999928e+00
2.878420999999999896e+00
2.600490000000000190e+00
3.074342000000000130e+00
3.015537000000000134e+00
3.089233000000000118e+00
2.686014000000000124e+00
3.594100000000000072e+00
2.767504000000000186e+00
2.569641999999999982e+00
3.102491999999999805e+00
3.117539999999999978e+00
3.138557000000000041e+00
2.832342000000000137e+00
2.863954000000000111e+00
3.841549000000000103e+00
2.878896999999999817e+00
3.349295000000000133e+00
3.761905000000000054e+00
3.489033000000000051e+00
2.881850000000000023e+00
2.996858000000000022e+00
2.642424000000000106e+00
3.426257999999999804e+00
3.171806000000000125e+00
2.955966999999999789e+00
3.357186000000000003e+00
2.447589999999999932e+00
2.675107000000000124e+00
2.582821000000000033e+00
2.746459000000000206e+00
2.445228000000000179e+00
2.602730999999999906e+00
2.354925000000000157e+00
3.757390000000000008e+00
2.728180000000000049e+00
2.325346000000000135e+00
2.955478999999999967e+00
2.990153999999999979e+00
2.524182000000000148e+00
2.776955000000000062e+00
2.309991999999999823e+00
2.949609999999999843e+00
2.700102999999999920e+00
2.719565999999999928e+00
2.498448999999999920e+00
2.212860000000000049e+00
3.092332999999999998e+00
2.150596000000000174e+00
2.576026000000000149e+00
2.574705999999999939e+00
2.367275999999999936e+00
2.779126999999999903e+00
3.005253999999999870e+00
2.911026999999999809e+00
2.511537000000000130e+00
2.098003999999999980e+00
2.687373000000000012e+00
2.626336999999999922e+00
2.275554000000000077e+00
2.778773000000000160e+00
2.653001000000000165e+00
2.322799999999999976e+00
2.856008999999999798e+00
2.265209000000000028e+00
1.981878000000000029e+00
3.130399999999999849e+00
2.067324999999999857e+00
2.032483000000000040e+00
2.554373000000000005e+00
2.398966999999999850e+00
2.886839999999999851e+00
3.181423000000000112e+00
3.004380999999999968e+00
2.367167999999999939e+00
2.063060000000000116e+00
2.969434999999999825e+00
2.803265000000000118e+00
2.671689000000000203e+00
3.267161000000000204e+00
2.662933000000000217e+00
2.892212999999999923e+00
2.339694000000000162e+00
2.163568999999999853e+00
2.053760000000000030e+00
3.298264999999999780e+00
2.587863000000000024e+00
2.423354999999999926e+00
2.831984999999999975e+00
2.560893000000000086e+00
2.845533999999999786e+00
2.170082999999999984e+00
2.897365000000000190e+00
2.594380999999999826e+00
2.071159000000000194e+00
3.170328000000000035e+00
2.770922000000000107e+00
2.760133000000000170e+00
2.930813000000000113e+00
2.582205999999999779e+00
2.637504999999999988e+00
2.369953999999999894e+00
2.784346000000000210e+00
2.080670000000000019e+00
2.580808000000000213e+00
3.324495000000000200e+00
2.113214000000000148e+00
2.458690999999999960e+00
2.612890000000000157e+00
2.873984999999999790e+00
2.703540999999999972e+00
2.821747999999999923e+00
2.774751999999999885e+00
2.117522000000000126e+00
2.874610999999999805e+00
2.652693999999999885e+00
2.390286999999999829e+00
2.546282999999999852e+00
2.541109000000000062e+00
2.484589999999999854e+00
2.765411999999999981e+00
2.706554000000000126e+00
2.757083000000000172e+00
2.413539000000000101e+00
3.455255000000000187e+00
2.914897999999999989e+00
2.546641999999999850e+00
2.668159999999999865e+00
2.571712000000000220e+00
2.049862000000000073e+00
2.289709000000000216e+00
3.138091999999999882e+00
2.835008000000000195e+00
3.154187999999999992e+00
2.601601000000000052e+00
3.002752000000000088e+00
2.739053000000000182e+00
2.887739999999999974e+00
2.932825999999999933e+00
3.473577000000000137e+00
2.498717000000000077e+00
3.148441000000000045e+00
2.167692000000000174e+00
2.414324000000000137e+00
2.377136999999999833e+00
2.301559000000000133e+00
2.935874999999999790e+00
2.699876000000000165e+00
2.603852999999999973e+00
2.238166999999999796e+00
2.115755000000000052e+00
2.254224999999999923e+00
2.504493000000000080e+00
3.113895999999999997e+00
2.912777000000000172e+00
3.170482999999999940e+00
2.952005999999999908e+00
2.409853000000000023e+00
2.414384999999999781e+00
2.670450999999999908e+00
2.675377000000000116e+00
2.104943000000000008e+00
2.563527999999999807e+00
2.463388999999999829e+00
2.695688999999999780e+00
3.735301999999999900e+00
2.851580999999999921e+00
2.694199999999999928e+00
2.724791000000000185e+00
2.658193999999999946e+00
2.394087999999999994e+00
2.475562000000000040e+00
3.846807999999999783e+00
2.327259000000000189e+00
2.701798999999999840e+00
2.471804999999999808e+00
3.020955999999999975e+00
2.460087999999999830e+00
3.567571000000000048e+00
3.185874999999999790e+00
2.259079999999999977e+00
2.583887999999999963e+00
2.776815000000000033e+00
3.289886000000000088e+00
2.650034999999999918e+00
2.626453000000000149e+00
2.316529000000000060e+00
3.052694999999999936e+00
2.970067999999999930e+00
2.385901000000000050e+00
2.308231000000000144e+00
2.863246999999999876e+00
2.283018999999999910e+00
2.735759999999999970e+00
2.273356000000000154e+00
3.018804999999999961e+00
2.484398000000000106e+00
2.978078000000000003e+00
3.223470999999999975e+00
2.618307000000000162e+00
2.699094000000000104e+00
2.946971000000000007e+00
2.272257999999999889e+00
2.580871999999999833e+00
2.559200000000000141e+00
2.872650999999999843e+00
2.142780000000000129e+00
2.946807000000000176e+00
2.716015000000000068e+00
2.313053000000000026e+00
2.355087000000000153e+00
3.111187999999999843e+00
2.932361999999999913e+00
2.572204000000000157e+00
3.251173999999999786e+00
2.360189000000000092e+00
2.654259000000000146e+00
2.497339000000000198e+00
1.998722000000000110e+00
3.403850999999999960e+00
2.818163000000000196e+00
2.632851000000000052e+00
2.651323999999999792e+00
2.619743999999999851e+00
3.083397000000000165e+00
2.110208999999999779e+00
3.111549999999999816e+00
2.866292000000000062e+00
2.453392000000000017e+00
2.795669999999999877e+00
3.300502999999999965e+00
2.373736000000000068e+00
2.504424999999999901e+00
3.192572000000000187e+00
2.473873999999999906e+00
2.334439000000000153e+00
2.863484000000000140e+00
2.667197999999999958e+00
2.602475999999999789e+00
3.015423999999999882e+00
2.515223999999999904e+00
2.285463000000000022e+00
2.659553999999999974e+00
3.085354999999999848e+00
2.876790999999999876e+00
2.423512999999999806e+00
2.768626999999999949e+00
2.206805999999999823e+00
2.734821000000000168e+00
2.424532999999999827e+00
2.274884000000000128e+00
2.216981999999999786e+00
2.700693999999999928e+00
2.888962999999999948e+00
2.370654000000000039e+00
3.018285999999999802e+00
2.478197999999999901e+00
2.178771999999999931e+00
2.715322000000000013e+00
2.781985999999999848e+00
2.608335999999999988e+00
2.324564000000000075e+00
3.066934999999999967e+00
2.522937999999999903e+00
2.067911000000000055e+00
2.808580000000000076e+00
2.361880000000000202e+00
3.153814000000000117e+00
2.620623000000000147e+00
2.699133999999999922e+00
2.349925999999999959e+00
2.427798000000000123e+00
3.109062999999999910e+00
2.332859000000000016e+00
2.290935999999999861e+00
2.684903999999999957e+00
2.670561999999999880e+00
2.622824000000000044e+00
3.122240999999999822e+00
2.490043000000000006e+00
2.521072000000000202e+00
3.189671999999999841e+00
2.625593999999999983e+00
2.344269000000000158e+00
3.006898000000000071e+00
2.554491000000000067e+00
2.746179000000000148e+00
2.847821000000000158e+00
3.109159000000000006e+00
2.435480999999999785e+00
2.894236999999999949e+00
2.937097000000000069e+00
2.263395000000000046e+00
1.986283999999999939e+00
3.414677999999999880e+00
2.096999999999999975e+00
3.044969000000000037e+00
2.779875999999999792e+00
2.779904000000000153e+00
2.135540999999999912e+00
3.836371000000000198e+00
2.639221000000000039e+00
2.639340999999999937e+00
2.651966999999999963e+00
2.179375999999999980e+00
2.977276999999999951e+00
3.509961000000000109e+00
3.116276000000000046e+00
2.447589999999999932e+00
3.102263000000000215e+00
3.236264999999999947e+00
2.851910000000000167e+00
2.341690999999999967e+00
2.635816999999999855e+00
2.326239000000000168e+00
2.906512999999999902e+00
3.195625999999999856e+00
2.633467000000000002e+00
2.624795999999999907e+00
2.059308999999999834e+00
2.883659999999999890e+00
2.016144999999999854e+00
2.358131999999999895e+00
2.860854999999999926e+00
2.573815000000000186e+00
2.989901000000000142e+00
2.275453000000000170e+00
2.000801000000000052e+00
2.238160999999999845e+00
3.623547999999999991e+00
2.190322999999999798e+00
2.489959999999999951e+00
2.763694999999999791e+00
2.097795000000000076e+00
3.003114000000000061e+00
3.150122000000000089e+00
3.115679999999999783e+00
2.534679000000000126e+00
2.433660000000000156e+00
3.363630000000000120e+00
2.398320000000000007e+00
2.492109999999999825e+00
2.223555000000000170e+00
2.343806999999999974e+00
3.377993000000000023e+00
3.014825999999999784e+00
2.237588999999999828e+00
2.953743999999999925e+00
2.863590999999999998e+00
2.529370000000000118e+00
1.839622000000000090e+00
2.611974000000000018e+00
2.447448000000000068e+00
2.107883000000000173e+00
2.453850999999999782e+00
2.342033999999999949e+00
1.846405999999999992e+00
2.531426000000000176e+00
3.246348999999999929e+00
2.040735999999999883e+00
2.411748999999999921e+00
2.487557999999999936e+00
2.134142000000000206e+00
3.221563999999999872e+00
3.357604999999999951e+00
2.281861999999999835e+00
3.187431000000000125e+00
2.418289999999999829e+00
2.571356999999999893e+00
1.932366000000000028e+00
2.521084000000000103e+00
2.413686999999999916e+00
2.435913000000000217e+00
2.575661999999999896e+00
2.792180999999999802e+00
2.591537000000000202e+00
2.604560999999999904e+00
3.124130000000000074e+00
2.347154000000000185e+00
2.547957999999999945e+00
2.329089000000000187e+00
2.498101000000000127e+00
2.542154000000000025e+00
3.015480000000000160e+00
3.195647999999999822e+00
2.641494999999999926e+00
2.792647999999999797e+00
2.921184999999999921e+00
2.337696999999999914e+00
2.285636999999999919e+00
2.445733999999999853e+00
2.459940000000000015e+00
2.437479000000000173e+00
3.452748000000000150e+00
2.954267999999999894e+00
2.543023999999999951e+00
2.841339000000000059e+00
1.902824000000000071e+00
2.211504999999999832e+00
2.737632000000000065e+00
2.639442999999999984e+00
2.733347999999999889e+00
2.144390000000000018e+00
2.861315999999999971e+00
2.447427999999999937e+00
2.592360000000000220e+00
2.961402000000000090e+00
2.527194000000000162e+00
2.310103999999999935e+00
2.169147000000000158e+00
2.570844000000000129e+00
2.903200000000000003e+00
3.114275000000000126e+00
2.724041999999999852e+00
3.161798999999999804e+00
2.514907000000000004e+00
2.196722999999999981e+00
2.960856999999999850e+00
2.335620000000000029e+00
2.175151000000000057e+00
2.198482999999999965e+00
1.945140000000000091e+00
3.084419000000000022e+00
3.372555999999999887e+00
2.763862000000000041e+00
2.982019000000000197e+00
2.483427999999999969e+00
2.263938000000000006e+00
2.305368000000000084e+00
3.422248999999999874e+00
2.858007000000000186e+00
3.216388999999999943e+00
3.072649000000000186e+00
2.856838999999999906e+00
2.735011000000000081e+00
3.183586000000000027e+00
3.131923000000000012e+00
2.985843000000000025e+00
2.224054000000000197e+00
3.331903000000000059e+00
2.823693000000000008e+00
3.376088999999999896e+00
3.656131999999999938e+00
2.723183999999999827e+00
3.043995999999999924e+00
3.213102000000000125e+00
2.351672000000000207e+00
2.291647000000000212e+00
2.127245999999999970e+00
2.909377000000000102e+00
2.626364000000000143e+00
2.369374000000000091e+00
2.590854000000000212e+00
3.255361999999999867e+00
3.435678999999999927e+00
2.957011000000000056e+00
2.106325000000000003e+00
3.157449999999999868e+00
2.477072999999999858e+00
2.163892999999999844e+00
3.773089999999999833e+00
3.118228999999999917e+00
2.832838999999999885e+00
2.941901999999999795e+00
3.420218999999999898e+00
2.417705000000000215e+00
2.442905999999999800e+00
1.868670999999999971e+00
2.790938999999999837e+00
2.180042999999999953e+00
3.207488000000000117e+00
2.870038000000000089e+00
3.205726999999999993e+00
2.668127000000000137e+00
2.808140999999999998e+00
2.438324999999999854e+00
2.447201000000000182e+00
2.685772000000000048e+00
2.682815999999999867e+00
3.132727000000000039e+00
2.525447999999999915e+00
2.917936000000000085e+00
2.981031999999999904e+00
4.080864000000000047e+00
2.702742000000000200e+00
2.543759000000000103e+00
2.828622999999999887e+00
2.165776000000000145e+00
2.320228000000000179e+00
2.685007000000000144e+00
3.175438999999999901e+00
3.473691000000000084e+00
3.213623999999999814e+00
3.748619999999999841e+00
2.324394999999999989e+00
3.300086999999999993e+00
2.601589000000000151e+00
2.650548999999999822e+00
2.605332999999999899e+00
3.555092999999999837e+00
3.499610999999999805e+00
3.791738000000000053e+00
3.563089000000000173e+00
2.955143000000000075e+00
3.251853000000000105e+00
2.294710999999999945e+00
3.001167999999999836e+00
3.013377000000000194e+00
3.643269999999999786e+00
2.862414999999999932e+00
2.505787999999999904e+00
2.798099999999999810e+00
2.939885999999999999e+00
2.704199000000000019e+00
2.983287999999999940e+00
2.579181999999999864e+00
2.650269999999999904e+00
2.597186999999999912e+00
3.502864000000000200e+00
2.622866000000000142e+00
3.067947999999999897e+00
2.602726000000000095e+00
2.924009999999999998e+00
2.726312000000000069e+00
2.595209999999999795e+00
2.719949000000000172e+00
2.755488999999999855e+00
2.759729999999999794e+00
3.351789000000000129e+00
2.892599999999999838e+00
3.197710999999999970e+00
3.163914000000000115e+00
3.749927000000000010e+00
2.613411999999999846e+00
2.191205000000000069e+00
2.604861000000000093e+00
2.255354000000000081e+00
2.499349000000000043e+00
3.125037999999999982e+00
2.751659000000000077e+00
3.520862000000000158e+00
3.122427000000000064e+00
3.494251000000000218e+00
2.493930000000000202e+00
2.648772999999999822e+00
2.847748000000000168e+00
2.582921999999999940e+00
3.102876999999999885e+00
3.022498999999999825e+00
3.062708999999999904e+00
2.804408000000000012e+00
2.632693999999999868e+00
2.932987999999999928e+00
2.051889000000000074e+00
2.746531000000000056e+00
2.375376999999999850e+00
2.479966999999999810e+00
3.293387000000000064e+00
2.835224999999999884e+00
3.004370000000000207e+00
2.507509000000000210e+00
3.201766000000000112e+00
3.018699999999999939e+00
2.457978999999999914e+00
2.340196999999999861e+00
2.784866000000000064e+00
2.517396999999999885e+00
2.885397000000000212e+00
2.668333000000000066e+00
2.632622000000000018e+00
2.770004000000000133e+00
3.681284999999999918e+00
2.263344000000000023e+00
2.562590999999999841e+00
2.441367000000000065e+00
2.823462000000000138e+00
2.470966999999999913e+00
3.181442000000000103e+00
2.857765000000000111e+00
2.285010000000000208e+00
2.974235999999999880e+00
3.151051999999999964e+00
2.331059999999999910e+00
2.456179999999999808e+00
2.467236999999999902e+00
2.723050999999999888e+00
2.820485000000000131e+00
2.508557999999999844e+00
2.585722000000000076e+00
3.247720999999999858e+00
3.453428999999999860e+00
2.420047999999999977e+00
2.501417000000000002e+00
2.457574999999999843e+00
2.986151000000000000e+00
2.634644999999999904e+00
2.456247999999999987e+00
2.405183000000000071e+00
2.932592999999999783e+00
2.725432000000000077e+00
3.401003000000000220e+00
2.666615999999999875e+00
3.369647000000000059e+00
2.219558000000000142e+00
2.690640999999999838e+00
2.581566000000000027e+00
3.108190000000000008e+00
2.473683999999999994e+00
2.400936000000000181e+00
3.260460999999999832e+00
3.138202000000000158e+00
2.977533000000000207e+00
2.913937000000000221e+00
2.990562999999999860e+00
3.067975000000000119e+00
2.278840000000000199e+00
3.468897999999999815e+00
2.214923999999999893e+00
2.912104999999999944e+00
3.225976000000000177e+00
2.914921999999999791e+00
2.972131000000000078e+00
2.729518000000000111e+00
3.327487000000000084e+00
3.767530999999999963e+00
2.899513999999999925e+00
2.785321999999999854e+00
3.137490000000000112e+00
2.871332999999999913e+00
3.927667000000000019e+00
3.587142000000000053e+00
3.012566000000000077e+00
3.481908999999999921e+00
3.031352000000000046e+00
3.103317000000000103e+00
3.018794000000000199e+00
2.484907999999999895e+00
2.865292000000000172e+00
3.112817000000000167e+00
3.066873000000000182e+00
2.491346000000000060e+00
2.563270000000000159e+00
2.357724999999999849e+00
3.034777000000000058e+00
2.516990999999999978e+00
2.849616000000000149e+00
2.421523000000000092e+00
2.527725000000000222e+00
2.731653999999999805e+00
3.503155000000000019e+00
2.961389000000000049e+00
2.641360000000000152e+00
3.091350999999999960e+00
2.627186000000000021e+00
2.936052000000000106e+00
2.192779999999999951e+00
2.696883999999999837e+00
2.468357999999999830e+00
2.729979000000000156e+00
2.948942000000000174e+00
2.400373999999999786e+00
2.525380000000000180e+00
2.608061999999999880e+00
2.726380999999999943e+00
2.849620999999999960e+00
2.779764999999999819e+00
2.584340000000000082e+00
2.449224000000000068e+00
2.100626000000000104e+00
2.616201999999999916e+00
2.792308999999999930e+00
2.596009000000000011e+00
2.729661999999999811e+00
2.661219000000000001e+00
2.836965000000000181e+00
2.115263999999999811e+00
2.795583999999999847e+00
2.305343000000000142e+00
3.026784000000000141e+00
2.313638000000000083e+00
2.374681999999999960e+00
2.439365000000000006e+00
2.968424999999999869e+00
3.623924999999999841e+00
2.482352000000000114e+00
2.360503000000000018e+00
2.355161999999999978e+00
1.890122000000000080e+00
2.674132000000000176e+00
2.397816999999999865e+00
2.510580000000000034e+00
3.037138999999999811e+00
2.806697999999999915e+00
3.651845999999999925e+00
2.438289000000000151e+00
2.822532999999999959e+00
2.890191999999999872e+00
3.226002999999999954e+00
2.692410999999999888e+00
2.621589999999999865e+00
2.819282999999999983e+00
3.712019000000000180e+00
3.958517000000000063e+00
2.666024999999999867e+00
2.777883999999999798e+00
2.704893000000000214e+00
3.156477000000000199e+00
2.812489999999999934e+00
2.692508000000000123e+00
3.080010999999999832e+00
2.675486999999999949e+00
3.911273000000000000e+00
3.806556000000000051e+00
2.281067000000000178e+00
2.940825999999999940e+00
2.366728999999999861e+00
2.961739000000000122e+00
3.491188000000000180e+00
2.591400000000000148e+00
3.082043999999999784e+00
2.223974999999999813e+00
2.988034999999999997e+00
3.178131000000000039e+00
2.738827000000000123e+00
2.878480999999999845e+00
1.934398000000000062e+00
2.779399000000000175e+00
2.490165000000000184e+00
2.344908000000000214e+00
2.705115000000000158e+00
2.538391999999999982e+00
3.316809000000000118e+00
2.014584999999999848e+00
2.723430000000000017e+00
2.469714999999999883e+00
2.856507000000000129e+00
3.042904000000000053e+00
2.612483000000000111e+00
2.605159000000000002e+00
2.436310999999999893e+00
3.272345000000000059e+00
3.001358999999999888e+00
2.646294999999999842e+00
2.952767000000000142e+00
2.179615000000000080e+00
3.184578999999999827e+00
2.995544999999999902e+00
2.504534000000000038e+00
2.814204000000000150e+00
2.878467999999999805e+00
3.219240999999999797e+00
2.416602000000000139e+00
2.401327999999999907e+00
3.053891999999999829e+00
2.606500000000000039e+00
3.040639999999999787e+00
2.302246999999999932e+00
2.413421000000000038e+00
2.695288000000000128e+00
2.865763999999999978e+00
3.052865999999999858e+00
2.397044000000000175e+00
2.695158999999999860e+00
3.066291000000000100e+00
2.976583999999999897e+00
2.899786999999999892e+00
2.301534000000000191e+00
2.166647000000000212e+00
3.021557000000000048e+00
3.107993000000000006e+00
2.564147999999999872e+00
2.523842000000000141e+00
3.318093000000000181e+00
2.465749000000000191e+00
2.347986000000000129e+00
2.510254999999999903e+00
2.890392999999999990e+00
2.480916999999999817e+00
3.068693000000000115e+00
3.042330999999999896e+00
2.477263000000000215e+00
2.731631000000000142e+00
2.594018999999999853e+00
2.710652000000000061e+00
2.835118000000000027e+00
2.115121999999999947e+00
2.765744000000000202e+00
2.392027999999999821e+00
2.632026999999999894e+00
2.474479000000000095e+00
2.170960000000000001e+00
2.753035999999999817e+00
3.202922000000000047e+00
2.382372999999999852e+00
2.837083999999999939e+00
2.942219999999999835e+00
2.699895000000000156e+00
2.319748000000000143e+00
3.377977000000000007e+00
2.136734000000000133e+00
2.605474000000000068e+00
2.838459999999999983e+00
2.650214000000000070e+00
2.490473999999999855e+00
2.749174000000000007e+00
3.151944999999999997e+00
2.565512000000000015e+00
3.057779000000000025e+00
3.003848000000000074e+00
1.891415000000000068e+00
2.730856999999999868e+00
2.618001000000000023e+00
2.108519999999999950e+00
2.817225999999999786e+00
2.682122999999999813e+00
2.215552999999999884e+00
2.614116000000000106e+00
3.124533000000000005e+00
2.908676999999999957e+00
2.809464000000000183e+00
2.369082999999999828e+00
3.109509000000000079e+00
2.401683999999999930e+00
3.391262000000000221e+00
2.941961000000000048e+00
2.706874000000000002e+00
2.940819999999999990e+00
3.161500000000000199e+00
2.415502000000000038e+00
3.522660999999999820e+00
2.767615999999999854e+00
2.572290999999999883e+00
2.199593000000000131e+00
3.481672000000000100e+00
3.154994999999999994e+00
2.903169000000000111e+00
2.905257000000000200e+00
2.479063000000000017e+00
1.911434000000000077e+00
2.725076000000000054e+00
2.470145000000000035e+00
2.433349999999999902e+00
2.608454000000000050e+00
3.013077000000000005e+00
2.629993999999999943e+00
2.375755999999999979e+00
3.063721000000000139e+00
2.331433999999999784e+00
2.862511000000000028e+00
2.511184000000000083e+00
2.699603000000000197e+00
2.431843999999999895e+00
2.558100000000000041e+00
3.466940000000000133e+00
2.879767999999999883e+00
3.103458999999999968e+00
2.593773000000000106e+00
2.210882999999999932e+00
2.760836999999999986e+00
2.436878000000000100e+00
2.394582999999999906e+00
2.278872999999999927e+00
3.526180999999999788e+00
2.760685000000000056e+00
3.542768000000000139e+00
2.833130999999999844e+00
2.117779000000000078e+00
2.639498999999999818e+00
2.492004999999999804e+00
3.274367999999999945e+00
2.907319999999999904e+00
2.585973000000000077e+00
2.830906000000000144e+00
2.662196999999999925e+00
2.670999000000000123e+00
2.798451000000000022e+00
2.146517999999999926e+00
3.139801999999999982e+00
2.006543999999999883e+00
2.895557000000000158e+00
3.115438000000000152e+00
3.124163999999999941e+00
3.343697999999999837e+00
3.368843000000000032e+00
2.904599000000000153e+00
2.426082000000000072e+00
2.973514999999999908e+00
2.793206000000000078e+00
2.506253000000000064e+00
2.728886000000000145e+00
3.145706000000000113e+00
3.354410000000000114e+00
2.450298999999999783e+00
2.913383000000000056e+00
2.938480999999999899e+00
2.272692999999999852e+00
2.654612000000000194e+00
3.348250000000000171e+00
3.076918000000000042e+00
3.071372999999999909e+00
2.530375999999999959e+00
2.860736000000000168e+00
2.840510000000000090e+00
2.998758000000000035e+00
2.342465999999999937e+00
2.180368000000000084e+00
2.246011999999999897e+00
2.696889000000000092e+00
2.768688000000000038e+00
3.478380000000000027e+00
3.379681000000000157e+00
3.003235999999999795e+00
3.060750000000000082e+00
2.438188999999999940e+00
2.090727999999999920e+00
2.461717000000000155e+00
2.793047000000000057e+00
2.760962999999999834e+00
2.329264999999999919e+00
2.298426000000000080e+00
2.206322000000000116e+00
2.474934000000000189e+00
2.962614999999999998e+00
2.776874999999999982e+00
2.461516000000000037e+00
2.176353000000000204e+00
2.738678000000000168e+00
2.927856999999999932e+00
3.141980000000000217e+00
3.678758000000000195e+00
3.362068999999999974e+00
2.835494999999999877e+00
2.880189000000000110e+00
3.066212000000000160e+00
2.953504000000000129e+00
2.828825000000000145e+00
2.841860000000000053e+00
2.810419000000000000e+00
2.978054999999999897e+00
3.360165999999999986e+00
3.444221000000000199e+00
3.325076999999999838e+00
3.367591000000000001e+00
2.759002000000000177e+00
2.732892999999999795e+00
3.215713000000000044e+00
3.345877999999999908e+00
2.647769999999999957e+00
2.869629999999999903e+00
3.859837000000000184e+00
2.700206000000000106e+00
3.073863999999999930e+00
2.963461999999999819e+00
2.848719000000000001e+00
2.946473999999999815e+00
3.543232000000000159e+00
3.340635999999999939e+00
2.761677999999999855e+00
4.376739999999999853e+00
3.924490000000000034e+00
3.233692000000000011e+00
3.434750000000000192e+00
3.327593999999999941e+00
2.487026999999999877e+00
3.022914000000000101e+00
2.655224000000000029e+00
2.866273000000000071e+00
3.055706999999999951e+00
3.831071000000000115e+00
3.196276999999999813e+00
2.977060999999999957e+00
2.407284999999999897e+00
2.683069000000000148e+00
3.273601999999999901e+00
3.268498000000000125e+00
2.465942000000000078e+00
2.850706000000000184e+00
2.763533999999999935e+00
3.615438999999999847e+00
3.256285000000000096e+00
2.718926999999999872e+00
2.657966000000000051e+00
2.686012999999999984e+00
2.561094000000000204e+00
2.750551000000000190e+00
2.738491999999999926e+00
2.627809000000000061e+00
4.377889999999999837e+00
3.688428000000000040e+00
3.134644000000000208e+00
2.220975999999999839e+00
2.580255000000000187e+00
2.851510000000000211e+00
2.988211999999999868e+00
2.280580000000000052e+00
3.105990999999999946e+00
2.878540999999999794e+00
3.311548000000000158e+00
2.483261999999999858e+00
2.926646999999999998e+00
2.940628999999999937e+00
3.125037999999999982e+00
2.830976000000000159e+00
2.646060999999999996e+00
2.797658999999999896e+00
2.676949000000000023e+00
2.957412999999999847e+00
3.206659999999999844e+00
2.871881000000000128e+00
2.562540999999999958e+00
2.556725999999999832e+00
3.237827999999999928e+00
2.711612999999999829e+00
2.277897999999999978e+00
2.573993999999999893e+00
3.041263999999999967e+00
3.648969000000000129e+00
3.600159000000000109e+00
2.444932000000000105e+00
2.329973999999999990e+00
2.462744999999999962e+00
2.577662000000000120e+00
2.486396000000000051e+00
2.840794999999999959e+00
2.735707999999999807e+00
2.478755000000000042e+00
3.215965999999999880e+00
2.760368000000000155e+00
2.699120000000000186e+00
2.075317000000000078e+00
2.639456000000000024e+00
2.403150000000000119e+00
2.467093000000000202e+00
2.868653000000000119e+00
3.094962999999999909e+00
2.602068000000000048e+00
2.548157999999999923e+00
2.600934000000000079e+00
2.574666999999999817e+00
2.763835999999999959e+00
3.027887000000000217e+00
2.193821999999999939e+00
3.143781999999999854e+00
2.679434999999999789e+00
2.960500000000000131e+00
2.886406000000000027e+00
2.712488000000000010e+00
2.853838999999999793e+00
3.031482000000000010e+00
2.465613999999999972e+00
2.715294000000000096e+00
2.934279000000000082e+00
3.096296999999999855e+00
2.668574000000000002e+00
2.717293999999999876e+00
2.975763000000000158e+00
2.678012999999999977e+00
2.619174000000000113e+00
2.584138999999999964e+00
2.503108000000000111e+00
3.303294000000000175e+00
2.412253000000000203e+00
2.728689999999999838e+00
2.451769999999999783e+00
2.362197999999999798e+00
2.664912000000000170e+00
2.273584000000000049e+00
2.609821999999999864e+00
2.591254999999999864e+00
3.046276999999999902e+00
2.661798999999999804e+00
2.857782999999999962e+00
2.813213000000000186e+00
3.079696000000000211e+00
2.840345000000000120e+00
2.424551999999999818e+00
2.711825000000000152e+00
2.911843999999999877e+00
2.232329000000000008e+00
3.346734000000000098e+00
2.008189999999999920e+00
3.041752999999999929e+00
2.679435999999999929e+00
2.470540999999999876e+00
2.583126000000000033e+00
2.626393999999999895e+00
2.121863999999999972e+00
2.847447999999999979e+00
2.817495999999999778e+00
2.608657000000000004e+00
3.136664000000000119e+00
2.913232999999999961e+00
3.291148999999999880e+00
3.380358000000000196e+00
2.928663999999999934e+00
2.784100000000000019e+00
2.642326000000000175e+00
2.461072000000000148e+00
3.301315000000000222e+00
2.283408999999999800e+00
3.184442000000000217e+00
3.101590999999999987e+00
4.376032999999999618e+00
4.036300999999999917e+00
2.671666999999999792e+00
2.618254999999999999e+00
3.046718999999999955e+00
3.203924999999999912e+00
3.073679999999999968e+00
2.742036999999999836e+00
3.212283000000000222e+00
3.797897999999999996e+00
4.070572000000000301e+00
3.470134999999999970e+00
2.883080999999999783e+00
2.627896999999999927e+00
3.839453999999999922e+00
3.205128999999999895e+00
3.207574999999999843e+00
4.525248999999999633e+00
4.142854999999999954e+00
3.837969000000000186e+00
2.793772000000000144e+00
3.114663999999999877e+00
3.255141000000000062e+00
2.863814000000000082e+00
2.937713000000000019e+00
2.979569999999999830e+00
3.560468000000000188e+00
3.428128000000000064e+00
2.970279000000000114e+00
3.494807999999999915e+00
2.382610999999999812e+00
3.740136999999999823e+00
2.720254000000000172e+00
2.339350000000000041e+00
2.778718000000000021e+00
2.936679999999999957e+00
2.856358000000000175e+00
3.085453999999999919e+00
3.038212999999999830e+00
2.973875000000000046e+00
2.476131000000000082e+00
2.880460999999999938e+00
2.468700999999999812e+00
2.405658999999999992e+00
2.304088000000000136e+00
3.392298999999999953e+00
2.899748000000000214e+00
3.068058999999999870e+00
2.596286000000000094e+00
2.399684999999999846e+00
3.332168999999999937e+00
2.651294000000000040e+00
2.833734999999999893e+00
2.760851999999999862e+00
3.251719000000000026e+00
2.985533000000000214e+00
2.379582000000000086e+00
2.454558000000000018e+00
2.568699000000000066e+00
2.665487000000000162e+00
3.340832999999999942e+00
2.228302999999999923e+00
2.745676000000000005e+00
3.001463999999999910e+00
2.762595000000000134e+00
2.376895999999999898e+00
2.532134000000000107e+00
2.186649000000000065e+00
2.687005999999999784e+00
2.666981999999999964e+00
2.683126999999999818e+00
2.400141000000000080e+00
3.126351999999999798e+00
3.407407000000000075e+00
2.998362999999999889e+00
2.580095000000000027e+00
2.784828000000000081e+00
2.701707999999999998e+00
2.699946000000000179e+00
2.855500999999999845e+00
2.494369999999999976e+00
2.601417999999999786e+00
2.250802999999999887e+00
3.137728000000000073e+00
2.767745000000000122e+00
2.478161000000000058e+00
2.710593999999999948e+00
2.786432000000000020e+00
2.795828999999999898e+00
2.692867000000000122e+00
2.822092000000000045e+00
3.048566999999999805e+00
2.434841000000000033e+00
2.825924999999999798e+00
2.709961999999999982e+00
2.603369999999999962e+00
2.400481000000000087e+00
2.316991999999999940e+00
2.682925000000000004e+00
1.948563999999999963e+00
2.804320999999999842e+00
2.401918999999999915e+00
2.313778999999999808e+00
2.918376999999999999e+00
2.763239000000000001e+00
2.515785000000000160e+00
2.499181000000000097e+00
3.093841999999999981e+00
2.870378000000000096e+00
2.477644000000000180e+00
2.734859000000000151e+00
2.513211000000000084e+00
2.912843000000000071e+00
2.684102000000000210e+00
2.696339000000000041e+00
2.420277000000000012e+00
2.573116999999999877e+00
2.455115000000000158e+00
2.618037000000000170e+00
2.420757000000000048e+00
2.952018999999999949e+00
2.888138999999999790e+00
3.134827000000000030e+00
2.787155999999999967e+00
2.692267999999999883e+00
2.434247000000000050e+00
3.215152999999999928e+00
2.802700999999999887e+00
2.384714999999999918e+00
2.177429000000000059e+00
3.057075999999999905e+00
2.583342000000000027e+00
2.503982999999999848e+00
3.601904999999999912e+00
2.061859000000000108e+00
3.101995000000000058e+00
2.854708000000000023e+00
2.344374000000000180e+00
2.237601999999999869e+00
2.829978999999999800e+00
2.699498999999999871e+00
2.830750000000000099e+00
2.617472999999999939e+00
2.416227000000000125e+00
2.523489000000000093e+00
2.452021999999999924e+00
2.745190000000000019e+00
2.625267000000000017e+00
2.178741000000000039e+00
2.846074000000000215e+00
2.961310000000000109e+00
2.574037000000000130e+00
2.825963999999999920e+00
2.354095000000000049e+00
2.787781999999999982e+00
3.563860000000000028e+00
2.427862999999999882e+00
2.163596000000000075e+00
2.514813999999999883e+00
3.665789000000000186e+00
3.287923999999999847e+00
2.349542000000000019e+00
2.304368000000000194e+00
2.499407000000000156e+00
2.647212000000000121e+00
2.555426999999999893e+00
1.920843999999999996e+00
2.586625000000000174e+00
2.438569999999999904e+00
2.605145999999999962e+00
2.280394999999999950e+00
2.141344999999999832e+00
3.011016999999999832e+00
2.527788000000000146e+00
2.858649999999999913e+00
2.926133000000000095e+00
2.250135000000000218e+00
2.307097999999999871e+00
3.796339000000000130e+00
2.613297999999999899e+00
2.644938999999999929e+00
3.644369999999999887e+00
3.064254000000000033e+00
2.640702999999999800e+00
2.667609000000000119e+00
2.624976000000000198e+00
2.186640999999999835e+00
2.287835999999999981e+00
3.543905000000000083e+00
2.308876999999999846e+00
2.632855999999999863e+00
2.189074999999999882e+00
2.897189000000000014e+00
2.657890000000000086e+00
3.416767000000000110e+00
2.098073999999999995e+00
2.146141000000000076e+00
2.293004999999999960e+00
2.829034000000000049e+00
2.542145999999999795e+00
2.196127999999999858e+00
2.780269000000000101e+00
2.311495999999999995e+00
2.637687999999999811e+00
2.901921000000000195e+00
2.371675999999999895e+00
2.310576999999999881e+00
2.598110999999999837e+00
2.726805999999999841e+00
2.948552999999999980e+00
2.938308999999999838e+00
3.185036000000000200e+00
3.639747999999999983e+00
3.169433000000000167e+00
2.394073999999999813e+00
3.102869000000000099e+00
2.964081999999999883e+00
3.959509000000000167e+00
3.061834000000000167e+00
2.883119000000000209e+00
2.422543999999999809e+00
2.949460000000000193e+00
2.779736999999999902e+00
3.311180999999999930e+00
2.656302000000000163e+00
3.003410000000000135e+00
2.990628000000000064e+00
2.600042999999999882e+00
3.226433999999999802e+00
3.072360999999999898e+00
3.991998999999999853e+00
3.555874000000000201e+00
2.685020999999999880e+00
2.211333999999999911e+00
2.495724000000000053e+00
2.936805000000000110e+00
2.999261000000000177e+00
2.753649999999999931e+00
3.142533999999999939e+00
2.484414000000000122e+00
2.591317999999999788e+00
3.238421999999999912e+00
3.711682999999999844e+00
2.990270999999999901e+00
2.538505999999999929e+00
2.123203000000000173e+00
2.724215000000000053e+00
3.107892999999999795e+00
2.354000000000000092e+00
2.381820999999999966e+00
2.841480999999999923e+00
2.745302000000000131e+00
3.494142000000000081e+00
2.967640999999999973e+00
2.419680000000000053e+00
2.692717000000000027e+00
2.855671000000000070e+00
3.089303999999999828e+00
2.583731000000000222e+00
2.321626000000000190e+00
3.369896999999999920e+00
3.509837000000000096e+00
2.561903000000000041e+00
2.936123999999999956e+00
2.976068999999999853e+00
2.634135999999999811e+00
2.853448999999999902e+00
2.885812000000000044e+00
2.630971999999999866e+00
2.482889000000000124e+00
3.109936999999999951e+00
3.225194999999999812e+00
2.820854999999999890e+00
2.794995999999999814e+00
2.684807000000000166e+00
2.209330000000000016e+00
3.123762000000000150e+00
2.394598999999999922e+00
2.516335999999999906e+00
2.571817999999999937e+00
2.769165999999999794e+00
3.068328999999999862e+00
2.375048000000000048e+00
2.515407999999999866e+00
2.746681999999999846e+00
2.636057999999999790e+00
2.794331999999999816e+00
2.359271000000000118e+00
1.989114999999999966e+00
3.493217000000000017e+00
2.951935999999999893e+00
2.972952999999999957e+00
2.150043999999999844e+00
2.509364000000000150e+00
2.194990000000000219e+00
2.848892999999999898e+00
2.936509000000000036e+00
2.619418000000000024e+00
2.542682000000000109e+00
3.238443999999999878e+00
3.028306000000000164e+00
2.975505000000000067e+00
2.319609999999999950e+00
3.466896000000000200e+00
2.771774999999999878e+00
2.386976999999999904e+00
2.842582999999999860e+00
2.679110000000000102e+00
3.437305999999999973e+00
2.594681000000000015e+00
2.482196000000000069e+00
2.943392999999999926e+00
2.177154999999999951e+00
2.816907000000000050e+00
2.288278000000000034e+00
2.468643000000000143e+00
1.822694000000000036e+00
2.191072999999999826e+00
2.368850999999999818e+00
2.288257000000000208e+00
2.182913999999999799e+00
2.321556999999999871e+00
2.165554999999999897e+00
3.056960999999999817e+00
1.747748999999999997e+00
2.755554000000000059e+00
2.526853000000000016e+00
2.771590999999999916e+00
2.314328999999999859e+00
2.037777000000000172e+00
2.376298999999999939e+00
2.410731999999999875e+00
2.657223000000000113e+00
3.170821000000000112e+00
2.728540000000000187e+00
2.530711000000000155e+00
2.388006999999999991e+00
2.435108000000000050e+00
2.489488000000000145e+00
2.132338999999999984e+00
2.286788000000000043e+00
2.622640999999999778e+00
2.555962000000000067e+00
3.183272000000000101e+00
3.194157000000000135e+00
3.429390999999999856e+00
2.981177000000000188e+00
2.335621999999999865e+00
2.598107000000000166e+00
2.547559999999999825e+00
2.971907999999999994e+00
2.786542999999999992e+00
3.747104000000000212e+00
2.946928000000000214e+00
3.690558999999999923e+00
3.183324999999999960e+00
2.510225999999999846e+00
2.254474999999999785e+00
2.745807000000000109e+00
3.040287000000000184e+00
2.909946000000000144e+00
3.382009000000000043e+00
3.056883000000000017e+00
3.320230000000000015e+00
3.014378999999999920e+00
2.435306999999999888e+00
2.805140999999999885e+00
2.666186000000000167e+00
2.290370999999999935e+00
3.661287999999999876e+00
2.382932999999999968e+00
2.926667999999999825e+00
2.635810999999999904e+00
2.988970999999999822e+00
1.999430000000000041e+00
2.626558999999999866e+00
2.715587000000000195e+00
2.488023999999999791e+00
2.002531999999999979e+00
2.373974000000000029e+00
2.650862000000000052e+00
2.586421000000000081e+00
3.301549000000000067e+00
3.343411999999999829e+00
3.021549999999999958e+00
3.089773000000000103e+00
2.633382000000000112e+00
2.828062000000000076e+00
2.840446000000000026e+00
3.107578000000000173e+00
2.596670000000000034e+00
2.349110000000000031e+00
2.570119000000000042e+00
3.567361000000000004e+00
2.782557999999999865e+00
2.747984000000000204e+00
2.559353999999999907e+00
3.436761999999999873e+00
2.522273999999999905e+00
3.267844000000000193e+00
2.854458999999999858e+00
2.827825999999999951e+00
2.254450999999999983e+00
2.672423000000000215e+00
2.949250000000000149e+00
2.771231000000000222e+00
3.627097000000000016e+00
2.854376999999999942e+00
3.005529999999999813e+00
3.275688000000000155e+00
2.536754000000000175e+00
2.652785000000000171e+00
2.997142000000000195e+00
2.601558999999999955e+00
2.423837999999999937e+00
2.623997000000000135e+00
2.974769999999999914e+00
2.818188000000000137e+00
3.037294999999999856e+00
3.550745000000000040e+00
2.474244999999999806e+00
2.659990000000000077e+00
2.807920999999999889e+00
3.335188000000000041e+00
2.597710000000000186e+00
2.905679000000000123e+00
3.180457999999999785e+00
2.637160999999999866e+00
3.111543000000000170e+00
2.597595999999999794e+00
2.907436999999999827e+00
2.308219999999999938e+00
3.381899000000000211e+00
2.525592000000000059e+00
3.097672999999999899e+00
2.399040999999999979e+00
3.179520999999999820e+00
2.452319000000000138e+00
3.453861999999999988e+00
2.529148999999999869e+00
2.875773000000000135e+00
2.213794000000000040e+00
2.881003000000000203e+00
2.733832000000000040e+00
2.646412000000000209e+00
2.851700999999999819e+00
2.472274999999999778e+00
2.225753999999999788e+00
2.752029999999999976e+00
2.754764000000000213e+00
2.499070000000000125e+00
2.046889000000000181e+00
2.523670000000000080e+00
2.699024000000000090e+00
2.375332000000000221e+00
2.258494999999999919e+00
2.545554999999999790e+00
3.442353999999999914e+00
2.500459999999999905e+00
2.647425999999999835e+00
1.833928999999999920e+00
2.955150000000000166e+00
2.965257999999999949e+00
2.805522999999999989e+00
2.921660000000000146e+00
2.730548999999999893e+00
2.313146999999999842e+00
2.817362000000000144e+00
3.141404000000000085e+00
2.666214000000000084e+00
1.980814000000000075e+00
2.790916999999999870e+00
3.241382999999999903e+00
2.889237000000000055e+00
2.696905999999999803e+00
2.315697999999999812e+00
2.370257000000000058e+00
2.748975000000000168e+00
2.684191999999999911e+00
2.400783000000000111e+00
2.818817999999999824e+00
2.626158999999999910e+00
2.890649999999999942e+00
2.184499000000000191e+00
2.306252999999999886e+00
2.918496999999999897e+00
3.216048999999999936e+00
2.561265000000000125e+00
2.636308999999999791e+00
1.833549000000000095e+00
2.879808000000000145e+00
2.797267000000000170e+00
2.937753999999999976e+00
2.810706000000000149e+00
2.965850000000000097e+00
2.610320000000000196e+00
2.513412999999999897e+00
2.400403999999999982e+00
2.509733999999999909e+00
2.205687999999999871e+00
2.728396000000000043e+00
2.377130000000000187e+00
2.138250000000000206e+00
2.350645000000000095e+00
2.854703000000000213e+00
2.630288999999999877e+00
3.057598000000000038e+00
2.630405999999999800e+00
2.122041999999999984e+00
3.143137999999999987e+00
2.795805000000000096e+00
3.234020999999999813e+00
2.224474999999999980e+00
2.281271999999999966e+00
2.440938000000000052e+00
2.554419999999999913e+00
2.701290999999999887e+00
2.590383000000000102e+00
1.759370000000000100e+00
2.516614000000000129e+00
2.594761000000000095e+00
2.368863999999999859e+00
2.073989000000000082e+00
2.379567999999999905e+00
2.380310000000000148e+00
2.860275000000000123e+00
2.635939000000000032e+00
2.096238000000000046e+00
2.829171000000000102e+00
3.020500000000000185e+00
3.135139000000000120e+00
2.025933000000000206e+00
2.832797999999999927e+00
2.211146999999999974e+00
2.797464999999999868e+00
2.368244999999999933e+00
2.416501999999999928e+00
2.028073000000000015e+00
2.547324999999999839e+00
2.777289999999999814e+00
2.409142000000000117e+00
1.939299000000000106e+00
2.659963999999999995e+00
2.501428999999999903e+00
2.584464000000000095e+00
2.378219999999999779e+00
2.521110000000000184e+00
2.727123000000000186e+00
2.838423999999999836e+00
2.919563999999999826e+00
3.038660999999999834e+00
2.793197999999999848e+00
2.751657999999999937e+00
2.639991000000000199e+00
2.571903999999999968e+00
2.750351000000000212e+00
2.864217000000000013e+00
3.038806999999999814e+00
2.705235000000000056e+00
2.634488000000000163e+00
3.122955999999999843e+00
2.474145000000000039e+00
2.560401000000000149e+00
2.635720000000000063e+00
2.477237000000000133e+00
2.331712000000000007e+00
2.575384000000000118e+00
2.823960000000000026e+00
2.543749000000000038e+00
2.444093000000000071e+00
2.809092999999999840e+00
2.725709000000000160e+00
2.215437999999999796e+00
2.223364000000000118e+00
3.222647999999999957e+00
2.882629000000000108e+00
3.034940999999999889e+00
2.675211000000000006e+00
2.531619000000000064e+00
2.450737999999999861e+00
2.715949000000000169e+00
3.437116000000000060e+00
2.560951999999999895e+00
2.056871999999999812e+00
2.558759999999999923e+00
2.827411999999999814e+00
2.893476000000000159e+00
2.839186999999999905e+00
2.268397999999999914e+00
2.236439999999999984e+00
2.704305000000000181e+00
2.253299999999999859e+00
2.192638999999999783e+00
3.152585000000000193e+00
2.327001000000000097e+00
2.917313000000000045e+00
3.058473999999999915e+00
3.232047000000000114e+00
1.978104000000000084e+00
2.952491000000000199e+00
2.661500000000000199e+00
2.335234999999999950e+00
3.050511999999999890e+00
2.674628999999999923e+00
2.771682000000000201e+00
2.482590000000000074e+00
2.560102999999999795e+00
1.918774999999999897e+00
2.696521000000000168e+00
2.325842999999999883e+00
1.960653999999999897e+00
2.717356999999999800e+00
2.594355000000000189e+00
2.637836000000000070e+00
3.770094999999999974e+00
2.996636000000000077e+00
2.159018999999999799e+00
2.248666000000000054e+00
2.370636000000000188e+00
2.648671999999999915e+00
3.258891000000000204e+00
2.770868999999999804e+00
2.242414999999999825e+00
2.316619999999999902e+00
2.956236999999999782e+00
2.592477000000000142e+00
2.576346000000000025e+00
2.411382000000000136e+00
2.515855999999999870e+00
2.354311000000000043e+00
2.411735000000000184e+00
2.423807000000000045e+00
2.542324999999999946e+00
2.532941999999999805e+00
3.103874999999999940e+00
2.549930999999999948e+00
2.388447000000000209e+00
2.656553999999999860e+00
2.408831999999999862e+00
2.705039999999999889e+00
3.014021000000000061e+00
2.211021000000000125e+00
2.266544000000000114e+00
2.525075999999999876e+00
3.271847000000000172e+00
2.307240000000000180e+00
2.035517000000000021e+00
2.029583000000000137e+00
2.330112999999999879e+00
3.200219000000000147e+00
2.427830999999999850e+00
2.160918000000000117e+00
2.370271999999999935e+00
3.191072000000000131e+00
2.710751000000000133e+00
2.443165000000000031e+00
2.474793000000000021e+00
2.107793000000000028e+00
2.297870000000000079e+00
2.502609999999999779e+00
2.537710999999999828e+00
2.874789999999999957e+00
2.345622999999999791e+00
3.243835999999999942e+00
2.517570999999999781e+00
3.170919000000000043e+00
2.363665000000000127e+00
2.505028999999999950e+00
3.417089999999999961e+00
2.435150999999999843e+00
3.032188000000000105e+00
2.960780999999999885e+00
3.289198999999999984e+00
2.711202999999999808e+00
2.869463000000000097e+00
2.246757000000000115e+00
2.501784999999999926e+00
2.645954999999999835e+00
2.797082000000000068e+00
2.273461000000000176e+00
3.050454999999999917e+00
2.911293000000000131e+00
3.439388000000000112e+00
2.393374000000000112e+00
2.201204999999999856e+00
2.639883000000000202e+00
2.524596999999999980e+00
2.762328999999999812e+00
2.748435999999999879e+00
2.765851000000000059e+00
3.479254000000000069e+00
2.503233999999999959e+00
2.987168000000000045e+00
1.950321999999999889e+00
2.717541000000000206e+00
2.276378999999999930e+00
2.312031999999999865e+00
3.020547000000000093e+00
2.942956000000000127e+00
2.918880000000000141e+00
2.624435000000000073e+00
2.390789999999999971e+00
1.799139999999999961e+00
1.959993000000000096e+00
2.147942000000000018e+00
2.467262999999999984e+00
2.546180000000000110e+00
2.072770999999999919e+00
2.048325000000000173e+00
3.618551000000000073e+00
2.634329000000000143e+00
3.205881999999999898e+00
1.856964000000000059e+00
2.370305999999999802e+00
2.341444000000000081e+00
2.505841999999999903e+00
3.052407000000000092e+00
2.429520000000000124e+00
2.391677000000000053e+00
3.168846999999999969e+00
2.662385000000000002e+00
2.372749999999999915e+00
1.882662999999999975e+00
2.465158000000000182e+00
2.839974000000000220e+00
2.222933999999999966e+00
2.680020999999999987e+00
2.569014999999999826e+00
2.897797000000000178e+00
2.774856000000000211e+00
3.183526000000000078e+00
1.966193999999999997e+00
2.358864000000000072e+00
2.510584999999999845e+00
2.421666000000000096e+00
2.792181999999999942e+00
2.673732000000000220e+00
2.320011000000000045e+00
2.974333000000000116e+00
2.261918000000000095e+00
2.652576999999999963e+00
2.974257000000000151e+00
2.781168999999999780e+00
3.218836000000000030e+00
2.660124000000000155e+00
3.012167999999999957e+00
2.204298000000000091e+00
2.279275999999999858e+00
3.178608000000000100e+00
3.193344000000000182e+00
2.871875999999999873e+00
3.350070999999999799e+00
4.516640999999999906e+00
3.695164000000000115e+00
2.769241000000000064e+00
3.343374999999999986e+00
2.878111000000000086e+00
3.761537999999999826e+00
4.418314999999999770e+00
3.022482999999999809e+00
2.983461999999999836e+00
3.501669000000000143e+00
4.098076999999999970e+00
3.564980999999999955e+00
3.215698999999999863e+00
2.452420000000000044e+00
3.360009999999999941e+00
3.462864000000000164e+00
2.808679999999999843e+00
3.783336999999999950e+00
3.155567000000000011e+00
4.296719000000000399e+00
4.289774999999999672e+00
2.860292999999999974e+00
3.061948999999999810e+00
3.561463999999999963e+00
2.539074999999999971e+00
3.621862999999999833e+00
2.942467000000000166e+00
2.445969999999999978e+00
2.873466000000000076e+00
2.925149000000000221e+00
3.576416000000000039e+00
3.032175000000000065e+00
2.990600000000000147e+00
2.519448000000000132e+00
2.717153000000000151e+00
2.816333999999999893e+00
2.975845000000000073e+00
3.394266000000000005e+00
2.629112000000000116e+00
2.843677000000000010e+00
2.988363000000000103e+00
3.208499000000000212e+00
3.552092000000000027e+00
2.885669000000000040e+00
2.805635999999999797e+00
3.303764999999999841e+00
3.276829999999999909e+00
3.340897000000000006e+00
2.712061999999999973e+00
2.443929999999999936e+00
3.287673999999999985e+00
3.530067999999999984e+00
2.988112000000000101e+00
2.886626999999999832e+00
2.740883000000000180e+00
3.830729999999999968e+00
3.932484999999999786e+00
2.931448000000000054e+00
2.958501000000000047e+00
2.723743999999999943e+00
3.102252000000000010e+00
4.091948999999999614e+00
2.692401999999999962e+00
3.350254000000000065e+00
2.498092999999999897e+00
2.787833000000000006e+00
3.410461999999999883e+00
2.695342000000000127e+00
2.604026000000000174e+00
2.801252999999999993e+00
3.468945999999999863e+00
3.155337999999999976e+00
2.783440999999999832e+00
2.780943999999999861e+00
2.750891999999999893e+00
2.480774999999999952e+00
3.140935999999999950e+00
2.323640000000000150e+00
3.061190999999999995e+00
2.948373000000000133e+00
2.676832000000000100e+00
3.112607000000000124e+00
2.740489999999999871e+00
2.592404000000000153e+00
2.474444999999999784e+00
2.207749999999999879e+00
2.112823000000000118e+00
3.092051999999999801e+00
2.994085000000000107e+00
3.050812000000000079e+00
3.252606000000000108e+00
3.250211000000000183e+00
3.191475000000000062e+00
2.713745999999999992e+00
2.360182000000000002e+00
2.488459000000000199e+00
2.432371999999999979e+00
3.272513000000000005e+00
2.978073000000000192e+00
2.249033999999999978e+00
2.820940999999999921e+00
2.500881000000000132e+00
2.726379000000000108e+00
3.178230000000000111e+00
2.458169999999999966e+00
2.895202999999999971e+00
2.857695999999999792e+00
3.815639000000000003e+00
3.081755999999999940e+00
2.681292000000000009e+00
2.309035000000000171e+00
3.025687000000000015e+00
2.885755000000000070e+00
2.838600000000000012e+00
2.402560999999999947e+00
2.770023999999999820e+00
2.701890000000000125e+00
3.498698000000000086e+00
2.398223999999999911e+00
2.172951999999999995e+00
2.832209000000000199e+00
2.872508999999999979e+00
2.647254000000000218e+00
2.950778999999999819e+00
2.408818999999999821e+00
2.723519000000000023e+00
2.835220000000000073e+00
3.201690999999999843e+00
2.247511999999999954e+00
2.631774000000000058e+00
2.984042999999999779e+00
3.543607000000000173e+00
3.128851000000000049e+00
2.605637999999999899e+00
2.043222000000000094e+00
2.712914000000000048e+00
2.953895999999999855e+00
2.120692000000000021e+00
2.390884999999999927e+00
2.753102000000000160e+00
2.644956000000000085e+00
2.790000000000000036e+00
2.308933999999999820e+00
2.916574999999999918e+00
2.424837999999999827e+00
2.794674000000000103e+00
2.452399000000000218e+00
2.442848000000000130e+00
2.126103000000000076e+00
2.326118999999999826e+00
2.871027999999999913e+00
2.737867000000000051e+00
2.680515999999999899e+00
2.302763000000000115e+00
2.316505999999999954e+00
2.389340999999999937e+00
2.853915000000000202e+00
2.596065999999999985e+00
2.703009000000000217e+00
2.893997000000000153e+00
3.181945999999999941e+00
2.276539000000000090e+00
3.198961000000000165e+00
3.079344999999999999e+00
2.982238000000000167e+00
3.911795000000000133e+00
2.356412999999999869e+00
2.363849000000000089e+00
3.245778000000000052e+00
3.459079000000000015e+00
2.732121999999999939e+00
2.513757000000000019e+00
3.005825999999999887e+00
2.576773000000000202e+00
3.058454999999999924e+00
3.215721999999999969e+00
2.085916999999999799e+00
2.970530999999999811e+00
2.910982000000000181e+00
3.201592000000000215e+00
2.553126999999999924e+00
2.755024000000000139e+00
2.572505000000000042e+00
2.776470999999999911e+00
2.695618000000000070e+00
2.074886999999999926e+00
2.528553000000000051e+00
2.286459999999999937e+00
3.225941000000000169e+00
2.596226999999999840e+00
2.512154999999999916e+00
2.702824999999999811e+00
2.999750000000000139e+00
2.210043999999999897e+00
2.418595999999999968e+00
2.368380000000000152e+00
2.299008000000000163e+00
2.788114000000000203e+00
2.880611000000000033e+00
2.425720000000000098e+00
2.553005999999999887e+00
2.364945000000000075e+00
2.568318000000000101e+00
2.619873999999999814e+00
2.473936999999999831e+00
2.746191000000000049e+00
2.323837999999999848e+00
2.733605999999999980e+00
2.633798999999999779e+00
2.521215999999999902e+00
2.813525999999999971e+00
3.308425000000000171e+00
2.243815999999999811e+00
3.089939999999999909e+00
3.075702000000000158e+00
2.758922000000000097e+00
2.534053999999999807e+00
3.139587999999999823e+00
2.335938000000000070e+00
2.479451000000000072e+00
2.975314000000000014e+00
2.636258999999999908e+00
2.336536999999999864e+00
2.659333000000000169e+00
3.321651000000000131e+00
2.327821000000000140e+00
2.439127000000000045e+00
3.116211999999999982e+00
2.495479000000000003e+00
2.532537000000000038e+00
2.465669000000000111e+00
2.199568999999999885e+00
2.380749999999999922e+00
3.192518999999999885e+00
2.342941999999999858e+00
2.052621999999999947e+00
2.766551999999999900e+00
1.965311999999999948e+00
3.207749999999999879e+00
3.049179999999999779e+00
2.755673999999999957e+00
2.494844000000000062e+00
2.286458999999999797e+00
2.882066000000000017e+00
2.516475999999999935e+00
3.064220999999999862e+00
3.455379999999999896e+00
2.097748999999999864e+00
2.898273000000000099e+00
2.638043999999999834e+00
2.510514999999999830e+00
2.260320999999999803e+00
2.830988000000000060e+00
2.293747999999999898e+00
5.081031000000000297e+00
6.342961999999999989e+00
9.212320000000000064e+00
1.145817300000000039e+01
9.144904000000000366e+00
9.343550999999999718e+00
1.289455599999999968e+01
8.718652999999999764e+00
1.124264999999999937e+01
9.672675999999999163e+00
8.351794999999999192e+00
1.117966000000000015e+01
1.348894199999999977e+01
1.412899900000000031e+01
9.959049000000000262e+00
8.928122999999999365e+00
9.594900000000000873e+00
7.707644000000000162e+00
8.197048999999999808e+00
8.193246000000000251e+00
8.864394000000000773e+00
1.004509999999999970e+01
9.605104000000000752e+00
1.293794600000000017e+01
1.327870799999999996e+01
1.343165199999999970e+01
1.694773700000000005e+01
1.875870799999999861e+01
1.646103000000000094e+01
1.765755800000000164e+01
1.619507600000000025e+01
1.412244399999999978e+01
1.439525500000000058e+01
1.423597900000000038e+01
1.393845400000000012e+01
1.381801100000000027e+01
1.791733100000000078e+01
1.822607800000000111e+01
1.725455399999999884e+01
1.990011399999999853e+01
1.811602699999999899e+01
1.847613700000000136e+01
2.096411300000000111e+01
1.607029599999999903e+01
1.436850100000000019e+01
1.315988399999999992e+01
1.359013000000000027e+01
1.503112400000000015e+01
1.388142500000000013e+01
1.269175100000000000e+01
1.026816999999999958e+01
1.354669799999999924e+01
1.217862799999999979e+01
1.046850899999999918e+01
1.010997799999999991e+01
7.820420999999999623e+00
8.333769999999999456e+00
7.254667999999999672e+00
9.005179999999999296e+00
8.573899000000000825e+00
7.733959999999999724e+00
5.716701999999999728e+00
6.518887999999999572e+00
6.107147000000000325e+00
7.089859999999999829e+00
4.339195000000000135e+00
4.284690999999999583e+00
5.920528000000000013e+00
5.994577999999999740e+00
5.883579000000000114e+00
4.193007999999999846e+00
5.315241000000000327e+00
4.384352999999999945e+00
3.949275000000000091e+00
4.632799999999999585e+00
3.150351000000000123e+00
2.968637000000000192e+00
4.001592999999999734e+00
3.504868999999999790e+00
3.207494000000000067e+00
4.587870999999999810e+00
2.915995999999999810e+00
3.657557000000000169e+00
2.849930000000000074e+00
4.051527000000000100e+00
3.449511999999999912e+00
2.197750999999999788e+00
2.866222000000000047e+00
2.575064999999999937e+00
2.503159999999999830e+00
2.597653999999999908e+00
2.449705999999999939e+00
2.732418000000000013e+00
3.363328000000000095e+00
2.251186000000000131e+00
2.684769999999999879e+00
2.827627000000000113e+00
2.860402999999999807e+00
2.215841000000000172e+00
2.407805999999999891e+00
2.644496000000000180e+00
2.692029999999999923e+00
3.009422999999999959e+00
3.650831999999999855e+00
2.612271999999999927e+00
2.660102999999999884e+00
3.238396999999999970e+00
3.138266999999999918e+00
2.814309000000000172e+00
2.580119999999999969e+00
3.090637000000000079e+00
3.628314000000000039e+00
2.717424999999999979e+00
3.103181000000000189e+00
2.981218999999999841e+00
2.797855000000000203e+00
2.675946000000000158e+00
2.925129999999999786e+00
2.163660999999999834e+00
3.031409000000000020e+00
2.906442999999999888e+00
2.811949999999999950e+00
3.374283999999999839e+00
2.605497999999999870e+00
3.109529999999999905e+00
3.027318000000000175e+00
3.011289999999999800e+00
2.713042000000000176e+00
3.006581000000000170e+00
2.920123999999999942e+00
2.989847999999999839e+00
3.250328999999999802e+00
3.073450999999999933e+00
4.244856999999999658e+00
4.755390000000000228e+00
6.130240999999999829e+00
8.394949999999999690e+00
1.062409099999999995e+01
9.642827999999999733e+00
1.053663000000000061e+01
1.298465400000000081e+01
8.646561000000000163e+00
9.589885000000000659e+00
7.630446000000000062e+00
8.357326999999999728e+00
1.094384400000000035e+01
1.252749700000000033e+01
1.254643500000000067e+01
9.887672999999999490e+00
7.575706000000000273e+00
7.993568999999999924e+00
7.565267999999999660e+00
6.263785999999999632e+00
6.896999000000000102e+00
7.167695000000000149e+00
9.074146999999999963e+00
9.274971999999999994e+00
1.129323600000000027e+01
1.285358800000000024e+01
9.884541999999999717e+00
9.561498999999999526e+00
9.626158000000000214e+00
9.604120999999999242e+00
9.189004000000000616e+00
1.110929999999999929e+01
9.861000999999999905e+00
8.225061999999999429e+00
9.639255000000000351e+00
9.929147999999999641e+00
9.300720999999999350e+00
6.768796000000000035e+00
6.623675999999999675e+00
8.121460000000000790e+00
9.090154999999999319e+00
1.034820099999999954e+01
9.381752999999999787e+00
1.258061499999999988e+01
1.192771800000000049e+01
1.201068399999999947e+01
1.153527200000000086e+01
8.859567000000000192e+00
1.062241900000000072e+01
9.865997000000000128e+00
7.798543999999999699e+00
8.866941999999999879e+00
6.815911999999999971e+00
8.639927999999999386e+00
9.688402999999999210e+00
8.269643999999999551e+00
8.240662000000000376e+00
6.819963999999999693e+00
6.909453000000000067e+00
4.972469000000000250e+00
4.981797000000000253e+00
4.713688999999999574e+00
5.989251999999999576e+00
5.980647000000000268e+00
5.669160999999999895e+00
6.227046999999999777e+00
4.864887999999999657e+00
6.200156999999999918e+00
5.263550999999999647e+00
3.433100000000000041e+00
3.566003999999999952e+00
2.567931000000000186e+00
3.776495999999999853e+00
4.359947000000000017e+00
2.982540999999999887e+00
2.706690000000000040e+00
2.588953000000000060e+00
3.442539000000000016e+00
4.330015000000000391e+00
4.610314999999999941e+00
2.772720000000000073e+00
2.555477999999999916e+00
3.274144000000000165e+00
3.467020000000000213e+00
2.881880999999999915e+00
2.999353999999999854e+00
2.762414999999999843e+00
2.990461999999999954e+00
2.856199999999999850e+00
4.043625999999999721e+00
2.622323999999999877e+00
3.363999000000000184e+00
3.259053999999999895e+00
2.974838000000000093e+00
3.307075999999999905e+00
3.111825000000000063e+00
3.093919000000000086e+00
3.152263000000000037e+00
3.503718000000000110e+00
3.377066999999999819e+00
2.771994999999999987e+00
3.825972999999999846e+00
2.651984999999999815e+00
4.008522000000000141e+00
4.019254000000000104e+00
3.193265999999999938e+00
3.314058000000000170e+00
3.298900999999999861e+00
3.387595000000000134e+00
2.533560000000000034e+00
3.134179000000000048e+00
2.941313000000000066e+00
2.898934999999999818e+00
3.203551000000000037e+00
2.782237999999999989e+00
3.184705000000000119e+00
4.358132999999999591e+00
4.251974999999999838e+00
3.901577000000000073e+00
3.847655000000000047e+00
3.840545000000000098e+00
2.717439000000000160e+00
3.563613000000000142e+00
4.216766999999999932e+00
2.510673000000000155e+00
3.141779000000000099e+00
3.057293000000000038e+00
3.033764999999999823e+00
3.070349000000000217e+00
3.110949000000000186e+00
3.003976000000000202e+00
2.897848999999999897e+00
3.268841000000000108e+00
4.506244999999999834e+00
3.033377000000000212e+00
2.776711999999999847e+00
3.330942999999999987e+00
2.891465000000000174e+00
3.152900999999999954e+00
2.713694999999999968e+00
2.990629999999999900e+00
3.229727000000000015e+00
3.975188000000000166e+00
3.303605000000000125e+00
5.252748999999999668e+00
6.149014000000000202e+00
7.484541000000000111e+00
1.064907400000000059e+01
8.879056000000000282e+00
9.804634000000000071e+00
9.456208000000000169e+00
1.120975900000000003e+01
1.370058000000000042e+01
1.104852900000000027e+01
8.239095000000000724e+00
1.133855299999999922e+01
1.237789199999999923e+01
9.096515000000000128e+00
7.709564999999999557e+00
9.258554000000000173e+00
8.109899000000000413e+00
9.575236999999999554e+00
7.526886000000000188e+00
8.345862999999999587e+00
9.775569000000000841e+00
1.304984100000000069e+01
1.009823399999999971e+01
1.226811599999999913e+01
1.564002100000000084e+01
1.265704599999999935e+01
1.451088000000000022e+01
1.239490100000000083e+01
1.110966299999999940e+01
1.171022100000000066e+01
1.170544699999999949e+01
1.174821099999999952e+01
1.004128399999999921e+01
1.183852399999999960e+01
1.203779600000000016e+01
1.131809900000000013e+01
9.983952999999999633e+00
1.070835399999999993e+01
1.103830999999999918e+01
1.054870400000000075e+01
8.936586000000000141e+00
7.053748999999999825e+00
9.947286000000000072e+00
1.254115400000000058e+01
9.353040999999999272e+00
8.418642000000000181e+00
8.600592000000000681e+00
9.075124999999999886e+00
8.925376999999999228e+00
7.646618000000000137e+00
7.140621000000000329e+00
6.334437000000000317e+00
7.671554999999999680e+00
7.830790999999999613e+00
7.836012000000000199e+00
6.697652999999999857e+00
7.006175999999999959e+00
6.953833999999999627e+00
5.292392999999999681e+00
3.799240000000000173e+00
3.811205000000000176e+00
5.434166000000000274e+00
6.235110999999999848e+00
5.069049999999999834e+00
4.034228999999999843e+00
5.014380000000000059e+00
5.525498999999999938e+00
4.727835999999999927e+00
3.050246000000000013e+00
3.741540000000000088e+00
3.160366999999999926e+00
3.676622000000000057e+00
4.570425000000000182e+00
2.878436999999999912e+00
3.156105999999999856e+00
3.220800000000000107e+00
3.257753999999999817e+00
3.186357000000000106e+00
3.327411000000000119e+00
2.977389000000000063e+00
3.652957999999999927e+00
3.684347999999999956e+00
2.851808999999999816e+00
3.305473000000000106e+00
3.288454000000000210e+00
2.750662000000000162e+00
2.822694999999999954e+00
2.561707000000000178e+00
3.016109999999999847e+00
2.796213999999999977e+00
3.253516999999999992e+00
3.543375999999999859e+00
2.151803000000000132e+00
3.471411999999999942e+00
2.723097999999999796e+00
2.593609999999999971e+00
3.562228999999999868e+00
2.468030999999999864e+00
3.473050999999999888e+00
3.526853000000000016e+00
3.506218000000000057e+00
2.659079999999999888e+00
2.425660000000000149e+00
3.323198999999999792e+00
2.852717999999999865e+00
3.792104000000000141e+00
3.400341000000000058e+00
3.278741999999999823e+00
2.630713000000000079e+00
2.985418000000000127e+00
3.633537000000000017e+00
2.855747000000000035e+00
3.279059000000000168e+00
3.261363999999999930e+00
3.769385000000000208e+00
2.894057000000000102e+00
3.098821000000000048e+00
3.003785999999999845e+00
2.990569999999999951e+00
3.113239999999999785e+00
2.888936999999999866e+00
3.182335999999999832e+00
4.014180999999999777e+00
3.915398000000000156e+00
4.863447999999999993e+00
2.611393000000000075e+00
3.001914999999999889e+00
3.303326999999999902e+00
2.933250000000000135e+00
3.544582000000000122e+00
2.996722999999999804e+00
3.346948999999999952e+00
3.550886999999999905e+00
3.754052000000000167e+00
3.913365999999999900e+00
3.316342000000000123e+00
3.125436999999999799e+00
3.107841000000000076e+00
4.098329999999999806e+00
3.232971000000000039e+00
2.527932999999999986e+00
5.102782999999999625e+00
3.313743999999999801e+00
5.347231999999999985e+00
6.617435999999999652e+00
7.970534999999999926e+00
1.160474199999999989e+01
7.747972999999999999e+00
9.154628999999999905e+00
1.015812200000000054e+01
8.732554000000000372e+00
1.140605700000000056e+01
1.086762599999999956e+01
7.017722000000000016e+00
8.696180999999999273e+00
1.066658600000000057e+01
8.496765999999999153e+00
6.363065999999999889e+00
7.481224000000000096e+00
7.470391000000000226e+00
7.884069000000000216e+00
8.826817999999999387e+00
8.183776999999999191e+00
1.078458900000000042e+01
1.343429700000000082e+01
1.116139500000000062e+01
9.673832000000000875e+00
1.344846199999999925e+01
9.993565999999999505e+00
1.252847500000000025e+01
1.139437000000000033e+01
9.590858000000000771e+00
1.009204899999999938e+01
9.976684000000000552e+00
9.526258000000000337e+00
1.063285300000000078e+01
1.215188999999999986e+01
9.977059999999999818e+00
1.031672499999999992e+01
9.129989000000000132e+00
9.829952999999999719e+00
8.643917999999999324e+00
8.894163999999999959e+00
7.546784999999999854e+00
8.770215000000000316e+00
7.498305000000000220e+00
1.086611000000000082e+01
1.091409900000000022e+01
8.916069000000000244e+00
7.221766999999999825e+00
7.415862999999999872e+00
8.678718999999999184e+00
5.715950000000000308e+00
5.250999000000000194e+00
6.558262000000000036e+00
6.007712999999999859e+00
8.243071000000000481e+00
7.350596999999999603e+00
6.329329000000000427e+00
5.261288000000000409e+00
4.265011000000000330e+00
5.262160999999999866e+00
3.632176999999999989e+00
4.446754999999999569e+00
3.178179999999999783e+00
4.454606000000000066e+00
5.792492000000000196e+00
4.467025999999999719e+00
4.552851000000000425e+00
5.031647999999999676e+00
3.781515999999999877e+00
2.608017999999999947e+00
3.355456000000000216e+00
3.023660000000000014e+00
2.483347999999999889e+00
4.036270000000000024e+00
2.814083000000000112e+00
3.145008999999999943e+00
2.705527000000000015e+00
2.531085000000000029e+00
3.041352999999999973e+00
2.605840999999999852e+00
2.917193000000000147e+00
2.776994000000000185e+00
2.824774999999999814e+00
3.104035999999999795e+00
3.434020999999999990e+00
3.238192000000000181e+00
3.171600000000000197e+00
3.232432999999999890e+00
3.671475000000000044e+00
3.118015999999999899e+00
3.248723000000000027e+00
2.591737000000000180e+00
2.955578000000000038e+00
2.713775000000000048e+00
3.171702999999999939e+00
2.892185000000000006e+00
3.052100999999999953e+00
3.579727999999999799e+00
3.500083000000000055e+00
3.083477999999999941e+00
2.785292999999999797e+00
3.071239999999999970e+00
4.053781999999999996e+00
2.661535999999999902e+00
2.554212000000000149e+00
2.804574999999999818e+00
3.953898999999999830e+00
3.030861999999999945e+00
3.602796000000000110e+00
3.410806000000000004e+00
2.981905999999999946e+00
4.217783999999999978e+00
3.057002000000000219e+00
3.001907999999999799e+00
3.288148000000000071e+00
3.334417000000000186e+00
3.866296000000000177e+00
3.697913999999999923e+00
3.000662000000000162e+00
3.926956000000000113e+00
3.348996999999999780e+00
4.104592000000000240e+00
2.717956000000000039e+00
2.791482999999999937e+00
3.819665999999999784e+00
3.814305000000000057e+00
3.160620000000000207e+00
3.375601000000000074e+00
3.317457999999999796e+00
3.133989999999999831e+00
3.111061999999999994e+00
3.168381999999999810e+00
3.338255000000000194e+00
3.134507999999999850e+00
2.940389000000000141e+00
4.230267999999999695e+00
4.228580000000000005e+00
3.532469999999999999e+00
3.942779999999999951e+00
3.592229999999999812e+00
3.092035000000000089e+00
2.942499999999999893e+00
2.617277000000000076e+00
3.388954000000000022e+00
2.749988000000000099e+00
3.872621000000000091e+00
3.046567000000000025e+00
3.275266999999999928e+00
2.832516000000000034e+00
2.714116000000000195e+00
3.651564000000000032e+00
3.370927000000000007e+00
2.755962999999999941e+00
3.284769999999999968e+00
3.958032999999999912e+00
3.355303000000000146e+00
3.291634000000000171e+00
3.470925999999999956e+00
3.190093000000000067e+00
3.277705000000000091e+00
3.337845000000000173e+00
3.098109000000000002e+00
3.457253999999999827e+00
4.535575999999999830e+00
6.799792000000000058e+00
7.602930999999999884e+00
1.048228600000000021e+01
1.348802099999999982e+01
9.196929000000000798e+00
1.061457399999999929e+01
8.221002000000000365e+00
9.973045000000000826e+00
9.220418999999999699e+00
7.913288999999999795e+00
7.661855000000000082e+00
8.300760000000000360e+00
9.083940000000000126e+00
1.079680699999999938e+01
1.024535400000000074e+01
8.900845999999999592e+00
7.575994999999999813e+00
8.161896999999999736e+00
8.510979000000000738e+00
7.860986999999999725e+00
1.021572899999999962e+01
7.184126000000000012e+00
7.167816000000000187e+00
7.517946000000000240e+00
9.486259000000000441e+00
1.224461600000000061e+01
9.093332999999999444e+00
7.110656999999999783e+00
7.564738000000000184e+00
9.966461000000000681e+00
1.098076700000000017e+01
6.940043000000000184e+00
4.609016999999999697e+00
6.557087000000000110e+00
8.527466000000000435e+00
1.047442099999999954e+01
7.217108999999999774e+00
6.742605000000000182e+00
5.243170000000000108e+00
6.408311999999999564e+00
5.049146000000000356e+00
4.255724999999999980e+00
5.110894000000000048e+00
6.119475000000000442e+00
7.191976000000000369e+00
7.573522999999999783e+00
3.881210999999999967e+00
4.122971999999999859e+00
6.441508999999999929e+00
6.716819000000000095e+00
3.624767999999999990e+00
2.675224000000000046e+00
3.630202000000000151e+00
5.630930000000000213e+00
5.748556999999999917e+00
2.780540999999999929e+00
3.075254999999999850e+00
2.917530000000000179e+00
3.457787999999999862e+00
3.985374999999999890e+00
3.631994000000000167e+00
3.340453999999999812e+00
2.989193000000000211e+00
4.414715000000000167e+00
4.536412000000000333e+00
4.167029000000000316e+00
2.480402000000000218e+00
3.343510999999999900e+00
3.177738000000000174e+00
2.781855000000000189e+00
3.197499999999999787e+00
3.552922999999999831e+00
3.627151000000000014e+00
3.491416000000000075e+00
2.682881000000000071e+00
3.713366999999999862e+00
2.985662000000000038e+00
3.141115999999999797e+00
2.820819000000000187e+00
3.420837999999999823e+00
3.265007999999999910e+00
3.260996000000000006e+00
2.951420000000000154e+00
2.792456000000000049e+00
2.739154000000000089e+00
2.765026999999999902e+00
2.544191999999999787e+00
3.159616999999999898e+00
3.344316000000000066e+00
3.339992000000000072e+00
3.644098000000000059e+00
3.191990999999999801e+00
2.555594999999999839e+00
3.029987000000000208e+00
2.434083000000000219e+00
2.504364999999999952e+00
3.216438999999999826e+00
3.189916000000000196e+00
3.048106000000000204e+00
2.604605999999999977e+00
2.669903000000000137e+00
2.994720000000000049e+00
2.803792000000000062e+00
3.131838999999999817e+00
4.214695999999999998e+00
5.488381999999999650e+00
6.530752999999999808e+00
7.404222999999999999e+00
1.070933899999999994e+01
9.237681999999999505e+00
1.196950900000000040e+01
1.336467000000000027e+01
1.090715199999999996e+01
7.877669000000000032e+00
1.006564400000000070e+01
1.179069499999999948e+01
1.324411500000000075e+01
1.103605800000000059e+01
1.313376599999999961e+01
1.438259900000000080e+01
1.089907900000000041e+01
1.048972700000000025e+01
1.104252999999999929e+01
9.543322999999999112e+00
9.069425999999999988e+00
9.015202000000000382e+00
1.205014500000000055e+01
1.372142000000000017e+01
1.440363100000000074e+01
1.604053100000000143e+01
1.732874999999999943e+01
1.507153600000000004e+01
1.356783800000000006e+01
1.265349900000000005e+01
1.473895800000000023e+01
1.221894299999999944e+01
1.089002299999999934e+01
1.327794699999999928e+01
1.319895600000000080e+01
1.331345499999999937e+01
1.311772500000000008e+01
1.571046699999999952e+01
1.393553299999999950e+01
1.097599499999999928e+01
1.156889499999999948e+01
1.174748600000000032e+01
8.944013999999999243e+00
1.096587500000000048e+01
1.156194099999999914e+01
1.011819999999999986e+01
1.317918700000000065e+01
9.702476000000000766e+00
1.158887299999999954e+01
1.398356700000000075e+01
1.149891900000000078e+01
6.050202999999999776e+00
5.692658999999999914e+00
6.619779000000000302e+00
7.991414999999999935e+00
1.008921999999999919e+01
7.078401000000000387e+00
5.738817000000000057e+00
5.459139000000000408e+00
6.605819999999999581e+00
6.707345000000000113e+00
4.266119999999999912e+00
3.863100000000000200e+00
3.695056999999999814e+00
6.045265999999999806e+00
7.437749000000000166e+00
4.701520000000000366e+00
3.600105999999999806e+00
3.737271999999999927e+00
3.450737000000000165e+00
3.494930000000000092e+00
2.671063000000000187e+00
3.136105000000000143e+00
3.703129000000000115e+00
4.264211000000000418e+00
5.164290000000000269e+00
2.802032000000000078e+00
3.024446999999999885e+00
2.905696999999999974e+00
3.019864000000000104e+00
2.658673999999999982e+00
2.392662000000000067e+00
2.405393000000000114e+00
3.255917000000000172e+00
3.725277999999999867e+00
2.519289000000000112e+00
2.465138000000000051e+00
2.749931999999999821e+00
3.532750000000000057e+00
3.737988999999999784e+00
3.393320000000000114e+00
3.624892000000000003e+00
2.831407000000000007e+00
2.850248000000000115e+00
2.556939999999999991e+00
2.866626999999999814e+00
3.396907000000000121e+00
3.632547000000000192e+00
4.304185000000000372e+00
3.081328000000000067e+00
3.729652999999999885e+00
3.412746999999999975e+00
3.492585000000000051e+00
2.617904999999999927e+00
2.799736999999999920e+00
2.948154999999999859e+00
3.169179999999999886e+00
3.552491999999999983e+00
3.810932999999999904e+00
3.988859999999999850e+00
4.737820000000000142e+00
3.407827000000000162e+00
3.381311999999999873e+00
2.722818999999999878e+00
2.808212999999999848e+00
2.885120999999999825e+00
3.817428000000000043e+00
3.967932999999999932e+00
4.685741000000000156e+00
3.907674000000000092e+00
3.973558999999999841e+00
3.994134999999999991e+00
3.173725000000000129e+00
2.336352000000000206e+00
5.727451000000000292e+00
6.725278000000000311e+00
9.873585999999999530e+00
1.019650200000000062e+01
7.729060999999999737e+00
8.655265999999999238e+00
9.445126999999999384e+00
7.545869999999999855e+00
9.047663000000000011e+00
1.255678900000000020e+01
1.771788899999999956e+01
1.874255799999999894e+01
1.071324800000000010e+01
9.133651000000000408e+00
1.012344399999999922e+01
1.030050100000000057e+01
7.440114999999999590e+00
9.823342000000000240e+00
1.192843700000000062e+01
1.198090900000000047e+01
1.283728900000000017e+01
1.273251400000000011e+01
1.269351100000000088e+01
1.176033900000000010e+01
1.106588400000000050e+01
1.057354600000000033e+01
9.588013999999999371e+00
1.164173399999999958e+01
1.127123300000000050e+01
1.315590199999999932e+01
9.502945000000000420e+00
1.155346100000000042e+01
9.604473999999999734e+00
1.224693199999999926e+01
8.678948000000000107e+00
9.256622999999999379e+00
1.038936700000000002e+01
1.287024399999999957e+01
9.698112999999999317e+00
9.494063999999999837e+00
8.987056000000000822e+00
9.155255999999999617e+00
1.092888199999999976e+01
9.995673000000000030e+00
7.666405000000000136e+00
6.858325999999999922e+00
9.959269000000000815e+00
1.273734699999999975e+01
9.734602000000000643e+00
7.260880000000000223e+00
6.510155000000000136e+00
7.909832999999999892e+00
8.076427999999999940e+00
7.293098999999999776e+00
5.398731999999999864e+00
6.974922000000000288e+00
6.643930000000000113e+00
8.617530999999999608e+00
5.332216999999999985e+00
6.527706000000000230e+00
6.283204999999999707e+00
5.018670000000000186e+00
4.823611999999999789e+00
4.298316999999999943e+00
3.415849000000000135e+00
4.923968999999999596e+00
6.576896999999999771e+00
6.139389000000000429e+00
5.188310000000000421e+00
5.325313999999999659e+00
3.591152999999999818e+00
4.236550000000000260e+00
4.320450000000000124e+00
2.939538000000000206e+00
3.535194000000000170e+00
3.356002000000000152e+00
4.920149000000000328e+00
3.287930999999999937e+00
2.767161000000000204e+00
3.274894999999999889e+00
3.432653999999999872e+00
3.655876000000000126e+00
3.733967999999999954e+00
3.605792999999999804e+00
2.784100000000000019e+00
2.832031000000000187e+00
3.338550000000000129e+00
3.129634999999999945e+00
2.897734999999999950e+00
2.688654999999999795e+00
2.456001999999999796e+00
2.930814999999999948e+00
2.656001999999999974e+00
2.730097999999999914e+00
2.933775999999999939e+00
2.943022000000000027e+00
3.057535000000000114e+00
3.078087000000000018e+00
3.342010000000000147e+00
3.382022000000000084e+00
2.428523000000000209e+00
2.996550000000000047e+00
3.565564999999999873e+00
2.985319000000000056e+00
2.634244999999999948e+00
3.196668999999999983e+00
2.778566999999999787e+00
3.467985000000000095e+00
3.602953999999999990e+00
2.617919999999999803e+00
2.716750000000000220e+00
3.008014000000000188e+00
2.873111000000000193e+00
3.346203000000000038e+00
3.938880999999999855e+00
6.376663999999999888e+00
7.666057999999999595e+00
8.425698000000000576e+00
7.370207999999999871e+00
6.304915000000000269e+00
8.333776999999999546e+00
8.060575999999999297e+00
5.725469999999999615e+00
8.555436000000000263e+00
1.234498100000000065e+01
1.676585400000000092e+01
1.215162499999999923e+01
9.024274000000000129e+00
8.586294999999999789e+00
9.172306000000000736e+00
6.145718999999999710e+00
7.789775999999999812e+00
1.088087499999999963e+01
1.076093400000000067e+01
1.114637699999999931e+01
1.291289500000000068e+01
9.144883000000000095e+00
9.934568999999999761e+00
9.589861000000000857e+00
1.004801199999999994e+01
8.565428000000000708e+00
9.889877000000000251e+00
1.040410100000000071e+01
1.016146999999999956e+01
1.018393000000000015e+01
9.719782999999999618e+00
9.618603000000000236e+00
9.802030000000000243e+00
1.172451299999999996e+01
8.658863000000000198e+00
1.148889899999999997e+01
9.362871000000000166e+00
9.675181000000000253e+00
8.942268999999999579e+00
8.539595000000000269e+00
8.213604000000000127e+00
7.823960999999999721e+00
8.134510000000000574e+00
9.016481000000000634e+00
6.198255999999999766e+00
8.530818999999999264e+00
8.811538999999999788e+00
1.111538099999999929e+01
9.104734000000000549e+00
6.851020000000000110e+00
6.016650000000000276e+00
7.932665000000000077e+00
7.109541000000000111e+00
5.304039999999999644e+00
4.453508000000000244e+00
4.938725999999999949e+00
4.824867000000000239e+00
7.626490999999999687e+00
4.899861999999999718e+00
5.839027999999999885e+00
4.432154999999999845e+00
4.970296000000000269e+00
4.079007999999999967e+00
4.285307999999999673e+00
3.590449000000000002e+00
3.331199999999999939e+00
4.222328000000000081e+00
5.636336000000000013e+00
4.229707999999999579e+00
3.757892000000000010e+00
3.247908999999999935e+00
3.909240000000000048e+00
3.001339000000000201e+00
3.591870000000000118e+00
3.208877000000000201e+00
2.890369999999999884e+00
4.015691000000000344e+00
3.098977999999999788e+00
3.445838999999999874e+00
3.639848999999999890e+00
3.566314999999999902e+00
3.443370999999999960e+00
2.923646000000000189e+00
3.230503999999999820e+00
2.880393000000000203e+00
2.354763000000000162e+00
3.787033999999999789e+00
3.415000000000000036e+00
3.150233000000000061e+00
2.485374999999999890e+00
3.296149000000000218e+00
2.679101000000000177e+00
3.467661999999999800e+00
2.854461000000000137e+00
3.085728000000000026e+00
2.773197999999999830e+00
3.806855999999999796e+00
3.597653000000000212e+00
3.106266999999999889e+00
3.333080999999999960e+00
3.632016999999999829e+00
2.875227999999999895e+00
3.339214000000000127e+00
3.831849000000000061e+00
2.415545999999999971e+00
4.187953000000000259e+00
3.727879999999999860e+00
3.458779999999999966e+00
3.068783999999999956e+00
3.352891000000000066e+00
3.160085000000000033e+00
3.146463999999999928e+00
3.848335000000000061e+00
3.719164000000000136e+00
2.935007000000000144e+00
3.923853999999999953e+00
3.994610999999999912e+00
4.438359000000000165e+00
3.172613000000000127e+00
3.429431000000000118e+00
3.788257000000000208e+00
3.686250999999999944e+00
3.672165000000000123e+00
3.370915000000000106e+00
3.566304000000000141e+00
5.057045999999999708e+00
3.735415999999999848e+00
3.717095000000000038e+00
3.830890999999999824e+00
3.716680000000000206e+00
3.616371000000000002e+00
3.739179000000000030e+00
4.136262000000000327e+00
3.106533000000000211e+00
3.722780000000000200e+00
4.438981000000000066e+00
4.292289000000000243e+00
3.682735999999999787e+00
4.002371000000000123e+00
3.438863000000000003e+00
3.224159000000000219e+00
3.852193000000000200e+00
3.514053999999999789e+00
3.037170999999999843e+00
4.206516999999999840e+00
3.589442000000000021e+00
4.262567999999999913e+00
3.209623999999999810e+00
3.170351999999999837e+00
3.191743000000000219e+00
4.018394999999999939e+00
3.498775999999999886e+00
3.082470999999999961e+00
3.443483000000000072e+00
3.804635999999999907e+00
3.566190000000000193e+00
3.991179999999999950e+00
3.739975999999999967e+00
3.427427999999999919e+00
4.077927999999999997e+00
3.298849999999999838e+00
3.192019999999999857e+00
2.849486000000000185e+00
3.179775999999999936e+00
4.604887999999999870e+00
3.368885000000000129e+00
3.490260999999999836e+00
3.109154000000000195e+00
3.320200999999999958e+00
3.980081999999999898e+00
3.492306000000000132e+00
2.867316999999999894e+00
3.044976000000000127e+00
3.605833000000000066e+00
4.321695000000000064e+00
3.635212000000000110e+00
3.030435000000000212e+00
3.014132000000000033e+00
4.259476000000000262e+00
4.096238999999999741e+00
2.779545000000000154e+00
3.201935000000000198e+00
3.787589000000000095e+00
4.016172000000000075e+00
3.343255999999999784e+00
3.273801999999999879e+00
3.753887000000000196e+00
4.064364000000000310e+00
4.546460999999999864e+00
3.245433999999999930e+00
3.645990999999999982e+00
3.090505999999999975e+00
3.129208999999999907e+00
3.963386999999999993e+00
3.606631000000000142e+00
3.452733999999999970e+00
4.391624000000000194e+00
2.996256999999999948e+00
3.552281999999999940e+00
3.077370000000000161e+00
3.274618999999999946e+00
2.779087999999999781e+00
4.102994999999999948e+00
3.551454999999999806e+00
3.364414000000000016e+00
3.327493000000000034e+00
2.998921000000000170e+00
4.069106999999999807e+00
2.905893999999999977e+00
2.653500999999999888e+00
3.155772999999999939e+00
3.213868999999999865e+00
3.973837000000000064e+00
2.796895999999999827e+00
3.727510000000000101e+00
3.433193999999999857e+00
3.601300999999999863e+00
3.969241999999999937e+00
2.601733999999999991e+00
3.652137000000000189e+00
3.086456000000000088e+00
4.243041999999999980e+00
3.463725999999999861e+00
2.731116999999999795e+00
3.438333000000000084e+00
3.202412999999999954e+00
2.690465000000000106e+00
2.923817000000000110e+00
3.236054000000000208e+00
2.809337000000000195e+00
3.114505999999999997e+00
3.478800000000000114e+00
3.378931000000000129e+00
3.018397000000000219e+00
3.848491999999999802e+00
3.441813999999999929e+00
3.378645999999999816e+00
2.577983999999999831e+00
2.618196000000000190e+00
3.161649000000000154e+00
4.047966999999999871e+00
3.308892999999999862e+00
3.184628000000000014e+00
3.081741000000000064e+00
3.091050000000000075e+00
3.223457999999999934e+00
2.621923999999999921e+00
2.703206000000000220e+00
2.766210000000000058e+00
2.543029999999999902e+00
3.333730000000000082e+00
3.648213000000000150e+00
3.369480999999999948e+00
3.071288000000000018e+00
3.221887000000000167e+00
3.923792000000000169e+00
3.017335000000000100e+00
2.565944000000000003e+00
2.994237000000000037e+00
3.741061000000000192e+00
3.094268000000000018e+00
3.739122000000000057e+00
3.386125999999999969e+00
3.034174999999999844e+00
2.843144999999999811e+00
2.808460000000000178e+00
2.453212999999999866e+00
2.684722999999999971e+00
2.922769000000000172e+00
3.252207999999999988e+00
3.216352000000000100e+00
2.754108000000000001e+00
3.025835999999999970e+00
2.767650999999999861e+00
3.367957999999999785e+00
2.997005999999999837e+00
2.615984000000000087e+00
3.041485000000000216e+00
4.102446999999999733e+00
3.118386000000000102e+00
3.198808000000000096e+00
2.823856000000000144e+00
2.487629999999999786e+00
2.602546999999999944e+00
2.861437000000000008e+00
2.994393999999999778e+00
2.571521000000000168e+00
2.579651000000000138e+00
2.941215999999999831e+00
3.214944000000000024e+00
3.270408999999999899e+00
3.424112000000000045e+00
2.510969999999999924e+00
3.135133000000000170e+00
2.976115000000000066e+00
2.890321999999999836e+00
2.326569000000000109e+00
2.901456000000000035e+00
3.132801999999999865e+00
2.973183000000000131e+00
2.876425999999999927e+00
2.334700999999999915e+00
3.389813000000000187e+00
2.970420999999999978e+00
3.402978000000000058e+00
2.472373999999999850e+00
2.795425999999999966e+00
3.817902000000000129e+00
2.945810999999999957e+00
2.961205999999999783e+00
2.963143999999999778e+00
2.681974999999999998e+00
2.534089999999999954e+00
2.689718000000000053e+00
2.812578999999999940e+00
2.426267999999999869e+00
2.377034000000000091e+00
3.551130999999999815e+00
3.036398000000000152e+00
2.365381000000000178e+00
2.879169999999999785e+00
2.777213999999999849e+00
3.368942000000000103e+00
3.492774999999999963e+00
4.101474999999999760e+00
4.723192000000000057e+00
4.321825999999999723e+00
4.683319000000000010e+00
3.888739000000000168e+00
5.071308000000000149e+00
4.449799999999999756e+00
4.124153999999999876e+00
4.620149999999999757e+00
4.901647999999999783e+00
5.191086999999999563e+00
5.159252000000000393e+00
3.892275000000000151e+00
4.666208000000000133e+00
5.690554999999999808e+00
5.317314999999999792e+00
3.907596999999999987e+00
4.358727000000000018e+00
4.742802000000000184e+00
4.127303000000000388e+00
4.634647000000000183e+00
3.902597000000000094e+00
4.075973000000000290e+00
5.930195000000000327e+00
6.527015999999999707e+00
3.679062000000000054e+00
4.747665999999999720e+00
4.558157999999999710e+00
5.344903999999999655e+00
4.430846999999999980e+00
4.050070999999999977e+00
3.405819000000000152e+00
3.138812999999999853e+00
4.522077999999999598e+00
4.290377000000000329e+00
3.492789999999999839e+00
3.426226000000000216e+00
3.696212000000000053e+00
3.974124000000000212e+00
3.298411000000000204e+00
3.954769000000000201e+00
4.150180999999999898e+00
3.308914999999999829e+00
3.198567999999999856e+00
2.844564000000000092e+00
2.664918000000000120e+00
2.817633999999999972e+00
3.052620999999999807e+00
2.899592999999999865e+00
3.271247999999999934e+00
2.874877999999999822e+00
2.906156999999999879e+00
3.230996999999999897e+00
2.863170000000000215e+00
3.200358000000000036e+00
3.634853999999999807e+00
2.852603000000000222e+00
2.671736000000000111e+00
2.775129999999999875e+00
2.750615999999999950e+00
3.532633999999999830e+00
3.210195000000000132e+00
2.509762999999999966e+00
2.711913000000000018e+00
2.941472000000000087e+00
3.179985999999999979e+00
2.479154999999999998e+00
2.313784000000000063e+00
3.199978000000000211e+00
3.043489999999999807e+00
3.154262000000000121e+00
2.997952000000000172e+00
2.871253999999999973e+00
2.614905999999999953e+00
3.295818000000000136e+00
2.595998999999999945e+00
2.845464000000000215e+00
2.799805999999999795e+00
2.927277999999999825e+00
3.354041000000000050e+00
2.587482000000000060e+00
2.529072999999999904e+00
2.301089999999999858e+00
3.279125000000000068e+00
3.531296000000000213e+00
2.142511999999999972e+00
2.940681000000000100e+00
2.719355999999999884e+00
2.665373999999999910e+00
3.421556999999999960e+00
3.934820000000000206e+00
2.822567999999999966e+00
2.686084000000000138e+00
3.602723000000000120e+00
3.645272999999999985e+00
3.253639000000000170e+00
3.534320000000000128e+00
3.190433000000000074e+00
3.776963999999999988e+00
3.058142999999999834e+00
2.810347000000000151e+00
2.374464999999999826e+00
3.238275999999999932e+00
3.673849000000000142e+00
2.945505999999999958e+00
2.648499999999999854e+00
3.528572000000000042e+00
2.597818000000000183e+00
3.731091999999999853e+00
3.066802000000000028e+00
2.475459999999999994e+00
2.511857000000000006e+00
2.647498999999999825e+00
4.039304999999999701e+00
2.589688000000000212e+00
3.160442999999999891e+00
2.779905999999999988e+00
3.125884999999999803e+00
3.203081000000000067e+00
2.496347000000000094e+00
3.279459000000000124e+00
3.072438000000000002e+00
3.028719999999999857e+00
2.898477999999999888e+00
2.712444000000000077e+00
3.520970000000000155e+00
2.795202000000000186e+00
3.694929000000000130e+00
2.627737999999999907e+00
2.413333999999999868e+00
2.564947999999999784e+00
3.206046000000000173e+00
3.196740000000000137e+00
2.669826000000000032e+00
2.774407000000000068e+00
3.876863000000000170e+00
3.187124999999999986e+00
2.969918999999999976e+00
2.704814999999999969e+00
2.659857000000000138e+00
2.765992999999999924e+00
3.073960000000000026e+00
3.027181999999999817e+00
2.921965999999999841e+00
3.353886000000000145e+00
2.890681999999999974e+00
4.450730000000000075e+00
2.223621000000000070e+00
2.500747000000000053e+00
2.537183999999999884e+00
2.925488999999999784e+00
3.579056000000000015e+00
2.403617999999999810e+00
2.603997999999999813e+00
3.123507000000000033e+00
3.360594999999999999e+00
3.588591999999999782e+00
2.531233999999999984e+00
2.543251999999999846e+00
2.790169000000000121e+00
2.964097000000000204e+00
3.190624999999999822e+00
3.028271999999999853e+00
2.860342999999999858e+00
3.410369999999999902e+00
4.710691999999999879e+00
2.598037000000000152e+00
3.318661000000000083e+00
2.578755999999999826e+00
3.340381999999999962e+00
4.597527999999999615e+00
3.163194999999999979e+00
3.281283000000000172e+00
2.760669000000000040e+00
3.762467000000000006e+00
4.767731999999999637e+00
3.449842999999999993e+00
3.652245999999999881e+00
4.471904000000000323e+00
4.642060999999999993e+00
3.632413999999999810e+00
2.361377000000000059e+00
2.443969000000000058e+00
2.925609000000000126e+00
3.877203999999999873e+00
3.789350000000000218e+00
2.800049000000000010e+00
2.299225999999999992e+00
2.468424000000000174e+00
3.505036000000000040e+00
3.535698000000000008e+00
2.557328000000000046e+00
2.922165000000000123e+00
2.967716999999999938e+00
4.121043000000000234e+00
2.423236000000000168e+00
2.687014000000000014e+00
2.529544000000000015e+00
3.622292999999999985e+00
2.815662000000000109e+00
2.251964000000000077e+00
2.835440999999999878e+00
3.150844000000000200e+00
3.149036000000000168e+00
2.733213000000000115e+00
2.968827999999999800e+00
2.955547999999999842e+00
2.554027000000000047e+00
2.852176000000000045e+00
2.688595999999999986e+00
2.540510999999999964e+00
2.854830000000000201e+00
3.016119000000000216e+00
3.498692999999999831e+00
2.278601000000000099e+00
3.187263000000000179e+00
2.553491999999999873e+00
3.028427999999999898e+00
2.645601000000000091e+00
2.631266000000000105e+00
2.732413000000000203e+00
3.137591000000000019e+00
3.149026000000000103e+00
3.362776000000000209e+00
2.401997999999999855e+00
2.720200000000000173e+00
2.872244999999999937e+00
2.855531000000000041e+00
2.834922000000000164e+00
2.807688999999999879e+00
2.629744000000000081e+00
4.016663999999999568e+00
3.264590000000000103e+00
2.383221999999999952e+00
2.926187999999999789e+00
2.875334000000000056e+00
2.292022999999999922e+00
2.983357999999999954e+00
2.600616000000000039e+00
3.183523999999999798e+00
3.305679000000000034e+00
2.636807000000000123e+00
2.821485000000000021e+00
2.769140000000000157e+00
2.538002000000000091e+00
2.973145000000000149e+00
3.581615000000000215e+00
2.680918000000000134e+00
2.429656000000000038e+00
2.756924000000000152e+00
3.733921000000000046e+00
3.175319000000000003e+00
2.214287999999999812e+00
3.232817999999999969e+00
3.143772999999999929e+00
3.204400000000000137e+00
3.276050000000000129e+00
2.221283000000000118e+00
2.977424000000000071e+00
2.393810000000000215e+00
2.846684000000000214e+00
2.760022999999999893e+00
2.957415000000000127e+00
3.205897999999999914e+00
3.259574000000000193e+00
2.608417999999999903e+00
2.853012999999999799e+00
2.595318999999999932e+00
2.442458999999999936e+00
3.911741000000000135e+00
3.347129999999999939e+00
3.349747999999999948e+00
2.533170999999999840e+00
3.671571000000000140e+00
3.816035999999999984e+00
4.098232999999999571e+00
2.846461999999999826e+00
3.128922000000000203e+00
2.974327000000000165e+00
3.069064000000000014e+00
3.309254000000000140e+00
3.346575000000000077e+00
2.670713000000000115e+00
2.998205000000000009e+00
2.689121999999999790e+00
2.860904999999999809e+00
2.839900000000000091e+00
3.006943999999999839e+00
4.189504000000000339e+00
2.948134000000000032e+00
2.984884999999999788e+00
2.592903000000000180e+00
2.621223000000000081e+00
2.721544000000000185e+00
4.067728999999999928e+00
3.077836000000000016e+00
2.409456000000000042e+00
2.355544000000000082e+00
3.443112000000000172e+00
2.937694000000000027e+00
2.325126000000000026e+00
2.879539999999999988e+00
2.777515999999999874e+00
3.424412999999999929e+00
3.141246999999999900e+00
2.329126000000000030e+00
2.829651000000000138e+00
3.995833000000000190e+00
3.228556000000000203e+00
2.948663999999999952e+00
2.916485000000000216e+00
2.505520999999999887e+00
2.520469999999999988e+00
2.525853000000000126e+00
3.086323000000000150e+00
2.716905000000000125e+00
2.519540000000000113e+00
3.411004000000000147e+00
3.537745999999999835e+00
2.820756999999999959e+00
2.714914999999999967e+00
2.216431000000000040e+00
2.728809000000000040e+00
3.108344000000000218e+00
2.761353000000000169e+00
2.646033000000000079e+00
2.995521000000000100e+00
3.039153000000000215e+00
3.008951000000000153e+00
2.479109999999999925e+00
2.238211999999999868e+00
2.993678000000000061e+00
3.271570000000000089e+00
2.104566999999999855e+00
1.926512000000000002e+00
2.320765999999999885e+00
4.026995999999999576e+00
2.961488999999999816e+00
3.133811999999999820e+00
2.368660999999999905e+00
2.429409999999999847e+00
2.678328000000000042e+00
2.274648000000000003e+00
2.669219000000000008e+00
2.555304000000000020e+00
2.689048999999999801e+00
3.085358999999999963e+00
2.864414000000000016e+00
2.751230000000000064e+00
2.639734999999999943e+00
2.407383999999999968e+00
3.646946999999999939e+00
2.302481999999999918e+00
2.577487999999999779e+00
3.115235999999999894e+00
3.516379000000000143e+00
2.880586000000000091e+00
3.455658000000000118e+00
3.152843999999999980e+00
2.409672000000000036e+00
2.575197000000000180e+00
2.717248000000000108e+00
2.382541999999999938e+00
2.489500000000000046e+00
2.587237000000000009e+00
2.972475000000000200e+00
2.963128000000000206e+00
3.947608999999999924e+00
2.582330999999999932e+00
2.214433000000000096e+00
3.271069999999999922e+00
2.310575000000000045e+00
2.686275999999999886e+00
2.644613000000000103e+00
2.998202000000000034e+00
2.696861999999999870e+00
3.597888000000000197e+00
3.017574000000000201e+00
2.154068999999999789e+00
2.821896999999999878e+00
2.854251000000000094e+00
2.314362000000000030e+00
2.664982000000000184e+00
3.082923000000000080e+00
2.738576999999999817e+00
2.793064999999999909e+00
3.374801999999999857e+00
2.535925999999999902e+00
2.557659999999999823e+00
2.501873999999999931e+00
2.552134000000000125e+00
2.517072999999999894e+00
2.481815000000000104e+00
2.338420999999999861e+00
2.711279999999999912e+00
2.661827999999999861e+00
3.823713999999999835e+00
2.282620000000000093e+00
2.607768000000000086e+00
3.030542000000000069e+00
2.417748000000000008e+00
2.217570999999999959e+00
2.119435999999999876e+00
2.700273999999999841e+00
3.165591000000000044e+00
3.496090999999999838e+00
3.180073000000000150e+00
2.711479999999999890e+00
2.723516000000000048e+00
2.609059999999999935e+00
2.677576999999999874e+00
2.840139000000000191e+00
2.403980999999999923e+00
2.433037999999999812e+00
3.173033999999999910e+00
2.974168000000000145e+00
2.594034000000000173e+00
2.934759999999999813e+00
2.930492000000000097e+00
2.816418000000000088e+00
2.046603999999999868e+00
2.208919999999999995e+00
2.507702999999999793e+00
3.215018000000000153e+00
1.998040000000000038e+00
3.931745999999999963e+00
2.320146999999999959e+00
2.905930000000000124e+00
4.010430000000000383e+00
6.004140999999999728e+00
6.193331999999999837e+00
7.654030999999999807e+00
6.075639999999999930e+00
7.901386999999999716e+00
6.930578999999999823e+00
6.505257000000000289e+00
7.121552000000000326e+00
5.907909000000000077e+00
7.829523000000000010e+00
5.623636000000000301e+00
6.107886999999999844e+00
5.526326000000000072e+00
7.328462000000000032e+00
7.091469000000000023e+00
7.170999000000000123e+00
6.320268000000000441e+00
6.543740999999999808e+00
7.317130999999999830e+00
6.509679000000000215e+00
6.291331999999999702e+00
6.131598000000000326e+00
6.714936999999999934e+00
8.057299000000000433e+00
5.566848000000000241e+00
6.471999000000000279e+00
5.854536999999999658e+00
5.488709000000000060e+00
6.736762999999999835e+00
5.379027999999999921e+00
5.705848999999999727e+00
6.070270999999999972e+00
6.745930000000000426e+00
6.538969999999999949e+00
5.552057999999999716e+00
5.807221000000000188e+00
5.046103999999999701e+00
5.589128999999999792e+00
7.068486000000000047e+00
5.091514000000000095e+00
4.981778000000000262e+00
4.471917999999999616e+00
4.389909000000000283e+00
5.408801999999999666e+00
5.916806000000000232e+00
4.120190000000000019e+00
3.694694000000000145e+00
3.344024999999999803e+00
4.251365999999999978e+00
3.684839999999999893e+00
2.445638000000000201e+00
3.163088000000000122e+00
4.553569999999999673e+00
4.035905999999999771e+00
3.025300999999999796e+00
2.526727000000000167e+00
3.149256999999999973e+00
2.912840000000000096e+00
3.256066000000000127e+00
4.052195000000000213e+00
2.472697999999999841e+00
5.324708000000000219e+00
4.178357000000000099e+00
3.560999999999999943e+00
2.204037000000000024e+00
2.827568999999999999e+00
2.956729000000000163e+00
2.394660000000000011e+00
2.810249999999999915e+00
2.489802000000000071e+00
3.329908000000000090e+00
3.435232000000000063e+00
3.295100999999999836e+00
2.944977000000000178e+00
3.139979999999999993e+00
3.438413000000000164e+00
3.031114000000000086e+00
2.496824999999999850e+00
3.075140000000000207e+00
3.000191000000000052e+00
3.679631999999999792e+00
2.856714000000000198e+00
2.710199999999999942e+00
3.017132999999999843e+00
2.525421000000000138e+00
4.033133000000000301e+00
3.231745999999999786e+00
2.310922000000000143e+00
2.406913999999999998e+00
2.503219000000000083e+00
3.342675999999999981e+00
2.908878000000000075e+00
2.591169999999999973e+00
2.121036999999999839e+00
3.631429999999999936e+00
3.170439000000000007e+00
3.073628999999999944e+00
2.540433999999999859e+00
3.164447000000000010e+00
3.648763000000000201e+00
3.082564000000000082e+00
2.755230000000000068e+00
2.948561999999999905e+00
2.545415000000000205e+00
3.624551999999999996e+00
3.106387999999999927e+00
2.299662000000000095e+00
2.585838999999999999e+00
3.163387999999999867e+00
4.043516999999999584e+00
2.430445000000000189e+00
2.248181999999999903e+00
3.153710999999999931e+00
2.702602000000000171e+00
3.248797000000000157e+00
2.685226999999999808e+00
2.207949000000000161e+00
2.517358000000000207e+00
2.821870000000000100e+00
2.960742000000000207e+00
2.627774000000000054e+00
2.721748999999999974e+00
2.786303000000000196e+00
3.235020000000000007e+00
2.759023000000000003e+00
2.591537000000000202e+00
2.677826000000000040e+00
3.150983000000000089e+00
3.389933999999999781e+00
2.319151999999999880e+00
3.607501000000000069e+00
2.642813999999999997e+00
2.874226000000000170e+00
3.441730999999999874e+00
2.356790000000000163e+00
2.517657999999999952e+00
3.325931000000000193e+00
3.460583000000000187e+00
2.761279000000000039e+00
2.768279999999999852e+00
2.644282000000000021e+00
2.492007000000000083e+00
2.655675000000000008e+00
2.925685999999999787e+00
2.423594000000000026e+00
2.849121999999999932e+00
2.815897000000000094e+00
2.818420000000000147e+00
2.284410999999999969e+00
2.335093999999999781e+00
2.392733000000000221e+00
2.447521000000000058e+00
2.380142000000000202e+00
2.608807999999999794e+00
2.349568000000000101e+00
3.260038999999999909e+00
2.956913999999999820e+00
2.667244999999999866e+00
2.625696000000000030e+00
2.602231000000000183e+00
2.340425000000000200e+00
2.644528000000000212e+00
2.590758999999999812e+00
2.860275000000000123e+00
2.710922000000000054e+00
2.514429999999999943e+00
3.145376000000000172e+00
2.922972000000000126e+00
2.257172000000000178e+00
2.689772000000000052e+00
2.538154000000000021e+00
2.308501999999999832e+00
2.845375000000000210e+00
2.503249999999999975e+00
3.110113000000000127e+00
2.182787999999999951e+00
2.717267999999999795e+00
2.104267999999999805e+00
2.480376999999999832e+00
2.584029999999999827e+00
2.747342999999999869e+00
2.247711999999999932e+00
2.350785999999999820e+00
2.539676000000000045e+00
2.367758999999999947e+00
2.791481000000000101e+00
2.386915999999999816e+00
2.672630999999999979e+00
2.909647000000000094e+00
2.309010999999999925e+00
2.519464000000000148e+00
2.586460000000000203e+00
2.418822000000000028e+00
2.924656000000000144e+00
2.349632999999999861e+00
3.011416999999999788e+00
2.353105999999999920e+00
2.759541000000000022e+00
2.114622999999999919e+00
3.074108999999999980e+00
2.004859000000000169e+00
2.738611000000000129e+00
2.349441000000000113e+00
2.499106999999999967e+00
3.380668000000000006e+00
2.060907999999999962e+00
2.645980000000000221e+00
3.476834000000000202e+00
2.822420000000000151e+00
2.947665999999999897e+00
1.918992999999999949e+00
3.041284000000000098e+00
3.497482999999999898e+00
2.469027999999999778e+00
2.584718000000000071e+00
2.346016000000000101e+00
3.367592999999999837e+00
2.396828999999999876e+00
2.316314999999999902e+00
2.046653000000000056e+00
2.743443000000000076e+00
2.291471000000000036e+00
2.597055999999999809e+00
2.417905000000000193e+00
2.757026000000000199e+00
2.715161000000000158e+00
2.710555999999999965e+00
2.586939000000000100e+00
3.064427999999999930e+00
2.032440999999999942e+00
2.844342000000000148e+00
3.925936000000000092e+00
2.346239000000000186e+00
3.735151999999999806e+00
2.174402999999999864e+00
2.631590000000000096e+00
2.778720999999999997e+00
3.268924000000000163e+00
2.642716000000000065e+00
2.159218000000000082e+00
2.325016000000000194e+00
3.766640000000000210e+00
2.527544999999999931e+00
2.515160999999999980e+00
3.144013000000000169e+00
2.526262000000000008e+00
2.396917999999999882e+00
3.136279000000000039e+00
2.117720999999999965e+00
3.002076999999999884e+00
3.384310000000000151e+00
3.079940999999999818e+00
2.221667000000000058e+00
2.764194999999999958e+00
2.538368999999999875e+00
2.915172999999999792e+00
2.192139000000000060e+00
2.212242999999999959e+00
2.941524999999999945e+00
3.266847999999999974e+00
3.238774999999999959e+00
2.578753999999999991e+00
2.862798000000000176e+00
2.355957000000000079e+00
2.269645999999999830e+00
2.462928999999999924e+00
3.069678999999999824e+00
2.271913000000000071e+00
3.178660999999999959e+00
3.150806999999999913e+00
2.756882000000000055e+00
2.554527000000000214e+00
2.724064999999999959e+00
2.724591999999999903e+00
2.792320000000000135e+00
2.464844999999999953e+00
2.888958999999999833e+00
2.120522999999999936e+00
2.979617000000000182e+00
3.941079999999999917e+00
2.323291000000000217e+00
3.359008000000000216e+00
2.712476999999999805e+00
2.781581000000000081e+00
3.161011999999999933e+00
2.506810999999999900e+00
2.318109999999999893e+00
3.172527999999999793e+00
2.566355999999999860e+00
2.776444999999999830e+00
2.244632999999999878e+00
2.854064000000000156e+00
2.709588000000000108e+00
2.427651000000000003e+00
2.430142000000000024e+00
3.000065999999999899e+00
2.405984999999999818e+00
2.667955000000000076e+00
3.140464000000000144e+00
2.492834999999999912e+00
2.712401999999999980e+00
2.125176000000000176e+00
2.752778000000000169e+00
3.999861999999999806e+00
3.075577000000000005e+00
2.430029999999999912e+00
2.685236999999999874e+00
2.290561999999999987e+00
3.285528999999999922e+00
3.053857999999999961e+00
2.147336000000000134e+00
2.739551000000000069e+00
2.737328000000000205e+00
2.525527999999999995e+00
3.360174000000000216e+00
2.889260000000000161e+00
3.211195000000000022e+00
3.221316999999999986e+00
2.330652000000000168e+00
2.867478999999999889e+00
2.671727000000000185e+00
3.065660999999999969e+00
2.600112999999999897e+00
3.029806999999999917e+00
7.247944999999999638e+00
8.266712999999999312e+00
1.074401499999999920e+01
1.142798100000000083e+01
1.380630299999999977e+01
1.540045800000000042e+01
1.712197499999999906e+01
1.556782399999999988e+01
1.617357900000000015e+01
1.591272200000000048e+01
1.741203199999999995e+01
1.840342700000000065e+01
2.252690799999999882e+01
2.098194099999999906e+01
2.730686999999999998e+01
2.749311799999999906e+01
2.368931500000000057e+01
3.062951699999999988e+01
3.354728399999999766e+01
2.598650800000000061e+01
2.796012599999999892e+01
2.690147599999999883e+01
1.726794900000000155e+01
1.855846800000000130e+01
1.942483599999999910e+01
1.472600199999999937e+01
1.529312200000000033e+01
1.622159299999999860e+01
1.863171799999999934e+01
1.794753599999999949e+01
1.616064099999999826e+01
1.428739999999999988e+01
1.264373400000000025e+01
1.481669400000000003e+01
1.491739500000000085e+01
1.440305000000000035e+01
1.001119599999999998e+01
1.089971800000000002e+01
9.836423999999999168e+00
8.553207999999999700e+00
9.266757000000000133e+00
6.900962999999999958e+00
7.467596000000000345e+00
7.703335000000000043e+00
7.502343999999999902e+00
6.956215000000000259e+00
8.171602999999999284e+00
8.051332999999999629e+00
7.185735000000000205e+00
7.275065999999999811e+00
6.484304999999999986e+00
5.918857000000000035e+00
5.992364000000000246e+00
3.671108999999999956e+00
3.898092000000000112e+00
4.196792000000000300e+00
3.466349999999999820e+00
4.861303000000000374e+00
3.094892999999999894e+00
3.481730000000000214e+00
3.135489999999999888e+00
3.804568000000000172e+00
4.876653000000000127e+00
5.336152000000000228e+00
3.781034000000000006e+00
4.004279000000000366e+00
3.198370000000000157e+00
3.491947999999999830e+00
3.605205999999999911e+00
3.370702999999999783e+00
3.335998000000000019e+00
3.192299000000000220e+00
2.943423000000000123e+00
3.267994999999999983e+00
2.828988999999999976e+00
2.633189999999999920e+00
3.996566000000000063e+00
3.449281000000000041e+00
2.765165999999999791e+00
3.277089000000000141e+00
3.039753999999999845e+00
3.422260000000000080e+00
3.251520000000000188e+00
2.765000000000000124e+00
2.361200999999999883e+00
2.988370000000000193e+00
3.722557000000000116e+00
3.568419000000000008e+00
2.364469000000000154e+00
2.741734999999999811e+00
2.816294000000000075e+00
2.889069999999999805e+00
2.898360999999999965e+00
3.182501999999999942e+00
3.157521000000000022e+00
2.969565999999999928e+00
2.925612999999999797e+00
2.807237999999999900e+00
2.357187999999999839e+00
2.732044999999999835e+00
3.190773000000000081e+00
2.940936000000000217e+00
2.747780000000000111e+00
2.395150999999999808e+00
2.928646999999999778e+00
2.923923999999999968e+00
2.935020000000000184e+00
2.442433999999999994e+00
3.141153000000000084e+00
3.525980000000000114e+00
3.066396999999999817e+00
2.912139999999999951e+00
3.189458000000000126e+00
2.741160999999999959e+00
3.061558999999999919e+00
2.888961999999999808e+00
2.908619999999999983e+00
3.012763000000000080e+00
2.971165000000000056e+00
2.997958000000000123e+00
2.601930999999999994e+00
3.154128000000000043e+00
2.611914000000000069e+00
2.670695999999999959e+00
3.526695999999999831e+00
3.116985000000000117e+00
2.580817000000000139e+00
3.169026999999999816e+00
2.361612000000000045e+00
2.680152999999999786e+00
2.881825000000000081e+00
3.147985999999999951e+00
3.073084999999999845e+00
3.238188000000000066e+00
2.793715000000000170e+00
2.829244999999999788e+00
2.731498999999999899e+00
3.409794000000000214e+00
3.009765999999999941e+00
2.973498000000000197e+00
2.985745999999999789e+00
3.281216999999999828e+00
2.673224999999999962e+00
2.585344999999999782e+00
3.212746999999999797e+00
2.636299000000000170e+00
3.171759999999999913e+00
2.487185000000000201e+00
2.643015000000000114e+00
2.514540999999999915e+00
2.997991999999999990e+00
3.139539000000000080e+00
2.423525999999999847e+00
2.993790999999999869e+00
2.950063999999999798e+00
3.021368999999999971e+00
3.428333999999999993e+00
3.056020000000000181e+00
2.411932999999999883e+00
2.677741000000000149e+00
3.282411000000000190e+00
3.089185000000000070e+00
3.584799999999999986e+00
5.936607999999999663e+00
8.359296000000000504e+00
9.492273000000000849e+00
9.963304000000000826e+00
8.093652000000000513e+00
9.007002999999999204e+00
8.130554999999999310e+00
9.639725000000000321e+00
1.097327199999999969e+01
7.804050000000000153e+00
6.807131000000000043e+00
7.202264999999999695e+00
9.796191000000000315e+00
8.850146999999999764e+00
8.725576000000000221e+00
7.586437000000000097e+00
7.807986999999999789e+00
7.195726999999999762e+00
8.158623000000000403e+00
7.607400000000000162e+00
5.863704000000000249e+00
6.303931999999999647e+00
7.295620000000000438e+00
6.886250000000000426e+00
6.459305999999999770e+00
6.656659000000000326e+00
6.221803999999999668e+00
5.990389000000000408e+00
7.277105999999999852e+00
9.048539999999999139e+00
1.166582799999999942e+01
1.105019000000000062e+01
8.990743000000000151e+00
1.043003900000000073e+01
9.122514999999999930e+00
7.348558999999999841e+00
7.323423000000000016e+00
5.236031999999999798e+00
6.457576000000000427e+00
7.190201000000000064e+00
1.078817100000000018e+01
9.283455999999999264e+00
6.264044000000000167e+00
5.517928999999999640e+00
4.508656000000000219e+00
4.268455999999999584e+00
3.442931999999999881e+00
4.751780000000000115e+00
4.189168999999999699e+00
5.328945000000000043e+00
6.456756999999999636e+00
5.051948999999999579e+00
6.463623000000000118e+00
5.905267000000000266e+00
4.665855999999999781e+00
3.965539999999999843e+00
3.256292999999999882e+00
3.804283999999999999e+00
2.655496999999999996e+00
4.117752000000000301e+00
5.489568000000000225e+00
3.407233000000000178e+00
3.180126000000000008e+00
2.954153999999999947e+00
3.388370000000000104e+00
3.752021000000000051e+00
3.461405000000000065e+00
2.532573999999999881e+00
2.434890999999999917e+00
3.264695000000000125e+00
4.237119999999999997e+00
3.559849999999999959e+00
2.748222999999999860e+00
2.787987000000000215e+00
3.280442999999999998e+00
2.838872999999999980e+00
3.670094000000000189e+00
2.391213000000000033e+00
2.761636000000000202e+00
4.261963999999999864e+00
3.282989999999999853e+00
2.701455000000000162e+00
2.917673000000000183e+00
2.528192000000000217e+00
3.228917000000000037e+00
2.680591000000000168e+00
2.984691000000000205e+00
3.083280999999999938e+00
2.553147000000000055e+00
2.467779000000000167e+00
2.540462000000000220e+00
2.772520000000000095e+00
2.601802999999999866e+00
2.133859000000000172e+00
2.976275999999999922e+00
2.508281000000000205e+00
2.458864000000000161e+00
2.933413999999999966e+00
2.498283999999999949e+00
3.144051999999999847e+00
2.946368000000000098e+00
2.362152000000000029e+00
3.197112999999999872e+00
3.030288999999999788e+00
2.774042999999999815e+00
2.387483000000000022e+00
2.129957000000000100e+00
2.851691999999999894e+00
2.680800000000000072e+00
2.884932000000000052e+00
2.994441000000000130e+00
2.726487999999999801e+00
5.080887999999999849e+00
6.620467999999999797e+00
1.227843000000000018e+01
1.652896499999999946e+01
2.343324600000000046e+01
2.246445100000000039e+01
2.474375900000000073e+01
3.119268500000000088e+01
2.624059400000000153e+01
1.446059299999999936e+01
1.980587200000000081e+01
1.930842099999999917e+01
1.628422499999999928e+01
1.820920599999999823e+01
1.881629500000000021e+01
2.459743399999999980e+01
2.244041100000000100e+01
2.726939600000000041e+01
2.985921000000000092e+01
2.729192000000000107e+01
1.851796799999999976e+01
1.832885699999999929e+01
1.642634899999999831e+01
1.704870100000000122e+01
2.200652300000000139e+01
1.913761200000000073e+01
2.060836899999999972e+01
1.861000800000000055e+01
2.619400399999999962e+01
2.309146300000000096e+01
2.245331200000000038e+01
2.978661800000000071e+01
2.398216499999999840e+01
1.560660999999999987e+01
1.032601900000000050e+01
1.156192799999999998e+01
1.354582800000000020e+01
1.921367100000000150e+01
1.616129799999999861e+01
1.106681799999999960e+01
1.250182500000000019e+01
1.235567900000000030e+01
1.099218199999999968e+01
9.412760999999999711e+00
6.058300000000000018e+00
6.723860000000000170e+00
9.029251000000000360e+00
1.264149199999999951e+01
1.253594299999999961e+01
7.974638999999999811e+00
7.055455000000000254e+00
7.736801999999999957e+00
7.380586000000000091e+00
5.786452999999999847e+00
4.519807000000000130e+00
5.260231000000000101e+00
7.777025000000000077e+00
8.540938999999999837e+00
5.320251999999999981e+00
5.393773999999999624e+00
8.041351000000000582e+00
6.149053000000000324e+00
3.791935000000000056e+00
2.460046999999999873e+00
2.833527999999999825e+00
4.046204999999999607e+00
4.860230999999999746e+00
3.336484000000000005e+00
2.939912000000000081e+00
2.848854999999999915e+00
3.224887999999999977e+00
3.801398999999999972e+00
2.921066999999999858e+00
2.032541999999999849e+00
2.638380999999999865e+00
2.733801999999999843e+00
3.077577999999999925e+00
3.264219000000000204e+00
2.830810000000000048e+00
2.750262000000000207e+00
4.283770999999999773e+00
3.350314000000000014e+00
2.794456999999999969e+00
2.861152999999999835e+00
3.421632999999999925e+00
3.286789000000000183e+00
2.707669000000000104e+00
3.052417000000000158e+00
2.251529000000000114e+00
2.568951999999999902e+00
4.084687999999999874e+00
2.590333999999999914e+00
2.645458000000000087e+00
2.486823999999999923e+00
2.979411999999999949e+00
3.039681999999999995e+00
3.662101999999999968e+00
3.066778999999999922e+00
2.926162999999999847e+00
3.183781999999999890e+00
3.699256999999999795e+00
2.851620000000000044e+00
2.287825999999999915e+00
2.641580999999999957e+00
2.851935000000000109e+00
2.905238999999999905e+00
3.017602000000000118e+00
2.365076999999999874e+00
3.318550000000000111e+00
3.969148000000000120e+00
3.094888000000000083e+00
2.966479000000000088e+00
2.958161000000000040e+00
2.575203000000000131e+00
2.752333000000000141e+00
2.710138999999999854e+00
3.039826000000000139e+00
2.498715999999999937e+00
3.272737999999999925e+00
3.844570000000000043e+00
2.901177999999999813e+00
3.400316000000000116e+00
3.014349999999999863e+00
3.032020000000000159e+00
3.305779999999999941e+00
2.994235000000000202e+00
2.243298999999999932e+00
3.108068999999999971e+00
2.999773999999999941e+00
2.994098999999999844e+00
3.051914000000000016e+00
2.188499000000000194e+00
2.982305999999999901e+00
3.873972999999999889e+00
4.360994999999999955e+00
2.553636000000000017e+00
2.696498000000000062e+00
3.071712999999999916e+00
3.462612000000000023e+00
3.029742000000000157e+00
3.375169000000000086e+00
2.921505999999999936e+00
2.966438000000000130e+00
3.664778000000000091e+00
2.965650000000000119e+00
2.829832000000000125e+00
2.836111999999999966e+00
3.225483000000000100e+00
2.874496000000000162e+00
3.010902999999999885e+00
3.293588000000000182e+00
3.079877999999999894e+00
3.108999999999999986e+00
3.130332999999999810e+00
2.915169000000000121e+00
2.282885999999999971e+00
3.538733999999999824e+00
3.062008000000000063e+00
2.453609999999999847e+00
2.571006000000000125e+00
2.591400999999999843e+00
2.857819000000000109e+00
4.008512999999999771e+00
3.213407999999999820e+00
2.389558000000000071e+00
3.291361000000000203e+00
2.752174999999999816e+00
2.921917999999999793e+00
2.758656000000000219e+00
3.659495000000000164e+00
2.540643999999999902e+00
2.937532000000000032e+00
2.633920999999999957e+00
4.007751999999999981e+00
2.765292999999999779e+00
2.740339000000000080e+00
3.098403999999999936e+00
3.363185999999999787e+00
3.393008000000000024e+00
4.268250000000000099e+00
3.689868000000000148e+00
3.371256999999999948e+00
4.501470000000000304e+00
5.790479999999999627e+00
8.449225999999999459e+00
9.230793999999999500e+00
7.885635999999999868e+00
7.918135999999999619e+00
8.094839000000000340e+00
7.706089000000000411e+00
6.883284999999999876e+00
6.133287000000000155e+00
6.232855999999999952e+00
6.412688000000000166e+00
6.761631999999999643e+00
8.045208999999999833e+00
8.135441999999999396e+00
8.260759999999999437e+00
8.259365999999999985e+00
6.782922000000000118e+00
6.876966999999999608e+00
7.511663999999999675e+00
7.745281000000000304e+00
8.760543000000000191e+00
6.910283999999999871e+00
6.881205999999999712e+00
6.125949000000000311e+00
6.724631999999999721e+00
5.799241999999999564e+00
4.714513000000000176e+00
5.427900000000000169e+00
5.454903999999999975e+00
6.625447999999999560e+00
6.421572000000000280e+00
6.390303000000000289e+00
6.069016999999999662e+00
6.494374999999999787e+00
5.807028999999999996e+00
8.706863999999999493e+00
7.439282999999999646e+00
5.269248000000000154e+00
4.754417000000000115e+00
5.298542000000000307e+00
4.865331000000000294e+00
5.779100999999999821e+00
4.860032999999999603e+00
5.204006999999999827e+00
5.215421000000000085e+00
6.189530000000000420e+00
4.924953999999999610e+00
4.734963999999999729e+00
2.990025999999999851e+00
3.736369999999999969e+00
3.781229999999999869e+00
4.726225999999999594e+00
4.043552000000000035e+00
3.575276000000000121e+00
4.184654000000000096e+00
4.139526000000000039e+00
3.792711999999999861e+00
3.156877000000000155e+00
3.621504999999999974e+00
4.374990000000000379e+00
3.350681999999999938e+00
3.300060000000000215e+00
2.902823000000000153e+00
2.350575000000000081e+00
2.969562999999999953e+00
3.176442000000000210e+00
3.210983999999999838e+00
2.776635999999999882e+00
3.654186999999999852e+00
2.502081000000000000e+00
3.465447999999999862e+00
2.880821000000000076e+00
2.628152000000000044e+00
2.584087999999999941e+00


==> plots/data/f030_xoodoo_100other_check_10k/tvals_signed.txt <==
3.458765000000000089e+00
-2.559004999999999974e+00
-2.591708999999999818e+00
3.690395000000000092e+00
-2.080655000000000143e+00
-3.238688999999999929e+00
-4.415575999999999723e+00
-3.261032999999999848e+00
2.838673000000000002e+00
-3.455661000000000094e+00
-2.271921999999999997e+00
-2.749804999999999833e+00
-2.465179000000000009e+00
2.882096000000000213e+00
-3.641760000000000108e+00
-2.569043999999999883e+00
-4.211384999999999934e+00
-3.327329999999999899e+00
2.946902000000000132e+00
2.983912999999999816e+00
2.588716999999999935e+00
-2.219237000000000126e+00
3.164105999999999863e+00
-2.384361999999999870e+00
-3.673182000000000169e+00
-4.268881000000000370e+00
-3.066619999999999902e+00
3.517853999999999814e+00
-2.348578999999999972e+00
-2.629608999999999863e+00
-2.542022999999999922e+00
-2.463675999999999977e+00
3.305105000000000182e+00
-2.899318000000000062e+00
-3.466171999999999809e+00
-4.297768999999999728e+00
-3.191762000000000210e+00
-2.321527999999999814e+00
-3.336859000000000020e+00
-2.115594000000000197e+00
2.651829999999999909e+00
2.707272000000000123e+00
-2.122612999999999861e+00
-3.081801000000000013e+00
-2.742526999999999937e+00
-3.972872999999999877e+00
-2.461393000000000164e+00
-2.283014999999999795e+00
2.369981999999999811e+00
-2.416269999999999918e+00
2.981543999999999972e+00
3.508046000000000220e+00
2.470193000000000083e+00
-2.660048999999999886e+00
-2.890050000000000008e+00
-2.291603999999999974e+00
2.613548999999999900e+00
2.804451999999999945e+00
3.026165999999999912e+00
-2.078936000000000117e+00
3.339347000000000065e+00
-2.738204999999999778e+00
-3.290071000000000190e+00
-2.858985999999999805e+00
-3.134689999999999976e+00
2.220705000000000151e+00
-2.621970999999999830e+00
2.816336000000000173e+00
2.593805999999999834e+00
2.527743000000000073e+00
3.770830000000000126e+00
2.051114000000000104e+00
-2.715810999999999975e+00
-2.735902999999999974e+00
-3.733173999999999992e+00
2.295253000000000210e+00
-2.260317999999999827e+00
3.133522999999999836e+00
2.651027000000000022e+00
2.665357999999999894e+00
2.819237999999999911e+00
-3.426544999999999952e+00
-2.740111000000000185e+00
2.653176000000000201e+00
-2.368784999999999918e+00
2.272419999999999884e+00
-1.897240999999999955e+00
3.866668000000000216e+00
-2.227209000000000216e+00
3.809670000000000112e+00
3.099149999999999849e+00
-3.681738000000000177e+00
-2.709318999999999811e+00
-2.488440000000000207e+00
2.405200999999999922e+00
2.553074000000000066e+00
-2.216585999999999945e+00
-2.213070000000000093e+00
-2.503908000000000023e+00
3.588515000000000121e+00
-3.186443999999999832e+00
-3.192909000000000219e+00
-2.519601999999999897e+00
-3.062133999999999912e+00
2.613735000000000142e+00
-2.633097999999999939e+00
2.702278000000000180e+00
-2.977895000000000181e+00
3.724359999999999893e+00
3.338989999999999903e+00
-3.738248000000000015e+00
-2.934568000000000065e+00
-2.271614000000000022e+00
-2.898394000000000137e+00
1.872865999999999920e+00
2.381562000000000179e+00
-2.781279000000000057e+00
-2.317498000000000058e+00
3.753550999999999860e+00
-2.527057000000000109e+00
-3.779821000000000097e+00
-2.779256999999999866e+00
-2.896151000000000142e+00
-2.466508999999999840e+00
-2.560452999999999868e+00
-2.751212999999999909e+00
-2.187914000000000136e+00
-2.354290999999999912e+00
-2.449243000000000059e+00
-3.736426999999999943e+00
-3.976589000000000151e+00
-3.195821000000000023e+00
-2.413733000000000128e+00
-2.695307000000000119e+00
-3.313349999999999795e+00
-2.955929999999999946e+00
-2.607524000000000175e+00
3.853261999999999965e+00
2.576172999999999824e+00
-4.045702000000000353e+00
-3.599136999999999809e+00
-2.747012999999999927e+00
2.410928000000000182e+00
3.355836000000000041e+00
3.164346000000000103e+00
2.536824999999999886e+00
2.578342000000000134e+00
3.080045999999999840e+00
2.428338999999999803e+00
-3.661551999999999918e+00
-2.169134000000000118e+00
2.370016000000000123e+00
-2.414095000000000102e+00
-2.828704999999999803e+00
2.337940999999999825e+00
2.482620999999999967e+00
3.544605999999999923e+00
3.316425999999999874e+00
-2.683930000000000149e+00
-3.035179999999999989e+00
-2.032747000000000082e+00
2.183481000000000005e+00
3.335704999999999920e+00
2.410854000000000052e+00
2.404581999999999997e+00
2.297048999999999896e+00
3.599369999999999958e+00
-3.228463000000000083e+00
-3.644235000000000113e+00
-3.196934000000000164e+00
-2.597928000000000015e+00
-2.707018000000000146e+00
-3.799277000000000015e+00
-2.966633999999999993e+00
2.493561999999999834e+00
2.737268999999999952e+00
2.688919999999999977e+00
-2.873777000000000026e+00
-3.883115000000000094e+00
-3.018555000000000099e+00
2.983891999999999989e+00
2.723320999999999881e+00
-2.865286999999999917e+00
2.386124000000000134e+00
2.337985999999999898e+00
3.825013000000000218e+00
2.537545999999999857e+00
-2.488732999999999862e+00
-3.284444999999999837e+00
-2.475041000000000047e+00
-2.414458999999999911e+00
-3.091882000000000019e+00
-3.120000999999999802e+00
-2.866497999999999990e+00
2.455992000000000175e+00
2.820450000000000124e+00
-3.373374999999999790e+00
-2.576605999999999952e+00
-2.984913999999999845e+00
-2.105703999999999798e+00
2.071594999999999853e+00
-2.737445999999999824e+00
-2.622688999999999826e+00
-2.550898999999999806e+00
3.680045999999999928e+00
2.463556000000000079e+00
-2.880161000000000193e+00
-3.178281999999999829e+00
-2.540843999999999880e+00
2.636454000000000075e+00
-2.545422999999999991e+00
-2.625281000000000198e+00
-2.473294000000000104e+00
-2.239641999999999911e+00
2.885273000000000199e+00
-2.811504999999999921e+00
-2.472030999999999867e+00
2.686351000000000155e+00
-2.355957000000000079e+00
-2.562892999999999866e+00
-2.383617000000000097e+00
-3.189656999999999965e+00
-2.652543999999999791e+00
4.104306000000000232e+00
2.740899000000000196e+00
-2.980196999999999985e+00
-2.018654999999999866e+00
-2.260463000000000111e+00
2.826573999999999920e+00
-2.652874000000000176e+00
-2.995713999999999988e+00
-3.406915999999999833e+00
2.217035000000000089e+00
3.311637999999999860e+00
-2.883948999999999874e+00
-2.574937999999999949e+00
2.413841000000000125e+00
-2.597872000000000181e+00
3.074908999999999892e+00
-2.917367000000000044e+00
-2.860665000000000013e+00
-2.839630999999999794e+00
3.963814999999999866e+00
2.796400999999999915e+00
2.836974999999999802e+00
2.418553999999999871e+00
-2.935653999999999986e+00
2.374964999999999993e+00
2.931855000000000100e+00
-2.503308999999999784e+00
3.098240000000000105e+00
-2.190739000000000214e+00
3.778611000000000164e+00
2.939982000000000095e+00
-2.835430000000000117e+00
2.739780999999999800e+00
3.045266999999999946e+00
-2.878957000000000210e+00
-3.390601999999999894e+00
2.825841000000000047e+00
-4.307958000000000176e+00
2.963067999999999813e+00
2.611447000000000074e+00
-2.784962999999999855e+00
-2.946143000000000178e+00
2.531816000000000066e+00
-2.684483999999999870e+00
-2.943372999999999795e+00
-2.850004999999999900e+00
-3.440824999999999800e+00
-3.282134999999999803e+00
3.779104999999999936e+00
2.245842999999999812e+00
-3.816866999999999788e+00
-2.563448999999999867e+00
-2.682475000000000165e+00
2.895446000000000186e+00
-3.728527000000000147e+00
-2.673140000000000072e+00
-4.358336999999999684e+00
-3.046711000000000169e+00
3.097694000000000170e+00
-2.694831999999999894e+00
-2.969968000000000163e+00
2.664738999999999969e+00
-2.229715999999999809e+00
2.664120000000000044e+00
-2.714280000000000026e+00
2.576985000000000081e+00
-3.235844999999999860e+00
3.547590000000000021e+00
2.772492999999999874e+00
-2.405777000000000054e+00
2.739538000000000029e+00
2.395014000000000198e+00
3.369838999999999807e+00
-2.919236999999999860e+00
-3.045211000000000112e+00
-3.206223000000000045e+00
-2.328114999999999934e+00
3.528465000000000185e+00
-2.727851999999999943e+00
-2.609141999999999850e+00
-2.684295000000000098e+00
2.648639999999999883e+00
2.809271999999999991e+00
-3.707516000000000034e+00
1.936315999999999926e+00
-3.537326999999999888e+00
2.650523000000000184e+00
2.978927000000000103e+00
2.665325999999999862e+00
-3.165249999999999897e+00
2.463208999999999982e+00
2.613825999999999983e+00
2.520289000000000001e+00
2.701525000000000176e+00
2.776958000000000037e+00
-2.234544999999999781e+00
3.569952999999999932e+00
2.706656999999999869e+00
2.906841000000000008e+00
2.721683000000000074e+00
2.469440000000000079e+00
-2.484866999999999937e+00
-3.892313000000000134e+00
-3.517220000000000013e+00
-3.337378000000000178e+00
2.391026000000000096e+00
3.533869999999999845e+00
-3.477796999999999805e+00
-2.921241000000000199e+00
3.341490999999999989e+00
2.572235000000000049e+00
-3.228169999999999984e+00
-3.704731999999999914e+00
-2.848631999999999831e+00
-3.466845999999999872e+00
3.364224999999999799e+00
-2.749830000000000219e+00
-2.567673000000000094e+00
-3.016655999999999782e+00
-2.572325999999999890e+00
3.019709000000000199e+00
-4.368210999999999622e+00
-3.516262000000000221e+00
-2.424421000000000159e+00
2.180086999999999886e+00
2.688571000000000044e+00
2.855690000000000062e+00
2.910550999999999888e+00
2.896942999999999824e+00
2.551733000000000029e+00
2.938677000000000206e+00
2.476954000000000100e+00
2.232422000000000128e+00
-2.737384000000000039e+00
3.612944000000000155e+00
-2.874512999999999874e+00
2.907811999999999841e+00
2.410061999999999927e+00
2.575969999999999871e+00
3.599927000000000099e+00
2.294953000000000021e+00
-2.877902999999999878e+00
2.669741000000000142e+00
3.020897999999999861e+00
3.727558999999999845e+00
2.634491000000000138e+00
3.105252999999999819e+00
3.029666999999999888e+00
3.319404000000000021e+00
3.458410999999999902e+00
2.500866999999999951e+00
3.144133000000000067e+00
3.179038999999999948e+00
4.118198999999999721e+00
3.320536000000000154e+00
3.570123000000000157e+00
3.079572000000000198e+00
3.257486000000000104e+00
4.189505999999999730e+00
2.919775000000000009e+00
3.344268000000000018e+00
3.049317999999999973e+00
3.055778000000000105e+00
4.123349000000000153e+00
-2.767758000000000163e+00
-2.864489999999999981e+00
3.549074000000000062e+00
2.930797999999999792e+00
2.783373000000000097e+00
2.407845000000000013e+00
3.020195999999999881e+00
2.531750999999999863e+00
2.276009999999999867e+00
2.961694000000000049e+00
-2.812621000000000038e+00
2.269836000000000187e+00
2.832101000000000202e+00
2.917647000000000101e+00
2.567632000000000136e+00
2.012534000000000045e+00
2.210458000000000034e+00
-2.192145000000000010e+00
4.087143000000000193e+00
-2.721128000000000213e+00
-3.281071999999999989e+00
-2.908879000000000214e+00
-2.608943000000000012e+00
3.598735000000000017e+00
-2.604835000000000012e+00
-2.966807999999999890e+00
-3.374442999999999859e+00
-2.932370000000000143e+00
3.118902999999999981e+00
-3.275831000000000159e+00
-3.017008000000000134e+00
-2.719300000000000050e+00
-2.739786000000000055e+00
2.530796000000000046e+00
-2.443883000000000028e+00
2.111717000000000066e+00
-3.188146999999999842e+00
2.821806000000000036e+00
-2.902692000000000050e+00
-3.796823999999999977e+00
-3.271736999999999895e+00
-2.502088000000000090e+00
3.625033000000000172e+00
-2.411108000000000029e+00
-2.764072000000000084e+00
-2.912402000000000157e+00
-3.288784999999999847e+00
-3.365984000000000087e+00
-3.696502000000000177e+00
-3.834213999999999789e+00
-3.401044000000000178e+00
-3.094120999999999899e+00
2.307503000000000082e+00
-2.436770000000000103e+00
-2.120045000000000179e+00
-3.846709999999999852e+00
3.168518000000000168e+00
-2.986955000000000027e+00
-3.730872000000000188e+00
-3.971334000000000142e+00
-3.216555000000000053e+00
3.628461999999999854e+00
-2.635361000000000065e+00
-3.032169999999999810e+00
-3.118275000000000130e+00
-3.675495000000000179e+00
-3.888685999999999865e+00
-3.730182999999999804e+00
-3.738264000000000031e+00
-4.120687000000000211e+00
-2.619235999999999898e+00
-3.088178000000000090e+00
-3.406085000000000029e+00
-2.766396999999999995e+00
-2.836066999999999894e+00
-2.856821000000000055e+00
-2.864243999999999790e+00
-3.191438999999999915e+00
-3.498188999999999993e+00
-3.177669999999999995e+00
-2.871051000000000020e+00
2.454705999999999833e+00
-2.785794999999999799e+00
2.348755999999999844e+00
-3.258402999999999938e+00
3.202617000000000047e+00
-2.954184000000000143e+00
-3.604095000000000049e+00
-3.945561000000000096e+00
-3.164623000000000186e+00
3.920980999999999828e+00
-3.062600999999999907e+00
-2.438781000000000088e+00
2.893772999999999929e+00
2.902511000000000063e+00
2.831587999999999994e+00
-2.864682999999999868e+00
-3.123972999999999889e+00
-3.035047000000000050e+00
2.248707000000000011e+00
3.324816999999999911e+00
2.801844000000000001e+00
-2.136760999999999910e+00
2.123164000000000051e+00
3.600947000000000120e+00
2.634183999999999859e+00
2.938498000000000054e+00
2.665754999999999875e+00
2.345842999999999900e+00
3.471861000000000086e+00
3.219294000000000100e+00
3.088848000000000038e+00
2.876167999999999836e+00
-2.628473000000000059e+00
3.507830999999999921e+00
2.377400000000000180e+00
2.595327000000000162e+00
-3.131019000000000219e+00
2.927855000000000096e+00
2.923655999999999811e+00
2.830349000000000004e+00
2.402060999999999780e+00
3.129761999999999933e+00
2.812485999999999819e+00
2.286071999999999882e+00
2.982257000000000158e+00
2.297795999999999950e+00
3.437516000000000016e+00
3.548440999999999956e+00
2.777683999999999820e+00
3.204270000000000174e+00
2.727119000000000071e+00
3.216237000000000013e+00
3.785479000000000038e+00
2.701776999999999873e+00
-2.575371000000000077e+00
2.818283000000000094e+00
3.046812000000000076e+00
2.828323999999999838e+00
2.779462000000000099e+00
2.424513999999999836e+00
2.467331000000000163e+00
3.005107000000000195e+00
2.609949999999999992e+00
-2.439144000000000201e+00
-2.695619000000000209e+00
2.396577000000000179e+00
3.126056999999999864e+00
2.577364999999999906e+00
3.229487000000000219e+00
2.062435999999999936e+00
2.934600999999999793e+00
3.199657000000000195e+00
-2.251888999999999807e+00
-2.662595000000000045e+00
-2.312133999999999912e+00
2.280877999999999961e+00
3.286742999999999970e+00
-2.446616999999999820e+00
-2.566025999999999918e+00
-2.855395000000000127e+00
-2.573710000000000164e+00
-3.009184999999999999e+00
-3.543238000000000110e+00
-3.020051000000000041e+00
-2.294118999999999797e+00
2.577678999999999832e+00
2.264025000000000176e+00
2.429317999999999866e+00
1.966777999999999915e+00
-2.859204000000000079e+00
3.102365999999999957e+00
2.890171000000000046e+00
-3.255252000000000034e+00
-2.905486999999999931e+00
-2.240457000000000143e+00
2.620105000000000128e+00
-2.064951000000000203e+00
3.287344000000000044e+00
-2.816771999999999831e+00
-2.554352999999999874e+00
3.514930999999999806e+00
-2.702856999999999843e+00
-3.000783000000000200e+00
-3.017535000000000078e+00
2.358658000000000143e+00
2.774144000000000165e+00
2.183886000000000216e+00
2.620109999999999939e+00
-2.665138999999999925e+00
3.271847999999999868e+00
2.071486999999999856e+00
-3.985212999999999894e+00
-3.440730999999999984e+00
-2.454807000000000183e+00
2.766363999999999823e+00
-2.969711000000000212e+00
-2.694380999999999915e+00
-2.277016999999999847e+00
-2.710968999999999962e+00
3.508493000000000084e+00
2.310149000000000008e+00
-3.910981000000000041e+00
-3.501294999999999824e+00
2.740203000000000166e+00
-3.062640000000000029e+00
-2.998647000000000062e+00
-2.139555000000000096e+00
3.323182000000000080e+00
-2.486231000000000080e+00
-2.618612999999999857e+00
-3.274843999999999866e+00
-3.814960000000000129e+00
-2.585475000000000190e+00
2.540242000000000111e+00
-3.027483000000000146e+00
2.489689999999999959e+00
-2.261366000000000209e+00
-2.483267000000000113e+00
3.376323000000000185e+00
-2.494994999999999852e+00
-4.669545000000000279e+00
-3.609040999999999944e+00
-3.074854999999999894e+00
-2.944186999999999887e+00
-3.653731000000000062e+00
-2.741899999999999782e+00
-3.073916000000000093e+00
-2.508483000000000018e+00
2.687996000000000052e+00
-3.587479999999999780e+00
-5.007427999999999990e+00
-4.209173999999999971e+00
-2.556649999999999867e+00
-3.303815000000000168e+00
-4.010537000000000241e+00
-3.557595000000000063e+00
-2.899373000000000200e+00
2.899049999999999905e+00
-2.402725000000000222e+00
-3.792101000000000166e+00
-3.973206999999999933e+00
-2.896760000000000002e+00
-3.155269999999999797e+00
-2.413266000000000133e+00
2.113382000000000094e+00
-2.773092000000000112e+00
2.869502999999999915e+00
3.579028000000000098e+00
-2.827062000000000186e+00
-3.822109000000000201e+00
-3.690446000000000115e+00
-2.482042999999999999e+00
-3.562664999999999971e+00
-3.249391999999999836e+00
-2.920028999999999986e+00
-2.690475000000000172e+00
2.869565999999999839e+00
-2.584458000000000144e+00
-3.086927999999999894e+00
-4.736089999999999911e+00
-3.670783999999999825e+00
-2.701480000000000103e+00
-2.437533000000000172e+00
-3.285109999999999975e+00
-2.875998000000000054e+00
1.865577000000000041e+00
3.242370999999999892e+00
-2.035263000000000044e+00
-3.514679999999999804e+00
-4.062193999999999861e+00
2.945711000000000190e+00
-2.784784000000000148e+00
-3.763771000000000200e+00
-3.405670999999999893e+00
-3.096833000000000169e+00
2.649799999999999933e+00
2.694386999999999865e+00
-2.895812999999999970e+00
-3.545815999999999857e+00
-3.412129999999999885e+00
-2.947150000000000158e+00
-2.283023000000000025e+00
-2.897699999999999942e+00
-2.572162000000000059e+00
3.719895000000000174e+00
3.300971999999999795e+00
-2.734942000000000206e+00
-2.887719000000000147e+00
-3.786125999999999880e+00
-3.420288000000000217e+00
3.073408999999999835e+00
-3.736221000000000014e+00
-3.380094999999999850e+00
-2.790598000000000134e+00
2.474785999999999930e+00
2.963512999999999842e+00
-2.947159000000000084e+00
-2.806938999999999851e+00
-3.536058000000000145e+00
-3.532859999999999889e+00
-3.030212000000000128e+00
-3.839846000000000092e+00
-3.509917999999999871e+00
-3.111870000000000136e+00
3.521455000000000002e+00
2.513898000000000188e+00
-3.079921000000000131e+00
2.574990999999999808e+00
-2.233629999999999782e+00
2.759506000000000014e+00
-2.112871999999999861e+00
-2.753706999999999905e+00
-2.691481000000000012e+00
2.646558999999999884e+00
3.648446999999999996e+00
2.433664999999999967e+00
2.729025000000000034e+00
-3.069335000000000147e+00
-2.796400000000000219e+00
-2.522753999999999941e+00
-2.587426999999999921e+00
-2.612026000000000181e+00
-3.012232000000000021e+00
3.506235000000000213e+00
2.864549999999999930e+00
-2.864764000000000088e+00
2.791217000000000059e+00
-2.989409999999999901e+00
2.267335999999999796e+00
-2.594536000000000175e+00
-3.042580000000000062e+00
-4.073711000000000304e+00
2.462674999999999947e+00
4.061717999999999940e+00
2.654942000000000135e+00
2.597020999999999802e+00
2.631321999999999939e+00
2.663108999999999948e+00
2.304701999999999806e+00
2.512331999999999788e+00
-2.565068999999999821e+00
-2.836431000000000147e+00
2.726595000000000102e+00
2.899722999999999828e+00
2.915846000000000160e+00
3.725502999999999787e+00
2.390376999999999974e+00
2.950569000000000219e+00
2.062202999999999786e+00
2.923481000000000218e+00
-3.121694999999999887e+00
2.370983999999999980e+00
3.885686999999999891e+00
2.456319000000000141e+00
2.736229999999999940e+00
3.058924999999999894e+00
2.192039999999999988e+00
2.339277000000000051e+00
-3.758769000000000027e+00
2.578682000000000141e+00
-2.914772999999999836e+00
2.314648000000000039e+00
3.424739999999999895e+00
2.086308999999999969e+00
2.784737999999999936e+00
3.051950000000000163e+00
2.851844999999999963e+00
2.551759000000000110e+00
-3.224781999999999815e+00
-2.549671000000000021e+00
-3.509157000000000082e+00
3.574206999999999912e+00
3.162755000000000205e+00
2.968779000000000057e+00
4.040823999999999749e+00
2.867748000000000186e+00
2.705674000000000134e+00
2.126841000000000204e+00
2.839672000000000196e+00
2.554847999999999786e+00
2.576931999999999778e+00
4.109549000000000341e+00
2.856205000000000105e+00
3.305312999999999946e+00
3.212486999999999870e+00
2.893247999999999820e+00
2.446749000000000063e+00
2.722068999999999850e+00
-2.451062999999999992e+00
-2.949033000000000015e+00
2.985835999999999935e+00
2.476500999999999841e+00
2.745775000000000077e+00
3.033403999999999989e+00
2.979359000000000091e+00
3.319430999999999798e+00
-2.542408000000000001e+00
-3.050247999999999848e+00
2.927655999999999814e+00
3.217385000000000161e+00
3.761314000000000046e+00
3.293963999999999892e+00
3.396827000000000041e+00
3.492894999999999861e+00
2.710892999999999997e+00
3.306979000000000113e+00
2.941863999999999812e+00
2.503346000000000071e+00
-2.670417000000000041e+00
3.405027000000000026e+00
2.946938999999999975e+00
3.131053999999999782e+00
2.464693000000000023e+00
2.755949999999999900e+00
3.184663000000000022e+00
2.903890999999999778e+00
-2.929514999999999869e+00
2.700603999999999782e+00
3.020656999999999925e+00
3.180394999999999861e+00
2.329940999999999818e+00
3.019813000000000081e+00
2.795425999999999966e+00
2.116417000000000215e+00
3.141417999999999822e+00
2.390213000000000143e+00
2.455430999999999919e+00
-2.866047000000000011e+00
2.103213999999999917e+00
3.350274999999999892e+00
-2.814271999999999885e+00
2.238030000000000186e+00
2.993946999999999914e+00
2.565582000000000029e+00
2.728336000000000094e+00
-3.037783999999999818e+00
2.395737000000000005e+00
2.856857000000000202e+00
2.670808000000000071e+00
2.358451000000000075e+00
2.950696999999999903e+00
2.823316000000000159e+00
3.047595999999999972e+00
3.279438999999999993e+00
2.868183999999999845e+00
2.573405999999999860e+00
2.339852000000000043e+00
2.601240999999999914e+00
4.029302000000000383e+00
2.943525000000000169e+00
2.589815999999999896e+00
3.289223999999999926e+00
2.731463999999999892e+00
3.019423000000000190e+00
2.739339999999999886e+00
2.685658000000000101e+00
3.107362999999999875e+00
3.598180999999999852e+00
2.898604999999999876e+00
3.784473999999999894e+00
3.441758999999999791e+00
3.181115000000000137e+00
3.377489999999999881e+00
3.422663000000000011e+00
2.464669000000000221e+00
2.401053000000000104e+00
2.431649999999999867e+00
3.842255000000000198e+00
2.732959999999999834e+00
2.512315000000000076e+00
2.607280999999999960e+00
2.591378000000000181e+00
3.526514000000000149e+00
2.911287999999999876e+00
2.641843000000000163e+00
2.727539000000000158e+00
2.770868000000000109e+00
3.207332000000000072e+00
2.586494000000000071e+00
2.988655000000000062e+00
2.890643999999999991e+00
2.777228000000000030e+00
3.211971000000000132e+00
2.782837999999999923e+00
-2.203218999999999816e+00
2.643975000000000186e+00
3.577968999999999955e+00
-3.815244999999999997e+00
-3.592407999999999824e+00
-2.307800999999999991e+00
-2.669370999999999938e+00
2.849279000000000117e+00
2.480662000000000145e+00
-3.316117999999999899e+00
-3.162072000000000216e+00
-2.527734000000000147e+00
3.192285000000000039e+00
-4.081299999999999706e+00
-3.272205000000000030e+00
-2.384095999999999993e+00
-2.091858999999999913e+00
2.411452000000000151e+00
-2.932560000000000056e+00
-3.291631999999999891e+00
-3.272571999999999814e+00
2.530863000000000085e+00
-3.208114000000000132e+00
-3.839771999999999963e+00
-2.488846000000000114e+00
-2.886781000000000041e+00
2.686211999999999822e+00
-2.755215999999999887e+00
-3.219993999999999801e+00
-3.081695999999999991e+00
-2.274897999999999865e+00
3.505507000000000151e+00
-3.125356000000000023e+00
-2.958406000000000091e+00
2.235110999999999848e+00
-2.488507999999999942e+00
2.361019999999999897e+00
2.768736000000000086e+00
-2.754582000000000086e+00
-3.159761000000000042e+00
3.104925999999999853e+00
-2.655899999999999928e+00
-2.815878999999999799e+00
-2.466266000000000069e+00
2.046165999999999929e+00
3.581061000000000050e+00
1.880292000000000074e+00
2.399462000000000206e+00
-2.210587999999999997e+00
-2.601426000000000016e+00
2.983252999999999933e+00
2.658437000000000161e+00
-3.264282999999999824e+00
-2.643110000000000070e+00
-2.374890000000000168e+00
3.096899000000000068e+00
2.900392000000000081e+00
2.384663999999999895e+00
-2.821146999999999849e+00
-2.550768000000000146e+00
2.815526000000000195e+00
-2.547807999999999851e+00
-2.656067999999999873e+00
-2.319481000000000126e+00
-2.753280000000000172e+00
2.281209000000000042e+00
-2.648169000000000217e+00
2.573275000000000201e+00
2.572635000000000005e+00
3.201074999999999893e+00
-2.226463999999999999e+00
-3.199806999999999846e+00
-2.834159000000000095e+00
-2.298271000000000175e+00
3.927327000000000012e+00
2.742309999999999803e+00
-2.340777000000000108e+00
2.559963999999999906e+00
-2.715428000000000175e+00
2.996788000000000007e+00
-2.894214999999999982e+00
-3.199108999999999980e+00
-2.738450999999999969e+00
-2.268728999999999996e+00
-2.694656999999999858e+00
-2.842585000000000139e+00
-3.175072000000000116e+00
-2.809715000000000185e+00
-2.424692999999999987e+00
-3.520195000000000185e+00
-3.574988999999999972e+00
-3.566113000000000088e+00
-3.011772000000000116e+00
2.680994000000000099e+00
-2.819933999999999941e+00
-2.782192000000000220e+00
-2.366839000000000137e+00
2.917832000000000203e+00
2.822302000000000088e+00
-2.631832999999999867e+00
-3.274791000000000007e+00
2.938452999999999982e+00
-2.553596000000000199e+00
2.307837999999999834e+00
-3.450757999999999992e+00
-2.486524000000000179e+00
-2.635559000000000207e+00
-2.382801000000000169e+00
-2.424170000000000158e+00
-2.957479999999999887e+00
-3.981751000000000040e+00
-2.485342999999999858e+00
-2.199495999999999896e+00
-3.011489000000000082e+00
-2.730579999999999785e+00
-2.873489000000000182e+00
-2.720542000000000016e+00
2.684689999999999799e+00
-2.524189999999999934e+00
-3.028452999999999840e+00
-2.920697000000000099e+00
-2.861210999999999949e+00
2.347386999999999890e+00
2.775739999999999874e+00
-2.577853999999999868e+00
-2.271539000000000197e+00
3.003258999999999901e+00
2.454743000000000119e+00
-2.375653999999999932e+00
-3.022775000000000212e+00
-2.587593000000000032e+00
-2.898019000000000123e+00
-2.565062999999999871e+00
-3.365149999999999864e+00
-3.631181000000000214e+00
-2.489597999999999978e+00
2.473473999999999950e+00
2.288991999999999916e+00
-2.803211999999999815e+00
-3.184572999999999876e+00
-2.917463000000000140e+00
-2.780699999999999950e+00
-2.953300000000000036e+00
-2.935964999999999936e+00
-2.900119000000000113e+00
3.016646999999999856e+00
2.376751000000000058e+00
-3.215500000000000025e+00
-2.926522999999999985e+00
-3.444226000000000010e+00
-3.122745000000000104e+00
2.635003999999999902e+00
-3.046880999999999950e+00
-2.795700000000000074e+00
-2.632379999999999942e+00
3.273287999999999975e+00
-2.237233999999999945e+00
-2.397444999999999826e+00
-2.436732000000000120e+00
-2.722447999999999979e+00
2.803422999999999998e+00
-2.330023999999999873e+00
-2.628017999999999965e+00
-2.788006000000000206e+00
2.993193999999999910e+00
3.062755000000000116e+00
-2.430260999999999783e+00
-2.568541999999999881e+00
-2.798407000000000089e+00
-3.065509000000000039e+00
-3.355973000000000095e+00
-3.212120000000000086e+00
-2.271717999999999904e+00
-3.368672000000000111e+00
-2.803777999999999881e+00
-2.347714999999999996e+00
-3.439986000000000210e+00
-2.982108000000000203e+00
-2.838970000000000216e+00
-2.274849999999999817e+00
-2.651556999999999942e+00
-2.838188000000000155e+00
-2.525938000000000017e+00
-2.463445999999999803e+00
3.145884999999999820e+00
-2.885225000000000151e+00
-3.362524000000000068e+00
-3.132878999999999969e+00
-3.254413000000000000e+00
-3.237350999999999868e+00
-3.360897000000000023e+00
-3.089563000000000059e+00
-3.284421000000000035e+00
-3.049209999999999976e+00
-3.001933000000000185e+00
-3.393638000000000154e+00
-2.860300000000000065e+00
-3.507293000000000216e+00
-2.781595999999999957e+00
-2.729312000000000182e+00
-2.960392000000000134e+00
-2.640877000000000141e+00
-3.069936999999999916e+00
3.328501999999999850e+00
-3.203263999999999889e+00
-3.666549999999999976e+00
-3.334511000000000003e+00
-3.024363999999999830e+00
-3.093297000000000185e+00
-3.254573000000000160e+00
-2.604913999999999952e+00
-2.560243999999999964e+00
-2.999096999999999902e+00
2.935154999999999959e+00
-3.020732000000000195e+00
-3.517954000000000025e+00
-3.043517000000000028e+00
-2.502765999999999824e+00
-2.437297000000000047e+00
-3.116934999999999789e+00
-3.040760000000000129e+00
-2.295720000000000205e+00
2.549694999999999823e+00
-2.666131000000000029e+00
-2.690782000000000007e+00
-3.353991999999999862e+00
-3.038803000000000143e+00
-2.932322000000000095e+00
-2.463643999999999945e+00
-2.453488999999999809e+00
-2.713868999999999865e+00
2.452312000000000047e+00
3.239975999999999967e+00
2.195260999999999907e+00
-3.481508999999999965e+00
-2.783676999999999957e+00
2.381425000000000125e+00
-2.234475999999999907e+00
-2.837795999999999985e+00
2.305288000000000004e+00
2.584923999999999999e+00
3.056820999999999788e+00
2.729019999999999779e+00
-2.313013999999999903e+00
-2.780489000000000210e+00
-2.559184999999999821e+00
2.802989999999999871e+00
2.217880000000000074e+00
-2.521831000000000156e+00
3.068150999999999851e+00
-2.411160000000000192e+00
3.254465999999999859e+00
-2.350872999999999990e+00
-3.204235000000000166e+00
-2.984134000000000064e+00
-2.628969000000000111e+00
-2.841267999999999905e+00
-3.498947999999999947e+00
-2.717560000000000198e+00
-2.810166999999999859e+00
-2.605780000000000207e+00
2.636880999999999808e+00
2.369993000000000016e+00
-3.459672999999999998e+00
-3.542355999999999838e+00
-2.273197000000000134e+00
-2.570864999999999956e+00
-3.568639000000000117e+00
-3.262459999999999916e+00
-2.547371000000000052e+00
2.853543999999999858e+00
-2.749756000000000089e+00
-2.449732000000000021e+00
-4.275239000000000011e+00
2.605761000000000216e+00
2.748031000000000112e+00
-3.142869000000000135e+00
-3.564989999999999881e+00
-2.470562000000000147e+00
-2.909273000000000220e+00
2.950880999999999865e+00
-2.995779000000000192e+00
-2.749254999999999782e+00
-3.399122999999999895e+00
-3.397159999999999958e+00
-3.464595000000000091e+00
-3.462025000000000130e+00
2.702542000000000222e+00
-2.434000000000000163e+00
3.378445999999999838e+00
3.008302000000000032e+00
-2.587542000000000009e+00
-2.679810999999999943e+00
2.777022000000000101e+00
-2.405907000000000018e+00
2.816892000000000174e+00
-4.212015000000000065e+00
-2.473405000000000076e+00
-3.043010999999999910e+00
2.988196999999999992e+00
2.601767000000000163e+00
3.046413999999999955e+00
-3.498174999999999812e+00
3.182786999999999811e+00
2.623508000000000173e+00
2.297610000000000152e+00
3.219205999999999790e+00
2.631632999999999889e+00
3.814779999999999838e+00
2.712112999999999996e+00
2.574587999999999877e+00
2.720607999999999915e+00
3.124506999999999923e+00
2.764642999999999962e+00
2.798303000000000207e+00
-2.608810000000000073e+00
2.546720999999999790e+00
2.399929999999999897e+00
3.587550999999999934e+00
3.444730999999999987e+00
2.936688000000000187e+00
2.685328999999999855e+00
3.108103999999999978e+00
2.823120999999999992e+00
3.068296000000000134e+00
3.548697000000000212e+00
2.479416000000000064e+00
2.848857000000000195e+00
2.886730000000000018e+00
2.998680999999999930e+00
2.979741999999999891e+00
2.647473999999999883e+00
2.695384999999999920e+00
2.621264000000000038e+00
1.726404999999999967e+00
-2.493132999999999821e+00
2.807694999999999830e+00
3.898066000000000031e+00
3.086228999999999889e+00
-2.410130999999999801e+00
2.413867999999999903e+00
2.538774000000000086e+00
2.663965999999999834e+00
2.677713999999999928e+00
2.716026999999999969e+00
-3.277538999999999980e+00
-2.134749999999999925e+00
3.557325000000000070e+00
2.315215999999999941e+00
2.629087999999999870e+00
2.085932000000000119e+00
3.202348999999999890e+00
-2.154577999999999882e+00
-2.915833999999999815e+00
-2.726256999999999930e+00
-2.990385999999999989e+00
3.473295999999999939e+00
3.134538000000000046e+00
2.586136000000000212e+00
2.085020000000000095e+00
2.566615999999999786e+00
2.901834000000000024e+00
2.509454999999999991e+00
2.524989999999999846e+00
-2.407827000000000162e+00
2.614536000000000193e+00
3.536344999999999850e+00
2.342229999999999812e+00
2.900440000000000129e+00
-2.246585000000000054e+00
2.383607000000000031e+00
2.398490999999999929e+00
-2.682351999999999848e+00
-2.490933000000000064e+00
-2.609970999999999819e+00
-2.564839999999999787e+00
2.917244000000000170e+00
-2.190161999999999942e+00
2.341787000000000063e+00
2.470110000000000028e+00
2.734510000000000218e+00
2.370159999999999823e+00
-3.107307000000000041e+00
-2.466495000000000104e+00
-2.693763999999999825e+00
3.462216000000000182e+00
-2.454912000000000205e+00
2.567619999999999791e+00
-2.364881000000000011e+00
2.180887999999999938e+00
-2.578072999999999837e+00
-2.004573000000000160e+00
3.071073999999999860e+00
-2.487678999999999974e+00
-2.461174000000000195e+00
2.964768999999999988e+00
2.870391000000000137e+00
2.535702000000000123e+00
2.215834000000000081e+00
2.479909000000000141e+00
2.930366999999999944e+00
-2.586866999999999805e+00
-3.239612999999999854e+00
-2.787837000000000121e+00
-3.091536000000000062e+00
-2.590142000000000166e+00
2.265122999999999998e+00
2.376418999999999837e+00
2.473921999999999954e+00
2.280718999999999941e+00
-2.963063000000000002e+00
3.295989000000000058e+00
2.440122000000000124e+00
2.240158999999999789e+00
3.250213000000000019e+00
2.732066000000000106e+00
2.808876000000000150e+00
2.356163000000000007e+00
2.635981000000000130e+00
2.698595000000000077e+00
2.217039999999999900e+00
2.238051000000000013e+00
-2.596617000000000175e+00
3.276813999999999893e+00
2.572836999999999819e+00
2.238684999999999814e+00
2.758166999999999813e+00
2.311663999999999941e+00
3.343271999999999800e+00
2.748596000000000039e+00
3.355096000000000078e+00
-2.363110999999999962e+00
-2.451400000000000023e+00
3.201481999999999939e+00
2.717668000000000195e+00
2.421333000000000180e+00
2.576068999999999942e+00
2.812114999999999920e+00
3.301241000000000092e+00
-3.678612999999999911e+00
2.866283999999999832e+00
2.875691000000000219e+00
2.839990999999999932e+00
2.583124999999999893e+00
2.643442999999999987e+00
2.688159000000000187e+00
2.591127999999999876e+00
2.406026000000000220e+00
3.120779999999999887e+00
3.201696000000000097e+00
-2.491238000000000063e+00
2.824857999999999869e+00
2.986187000000000147e+00
2.661458000000000101e+00
2.844850999999999797e+00
3.144322999999999979e+00
3.396081000000000127e+00
3.250933999999999990e+00
2.735987999999999865e+00
3.560332999999999970e+00
2.737746000000000013e+00
-2.359992999999999785e+00
2.673245000000000093e+00
3.291339999999999932e+00
2.315482999999999958e+00
2.972916000000000114e+00
2.453291999999999806e+00
3.109786999999999857e+00
3.061852000000000018e+00
2.336809000000000136e+00
2.958844000000000030e+00
3.157075999999999993e+00
2.737385999999999875e+00
2.333629000000000175e+00
2.889892000000000127e+00
3.112204999999999888e+00
3.370782000000000167e+00
2.849588999999999928e+00
-2.878420999999999896e+00
2.600490000000000190e+00
3.074342000000000130e+00
3.015537000000000134e+00
3.089233000000000118e+00
2.686014000000000124e+00
3.594100000000000072e+00
2.767504000000000186e+00
2.569641999999999982e+00
3.102491999999999805e+00
3.117539999999999978e+00
3.138557000000000041e+00
2.832342000000000137e+00
2.863954000000000111e+00
3.841549000000000103e+00
2.878896999999999817e+00
3.349295000000000133e+00
3.761905000000000054e+00
3.489033000000000051e+00
2.881850000000000023e+00
2.996858000000000022e+00
2.642424000000000106e+00
3.426257999999999804e+00
3.171806000000000125e+00
2.955966999999999789e+00
3.357186000000000003e+00
2.447589999999999932e+00
2.675107000000000124e+00
2.582821000000000033e+00
2.746459000000000206e+00
2.445228000000000179e+00
-2.602730999999999906e+00
2.354925000000000157e+00
3.757390000000000008e+00
2.728180000000000049e+00
2.325346000000000135e+00
2.955478999999999967e+00
2.990153999999999979e+00
2.524182000000000148e+00
2.776955000000000062e+00
2.309991999999999823e+00
2.949609999999999843e+00
2.700102999999999920e+00
-2.719565999999999928e+00
2.498448999999999920e+00
2.212860000000000049e+00
3.092332999999999998e+00
-2.150596000000000174e+00
-2.576026000000000149e+00
-2.574705999999999939e+00
-2.367275999999999936e+00
2.779126999999999903e+00
-3.005253999999999870e+00
2.911026999999999809e+00
2.511537000000000130e+00
2.098003999999999980e+00
2.687373000000000012e+00
2.626336999999999922e+00
2.275554000000000077e+00
-2.778773000000000160e+00
2.653001000000000165e+00
2.322799999999999976e+00
2.856008999999999798e+00
2.265209000000000028e+00
1.981878000000000029e+00
3.130399999999999849e+00
2.067324999999999857e+00
2.032483000000000040e+00
-2.554373000000000005e+00
-2.398966999999999850e+00
2.886839999999999851e+00
3.181423000000000112e+00
-3.004380999999999968e+00
2.367167999999999939e+00
2.063060000000000116e+00
2.969434999999999825e+00
2.803265000000000118e+00
2.671689000000000203e+00
3.267161000000000204e+00
2.662933000000000217e+00
2.892212999999999923e+00
-2.339694000000000162e+00
-2.163568999999999853e+00
2.053760000000000030e+00
3.298264999999999780e+00
2.587863000000000024e+00
2.423354999999999926e+00
2.831984999999999975e+00
2.560893000000000086e+00
2.845533999999999786e+00
2.170082999999999984e+00
-2.897365000000000190e+00
-2.594380999999999826e+00
-2.071159000000000194e+00
3.170328000000000035e+00
2.770922000000000107e+00
-2.760133000000000170e+00
2.930813000000000113e+00
2.582205999999999779e+00
2.637504999999999988e+00
-2.369953999999999894e+00
-2.784346000000000210e+00
2.080670000000000019e+00
-2.580808000000000213e+00
3.324495000000000200e+00
2.113214000000000148e+00
-2.458690999999999960e+00
2.612890000000000157e+00
2.873984999999999790e+00
-2.703540999999999972e+00
-2.821747999999999923e+00
2.774751999999999885e+00
2.117522000000000126e+00
2.874610999999999805e+00
2.652693999999999885e+00
-2.390286999999999829e+00
2.546282999999999852e+00
2.541109000000000062e+00
2.484589999999999854e+00
-2.765411999999999981e+00
-2.706554000000000126e+00
2.757083000000000172e+00
-2.413539000000000101e+00
3.455255000000000187e+00
2.914897999999999989e+00
2.546641999999999850e+00
2.668159999999999865e+00
2.571712000000000220e+00
-2.049862000000000073e+00
-2.289709000000000216e+00
-3.138091999999999882e+00
2.835008000000000195e+00
3.154187999999999992e+00
2.601601000000000052e+00
3.002752000000000088e+00
2.739053000000000182e+00
2.887739999999999974e+00
2.932825999999999933e+00
3.473577000000000137e+00
-2.498717000000000077e+00
-3.148441000000000045e+00
2.167692000000000174e+00
2.414324000000000137e+00
-2.377136999999999833e+00
-2.301559000000000133e+00
2.935874999999999790e+00
2.699876000000000165e+00
2.603852999999999973e+00
-2.238166999999999796e+00
-2.115755000000000052e+00
2.254224999999999923e+00
2.504493000000000080e+00
3.113895999999999997e+00
-2.912777000000000172e+00
-3.170482999999999940e+00
2.952005999999999908e+00
2.409853000000000023e+00
-2.414384999999999781e+00
-2.670450999999999908e+00
-2.675377000000000116e+00
-2.104943000000000008e+00
-2.563527999999999807e+00
-2.463388999999999829e+00
-2.695688999999999780e+00
-3.735301999999999900e+00
-2.851580999999999921e+00
-2.694199999999999928e+00
-2.724791000000000185e+00
-2.658193999999999946e+00
-2.394087999999999994e+00
-2.475562000000000040e+00
-3.846807999999999783e+00
-2.327259000000000189e+00
-2.701798999999999840e+00
-2.471804999999999808e+00
3.020955999999999975e+00
-2.460087999999999830e+00
-3.567571000000000048e+00
-3.185874999999999790e+00
-2.259079999999999977e+00
-2.583887999999999963e+00
-2.776815000000000033e+00
-3.289886000000000088e+00
-2.650034999999999918e+00
-2.626453000000000149e+00
-2.316529000000000060e+00
-3.052694999999999936e+00
-2.970067999999999930e+00
-2.385901000000000050e+00
-2.308231000000000144e+00
-2.863246999999999876e+00
-2.283018999999999910e+00
-2.735759999999999970e+00
-2.273356000000000154e+00
3.018804999999999961e+00
-2.484398000000000106e+00
-2.978078000000000003e+00
-3.223470999999999975e+00
-2.618307000000000162e+00
-2.699094000000000104e+00
-2.946971000000000007e+00
2.272257999999999889e+00
-2.580871999999999833e+00
-2.559200000000000141e+00
2.872650999999999843e+00
-2.142780000000000129e+00
-2.946807000000000176e+00
-2.716015000000000068e+00
-2.313053000000000026e+00
2.355087000000000153e+00
3.111187999999999843e+00
2.932361999999999913e+00
2.572204000000000157e+00
-3.251173999999999786e+00
2.360189000000000092e+00
-2.654259000000000146e+00
-2.497339000000000198e+00
1.998722000000000110e+00
-3.403850999999999960e+00
2.818163000000000196e+00
-2.632851000000000052e+00
-2.651323999999999792e+00
2.619743999999999851e+00
3.083397000000000165e+00
2.110208999999999779e+00
-3.111549999999999816e+00
-2.866292000000000062e+00
-2.453392000000000017e+00
-2.795669999999999877e+00
-3.300502999999999965e+00
-2.373736000000000068e+00
-2.504424999999999901e+00
-3.192572000000000187e+00
2.473873999999999906e+00
-2.334439000000000153e+00
-2.863484000000000140e+00
-2.667197999999999958e+00
-2.602475999999999789e+00
3.015423999999999882e+00
-2.515223999999999904e+00
-2.285463000000000022e+00
2.659553999999999974e+00
3.085354999999999848e+00
2.876790999999999876e+00
-2.423512999999999806e+00
-2.768626999999999949e+00
2.206805999999999823e+00
2.734821000000000168e+00
-2.424532999999999827e+00
-2.274884000000000128e+00
2.216981999999999786e+00
2.700693999999999928e+00
2.888962999999999948e+00
2.370654000000000039e+00
-3.018285999999999802e+00
-2.478197999999999901e+00
2.178771999999999931e+00
2.715322000000000013e+00
-2.781985999999999848e+00
2.608335999999999988e+00
-2.324564000000000075e+00
3.066934999999999967e+00
2.522937999999999903e+00
-2.067911000000000055e+00
-2.808580000000000076e+00
2.361880000000000202e+00
3.153814000000000117e+00
2.620623000000000147e+00
-2.699133999999999922e+00
-2.349925999999999959e+00
-2.427798000000000123e+00
3.109062999999999910e+00
-2.332859000000000016e+00
-2.290935999999999861e+00
-2.684903999999999957e+00
2.670561999999999880e+00
2.622824000000000044e+00
-3.122240999999999822e+00
-2.490043000000000006e+00
2.521072000000000202e+00
3.189671999999999841e+00
-2.625593999999999983e+00
-2.344269000000000158e+00
-3.006898000000000071e+00
-2.554491000000000067e+00
-2.746179000000000148e+00
-2.847821000000000158e+00
-3.109159000000000006e+00
-2.435480999999999785e+00
2.894236999999999949e+00
2.937097000000000069e+00
-2.263395000000000046e+00
1.986283999999999939e+00
-3.414677999999999880e+00
-2.096999999999999975e+00
-3.044969000000000037e+00
-2.779875999999999792e+00
-2.779904000000000153e+00
2.135540999999999912e+00
3.836371000000000198e+00
2.639221000000000039e+00
-2.639340999999999937e+00
2.651966999999999963e+00
2.179375999999999980e+00
-2.977276999999999951e+00
-3.509961000000000109e+00
-3.116276000000000046e+00
-2.447589999999999932e+00
-3.102263000000000215e+00
3.236264999999999947e+00
2.851910000000000167e+00
-2.341690999999999967e+00
2.635816999999999855e+00
2.326239000000000168e+00
-2.906512999999999902e+00
-3.195625999999999856e+00
-2.633467000000000002e+00
2.624795999999999907e+00
2.059308999999999834e+00
2.883659999999999890e+00
-2.016144999999999854e+00
2.358131999999999895e+00
-2.860854999999999926e+00
2.573815000000000186e+00
2.989901000000000142e+00
-2.275453000000000170e+00
2.000801000000000052e+00
-2.238160999999999845e+00
3.623547999999999991e+00
2.190322999999999798e+00
-2.489959999999999951e+00
2.763694999999999791e+00
-2.097795000000000076e+00
3.003114000000000061e+00
-3.150122000000000089e+00
-3.115679999999999783e+00
-2.534679000000000126e+00
-2.433660000000000156e+00
3.363630000000000120e+00
-2.398320000000000007e+00
-2.492109999999999825e+00
-2.223555000000000170e+00
-2.343806999999999974e+00
3.377993000000000023e+00
-3.014825999999999784e+00
2.237588999999999828e+00
-2.953743999999999925e+00
2.863590999999999998e+00
2.529370000000000118e+00
1.839622000000000090e+00
2.611974000000000018e+00
-2.447448000000000068e+00
-2.107883000000000173e+00
-2.453850999999999782e+00
2.342033999999999949e+00
1.846405999999999992e+00
-2.531426000000000176e+00
3.246348999999999929e+00
2.040735999999999883e+00
-2.411748999999999921e+00
2.487557999999999936e+00
-2.134142000000000206e+00
3.221563999999999872e+00
-3.357604999999999951e+00
-2.281861999999999835e+00
-3.187431000000000125e+00
-2.418289999999999829e+00
2.571356999999999893e+00
-1.932366000000000028e+00
-2.521084000000000103e+00
-2.413686999999999916e+00
-2.435913000000000217e+00
2.575661999999999896e+00
-2.792180999999999802e+00
-2.591537000000000202e+00
-2.604560999999999904e+00
3.124130000000000074e+00
2.347154000000000185e+00
-2.547957999999999945e+00
2.329089000000000187e+00
-2.498101000000000127e+00
2.542154000000000025e+00
-3.015480000000000160e+00
-3.195647999999999822e+00
-2.641494999999999926e+00
-2.792647999999999797e+00
2.921184999999999921e+00
-2.337696999999999914e+00
-2.285636999999999919e+00
-2.445733999999999853e+00
-2.459940000000000015e+00
2.437479000000000173e+00
-3.452748000000000150e+00
-2.954267999999999894e+00
-2.543023999999999951e+00
2.841339000000000059e+00
1.902824000000000071e+00
2.211504999999999832e+00
2.737632000000000065e+00
-2.639442999999999984e+00
2.733347999999999889e+00
-2.144390000000000018e+00
-2.861315999999999971e+00
-2.447427999999999937e+00
-2.592360000000000220e+00
2.961402000000000090e+00
-2.527194000000000162e+00
-2.310103999999999935e+00
-2.169147000000000158e+00
-2.570844000000000129e+00
2.903200000000000003e+00
-3.114275000000000126e+00
-2.724041999999999852e+00
-3.161798999999999804e+00
-2.514907000000000004e+00
2.196722999999999981e+00
2.960856999999999850e+00
-2.335620000000000029e+00
-2.175151000000000057e+00
2.198482999999999965e+00
-1.945140000000000091e+00
-3.084419000000000022e+00
-3.372555999999999887e+00
-2.763862000000000041e+00
2.982019000000000197e+00
-2.483427999999999969e+00
-2.263938000000000006e+00
-2.305368000000000084e+00
-3.422248999999999874e+00
2.858007000000000186e+00
-3.216388999999999943e+00
-3.072649000000000186e+00
2.856838999999999906e+00
-2.735011000000000081e+00
-3.183586000000000027e+00
-3.131923000000000012e+00
-2.985843000000000025e+00
2.224054000000000197e+00
-3.331903000000000059e+00
-2.823693000000000008e+00
-3.376088999999999896e+00
-3.656131999999999938e+00
-2.723183999999999827e+00
-3.043995999999999924e+00
-3.213102000000000125e+00
-2.351672000000000207e+00
-2.291647000000000212e+00
2.127245999999999970e+00
2.909377000000000102e+00
-2.626364000000000143e+00
-2.369374000000000091e+00
-2.590854000000000212e+00
-3.255361999999999867e+00
-3.435678999999999927e+00
-2.957011000000000056e+00
-2.106325000000000003e+00
3.157449999999999868e+00
-2.477072999999999858e+00
2.163892999999999844e+00
-3.773089999999999833e+00
-3.118228999999999917e+00
-2.832838999999999885e+00
-2.941901999999999795e+00
-3.420218999999999898e+00
-2.417705000000000215e+00
2.442905999999999800e+00
1.868670999999999971e+00
2.790938999999999837e+00
-2.180042999999999953e+00
-3.207488000000000117e+00
-2.870038000000000089e+00
-3.205726999999999993e+00
-2.668127000000000137e+00
2.808140999999999998e+00
2.438324999999999854e+00
-2.447201000000000182e+00
-2.685772000000000048e+00
2.682815999999999867e+00
-3.132727000000000039e+00
-2.525447999999999915e+00
-2.917936000000000085e+00
-2.981031999999999904e+00
-4.080864000000000047e+00
-2.702742000000000200e+00
-2.543759000000000103e+00
-2.828622999999999887e+00
2.165776000000000145e+00
-2.320228000000000179e+00
-2.685007000000000144e+00
-3.175438999999999901e+00
-3.473691000000000084e+00
-3.213623999999999814e+00
-3.748619999999999841e+00
-2.324394999999999989e+00
-3.300086999999999993e+00
-2.601589000000000151e+00
-2.650548999999999822e+00
-2.605332999999999899e+00
-3.555092999999999837e+00
-3.499610999999999805e+00
-3.791738000000000053e+00
-3.563089000000000173e+00
-2.955143000000000075e+00
-3.251853000000000105e+00
-2.294710999999999945e+00
3.001167999999999836e+00
-3.013377000000000194e+00
-3.643269999999999786e+00
-2.862414999999999932e+00
-2.505787999999999904e+00
-2.798099999999999810e+00
-2.939885999999999999e+00
-2.704199000000000019e+00
-2.983287999999999940e+00
-2.579181999999999864e+00
2.650269999999999904e+00
-2.597186999999999912e+00
-3.502864000000000200e+00
2.622866000000000142e+00
-3.067947999999999897e+00
2.602726000000000095e+00
-2.924009999999999998e+00
-2.726312000000000069e+00
-2.595209999999999795e+00
-2.719949000000000172e+00
-2.755488999999999855e+00
-2.759729999999999794e+00
-3.351789000000000129e+00
-2.892599999999999838e+00
-3.197710999999999970e+00
-3.163914000000000115e+00
-3.749927000000000010e+00
-2.613411999999999846e+00
-2.191205000000000069e+00
2.604861000000000093e+00
-2.255354000000000081e+00
-2.499349000000000043e+00
-3.125037999999999982e+00
-2.751659000000000077e+00
-3.520862000000000158e+00
-3.122427000000000064e+00
-3.494251000000000218e+00
-2.493930000000000202e+00
-2.648772999999999822e+00
-2.847748000000000168e+00
-2.582921999999999940e+00
-3.102876999999999885e+00
-3.022498999999999825e+00
-3.062708999999999904e+00
-2.804408000000000012e+00
-2.632693999999999868e+00
-2.932987999999999928e+00
-2.051889000000000074e+00
-2.746531000000000056e+00
-2.375376999999999850e+00
-2.479966999999999810e+00
-3.293387000000000064e+00
-2.835224999999999884e+00
-3.004370000000000207e+00
-2.507509000000000210e+00
-3.201766000000000112e+00
-3.018699999999999939e+00
-2.457978999999999914e+00
2.340196999999999861e+00
-2.784866000000000064e+00
-2.517396999999999885e+00
-2.885397000000000212e+00
-2.668333000000000066e+00
-2.632622000000000018e+00
-2.770004000000000133e+00
-3.681284999999999918e+00
-2.263344000000000023e+00
2.562590999999999841e+00
-2.441367000000000065e+00
-2.823462000000000138e+00
-2.470966999999999913e+00
-3.181442000000000103e+00
-2.857765000000000111e+00
-2.285010000000000208e+00
-2.974235999999999880e+00
-3.151051999999999964e+00
2.331059999999999910e+00
2.456179999999999808e+00
-2.467236999999999902e+00
-2.723050999999999888e+00
-2.820485000000000131e+00
-2.508557999999999844e+00
-2.585722000000000076e+00
-3.247720999999999858e+00
-3.453428999999999860e+00
-2.420047999999999977e+00
-2.501417000000000002e+00
-2.457574999999999843e+00
-2.986151000000000000e+00
-2.634644999999999904e+00
2.456247999999999987e+00
-2.405183000000000071e+00
-2.932592999999999783e+00
-2.725432000000000077e+00
-3.401003000000000220e+00
-2.666615999999999875e+00
3.369647000000000059e+00
2.219558000000000142e+00
-2.690640999999999838e+00
-2.581566000000000027e+00
-3.108190000000000008e+00
-2.473683999999999994e+00
-2.400936000000000181e+00
-3.260460999999999832e+00
-3.138202000000000158e+00
-2.977533000000000207e+00
-2.913937000000000221e+00
-2.990562999999999860e+00
-3.067975000000000119e+00
-2.278840000000000199e+00
-3.468897999999999815e+00
-2.214923999999999893e+00
-2.912104999999999944e+00
-3.225976000000000177e+00
-2.914921999999999791e+00
-2.972131000000000078e+00
-2.729518000000000111e+00
-3.327487000000000084e+00
-3.767530999999999963e+00
-2.899513999999999925e+00
-2.785321999999999854e+00
-3.137490000000000112e+00
-2.871332999999999913e+00
-3.927667000000000019e+00
-3.587142000000000053e+00
-3.012566000000000077e+00
-3.481908999999999921e+00
-3.031352000000000046e+00
-3.103317000000000103e+00
-3.018794000000000199e+00
-2.484907999999999895e+00
-2.865292000000000172e+00
-3.112817000000000167e+00
-3.066873000000000182e+00
-2.491346000000000060e+00
-2.563270000000000159e+00
-2.357724999999999849e+00
3.034777000000000058e+00
-2.516990999999999978e+00
2.849616000000000149e+00
-2.421523000000000092e+00
-2.527725000000000222e+00
-2.731653999999999805e+00
-3.503155000000000019e+00
-2.961389000000000049e+00
-2.641360000000000152e+00
-3.091350999999999960e+00
2.627186000000000021e+00
2.936052000000000106e+00
2.192779999999999951e+00
-2.696883999999999837e+00
2.468357999999999830e+00
-2.729979000000000156e+00
2.948942000000000174e+00
2.400373999999999786e+00
2.525380000000000180e+00
-2.608061999999999880e+00
2.726380999999999943e+00
2.849620999999999960e+00
2.779764999999999819e+00
2.584340000000000082e+00
-2.449224000000000068e+00
2.100626000000000104e+00
2.616201999999999916e+00
2.792308999999999930e+00
2.596009000000000011e+00
2.729661999999999811e+00
2.661219000000000001e+00
2.836965000000000181e+00
2.115263999999999811e+00
2.795583999999999847e+00
2.305343000000000142e+00
3.026784000000000141e+00
2.313638000000000083e+00
2.374681999999999960e+00
2.439365000000000006e+00
2.968424999999999869e+00
3.623924999999999841e+00
2.482352000000000114e+00
2.360503000000000018e+00
2.355161999999999978e+00
1.890122000000000080e+00
2.674132000000000176e+00
2.397816999999999865e+00
-2.510580000000000034e+00
3.037138999999999811e+00
2.806697999999999915e+00
3.651845999999999925e+00
2.438289000000000151e+00
2.822532999999999959e+00
2.890191999999999872e+00
3.226002999999999954e+00
2.692410999999999888e+00
2.621589999999999865e+00
2.819282999999999983e+00
3.712019000000000180e+00
3.958517000000000063e+00
2.666024999999999867e+00
2.777883999999999798e+00
2.704893000000000214e+00
3.156477000000000199e+00
2.812489999999999934e+00
2.692508000000000123e+00
3.080010999999999832e+00
2.675486999999999949e+00
3.911273000000000000e+00
3.806556000000000051e+00
2.281067000000000178e+00
2.940825999999999940e+00
2.366728999999999861e+00
2.961739000000000122e+00
3.491188000000000180e+00
2.591400000000000148e+00
3.082043999999999784e+00
2.223974999999999813e+00
2.988034999999999997e+00
3.178131000000000039e+00
2.738827000000000123e+00
2.878480999999999845e+00
1.934398000000000062e+00
-2.779399000000000175e+00
-2.490165000000000184e+00
-2.344908000000000214e+00
2.705115000000000158e+00
2.538391999999999982e+00
3.316809000000000118e+00
-2.014584999999999848e+00
2.723430000000000017e+00
2.469714999999999883e+00
2.856507000000000129e+00
3.042904000000000053e+00
2.612483000000000111e+00
-2.605159000000000002e+00
2.436310999999999893e+00
3.272345000000000059e+00
3.001358999999999888e+00
2.646294999999999842e+00
2.952767000000000142e+00
2.179615000000000080e+00
3.184578999999999827e+00
2.995544999999999902e+00
2.504534000000000038e+00
2.814204000000000150e+00
2.878467999999999805e+00
3.219240999999999797e+00
2.416602000000000139e+00
2.401327999999999907e+00
3.053891999999999829e+00
2.606500000000000039e+00
3.040639999999999787e+00
2.302246999999999932e+00
2.413421000000000038e+00
2.695288000000000128e+00
2.865763999999999978e+00
3.052865999999999858e+00
2.397044000000000175e+00
2.695158999999999860e+00
3.066291000000000100e+00
-2.976583999999999897e+00
2.899786999999999892e+00
2.301534000000000191e+00
-2.166647000000000212e+00
3.021557000000000048e+00
3.107993000000000006e+00
2.564147999999999872e+00
2.523842000000000141e+00
3.318093000000000181e+00
-2.465749000000000191e+00
-2.347986000000000129e+00
2.510254999999999903e+00
-2.890392999999999990e+00
2.480916999999999817e+00
-3.068693000000000115e+00
3.042330999999999896e+00
2.477263000000000215e+00
2.731631000000000142e+00
2.594018999999999853e+00
2.710652000000000061e+00
2.835118000000000027e+00
-2.115121999999999947e+00
2.765744000000000202e+00
-2.392027999999999821e+00
-2.632026999999999894e+00
2.474479000000000095e+00
-2.170960000000000001e+00
2.753035999999999817e+00
-3.202922000000000047e+00
-2.382372999999999852e+00
-2.837083999999999939e+00
-2.942219999999999835e+00
-2.699895000000000156e+00
-2.319748000000000143e+00
3.377977000000000007e+00
-2.136734000000000133e+00
-2.605474000000000068e+00
2.838459999999999983e+00
2.650214000000000070e+00
-2.490473999999999855e+00
-2.749174000000000007e+00
-3.151944999999999997e+00
-2.565512000000000015e+00
-3.057779000000000025e+00
3.003848000000000074e+00
1.891415000000000068e+00
2.730856999999999868e+00
-2.618001000000000023e+00
2.108519999999999950e+00
2.817225999999999786e+00
-2.682122999999999813e+00
2.215552999999999884e+00
2.614116000000000106e+00
3.124533000000000005e+00
-2.908676999999999957e+00
-2.809464000000000183e+00
2.369082999999999828e+00
-3.109509000000000079e+00
-2.401683999999999930e+00
-3.391262000000000221e+00
-2.941961000000000048e+00
-2.706874000000000002e+00
-2.940819999999999990e+00
3.161500000000000199e+00
-2.415502000000000038e+00
-3.522660999999999820e+00
2.767615999999999854e+00
-2.572290999999999883e+00
-2.199593000000000131e+00
-3.481672000000000100e+00
-3.154994999999999994e+00
-2.903169000000000111e+00
-2.905257000000000200e+00
-2.479063000000000017e+00
1.911434000000000077e+00
-2.725076000000000054e+00
2.470145000000000035e+00
-2.433349999999999902e+00
-2.608454000000000050e+00
-3.013077000000000005e+00
-2.629993999999999943e+00
-2.375755999999999979e+00
3.063721000000000139e+00
2.331433999999999784e+00
2.862511000000000028e+00
2.511184000000000083e+00
-2.699603000000000197e+00
-2.431843999999999895e+00
-2.558100000000000041e+00
-3.466940000000000133e+00
2.879767999999999883e+00
-3.103458999999999968e+00
2.593773000000000106e+00
-2.210882999999999932e+00
-2.760836999999999986e+00
-2.436878000000000100e+00
2.394582999999999906e+00
-2.278872999999999927e+00
-3.526180999999999788e+00
-2.760685000000000056e+00
-3.542768000000000139e+00
-2.833130999999999844e+00
-2.117779000000000078e+00
2.639498999999999818e+00
-2.492004999999999804e+00
-3.274367999999999945e+00
2.907319999999999904e+00
-2.585973000000000077e+00
2.830906000000000144e+00
-2.662196999999999925e+00
-2.670999000000000123e+00
2.798451000000000022e+00
-2.146517999999999926e+00
3.139801999999999982e+00
-2.006543999999999883e+00
-2.895557000000000158e+00
3.115438000000000152e+00
-3.124163999999999941e+00
-3.343697999999999837e+00
-3.368843000000000032e+00
-2.904599000000000153e+00
-2.426082000000000072e+00
-2.973514999999999908e+00
-2.793206000000000078e+00
-2.506253000000000064e+00
-2.728886000000000145e+00
-3.145706000000000113e+00
-3.354410000000000114e+00
-2.450298999999999783e+00
-2.913383000000000056e+00
-2.938480999999999899e+00
-2.272692999999999852e+00
-2.654612000000000194e+00
-3.348250000000000171e+00
-3.076918000000000042e+00
-3.071372999999999909e+00
-2.530375999999999959e+00
-2.860736000000000168e+00
-2.840510000000000090e+00
-2.998758000000000035e+00
-2.342465999999999937e+00
-2.180368000000000084e+00
-2.246011999999999897e+00
-2.696889000000000092e+00
-2.768688000000000038e+00
-3.478380000000000027e+00
-3.379681000000000157e+00
-3.003235999999999795e+00
-3.060750000000000082e+00
-2.438188999999999940e+00
-2.090727999999999920e+00
-2.461717000000000155e+00
-2.793047000000000057e+00
-2.760962999999999834e+00
-2.329264999999999919e+00
2.298426000000000080e+00
-2.206322000000000116e+00
-2.474934000000000189e+00
-2.962614999999999998e+00
-2.776874999999999982e+00
-2.461516000000000037e+00
-2.176353000000000204e+00
-2.738678000000000168e+00
-2.927856999999999932e+00
-3.141980000000000217e+00
-3.678758000000000195e+00
-3.362068999999999974e+00
-2.835494999999999877e+00
-2.880189000000000110e+00
-3.066212000000000160e+00
-2.953504000000000129e+00
-2.828825000000000145e+00
-2.841860000000000053e+00
-2.810419000000000000e+00
-2.978054999999999897e+00
-3.360165999999999986e+00
-3.444221000000000199e+00
-3.325076999999999838e+00
-3.367591000000000001e+00
-2.759002000000000177e+00
-2.732892999999999795e+00
-3.215713000000000044e+00
-3.345877999999999908e+00
-2.647769999999999957e+00
-2.869629999999999903e+00
-3.859837000000000184e+00
-2.700206000000000106e+00
-3.073863999999999930e+00
-2.963461999999999819e+00
-2.848719000000000001e+00
-2.946473999999999815e+00
-3.543232000000000159e+00
-3.340635999999999939e+00
-2.761677999999999855e+00
-4.376739999999999853e+00
-3.924490000000000034e+00
-3.233692000000000011e+00
-3.434750000000000192e+00
-3.327593999999999941e+00
-2.487026999999999877e+00
-3.022914000000000101e+00
-2.655224000000000029e+00
2.866273000000000071e+00
-3.055706999999999951e+00
-3.831071000000000115e+00
-3.196276999999999813e+00
-2.977060999999999957e+00
-2.407284999999999897e+00
-2.683069000000000148e+00
-3.273601999999999901e+00
3.268498000000000125e+00
-2.465942000000000078e+00
2.850706000000000184e+00
2.763533999999999935e+00
-3.615438999999999847e+00
-3.256285000000000096e+00
-2.718926999999999872e+00
2.657966000000000051e+00
-2.686012999999999984e+00
-2.561094000000000204e+00
2.750551000000000190e+00
-2.738491999999999926e+00
-2.627809000000000061e+00
-4.377889999999999837e+00
-3.688428000000000040e+00
-3.134644000000000208e+00
-2.220975999999999839e+00
2.580255000000000187e+00
-2.851510000000000211e+00
2.988211999999999868e+00
2.280580000000000052e+00
-3.105990999999999946e+00
2.878540999999999794e+00
-3.311548000000000158e+00
-2.483261999999999858e+00
-2.926646999999999998e+00
-2.940628999999999937e+00
3.125037999999999982e+00
-2.830976000000000159e+00
-2.646060999999999996e+00
2.797658999999999896e+00
-2.676949000000000023e+00
-2.957412999999999847e+00
-3.206659999999999844e+00
-2.871881000000000128e+00
2.562540999999999958e+00
-2.556725999999999832e+00
-3.237827999999999928e+00
-2.711612999999999829e+00
-2.277897999999999978e+00
2.573993999999999893e+00
-3.041263999999999967e+00
-3.648969000000000129e+00
-3.600159000000000109e+00
2.444932000000000105e+00
-2.329973999999999990e+00
-2.462744999999999962e+00
-2.577662000000000120e+00
2.486396000000000051e+00
2.840794999999999959e+00
-2.735707999999999807e+00
-2.478755000000000042e+00
-3.215965999999999880e+00
-2.760368000000000155e+00
2.699120000000000186e+00
-2.075317000000000078e+00
-2.639456000000000024e+00
-2.403150000000000119e+00
2.467093000000000202e+00
2.868653000000000119e+00
-3.094962999999999909e+00
2.602068000000000048e+00
2.548157999999999923e+00
2.600934000000000079e+00
-2.574666999999999817e+00
-2.763835999999999959e+00
-3.027887000000000217e+00
-2.193821999999999939e+00
-3.143781999999999854e+00
2.679434999999999789e+00
-2.960500000000000131e+00
-2.886406000000000027e+00
-2.712488000000000010e+00
2.853838999999999793e+00
-3.031482000000000010e+00
-2.465613999999999972e+00
-2.715294000000000096e+00
-2.934279000000000082e+00
3.096296999999999855e+00
-2.668574000000000002e+00
-2.717293999999999876e+00
-2.975763000000000158e+00
-2.678012999999999977e+00
-2.619174000000000113e+00
-2.584138999999999964e+00
2.503108000000000111e+00
-3.303294000000000175e+00
-2.412253000000000203e+00
2.728689999999999838e+00
-2.451769999999999783e+00
-2.362197999999999798e+00
-2.664912000000000170e+00
-2.273584000000000049e+00
-2.609821999999999864e+00
2.591254999999999864e+00
-3.046276999999999902e+00
-2.661798999999999804e+00
2.857782999999999962e+00
2.813213000000000186e+00
3.079696000000000211e+00
2.840345000000000120e+00
-2.424551999999999818e+00
2.711825000000000152e+00
-2.911843999999999877e+00
2.232329000000000008e+00
-3.346734000000000098e+00
2.008189999999999920e+00
3.041752999999999929e+00
-2.679435999999999929e+00
2.470540999999999876e+00
2.583126000000000033e+00
2.626393999999999895e+00
2.121863999999999972e+00
2.847447999999999979e+00
2.817495999999999778e+00
-2.608657000000000004e+00
3.136664000000000119e+00
-2.913232999999999961e+00
3.291148999999999880e+00
3.380358000000000196e+00
2.928663999999999934e+00
2.784100000000000019e+00
-2.642326000000000175e+00
2.461072000000000148e+00
3.301315000000000222e+00
-2.283408999999999800e+00
3.184442000000000217e+00
3.101590999999999987e+00
4.376032999999999618e+00
4.036300999999999917e+00
-2.671666999999999792e+00
2.618254999999999999e+00
3.046718999999999955e+00
3.203924999999999912e+00
3.073679999999999968e+00
2.742036999999999836e+00
3.212283000000000222e+00
3.797897999999999996e+00
4.070572000000000301e+00
3.470134999999999970e+00
2.883080999999999783e+00
2.627896999999999927e+00
3.839453999999999922e+00
3.205128999999999895e+00
3.207574999999999843e+00
4.525248999999999633e+00
4.142854999999999954e+00
3.837969000000000186e+00
2.793772000000000144e+00
3.114663999999999877e+00
3.255141000000000062e+00
2.863814000000000082e+00
2.937713000000000019e+00
2.979569999999999830e+00
3.560468000000000188e+00
3.428128000000000064e+00
2.970279000000000114e+00
3.494807999999999915e+00
2.382610999999999812e+00
3.740136999999999823e+00
2.720254000000000172e+00
2.339350000000000041e+00
-2.778718000000000021e+00
-2.936679999999999957e+00
2.856358000000000175e+00
3.085453999999999919e+00
3.038212999999999830e+00
2.973875000000000046e+00
2.476131000000000082e+00
2.880460999999999938e+00
2.468700999999999812e+00
2.405658999999999992e+00
2.304088000000000136e+00
-3.392298999999999953e+00
2.899748000000000214e+00
3.068058999999999870e+00
2.596286000000000094e+00
2.399684999999999846e+00
3.332168999999999937e+00
2.651294000000000040e+00
2.833734999999999893e+00
2.760851999999999862e+00
-3.251719000000000026e+00
-2.985533000000000214e+00
2.379582000000000086e+00
2.454558000000000018e+00
2.568699000000000066e+00
-2.665487000000000162e+00
3.340832999999999942e+00
-2.228302999999999923e+00
-2.745676000000000005e+00
-3.001463999999999910e+00
-2.762595000000000134e+00
-2.376895999999999898e+00
2.532134000000000107e+00
2.186649000000000065e+00
-2.687005999999999784e+00
-2.666981999999999964e+00
2.683126999999999818e+00
2.400141000000000080e+00
3.126351999999999798e+00
-3.407407000000000075e+00
-2.998362999999999889e+00
-2.580095000000000027e+00
-2.784828000000000081e+00
-2.701707999999999998e+00
-2.699946000000000179e+00
2.855500999999999845e+00
-2.494369999999999976e+00
-2.601417999999999786e+00
2.250802999999999887e+00
-3.137728000000000073e+00
-2.767745000000000122e+00
-2.478161000000000058e+00
2.710593999999999948e+00
-2.786432000000000020e+00
-2.795828999999999898e+00
2.692867000000000122e+00
-2.822092000000000045e+00
3.048566999999999805e+00
-2.434841000000000033e+00
-2.825924999999999798e+00
-2.709961999999999982e+00
-2.603369999999999962e+00
-2.400481000000000087e+00
-2.316991999999999940e+00
2.682925000000000004e+00
-1.948563999999999963e+00
-2.804320999999999842e+00
2.401918999999999915e+00
-2.313778999999999808e+00
-2.918376999999999999e+00
-2.763239000000000001e+00
-2.515785000000000160e+00
-2.499181000000000097e+00
-3.093841999999999981e+00
2.870378000000000096e+00
-2.477644000000000180e+00
-2.734859000000000151e+00
-2.513211000000000084e+00
-2.912843000000000071e+00
-2.684102000000000210e+00
-2.696339000000000041e+00
-2.420277000000000012e+00
-2.573116999999999877e+00
-2.455115000000000158e+00
2.618037000000000170e+00
-2.420757000000000048e+00
-2.952018999999999949e+00
-2.888138999999999790e+00
-3.134827000000000030e+00
-2.787155999999999967e+00
-2.692267999999999883e+00
2.434247000000000050e+00
-3.215152999999999928e+00
2.802700999999999887e+00
-2.384714999999999918e+00
-2.177429000000000059e+00
-3.057075999999999905e+00
-2.583342000000000027e+00
-2.503982999999999848e+00
-3.601904999999999912e+00
2.061859000000000108e+00
-3.101995000000000058e+00
2.854708000000000023e+00
2.344374000000000180e+00
2.237601999999999869e+00
-2.829978999999999800e+00
-2.699498999999999871e+00
-2.830750000000000099e+00
-2.617472999999999939e+00
-2.416227000000000125e+00
2.523489000000000093e+00
-2.452021999999999924e+00
2.745190000000000019e+00
-2.625267000000000017e+00
-2.178741000000000039e+00
-2.846074000000000215e+00
-2.961310000000000109e+00
2.574037000000000130e+00
-2.825963999999999920e+00
-2.354095000000000049e+00
-2.787781999999999982e+00
-3.563860000000000028e+00
-2.427862999999999882e+00
2.163596000000000075e+00
-2.514813999999999883e+00
-3.665789000000000186e+00
-3.287923999999999847e+00
2.349542000000000019e+00
-2.304368000000000194e+00
-2.499407000000000156e+00
-2.647212000000000121e+00
2.555426999999999893e+00
-1.920843999999999996e+00
-2.586625000000000174e+00
-2.438569999999999904e+00
-2.605145999999999962e+00
-2.280394999999999950e+00
-2.141344999999999832e+00
-3.011016999999999832e+00
-2.527788000000000146e+00
-2.858649999999999913e+00
-2.926133000000000095e+00
-2.250135000000000218e+00
2.307097999999999871e+00
-3.796339000000000130e+00
-2.613297999999999899e+00
-2.644938999999999929e+00
-3.644369999999999887e+00
-3.064254000000000033e+00
2.640702999999999800e+00
2.667609000000000119e+00
2.624976000000000198e+00
2.186640999999999835e+00
2.287835999999999981e+00
-3.543905000000000083e+00
2.308876999999999846e+00
2.632855999999999863e+00
2.189074999999999882e+00
2.897189000000000014e+00
-2.657890000000000086e+00
3.416767000000000110e+00
2.098073999999999995e+00
2.146141000000000076e+00
-2.293004999999999960e+00
-2.829034000000000049e+00
2.542145999999999795e+00
2.196127999999999858e+00
-2.780269000000000101e+00
2.311495999999999995e+00
-2.637687999999999811e+00
-2.901921000000000195e+00
-2.371675999999999895e+00
-2.310576999999999881e+00
-2.598110999999999837e+00
-2.726805999999999841e+00
-2.948552999999999980e+00
-2.938308999999999838e+00
3.185036000000000200e+00
-3.639747999999999983e+00
-3.169433000000000167e+00
-2.394073999999999813e+00
-3.102869000000000099e+00
2.964081999999999883e+00
-3.959509000000000167e+00
-3.061834000000000167e+00
-2.883119000000000209e+00
-2.422543999999999809e+00
-2.949460000000000193e+00
-2.779736999999999902e+00
-3.311180999999999930e+00
2.656302000000000163e+00
-3.003410000000000135e+00
2.990628000000000064e+00
2.600042999999999882e+00
-3.226433999999999802e+00
-3.072360999999999898e+00
-3.991998999999999853e+00
-3.555874000000000201e+00
2.685020999999999880e+00
-2.211333999999999911e+00
2.495724000000000053e+00
2.936805000000000110e+00
-2.999261000000000177e+00
2.753649999999999931e+00
-3.142533999999999939e+00
-2.484414000000000122e+00
-2.591317999999999788e+00
-3.238421999999999912e+00
3.711682999999999844e+00
2.990270999999999901e+00
2.538505999999999929e+00
2.123203000000000173e+00
-2.724215000000000053e+00
3.107892999999999795e+00
2.354000000000000092e+00
-2.381820999999999966e+00
2.841480999999999923e+00
-2.745302000000000131e+00
3.494142000000000081e+00
2.967640999999999973e+00
2.419680000000000053e+00
2.692717000000000027e+00
2.855671000000000070e+00
3.089303999999999828e+00
2.583731000000000222e+00
-2.321626000000000190e+00
3.369896999999999920e+00
3.509837000000000096e+00
2.561903000000000041e+00
2.936123999999999956e+00
2.976068999999999853e+00
2.634135999999999811e+00
2.853448999999999902e+00
-2.885812000000000044e+00
-2.630971999999999866e+00
-2.482889000000000124e+00
3.109936999999999951e+00
3.225194999999999812e+00
2.820854999999999890e+00
2.794995999999999814e+00
2.684807000000000166e+00
2.209330000000000016e+00
3.123762000000000150e+00
2.394598999999999922e+00
2.516335999999999906e+00
-2.571817999999999937e+00
2.769165999999999794e+00
3.068328999999999862e+00
2.375048000000000048e+00
2.515407999999999866e+00
2.746681999999999846e+00
2.636057999999999790e+00
2.794331999999999816e+00
-2.359271000000000118e+00
-1.989114999999999966e+00
3.493217000000000017e+00
2.951935999999999893e+00
2.972952999999999957e+00
2.150043999999999844e+00
-2.509364000000000150e+00
2.194990000000000219e+00
2.848892999999999898e+00
-2.936509000000000036e+00
-2.619418000000000024e+00
-2.542682000000000109e+00
3.238443999999999878e+00
3.028306000000000164e+00
2.975505000000000067e+00
2.319609999999999950e+00
3.466896000000000200e+00
2.771774999999999878e+00
2.386976999999999904e+00
-2.842582999999999860e+00
2.679110000000000102e+00
3.437305999999999973e+00
2.594681000000000015e+00
2.482196000000000069e+00
2.943392999999999926e+00
2.177154999999999951e+00
2.816907000000000050e+00
2.288278000000000034e+00
2.468643000000000143e+00
1.822694000000000036e+00
2.191072999999999826e+00
-2.368850999999999818e+00
2.288257000000000208e+00
2.182913999999999799e+00
2.321556999999999871e+00
-2.165554999999999897e+00
-3.056960999999999817e+00
-1.747748999999999997e+00
-2.755554000000000059e+00
-2.526853000000000016e+00
-2.771590999999999916e+00
-2.314328999999999859e+00
2.037777000000000172e+00
2.376298999999999939e+00
-2.410731999999999875e+00
2.657223000000000113e+00
-3.170821000000000112e+00
2.728540000000000187e+00
-2.530711000000000155e+00
-2.388006999999999991e+00
-2.435108000000000050e+00
2.489488000000000145e+00
2.132338999999999984e+00
2.286788000000000043e+00
-2.622640999999999778e+00
2.555962000000000067e+00
3.183272000000000101e+00
-3.194157000000000135e+00
-3.429390999999999856e+00
-2.981177000000000188e+00
2.335621999999999865e+00
2.598107000000000166e+00
-2.547559999999999825e+00
2.971907999999999994e+00
2.786542999999999992e+00
-3.747104000000000212e+00
2.946928000000000214e+00
-3.690558999999999923e+00
-3.183324999999999960e+00
-2.510225999999999846e+00
-2.254474999999999785e+00
-2.745807000000000109e+00
3.040287000000000184e+00
2.909946000000000144e+00
3.382009000000000043e+00
3.056883000000000017e+00
3.320230000000000015e+00
-3.014378999999999920e+00
-2.435306999999999888e+00
-2.805140999999999885e+00
2.666186000000000167e+00
-2.290370999999999935e+00
3.661287999999999876e+00
2.382932999999999968e+00
2.926667999999999825e+00
2.635810999999999904e+00
-2.988970999999999822e+00
-1.999430000000000041e+00
-2.626558999999999866e+00
2.715587000000000195e+00
2.488023999999999791e+00
-2.002531999999999979e+00
2.373974000000000029e+00
-2.650862000000000052e+00
-2.586421000000000081e+00
3.301549000000000067e+00
-3.343411999999999829e+00
-3.021549999999999958e+00
-3.089773000000000103e+00
-2.633382000000000112e+00
-2.828062000000000076e+00
-2.840446000000000026e+00
-3.107578000000000173e+00
2.596670000000000034e+00
-2.349110000000000031e+00
2.570119000000000042e+00
-3.567361000000000004e+00
-2.782557999999999865e+00
-2.747984000000000204e+00
-2.559353999999999907e+00
-3.436761999999999873e+00
-2.522273999999999905e+00
-3.267844000000000193e+00
2.854458999999999858e+00
-2.827825999999999951e+00
2.254450999999999983e+00
-2.672423000000000215e+00
-2.949250000000000149e+00
2.771231000000000222e+00
-3.627097000000000016e+00
-2.854376999999999942e+00
-3.005529999999999813e+00
-3.275688000000000155e+00
2.536754000000000175e+00
2.652785000000000171e+00
-2.997142000000000195e+00
2.601558999999999955e+00
2.423837999999999937e+00
-2.623997000000000135e+00
-2.974769999999999914e+00
-2.818188000000000137e+00
-3.037294999999999856e+00
-3.550745000000000040e+00
-2.474244999999999806e+00
2.659990000000000077e+00
-2.807920999999999889e+00
3.335188000000000041e+00
-2.597710000000000186e+00
-2.905679000000000123e+00
-3.180457999999999785e+00
-2.637160999999999866e+00
-3.111543000000000170e+00
-2.597595999999999794e+00
2.907436999999999827e+00
2.308219999999999938e+00
3.381899000000000211e+00
-2.525592000000000059e+00
3.097672999999999899e+00
2.399040999999999979e+00
3.179520999999999820e+00
-2.452319000000000138e+00
-3.453861999999999988e+00
2.529148999999999869e+00
-2.875773000000000135e+00
2.213794000000000040e+00
2.881003000000000203e+00
2.733832000000000040e+00
2.646412000000000209e+00
-2.851700999999999819e+00
-2.472274999999999778e+00
2.225753999999999788e+00
2.752029999999999976e+00
2.754764000000000213e+00
2.499070000000000125e+00
-2.046889000000000181e+00
2.523670000000000080e+00
-2.699024000000000090e+00
2.375332000000000221e+00
-2.258494999999999919e+00
-2.545554999999999790e+00
3.442353999999999914e+00
2.500459999999999905e+00
2.647425999999999835e+00
-1.833928999999999920e+00
-2.955150000000000166e+00
-2.965257999999999949e+00
2.805522999999999989e+00
2.921660000000000146e+00
-2.730548999999999893e+00
-2.313146999999999842e+00
-2.817362000000000144e+00
3.141404000000000085e+00
-2.666214000000000084e+00
-1.980814000000000075e+00
-2.790916999999999870e+00
-3.241382999999999903e+00
2.889237000000000055e+00
-2.696905999999999803e+00
2.315697999999999812e+00
2.370257000000000058e+00
-2.748975000000000168e+00
-2.684191999999999911e+00
-2.400783000000000111e+00
-2.818817999999999824e+00
2.626158999999999910e+00
2.890649999999999942e+00
2.184499000000000191e+00
2.306252999999999886e+00
2.918496999999999897e+00
3.216048999999999936e+00
2.561265000000000125e+00
2.636308999999999791e+00
1.833549000000000095e+00
2.879808000000000145e+00
-2.797267000000000170e+00
2.937753999999999976e+00
2.810706000000000149e+00
-2.965850000000000097e+00
2.610320000000000196e+00
2.513412999999999897e+00
2.400403999999999982e+00
-2.509733999999999909e+00
2.205687999999999871e+00
2.728396000000000043e+00
2.377130000000000187e+00
2.138250000000000206e+00
-2.350645000000000095e+00
2.854703000000000213e+00
2.630288999999999877e+00
-3.057598000000000038e+00
2.630405999999999800e+00
2.122041999999999984e+00
3.143137999999999987e+00
-2.795805000000000096e+00
3.234020999999999813e+00
-2.224474999999999980e+00
-2.281271999999999966e+00
-2.440938000000000052e+00
2.554419999999999913e+00
2.701290999999999887e+00
-2.590383000000000102e+00
-1.759370000000000100e+00
2.516614000000000129e+00
2.594761000000000095e+00
-2.368863999999999859e+00
-2.073989000000000082e+00
-2.379567999999999905e+00
2.380310000000000148e+00
2.860275000000000123e+00
2.635939000000000032e+00
-2.096238000000000046e+00
-2.829171000000000102e+00
3.020500000000000185e+00
3.135139000000000120e+00
-2.025933000000000206e+00
2.832797999999999927e+00
2.211146999999999974e+00
2.797464999999999868e+00
2.368244999999999933e+00
-2.416501999999999928e+00
2.028073000000000015e+00
2.547324999999999839e+00
-2.777289999999999814e+00
2.409142000000000117e+00
-1.939299000000000106e+00
2.659963999999999995e+00
2.501428999999999903e+00
2.584464000000000095e+00
2.378219999999999779e+00
2.521110000000000184e+00
-2.727123000000000186e+00
2.838423999999999836e+00
2.919563999999999826e+00
-3.038660999999999834e+00
2.793197999999999848e+00
2.751657999999999937e+00
2.639991000000000199e+00
2.571903999999999968e+00
2.750351000000000212e+00
2.864217000000000013e+00
3.038806999999999814e+00
2.705235000000000056e+00
2.634488000000000163e+00
3.122955999999999843e+00
2.474145000000000039e+00
-2.560401000000000149e+00
2.635720000000000063e+00
2.477237000000000133e+00
2.331712000000000007e+00
2.575384000000000118e+00
2.823960000000000026e+00
2.543749000000000038e+00
2.444093000000000071e+00
-2.809092999999999840e+00
2.725709000000000160e+00
2.215437999999999796e+00
2.223364000000000118e+00
-3.222647999999999957e+00
2.882629000000000108e+00
3.034940999999999889e+00
2.675211000000000006e+00
-2.531619000000000064e+00
2.450737999999999861e+00
2.715949000000000169e+00
3.437116000000000060e+00
2.560951999999999895e+00
-2.056871999999999812e+00
2.558759999999999923e+00
2.827411999999999814e+00
2.893476000000000159e+00
2.839186999999999905e+00
2.268397999999999914e+00
-2.236439999999999984e+00
2.704305000000000181e+00
2.253299999999999859e+00
2.192638999999999783e+00
3.152585000000000193e+00
2.327001000000000097e+00
-2.917313000000000045e+00
3.058473999999999915e+00
3.232047000000000114e+00
1.978104000000000084e+00
2.952491000000000199e+00
2.661500000000000199e+00
2.335234999999999950e+00
-3.050511999999999890e+00
2.674628999999999923e+00
2.771682000000000201e+00
-2.482590000000000074e+00
2.560102999999999795e+00
1.918774999999999897e+00
2.696521000000000168e+00
2.325842999999999883e+00
1.960653999999999897e+00
2.717356999999999800e+00
-2.594355000000000189e+00
2.637836000000000070e+00
3.770094999999999974e+00
2.996636000000000077e+00
2.159018999999999799e+00
2.248666000000000054e+00
-2.370636000000000188e+00
2.648671999999999915e+00
3.258891000000000204e+00
2.770868999999999804e+00
-2.242414999999999825e+00
2.316619999999999902e+00
2.956236999999999782e+00
2.592477000000000142e+00
2.576346000000000025e+00
-2.411382000000000136e+00
2.515855999999999870e+00
2.354311000000000043e+00
2.411735000000000184e+00
-2.423807000000000045e+00
2.542324999999999946e+00
2.532941999999999805e+00
3.103874999999999940e+00
2.549930999999999948e+00
2.388447000000000209e+00
-2.656553999999999860e+00
-2.408831999999999862e+00
2.705039999999999889e+00
-3.014021000000000061e+00
2.211021000000000125e+00
2.266544000000000114e+00
2.525075999999999876e+00
3.271847000000000172e+00
2.307240000000000180e+00
2.035517000000000021e+00
2.029583000000000137e+00
2.330112999999999879e+00
3.200219000000000147e+00
-2.427830999999999850e+00
-2.160918000000000117e+00
2.370271999999999935e+00
3.191072000000000131e+00
2.710751000000000133e+00
2.443165000000000031e+00
-2.474793000000000021e+00
2.107793000000000028e+00
2.297870000000000079e+00
2.502609999999999779e+00
2.537710999999999828e+00
2.874789999999999957e+00
-2.345622999999999791e+00
3.243835999999999942e+00
2.517570999999999781e+00
3.170919000000000043e+00
2.363665000000000127e+00
2.505028999999999950e+00
3.417089999999999961e+00
-2.435150999999999843e+00
3.032188000000000105e+00
2.960780999999999885e+00
3.289198999999999984e+00
2.711202999999999808e+00
2.869463000000000097e+00
-2.246757000000000115e+00
2.501784999999999926e+00
2.645954999999999835e+00
2.797082000000000068e+00
2.273461000000000176e+00
3.050454999999999917e+00
2.911293000000000131e+00
3.439388000000000112e+00
2.393374000000000112e+00
2.201204999999999856e+00
2.639883000000000202e+00
2.524596999999999980e+00
2.762328999999999812e+00
2.748435999999999879e+00
2.765851000000000059e+00
3.479254000000000069e+00
2.503233999999999959e+00
2.987168000000000045e+00
-1.950321999999999889e+00
-2.717541000000000206e+00
2.276378999999999930e+00
-2.312031999999999865e+00
-3.020547000000000093e+00
-2.942956000000000127e+00
-2.918880000000000141e+00
-2.624435000000000073e+00
2.390789999999999971e+00
1.799139999999999961e+00
-1.959993000000000096e+00
2.147942000000000018e+00
-2.467262999999999984e+00
2.546180000000000110e+00
-2.072770999999999919e+00
-2.048325000000000173e+00
-3.618551000000000073e+00
-2.634329000000000143e+00
3.205881999999999898e+00
1.856964000000000059e+00
-2.370305999999999802e+00
-2.341444000000000081e+00
2.505841999999999903e+00
3.052407000000000092e+00
2.429520000000000124e+00
-2.391677000000000053e+00
-3.168846999999999969e+00
-2.662385000000000002e+00
2.372749999999999915e+00
-1.882662999999999975e+00
-2.465158000000000182e+00
-2.839974000000000220e+00
2.222933999999999966e+00
-2.680020999999999987e+00
-2.569014999999999826e+00
-2.897797000000000178e+00
-2.774856000000000211e+00
-3.183526000000000078e+00
1.966193999999999997e+00
2.358864000000000072e+00
-2.510584999999999845e+00
-2.421666000000000096e+00
2.792181999999999942e+00
-2.673732000000000220e+00
-2.320011000000000045e+00
-2.974333000000000116e+00
-2.261918000000000095e+00
-2.652576999999999963e+00
-2.974257000000000151e+00
2.781168999999999780e+00
-3.218836000000000030e+00
2.660124000000000155e+00
3.012167999999999957e+00
-2.204298000000000091e+00
-2.279275999999999858e+00
-3.178608000000000100e+00
-3.193344000000000182e+00
-2.871875999999999873e+00
-3.350070999999999799e+00
-4.516640999999999906e+00
-3.695164000000000115e+00
-2.769241000000000064e+00
-3.343374999999999986e+00
-2.878111000000000086e+00
-3.761537999999999826e+00
-4.418314999999999770e+00
-3.022482999999999809e+00
-2.983461999999999836e+00
-3.501669000000000143e+00
-4.098076999999999970e+00
-3.564980999999999955e+00
3.215698999999999863e+00
-2.452420000000000044e+00
-3.360009999999999941e+00
-3.462864000000000164e+00
-2.808679999999999843e+00
-3.783336999999999950e+00
-3.155567000000000011e+00
-4.296719000000000399e+00
-4.289774999999999672e+00
-2.860292999999999974e+00
-3.061948999999999810e+00
-3.561463999999999963e+00
-2.539074999999999971e+00
-3.621862999999999833e+00
2.942467000000000166e+00
-2.445969999999999978e+00
2.873466000000000076e+00
-2.925149000000000221e+00
-3.576416000000000039e+00
3.032175000000000065e+00
-2.990600000000000147e+00
-2.519448000000000132e+00
-2.717153000000000151e+00
-2.816333999999999893e+00
-2.975845000000000073e+00
-3.394266000000000005e+00
-2.629112000000000116e+00
-2.843677000000000010e+00
2.988363000000000103e+00
-3.208499000000000212e+00
-3.552092000000000027e+00
-2.885669000000000040e+00
-2.805635999999999797e+00
-3.303764999999999841e+00
-3.276829999999999909e+00
-3.340897000000000006e+00
-2.712061999999999973e+00
2.443929999999999936e+00
-3.287673999999999985e+00
-3.530067999999999984e+00
-2.988112000000000101e+00
-2.886626999999999832e+00
-2.740883000000000180e+00
-3.830729999999999968e+00
-3.932484999999999786e+00
-2.931448000000000054e+00
-2.958501000000000047e+00
-2.723743999999999943e+00
-3.102252000000000010e+00
-4.091948999999999614e+00
-2.692401999999999962e+00
-3.350254000000000065e+00
-2.498092999999999897e+00
-2.787833000000000006e+00
-3.410461999999999883e+00
-2.695342000000000127e+00
-2.604026000000000174e+00
-2.801252999999999993e+00
-3.468945999999999863e+00
-3.155337999999999976e+00
-2.783440999999999832e+00
-2.780943999999999861e+00
2.750891999999999893e+00
-2.480774999999999952e+00
-3.140935999999999950e+00
-2.323640000000000150e+00
3.061190999999999995e+00
-2.948373000000000133e+00
-2.676832000000000100e+00
-3.112607000000000124e+00
-2.740489999999999871e+00
2.592404000000000153e+00
-2.474444999999999784e+00
-2.207749999999999879e+00
-2.112823000000000118e+00
-3.092051999999999801e+00
2.994085000000000107e+00
-3.050812000000000079e+00
-3.252606000000000108e+00
-3.250211000000000183e+00
-3.191475000000000062e+00
2.713745999999999992e+00
2.360182000000000002e+00
2.488459000000000199e+00
2.432371999999999979e+00
3.272513000000000005e+00
2.978073000000000192e+00
2.249033999999999978e+00
-2.820940999999999921e+00
2.500881000000000132e+00
2.726379000000000108e+00
3.178230000000000111e+00
2.458169999999999966e+00
2.895202999999999971e+00
2.857695999999999792e+00
3.815639000000000003e+00
3.081755999999999940e+00
2.681292000000000009e+00
2.309035000000000171e+00
-3.025687000000000015e+00
2.885755000000000070e+00
-2.838600000000000012e+00
2.402560999999999947e+00
2.770023999999999820e+00
2.701890000000000125e+00
3.498698000000000086e+00
2.398223999999999911e+00
2.172951999999999995e+00
2.832209000000000199e+00
2.872508999999999979e+00
2.647254000000000218e+00
2.950778999999999819e+00
2.408818999999999821e+00
2.723519000000000023e+00
2.835220000000000073e+00
3.201690999999999843e+00
2.247511999999999954e+00
-2.631774000000000058e+00
-2.984042999999999779e+00
3.543607000000000173e+00
-3.128851000000000049e+00
2.605637999999999899e+00
-2.043222000000000094e+00
2.712914000000000048e+00
2.953895999999999855e+00
2.120692000000000021e+00
2.390884999999999927e+00
-2.753102000000000160e+00
-2.644956000000000085e+00
2.790000000000000036e+00
-2.308933999999999820e+00
-2.916574999999999918e+00
2.424837999999999827e+00
2.794674000000000103e+00
-2.452399000000000218e+00
-2.442848000000000130e+00
-2.126103000000000076e+00
-2.326118999999999826e+00
2.871027999999999913e+00
-2.737867000000000051e+00
-2.680515999999999899e+00
-2.302763000000000115e+00
2.316505999999999954e+00
2.389340999999999937e+00
2.853915000000000202e+00
2.596065999999999985e+00
-2.703009000000000217e+00
-2.893997000000000153e+00
3.181945999999999941e+00
-2.276539000000000090e+00
-3.198961000000000165e+00
3.079344999999999999e+00
2.982238000000000167e+00
3.911795000000000133e+00
2.356412999999999869e+00
-2.363849000000000089e+00
-3.245778000000000052e+00
3.459079000000000015e+00
-2.732121999999999939e+00
2.513757000000000019e+00
3.005825999999999887e+00
2.576773000000000202e+00
3.058454999999999924e+00
3.215721999999999969e+00
2.085916999999999799e+00
2.970530999999999811e+00
2.910982000000000181e+00
3.201592000000000215e+00
-2.553126999999999924e+00
2.755024000000000139e+00
-2.572505000000000042e+00
2.776470999999999911e+00
2.695618000000000070e+00
2.074886999999999926e+00
-2.528553000000000051e+00
-2.286459999999999937e+00
3.225941000000000169e+00
-2.596226999999999840e+00
-2.512154999999999916e+00
2.702824999999999811e+00
2.999750000000000139e+00
2.210043999999999897e+00
2.418595999999999968e+00
-2.368380000000000152e+00
-2.299008000000000163e+00
-2.788114000000000203e+00
2.880611000000000033e+00
-2.425720000000000098e+00
2.553005999999999887e+00
2.364945000000000075e+00
2.568318000000000101e+00
2.619873999999999814e+00
2.473936999999999831e+00
-2.746191000000000049e+00
2.323837999999999848e+00
2.733605999999999980e+00
-2.633798999999999779e+00
2.521215999999999902e+00
2.813525999999999971e+00
-3.308425000000000171e+00
-2.243815999999999811e+00
3.089939999999999909e+00
3.075702000000000158e+00
2.758922000000000097e+00
2.534053999999999807e+00
3.139587999999999823e+00
-2.335938000000000070e+00
-2.479451000000000072e+00
-2.975314000000000014e+00
2.636258999999999908e+00
2.336536999999999864e+00
2.659333000000000169e+00
3.321651000000000131e+00
-2.327821000000000140e+00
-2.439127000000000045e+00
3.116211999999999982e+00
-2.495479000000000003e+00
2.532537000000000038e+00
2.465669000000000111e+00
2.199568999999999885e+00
2.380749999999999922e+00
-3.192518999999999885e+00
2.342941999999999858e+00
2.052621999999999947e+00
2.766551999999999900e+00
-1.965311999999999948e+00
-3.207749999999999879e+00
3.049179999999999779e+00
-2.755673999999999957e+00
2.494844000000000062e+00
2.286458999999999797e+00
2.882066000000000017e+00
2.516475999999999935e+00
-3.064220999999999862e+00
3.455379999999999896e+00
2.097748999999999864e+00
2.898273000000000099e+00
-2.638043999999999834e+00
2.510514999999999830e+00
-2.260320999999999803e+00
-2.830988000000000060e+00
2.293747999999999898e+00
5.081031000000000297e+00
-6.342961999999999989e+00
-9.212320000000000064e+00
-1.145817300000000039e+01
-9.144904000000000366e+00
-9.343550999999999718e+00
-1.289455599999999968e+01
-8.718652999999999764e+00
-1.124264999999999937e+01
-9.672675999999999163e+00
8.351794999999999192e+00
1.117966000000000015e+01
1.348894199999999977e+01
1.412899900000000031e+01
9.959049000000000262e+00
8.928122999999999365e+00
9.594900000000000873e+00
7.707644000000000162e+00
-8.197048999999999808e+00
-8.193246000000000251e+00
-8.864394000000000773e+00
1.004509999999999970e+01
9.605104000000000752e+00
-1.293794600000000017e+01
-1.327870799999999996e+01
-1.343165199999999970e+01
-1.694773700000000005e+01
-1.875870799999999861e+01
1.646103000000000094e+01
-1.765755800000000164e+01
-1.619507600000000025e+01
1.412244399999999978e+01
-1.439525500000000058e+01
-1.423597900000000038e+01
-1.393845400000000012e+01
1.381801100000000027e+01
1.791733100000000078e+01
1.822607800000000111e+01
1.725455399999999884e+01
-1.990011399999999853e+01
1.811602699999999899e+01
1.847613700000000136e+01
-2.096411300000000111e+01
-1.607029599999999903e+01
-1.436850100000000019e+01
-1.315988399999999992e+01
-1.359013000000000027e+01
-1.503112400000000015e+01
-1.388142500000000013e+01
-1.269175100000000000e+01
-1.026816999999999958e+01
-1.354669799999999924e+01
-1.217862799999999979e+01
-1.046850899999999918e+01
1.010997799999999991e+01
7.820420999999999623e+00
-8.333769999999999456e+00
-7.254667999999999672e+00
-9.005179999999999296e+00
-8.573899000000000825e+00
-7.733959999999999724e+00
-5.716701999999999728e+00
-6.518887999999999572e+00
-6.107147000000000325e+00
-7.089859999999999829e+00
-4.339195000000000135e+00
4.284690999999999583e+00
-5.920528000000000013e+00
-5.994577999999999740e+00
-5.883579000000000114e+00
-4.193007999999999846e+00
-5.315241000000000327e+00
-4.384352999999999945e+00
-3.949275000000000091e+00
-4.632799999999999585e+00
-3.150351000000000123e+00
-2.968637000000000192e+00
-4.001592999999999734e+00
-3.504868999999999790e+00
-3.207494000000000067e+00
-4.587870999999999810e+00
-2.915995999999999810e+00
-3.657557000000000169e+00
-2.849930000000000074e+00
-4.051527000000000100e+00
-3.449511999999999912e+00
2.197750999999999788e+00
2.866222000000000047e+00
2.575064999999999937e+00
-2.503159999999999830e+00
2.597653999999999908e+00
-2.449705999999999939e+00
2.732418000000000013e+00
-3.363328000000000095e+00
2.251186000000000131e+00
2.684769999999999879e+00
-2.827627000000000113e+00
2.860402999999999807e+00
-2.215841000000000172e+00
-2.407805999999999891e+00
-2.644496000000000180e+00
2.692029999999999923e+00
3.009422999999999959e+00
-3.650831999999999855e+00
-2.612271999999999927e+00
-2.660102999999999884e+00
3.238396999999999970e+00
3.138266999999999918e+00
-2.814309000000000172e+00
-2.580119999999999969e+00
-3.090637000000000079e+00
-3.628314000000000039e+00
-2.717424999999999979e+00
-3.103181000000000189e+00
-2.981218999999999841e+00
-2.797855000000000203e+00
2.675946000000000158e+00
-2.925129999999999786e+00
-2.163660999999999834e+00
-3.031409000000000020e+00
-2.906442999999999888e+00
-2.811949999999999950e+00
-3.374283999999999839e+00
-2.605497999999999870e+00
-3.109529999999999905e+00
-3.027318000000000175e+00
3.011289999999999800e+00
-2.713042000000000176e+00
-3.006581000000000170e+00
-2.920123999999999942e+00
-2.989847999999999839e+00
-3.250328999999999802e+00
-3.073450999999999933e+00
-4.244856999999999658e+00
4.755390000000000228e+00
-6.130240999999999829e+00
-8.394949999999999690e+00
-1.062409099999999995e+01
9.642827999999999733e+00
-1.053663000000000061e+01
-1.298465400000000081e+01
-8.646561000000000163e+00
-9.589885000000000659e+00
-7.630446000000000062e+00
8.357326999999999728e+00
1.094384400000000035e+01
1.252749700000000033e+01
1.254643500000000067e+01
9.887672999999999490e+00
-7.575706000000000273e+00
7.993568999999999924e+00
7.565267999999999660e+00
6.263785999999999632e+00
6.896999000000000102e+00
7.167695000000000149e+00
-9.074146999999999963e+00
9.274971999999999994e+00
-1.129323600000000027e+01
-1.285358800000000024e+01
9.884541999999999717e+00
-9.561498999999999526e+00
9.626158000000000214e+00
-9.604120999999999242e+00
9.189004000000000616e+00
1.110929999999999929e+01
9.861000999999999905e+00
8.225061999999999429e+00
9.639255000000000351e+00
-9.929147999999999641e+00
-9.300720999999999350e+00
6.768796000000000035e+00
6.623675999999999675e+00
8.121460000000000790e+00
9.090154999999999319e+00
1.034820099999999954e+01
9.381752999999999787e+00
1.258061499999999988e+01
1.192771800000000049e+01
-1.201068399999999947e+01
1.153527200000000086e+01
8.859567000000000192e+00
-1.062241900000000072e+01
-9.865997000000000128e+00
-7.798543999999999699e+00
8.866941999999999879e+00
6.815911999999999971e+00
8.639927999999999386e+00
9.688402999999999210e+00
-8.269643999999999551e+00
-8.240662000000000376e+00
-6.819963999999999693e+00
-6.909453000000000067e+00
-4.972469000000000250e+00
4.981797000000000253e+00
4.713688999999999574e+00
5.989251999999999576e+00
5.980647000000000268e+00
-5.669160999999999895e+00
6.227046999999999777e+00
-4.864887999999999657e+00
-6.200156999999999918e+00
-5.263550999999999647e+00
-3.433100000000000041e+00
-3.566003999999999952e+00
2.567931000000000186e+00
3.776495999999999853e+00
4.359947000000000017e+00
-2.982540999999999887e+00
-2.706690000000000040e+00
-2.588953000000000060e+00
-3.442539000000000016e+00
4.330015000000000391e+00
-4.610314999999999941e+00
-2.772720000000000073e+00
2.555477999999999916e+00
3.274144000000000165e+00
3.467020000000000213e+00
-2.881880999999999915e+00
-2.999353999999999854e+00
-2.762414999999999843e+00
2.990461999999999954e+00
2.856199999999999850e+00
-4.043625999999999721e+00
2.622323999999999877e+00
3.363999000000000184e+00
3.259053999999999895e+00
2.974838000000000093e+00
3.307075999999999905e+00
3.111825000000000063e+00
3.093919000000000086e+00
-3.152263000000000037e+00
3.503718000000000110e+00
-3.377066999999999819e+00
2.771994999999999987e+00
3.825972999999999846e+00
2.651984999999999815e+00
4.008522000000000141e+00
4.019254000000000104e+00
3.193265999999999938e+00
3.314058000000000170e+00
3.298900999999999861e+00
-3.387595000000000134e+00
2.533560000000000034e+00
3.134179000000000048e+00
2.941313000000000066e+00
2.898934999999999818e+00
3.203551000000000037e+00
2.782237999999999989e+00
-3.184705000000000119e+00
4.358132999999999591e+00
4.251974999999999838e+00
-3.901577000000000073e+00
3.847655000000000047e+00
3.840545000000000098e+00
2.717439000000000160e+00
-3.563613000000000142e+00
-4.216766999999999932e+00
2.510673000000000155e+00
3.141779000000000099e+00
-3.057293000000000038e+00
3.033764999999999823e+00
-3.070349000000000217e+00
3.110949000000000186e+00
3.003976000000000202e+00
2.897848999999999897e+00
-3.268841000000000108e+00
4.506244999999999834e+00
3.033377000000000212e+00
2.776711999999999847e+00
3.330942999999999987e+00
2.891465000000000174e+00
3.152900999999999954e+00
2.713694999999999968e+00
-2.990629999999999900e+00
3.229727000000000015e+00
-3.975188000000000166e+00
-3.303605000000000125e+00
5.252748999999999668e+00
6.149014000000000202e+00
7.484541000000000111e+00
1.064907400000000059e+01
8.879056000000000282e+00
9.804634000000000071e+00
9.456208000000000169e+00
1.120975900000000003e+01
1.370058000000000042e+01
1.104852900000000027e+01
-8.239095000000000724e+00
-1.133855299999999922e+01
-1.237789199999999923e+01
-9.096515000000000128e+00
7.709564999999999557e+00
9.258554000000000173e+00
8.109899000000000413e+00
9.575236999999999554e+00
7.526886000000000188e+00
8.345862999999999587e+00
9.775569000000000841e+00
1.304984100000000069e+01
1.009823399999999971e+01
1.226811599999999913e+01
1.564002100000000084e+01
1.265704599999999935e+01
1.451088000000000022e+01
1.239490100000000083e+01
1.110966299999999940e+01
1.171022100000000066e+01
1.170544699999999949e+01
1.174821099999999952e+01
1.004128399999999921e+01
1.183852399999999960e+01
1.203779600000000016e+01
1.131809900000000013e+01
9.983952999999999633e+00
1.070835399999999993e+01
1.103830999999999918e+01
1.054870400000000075e+01
8.936586000000000141e+00
-7.053748999999999825e+00
-9.947286000000000072e+00
-1.254115400000000058e+01
9.353040999999999272e+00
8.418642000000000181e+00
8.600592000000000681e+00
-9.075124999999999886e+00
-8.925376999999999228e+00
7.646618000000000137e+00
7.140621000000000329e+00
-6.334437000000000317e+00
-7.671554999999999680e+00
7.830790999999999613e+00
-7.836012000000000199e+00
-6.697652999999999857e+00
7.006175999999999959e+00
6.953833999999999627e+00
5.292392999999999681e+00
3.799240000000000173e+00
3.811205000000000176e+00
-5.434166000000000274e+00
-6.235110999999999848e+00
5.069049999999999834e+00
4.034228999999999843e+00
-5.014380000000000059e+00
-5.525498999999999938e+00
-4.727835999999999927e+00
-3.050246000000000013e+00
-3.741540000000000088e+00
3.160366999999999926e+00
-3.676622000000000057e+00
4.570425000000000182e+00
2.878436999999999912e+00
3.156105999999999856e+00
3.220800000000000107e+00
-3.257753999999999817e+00
-3.186357000000000106e+00
3.327411000000000119e+00
2.977389000000000063e+00
3.652957999999999927e+00
3.684347999999999956e+00
2.851808999999999816e+00
3.305473000000000106e+00
3.288454000000000210e+00
2.750662000000000162e+00
2.822694999999999954e+00
2.561707000000000178e+00
-3.016109999999999847e+00
-2.796213999999999977e+00
3.253516999999999992e+00
3.543375999999999859e+00
2.151803000000000132e+00
-3.471411999999999942e+00
2.723097999999999796e+00
2.593609999999999971e+00
3.562228999999999868e+00
2.468030999999999864e+00
3.473050999999999888e+00
3.526853000000000016e+00
3.506218000000000057e+00
2.659079999999999888e+00
2.425660000000000149e+00
3.323198999999999792e+00
2.852717999999999865e+00
3.792104000000000141e+00
3.400341000000000058e+00
3.278741999999999823e+00
2.630713000000000079e+00
2.985418000000000127e+00
3.633537000000000017e+00
2.855747000000000035e+00
3.279059000000000168e+00
3.261363999999999930e+00
3.769385000000000208e+00
2.894057000000000102e+00
3.098821000000000048e+00
3.003785999999999845e+00
2.990569999999999951e+00
3.113239999999999785e+00
2.888936999999999866e+00
3.182335999999999832e+00
4.014180999999999777e+00
3.915398000000000156e+00
4.863447999999999993e+00
2.611393000000000075e+00
3.001914999999999889e+00
3.303326999999999902e+00
2.933250000000000135e+00
3.544582000000000122e+00
2.996722999999999804e+00
3.346948999999999952e+00
3.550886999999999905e+00
3.754052000000000167e+00
3.913365999999999900e+00
3.316342000000000123e+00
3.125436999999999799e+00
3.107841000000000076e+00
4.098329999999999806e+00
3.232971000000000039e+00
-2.527932999999999986e+00
5.102782999999999625e+00
3.313743999999999801e+00
5.347231999999999985e+00
6.617435999999999652e+00
7.970534999999999926e+00
1.160474199999999989e+01
7.747972999999999999e+00
9.154628999999999905e+00
1.015812200000000054e+01
8.732554000000000372e+00
1.140605700000000056e+01
1.086762599999999956e+01
7.017722000000000016e+00
-8.696180999999999273e+00
-1.066658600000000057e+01
-8.496765999999999153e+00
-6.363065999999999889e+00
7.481224000000000096e+00
-7.470391000000000226e+00
7.884069000000000216e+00
8.826817999999999387e+00
8.183776999999999191e+00
1.078458900000000042e+01
1.343429700000000082e+01
1.116139500000000062e+01
9.673832000000000875e+00
1.344846199999999925e+01
9.993565999999999505e+00
1.252847500000000025e+01
1.139437000000000033e+01
9.590858000000000771e+00
1.009204899999999938e+01
9.976684000000000552e+00
9.526258000000000337e+00
1.063285300000000078e+01
1.215188999999999986e+01
9.977059999999999818e+00
1.031672499999999992e+01
9.129989000000000132e+00
9.829952999999999719e+00
8.643917999999999324e+00
8.894163999999999959e+00
-7.546784999999999854e+00
-8.770215000000000316e+00
-7.498305000000000220e+00
-1.086611000000000082e+01
-1.091409900000000022e+01
-8.916069000000000244e+00
7.221766999999999825e+00
-7.415862999999999872e+00
-8.678718999999999184e+00
-5.715950000000000308e+00
-5.250999000000000194e+00
-6.558262000000000036e+00
-6.007712999999999859e+00
-8.243071000000000481e+00
-7.350596999999999603e+00
-6.329329000000000427e+00
-5.261288000000000409e+00
-4.265011000000000330e+00
-5.262160999999999866e+00
-3.632176999999999989e+00
-4.446754999999999569e+00
-3.178179999999999783e+00
-4.454606000000000066e+00
-5.792492000000000196e+00
-4.467025999999999719e+00
-4.552851000000000425e+00
-5.031647999999999676e+00
-3.781515999999999877e+00
-2.608017999999999947e+00
-3.355456000000000216e+00
3.023660000000000014e+00
-2.483347999999999889e+00
-4.036270000000000024e+00
-2.814083000000000112e+00
-3.145008999999999943e+00
-2.705527000000000015e+00
2.531085000000000029e+00
3.041352999999999973e+00
-2.605840999999999852e+00
-2.917193000000000147e+00
-2.776994000000000185e+00
-2.824774999999999814e+00
-3.104035999999999795e+00
-3.434020999999999990e+00
-3.238192000000000181e+00
3.171600000000000197e+00
3.232432999999999890e+00
3.671475000000000044e+00
3.118015999999999899e+00
3.248723000000000027e+00
-2.591737000000000180e+00
-2.955578000000000038e+00
-2.713775000000000048e+00
-3.171702999999999939e+00
2.892185000000000006e+00
3.052100999999999953e+00
3.579727999999999799e+00
3.500083000000000055e+00
3.083477999999999941e+00
-2.785292999999999797e+00
-3.071239999999999970e+00
-4.053781999999999996e+00
-2.661535999999999902e+00
-2.554212000000000149e+00
2.804574999999999818e+00
3.953898999999999830e+00
3.030861999999999945e+00
3.602796000000000110e+00
3.410806000000000004e+00
-2.981905999999999946e+00
-4.217783999999999978e+00
3.057002000000000219e+00
-3.001907999999999799e+00
3.288148000000000071e+00
3.334417000000000186e+00
3.866296000000000177e+00
3.697913999999999923e+00
3.000662000000000162e+00
3.926956000000000113e+00
3.348996999999999780e+00
4.104592000000000240e+00
2.717956000000000039e+00
-2.791482999999999937e+00
-3.819665999999999784e+00
3.814305000000000057e+00
-3.160620000000000207e+00
3.375601000000000074e+00
3.317457999999999796e+00
3.133989999999999831e+00
3.111061999999999994e+00
3.168381999999999810e+00
3.338255000000000194e+00
3.134507999999999850e+00
-2.940389000000000141e+00
4.230267999999999695e+00
4.228580000000000005e+00
3.532469999999999999e+00
3.942779999999999951e+00
3.592229999999999812e+00
3.092035000000000089e+00
2.942499999999999893e+00
2.617277000000000076e+00
3.388954000000000022e+00
2.749988000000000099e+00
3.872621000000000091e+00
3.046567000000000025e+00
3.275266999999999928e+00
2.832516000000000034e+00
2.714116000000000195e+00
3.651564000000000032e+00
3.370927000000000007e+00
2.755962999999999941e+00
3.284769999999999968e+00
3.958032999999999912e+00
-3.355303000000000146e+00
3.291634000000000171e+00
3.470925999999999956e+00
3.190093000000000067e+00
3.277705000000000091e+00
3.337845000000000173e+00
-3.098109000000000002e+00
3.457253999999999827e+00
4.535575999999999830e+00
6.799792000000000058e+00
7.602930999999999884e+00
1.048228600000000021e+01
1.348802099999999982e+01
9.196929000000000798e+00
1.061457399999999929e+01
8.221002000000000365e+00
9.973045000000000826e+00
9.220418999999999699e+00
7.913288999999999795e+00
7.661855000000000082e+00
8.300760000000000360e+00
9.083940000000000126e+00
1.079680699999999938e+01
1.024535400000000074e+01
-8.900845999999999592e+00
7.575994999999999813e+00
-8.161896999999999736e+00
8.510979000000000738e+00
7.860986999999999725e+00
1.021572899999999962e+01
7.184126000000000012e+00
-7.167816000000000187e+00
7.517946000000000240e+00
9.486259000000000441e+00
1.224461600000000061e+01
9.093332999999999444e+00
-7.110656999999999783e+00
7.564738000000000184e+00
9.966461000000000681e+00
1.098076700000000017e+01
6.940043000000000184e+00
-4.609016999999999697e+00
6.557087000000000110e+00
8.527466000000000435e+00
1.047442099999999954e+01
7.217108999999999774e+00
-6.742605000000000182e+00
5.243170000000000108e+00
6.408311999999999564e+00
5.049146000000000356e+00
4.255724999999999980e+00
5.110894000000000048e+00
6.119475000000000442e+00
7.191976000000000369e+00
7.573522999999999783e+00
-3.881210999999999967e+00
4.122971999999999859e+00
6.441508999999999929e+00
6.716819000000000095e+00
3.624767999999999990e+00
2.675224000000000046e+00
-3.630202000000000151e+00
5.630930000000000213e+00
5.748556999999999917e+00
2.780540999999999929e+00
-3.075254999999999850e+00
-2.917530000000000179e+00
3.457787999999999862e+00
3.985374999999999890e+00
3.631994000000000167e+00
3.340453999999999812e+00
2.989193000000000211e+00
4.414715000000000167e+00
4.536412000000000333e+00
-4.167029000000000316e+00
2.480402000000000218e+00
-3.343510999999999900e+00
-3.177738000000000174e+00
-2.781855000000000189e+00
3.197499999999999787e+00
3.552922999999999831e+00
3.627151000000000014e+00
3.491416000000000075e+00
-2.682881000000000071e+00
-3.713366999999999862e+00
-2.985662000000000038e+00
-3.141115999999999797e+00
-2.820819000000000187e+00
3.420837999999999823e+00
3.265007999999999910e+00
3.260996000000000006e+00
2.951420000000000154e+00
-2.792456000000000049e+00
2.739154000000000089e+00
-2.765026999999999902e+00
-2.544191999999999787e+00
-3.159616999999999898e+00
-3.344316000000000066e+00
3.339992000000000072e+00
3.644098000000000059e+00
3.191990999999999801e+00
2.555594999999999839e+00
3.029987000000000208e+00
2.434083000000000219e+00
2.504364999999999952e+00
-3.216438999999999826e+00
-3.189916000000000196e+00
3.048106000000000204e+00
2.604605999999999977e+00
-2.669903000000000137e+00
2.994720000000000049e+00
2.803792000000000062e+00
3.131838999999999817e+00
-4.214695999999999998e+00
5.488381999999999650e+00
-6.530752999999999808e+00
-7.404222999999999999e+00
1.070933899999999994e+01
9.237681999999999505e+00
1.196950900000000040e+01
1.336467000000000027e+01
1.090715199999999996e+01
-7.877669000000000032e+00
1.006564400000000070e+01
1.179069499999999948e+01
1.324411500000000075e+01
1.103605800000000059e+01
1.313376599999999961e+01
1.438259900000000080e+01
1.089907900000000041e+01
-1.048972700000000025e+01
1.104252999999999929e+01
9.543322999999999112e+00
-9.069425999999999988e+00
-9.015202000000000382e+00
1.205014500000000055e+01
1.372142000000000017e+01
1.440363100000000074e+01
1.604053100000000143e+01
1.732874999999999943e+01
1.507153600000000004e+01
1.356783800000000006e+01
1.265349900000000005e+01
1.473895800000000023e+01
1.221894299999999944e+01
1.089002299999999934e+01
-1.327794699999999928e+01
-1.319895600000000080e+01
1.331345499999999937e+01
-1.311772500000000008e+01
1.571046699999999952e+01
1.393553299999999950e+01
-1.097599499999999928e+01
-1.156889499999999948e+01
1.174748600000000032e+01
-8.944013999999999243e+00
1.096587500000000048e+01
1.156194099999999914e+01
1.011819999999999986e+01
1.317918700000000065e+01
9.702476000000000766e+00
1.158887299999999954e+01
1.398356700000000075e+01
1.149891900000000078e+01
-6.050202999999999776e+00
-5.692658999999999914e+00
-6.619779000000000302e+00
7.991414999999999935e+00
1.008921999999999919e+01
7.078401000000000387e+00
-5.738817000000000057e+00
5.459139000000000408e+00
6.605819999999999581e+00
6.707345000000000113e+00
4.266119999999999912e+00
-3.863100000000000200e+00
3.695056999999999814e+00
6.045265999999999806e+00
7.437749000000000166e+00
4.701520000000000366e+00
3.600105999999999806e+00
3.737271999999999927e+00
3.450737000000000165e+00
3.494930000000000092e+00
-2.671063000000000187e+00
3.136105000000000143e+00
3.703129000000000115e+00
4.264211000000000418e+00
5.164290000000000269e+00
2.802032000000000078e+00
3.024446999999999885e+00
2.905696999999999974e+00
-3.019864000000000104e+00
-2.658673999999999982e+00
2.392662000000000067e+00
2.405393000000000114e+00
3.255917000000000172e+00
3.725277999999999867e+00
2.519289000000000112e+00
2.465138000000000051e+00
-2.749931999999999821e+00
-3.532750000000000057e+00
3.737988999999999784e+00
-3.393320000000000114e+00
3.624892000000000003e+00
2.831407000000000007e+00
2.850248000000000115e+00
2.556939999999999991e+00
2.866626999999999814e+00
3.396907000000000121e+00
-3.632547000000000192e+00
-4.304185000000000372e+00
-3.081328000000000067e+00
-3.729652999999999885e+00
-3.412746999999999975e+00
-3.492585000000000051e+00
-2.617904999999999927e+00
2.799736999999999920e+00
-2.948154999999999859e+00
-3.169179999999999886e+00
-3.552491999999999983e+00
-3.810932999999999904e+00
-3.988859999999999850e+00
-4.737820000000000142e+00
-3.407827000000000162e+00
-3.381311999999999873e+00
-2.722818999999999878e+00
-2.808212999999999848e+00
2.885120999999999825e+00
-3.817428000000000043e+00
-3.967932999999999932e+00
-4.685741000000000156e+00
-3.907674000000000092e+00
-3.973558999999999841e+00
-3.994134999999999991e+00
-3.173725000000000129e+00
-2.336352000000000206e+00
5.727451000000000292e+00
6.725278000000000311e+00
9.873585999999999530e+00
-1.019650200000000062e+01
-7.729060999999999737e+00
-8.655265999999999238e+00
9.445126999999999384e+00
7.545869999999999855e+00
9.047663000000000011e+00
1.255678900000000020e+01
1.771788899999999956e+01
1.874255799999999894e+01
1.071324800000000010e+01
9.133651000000000408e+00
1.012344399999999922e+01
1.030050100000000057e+01
-7.440114999999999590e+00
9.823342000000000240e+00
-1.192843700000000062e+01
-1.198090900000000047e+01
1.283728900000000017e+01
1.273251400000000011e+01
1.269351100000000088e+01
1.176033900000000010e+01
-1.106588400000000050e+01
1.057354600000000033e+01
-9.588013999999999371e+00
-1.164173399999999958e+01
1.127123300000000050e+01
1.315590199999999932e+01
9.502945000000000420e+00
1.155346100000000042e+01
-9.604473999999999734e+00
-1.224693199999999926e+01
8.678948000000000107e+00
-9.256622999999999379e+00
-1.038936700000000002e+01
-1.287024399999999957e+01
-9.698112999999999317e+00
-9.494063999999999837e+00
-8.987056000000000822e+00
-9.155255999999999617e+00
-1.092888199999999976e+01
-9.995673000000000030e+00
-7.666405000000000136e+00
6.858325999999999922e+00
9.959269000000000815e+00
1.273734699999999975e+01
9.734602000000000643e+00
7.260880000000000223e+00
6.510155000000000136e+00
7.909832999999999892e+00
-8.076427999999999940e+00
-7.293098999999999776e+00
-5.398731999999999864e+00
-6.974922000000000288e+00
-6.643930000000000113e+00
8.617530999999999608e+00
5.332216999999999985e+00
-6.527706000000000230e+00
-6.283204999999999707e+00
-5.018670000000000186e+00
4.823611999999999789e+00
-4.298316999999999943e+00
3.415849000000000135e+00
-4.923968999999999596e+00
6.576896999999999771e+00
6.139389000000000429e+00
5.188310000000000421e+00
5.325313999999999659e+00
-3.591152999999999818e+00
4.236550000000000260e+00
-4.320450000000000124e+00
-2.939538000000000206e+00
-3.535194000000000170e+00
-3.356002000000000152e+00
4.920149000000000328e+00
-3.287930999999999937e+00
-2.767161000000000204e+00
-3.274894999999999889e+00
-3.432653999999999872e+00
-3.655876000000000126e+00
-3.733967999999999954e+00
-3.605792999999999804e+00
2.784100000000000019e+00
-2.832031000000000187e+00
-3.338550000000000129e+00
-3.129634999999999945e+00
-2.897734999999999950e+00
-2.688654999999999795e+00
-2.456001999999999796e+00
-2.930814999999999948e+00
-2.656001999999999974e+00
-2.730097999999999914e+00
-2.933775999999999939e+00
-2.943022000000000027e+00
-3.057535000000000114e+00
3.078087000000000018e+00
3.342010000000000147e+00
3.382022000000000084e+00
2.428523000000000209e+00
-2.996550000000000047e+00
-3.565564999999999873e+00
-2.985319000000000056e+00
-2.634244999999999948e+00
-3.196668999999999983e+00
-2.778566999999999787e+00
-3.467985000000000095e+00
-3.602953999999999990e+00
2.617919999999999803e+00
-2.716750000000000220e+00
-3.008014000000000188e+00
2.873111000000000193e+00
-3.346203000000000038e+00
3.938880999999999855e+00
6.376663999999999888e+00
7.666057999999999595e+00
8.425698000000000576e+00
7.370207999999999871e+00
-6.304915000000000269e+00
8.333776999999999546e+00
8.060575999999999297e+00
5.725469999999999615e+00
8.555436000000000263e+00
1.234498100000000065e+01
1.676585400000000092e+01
1.215162499999999923e+01
9.024274000000000129e+00
8.586294999999999789e+00
9.172306000000000736e+00
6.145718999999999710e+00
7.789775999999999812e+00
1.088087499999999963e+01
-1.076093400000000067e+01
1.114637699999999931e+01
1.291289500000000068e+01
9.144883000000000095e+00
9.934568999999999761e+00
-9.589861000000000857e+00
1.004801199999999994e+01
8.565428000000000708e+00
-9.889877000000000251e+00
1.040410100000000071e+01
1.016146999999999956e+01
1.018393000000000015e+01
9.719782999999999618e+00
9.618603000000000236e+00
-9.802030000000000243e+00
-1.172451299999999996e+01
8.658863000000000198e+00
1.148889899999999997e+01
-9.362871000000000166e+00
-9.675181000000000253e+00
8.942268999999999579e+00
8.539595000000000269e+00
8.213604000000000127e+00
-7.823960999999999721e+00
-8.134510000000000574e+00
-9.016481000000000634e+00
6.198255999999999766e+00
8.530818999999999264e+00
8.811538999999999788e+00
1.111538099999999929e+01
9.104734000000000549e+00
6.851020000000000110e+00
6.016650000000000276e+00
7.932665000000000077e+00
7.109541000000000111e+00
-5.304039999999999644e+00
-4.453508000000000244e+00
4.938725999999999949e+00
4.824867000000000239e+00
7.626490999999999687e+00
4.899861999999999718e+00
-5.839027999999999885e+00
-4.432154999999999845e+00
4.970296000000000269e+00
4.079007999999999967e+00
-4.285307999999999673e+00
3.590449000000000002e+00
-3.331199999999999939e+00
4.222328000000000081e+00
5.636336000000000013e+00
4.229707999999999579e+00
3.757892000000000010e+00
-3.247908999999999935e+00
3.909240000000000048e+00
3.001339000000000201e+00
3.591870000000000118e+00
-3.208877000000000201e+00
-2.890369999999999884e+00
4.015691000000000344e+00
-3.098977999999999788e+00
-3.445838999999999874e+00
-3.639848999999999890e+00
-3.566314999999999902e+00
3.443370999999999960e+00
-2.923646000000000189e+00
3.230503999999999820e+00
-2.880393000000000203e+00
-2.354763000000000162e+00
-3.787033999999999789e+00
-3.415000000000000036e+00
3.150233000000000061e+00
-2.485374999999999890e+00
-3.296149000000000218e+00
-2.679101000000000177e+00
3.467661999999999800e+00
2.854461000000000137e+00
-3.085728000000000026e+00
-2.773197999999999830e+00
-3.806855999999999796e+00
-3.597653000000000212e+00
-3.106266999999999889e+00
3.333080999999999960e+00
-3.632016999999999829e+00
-2.875227999999999895e+00
3.339214000000000127e+00
-3.831849000000000061e+00
-2.415545999999999971e+00
-4.187953000000000259e+00
-3.727879999999999860e+00
3.458779999999999966e+00
-3.068783999999999956e+00
-3.352891000000000066e+00
-3.160085000000000033e+00
3.146463999999999928e+00
3.848335000000000061e+00
-3.719164000000000136e+00
-2.935007000000000144e+00
-3.923853999999999953e+00
-3.994610999999999912e+00
-4.438359000000000165e+00
-3.172613000000000127e+00
-3.429431000000000118e+00
3.788257000000000208e+00
3.686250999999999944e+00
-3.672165000000000123e+00
-3.370915000000000106e+00
-3.566304000000000141e+00
-5.057045999999999708e+00
-3.735415999999999848e+00
-3.717095000000000038e+00
-3.830890999999999824e+00
-3.716680000000000206e+00
3.616371000000000002e+00
3.739179000000000030e+00
-4.136262000000000327e+00
-3.106533000000000211e+00
-3.722780000000000200e+00
-4.438981000000000066e+00
-4.292289000000000243e+00
3.682735999999999787e+00
-4.002371000000000123e+00
-3.438863000000000003e+00
3.224159000000000219e+00
-3.852193000000000200e+00
-3.514053999999999789e+00
-3.037170999999999843e+00
-4.206516999999999840e+00
-3.589442000000000021e+00
-4.262567999999999913e+00
-3.209623999999999810e+00
-3.170351999999999837e+00
3.191743000000000219e+00
4.018394999999999939e+00
-3.498775999999999886e+00
-3.082470999999999961e+00
-3.443483000000000072e+00
-3.804635999999999907e+00
-3.566190000000000193e+00
-3.991179999999999950e+00
3.739975999999999967e+00
3.427427999999999919e+00
4.077927999999999997e+00
-3.298849999999999838e+00
-3.192019999999999857e+00
-2.849486000000000185e+00
3.179775999999999936e+00
-4.604887999999999870e+00
3.368885000000000129e+00
3.490260999999999836e+00
3.109154000000000195e+00
3.320200999999999958e+00
3.980081999999999898e+00
-3.492306000000000132e+00
2.867316999999999894e+00
3.044976000000000127e+00
-3.605833000000000066e+00
4.321695000000000064e+00
3.635212000000000110e+00
-3.030435000000000212e+00
3.014132000000000033e+00
4.259476000000000262e+00
4.096238999999999741e+00
2.779545000000000154e+00
3.201935000000000198e+00
3.787589000000000095e+00
4.016172000000000075e+00
3.343255999999999784e+00
3.273801999999999879e+00
3.753887000000000196e+00
4.064364000000000310e+00
4.546460999999999864e+00
3.245433999999999930e+00
3.645990999999999982e+00
3.090505999999999975e+00
3.129208999999999907e+00
3.963386999999999993e+00
3.606631000000000142e+00
3.452733999999999970e+00
4.391624000000000194e+00
-2.996256999999999948e+00
3.552281999999999940e+00
-3.077370000000000161e+00
3.274618999999999946e+00
2.779087999999999781e+00
-4.102994999999999948e+00
3.551454999999999806e+00
3.364414000000000016e+00
3.327493000000000034e+00
2.998921000000000170e+00
4.069106999999999807e+00
2.905893999999999977e+00
2.653500999999999888e+00
3.155772999999999939e+00
3.213868999999999865e+00
3.973837000000000064e+00
-2.796895999999999827e+00
3.727510000000000101e+00
3.433193999999999857e+00
3.601300999999999863e+00
3.969241999999999937e+00
-2.601733999999999991e+00
3.652137000000000189e+00
3.086456000000000088e+00
-4.243041999999999980e+00
3.463725999999999861e+00
-2.731116999999999795e+00
3.438333000000000084e+00
3.202412999999999954e+00
2.690465000000000106e+00
2.923817000000000110e+00
3.236054000000000208e+00
2.809337000000000195e+00
-3.114505999999999997e+00
-3.478800000000000114e+00
-3.378931000000000129e+00
-3.018397000000000219e+00
3.848491999999999802e+00
3.441813999999999929e+00
3.378645999999999816e+00
-2.577983999999999831e+00
-2.618196000000000190e+00
3.161649000000000154e+00
-4.047966999999999871e+00
-3.308892999999999862e+00
-3.184628000000000014e+00
3.081741000000000064e+00
3.091050000000000075e+00
3.223457999999999934e+00
-2.621923999999999921e+00
2.703206000000000220e+00
2.766210000000000058e+00
-2.543029999999999902e+00
-3.333730000000000082e+00
-3.648213000000000150e+00
-3.369480999999999948e+00
3.071288000000000018e+00
3.221887000000000167e+00
3.923792000000000169e+00
-3.017335000000000100e+00
-2.565944000000000003e+00
-2.994237000000000037e+00
-3.741061000000000192e+00
-3.094268000000000018e+00
-3.739122000000000057e+00
-3.386125999999999969e+00
3.034174999999999844e+00
2.843144999999999811e+00
2.808460000000000178e+00
2.453212999999999866e+00
2.684722999999999971e+00
-2.922769000000000172e+00
-3.252207999999999988e+00
-3.216352000000000100e+00
2.754108000000000001e+00
3.025835999999999970e+00
2.767650999999999861e+00
3.367957999999999785e+00
-2.997005999999999837e+00
-2.615984000000000087e+00
-3.041485000000000216e+00
-4.102446999999999733e+00
-3.118386000000000102e+00
-3.198808000000000096e+00
-2.823856000000000144e+00
2.487629999999999786e+00
2.602546999999999944e+00
2.861437000000000008e+00
-2.994393999999999778e+00
-2.571521000000000168e+00
-2.579651000000000138e+00
-2.941215999999999831e+00
-3.214944000000000024e+00
-3.270408999999999899e+00
-3.424112000000000045e+00
-2.510969999999999924e+00
3.135133000000000170e+00
2.976115000000000066e+00
-2.890321999999999836e+00
2.326569000000000109e+00
-2.901456000000000035e+00
-3.132801999999999865e+00
-2.973183000000000131e+00
2.876425999999999927e+00
-2.334700999999999915e+00
-3.389813000000000187e+00
-2.970420999999999978e+00
-3.402978000000000058e+00
-2.472373999999999850e+00
-2.795425999999999966e+00
-3.817902000000000129e+00
-2.945810999999999957e+00
-2.961205999999999783e+00
2.963143999999999778e+00
-2.681974999999999998e+00
2.534089999999999954e+00
-2.689718000000000053e+00
-2.812578999999999940e+00
-2.426267999999999869e+00
-2.377034000000000091e+00
-3.551130999999999815e+00
-3.036398000000000152e+00
-2.365381000000000178e+00
2.879169999999999785e+00
2.777213999999999849e+00
3.368942000000000103e+00
-3.492774999999999963e+00
-4.101474999999999760e+00
4.723192000000000057e+00
4.321825999999999723e+00
4.683319000000000010e+00
3.888739000000000168e+00
-5.071308000000000149e+00
-4.449799999999999756e+00
-4.124153999999999876e+00
-4.620149999999999757e+00
-4.901647999999999783e+00
-5.191086999999999563e+00
-5.159252000000000393e+00
-3.892275000000000151e+00
-4.666208000000000133e+00
-5.690554999999999808e+00
-5.317314999999999792e+00
-3.907596999999999987e+00
4.358727000000000018e+00
-4.742802000000000184e+00
-4.127303000000000388e+00
-4.634647000000000183e+00
-3.902597000000000094e+00
-4.075973000000000290e+00
-5.930195000000000327e+00
-6.527015999999999707e+00
-3.679062000000000054e+00
4.747665999999999720e+00
-4.558157999999999710e+00
-5.344903999999999655e+00
-4.430846999999999980e+00
-4.050070999999999977e+00
-3.405819000000000152e+00
-3.138812999999999853e+00
-4.522077999999999598e+00
-4.290377000000000329e+00
-3.492789999999999839e+00
-3.426226000000000216e+00
-3.696212000000000053e+00
-3.974124000000000212e+00
3.298411000000000204e+00
-3.954769000000000201e+00
-4.150180999999999898e+00
3.308914999999999829e+00
3.198567999999999856e+00
-2.844564000000000092e+00
2.664918000000000120e+00
2.817633999999999972e+00
3.052620999999999807e+00
2.899592999999999865e+00
3.271247999999999934e+00
-2.874877999999999822e+00
-2.906156999999999879e+00
-3.230996999999999897e+00
2.863170000000000215e+00
-3.200358000000000036e+00
3.634853999999999807e+00
-2.852603000000000222e+00
-2.671736000000000111e+00
2.775129999999999875e+00
2.750615999999999950e+00
3.532633999999999830e+00
-3.210195000000000132e+00
-2.509762999999999966e+00
-2.711913000000000018e+00
2.941472000000000087e+00
3.179985999999999979e+00
2.479154999999999998e+00
-2.313784000000000063e+00
3.199978000000000211e+00
3.043489999999999807e+00
3.154262000000000121e+00
2.997952000000000172e+00
2.871253999999999973e+00
-2.614905999999999953e+00
3.295818000000000136e+00
2.595998999999999945e+00
-2.845464000000000215e+00
2.799805999999999795e+00
-2.927277999999999825e+00
3.354041000000000050e+00
-2.587482000000000060e+00
-2.529072999999999904e+00
2.301089999999999858e+00
-3.279125000000000068e+00
3.531296000000000213e+00
2.142511999999999972e+00
-2.940681000000000100e+00
2.719355999999999884e+00
2.665373999999999910e+00
3.421556999999999960e+00
-3.934820000000000206e+00
-2.822567999999999966e+00
-2.686084000000000138e+00
-3.602723000000000120e+00
3.645272999999999985e+00
-3.253639000000000170e+00
-3.534320000000000128e+00
3.190433000000000074e+00
3.776963999999999988e+00
3.058142999999999834e+00
-2.810347000000000151e+00
-2.374464999999999826e+00
-3.238275999999999932e+00
3.673849000000000142e+00
-2.945505999999999958e+00
-2.648499999999999854e+00
-3.528572000000000042e+00
2.597818000000000183e+00
3.731091999999999853e+00
-3.066802000000000028e+00
-2.475459999999999994e+00
-2.511857000000000006e+00
-2.647498999999999825e+00
4.039304999999999701e+00
-2.589688000000000212e+00
-3.160442999999999891e+00
2.779905999999999988e+00
3.125884999999999803e+00
-3.203081000000000067e+00
-2.496347000000000094e+00
3.279459000000000124e+00
-3.072438000000000002e+00
3.028719999999999857e+00
-2.898477999999999888e+00
-2.712444000000000077e+00
-3.520970000000000155e+00
-2.795202000000000186e+00
3.694929000000000130e+00
2.627737999999999907e+00
-2.413333999999999868e+00
2.564947999999999784e+00
3.206046000000000173e+00
-3.196740000000000137e+00
-2.669826000000000032e+00
-2.774407000000000068e+00
-3.876863000000000170e+00
3.187124999999999986e+00
2.969918999999999976e+00
-2.704814999999999969e+00
2.659857000000000138e+00
2.765992999999999924e+00
3.073960000000000026e+00
3.027181999999999817e+00
-2.921965999999999841e+00
3.353886000000000145e+00
2.890681999999999974e+00
4.450730000000000075e+00
2.223621000000000070e+00
2.500747000000000053e+00
2.537183999999999884e+00
2.925488999999999784e+00
3.579056000000000015e+00
2.403617999999999810e+00
2.603997999999999813e+00
-3.123507000000000033e+00
3.360594999999999999e+00
3.588591999999999782e+00
-2.531233999999999984e+00
2.543251999999999846e+00
2.790169000000000121e+00
2.964097000000000204e+00
3.190624999999999822e+00
-3.028271999999999853e+00
2.860342999999999858e+00
-3.410369999999999902e+00
4.710691999999999879e+00
-2.598037000000000152e+00
3.318661000000000083e+00
2.578755999999999826e+00
3.340381999999999962e+00
4.597527999999999615e+00
3.163194999999999979e+00
3.281283000000000172e+00
2.760669000000000040e+00
3.762467000000000006e+00
4.767731999999999637e+00
3.449842999999999993e+00
3.652245999999999881e+00
4.471904000000000323e+00
4.642060999999999993e+00
3.632413999999999810e+00
2.361377000000000059e+00
2.443969000000000058e+00
2.925609000000000126e+00
3.877203999999999873e+00
3.789350000000000218e+00
-2.800049000000000010e+00
2.299225999999999992e+00
2.468424000000000174e+00
3.505036000000000040e+00
3.535698000000000008e+00
-2.557328000000000046e+00
2.922165000000000123e+00
2.967716999999999938e+00
4.121043000000000234e+00
2.423236000000000168e+00
-2.687014000000000014e+00
2.529544000000000015e+00
3.622292999999999985e+00
2.815662000000000109e+00
-2.251964000000000077e+00
-2.835440999999999878e+00
-3.150844000000000200e+00
3.149036000000000168e+00
2.733213000000000115e+00
-2.968827999999999800e+00
-2.955547999999999842e+00
2.554027000000000047e+00
2.852176000000000045e+00
-2.688595999999999986e+00
-2.540510999999999964e+00
-2.854830000000000201e+00
-3.016119000000000216e+00
3.498692999999999831e+00
-2.278601000000000099e+00
-3.187263000000000179e+00
-2.553491999999999873e+00
3.028427999999999898e+00
2.645601000000000091e+00
-2.631266000000000105e+00
-2.732413000000000203e+00
-3.137591000000000019e+00
-3.149026000000000103e+00
-3.362776000000000209e+00
-2.401997999999999855e+00
-2.720200000000000173e+00
2.872244999999999937e+00
2.855531000000000041e+00
-2.834922000000000164e+00
-2.807688999999999879e+00
2.629744000000000081e+00
-4.016663999999999568e+00
-3.264590000000000103e+00
2.383221999999999952e+00
-2.926187999999999789e+00
2.875334000000000056e+00
-2.292022999999999922e+00
-2.983357999999999954e+00
-2.600616000000000039e+00
-3.183523999999999798e+00
-3.305679000000000034e+00
-2.636807000000000123e+00
-2.821485000000000021e+00
2.769140000000000157e+00
-2.538002000000000091e+00
2.973145000000000149e+00
3.581615000000000215e+00
-2.680918000000000134e+00
-2.429656000000000038e+00
-2.756924000000000152e+00
-3.733921000000000046e+00
3.175319000000000003e+00
-2.214287999999999812e+00
-3.232817999999999969e+00
3.143772999999999929e+00
3.204400000000000137e+00
3.276050000000000129e+00
-2.221283000000000118e+00
-2.977424000000000071e+00
-2.393810000000000215e+00
2.846684000000000214e+00
2.760022999999999893e+00
2.957415000000000127e+00
3.205897999999999914e+00
3.259574000000000193e+00
2.608417999999999903e+00
2.853012999999999799e+00
-2.595318999999999932e+00
2.442458999999999936e+00
-3.911741000000000135e+00
3.347129999999999939e+00
3.349747999999999948e+00
2.533170999999999840e+00
3.671571000000000140e+00
3.816035999999999984e+00
4.098232999999999571e+00
2.846461999999999826e+00
3.128922000000000203e+00
2.974327000000000165e+00
-3.069064000000000014e+00
3.309254000000000140e+00
3.346575000000000077e+00
-2.670713000000000115e+00
2.998205000000000009e+00
2.689121999999999790e+00
-2.860904999999999809e+00
2.839900000000000091e+00
3.006943999999999839e+00
-4.189504000000000339e+00
2.948134000000000032e+00
-2.984884999999999788e+00
-2.592903000000000180e+00
2.621223000000000081e+00
2.721544000000000185e+00
4.067728999999999928e+00
-3.077836000000000016e+00
2.409456000000000042e+00
-2.355544000000000082e+00
-3.443112000000000172e+00
2.937694000000000027e+00
-2.325126000000000026e+00
2.879539999999999988e+00
2.777515999999999874e+00
3.424412999999999929e+00
3.141246999999999900e+00
-2.329126000000000030e+00
2.829651000000000138e+00
-3.995833000000000190e+00
3.228556000000000203e+00
-2.948663999999999952e+00
2.916485000000000216e+00
2.505520999999999887e+00
2.520469999999999988e+00
2.525853000000000126e+00
-3.086323000000000150e+00
-2.716905000000000125e+00
2.519540000000000113e+00
-3.411004000000000147e+00
-3.537745999999999835e+00
-2.820756999999999959e+00
2.714914999999999967e+00
2.216431000000000040e+00
2.728809000000000040e+00
3.108344000000000218e+00
-2.761353000000000169e+00
2.646033000000000079e+00
-2.995521000000000100e+00
3.039153000000000215e+00
-3.008951000000000153e+00
-2.479109999999999925e+00
-2.238211999999999868e+00
2.993678000000000061e+00
3.271570000000000089e+00
2.104566999999999855e+00
-1.926512000000000002e+00
-2.320765999999999885e+00
-4.026995999999999576e+00
2.961488999999999816e+00
-3.133811999999999820e+00
-2.368660999999999905e+00
-2.429409999999999847e+00
2.678328000000000042e+00
2.274648000000000003e+00
-2.669219000000000008e+00
2.555304000000000020e+00
-2.689048999999999801e+00
3.085358999999999963e+00
-2.864414000000000016e+00
-2.751230000000000064e+00
2.639734999999999943e+00
-2.407383999999999968e+00
3.646946999999999939e+00
-2.302481999999999918e+00
-2.577487999999999779e+00
-3.115235999999999894e+00
-3.516379000000000143e+00
-2.880586000000000091e+00
-3.455658000000000118e+00
-3.152843999999999980e+00
2.409672000000000036e+00
2.575197000000000180e+00
2.717248000000000108e+00
-2.382541999999999938e+00
-2.489500000000000046e+00
-2.587237000000000009e+00
-2.972475000000000200e+00
2.963128000000000206e+00
-3.947608999999999924e+00
2.582330999999999932e+00
2.214433000000000096e+00
3.271069999999999922e+00
2.310575000000000045e+00
-2.686275999999999886e+00
-2.644613000000000103e+00
-2.998202000000000034e+00
2.696861999999999870e+00
-3.597888000000000197e+00
-3.017574000000000201e+00
-2.154068999999999789e+00
-2.821896999999999878e+00
2.854251000000000094e+00
-2.314362000000000030e+00
-2.664982000000000184e+00
-3.082923000000000080e+00
-2.738576999999999817e+00
-2.793064999999999909e+00
-3.374801999999999857e+00
-2.535925999999999902e+00
-2.557659999999999823e+00
2.501873999999999931e+00
2.552134000000000125e+00
2.517072999999999894e+00
-2.481815000000000104e+00
-2.338420999999999861e+00
2.711279999999999912e+00
2.661827999999999861e+00
-3.823713999999999835e+00
-2.282620000000000093e+00
2.607768000000000086e+00
3.030542000000000069e+00
-2.417748000000000008e+00
2.217570999999999959e+00
-2.119435999999999876e+00
-2.700273999999999841e+00
-3.165591000000000044e+00
-3.496090999999999838e+00
-3.180073000000000150e+00
-2.711479999999999890e+00
-2.723516000000000048e+00
-2.609059999999999935e+00
-2.677576999999999874e+00
-2.840139000000000191e+00
-2.403980999999999923e+00
-2.433037999999999812e+00
-3.173033999999999910e+00
-2.974168000000000145e+00
-2.594034000000000173e+00
-2.934759999999999813e+00
2.930492000000000097e+00
-2.816418000000000088e+00
-2.046603999999999868e+00
-2.208919999999999995e+00
-2.507702999999999793e+00
3.215018000000000153e+00
-1.998040000000000038e+00
-3.931745999999999963e+00
2.320146999999999959e+00
2.905930000000000124e+00
-4.010430000000000383e+00
6.004140999999999728e+00
-6.193331999999999837e+00
-7.654030999999999807e+00
-6.075639999999999930e+00
-7.901386999999999716e+00
6.930578999999999823e+00
6.505257000000000289e+00
-7.121552000000000326e+00
-5.907909000000000077e+00
7.829523000000000010e+00
5.623636000000000301e+00
6.107886999999999844e+00
-5.526326000000000072e+00
7.328462000000000032e+00
7.091469000000000023e+00
7.170999000000000123e+00
6.320268000000000441e+00
6.543740999999999808e+00
-7.317130999999999830e+00
6.509679000000000215e+00
6.291331999999999702e+00
-6.131598000000000326e+00
-6.714936999999999934e+00
-8.057299000000000433e+00
5.566848000000000241e+00
6.471999000000000279e+00
5.854536999999999658e+00
5.488709000000000060e+00
6.736762999999999835e+00
5.379027999999999921e+00
-5.705848999999999727e+00
-6.070270999999999972e+00
-6.745930000000000426e+00
-6.538969999999999949e+00
-5.552057999999999716e+00
-5.807221000000000188e+00
-5.046103999999999701e+00
5.589128999999999792e+00
7.068486000000000047e+00
5.091514000000000095e+00
-4.981778000000000262e+00
-4.471917999999999616e+00
-4.389909000000000283e+00
-5.408801999999999666e+00
-5.916806000000000232e+00
-4.120190000000000019e+00
-3.694694000000000145e+00
3.344024999999999803e+00
-4.251365999999999978e+00
-3.684839999999999893e+00
-2.445638000000000201e+00
3.163088000000000122e+00
-4.553569999999999673e+00
-4.035905999999999771e+00
-3.025300999999999796e+00
-2.526727000000000167e+00
-3.149256999999999973e+00
-2.912840000000000096e+00
-3.256066000000000127e+00
-4.052195000000000213e+00
-2.472697999999999841e+00
-5.324708000000000219e+00
-4.178357000000000099e+00
-3.560999999999999943e+00
-2.204037000000000024e+00
2.827568999999999999e+00
2.956729000000000163e+00
-2.394660000000000011e+00
-2.810249999999999915e+00
2.489802000000000071e+00
3.329908000000000090e+00
3.435232000000000063e+00
-3.295100999999999836e+00
-2.944977000000000178e+00
3.139979999999999993e+00
3.438413000000000164e+00
3.031114000000000086e+00
2.496824999999999850e+00
3.075140000000000207e+00
3.000191000000000052e+00
3.679631999999999792e+00
-2.856714000000000198e+00
2.710199999999999942e+00
-3.017132999999999843e+00
2.525421000000000138e+00
4.033133000000000301e+00
3.231745999999999786e+00
2.310922000000000143e+00
2.406913999999999998e+00
2.503219000000000083e+00
-3.342675999999999981e+00
-2.908878000000000075e+00
2.591169999999999973e+00
-2.121036999999999839e+00
3.631429999999999936e+00
3.170439000000000007e+00
3.073628999999999944e+00
2.540433999999999859e+00
3.164447000000000010e+00
3.648763000000000201e+00
3.082564000000000082e+00
2.755230000000000068e+00
2.948561999999999905e+00
2.545415000000000205e+00
3.624551999999999996e+00
3.106387999999999927e+00
2.299662000000000095e+00
2.585838999999999999e+00
3.163387999999999867e+00
4.043516999999999584e+00
-2.430445000000000189e+00
-2.248181999999999903e+00
-3.153710999999999931e+00
2.702602000000000171e+00
3.248797000000000157e+00
-2.685226999999999808e+00
-2.207949000000000161e+00
2.517358000000000207e+00
2.821870000000000100e+00
2.960742000000000207e+00
-2.627774000000000054e+00
2.721748999999999974e+00
2.786303000000000196e+00
3.235020000000000007e+00
2.759023000000000003e+00
2.591537000000000202e+00
-2.677826000000000040e+00
3.150983000000000089e+00
3.389933999999999781e+00
2.319151999999999880e+00
-3.607501000000000069e+00
2.642813999999999997e+00
2.874226000000000170e+00
3.441730999999999874e+00
2.356790000000000163e+00
2.517657999999999952e+00
3.325931000000000193e+00
3.460583000000000187e+00
2.761279000000000039e+00
2.768279999999999852e+00
-2.644282000000000021e+00
-2.492007000000000083e+00
2.655675000000000008e+00
-2.925685999999999787e+00
2.423594000000000026e+00
2.849121999999999932e+00
2.815897000000000094e+00
-2.818420000000000147e+00
2.284410999999999969e+00
-2.335093999999999781e+00
-2.392733000000000221e+00
2.447521000000000058e+00
2.380142000000000202e+00
-2.608807999999999794e+00
-2.349568000000000101e+00
3.260038999999999909e+00
2.956913999999999820e+00
2.667244999999999866e+00
2.625696000000000030e+00
-2.602231000000000183e+00
2.340425000000000200e+00
2.644528000000000212e+00
2.590758999999999812e+00
-2.860275000000000123e+00
-2.710922000000000054e+00
-2.514429999999999943e+00
3.145376000000000172e+00
2.922972000000000126e+00
-2.257172000000000178e+00
-2.689772000000000052e+00
-2.538154000000000021e+00
-2.308501999999999832e+00
-2.845375000000000210e+00
-2.503249999999999975e+00
-3.110113000000000127e+00
2.182787999999999951e+00
2.717267999999999795e+00
-2.104267999999999805e+00
2.480376999999999832e+00
-2.584029999999999827e+00
2.747342999999999869e+00
-2.247711999999999932e+00
2.350785999999999820e+00
-2.539676000000000045e+00
-2.367758999999999947e+00
2.791481000000000101e+00
2.386915999999999816e+00
2.672630999999999979e+00
-2.909647000000000094e+00
2.309010999999999925e+00
-2.519464000000000148e+00
-2.586460000000000203e+00
2.418822000000000028e+00
-2.924656000000000144e+00
-2.349632999999999861e+00
3.011416999999999788e+00
-2.353105999999999920e+00
2.759541000000000022e+00
-2.114622999999999919e+00
3.074108999999999980e+00
-2.004859000000000169e+00
2.738611000000000129e+00
2.349441000000000113e+00
-2.499106999999999967e+00
3.380668000000000006e+00
-2.060907999999999962e+00
-2.645980000000000221e+00
3.476834000000000202e+00
2.822420000000000151e+00
2.947665999999999897e+00
1.918992999999999949e+00
3.041284000000000098e+00
-3.497482999999999898e+00
-2.469027999999999778e+00
2.584718000000000071e+00
2.346016000000000101e+00
3.367592999999999837e+00
-2.396828999999999876e+00
-2.316314999999999902e+00
2.046653000000000056e+00
-2.743443000000000076e+00
-2.291471000000000036e+00
-2.597055999999999809e+00
2.417905000000000193e+00
2.757026000000000199e+00
-2.715161000000000158e+00
2.710555999999999965e+00
2.586939000000000100e+00
3.064427999999999930e+00
2.032440999999999942e+00
-2.844342000000000148e+00
-3.925936000000000092e+00
-2.346239000000000186e+00
3.735151999999999806e+00
-2.174402999999999864e+00
-2.631590000000000096e+00
-2.778720999999999997e+00
3.268924000000000163e+00
-2.642716000000000065e+00
-2.159218000000000082e+00
-2.325016000000000194e+00
-3.766640000000000210e+00
2.527544999999999931e+00
2.515160999999999980e+00
3.144013000000000169e+00
2.526262000000000008e+00
-2.396917999999999882e+00
3.136279000000000039e+00
-2.117720999999999965e+00
3.002076999999999884e+00
-3.384310000000000151e+00
3.079940999999999818e+00
2.221667000000000058e+00
2.764194999999999958e+00
-2.538368999999999875e+00
-2.915172999999999792e+00
-2.192139000000000060e+00
2.212242999999999959e+00
-2.941524999999999945e+00
-3.266847999999999974e+00
-3.238774999999999959e+00
-2.578753999999999991e+00
2.862798000000000176e+00
2.355957000000000079e+00
-2.269645999999999830e+00
-2.462928999999999924e+00
3.069678999999999824e+00
-2.271913000000000071e+00
3.178660999999999959e+00
3.150806999999999913e+00
2.756882000000000055e+00
2.554527000000000214e+00
2.724064999999999959e+00
2.724591999999999903e+00
-2.792320000000000135e+00
2.464844999999999953e+00
2.888958999999999833e+00
2.120522999999999936e+00
2.979617000000000182e+00
-3.941079999999999917e+00
2.323291000000000217e+00
3.359008000000000216e+00
2.712476999999999805e+00
2.781581000000000081e+00
-3.161011999999999933e+00
2.506810999999999900e+00
2.318109999999999893e+00
3.172527999999999793e+00
-2.566355999999999860e+00
2.776444999999999830e+00
-2.244632999999999878e+00
2.854064000000000156e+00
-2.709588000000000108e+00
-2.427651000000000003e+00
2.430142000000000024e+00
3.000065999999999899e+00
2.405984999999999818e+00
2.667955000000000076e+00
3.140464000000000144e+00
2.492834999999999912e+00
2.712401999999999980e+00
2.125176000000000176e+00
2.752778000000000169e+00
3.999861999999999806e+00
3.075577000000000005e+00
2.430029999999999912e+00
2.685236999999999874e+00
-2.290561999999999987e+00
3.285528999999999922e+00
3.053857999999999961e+00
2.147336000000000134e+00
2.739551000000000069e+00
2.737328000000000205e+00
2.525527999999999995e+00
3.360174000000000216e+00
2.889260000000000161e+00
3.211195000000000022e+00
-3.221316999999999986e+00
2.330652000000000168e+00
2.867478999999999889e+00
2.671727000000000185e+00
3.065660999999999969e+00
-2.600112999999999897e+00
-3.029806999999999917e+00
7.247944999999999638e+00
8.266712999999999312e+00
1.074401499999999920e+01
-1.142798100000000083e+01
-1.380630299999999977e+01
1.540045800000000042e+01
-1.712197499999999906e+01
-1.556782399999999988e+01
1.617357900000000015e+01
-1.591272200000000048e+01
1.741203199999999995e+01
1.840342700000000065e+01
2.252690799999999882e+01
2.098194099999999906e+01
2.730686999999999998e+01
2.749311799999999906e+01
2.368931500000000057e+01
3.062951699999999988e+01
3.354728399999999766e+01
2.598650800000000061e+01
2.796012599999999892e+01
2.690147599999999883e+01
1.726794900000000155e+01
1.855846800000000130e+01
1.942483599999999910e+01
1.472600199999999937e+01
-1.529312200000000033e+01
1.622159299999999860e+01
-1.863171799999999934e+01
-1.794753599999999949e+01
-1.616064099999999826e+01
-1.428739999999999988e+01
-1.264373400000000025e+01
-1.481669400000000003e+01
-1.491739500000000085e+01
1.440305000000000035e+01
-1.001119599999999998e+01
1.089971800000000002e+01
9.836423999999999168e+00
-8.553207999999999700e+00
-9.266757000000000133e+00
-6.900962999999999958e+00
7.467596000000000345e+00
7.703335000000000043e+00
7.502343999999999902e+00
6.956215000000000259e+00
8.171602999999999284e+00
8.051332999999999629e+00
7.185735000000000205e+00
7.275065999999999811e+00
6.484304999999999986e+00
-5.918857000000000035e+00
-5.992364000000000246e+00
3.671108999999999956e+00
-3.898092000000000112e+00
-4.196792000000000300e+00
3.466349999999999820e+00
-4.861303000000000374e+00
3.094892999999999894e+00
3.481730000000000214e+00
3.135489999999999888e+00
3.804568000000000172e+00
4.876653000000000127e+00
-5.336152000000000228e+00
3.781034000000000006e+00
4.004279000000000366e+00
3.198370000000000157e+00
3.491947999999999830e+00
3.605205999999999911e+00
3.370702999999999783e+00
3.335998000000000019e+00
3.192299000000000220e+00
2.943423000000000123e+00
3.267994999999999983e+00
2.828988999999999976e+00
2.633189999999999920e+00
3.996566000000000063e+00
3.449281000000000041e+00
2.765165999999999791e+00
3.277089000000000141e+00
3.039753999999999845e+00
3.422260000000000080e+00
3.251520000000000188e+00
2.765000000000000124e+00
2.361200999999999883e+00
2.988370000000000193e+00
3.722557000000000116e+00
3.568419000000000008e+00
2.364469000000000154e+00
2.741734999999999811e+00
2.816294000000000075e+00
2.889069999999999805e+00
2.898360999999999965e+00
3.182501999999999942e+00
3.157521000000000022e+00
2.969565999999999928e+00
2.925612999999999797e+00
2.807237999999999900e+00
2.357187999999999839e+00
2.732044999999999835e+00
3.190773000000000081e+00
2.940936000000000217e+00
2.747780000000000111e+00
2.395150999999999808e+00
2.928646999999999778e+00
2.923923999999999968e+00
2.935020000000000184e+00
2.442433999999999994e+00
3.141153000000000084e+00
3.525980000000000114e+00
3.066396999999999817e+00
2.912139999999999951e+00
3.189458000000000126e+00
2.741160999999999959e+00
-3.061558999999999919e+00
-2.888961999999999808e+00
2.908619999999999983e+00
3.012763000000000080e+00
2.971165000000000056e+00
2.997958000000000123e+00
2.601930999999999994e+00
-3.154128000000000043e+00
-2.611914000000000069e+00
2.670695999999999959e+00
3.526695999999999831e+00
3.116985000000000117e+00
2.580817000000000139e+00
3.169026999999999816e+00
2.361612000000000045e+00
2.680152999999999786e+00
2.881825000000000081e+00
3.147985999999999951e+00
3.073084999999999845e+00
3.238188000000000066e+00
2.793715000000000170e+00
-2.829244999999999788e+00
2.731498999999999899e+00
3.409794000000000214e+00
3.009765999999999941e+00
2.973498000000000197e+00
-2.985745999999999789e+00
-3.281216999999999828e+00
-2.673224999999999962e+00
2.585344999999999782e+00
3.212746999999999797e+00
2.636299000000000170e+00
-3.171759999999999913e+00
-2.487185000000000201e+00
2.643015000000000114e+00
-2.514540999999999915e+00
2.997991999999999990e+00
-3.139539000000000080e+00
2.423525999999999847e+00
-2.993790999999999869e+00
2.950063999999999798e+00
3.021368999999999971e+00
3.428333999999999993e+00
3.056020000000000181e+00
2.411932999999999883e+00
-2.677741000000000149e+00
-3.282411000000000190e+00
-3.089185000000000070e+00
3.584799999999999986e+00
-5.936607999999999663e+00
-8.359296000000000504e+00
9.492273000000000849e+00
9.963304000000000826e+00
8.093652000000000513e+00
9.007002999999999204e+00
8.130554999999999310e+00
9.639725000000000321e+00
1.097327199999999969e+01
7.804050000000000153e+00
6.807131000000000043e+00
7.202264999999999695e+00
9.796191000000000315e+00
8.850146999999999764e+00
8.725576000000000221e+00
7.586437000000000097e+00
7.807986999999999789e+00
7.195726999999999762e+00
8.158623000000000403e+00
7.607400000000000162e+00
5.863704000000000249e+00
6.303931999999999647e+00
7.295620000000000438e+00
6.886250000000000426e+00
6.459305999999999770e+00
6.656659000000000326e+00
6.221803999999999668e+00
5.990389000000000408e+00
7.277105999999999852e+00
9.048539999999999139e+00
1.166582799999999942e+01
1.105019000000000062e+01
8.990743000000000151e+00
1.043003900000000073e+01
9.122514999999999930e+00
7.348558999999999841e+00
7.323423000000000016e+00
5.236031999999999798e+00
6.457576000000000427e+00
7.190201000000000064e+00
1.078817100000000018e+01
9.283455999999999264e+00
6.264044000000000167e+00
-5.517928999999999640e+00
-4.508656000000000219e+00
4.268455999999999584e+00
-3.442931999999999881e+00
4.751780000000000115e+00
4.189168999999999699e+00
5.328945000000000043e+00
6.456756999999999636e+00
5.051948999999999579e+00
6.463623000000000118e+00
5.905267000000000266e+00
-4.665855999999999781e+00
3.965539999999999843e+00
3.256292999999999882e+00
3.804283999999999999e+00
2.655496999999999996e+00
4.117752000000000301e+00
5.489568000000000225e+00
3.407233000000000178e+00
3.180126000000000008e+00
-2.954153999999999947e+00
3.388370000000000104e+00
3.752021000000000051e+00
3.461405000000000065e+00
2.532573999999999881e+00
2.434890999999999917e+00
3.264695000000000125e+00
4.237119999999999997e+00
3.559849999999999959e+00
2.748222999999999860e+00
2.787987000000000215e+00
3.280442999999999998e+00
2.838872999999999980e+00
3.670094000000000189e+00
2.391213000000000033e+00
-2.761636000000000202e+00
4.261963999999999864e+00
3.282989999999999853e+00
2.701455000000000162e+00
-2.917673000000000183e+00
2.528192000000000217e+00
3.228917000000000037e+00
2.680591000000000168e+00
2.984691000000000205e+00
-3.083280999999999938e+00
-2.553147000000000055e+00
2.467779000000000167e+00
2.540462000000000220e+00
2.772520000000000095e+00
-2.601802999999999866e+00
-2.133859000000000172e+00
2.976275999999999922e+00
2.508281000000000205e+00
-2.458864000000000161e+00
-2.933413999999999966e+00
-2.498283999999999949e+00
3.144051999999999847e+00
2.946368000000000098e+00
-2.362152000000000029e+00
3.197112999999999872e+00
-3.030288999999999788e+00
2.774042999999999815e+00
-2.387483000000000022e+00
-2.129957000000000100e+00
2.851691999999999894e+00
-2.680800000000000072e+00
2.884932000000000052e+00
2.994441000000000130e+00
2.726487999999999801e+00
5.080887999999999849e+00
6.620467999999999797e+00
1.227843000000000018e+01
1.652896499999999946e+01
2.343324600000000046e+01
2.246445100000000039e+01
2.474375900000000073e+01
3.119268500000000088e+01
2.624059400000000153e+01
1.446059299999999936e+01
1.980587200000000081e+01
1.930842099999999917e+01
1.628422499999999928e+01
1.820920599999999823e+01
1.881629500000000021e+01
2.459743399999999980e+01
2.244041100000000100e+01
2.726939600000000041e+01
2.985921000000000092e+01
2.729192000000000107e+01
1.851796799999999976e+01
1.832885699999999929e+01
1.642634899999999831e+01
1.704870100000000122e+01
2.200652300000000139e+01
1.913761200000000073e+01
2.060836899999999972e+01
1.861000800000000055e+01
2.619400399999999962e+01
2.309146300000000096e+01
2.245331200000000038e+01
2.978661800000000071e+01
2.398216499999999840e+01
1.560660999999999987e+01
1.032601900000000050e+01
-1.156192799999999998e+01
1.354582800000000020e+01
1.921367100000000150e+01
1.616129799999999861e+01
1.106681799999999960e+01
1.250182500000000019e+01
1.235567900000000030e+01
1.099218199999999968e+01
9.412760999999999711e+00
-6.058300000000000018e+00
6.723860000000000170e+00
9.029251000000000360e+00
1.264149199999999951e+01
1.253594299999999961e+01
7.974638999999999811e+00
7.055455000000000254e+00
7.736801999999999957e+00
7.380586000000000091e+00
5.786452999999999847e+00
4.519807000000000130e+00
5.260231000000000101e+00
7.777025000000000077e+00
8.540938999999999837e+00
5.320251999999999981e+00
5.393773999999999624e+00
8.041351000000000582e+00
6.149053000000000324e+00
3.791935000000000056e+00
-2.460046999999999873e+00
2.833527999999999825e+00
4.046204999999999607e+00
4.860230999999999746e+00
3.336484000000000005e+00
-2.939912000000000081e+00
-2.848854999999999915e+00
3.224887999999999977e+00
-3.801398999999999972e+00
-2.921066999999999858e+00
-2.032541999999999849e+00
2.638380999999999865e+00
-2.733801999999999843e+00
3.077577999999999925e+00
-3.264219000000000204e+00
2.830810000000000048e+00
2.750262000000000207e+00
-4.283770999999999773e+00
-3.350314000000000014e+00
-2.794456999999999969e+00
-2.861152999999999835e+00
-3.421632999999999925e+00
-3.286789000000000183e+00
2.707669000000000104e+00
3.052417000000000158e+00
2.251529000000000114e+00
-2.568951999999999902e+00
-4.084687999999999874e+00
-2.590333999999999914e+00
-2.645458000000000087e+00
-2.486823999999999923e+00
-2.979411999999999949e+00
-3.039681999999999995e+00
-3.662101999999999968e+00
3.066778999999999922e+00
2.926162999999999847e+00
-3.183781999999999890e+00
-3.699256999999999795e+00
-2.851620000000000044e+00
2.287825999999999915e+00
2.641580999999999957e+00
-2.851935000000000109e+00
-2.905238999999999905e+00
-3.017602000000000118e+00
2.365076999999999874e+00
-3.318550000000000111e+00
-3.969148000000000120e+00
-3.094888000000000083e+00
-2.966479000000000088e+00
-2.958161000000000040e+00
2.575203000000000131e+00
-2.752333000000000141e+00
-2.710138999999999854e+00
-3.039826000000000139e+00
2.498715999999999937e+00
-3.272737999999999925e+00
-3.844570000000000043e+00
-2.901177999999999813e+00
-3.400316000000000116e+00
-3.014349999999999863e+00
-3.032020000000000159e+00
-3.305779999999999941e+00
-2.994235000000000202e+00
-2.243298999999999932e+00
3.108068999999999971e+00
-2.999773999999999941e+00
-2.994098999999999844e+00
-3.051914000000000016e+00
-2.188499000000000194e+00
-2.982305999999999901e+00
-3.873972999999999889e+00
-4.360994999999999955e+00
-2.553636000000000017e+00
2.696498000000000062e+00
-3.071712999999999916e+00
-3.462612000000000023e+00
-3.029742000000000157e+00
-3.375169000000000086e+00
2.921505999999999936e+00
-2.966438000000000130e+00
-3.664778000000000091e+00
-2.965650000000000119e+00
-2.829832000000000125e+00
2.836111999999999966e+00
-3.225483000000000100e+00
-2.874496000000000162e+00
-3.010902999999999885e+00
-3.293588000000000182e+00
-3.079877999999999894e+00
-3.108999999999999986e+00
-3.130332999999999810e+00
2.915169000000000121e+00
-2.282885999999999971e+00
-3.538733999999999824e+00
-3.062008000000000063e+00
-2.453609999999999847e+00
-2.571006000000000125e+00
2.591400999999999843e+00
-2.857819000000000109e+00
-4.008512999999999771e+00
3.213407999999999820e+00
-2.389558000000000071e+00
3.291361000000000203e+00
-2.752174999999999816e+00
-2.921917999999999793e+00
-2.758656000000000219e+00
-3.659495000000000164e+00
2.540643999999999902e+00
-2.937532000000000032e+00
-2.633920999999999957e+00
4.007751999999999981e+00
2.765292999999999779e+00
-2.740339000000000080e+00
-3.098403999999999936e+00
-3.363185999999999787e+00
-3.393008000000000024e+00
-4.268250000000000099e+00
-3.689868000000000148e+00
-3.371256999999999948e+00
-4.501470000000000304e+00
-5.790479999999999627e+00
-8.449225999999999459e+00
-9.230793999999999500e+00
-7.885635999999999868e+00
-7.918135999999999619e+00
-8.094839000000000340e+00
-7.706089000000000411e+00
-6.883284999999999876e+00
6.133287000000000155e+00
6.232855999999999952e+00
6.412688000000000166e+00
-6.761631999999999643e+00
-8.045208999999999833e+00
-8.135441999999999396e+00
-8.260759999999999437e+00
-8.259365999999999985e+00
6.782922000000000118e+00
6.876966999999999608e+00
7.511663999999999675e+00
-7.745281000000000304e+00
-8.760543000000000191e+00
-6.910283999999999871e+00
-6.881205999999999712e+00
-6.125949000000000311e+00
-6.724631999999999721e+00
-5.799241999999999564e+00
-4.714513000000000176e+00
-5.427900000000000169e+00
5.454903999999999975e+00
6.625447999999999560e+00
-6.421572000000000280e+00
-6.390303000000000289e+00
-6.069016999999999662e+00
-6.494374999999999787e+00
-5.807028999999999996e+00
-8.706863999999999493e+00
-7.439282999999999646e+00
-5.269248000000000154e+00
-4.754417000000000115e+00
-5.298542000000000307e+00
-4.865331000000000294e+00
-5.779100999999999821e+00
-4.860032999999999603e+00
-5.204006999999999827e+00
-5.215421000000000085e+00
-6.189530000000000420e+00
-4.924953999999999610e+00
-4.734963999999999729e+00
-2.990025999999999851e+00
-3.736369999999999969e+00
-3.781229999999999869e+00
-4.726225999999999594e+00
-4.043552000000000035e+00
-3.575276000000000121e+00
-4.184654000000000096e+00
-4.139526000000000039e+00
-3.792711999999999861e+00
-3.156877000000000155e+00
-3.621504999999999974e+00
-4.374990000000000379e+00
-3.350681999999999938e+00
-3.300060000000000215e+00
-2.902823000000000153e+00
-2.350575000000000081e+00
-2.969562999999999953e+00
3.176442000000000210e+00
-3.210983999999999838e+00
-2.776635999999999882e+00
3.654186999999999852e+00
2.502081000000000000e+00
-3.465447999999999862e+00
-2.880821000000000076e+00
-2.628152000000000044e+00
2.584087999999999941e+00


==> plots/data/f030_xoodoo_100other_fixed_10k/tvals.txt <==
2.193163000000000196e+00
2.312657000000000185e+00
3.111512999999999973e+00
2.115178999999999920e+00
2.372621999999999787e+00
2.678799999999999848e+00
3.065847000000000211e+00
3.643810999999999911e+00
2.651383000000000045e+00
2.380440999999999807e+00
2.135855999999999977e+00
2.414794999999999803e+00
3.015962000000000032e+00
2.162103999999999804e+00
2.428978999999999999e+00
2.614653000000000116e+00
2.609901999999999944e+00
3.036408999999999914e+00
2.940430999999999795e+00
2.287475000000000147e+00
2.120915999999999801e+00
2.829232999999999887e+00
2.632245999999999864e+00
3.287894000000000094e+00
2.975229000000000124e+00
2.717804000000000109e+00
3.258728000000000069e+00
2.524973999999999830e+00
2.646977999999999831e+00
2.156578999999999802e+00
2.161493999999999804e+00
3.080483000000000082e+00
2.281760999999999928e+00
2.850400000000000045e+00
2.491455000000000197e+00
2.777305000000000135e+00
3.452132999999999896e+00
3.594596000000000124e+00
2.425543999999999922e+00
2.571686000000000138e+00
2.725651000000000046e+00
3.240024000000000015e+00
2.307704999999999895e+00
2.623188999999999993e+00
2.505409000000000219e+00
3.070336999999999872e+00
2.373613000000000195e+00
3.175470999999999933e+00
2.511991000000000085e+00
3.045287000000000077e+00
2.440268999999999799e+00
2.649503999999999859e+00
2.334639000000000131e+00
2.442877000000000187e+00
3.156538999999999984e+00
3.268492999999999871e+00
2.771580999999999850e+00
2.380212999999999912e+00
1.973006999999999955e+00
2.538893999999999984e+00
3.190240999999999882e+00
2.471455000000000179e+00
2.833668999999999993e+00
2.087722999999999995e+00
3.128299000000000163e+00
2.806502000000000052e+00
2.628090999999999955e+00
2.985949999999999882e+00
2.163857999999999837e+00
2.707956999999999947e+00
2.704021000000000008e+00
2.414341999999999988e+00
2.743650000000000144e+00
2.774128999999999845e+00
2.816717000000000137e+00
2.119712999999999958e+00
2.337765999999999789e+00
2.977546999999999944e+00
2.444662000000000113e+00
2.559286999999999868e+00
2.841730999999999785e+00
3.063334999999999919e+00
3.091807000000000194e+00
2.339363000000000081e+00
3.298334999999999795e+00
2.374042000000000208e+00
2.599016999999999911e+00
2.105709000000000053e+00
2.789379999999999971e+00
3.324634999999999785e+00
2.339894999999999836e+00
3.368961000000000094e+00
2.174061000000000021e+00
2.806112000000000162e+00
2.070476999999999901e+00
2.549675999999999831e+00
2.703015000000000168e+00
2.184107000000000021e+00
2.653300999999999910e+00
3.054361000000000104e+00
2.679292999999999925e+00
2.453583000000000069e+00
2.354938999999999893e+00
2.925336999999999854e+00
2.089897000000000116e+00
1.927245000000000097e+00
2.357937999999999867e+00
2.314551999999999943e+00
2.938098000000000098e+00
3.030988999999999933e+00
3.307725000000000026e+00
2.187288000000000121e+00
3.041780000000000150e+00
3.225388999999999839e+00
2.243119000000000085e+00
2.599680999999999909e+00
2.494925999999999977e+00
2.878134999999999888e+00
3.391089000000000020e+00
2.917514999999999858e+00
2.825911000000000062e+00
2.368653999999999815e+00
2.699580999999999786e+00
2.351814000000000071e+00
2.894969999999999821e+00
2.800689999999999902e+00
2.731113000000000124e+00
3.145456999999999947e+00
3.136010000000000186e+00
2.762532999999999905e+00
3.169827000000000172e+00
3.519496000000000180e+00
2.602326999999999835e+00
2.655933000000000099e+00
2.494546999999999848e+00
2.917244000000000170e+00
3.792971999999999788e+00
3.065453999999999901e+00
3.568909000000000109e+00
2.884346999999999994e+00
2.374254000000000087e+00
3.318637999999999977e+00
4.091438000000000130e+00
2.767319000000000084e+00
2.897968000000000099e+00
2.866578000000000070e+00
2.959763999999999839e+00
3.407614999999999839e+00
2.930588999999999889e+00
3.365124999999999922e+00
2.859303000000000150e+00
2.687130999999999936e+00
3.026622000000000146e+00
3.039184000000000108e+00
2.427090999999999887e+00
2.571693999999999924e+00
2.745640999999999998e+00
3.836638000000000215e+00
3.003913999999999973e+00
2.910902999999999796e+00
2.643292999999999893e+00
2.213000000000000078e+00
2.679546000000000205e+00
2.799297000000000146e+00
2.451347999999999860e+00
2.419372000000000078e+00
2.462960999999999956e+00
3.253591999999999818e+00
3.356151000000000106e+00
2.588861000000000079e+00
2.572696999999999790e+00
3.252946999999999811e+00
3.058206999999999898e+00
2.106840000000000046e+00
2.201045999999999836e+00
3.006788999999999934e+00
2.909550999999999998e+00
2.470000999999999891e+00
2.419388000000000094e+00
2.832508999999999943e+00
2.283776000000000028e+00
3.108185999999999893e+00
2.449451999999999963e+00
2.097426000000000013e+00
3.374379999999999935e+00
2.328831000000000095e+00
3.210857999999999990e+00
2.734230000000000160e+00
3.145777999999999963e+00
3.620767999999999986e+00
3.249166999999999916e+00
2.052852000000000121e+00
2.649402999999999953e+00
2.337905999999999818e+00
2.920404000000000000e+00
2.959551999999999961e+00
3.359326999999999952e+00
2.755018000000000189e+00
2.409149999999999903e+00
2.601919000000000093e+00
3.526050999999999824e+00
2.056382999999999850e+00
2.593857999999999997e+00
2.812279999999999891e+00
2.716152000000000122e+00
2.681691999999999965e+00
2.996202999999999950e+00
3.272089999999999943e+00
3.751145000000000174e+00
2.452125000000000110e+00
2.176419999999999799e+00
1.837255000000000082e+00
1.995155000000000012e+00
3.176985999999999866e+00
3.351844999999999963e+00
3.170414000000000065e+00
2.534488000000000074e+00
2.945489999999999942e+00
2.658097999999999850e+00
3.098419999999999952e+00
2.520912000000000042e+00
2.209369000000000138e+00
1.886292999999999997e+00
2.688107000000000024e+00
2.901027000000000022e+00
2.767929000000000084e+00
3.018400000000000194e+00
2.789359999999999840e+00
2.559476000000000084e+00
4.073767000000000138e+00
2.501012999999999931e+00
2.200085000000000068e+00
2.595264999999999933e+00
2.976656000000000191e+00
3.362325999999999926e+00
3.319580000000000197e+00
3.332050000000000178e+00
3.371780999999999917e+00
2.799596000000000195e+00
3.324536999999999853e+00
2.651502999999999943e+00
2.671375999999999973e+00
2.907992000000000132e+00
2.847984999999999989e+00
2.730942000000000203e+00
2.831976000000000049e+00
2.806398999999999866e+00
3.298977999999999966e+00
3.244047000000000125e+00
2.410274999999999945e+00
2.456374999999999975e+00
2.243923999999999808e+00
2.400538000000000061e+00
3.331326999999999927e+00
3.014915999999999929e+00
2.738341000000000136e+00
3.222532000000000174e+00
3.461987999999999843e+00
2.559098000000000095e+00
2.331730999999999998e+00
2.976069999999999993e+00
3.101071000000000133e+00
2.138055000000000039e+00
2.628483999999999821e+00
3.147717000000000098e+00
3.107193000000000094e+00
3.046053000000000122e+00
2.929177999999999837e+00
3.213994000000000018e+00
2.900176999999999783e+00
3.061151000000000177e+00
2.730218999999999951e+00
3.000874000000000041e+00
2.603034000000000070e+00
3.311986999999999792e+00
2.228743000000000141e+00
3.152083000000000190e+00
2.822045000000000137e+00
2.452316000000000162e+00
2.670927999999999969e+00
2.792955000000000076e+00
3.205686000000000035e+00
3.320786000000000016e+00
2.624122999999999983e+00
2.538520000000000110e+00
2.919834999999999958e+00
3.725417999999999896e+00
2.630577000000000165e+00
1.973524999999999974e+00
2.461589000000000027e+00
2.810382999999999853e+00
2.130450000000000177e+00
2.513152999999999970e+00
2.737884000000000206e+00
2.548547999999999814e+00
3.196241999999999805e+00
3.432510999999999868e+00
3.330487000000000197e+00
2.678662000000000099e+00
2.840562999999999949e+00
3.316803000000000168e+00
2.482610999999999901e+00
2.719937999999999967e+00
3.050377999999999812e+00
2.670561000000000185e+00
2.591562999999999839e+00
3.038174000000000152e+00
2.906385000000000218e+00
3.329060000000000130e+00
3.047533000000000047e+00
2.698293000000000053e+00
3.627707000000000015e+00
2.898378999999999817e+00
3.006327999999999889e+00
2.776152000000000175e+00
3.404541000000000039e+00
3.146122999999999781e+00
2.387709000000000081e+00
2.800205000000000055e+00
2.549411999999999789e+00
2.169461999999999779e+00
2.755567000000000100e+00
3.110138000000000069e+00
2.496078999999999937e+00
3.845044999999999824e+00
2.919970000000000176e+00
3.444077000000000055e+00
2.598701999999999845e+00
2.579073000000000171e+00
3.011677000000000159e+00
2.722169000000000061e+00
2.484440999999999899e+00
3.857845999999999886e+00
2.765573999999999977e+00
3.002475000000000005e+00
3.189065999999999956e+00
2.475992999999999888e+00
2.823458000000000023e+00
3.105520999999999976e+00
2.642558999999999880e+00
2.894232999999999834e+00
3.356558999999999848e+00
3.652331000000000216e+00
3.091731999999999925e+00
2.521603999999999957e+00
2.864548000000000094e+00
2.922279000000000071e+00
3.178627000000000091e+00
3.666390999999999956e+00
2.728849999999999998e+00
2.552617999999999832e+00
3.074806000000000150e+00
2.610942000000000096e+00
4.499537000000000120e+00
2.833734999999999893e+00
3.424917999999999907e+00
2.944590999999999958e+00
3.380055000000000032e+00
2.908469000000000193e+00
3.268899999999999917e+00
2.952726999999999880e+00
3.668931000000000164e+00
2.863841999999999999e+00
3.024843999999999866e+00
3.060293999999999848e+00
3.247749999999999915e+00
2.844135000000000080e+00
3.391623000000000054e+00
2.814839000000000091e+00
2.841781999999999808e+00
3.259024000000000143e+00
3.723955999999999822e+00
3.153732000000000202e+00
2.793323000000000000e+00
2.644932999999999979e+00
2.946724000000000121e+00
3.562568000000000179e+00
2.834302999999999795e+00
2.302767999999999926e+00
2.748941999999999997e+00
3.075108999999999870e+00
3.038269999999999804e+00
3.461603000000000208e+00
2.711256000000000110e+00
3.252542000000000044e+00
3.668766000000000194e+00
3.143775000000000208e+00
2.388857999999999926e+00
3.397860999999999798e+00
2.909578999999999915e+00
3.196124999999999883e+00
2.684941999999999940e+00
2.888952999999999882e+00
3.408119999999999816e+00
3.025333999999999968e+00
3.069723999999999897e+00
3.954267000000000198e+00
2.945502999999999982e+00
2.701621999999999968e+00
3.125774999999999970e+00
3.250734000000000012e+00
2.840014000000000038e+00
3.009311999999999987e+00
3.053630000000000067e+00
3.699768000000000168e+00
2.827624000000000137e+00
3.270630000000000148e+00
2.853791999999999884e+00
2.675771000000000122e+00
2.922506999999999966e+00
2.771682000000000201e+00
4.136391999999999847e+00
3.136086000000000151e+00
2.793566000000000216e+00
3.304634000000000071e+00
2.784504999999999786e+00
2.462080999999999964e+00
3.276295999999999875e+00
2.908726999999999840e+00
3.029507000000000172e+00
2.484169000000000072e+00
2.946347999999999967e+00
2.911595999999999851e+00
3.193827999999999889e+00
3.221363000000000198e+00
3.244472000000000023e+00
2.573984999999999967e+00
2.674974999999999881e+00
2.604839999999999822e+00
2.515671999999999908e+00
3.175844000000000111e+00
3.400968000000000213e+00
3.212416000000000160e+00
2.833076000000000150e+00
2.698517999999999972e+00
2.254790999999999990e+00
2.464618000000000198e+00
2.709337000000000106e+00
2.609639000000000042e+00
2.563420999999999950e+00
2.810166000000000164e+00
2.802010000000000112e+00
2.536064999999999792e+00
2.783520000000000216e+00
2.280231999999999815e+00
2.747796000000000127e+00
3.851062999999999903e+00
2.502654999999999852e+00
2.634468000000000032e+00
2.339695999999999998e+00
2.723647999999999847e+00
3.056362000000000023e+00
2.718027999999999889e+00
3.992237999999999953e+00
2.304943000000000186e+00
2.470247000000000082e+00
2.861540000000000195e+00
2.765289000000000108e+00
2.510062000000000015e+00
2.537187999999999999e+00
3.019986999999999977e+00
3.479122999999999966e+00
2.769039999999999946e+00
2.923429000000000055e+00
2.612246999999999986e+00
2.726697000000000148e+00
3.240320000000000089e+00
3.029355999999999938e+00
2.801549000000000067e+00
2.910519999999999996e+00
3.561507000000000200e+00
2.985708999999999946e+00
3.191615999999999786e+00
2.972973999999999783e+00
2.373728999999999978e+00
3.672403999999999780e+00
2.896093000000000028e+00
2.753549000000000024e+00
2.694316000000000155e+00
2.734297000000000200e+00
3.354582000000000175e+00
2.908211999999999797e+00
3.020262999999999920e+00
2.293750999999999873e+00
2.610749000000000208e+00
3.022238999999999898e+00
2.974371999999999794e+00
3.655000999999999944e+00
2.781181999999999821e+00
3.042011000000000021e+00
3.019458000000000197e+00
2.753874000000000155e+00
2.964846000000000092e+00
2.609856000000000176e+00
2.768472000000000044e+00
2.996061000000000085e+00
2.570091000000000125e+00
3.139791999999999916e+00
2.580858000000000096e+00
4.090245000000000353e+00
3.248266000000000098e+00
3.243827000000000016e+00
2.320586000000000038e+00
2.454918000000000156e+00
3.042923000000000044e+00
3.232133000000000145e+00
2.649753000000000025e+00
2.940011000000000152e+00
3.549144000000000077e+00
2.903538999999999870e+00
2.793968000000000007e+00
2.412266999999999939e+00
2.608457000000000026e+00
3.489752999999999883e+00
2.713890000000000136e+00
3.129459000000000213e+00
3.453806000000000154e+00
3.129539999999999988e+00
2.874302999999999830e+00
3.101895999999999987e+00
2.900417000000000023e+00
2.893311999999999884e+00
2.713102000000000125e+00
2.967907999999999991e+00
2.663469000000000086e+00
2.891846000000000139e+00
3.111728999999999967e+00
3.167143999999999959e+00
3.477155999999999914e+00
3.143949999999999800e+00
3.375418999999999947e+00
3.154860000000000220e+00
2.963103999999999960e+00
2.684906999999999933e+00
2.832024999999999793e+00
2.815010000000000012e+00
2.821841000000000044e+00
3.282834999999999948e+00
2.894369000000000192e+00
2.995289999999999786e+00
3.473892999999999898e+00
2.692330999999999808e+00
3.829524000000000150e+00
2.637024999999999952e+00
3.105691999999999897e+00
3.013520999999999894e+00
3.519692000000000043e+00
2.778694999999999915e+00
3.609201999999999799e+00
2.902900999999999954e+00
2.637204999999999799e+00
2.968761999999999901e+00
3.435592000000000201e+00
2.835071999999999814e+00
3.055772999999999850e+00
2.765763999999999889e+00
2.708629000000000175e+00
2.254163000000000139e+00
2.876640000000000086e+00
2.666494000000000142e+00
3.287351000000000134e+00
3.350264999999999826e+00
3.221890000000000143e+00
2.857168999999999848e+00
2.541887000000000008e+00
2.526269999999999794e+00
2.700527999999999818e+00
2.567771000000000026e+00
2.232612000000000041e+00
2.868488000000000149e+00
2.780339000000000116e+00
2.324686999999999948e+00
2.614691999999999794e+00
2.325975999999999821e+00
2.602212999999999887e+00
2.261902000000000079e+00
2.265950000000000131e+00
2.445714000000000166e+00
2.295456999999999859e+00
2.310742999999999991e+00
3.024863999999999997e+00
3.935855000000000103e+00
3.231486999999999998e+00
2.852308999999999983e+00
2.492367999999999917e+00
2.256768000000000107e+00
2.505227000000000093e+00
2.307059000000000193e+00
3.287954000000000043e+00
2.835948999999999831e+00
2.544150000000000134e+00
3.016484000000000165e+00
2.555665999999999993e+00
2.890610999999999819e+00
3.217789999999999928e+00
2.360170999999999797e+00
2.796511999999999887e+00
3.011090999999999962e+00
3.052474000000000132e+00
2.735151000000000110e+00
2.666558999999999902e+00
2.852447999999999873e+00
2.488891999999999882e+00
2.936723000000000194e+00
2.524181000000000008e+00
2.661112000000000144e+00
2.684614999999999974e+00
2.649538000000000171e+00
2.687222000000000222e+00
2.208644000000000052e+00
3.948955000000000215e+00
3.139654000000000167e+00
3.104114000000000040e+00
2.589520999999999962e+00
2.354760999999999882e+00
2.287116999999999845e+00
2.703069000000000166e+00
3.313632000000000133e+00
2.938706999999999958e+00
2.680601999999999929e+00
2.304832999999999910e+00
2.251351999999999798e+00
3.023143000000000136e+00
3.096185999999999883e+00
2.419922000000000128e+00
2.757760999999999907e+00
2.601793999999999940e+00
3.227202000000000126e+00
2.859329999999999927e+00
2.563330000000000108e+00
3.089599999999999902e+00
2.768866000000000049e+00
2.961310999999999805e+00
2.442820000000000213e+00
2.842200000000000060e+00
2.536826000000000025e+00
3.464564000000000199e+00
2.784192000000000000e+00
2.532453999999999983e+00
3.741724000000000050e+00
2.665805999999999898e+00
3.163067999999999991e+00
2.831110999999999933e+00
2.625617999999999785e+00
2.238672000000000217e+00
3.227352999999999916e+00
3.085122999999999838e+00
3.108640999999999988e+00
2.838271999999999906e+00
2.327939000000000203e+00
2.754954000000000125e+00
3.003979999999999873e+00
3.123116000000000003e+00
2.857422000000000128e+00
2.930136000000000074e+00
3.198087000000000124e+00
3.059044999999999792e+00
3.009168999999999983e+00
2.614541000000000004e+00
2.315711999999999993e+00
2.985993000000000119e+00
3.096563000000000176e+00
2.599073999999999884e+00
2.911418999999999979e+00
2.710685999999999929e+00
3.301320000000000032e+00
3.005113000000000145e+00
2.572582000000000146e+00
3.235583000000000098e+00
2.224298000000000108e+00
3.206221999999999905e+00
2.949104000000000170e+00
3.247141000000000055e+00
2.963617999999999864e+00
2.642640999999999796e+00
2.580242000000000147e+00
2.955972000000000044e+00
2.392707000000000139e+00
2.707355000000000178e+00
2.620092999999999783e+00
3.120422000000000029e+00
2.653272999999999993e+00
3.039004999999999956e+00
2.949634999999999785e+00
2.489954000000000001e+00
3.337228999999999779e+00
3.149281000000000219e+00
2.437502999999999975e+00
2.654668000000000028e+00
2.685563999999999840e+00
2.424332999999999849e+00
2.465031000000000194e+00
2.429183000000000092e+00
3.059414999999999996e+00
2.771892999999999940e+00
2.848653000000000102e+00
2.245467000000000102e+00
3.018969999999999931e+00
2.450562999999999825e+00
2.518872000000000000e+00
3.466884999999999994e+00
2.160728999999999900e+00
2.584262999999999977e+00
3.447729999999999961e+00
3.243078000000000127e+00
2.876904000000000128e+00
2.363464000000000009e+00
2.739002999999999854e+00
2.869066000000000116e+00
2.463200000000000056e+00
3.346389999999999976e+00
2.916246999999999812e+00
2.811678000000000122e+00
3.456465999999999816e+00
3.373539000000000065e+00
2.721947999999999812e+00
2.616442999999999852e+00
2.724518000000000217e+00
3.067244000000000081e+00
2.531759999999999788e+00
2.423097999999999974e+00
3.222147999999999790e+00
2.462180000000000035e+00
3.070066000000000184e+00
3.641898999999999997e+00
2.243613999999999997e+00
2.733223999999999876e+00
2.713601999999999848e+00
2.871897000000000144e+00
3.145696000000000048e+00
2.251091000000000175e+00
2.565662000000000109e+00
3.561698999999999948e+00
2.947979000000000127e+00
3.546536999999999829e+00
2.611723000000000017e+00
2.426721000000000128e+00
2.584827000000000208e+00
2.360386000000000095e+00
3.286054000000000030e+00
3.268397000000000219e+00
3.199435999999999947e+00
3.076163999999999898e+00
3.323729000000000156e+00
3.200775999999999843e+00
2.733293999999999890e+00
2.789946000000000037e+00
2.425936999999999788e+00
2.804812000000000083e+00
2.187607999999999997e+00
2.634571000000000218e+00
2.689350999999999825e+00
2.845555000000000057e+00
3.126227000000000089e+00
2.863334000000000046e+00
2.647308000000000217e+00
2.399312999999999807e+00
2.713430999999999926e+00
3.141389000000000209e+00
2.975519999999999943e+00
2.505050000000000221e+00
2.872609999999999886e+00
2.965571999999999875e+00
3.435055000000000192e+00
2.516985000000000028e+00
2.627387000000000139e+00
3.133392000000000177e+00
2.746863999999999972e+00
3.717188000000000159e+00
2.860714999999999897e+00
2.586610999999999994e+00
3.007293999999999912e+00
2.957365999999999939e+00
2.642123999999999917e+00
3.038727999999999874e+00
3.337651999999999841e+00
2.722605999999999860e+00
2.702323999999999948e+00
2.303504999999999914e+00
2.801896999999999860e+00
2.385902000000000189e+00
2.252978999999999843e+00
2.989494999999999791e+00
3.656887999999999916e+00
2.776905000000000179e+00
3.228927000000000103e+00
2.854160999999999948e+00
2.706841999999999970e+00
2.727536000000000183e+00
3.540353999999999779e+00
2.435608999999999913e+00
2.203361999999999821e+00
2.728960999999999970e+00
2.985999000000000070e+00
2.748654999999999848e+00
2.982375999999999916e+00
2.755943999999999949e+00
3.229703999999999908e+00
3.462820999999999927e+00
2.457555000000000156e+00
3.137726999999999933e+00
3.330401999999999862e+00
3.045243999999999840e+00
2.950616999999999823e+00
2.972122000000000153e+00
3.054266000000000147e+00
3.132978000000000041e+00
2.813619999999999788e+00
3.459029000000000131e+00
2.826081999999999983e+00
2.291230999999999796e+00
2.765747999999999873e+00
3.567445999999999895e+00
2.769786999999999999e+00
3.377895000000000092e+00
2.454442999999999930e+00
2.833045999999999953e+00
2.730312000000000072e+00
3.160559000000000118e+00
3.169057000000000013e+00
2.344917999999999836e+00
3.292365000000000208e+00
3.456052000000000124e+00
3.024939999999999962e+00
3.974613000000000174e+00
2.721487999999999907e+00
2.204159000000000201e+00
3.370737000000000094e+00
2.795802000000000120e+00
3.546834000000000042e+00
2.502177000000000096e+00
3.259157000000000082e+00
3.308174999999999866e+00
2.851183999999999941e+00
3.338992000000000182e+00
2.795408999999999811e+00
2.785867000000000093e+00
3.093484000000000123e+00
2.682282999999999973e+00
2.515204999999999913e+00
2.763974999999999849e+00
2.951153000000000137e+00
2.775904000000000149e+00
2.374970999999999943e+00
2.791552999999999951e+00
2.528808999999999862e+00
2.379770999999999859e+00
3.017621999999999804e+00
2.809137000000000217e+00
2.888018000000000196e+00
2.359593999999999969e+00
2.979588000000000125e+00
2.942361000000000004e+00
2.982594999999999885e+00
3.348831000000000113e+00
2.597872999999999877e+00
2.996935000000000127e+00
2.462587000000000081e+00
2.389540000000000219e+00
3.458577000000000012e+00
3.256530999999999842e+00
2.949320000000000164e+00
2.932783000000000140e+00
2.516513999999999918e+00
2.739520999999999873e+00
3.268510000000000026e+00
2.517577999999999872e+00
2.525590999999999919e+00
2.784332000000000029e+00
3.294055999999999873e+00
2.848322000000000020e+00
2.819838999999999984e+00
2.996081999999999912e+00
2.711882999999999821e+00
2.491976000000000191e+00
2.504656000000000216e+00
2.614161000000000179e+00
2.616568000000000005e+00
2.238186999999999927e+00
2.683451999999999948e+00
2.925686999999999927e+00
2.496783999999999892e+00
3.450975999999999821e+00
2.680877999999999872e+00
2.577550000000000008e+00
3.293464000000000169e+00
3.764076000000000199e+00
2.560820999999999792e+00
2.601640999999999870e+00
2.221887999999999863e+00
3.085468000000000099e+00
2.619269000000000069e+00
2.647435000000000205e+00
3.044475999999999960e+00
2.295396999999999910e+00
2.675488999999999784e+00
2.454482000000000053e+00
2.758985000000000021e+00
2.971011999999999986e+00
2.393567000000000000e+00
2.237645999999999802e+00
2.901879999999999793e+00
3.270464000000000038e+00
2.411830000000000140e+00
3.448658000000000001e+00
3.111537000000000219e+00
2.230417000000000094e+00
2.625255000000000116e+00
3.128659999999999997e+00
3.302864000000000022e+00
3.085916000000000103e+00
2.629611999999999838e+00
3.279323000000000210e+00
2.612283000000000133e+00
2.716985000000000205e+00
3.151450999999999780e+00
2.259993999999999836e+00
2.510165999999999897e+00
2.524013000000000062e+00
2.377647000000000066e+00
2.707656000000000063e+00
2.447658000000000111e+00
3.351233000000000128e+00
2.589160999999999824e+00
2.583406999999999787e+00
1.987621000000000082e+00
2.882079000000000057e+00
2.600954999999999906e+00
2.448548000000000169e+00
2.698599999999999888e+00
2.531934000000000129e+00
2.744677999999999951e+00
2.634335000000000093e+00
3.511829000000000089e+00
3.144883999999999791e+00
2.710166000000000075e+00
2.370286000000000115e+00
2.383334000000000064e+00
3.178458000000000006e+00
2.400923000000000140e+00
2.482845000000000191e+00
3.345219999999999860e+00
2.671787999999999830e+00
2.645671999999999802e+00
2.483064000000000160e+00
2.738395000000000135e+00
2.428189999999999849e+00
2.392212999999999923e+00
2.550402000000000058e+00
2.428357000000000099e+00
2.189815999999999985e+00
2.792067999999999994e+00
2.250839000000000034e+00
2.767164999999999875e+00
2.215650000000000119e+00
2.321527000000000118e+00
2.704677000000000220e+00
2.343042000000000069e+00
2.187113000000000085e+00
2.233309999999999906e+00
2.528055999999999859e+00
2.452615000000000212e+00
2.799109000000000069e+00
2.665922999999999821e+00
2.229394000000000098e+00
2.552347999999999839e+00
2.328088999999999853e+00
3.166907999999999834e+00
2.368088999999999889e+00
2.690500000000000114e+00
3.202437999999999896e+00
3.122091000000000172e+00
2.778964999999999907e+00
2.535890999999999895e+00
2.599301000000000084e+00
2.562962000000000184e+00
3.094625999999999877e+00
2.460744000000000042e+00
3.009701000000000182e+00
2.437145999999999813e+00
2.995705000000000062e+00
2.479757999999999907e+00
2.981130999999999975e+00
2.619724999999999859e+00
2.524134999999999796e+00
2.543940999999999786e+00
2.441845999999999961e+00
2.612477999999999856e+00
2.335049999999999848e+00
3.306378000000000039e+00
2.558478000000000030e+00
2.912452000000000041e+00
2.167097000000000051e+00
2.892479999999999940e+00
3.005590000000000206e+00
2.639641999999999822e+00
2.907156000000000073e+00
3.446511999999999798e+00
2.886839000000000155e+00
3.243310999999999833e+00
2.752272000000000052e+00
2.492434999999999956e+00
2.993275999999999826e+00
2.300587000000000160e+00
2.789102999999999888e+00
2.425011000000000028e+00
2.146964999999999790e+00
2.861420999999999992e+00
2.656388999999999889e+00
3.005148999999999848e+00
2.738863999999999965e+00
3.008461000000000052e+00
2.515604000000000173e+00
2.624153000000000180e+00
2.944446999999999814e+00
3.616935999999999929e+00
2.423722999999999850e+00
2.834350999999999843e+00
3.249658000000000158e+00
2.750706999999999791e+00
3.366537000000000113e+00
2.596242000000000161e+00
2.563563999999999954e+00
2.676066000000000056e+00
2.601662999999999837e+00
3.164010999999999907e+00
3.757032000000000149e+00
2.903392000000000195e+00
3.265512999999999888e+00
3.367980999999999892e+00
3.812946999999999864e+00
3.211339000000000166e+00
3.134417000000000009e+00
2.785670999999999786e+00
2.944278000000000173e+00
2.314849000000000157e+00
3.545307999999999904e+00
3.654920999999999864e+00
2.851731000000000016e+00
3.417005000000000070e+00
2.763926999999999801e+00
2.683418000000000081e+00
2.933663999999999827e+00
3.037818000000000129e+00
3.199200999999999961e+00
3.865234000000000059e+00
3.136988000000000110e+00
3.458740000000000148e+00
2.738214999999999844e+00
3.238879999999999981e+00
2.543435999999999808e+00
2.981978999999999935e+00
2.964474000000000053e+00
3.033173000000000119e+00
2.958185999999999982e+00
3.411200000000000010e+00
3.059613999999999834e+00
3.229515000000000136e+00
2.355551000000000172e+00
3.449929000000000023e+00
2.668248999999999871e+00
2.906721999999999806e+00
2.362497999999999987e+00
2.543467000000000144e+00
2.233033999999999963e+00
2.713201999999999892e+00
3.879154000000000213e+00
2.577423000000000020e+00
3.501071000000000044e+00
2.583579999999999988e+00
2.925966999999999985e+00
2.761143000000000125e+00
2.670338999999999796e+00
3.541535999999999795e+00
3.564134999999999831e+00
2.826846000000000192e+00
3.165477000000000096e+00
2.392034999999999911e+00
2.807590999999999948e+00
2.150834000000000135e+00
2.666139999999999954e+00
3.177175000000000082e+00
2.459439999999999849e+00
2.573964999999999836e+00
2.814894999999999925e+00
3.094146999999999981e+00
2.828303000000000011e+00
2.665065999999999935e+00
2.994626999999999928e+00
2.801689000000000096e+00
3.067074999999999996e+00
2.640836999999999879e+00
2.696250000000000036e+00
3.095631000000000022e+00
2.635264999999999969e+00
3.335757999999999779e+00
3.555290999999999979e+00
2.714917999999999942e+00
3.109827999999999815e+00
3.173505000000000020e+00
2.847766000000000020e+00
3.229013000000000133e+00
3.541586999999999819e+00
2.742894999999999861e+00
3.039363999999999955e+00
3.320834000000000064e+00
2.381996000000000002e+00
2.825391000000000208e+00
2.480179999999999829e+00
3.125119999999999898e+00
3.161538000000000181e+00
2.777554999999999996e+00
2.485361000000000153e+00
2.673836000000000102e+00
3.005454999999999988e+00
2.975985000000000102e+00
2.410029999999999895e+00
2.753563999999999901e+00
2.589050999999999991e+00
2.664590000000000014e+00
3.691018000000000132e+00
2.742839000000000027e+00
2.518263000000000140e+00
2.670641999999999960e+00
3.283345999999999876e+00
3.110145000000000159e+00
2.619905000000000150e+00
2.376862000000000030e+00
3.162024000000000168e+00
2.871690000000000076e+00
2.526419000000000192e+00
3.452547000000000033e+00
2.443699000000000066e+00
2.963388999999999829e+00
2.834214999999999929e+00
2.324193999999999871e+00
2.533256999999999870e+00
2.729099000000000164e+00
2.495284999999999975e+00
2.828345999999999805e+00
2.657827000000000162e+00
3.341148000000000007e+00
3.362061000000000188e+00
2.915753000000000039e+00
3.017479999999999940e+00
2.832037000000000138e+00
2.412854999999999972e+00
2.777217999999999964e+00
2.973224999999999785e+00
3.156496999999999886e+00
2.298024999999999984e+00
2.234262000000000192e+00
3.071387000000000089e+00
3.054791999999999952e+00
2.643475000000000019e+00
2.669827999999999868e+00
2.435496999999999801e+00
2.634959999999999969e+00
2.417571000000000137e+00
1.959448999999999996e+00
3.519683000000000117e+00
2.481597999999999971e+00
2.733998000000000150e+00
2.556976000000000138e+00
2.947913999999999923e+00
2.226862000000000119e+00
2.221079000000000025e+00
3.213077000000000183e+00
2.591034000000000059e+00
2.337095000000000145e+00
2.324570000000000025e+00
2.726548999999999889e+00
3.245067000000000146e+00
3.679854000000000180e+00
2.647759999999999891e+00
2.554246000000000016e+00
2.622999000000000080e+00
3.420390999999999959e+00
2.731190999999999924e+00
2.740861999999999910e+00
2.819069999999999965e+00
2.582659000000000038e+00
3.047664000000000151e+00
3.180442999999999909e+00
2.936012999999999984e+00
3.097573000000000132e+00
2.937905999999999906e+00
2.439203000000000010e+00
3.004392000000000174e+00
3.853101000000000109e+00
2.348765000000000214e+00
2.648464000000000151e+00
2.426394000000000162e+00
2.557352999999999987e+00
2.763672000000000128e+00
2.699812000000000101e+00
2.680791000000000146e+00
2.328627000000000002e+00
2.993730999999999920e+00
2.317285000000000039e+00
2.200257000000000129e+00
2.687117000000000200e+00
2.976455000000000073e+00
2.858395999999999937e+00
2.385889999999999844e+00
3.100727000000000011e+00
3.155577000000000076e+00
2.871360999999999830e+00
2.978146999999999878e+00
2.557798000000000016e+00
2.395497999999999905e+00
3.086057999999999968e+00
2.707650999999999808e+00
2.843770999999999827e+00
2.710062000000000193e+00
2.753522999999999943e+00
2.644004999999999939e+00
3.052267000000000063e+00
2.856310000000000127e+00
2.645224999999999937e+00
2.775720999999999883e+00
2.483899000000000079e+00
2.625000000000000000e+00
2.612175999999999831e+00
2.737157999999999980e+00
2.547670000000000101e+00
2.655329000000000050e+00
2.592744000000000160e+00
2.638628000000000196e+00
2.570946000000000176e+00
2.434639000000000220e+00
2.828571000000000168e+00
2.553297000000000150e+00
2.436393999999999949e+00
3.120232000000000117e+00
2.216045999999999960e+00
2.434182999999999986e+00
3.203936000000000117e+00
2.862492000000000036e+00
2.859462999999999866e+00
2.603971000000000036e+00
2.905993000000000048e+00
3.664340000000000153e+00
2.966756999999999866e+00
2.624397999999999787e+00
2.690990000000000215e+00
2.422070000000000167e+00
3.241066000000000003e+00
2.340733999999999870e+00
2.469815999999999789e+00
2.589719999999999800e+00
3.301934000000000147e+00
2.426698000000000022e+00
2.630487000000000020e+00
2.298913999999999902e+00
3.254446999999999868e+00
2.136765000000000025e+00
2.407251000000000030e+00
2.322411999999999921e+00
2.727090000000000014e+00
2.553303000000000100e+00
2.833483000000000196e+00
2.363099000000000061e+00
3.076197000000000070e+00
2.334064000000000139e+00
2.624265999999999988e+00
3.222792999999999797e+00
2.343840000000000146e+00
2.337604999999999933e+00
3.008515000000000050e+00
3.266738999999999837e+00
2.667301000000000144e+00
2.547874999999999890e+00
2.431496000000000102e+00
2.245359000000000105e+00
2.258904999999999941e+00
2.422191999999999901e+00
2.517602999999999813e+00
2.333038000000000167e+00
2.070561000000000096e+00
3.104553000000000118e+00
2.411516000000000215e+00
3.186643999999999810e+00
2.489203999999999972e+00
2.283389000000000113e+00
2.375075999999999965e+00
2.254166999999999810e+00
2.344844999999999846e+00
2.881086999999999954e+00
2.397120999999999835e+00
2.595349000000000128e+00
2.857149000000000161e+00
2.833963999999999928e+00
2.309130999999999823e+00
2.272708000000000172e+00
2.927928000000000086e+00
2.505272000000000165e+00
2.585045000000000037e+00
2.657706999999999820e+00
3.275139999999999940e+00
2.934053000000000022e+00
3.270897999999999861e+00
2.579598999999999975e+00
2.272410999999999959e+00
2.374550999999999856e+00
2.546717999999999815e+00
2.216892000000000085e+00
2.878445999999999838e+00
3.440313999999999872e+00
2.784955000000000069e+00
2.794267000000000056e+00
3.199647000000000130e+00
2.548324000000000034e+00
2.837051000000000212e+00
2.362960000000000171e+00
2.818114000000000008e+00
2.262783000000000211e+00
3.012931000000000026e+00
2.761493999999999893e+00
2.745830999999999911e+00
2.617614000000000107e+00
2.326404999999999834e+00
2.895668000000000131e+00
2.679456000000000060e+00
2.942536000000000040e+00
2.636646999999999963e+00
2.626132000000000133e+00
3.431935999999999876e+00
2.734259999999999913e+00
3.518429999999999946e+00
2.866210999999999842e+00
2.446244999999999781e+00
2.943594000000000044e+00
3.095813999999999844e+00
2.544112000000000151e+00
2.105955999999999939e+00
2.430107000000000017e+00
3.252632000000000190e+00
2.768688000000000038e+00
3.285083000000000197e+00
3.174294000000000171e+00
2.602600999999999942e+00
2.764769999999999950e+00
2.862232000000000109e+00
2.780523000000000078e+00
2.142606999999999928e+00
3.289734999999999854e+00
2.946255999999999986e+00
2.588362000000000052e+00
2.765057000000000098e+00
2.490761000000000003e+00
3.101691999999999894e+00
3.222411999999999832e+00
3.042863999999999791e+00
3.101215999999999973e+00
2.654815000000000147e+00
2.497681000000000040e+00
2.884691000000000116e+00
3.002353999999999967e+00
3.031972000000000111e+00
2.718650999999999929e+00
3.013851999999999975e+00
2.254456999999999933e+00
2.925389000000000017e+00
2.321741999999999972e+00
2.998165000000000191e+00
3.364685999999999844e+00
3.158523999999999887e+00
3.114596999999999838e+00
2.658723000000000170e+00
2.794937000000000005e+00
3.097983999999999849e+00
3.138938000000000006e+00
2.545259999999999856e+00
2.923227999999999938e+00
2.887576999999999838e+00
3.072426999999999797e+00
2.874387000000000025e+00
3.330566000000000138e+00
2.823884000000000061e+00
3.343919000000000086e+00
2.703370000000000051e+00
3.306732999999999922e+00
3.266410000000000036e+00
2.879844999999999988e+00
2.986098999999999837e+00
2.800508999999999915e+00
2.484875999999999863e+00
3.698526000000000202e+00
2.747946999999999917e+00
3.361747999999999958e+00
2.101898999999999962e+00
3.069437999999999889e+00
3.381895000000000095e+00
2.508421999999999930e+00
2.835227000000000164e+00
2.903509000000000118e+00
2.840405000000000069e+00
3.605118000000000045e+00
3.440554000000000112e+00
3.174746999999999986e+00
3.571943000000000090e+00
2.463423000000000140e+00
2.918248999999999871e+00
2.923099999999999810e+00
2.828354000000000035e+00
2.783714999999999939e+00
2.757229000000000152e+00
2.788654000000000188e+00
2.912863000000000202e+00
2.662395000000000067e+00
2.944167999999999896e+00
2.879143000000000008e+00
2.541044999999999998e+00
2.233388000000000151e+00
2.472599000000000213e+00
2.681290999999999869e+00
2.446285000000000043e+00
2.871980999999999895e+00
2.854543000000000053e+00
2.430721999999999827e+00
2.488919000000000104e+00
2.788628999999999802e+00
2.578427000000000024e+00
3.165818999999999939e+00
2.596264999999999823e+00
2.753274999999999917e+00
2.666816999999999993e+00
3.016614999999999824e+00
2.732508000000000159e+00
3.783055000000000057e+00
2.801727000000000078e+00
2.365213999999999928e+00
2.858852000000000171e+00
2.503041000000000071e+00
2.466095000000000148e+00
2.455105000000000093e+00
2.660836999999999897e+00
2.751819999999999933e+00
2.836662000000000017e+00
2.821905999999999803e+00
2.381861999999999924e+00
3.088475999999999999e+00
3.186246000000000134e+00
2.750675000000000203e+00
2.391664000000000012e+00
2.840177000000000174e+00
2.625328999999999802e+00
3.134634000000000142e+00
2.468725000000000058e+00
2.314602999999999966e+00
2.906728999999999896e+00
2.717490000000000183e+00
3.210176999999999836e+00
3.125767999999999880e+00
2.678523000000000209e+00
2.232562000000000157e+00
2.757045999999999886e+00
3.140765000000000029e+00
2.834799999999999986e+00
2.565310000000000201e+00
3.211736000000000146e+00
3.126202999999999843e+00
2.360622000000000220e+00
2.270357000000000181e+00
3.540137999999999785e+00
2.374554999999999971e+00
2.994299999999999962e+00
2.260797999999999863e+00
3.075016000000000194e+00
2.668680999999999859e+00
3.535788999999999849e+00
2.808679000000000148e+00
2.349683999999999884e+00
2.179727999999999888e+00
2.543184999999999807e+00
2.617392000000000163e+00
2.863363000000000103e+00
2.379065999999999903e+00
2.876965999999999912e+00
3.268378999999999923e+00
2.889803000000000122e+00
2.681007999999999836e+00
2.687418000000000085e+00
2.766535000000000188e+00
2.745426999999999840e+00
2.453695999999999877e+00
2.134339000000000208e+00
2.873009999999999842e+00
2.810810000000000031e+00
2.551013999999999893e+00
3.497904999999999820e+00
2.330423999999999829e+00
2.704787000000000052e+00
3.010654999999999859e+00
2.603861000000000203e+00
3.025177999999999923e+00
2.450880000000000170e+00
2.185512000000000121e+00
2.401203999999999894e+00
4.160293000000000241e+00
3.053853000000000151e+00
2.465339000000000169e+00
2.460954999999999782e+00
3.419964999999999922e+00
2.653693000000000080e+00
2.218885999999999914e+00
2.458181999999999867e+00
2.852269000000000165e+00
3.080865000000000187e+00
2.722894999999999843e+00
2.469622000000000206e+00
2.743717999999999879e+00
2.712596000000000007e+00
2.529396999999999895e+00
2.686808999999999781e+00
2.976313999999999904e+00
2.880551999999999779e+00
2.599847000000000019e+00
2.465688999999999798e+00
3.046262000000000025e+00
2.290275999999999978e+00
2.767132000000000147e+00
3.158113000000000170e+00
2.533799000000000134e+00
2.869180000000000064e+00
2.564026999999999834e+00
2.366786999999999974e+00
2.732158999999999782e+00
2.738631999999999955e+00
2.690833000000000030e+00
2.813992999999999967e+00
2.722102000000000022e+00
2.999248999999999832e+00
2.621370999999999896e+00
2.900983999999999785e+00
2.634856999999999783e+00
3.101865999999999790e+00
2.372924999999999951e+00
2.884596999999999856e+00
2.570626999999999995e+00
2.615915999999999908e+00
2.703088000000000157e+00
3.121678999999999871e+00
3.482833999999999985e+00
2.671120999999999857e+00
2.382057999999999787e+00
2.205223000000000155e+00
2.535505000000000120e+00
2.369648000000000199e+00
2.598170999999999786e+00
2.511117000000000044e+00
2.248539000000000065e+00
2.465791999999999984e+00
2.663736999999999799e+00
2.685493000000000130e+00
2.100169000000000175e+00
2.956776000000000071e+00
2.589132000000000211e+00
2.798057000000000016e+00
3.203949000000000158e+00
2.554921999999999915e+00
3.030072000000000099e+00
3.077087999999999823e+00
2.806305000000000049e+00
2.983624999999999972e+00
2.594937999999999967e+00
2.521078999999999848e+00
3.196489000000000136e+00
2.735789000000000026e+00
2.112732999999999972e+00
2.096184000000000047e+00
2.296546000000000198e+00
3.259354000000000084e+00
3.288329000000000057e+00
2.396319999999999784e+00
2.662103999999999804e+00
2.194722000000000062e+00
2.819968999999999948e+00
2.659151000000000042e+00
2.904898000000000202e+00
2.215300000000000047e+00
2.377336999999999811e+00
3.539946000000000037e+00
2.401642999999999972e+00
2.353219000000000172e+00
2.931909999999999794e+00
2.948487000000000080e+00
2.948252000000000095e+00
2.276714999999999822e+00
2.745608999999999966e+00
2.279789000000000065e+00
2.838732999999999951e+00
2.768372999999999973e+00
3.066748000000000030e+00
2.080207999999999835e+00
2.866989999999999927e+00
3.352497000000000060e+00
2.630479999999999929e+00
3.050654999999999895e+00
2.582914999999999850e+00
2.749166999999999916e+00
2.838457000000000008e+00
2.380081000000000113e+00
2.334778000000000020e+00
2.458807999999999883e+00
2.366617999999999888e+00
2.688295999999999797e+00
2.512224999999999930e+00
2.719282000000000199e+00
2.475394999999999790e+00
2.718042000000000069e+00
2.861628000000000061e+00
3.084989000000000203e+00
2.543156000000000194e+00
2.866144999999999943e+00
3.053906000000000009e+00
2.732695999999999792e+00
2.772018000000000093e+00
2.401215000000000099e+00
2.453138000000000041e+00
2.425993000000000066e+00
2.873636999999999997e+00
3.108245000000000147e+00
2.195021999999999807e+00
2.664238999999999802e+00
3.108595999999999915e+00
2.470483000000000207e+00
2.734322000000000141e+00
2.431026000000000131e+00
2.817368999999999790e+00
2.520201000000000136e+00
2.745605999999999991e+00
2.788543999999999912e+00
2.816167000000000087e+00
2.697963000000000111e+00
2.532728000000000090e+00
2.584055000000000213e+00
3.101566000000000045e+00
2.473565999999999931e+00
2.785111000000000114e+00
2.868595000000000006e+00
2.662145000000000206e+00
2.084492000000000012e+00
2.531299000000000188e+00
3.062119000000000035e+00
3.056277000000000132e+00
2.900180999999999898e+00
2.094580999999999804e+00
2.513679999999999914e+00
2.412595000000000045e+00
2.856367999999999796e+00
2.912997999999999976e+00
2.583849999999999980e+00
2.434200999999999837e+00
2.867202999999999946e+00
3.191111999999999949e+00
2.772327000000000208e+00
2.562552000000000163e+00
2.994813000000000169e+00
2.867027000000000214e+00
2.418233999999999995e+00
2.942861999999999867e+00
3.130059999999999842e+00
3.259085999999999927e+00
2.226822999999999997e+00
2.510559000000000207e+00
2.321439999999999948e+00
2.330270000000000064e+00
2.646809999999999885e+00
2.585195999999999827e+00
2.530463000000000129e+00
2.586552000000000184e+00
2.338991000000000042e+00
2.404628999999999905e+00
2.718103999999999854e+00
2.548674999999999802e+00
2.146923999999999833e+00
2.290811000000000153e+00
2.369587999999999806e+00
2.530822999999999823e+00
2.955417000000000183e+00
3.098650999999999822e+00
2.618682000000000176e+00
2.858093000000000217e+00
2.580403000000000002e+00
2.950289000000000161e+00
2.967900000000000205e+00
2.580789000000000222e+00
2.486444000000000099e+00
2.140050000000000008e+00
2.584150000000000169e+00
2.740273999999999877e+00
3.519816000000000056e+00
2.250884000000000107e+00
2.512773000000000145e+00
2.736886000000000152e+00
2.880676999999999932e+00
2.917841000000000129e+00
2.530403999999999876e+00
3.091652999999999984e+00
2.404577000000000186e+00
3.234557999999999822e+00
2.680305999999999855e+00
2.909333000000000169e+00
2.520901999999999976e+00
2.162478999999999818e+00
2.765118000000000187e+00
2.625579999999999803e+00
2.941072000000000131e+00
3.033895999999999926e+00
3.021440999999999821e+00
3.274541999999999842e+00
2.726811000000000096e+00
2.610952999999999857e+00
2.551555000000000017e+00
2.671056999999999793e+00
2.443217999999999890e+00
2.298634999999999984e+00
2.318783999999999956e+00
2.582171999999999912e+00
3.239799999999999791e+00
2.145846999999999838e+00
2.773895000000000000e+00
3.498510000000000009e+00
2.490073999999999899e+00
2.657650999999999986e+00
2.486705999999999861e+00
2.272749999999999826e+00
3.429949999999999832e+00
2.497475999999999807e+00
3.380657999999999941e+00
2.955365000000000020e+00
2.660039999999999960e+00
2.692124999999999879e+00
2.377590000000000092e+00
2.667469999999999786e+00
2.397426999999999975e+00
2.736403999999999836e+00
2.690999999999999837e+00
2.697324000000000055e+00
3.661436000000000135e+00
2.545932999999999780e+00
2.720120999999999789e+00
2.339382000000000073e+00
2.331828999999999930e+00
2.221735999999999933e+00
2.498403000000000151e+00
2.630888999999999811e+00
2.679724999999999913e+00
2.941066999999999876e+00
2.876977999999999813e+00
3.770418999999999965e+00
2.925311999999999912e+00
2.528512999999999789e+00
2.386873000000000022e+00
2.067130999999999830e+00
2.152985000000000149e+00
3.100760999999999878e+00
2.580767999999999951e+00
2.970956000000000152e+00
2.418343999999999827e+00
3.383687999999999807e+00
2.774662999999999879e+00
2.102780999999999789e+00
2.726719000000000115e+00
2.087736000000000036e+00
2.559832999999999803e+00
2.549735000000000085e+00
3.036801999999999779e+00
2.646034000000000219e+00
2.796999000000000013e+00
2.605236000000000107e+00
2.374265999999999988e+00
2.328920999999999797e+00
2.504468000000000139e+00
2.312317999999999873e+00
2.425387999999999877e+00
2.577230000000000132e+00
2.511944999999999872e+00
2.762763000000000080e+00
2.894301000000000013e+00
3.483786999999999967e+00
2.343916999999999806e+00
2.892924999999999969e+00
2.474822000000000077e+00
2.325339000000000045e+00
2.956782000000000021e+00
2.982676999999999801e+00
3.778316999999999926e+00
2.908694999999999808e+00
3.204216000000000175e+00
2.952134000000000036e+00
2.594141000000000030e+00
2.634438999999999975e+00
2.492933999999999983e+00
2.613588000000000022e+00
2.443789999999999907e+00
3.267224000000000128e+00
2.340037999999999840e+00
3.073977999999999877e+00
2.893482000000000109e+00
3.020103999999999900e+00
2.547111000000000125e+00
2.583664000000000183e+00
2.536255999999999844e+00
2.162412999999999919e+00
2.920424999999999827e+00
3.192336000000000062e+00
3.047880000000000145e+00
3.295230000000000103e+00
3.599711000000000105e+00
2.186957000000000040e+00
2.984185999999999783e+00
3.051248000000000182e+00
2.236985999999999919e+00
3.036093999999999848e+00
3.680952000000000002e+00
3.167065000000000019e+00
2.752800000000000136e+00
2.574352000000000196e+00
2.293166999999999955e+00
2.136343000000000103e+00
3.288272999999999779e+00
2.659082999999999863e+00
3.084712999999999816e+00
2.003967999999999972e+00
3.266840000000000188e+00
2.494460000000000122e+00
2.402362000000000108e+00
2.940351000000000159e+00
3.015620999999999885e+00
2.943607999999999780e+00
2.792670000000000208e+00
3.268501999999999796e+00
2.721100999999999992e+00
3.521964000000000095e+00
3.954175999999999913e+00
3.232511999999999830e+00
2.995140999999999831e+00
3.644193000000000016e+00
2.345486999999999878e+00
2.948939999999999895e+00
2.782007999999999814e+00
3.380450999999999873e+00
2.958987000000000034e+00
3.654361999999999888e+00
2.720356999999999914e+00
3.256982999999999961e+00
2.687686999999999937e+00
2.326096999999999859e+00
2.385788999999999938e+00
2.826865999999999879e+00
2.848338000000000036e+00
2.515112999999999932e+00
2.554793000000000092e+00
3.480970999999999815e+00
2.948674000000000017e+00
3.281019999999999825e+00
3.026990000000000069e+00
2.433991999999999933e+00
3.547795999999999950e+00
3.089247999999999994e+00
2.852338000000000040e+00
2.588347999999999871e+00
3.574542000000000108e+00
3.383563000000000098e+00
3.001240000000000130e+00
3.368529999999999802e+00
2.627278000000000002e+00
3.203978999999999910e+00
3.374436000000000213e+00
2.684156999999999904e+00
3.264171000000000156e+00
2.960656999999999872e+00
3.809442000000000217e+00
3.030857000000000134e+00
3.003103999999999996e+00
3.217188000000000159e+00
3.372344000000000008e+00
2.692419000000000118e+00
3.087058999999999997e+00
3.047159000000000173e+00
4.175184999999999924e+00
3.455474999999999852e+00
3.896063999999999972e+00
2.727416999999999980e+00
3.903481999999999896e+00
3.544236000000000164e+00
2.908120999999999956e+00
2.600982999999999823e+00
3.065326999999999913e+00
3.115245999999999960e+00
3.504699000000000009e+00
3.768428000000000111e+00
2.776683999999999930e+00
3.252876999999999796e+00
3.299357999999999791e+00
3.101466999999999974e+00
4.009693000000000396e+00
2.774560000000000137e+00
3.008068000000000186e+00
3.357457999999999831e+00
3.158414000000000055e+00
3.068186999999999998e+00
2.913012000000000157e+00
3.375582000000000082e+00
3.227745000000000086e+00
2.697938000000000169e+00
2.813655999999999935e+00
3.459534000000000109e+00
3.422153999999999918e+00
3.333810000000000162e+00
2.923690000000000122e+00
3.426947999999999883e+00
2.473901000000000128e+00
3.976490000000000080e+00
2.491546000000000038e+00
3.323126999999999942e+00
2.860320000000000196e+00
2.714822999999999986e+00
3.563629000000000158e+00
3.403166000000000135e+00
2.649335000000000218e+00
3.191784000000000177e+00
2.495693999999999857e+00
3.443296000000000134e+00
2.673497999999999930e+00
2.791272999999999893e+00
3.246297999999999906e+00
3.246113999999999944e+00
2.817053000000000029e+00
2.815703000000000067e+00
3.237927000000000000e+00
2.608014999999999972e+00
3.318297999999999970e+00
2.905156999999999989e+00
2.538696999999999981e+00
2.598740999999999968e+00
2.808702999999999950e+00
3.088499999999999801e+00
2.999789999999999957e+00
2.446508999999999823e+00
3.073840000000000128e+00
2.798392000000000213e+00
3.075369999999999937e+00
2.781471999999999944e+00
2.382642000000000149e+00
3.237910999999999984e+00
2.441602000000000050e+00
2.804457999999999895e+00
3.675994999999999902e+00
2.966915999999999887e+00
3.236587000000000103e+00
2.889339999999999797e+00
3.098056999999999839e+00
2.540421999999999958e+00
3.130545000000000133e+00
3.355910999999999866e+00
2.751291999999999849e+00
3.213267999999999791e+00
3.030848999999999904e+00
3.251167999999999836e+00
2.898184999999999789e+00
2.985970000000000013e+00
2.369035999999999920e+00
2.702263999999999999e+00
1.868171000000000026e+00
3.041151999999999855e+00
2.713867000000000029e+00
2.572060000000000013e+00
2.562495999999999885e+00
3.575787000000000049e+00
2.771663999999999906e+00
2.849812000000000012e+00
3.126141000000000059e+00
2.566310999999999787e+00
2.449774999999999814e+00
2.732657999999999809e+00
2.361762999999999835e+00
3.337512999999999952e+00
2.922918000000000127e+00
3.035918999999999812e+00
2.593501999999999974e+00
3.047943000000000069e+00
2.520182999999999840e+00
2.644819000000000031e+00
2.301655999999999924e+00
2.393977000000000022e+00
2.911356000000000055e+00
3.019826000000000121e+00
2.596188999999999858e+00
2.376811000000000007e+00
2.992421000000000220e+00
2.282493000000000105e+00
2.374779999999999891e+00
2.195628999999999831e+00
2.582324999999999982e+00
2.632931999999999828e+00
2.976389000000000173e+00
2.639536000000000104e+00
2.584522999999999904e+00
2.877969999999999917e+00
2.895668999999999826e+00
2.944764999999999855e+00
2.726770000000000138e+00
1.871852999999999989e+00
3.050599000000000061e+00
2.514183000000000057e+00
3.405075000000000074e+00
3.249204999999999899e+00
2.159342000000000095e+00
2.682894000000000112e+00
2.572709999999999830e+00
2.822017999999999915e+00
2.707837000000000049e+00
2.397542000000000062e+00
2.397120999999999835e+00
2.567290999999999990e+00
2.350442999999999838e+00
2.718164999999999942e+00
2.693778000000000006e+00
2.862474000000000185e+00
2.223044999999999938e+00
3.239612999999999854e+00
2.941263999999999879e+00
2.245026999999999884e+00
2.424155999999999977e+00
2.703288999999999831e+00
3.155405000000000015e+00
3.461592000000000002e+00
3.495137000000000160e+00
2.597424000000000177e+00
3.007683999999999802e+00
3.663266999999999829e+00
3.272800999999999849e+00
2.901063000000000169e+00
2.445964000000000027e+00
3.122072999999999876e+00
2.512966000000000033e+00
3.035381999999999802e+00
2.754124000000000017e+00
3.061723000000000194e+00
2.856221000000000121e+00
3.061929000000000123e+00
3.152864000000000111e+00
3.127492999999999856e+00
3.443440999999999974e+00
3.009417000000000009e+00
2.944631000000000220e+00
2.936758000000000202e+00
2.873482999999999787e+00
2.766649000000000136e+00
3.405860000000000110e+00
3.606656000000000084e+00
3.262011000000000216e+00
2.903268000000000182e+00
3.090168999999999944e+00
3.488879999999999981e+00
2.959128999999999898e+00
3.010763999999999996e+00
2.764221000000000039e+00
2.885969999999999924e+00
3.663457999999999881e+00
3.421800999999999870e+00
2.886327999999999783e+00
2.863131999999999788e+00
3.493030000000000079e+00
3.279401000000000010e+00
3.041612999999999900e+00
3.060512999999999817e+00
3.123975000000000168e+00
2.482931000000000221e+00
3.458273999999999848e+00
4.054680000000000284e+00
2.864183000000000145e+00
2.802874000000000088e+00
3.269003000000000103e+00
3.292206999999999883e+00
2.729159999999999808e+00
2.825959000000000110e+00
2.730783000000000182e+00
3.551350999999999924e+00
3.456817000000000029e+00
2.979400000000000048e+00
3.048074999999999868e+00
2.765136000000000038e+00
2.791819999999999968e+00
3.039334000000000202e+00
2.859623000000000026e+00
3.690357000000000109e+00
3.260593000000000075e+00
3.164318999999999882e+00
3.456478000000000161e+00
2.436017000000000099e+00
3.692216000000000165e+00
2.947702000000000044e+00
2.645363999999999827e+00
3.111648999999999887e+00
3.127235000000000209e+00
3.319561000000000206e+00
3.083431000000000033e+00
3.354118000000000155e+00
3.034705999999999904e+00
2.763396000000000186e+00
3.083698000000000050e+00
3.373101000000000127e+00
3.515041000000000082e+00
2.856247000000000202e+00
2.794919999999999849e+00
2.837371000000000087e+00
2.871877000000000013e+00
3.969500000000000028e+00
3.347860999999999976e+00
3.354619000000000018e+00
3.094664999999999999e+00
2.636960999999999888e+00
2.367274000000000100e+00
2.820923000000000069e+00
2.512464000000000031e+00
2.613148999999999944e+00
3.362747000000000153e+00
3.114494000000000096e+00
2.674126999999999921e+00
2.817028000000000088e+00
2.939958999999999989e+00
2.536683000000000021e+00
2.291929999999999801e+00
2.742828999999999962e+00
2.993612000000000162e+00
2.417279000000000178e+00
2.805276999999999799e+00
2.814744999999999830e+00
2.508083000000000062e+00
2.810246999999999939e+00
3.111451000000000189e+00
3.025875999999999788e+00
2.211015000000000175e+00
2.593491000000000213e+00
2.606037000000000159e+00
3.034591999999999956e+00
4.061849999999999739e+00
2.458120000000000083e+00
2.303500000000000103e+00
2.793069000000000024e+00
2.807656999999999847e+00
3.054257999999999917e+00
2.410969000000000140e+00
2.774827000000000155e+00
2.489345999999999837e+00
2.778777999999999970e+00
2.830465999999999926e+00
3.264683999999999919e+00
2.451477000000000128e+00
2.879983000000000182e+00
3.028093000000000146e+00
2.727904000000000106e+00
2.874484999999999957e+00
2.396713000000000093e+00
2.567086000000000201e+00
3.084776999999999880e+00
3.367029000000000050e+00
2.651171000000000166e+00
2.673674000000000106e+00
3.252207999999999988e+00
3.135510000000000019e+00
2.384085999999999927e+00
2.250687000000000104e+00
2.704501000000000044e+00
2.657087999999999894e+00
3.482784999999999798e+00
3.176918000000000131e+00
2.760731999999999964e+00
3.209483999999999781e+00
2.241835000000000022e+00
2.576319999999999943e+00
3.137334000000000067e+00
2.214191000000000020e+00
2.752152999999999849e+00
2.801584000000000074e+00
2.904043999999999848e+00
2.649951000000000167e+00
3.136972000000000094e+00
3.027826000000000128e+00
2.908053000000000221e+00
2.287285999999999930e+00
2.678306000000000076e+00
2.411516999999999911e+00
3.069263999999999992e+00
2.538145999999999791e+00
2.557930999999999955e+00
2.172353000000000200e+00
2.905870000000000175e+00
2.808752000000000137e+00
2.605307999999999957e+00
2.603451000000000182e+00
2.376476999999999951e+00
2.782493000000000105e+00
3.083844000000000030e+00
2.733813000000000049e+00
2.832526999999999795e+00
2.301384000000000096e+00
3.148042999999999925e+00
3.094422999999999924e+00
2.496802000000000188e+00
2.776032999999999973e+00
2.214408000000000154e+00
3.267179000000000055e+00
2.857704000000000022e+00
2.635540000000000216e+00
2.548525000000000151e+00
2.915807000000000038e+00
3.519931000000000143e+00
3.134983000000000075e+00
2.515763000000000194e+00
2.855398999999999798e+00
2.424742000000000175e+00
2.491893000000000136e+00
2.954213999999999896e+00
2.427165000000000017e+00
2.303106000000000098e+00
3.510492000000000168e+00
2.798386999999999958e+00
2.571861000000000175e+00
2.841825000000000045e+00
2.598012999999999906e+00
3.079435000000000144e+00
2.601757999999999793e+00
2.916637999999999842e+00
2.965524999999999967e+00
2.738954999999999806e+00
3.350086000000000119e+00
2.823615999999999904e+00
2.382365000000000066e+00
2.777554999999999996e+00
2.251306000000000029e+00
2.880898999999999877e+00
2.557609999999999939e+00
2.376062999999999814e+00
3.282116999999999951e+00
2.569506000000000068e+00
2.352133999999999947e+00
3.181022000000000016e+00
2.734809999999999963e+00
2.359056999999999960e+00
2.594025999999999943e+00
2.526823999999999959e+00
2.705834999999999990e+00
2.627797000000000160e+00
2.135483999999999938e+00
3.256841000000000097e+00
2.744787000000000088e+00
3.078247999999999873e+00
3.151247999999999827e+00
2.601792999999999800e+00
2.261085000000000012e+00
2.092557999999999918e+00
3.014438000000000173e+00
3.194142999999999954e+00
2.001014000000000070e+00
2.902500999999999998e+00
2.434007999999999949e+00
2.804429999999999978e+00
2.427611999999999881e+00
3.047886999999999791e+00
2.658869999999999845e+00
2.746138999999999886e+00
2.496284000000000169e+00
2.512910000000000199e+00
2.930788999999999866e+00
2.348702999999999985e+00
3.190488000000000213e+00
3.554710000000000036e+00
2.282353000000000076e+00
2.601096000000000075e+00
2.730160999999999838e+00
2.647393000000000107e+00
2.814356000000000080e+00
2.760848999999999887e+00
3.040185000000000137e+00
2.601929000000000158e+00
2.786271999999999860e+00
3.257757999999999932e+00
2.471468999999999916e+00
2.525081999999999827e+00
2.924323999999999923e+00
2.700502999999999876e+00
2.501049000000000078e+00
2.720490999999999993e+00
2.852149999999999963e+00
2.431801999999999797e+00
3.195178999999999991e+00
2.437936000000000103e+00
2.844240000000000101e+00
2.318821999999999939e+00
3.393793000000000060e+00
2.536229000000000067e+00
3.096967999999999943e+00
3.006981999999999822e+00
2.486860000000000070e+00
3.329695000000000071e+00
3.588910999999999962e+00
3.128423999999999872e+00
2.536569000000000074e+00
2.260336000000000123e+00
2.480433999999999806e+00
3.100338999999999956e+00
2.414099999999999913e+00
3.285172999999999899e+00
2.523270000000000124e+00
2.983407000000000142e+00
3.195955000000000101e+00
3.036792999999999854e+00
2.319927999999999990e+00
2.741617000000000193e+00
2.560378000000000043e+00
2.724604999999999944e+00
2.816907000000000050e+00
2.580646000000000218e+00
2.510893999999999959e+00
3.025617000000000001e+00
2.688759000000000121e+00
4.271575999999999596e+00
2.701678999999999942e+00
2.657452000000000147e+00
2.495397999999999783e+00
2.252289999999999903e+00
3.557609999999999939e+00
2.174679999999999946e+00
2.750213000000000019e+00
3.089088999999999974e+00
3.100362000000000062e+00
3.138072000000000195e+00
2.456812999999999914e+00
3.103514000000000106e+00
3.736193000000000097e+00
2.573402000000000189e+00
3.161918000000000006e+00
2.374283999999999839e+00
2.813381999999999827e+00
2.846404999999999852e+00
2.787320999999999938e+00
2.999451999999999785e+00
2.152109999999999967e+00
3.144915999999999823e+00
2.945643000000000011e+00
3.490110000000000046e+00
2.744705000000000172e+00
3.034495999999999860e+00
3.230900000000000105e+00
2.910407000000000188e+00
3.262620000000000076e+00
2.966790000000000038e+00
2.699053999999999842e+00
3.074412000000000145e+00
3.059617999999999949e+00
3.130383999999999833e+00
2.561592999999999787e+00
2.909114000000000200e+00
2.936974000000000196e+00
2.884050999999999920e+00
3.257947000000000148e+00
2.466895000000000060e+00
3.142491000000000145e+00
4.359219000000000399e+00
2.977120999999999906e+00
2.682081999999999855e+00
3.225354999999999972e+00
3.195327999999999946e+00
2.429244999999999877e+00
2.707031000000000187e+00
2.646761999999999837e+00
2.510053999999999785e+00
2.510835000000000150e+00
3.293041999999999803e+00
3.000020000000000131e+00
2.401616999999999891e+00
2.779020000000000046e+00
3.083584999999999798e+00
2.507082000000000033e+00
2.648568000000000033e+00
3.177048999999999790e+00
1.997678000000000065e+00
2.661029000000000089e+00
3.028077999999999825e+00
3.053249000000000102e+00
3.170142999999999933e+00
4.281407999999999880e+00
2.497409999999999908e+00
2.650574999999999903e+00
3.012109999999999843e+00
1.995484000000000036e+00
2.579054000000000180e+00
2.743692999999999937e+00
3.464834000000000191e+00
2.731161000000000172e+00
2.643320000000000114e+00
3.435725000000000140e+00
2.647485999999999784e+00
2.863640000000000185e+00
2.977012000000000214e+00
2.847485999999999962e+00
3.023058999999999941e+00
2.928460999999999981e+00
2.556449000000000193e+00
2.529139999999999944e+00
3.198757000000000073e+00
3.169407000000000085e+00
2.933791999999999955e+00
2.695822000000000163e+00
3.071609000000000034e+00
2.191987000000000130e+00
2.682914999999999939e+00
2.913135000000000030e+00
3.105042000000000080e+00
2.714963000000000015e+00
3.551161000000000012e+00
2.337797000000000125e+00
2.819285999999999959e+00
3.212705999999999840e+00
2.616798999999999875e+00
2.633265999999999885e+00
3.027924000000000060e+00
3.193467000000000056e+00
2.903518000000000043e+00
3.361126000000000058e+00
3.364389000000000074e+00
2.472020999999999802e+00
3.108982000000000134e+00
3.006175999999999959e+00
2.277264000000000177e+00
2.709391000000000105e+00
3.263822999999999919e+00
3.024887999999999799e+00
3.309365000000000112e+00
3.279104999999999936e+00
2.819742000000000193e+00
2.745451000000000086e+00
2.841647000000000034e+00
3.081142999999999965e+00
2.352917999999999843e+00
2.250481000000000176e+00
3.066659000000000024e+00
3.155774000000000079e+00
2.826573999999999920e+00
3.170243000000000144e+00
2.786834999999999951e+00
2.311757000000000062e+00
2.954664000000000179e+00
2.409717000000000109e+00
2.733372999999999831e+00
3.021399999999999864e+00
3.050349000000000199e+00
2.840158000000000182e+00
3.137007000000000101e+00
3.395230999999999888e+00
2.723327999999999971e+00
2.787104999999999944e+00
2.746665999999999830e+00
2.258836000000000066e+00
2.422632999999999814e+00
2.853218000000000032e+00
3.137770999999999866e+00
3.108096000000000192e+00
3.079823000000000199e+00
2.622901999999999845e+00
2.489796999999999816e+00
2.588071999999999928e+00
3.427128999999999870e+00
2.021656999999999815e+00
2.477879000000000165e+00
3.064690000000000136e+00
3.110924999999999940e+00
2.485911000000000204e+00
3.008894000000000180e+00
3.106167999999999818e+00
2.805892000000000053e+00
2.743374999999999897e+00
2.193893999999999789e+00
2.205566999999999833e+00
2.747171999999999947e+00
2.886112999999999928e+00
3.148760999999999921e+00
3.137773000000000145e+00
3.123890999999999973e+00
2.711498000000000186e+00
2.786786000000000207e+00
3.295542999999999889e+00
3.035273999999999806e+00
2.586692999999999909e+00
2.882678999999999991e+00
3.008455000000000101e+00
3.287770000000000081e+00
2.621503000000000139e+00
3.074212999999999862e+00
2.684384999999999799e+00
2.337006000000000139e+00
3.324940999999999924e+00
2.649173999999999918e+00
2.402130999999999794e+00
2.662987999999999911e+00
3.001592000000000038e+00
2.512370000000000214e+00
3.165706999999999827e+00
2.507125999999999966e+00
2.639247000000000121e+00
2.794153999999999805e+00
2.347688000000000219e+00
3.262572000000000028e+00
3.002228000000000119e+00
3.086041999999999952e+00
3.157839000000000063e+00
2.809372000000000202e+00
2.630227999999999788e+00
2.318186999999999998e+00
2.688041999999999820e+00
3.487191999999999847e+00
3.203974999999999795e+00
2.639600000000000168e+00
2.790796999999999972e+00
3.189668999999999865e+00
2.819580999999999893e+00
3.143780000000000019e+00
2.942728999999999928e+00
2.517034999999999911e+00
3.404024000000000161e+00
2.337108000000000185e+00
3.668931999999999860e+00
2.700835000000000097e+00
2.929234999999999811e+00
3.517602999999999813e+00
2.991346000000000060e+00
2.886312000000000211e+00
2.385418000000000038e+00
2.708168999999999826e+00
2.497087000000000057e+00
2.005660999999999916e+00
2.780972000000000222e+00
3.953968999999999845e+00
3.212031000000000081e+00
2.646398000000000028e+00
2.836262000000000061e+00
2.558049000000000017e+00
3.257570999999999994e+00
3.346213000000000104e+00
2.866835000000000022e+00
2.991331999999999880e+00
2.474142000000000063e+00
3.394098000000000059e+00
2.940818999999999850e+00
2.876739000000000157e+00
3.065167999999999893e+00
2.575075000000000003e+00
2.514686000000000199e+00
3.051591999999999860e+00
2.845537999999999901e+00
3.091549000000000103e+00
2.807256000000000196e+00
3.153045000000000098e+00
3.296924000000000188e+00
3.584330000000000016e+00
2.612729999999999997e+00
2.526774000000000076e+00
3.260762000000000160e+00
2.489109000000000016e+00
2.293757999999999964e+00
2.533110000000000195e+00
3.519381000000000093e+00
3.135625999999999802e+00
2.461800999999999906e+00
3.064881999999999884e+00
2.361343000000000192e+00
2.594390999999999892e+00
3.090186999999999795e+00
2.357150999999999996e+00
2.872151000000000121e+00
2.867332999999999910e+00
2.839688999999999908e+00
2.917612999999999790e+00
3.040102000000000082e+00
2.827863999999999933e+00
2.454578999999999844e+00
2.977101999999999915e+00
3.371623000000000037e+00
2.016344000000000136e+00
2.798245000000000093e+00
3.195838000000000179e+00
3.176712000000000202e+00
3.072286000000000072e+00
2.937775999999999943e+00
2.690129999999999910e+00
2.473860000000000170e+00
3.026654000000000178e+00
3.007467999999999808e+00
2.277503999999999973e+00
2.668022000000000116e+00
3.117401000000000089e+00
3.165464000000000055e+00
2.330379999999999896e+00
3.147441999999999851e+00
2.549301999999999957e+00
3.206122000000000138e+00
3.071839000000000208e+00
2.621621999999999897e+00
2.156292999999999793e+00
2.521799999999999820e+00
3.131308999999999898e+00
3.521844999999999892e+00
2.917790999999999801e+00
3.113230000000000164e+00
2.413911999999999836e+00
3.155863000000000085e+00
3.131934999999999913e+00
2.888167999999999846e+00
2.551330000000000098e+00
3.137580999999999953e+00
3.810830000000000162e+00
3.196744999999999948e+00
3.459637999999999991e+00
2.485647000000000162e+00
3.058892000000000166e+00
3.453699999999999992e+00
3.214582000000000050e+00
2.457227000000000050e+00
2.532836000000000087e+00
3.954674999999999940e+00
4.051823999999999870e+00
3.433879000000000126e+00
2.725207000000000157e+00
2.709922000000000164e+00
3.843935999999999797e+00
3.483284999999999965e+00
2.871878000000000153e+00
2.784085999999999839e+00
3.141935999999999840e+00
3.349622000000000099e+00
3.438191999999999915e+00
2.526685000000000070e+00
3.208936000000000011e+00
2.709385000000000154e+00
3.055076000000000125e+00
3.178078999999999876e+00
2.152009000000000061e+00
2.818715000000000082e+00
2.959922999999999860e+00
2.842493000000000158e+00
2.555083999999999911e+00
2.950610000000000177e+00
2.678577999999999903e+00
3.049955999999999889e+00
3.281273999999999802e+00
3.008818999999999910e+00
2.419608999999999899e+00
2.348780000000000090e+00
3.525618999999999836e+00
3.187886000000000220e+00
2.658930999999999933e+00
3.041913000000000089e+00
2.613916000000000128e+00
3.067972000000000143e+00
3.388285000000000213e+00
2.943891999999999953e+00
2.711030000000000051e+00
3.035238000000000103e+00
2.884008000000000127e+00
2.900583999999999829e+00
2.586141000000000023e+00
3.149411000000000183e+00
2.650288000000000199e+00
3.347655000000000047e+00
2.668989999999999974e+00
2.141776000000000124e+00
2.898709000000000202e+00
2.862546000000000035e+00
2.934543999999999819e+00
2.732321000000000222e+00
3.074056999999999817e+00
2.517945999999999795e+00
3.135477999999999987e+00
2.740815000000000001e+00
2.307528000000000024e+00
2.336097000000000090e+00
3.051305999999999852e+00
2.703974999999999795e+00
3.436119000000000145e+00
2.461132000000000097e+00
2.781718999999999831e+00
2.605957000000000079e+00
3.379856999999999889e+00
2.728804999999999925e+00
2.399173999999999918e+00
2.597357000000000138e+00
2.695100000000000051e+00
3.007751999999999981e+00
2.663568000000000158e+00
2.712768000000000068e+00
3.106876999999999889e+00
2.877050999999999803e+00
2.848003999999999980e+00
2.417178999999999967e+00
2.128232000000000124e+00
2.563724000000000114e+00
2.998098999999999847e+00
2.725140000000000118e+00
2.452531000000000017e+00
2.896562999999999999e+00
2.975776000000000199e+00
3.011010000000000186e+00
2.583127999999999869e+00
2.747427000000000064e+00
2.625106999999999857e+00
2.892650999999999861e+00
2.855544000000000082e+00
3.490753000000000217e+00
2.265156000000000169e+00
2.433180999999999816e+00
3.170666000000000206e+00
2.952277000000000040e+00
3.015395999999999965e+00
2.556443999999999939e+00
2.540712000000000081e+00
3.029354000000000102e+00
2.703005000000000102e+00
2.814134000000000135e+00
2.937269000000000130e+00
2.976942999999999895e+00
3.254269999999999996e+00
3.466419999999999835e+00
2.417768999999999835e+00
2.453822999999999865e+00
2.949451999999999963e+00
2.768079999999999874e+00
2.828885000000000094e+00
2.651958000000000037e+00
3.102936000000000138e+00
3.401015999999999817e+00
2.824670999999999932e+00
2.682627000000000095e+00
3.072268999999999917e+00
2.563851000000000102e+00
3.276965000000000128e+00
3.096449999999999925e+00
2.901559999999999917e+00
3.057739999999999903e+00
3.205004000000000186e+00
3.458575999999999873e+00
2.881616999999999873e+00
2.736526000000000014e+00
3.281388999999999889e+00
2.596312000000000175e+00
2.954833999999999961e+00
2.759387999999999952e+00
2.790115999999999818e+00
3.178414000000000073e+00
2.956941000000000042e+00
3.474514000000000102e+00
2.703311999999999937e+00
2.684360999999999997e+00
2.843874000000000013e+00
3.095209000000000099e+00
2.680670000000000108e+00
2.799347000000000030e+00
2.515613000000000099e+00
3.359665999999999819e+00
3.257150000000000212e+00
2.839294999999999902e+00
2.638548000000000116e+00
2.523524000000000100e+00
2.846013999999999822e+00
2.697029999999999816e+00
3.336034000000000166e+00
3.097990999999999939e+00
3.119368999999999836e+00
3.022330000000000183e+00
3.624191000000000162e+00
3.499398999999999926e+00
2.430984000000000034e+00
3.235059999999999825e+00
3.113109000000000126e+00
3.020947000000000049e+00
2.319517999999999969e+00
3.078943999999999903e+00
3.253195999999999977e+00
2.890940000000000065e+00
2.809903999999999957e+00
2.717188000000000159e+00
3.462292000000000147e+00
3.144057999999999797e+00
3.576378000000000057e+00
3.288730000000000153e+00
2.787126000000000214e+00
2.935060000000000002e+00
2.848037999999999847e+00
2.992830000000000101e+00
2.845930000000000071e+00
3.118676999999999921e+00
2.647749999999999826e+00
2.998000999999999916e+00
2.781822000000000017e+00
3.543330000000000091e+00
2.960062000000000193e+00
3.263659000000000088e+00
2.727606999999999893e+00
2.941469000000000111e+00
3.650180000000000202e+00
2.855878000000000139e+00
2.752664999999999917e+00
3.288806000000000118e+00
2.439528999999999836e+00
2.976173999999999875e+00
3.249966999999999828e+00
3.224641000000000091e+00
3.291047999999999973e+00
2.590393000000000168e+00
2.698447999999999958e+00
2.592563000000000173e+00
2.242904999999999927e+00
2.878284999999999982e+00
2.618555999999999884e+00
2.720114000000000143e+00
3.232349000000000139e+00
2.603515999999999941e+00
2.795584999999999987e+00
2.882835000000000036e+00
3.001888000000000112e+00
2.759034999999999904e+00
2.731752999999999876e+00
2.673430999999999891e+00
3.460341999999999807e+00
2.978415000000000035e+00
3.135953000000000213e+00
3.338915000000000077e+00
3.136786999999999992e+00
3.291666999999999899e+00
3.128223000000000198e+00
3.183609000000000133e+00
3.005809999999999871e+00
2.383799999999999919e+00
2.641728000000000076e+00
2.626514999999999933e+00
3.126298999999999939e+00
2.740763999999999978e+00
2.966914000000000051e+00
2.888098999999999972e+00
2.940198000000000089e+00
2.664878999999999998e+00
2.757279000000000035e+00
2.699250999999999845e+00
3.641627999999999865e+00
3.073275000000000201e+00
2.460065999999999864e+00
2.330264999999999809e+00
2.662792000000000048e+00
3.040048999999999779e+00
3.180677999999999894e+00
3.135841000000000101e+00
3.002982999999999958e+00
2.949640000000000040e+00
2.882462999999999997e+00
3.765058999999999934e+00
3.086622999999999895e+00
2.874582999999999888e+00
3.896964000000000095e+00
3.118104000000000209e+00
2.614971999999999852e+00
2.784415999999999780e+00
2.732832000000000150e+00
2.833826000000000178e+00
3.167148000000000074e+00
2.519944999999999879e+00
3.305193000000000048e+00
3.297508999999999801e+00
3.100734000000000101e+00
3.801142000000000021e+00
2.701484999999999914e+00
2.928364999999999885e+00
3.285083999999999893e+00
3.541465999999999781e+00
3.277023999999999937e+00
2.616855000000000153e+00
3.092191999999999830e+00
2.698660999999999976e+00
2.878852000000000189e+00
3.479620999999999853e+00
3.291367999999999849e+00
2.973870999999999931e+00
3.314099999999999824e+00
3.271316000000000113e+00
2.910699000000000147e+00
2.735881000000000007e+00
3.375173999999999896e+00
3.348771000000000164e+00
2.874922999999999895e+00
2.545551999999999815e+00
3.059755000000000003e+00
2.605617000000000072e+00
2.712204999999999977e+00
3.063741999999999965e+00
2.276564000000000032e+00
2.746725000000000083e+00
2.959877000000000091e+00
3.349072000000000049e+00
3.096553000000000111e+00
3.355445000000000011e+00
2.890182999999999947e+00
2.826150999999999858e+00
2.778397000000000006e+00
2.921329000000000065e+00
2.749408999999999992e+00
2.872091999999999867e+00
2.316784999999999872e+00
3.418864999999999821e+00
2.378334000000000170e+00
3.640592999999999968e+00
2.618294000000000121e+00
2.392093000000000025e+00
3.283164999999999889e+00
2.897513000000000005e+00
3.015563999999999911e+00
2.666548000000000140e+00
3.004637999999999920e+00
2.848711000000000215e+00
2.875351999999999908e+00
3.151835999999999860e+00
2.749293999999999905e+00
2.740340000000000220e+00
3.259037000000000184e+00
2.370448000000000111e+00
2.947401999999999855e+00
3.364084000000000074e+00
3.309146000000000143e+00
3.262026999999999788e+00
3.268564000000000025e+00
3.327370000000000161e+00
2.716022999999999854e+00
2.907782000000000089e+00
2.578638000000000208e+00
2.521100000000000119e+00
2.722348999999999908e+00
2.361257000000000161e+00
2.955468000000000206e+00
2.651615000000000055e+00
2.970356000000000218e+00
2.882789999999999964e+00
2.497600999999999960e+00
3.331218999999999930e+00
2.412042000000000019e+00
2.957520999999999844e+00
3.275996999999999826e+00
2.916814000000000018e+00
3.127562000000000175e+00
2.873467999999999911e+00
3.610866999999999827e+00
3.276117999999999864e+00
2.900329000000000157e+00
3.070313000000000070e+00
2.581925000000000026e+00
2.699392000000000014e+00
3.182116000000000167e+00
2.936188000000000020e+00
3.040633999999999837e+00
3.011664999999999814e+00
2.540739999999999998e+00
2.855417999999999790e+00
2.985611000000000015e+00
2.670923000000000158e+00
2.669639000000000095e+00
2.761255999999999933e+00
2.558422999999999892e+00
2.935576000000000185e+00
2.826273000000000035e+00
3.441066999999999876e+00
3.169356000000000062e+00
2.807868000000000031e+00
3.021936999999999873e+00
2.686396999999999924e+00
3.263551999999999786e+00
3.437651999999999930e+00
2.567940999999999807e+00
2.692124999999999879e+00
3.341791000000000178e+00
3.690697000000000116e+00
2.915693999999999786e+00
3.479537999999999798e+00
2.645280000000000076e+00
2.544795000000000140e+00
3.350391999999999815e+00
3.298850999999999978e+00
2.381740999999999886e+00
3.381679000000000102e+00
3.316971999999999809e+00
3.470356000000000218e+00
2.922088000000000019e+00
2.839755999999999947e+00
2.094243000000000077e+00
2.881075000000000053e+00
3.342505000000000059e+00
2.566554000000000002e+00
2.914986999999999995e+00
2.954825000000000035e+00
2.913720000000000088e+00
3.005640000000000089e+00
2.558133000000000212e+00
3.197391999999999790e+00
2.566218000000000110e+00
3.260915999999999926e+00
2.963363000000000191e+00
2.279958999999999847e+00
2.861978000000000133e+00
3.112934000000000090e+00
3.170555999999999930e+00
3.117554999999999854e+00
3.722691000000000194e+00
2.824438999999999922e+00
2.616614999999999913e+00
3.395157000000000203e+00
3.175260999999999889e+00
2.386823000000000139e+00
2.845258999999999983e+00
3.363297000000000203e+00
3.716431000000000040e+00
2.683381999999999934e+00
3.121013000000000037e+00
3.389282000000000128e+00
3.234938999999999787e+00
2.821251000000000175e+00
2.672683999999999838e+00
2.283517999999999937e+00
3.276006999999999891e+00
2.884189999999999809e+00
3.545863999999999905e+00
3.166030000000000122e+00
3.043185999999999947e+00
3.153423999999999783e+00
2.869149999999999867e+00
2.628871000000000180e+00
2.370643999999999973e+00
2.864881000000000011e+00
2.729080999999999868e+00
2.661961999999999939e+00
2.440315000000000012e+00
3.047175999999999885e+00
2.117656000000000205e+00
2.960995000000000044e+00
2.605649999999999800e+00
2.870775000000000077e+00
2.832354000000000038e+00
3.062359999999999971e+00
3.208445000000000213e+00
2.836285000000000167e+00
3.011547000000000196e+00
3.483636999999999873e+00
3.469066000000000205e+00
2.903499000000000052e+00
2.545885999999999871e+00
2.454098999999999808e+00
2.530428000000000122e+00
3.309994999999999798e+00
2.688647000000000009e+00
3.294795999999999836e+00
2.443624999999999936e+00
3.211502999999999997e+00
3.761712000000000167e+00
2.679793000000000092e+00
2.805385999999999935e+00
2.271679999999999922e+00
3.440818999999999850e+00
2.709547000000000150e+00
3.157010000000000094e+00
2.607025999999999843e+00
2.954063000000000105e+00
3.581182999999999783e+00
2.794054000000000038e+00
2.903516999999999904e+00
2.636607000000000145e+00
2.525980999999999810e+00
3.980173999999999879e+00
3.321069000000000049e+00
3.486457999999999835e+00
2.514489999999999892e+00
3.266208999999999918e+00
1.913237999999999994e+00
2.969945000000000057e+00
2.817517000000000049e+00
2.345099999999999962e+00
2.290141999999999900e+00
3.378446999999999978e+00
3.073414000000000090e+00
3.171715999999999980e+00
2.539905000000000079e+00
3.237321000000000115e+00
2.730681999999999832e+00
2.843357000000000134e+00
2.750169999999999781e+00
2.229778000000000038e+00
3.115349999999999842e+00
2.657734000000000041e+00
2.678812999999999889e+00
2.551687999999999956e+00
3.143387000000000153e+00
2.980929999999999858e+00
3.076878999999999920e+00
3.390632000000000090e+00
2.540071999999999885e+00
2.729594000000000076e+00
3.364574999999999871e+00
3.401292999999999900e+00
2.877210999999999963e+00
2.904733999999999927e+00
3.080792999999999893e+00
3.143495000000000150e+00
3.003674999999999873e+00
3.172630999999999979e+00
2.724981999999999793e+00
2.513672000000000128e+00
2.871157000000000181e+00
3.131855999999999973e+00
2.507163999999999948e+00
3.321523000000000003e+00
3.088375999999999788e+00
3.397483999999999948e+00
3.322220999999999869e+00
2.377959000000000156e+00
2.966514000000000095e+00
3.256259000000000015e+00
3.309734000000000176e+00
2.645099000000000089e+00
3.070434000000000108e+00
3.090967000000000020e+00
2.697163000000000199e+00
3.111034000000000077e+00
3.312211000000000016e+00
2.620032000000000139e+00
2.523776999999999937e+00
3.167540999999999940e+00
2.991696000000000133e+00
3.091244999999999798e+00
3.040779999999999816e+00
2.886271999999999949e+00
2.653270000000000017e+00
3.592579999999999885e+00
2.952719999999999789e+00
2.699215000000000142e+00
2.351427000000000156e+00
2.912406999999999968e+00
3.350795000000000190e+00
3.126742999999999828e+00
3.013158999999999921e+00
2.550559999999999938e+00
2.943226999999999816e+00
2.902108999999999828e+00
2.925825000000000120e+00
3.145207999999999782e+00
3.035003000000000117e+00
2.939134999999999831e+00
3.576264999999999805e+00
2.673756000000000022e+00
2.857380000000000031e+00
2.232546999999999837e+00
2.912872000000000128e+00
4.144739000000000395e+00
2.380465000000000053e+00
2.714926000000000172e+00
3.349479999999999791e+00
3.847487999999999797e+00
3.960428999999999977e+00
3.142634999999999845e+00
2.218976000000000059e+00
2.446511999999999798e+00
3.023854000000000042e+00
4.072548000000000279e+00
2.515689000000000064e+00
2.843380999999999936e+00
3.200096999999999969e+00
3.034247999999999834e+00
3.150107000000000212e+00
2.937478000000000034e+00
2.741810000000000080e+00
2.652477000000000196e+00
3.078720999999999819e+00
2.503944000000000170e+00
2.970561000000000007e+00
2.705856999999999957e+00
3.265102999999999867e+00
2.922654000000000085e+00
3.183155999999999874e+00
2.615979999999999972e+00
2.542482000000000131e+00
2.828186999999999784e+00
3.408589999999999787e+00
2.623086999999999946e+00
3.029125000000000068e+00
2.993454999999999977e+00
3.138522000000000034e+00
3.450098999999999805e+00
2.989171999999999940e+00
2.854565000000000019e+00
2.605017999999999834e+00
2.778516000000000208e+00
3.086593000000000142e+00
2.372552999999999912e+00
3.237147999999999914e+00
2.715592000000000006e+00
2.906160999999999994e+00
2.743573000000000039e+00
3.156776999999999944e+00
2.090683999999999987e+00
3.166106000000000087e+00
3.066301999999999861e+00
3.112038000000000082e+00
2.488319000000000170e+00
2.445788999999999991e+00
2.914740000000000109e+00
3.359233999999999831e+00
2.683629999999999960e+00
2.722515000000000018e+00
2.491471999999999909e+00
2.967376999999999931e+00
2.918003000000000124e+00
1.964285999999999976e+00
3.448217000000000088e+00
3.170404000000000000e+00
3.179549999999999876e+00
2.526245999999999992e+00
3.257566999999999879e+00
2.503524000000000083e+00
2.931143000000000054e+00
2.806461999999999790e+00
2.920192000000000121e+00
2.323765999999999998e+00
2.844187999999999938e+00
3.115644000000000080e+00
3.316612000000000116e+00
2.831304999999999961e+00
2.487967999999999957e+00
2.668184000000000111e+00
2.760940000000000172e+00
2.556864000000000026e+00
2.465949000000000169e+00
3.136074999999999946e+00
2.107629999999999892e+00
2.856571999999999889e+00
2.939687999999999857e+00
3.338486000000000065e+00
2.975547999999999860e+00
2.350567999999999991e+00
2.637580999999999953e+00
2.734726000000000212e+00
2.766630999999999840e+00
3.590653999999999790e+00
2.967208999999999985e+00
3.439519000000000215e+00
3.003499000000000141e+00
2.816660999999999859e+00
3.058123999999999842e+00
3.583682000000000034e+00
2.590949999999999864e+00
2.641744000000000092e+00
2.372377000000000180e+00
3.558683999999999958e+00
3.366121000000000141e+00
3.451566999999999830e+00
2.812927999999999873e+00
2.482307000000000041e+00
2.617236999999999814e+00
3.275961000000000123e+00
2.521481000000000083e+00
2.594205000000000094e+00
3.254684999999999828e+00
3.094438999999999940e+00
3.595450000000000035e+00
2.941913000000000000e+00
3.207197999999999993e+00
3.302789000000000197e+00
2.866547999999999874e+00
2.388020000000000032e+00
2.708229999999999915e+00
2.955204999999999860e+00
3.257194999999999840e+00
3.221153000000000155e+00
3.579425000000000079e+00
3.322732999999999937e+00
2.809832999999999803e+00
3.046276999999999902e+00
3.171155999999999864e+00
2.741245999999999849e+00
2.568557999999999897e+00
2.795142999999999933e+00
2.675422000000000189e+00
2.881978000000000151e+00
3.421247999999999845e+00
3.146961999999999815e+00
2.815811000000000064e+00
2.932580999999999882e+00
3.319906000000000024e+00
2.361625000000000085e+00
2.918852999999999920e+00
3.316272999999999804e+00
3.415942999999999952e+00
3.160900999999999961e+00
2.476186000000000220e+00
3.173163999999999874e+00
3.286239000000000132e+00
3.033260999999999985e+00
3.408192000000000110e+00
3.320628999999999831e+00
3.123505999999999894e+00
2.947259999999999991e+00
2.986132000000000009e+00
3.409009000000000178e+00
2.892621999999999804e+00
2.408720999999999890e+00
2.850394999999999790e+00
3.888256999999999852e+00
2.640581000000000067e+00
2.457669999999999799e+00
2.990641999999999801e+00
3.256669000000000036e+00
3.414089999999999847e+00
3.741121999999999836e+00
2.776032999999999973e+00
3.117938000000000098e+00
3.329023999999999983e+00
3.799009999999999998e+00
1.890171000000000046e+00
3.020014000000000198e+00
3.007280999999999871e+00
3.714201999999999781e+00
3.306239999999999846e+00
2.509708999999999968e+00
2.604328999999999894e+00
2.852504000000000151e+00
4.028575000000000017e+00
3.885832000000000175e+00
2.851223000000000063e+00
3.125307999999999975e+00
3.116868999999999890e+00
3.651749999999999829e+00
3.301451000000000136e+00
2.557421000000000166e+00
2.882448999999999817e+00
3.470369999999999955e+00
3.650914999999999910e+00
2.712038999999999866e+00
2.801899000000000139e+00
3.110173000000000076e+00
3.236340000000000217e+00
2.940440000000000165e+00
2.686424999999999841e+00
2.985062000000000104e+00
3.008376000000000161e+00
2.906630999999999965e+00
3.350353000000000137e+00
3.211162999999999990e+00
2.955677999999999805e+00
2.878804000000000141e+00
2.827663999999999955e+00
2.651263000000000147e+00
3.486772000000000205e+00
3.207841000000000165e+00
2.799167000000000183e+00
2.931636000000000131e+00
3.000823000000000018e+00
2.560693999999999804e+00
3.135890999999999984e+00
3.257661999999999836e+00
2.809693000000000218e+00
2.665500999999999898e+00
3.049917999999999907e+00
2.784257000000000204e+00
2.515610999999999819e+00
2.872596999999999845e+00
3.032300000000000217e+00
3.209960999999999842e+00
3.059232999999999869e+00
2.411773999999999862e+00
2.646688000000000152e+00
2.717566999999999844e+00
3.013548999999999811e+00
3.159939000000000053e+00
2.489329000000000125e+00
2.578924000000000216e+00
3.320437999999999779e+00
2.720095000000000152e+00
2.635149999999999881e+00
3.378575000000000106e+00
2.296492999999999896e+00
2.671066999999999858e+00
2.274048000000000069e+00
2.924532999999999827e+00
2.899169000000000107e+00
3.025665000000000049e+00
2.552112999999999854e+00
3.470801999999999943e+00
2.660527999999999782e+00
2.626710000000000100e+00
2.473873999999999906e+00
2.994943999999999829e+00
2.835071000000000119e+00
2.352329000000000114e+00
2.195933999999999831e+00
3.615307000000000048e+00
3.202504999999999935e+00
3.121109999999999829e+00
2.802270000000000039e+00
2.673950000000000049e+00
3.114768999999999899e+00
2.734909000000000034e+00
2.939294999999999991e+00
3.295850000000000168e+00
3.304758999999999780e+00
2.763825999999999894e+00
2.986809000000000047e+00
3.497733000000000203e+00
3.459496999999999822e+00
2.644893999999999856e+00
2.688855000000000217e+00
3.020627999999999869e+00
2.932739000000000207e+00
3.225604000000000138e+00
3.169083000000000094e+00
2.710697999999999830e+00
3.361641000000000101e+00
3.887481999999999882e+00
3.296124999999999972e+00
2.575788999999999884e+00
2.828714000000000173e+00
2.772229999999999972e+00
3.431957000000000146e+00
3.388701999999999881e+00
3.199485000000000134e+00
2.960191000000000017e+00
2.933251999999999970e+00
2.750722000000000111e+00
2.488893000000000022e+00
2.764845999999999915e+00
2.731057999999999986e+00
2.703463000000000171e+00
3.254277000000000086e+00
2.659654999999999880e+00
3.960557999999999801e+00
3.390754999999999963e+00
3.271352999999999955e+00
3.139892999999999823e+00
3.266115999999999797e+00
3.107473999999999847e+00
2.725827999999999918e+00
3.002146000000000203e+00
2.938149000000000122e+00
3.281054999999999833e+00
2.710554999999999826e+00
2.739650000000000141e+00
3.324225999999999903e+00
2.966680999999999901e+00
3.192721999999999838e+00
2.592257000000000033e+00
3.006361000000000061e+00
3.261289000000000105e+00
2.774659000000000209e+00
3.252334999999999976e+00
3.152900999999999954e+00
3.257928999999999853e+00
2.980694999999999872e+00
2.744254999999999889e+00
2.948980999999999852e+00
3.625802000000000191e+00
2.891716000000000175e+00
3.181382000000000154e+00
2.866283000000000136e+00
2.752558000000000060e+00
3.488831999999999933e+00
2.648716999999999988e+00
2.842807999999999780e+00
2.986785999999999941e+00
2.741935999999999929e+00
2.708774000000000015e+00
2.845991999999999855e+00
2.778315999999999786e+00
3.357079999999999842e+00
2.612655999999999867e+00
3.063658999999999910e+00
3.656803000000000026e+00
3.008277999999999786e+00
2.829612000000000016e+00
3.006327999999999889e+00
2.782059999999999977e+00
2.959970999999999908e+00
3.042927999999999855e+00
2.769661999999999846e+00
3.096277999999999864e+00
3.714987999999999957e+00
3.024433000000000149e+00
2.828853000000000062e+00
3.448898999999999937e+00
2.589868000000000059e+00
3.190939999999999888e+00
2.806439000000000128e+00
2.799208000000000141e+00
2.773810999999999805e+00
2.505056000000000171e+00
3.211148000000000113e+00
2.810481999999999925e+00
2.903048000000000073e+00
2.812502999999999975e+00
2.286312000000000122e+00
2.970094000000000012e+00
2.974099999999999966e+00
2.726405999999999885e+00
2.806772000000000045e+00
3.000531000000000059e+00
2.550886000000000209e+00
2.927801000000000098e+00
2.832119000000000053e+00
2.919048999999999783e+00
2.874239999999999906e+00
2.317145000000000010e+00
2.541786000000000101e+00
3.071016000000000190e+00
3.253918999999999784e+00
2.120451999999999781e+00
1.992590000000000083e+00
2.408884000000000025e+00
3.259466999999999892e+00
2.364999000000000073e+00
2.331656000000000173e+00
2.800895000000000135e+00
2.723037999999999847e+00
2.898140999999999856e+00
2.760911999999999811e+00
2.404215000000000213e+00
3.179813999999999918e+00
2.716644000000000059e+00
2.704018000000000033e+00
2.420898999999999912e+00
3.035610000000000142e+00
3.120137000000000160e+00
3.768105999999999955e+00
2.852144000000000013e+00
2.689325000000000188e+00
2.797766000000000197e+00
3.280784999999999840e+00
3.241317000000000004e+00
2.647778000000000187e+00
2.899887000000000103e+00
2.462724000000000135e+00
2.883179999999999854e+00
3.423274999999999846e+00
2.617834999999999912e+00
2.401642999999999972e+00
2.469098999999999933e+00
2.606291999999999831e+00
3.163626999999999967e+00
2.653202999999999978e+00
2.893707000000000029e+00
3.001275000000000137e+00
2.722134000000000054e+00
3.486590000000000078e+00
2.365457000000000143e+00
3.162195000000000089e+00
3.014778999999999876e+00
2.815122000000000124e+00
2.400011000000000116e+00
2.484961999999999893e+00
2.958674999999999944e+00
2.970887999999999973e+00
3.176836999999999911e+00
3.032379999999999853e+00
3.061834000000000167e+00
3.226291999999999938e+00
3.548191000000000095e+00
3.223097999999999796e+00
2.851088999999999984e+00
2.841839999999999922e+00
2.654100000000000126e+00
2.947700000000000209e+00
3.677500000000000213e+00
2.607298999999999811e+00
2.345248000000000221e+00
2.942877999999999883e+00
2.676018000000000008e+00
2.881282999999999817e+00
2.816336999999999868e+00
3.187771000000000132e+00
3.139095999999999886e+00
3.043759000000000103e+00
3.342986999999999931e+00
3.195030000000000037e+00
3.614317999999999920e+00
2.948303999999999814e+00
2.939303000000000221e+00
2.560305000000000053e+00
2.613087000000000160e+00
2.997435999999999989e+00
3.682328000000000046e+00
3.493990000000000151e+00
2.417060000000000208e+00
2.999740000000000073e+00
3.354058000000000206e+00
3.113836000000000048e+00
3.164289000000000129e+00
3.021428999999999920e+00
2.723415999999999837e+00
2.794643999999999906e+00
3.450890999999999931e+00
4.179680000000000284e+00
2.144547000000000203e+00
2.814624999999999932e+00
2.830405999999999977e+00
2.690688999999999886e+00
2.432936000000000210e+00
2.998133999999999855e+00
3.040477999999999792e+00
2.966828000000000021e+00
2.984758999999999940e+00
2.875926000000000204e+00
2.903211999999999904e+00
3.480001000000000122e+00
2.876422999999999952e+00
2.859445000000000014e+00
2.274058000000000135e+00
2.904382000000000019e+00
3.459014999999999951e+00
2.361041000000000167e+00
3.121382000000000101e+00
2.568909999999999805e+00
2.793012000000000050e+00
2.940693000000000001e+00
2.664982999999999880e+00
3.062291000000000096e+00
3.120451000000000086e+00
3.199511999999999912e+00
2.461133999999999933e+00
2.570959000000000216e+00
3.082708999999999921e+00
2.537385000000000002e+00
2.687892000000000170e+00
2.713525999999999883e+00
3.269725999999999910e+00
2.330318000000000112e+00
3.032013000000000069e+00
2.996896000000000004e+00
2.271014999999999784e+00
3.018635000000000179e+00
3.002561000000000035e+00
3.085968999999999962e+00
3.147149000000000196e+00
2.834140999999999799e+00
3.181524000000000019e+00
2.359986000000000139e+00
3.043912999999999869e+00
3.005884000000000000e+00
2.487633999999999901e+00
2.780405000000000015e+00
2.314251000000000058e+00
2.956557000000000102e+00
3.030883000000000216e+00
3.178221999999999881e+00
2.681950000000000056e+00
2.658012999999999959e+00
3.446091000000000015e+00
2.410442000000000196e+00
2.370276000000000050e+00
3.479657000000000000e+00
2.648051999999999850e+00
3.542931999999999970e+00
3.064052999999999916e+00
3.267650999999999861e+00
2.622631999999999852e+00
2.811243999999999854e+00
2.933898000000000117e+00
2.500615999999999950e+00
2.909232999999999958e+00
3.174409999999999954e+00
2.394232000000000138e+00
2.731307000000000151e+00
3.584830999999999879e+00
2.985870999999999942e+00
2.271662000000000070e+00
3.200810999999999851e+00
2.866706999999999894e+00
3.266751999999999878e+00
3.015322999999999976e+00
2.399532999999999916e+00
2.878172999999999870e+00
2.941021000000000107e+00
3.444373000000000129e+00
2.730669999999999931e+00
2.724680000000000213e+00
3.555280999999999914e+00
2.493825999999999876e+00
2.862391000000000130e+00
2.974350999999999967e+00
2.790275999999999978e+00
3.376735000000000042e+00
2.867647999999999975e+00
3.003925000000000178e+00
2.680280999999999914e+00
2.939785000000000093e+00
3.223434000000000133e+00
2.440363000000000060e+00
2.715508999999999951e+00
2.316448999999999980e+00
3.076887999999999845e+00
2.966200999999999866e+00
3.554924999999999891e+00
3.451614999999999878e+00
2.142554000000000070e+00
3.480036999999999825e+00
3.107277999999999984e+00
2.719726999999999784e+00
3.324533000000000182e+00
2.192286999999999875e+00
2.835393999999999970e+00
2.990451000000000192e+00
2.706729000000000163e+00
4.040028999999999648e+00
2.800762000000000196e+00
3.441053000000000139e+00
2.630313999999999819e+00
2.750843999999999845e+00
3.065735999999999795e+00
2.586581999999999937e+00
3.198011999999999855e+00
2.678042000000000034e+00
3.183024000000000076e+00
2.304443000000000019e+00
2.905262000000000011e+00
2.660250000000000004e+00
2.692095999999999822e+00
3.173941000000000123e+00
3.203759999999999941e+00
3.235393000000000185e+00
2.628855000000000164e+00
3.682209999999999983e+00
3.084432000000000063e+00
2.537185000000000024e+00
4.043154999999999610e+00
2.561399000000000203e+00
3.060906999999999822e+00
3.648179999999999978e+00
2.578332000000000068e+00
3.808339999999999836e+00
2.757892000000000010e+00
3.140384000000000064e+00
2.688680999999999877e+00
2.524757999999999836e+00
3.647549999999999848e+00
2.335764000000000173e+00
2.784829000000000221e+00
2.933469000000000104e+00
2.860589000000000048e+00
2.878744000000000192e+00
3.885339000000000098e+00
2.825788999999999884e+00
3.304476000000000191e+00
3.146119999999999806e+00
2.811090000000000089e+00
2.382400000000000073e+00
3.781903999999999932e+00
4.232566000000000273e+00
2.442088000000000036e+00
2.872767000000000071e+00
3.811872999999999845e+00
3.066721999999999948e+00
2.489895999999999887e+00
3.566879999999999828e+00
2.407944999999999780e+00
3.216328999999999994e+00
3.537230999999999792e+00
2.871897999999999840e+00
2.746068999999999871e+00
2.837016999999999900e+00
3.022386000000000017e+00
2.758621999999999908e+00
3.352729000000000070e+00
3.255548000000000108e+00
3.130119000000000096e+00
2.821346000000000132e+00
3.149973000000000134e+00
3.289017999999999997e+00
4.068978999999999679e+00
2.997828000000000159e+00
3.724810000000000176e+00
2.342630999999999908e+00
3.562574999999999825e+00
3.011937000000000086e+00
2.281991000000000103e+00
2.915843000000000185e+00
3.851748000000000172e+00
3.567699000000000176e+00
3.698068999999999829e+00
2.627794999999999881e+00
2.705826000000000064e+00
2.366423999999999861e+00
3.503833999999999893e+00
2.202301999999999982e+00
2.777349000000000068e+00
3.056883000000000017e+00
2.706763000000000030e+00
2.935481999999999925e+00
2.851897000000000126e+00
3.138253000000000181e+00
2.757776999999999923e+00
3.039114999999999789e+00
2.638787999999999911e+00
2.506704000000000043e+00
2.951782999999999824e+00
2.484687999999999786e+00
3.086933000000000149e+00
3.247621000000000091e+00
3.023697999999999997e+00
4.256543999999999883e+00
3.546431999999999807e+00
3.295252000000000070e+00
3.209766999999999815e+00
3.275119999999999809e+00
2.689397000000000038e+00
3.325930000000000053e+00
3.191987000000000130e+00
3.426559000000000133e+00
2.633309999999999818e+00
2.406797000000000075e+00
2.418823999999999863e+00
3.417568000000000161e+00
2.724953999999999876e+00
3.064818999999999960e+00
2.688817999999999930e+00
3.300682999999999812e+00
2.829956999999999834e+00
3.172709999999999919e+00
3.109890000000000043e+00
2.288117999999999874e+00
2.963118000000000141e+00
2.888119000000000103e+00
2.393756000000000217e+00
2.767828000000000177e+00
2.629359000000000002e+00
3.226373000000000157e+00
3.384005999999999847e+00
3.092614000000000196e+00
3.499328000000000216e+00
2.920415999999999901e+00
3.017846000000000029e+00
3.430550999999999906e+00
3.141404000000000085e+00
2.729639000000000149e+00
2.579003999999999852e+00
2.546873999999999860e+00
2.856050000000000200e+00
3.050105999999999984e+00
2.794624000000000219e+00
2.966638000000000108e+00
3.501355999999999913e+00
2.551067000000000196e+00
3.760819999999999830e+00
2.156025000000000080e+00
3.282437999999999967e+00
3.096055999999999919e+00
3.129617999999999789e+00
2.780263999999999847e+00
2.759856000000000087e+00
2.951349000000000000e+00
3.300228999999999857e+00
3.484382999999999786e+00
2.798041000000000000e+00
3.280501999999999807e+00
3.297426999999999886e+00
3.084182000000000201e+00
2.812333000000000194e+00
3.084278999999999993e+00
2.772548000000000012e+00
3.163377999999999801e+00
3.361194999999999933e+00
3.250627999999999851e+00
2.708978999999999804e+00
2.954807000000000183e+00
3.314792000000000183e+00
2.704540000000000166e+00
3.198008000000000184e+00
2.577882999999999925e+00
3.154183000000000181e+00
3.686533999999999978e+00
2.541132000000000168e+00
2.949014000000000024e+00
2.612598000000000198e+00
3.276221000000000050e+00
2.528277999999999803e+00
2.781702000000000119e+00
3.075308999999999848e+00
2.543775999999999815e+00
3.159587999999999841e+00
2.996376999999999846e+00
3.298256999999999994e+00
3.115616000000000163e+00
2.673608999999999902e+00
2.777356000000000158e+00
2.672169999999999934e+00
3.099007999999999985e+00
2.831704000000000221e+00
2.659437000000000051e+00
3.191533999999999871e+00
3.152306999999999970e+00
3.482542000000000026e+00
3.155873999999999846e+00
2.697709999999999830e+00
2.296241000000000199e+00
3.043047000000000057e+00
3.049170999999999854e+00
2.761403000000000052e+00
2.559811999999999976e+00
3.102848999999999968e+00
2.452128999999999781e+00
3.160870000000000068e+00
2.820025999999999922e+00
2.861664999999999903e+00
2.910566999999999904e+00
3.163469999999999782e+00
2.868705999999999978e+00
2.675323999999999813e+00
2.349193000000000087e+00
3.362995999999999874e+00
2.896754000000000051e+00
2.803544000000000036e+00
2.622100999999999793e+00
2.554921999999999915e+00
2.601637000000000199e+00
3.080689000000000011e+00
2.683053999999999828e+00
2.552195000000000213e+00
3.324101999999999890e+00
2.795472000000000179e+00
3.106974000000000125e+00
3.022711999999999843e+00
3.238070000000000004e+00
2.785032999999999870e+00
2.952354000000000145e+00
3.061917999999999918e+00
3.072293999999999858e+00
2.281410000000000160e+00
2.988763000000000059e+00
2.698409999999999975e+00
3.110714999999999897e+00
2.845314000000000121e+00
2.534949000000000119e+00
2.238754000000000133e+00
3.327590999999999966e+00
3.455759000000000025e+00
3.046619999999999884e+00
2.738649000000000111e+00
3.063412000000000024e+00
3.112106999999999957e+00
3.730354000000000170e+00
3.186493000000000020e+00
2.747377999999999876e+00
2.340653999999999790e+00
2.719876999999999878e+00
3.026421000000000028e+00
3.008966000000000030e+00
3.017177000000000220e+00
3.128740000000000077e+00
3.029586000000000112e+00
3.768254000000000214e+00
3.827824999999999811e+00
2.214573999999999820e+00
2.835895999999999972e+00
2.996847999999999956e+00
3.070063999999999904e+00
3.078003999999999962e+00
2.808711999999999875e+00
3.018311999999999884e+00
2.819925000000000015e+00
2.743818999999999786e+00
3.489595000000000002e+00
3.151038999999999923e+00
3.205391999999999797e+00
3.035140999999999867e+00
3.126777999999999835e+00
2.524090000000000167e+00
3.028739999999999988e+00
3.239228000000000218e+00
3.070558000000000121e+00
3.548147000000000162e+00
2.901362999999999914e+00
2.910814999999999930e+00
2.975654000000000021e+00
2.799037000000000219e+00
2.641623000000000054e+00
2.932186999999999877e+00
3.532236000000000153e+00
2.930668999999999969e+00
3.571628000000000025e+00
3.374175999999999842e+00
2.433113000000000081e+00
2.979843999999999937e+00
3.063032000000000199e+00
2.929644999999999833e+00
2.857498000000000093e+00
2.939487999999999879e+00
3.338398000000000199e+00
2.546386000000000038e+00
3.513663999999999898e+00
3.973622999999999905e+00
3.097341999999999818e+00
2.550501000000000129e+00
3.265912999999999844e+00
2.856867999999999963e+00
2.761140000000000150e+00
2.589354999999999851e+00
3.329162000000000177e+00
3.060468000000000188e+00
3.260998999999999981e+00
2.817506999999999984e+00
2.982663000000000064e+00
2.478502000000000205e+00
3.174755000000000216e+00
2.892955999999999861e+00
2.899141000000000190e+00
2.530663999999999803e+00
2.505341000000000040e+00
2.748664000000000218e+00
3.533668000000000031e+00
2.413626999999999967e+00
3.101754999999999818e+00
3.487976999999999883e+00
3.242985000000000007e+00
2.768631000000000064e+00
3.454210999999999920e+00
2.989869000000000110e+00
2.644423000000000190e+00
3.627228000000000119e+00
2.675279000000000185e+00
2.653697999999999890e+00
2.786973000000000145e+00
3.358543000000000056e+00
2.725646999999999931e+00
2.889634000000000036e+00
3.810423000000000116e+00
3.135512999999999995e+00
2.673264000000000085e+00
3.151584000000000163e+00
2.443201000000000178e+00
3.034082000000000168e+00
3.104770999999999948e+00
2.766783000000000214e+00
2.982787000000000077e+00
3.167203000000000213e+00
2.821073000000000164e+00
2.463026999999999855e+00
2.910597000000000101e+00
2.119782999999999973e+00
3.717579000000000189e+00
3.068656999999999968e+00
3.183387000000000189e+00
2.330477999999999827e+00
2.884872000000000103e+00
4.069259999999999877e+00
3.091533999999999782e+00
2.935293000000000152e+00
2.685525000000000162e+00
2.917250000000000121e+00
2.684004999999999974e+00
2.623477999999999977e+00
3.052299000000000095e+00
2.678758000000000195e+00
3.361619999999999830e+00
2.796282999999999852e+00
2.494851000000000152e+00
2.837000000000000188e+00
3.212616999999999834e+00
2.646510000000000140e+00
3.256842999999999932e+00
2.869037000000000059e+00
2.837530000000000108e+00
2.499582999999999888e+00
3.354700999999999933e+00
3.214468000000000103e+00
2.702767999999999837e+00
3.091908999999999796e+00
3.108830000000000204e+00
3.087237000000000009e+00
2.369498000000000104e+00
3.047302999999999873e+00
2.809769999999999879e+00
2.992567000000000199e+00
3.425028000000000183e+00
2.903948999999999891e+00
3.338537999999999784e+00
2.885940999999999867e+00
2.664852999999999916e+00
3.027352000000000043e+00
3.305807999999999858e+00
2.911163999999999863e+00
2.613075999999999954e+00
3.458870999999999807e+00
2.959919999999999884e+00
3.273312999999999917e+00
3.031826999999999828e+00
3.002475000000000005e+00
2.509765999999999941e+00
2.936595000000000066e+00
2.841172999999999949e+00
3.098825999999999858e+00
2.485698999999999881e+00
3.548439000000000121e+00
2.917609000000000119e+00
2.500605000000000189e+00
2.916198000000000068e+00
3.363064000000000053e+00
3.889685000000000059e+00
2.750459000000000209e+00
3.289552000000000032e+00
2.872227999999999781e+00
2.690986999999999796e+00
2.551152000000000086e+00
3.115326000000000040e+00
2.578018000000000143e+00
2.677124000000000059e+00
2.753978000000000037e+00
3.138735000000000053e+00
2.839748999999999857e+00
3.375294999999999934e+00
3.220492999999999828e+00
3.582314000000000220e+00
2.749988999999999795e+00
2.789191999999999894e+00
2.614548999999999790e+00
2.830229999999999801e+00
2.681340000000000057e+00
2.307951999999999781e+00
2.695035999999999987e+00
3.019648000000000110e+00
3.140686999999999784e+00
2.635006999999999877e+00
3.068547999999999831e+00
2.417772999999999950e+00
2.452951999999999799e+00
3.112762000000000029e+00
3.334804000000000102e+00
2.720202000000000009e+00
3.300250000000000128e+00
2.443789999999999907e+00
2.587930000000000064e+00
2.784959000000000184e+00
2.755087000000000064e+00
2.699234999999999829e+00
2.614508999999999972e+00
2.786109999999999864e+00
3.288572999999999968e+00
3.739755000000000162e+00
2.618627000000000038e+00
2.598008000000000095e+00
3.516192999999999902e+00
3.369383000000000017e+00
2.552423000000000108e+00
2.289493999999999918e+00
3.107796000000000003e+00
3.340863999999999834e+00
2.520030999999999910e+00
3.022314000000000167e+00
3.138561000000000156e+00
2.541891000000000123e+00
2.822080999999999840e+00
2.891453999999999969e+00
2.577733999999999970e+00
2.517980999999999803e+00
2.968751999999999835e+00
3.082367000000000079e+00
2.862677999999999834e+00
3.023171000000000053e+00
2.504103000000000190e+00
2.846817999999999849e+00
3.268819000000000141e+00
2.913870999999999878e+00
2.806853999999999960e+00
2.342296999999999851e+00
2.796075999999999784e+00
3.314165000000000028e+00
3.137579000000000118e+00
2.689213000000000076e+00
2.341085000000000083e+00
3.695724999999999927e+00
3.289749000000000034e+00
2.552874999999999783e+00
2.607750999999999930e+00
3.536868999999999819e+00
2.967969000000000079e+00
2.523626000000000147e+00
2.268048999999999982e+00
3.197410999999999781e+00
2.436720000000000219e+00
2.883281999999999901e+00
3.096497999999999973e+00
3.267781999999999965e+00
2.873006000000000171e+00
2.476926999999999879e+00
3.289375000000000160e+00
2.546505999999999936e+00
2.968513000000000179e+00
2.776666000000000079e+00
2.601760000000000073e+00
3.202602000000000171e+00
2.614316000000000084e+00
2.797682000000000002e+00
2.247542000000000151e+00
3.523451000000000111e+00
2.576008999999999993e+00
2.871315000000000062e+00
2.916326999999999892e+00
2.727322000000000024e+00
3.584055000000000213e+00
2.792603000000000169e+00
2.964217000000000102e+00
3.136681999999999970e+00
3.034759000000000206e+00
2.705464000000000091e+00
2.814331999999999834e+00
2.441966999999999999e+00
2.981269000000000169e+00
2.190395000000000092e+00
3.184921999999999809e+00
2.566797000000000217e+00
3.177449000000000190e+00
2.908968999999999916e+00
2.804984999999999840e+00
3.087152000000000118e+00
2.740533999999999804e+00
2.578202000000000105e+00
2.676070000000000171e+00
2.579730000000000079e+00
3.303012999999999977e+00
2.639907000000000004e+00
3.771335000000000104e+00
2.869474999999999998e+00
2.846674999999999844e+00
2.743386999999999798e+00
1.854549999999999921e+00
2.708743000000000123e+00
2.264526000000000039e+00
2.689919999999999867e+00
2.670314999999999994e+00
2.797724999999999795e+00
2.881536999999999793e+00
2.993691999999999798e+00
2.635742000000000029e+00
2.596068999999999960e+00
3.034146999999999927e+00
2.721776999999999891e+00
2.655534999999999979e+00
3.100439999999999863e+00
2.549040999999999890e+00
3.359936999999999951e+00
3.269331000000000209e+00
2.899465000000000181e+00
2.730754999999999821e+00
2.867938000000000098e+00
3.218443000000000165e+00
2.892020000000000035e+00
2.725708000000000020e+00
3.004430999999999852e+00
2.900119000000000113e+00
3.892694000000000099e+00
3.190224999999999866e+00
3.127162000000000219e+00
2.686259999999999870e+00
2.208530000000000104e+00
3.087587000000000081e+00
2.467414999999999914e+00
3.007115000000000204e+00
2.730121000000000020e+00
2.976450999999999958e+00
2.868669999999999831e+00
2.924917000000000211e+00
2.829209999999999781e+00
2.688126000000000015e+00
2.474937000000000165e+00
2.574053000000000146e+00
2.196184000000000136e+00
2.836451999999999973e+00
2.452790999999999944e+00
3.095334999999999948e+00
2.699359999999999982e+00
2.868043000000000120e+00
2.864672000000000107e+00
2.315697000000000116e+00
3.140660000000000007e+00
2.826119999999999965e+00
2.839424000000000170e+00
2.858867000000000047e+00
2.832342999999999833e+00
3.381813000000000180e+00
2.144104000000000010e+00
3.521335000000000104e+00
2.953527999999999931e+00
2.473068000000000044e+00
2.444380999999999915e+00
2.568891999999999953e+00
3.042167000000000066e+00
2.358985999999999805e+00
2.746443000000000190e+00
2.500506000000000117e+00
2.925545000000000062e+00
2.763001000000000040e+00
2.456984999999999975e+00
2.674389999999999823e+00
2.574466999999999839e+00
2.456040999999999919e+00
3.409101000000000159e+00
2.558591999999999977e+00
3.076318000000000108e+00
2.955770999999999926e+00
3.249989999999999934e+00
2.845404999999999962e+00
2.898197999999999830e+00
3.121802999999999884e+00
2.459881999999999902e+00
3.076386999999999983e+00
2.476447999999999983e+00
2.644687999999999928e+00
3.066462000000000021e+00
2.292587000000000153e+00
3.313666000000000000e+00
2.817601999999999940e+00
2.961270999999999987e+00
2.832323999999999842e+00
2.186402000000000179e+00
2.720769999999999911e+00
2.306284999999999918e+00
2.883331999999999784e+00
3.036988000000000021e+00
3.227758999999999823e+00
3.431674000000000113e+00
2.788605000000000000e+00
2.984585000000000043e+00
2.642856999999999790e+00
2.668721999999999817e+00
3.462394000000000194e+00
2.677443999999999935e+00
3.663485000000000102e+00
2.639107999999999787e+00
3.001739999999999853e+00
3.133589999999999876e+00
2.260863000000000067e+00
2.677643000000000217e+00
2.338788999999999785e+00
3.129887999999999781e+00
2.691593999999999820e+00
2.553789000000000087e+00
3.056137000000000103e+00
2.329741999999999980e+00
2.986403000000000141e+00
2.628289000000000097e+00
2.838273000000000046e+00
2.470324999999999882e+00
2.404589000000000087e+00
2.626900000000000013e+00
2.864396000000000164e+00
2.734939999999999927e+00
2.707965999999999873e+00
2.793493999999999922e+00
2.338366000000000167e+00
2.364268000000000036e+00
3.066250000000000142e+00
2.354420999999999875e+00
2.663467999999999947e+00
2.917964000000000002e+00
3.232054000000000205e+00
4.496792000000000122e+00
2.530622999999999845e+00
3.167479999999999851e+00
2.550047000000000175e+00
3.155759999999999899e+00
2.489386999999999794e+00
2.499225000000000030e+00
2.755816999999999961e+00
2.128058999999999923e+00
3.168298000000000059e+00
3.622128000000000014e+00
2.551619000000000081e+00
2.594889999999999919e+00
2.181525999999999854e+00
2.975093999999999905e+00
2.297994000000000092e+00
2.617793999999999954e+00
3.027975999999999779e+00
2.997262999999999789e+00
2.503804000000000141e+00
2.989546999999999954e+00
2.682726000000000166e+00
2.181909999999999794e+00
2.140963000000000171e+00
2.587219999999999853e+00
2.336469000000000129e+00
3.042743000000000198e+00
2.240114000000000161e+00
2.881886000000000170e+00
3.782284999999999897e+00
2.426397999999999833e+00
2.937952000000000119e+00
2.962454000000000143e+00
3.225362000000000062e+00
2.533840000000000092e+00
2.529151999999999845e+00
2.850855000000000139e+00
2.643346999999999891e+00
2.941040000000000099e+00
3.570005000000000095e+00
2.915522000000000169e+00
2.793674000000000213e+00
3.079933000000000032e+00
2.998432000000000208e+00
2.643975999999999882e+00
2.824774999999999814e+00
2.784219999999999917e+00
2.654171999999999976e+00
3.333826000000000178e+00
2.951833000000000151e+00
2.946060000000000123e+00
2.456637999999999877e+00
2.648073000000000121e+00
3.306499000000000077e+00
2.677395000000000191e+00
3.182160999999999795e+00
2.109596999999999944e+00
3.228756000000000181e+00
3.272368999999999861e+00
2.433298000000000183e+00
2.412485000000000213e+00
2.524046999999999930e+00
2.972774999999999945e+00
2.296682999999999808e+00
2.661073000000000022e+00
2.685456999999999983e+00
2.419211999999999918e+00
3.320380999999999805e+00
3.264911000000000119e+00
2.564445000000000086e+00
3.413244000000000167e+00
2.946255999999999986e+00
2.876249000000000056e+00
2.778399999999999981e+00
2.715421000000000085e+00
2.664502000000000148e+00
3.414140999999999870e+00
3.118821000000000065e+00
2.523642999999999859e+00
2.568891999999999953e+00
1.962109000000000103e+00
2.523662999999999990e+00
2.972579000000000082e+00
2.630313000000000123e+00
3.235999000000000070e+00
2.306321000000000065e+00
3.112651000000000057e+00
3.040757999999999850e+00
2.834438000000000013e+00
3.047162000000000148e+00
2.604801999999999840e+00
2.796768000000000143e+00
2.770191000000000070e+00
2.723765999999999909e+00
2.713032000000000110e+00
2.610164999999999846e+00
3.543231000000000019e+00
2.703329000000000093e+00
2.737846999999999920e+00
2.282662999999999887e+00
3.413208000000000020e+00
2.872301000000000215e+00
2.578393000000000157e+00
2.843055000000000110e+00
3.232927000000000106e+00
3.534263000000000154e+00
3.202856999999999843e+00
2.701848000000000027e+00
2.551184000000000118e+00
2.297022999999999815e+00
2.418664999999999843e+00
2.721334999999999837e+00
2.516639000000000070e+00
3.347888000000000197e+00
2.349594000000000182e+00
3.492948999999999860e+00
2.483941999999999872e+00
2.607111999999999874e+00
2.276479000000000141e+00
2.820107000000000141e+00
2.629881000000000135e+00
2.400107999999999908e+00
2.548922000000000132e+00
2.872739000000000154e+00
2.763199999999999878e+00
3.360501999999999878e+00
2.702137000000000011e+00
3.121862999999999833e+00
2.406582999999999917e+00
2.673322000000000198e+00
2.438747999999999916e+00
2.383309999999999818e+00
2.900307000000000190e+00
2.315571999999999964e+00
3.422538999999999998e+00
2.915810000000000013e+00
3.439089000000000063e+00
2.933257999999999921e+00
2.800673000000000190e+00
2.960007000000000055e+00
2.955131000000000174e+00
2.839058000000000082e+00
3.472599999999999909e+00
2.316266000000000158e+00
3.380006999999999984e+00
2.367586999999999886e+00
3.166383000000000170e+00
2.120451000000000086e+00
2.824733999999999856e+00
2.994218000000000046e+00
2.507575000000000109e+00
2.904885999999999857e+00
2.895335999999999910e+00
2.577615999999999907e+00
3.127597000000000182e+00
2.987969999999999793e+00
2.913005000000000067e+00
2.660255999999999954e+00
3.182643000000000111e+00
2.648410999999999849e+00
2.310741000000000156e+00
3.841890999999999945e+00
2.728280999999999956e+00
3.144741999999999926e+00
3.330668000000000184e+00
2.480326999999999948e+00
3.085459000000000174e+00
2.932336999999999971e+00
3.301315999999999917e+00
2.902543999999999791e+00
3.130100999999999800e+00
3.411491999999999969e+00
2.759812999999999850e+00
3.468062000000000200e+00
2.660325999999999969e+00
3.127708999999999850e+00
2.104563999999999879e+00
2.557863000000000220e+00
2.864361999999999853e+00
3.570370000000000044e+00
3.831335999999999853e+00
3.088582000000000161e+00
1.969486000000000070e+00
2.810198000000000196e+00
3.470632999999999857e+00
2.726180999999999965e+00
2.446264999999999912e+00
3.039536000000000016e+00
2.453559999999999963e+00
2.879350000000000076e+00
3.047667999999999822e+00
2.182001000000000079e+00
2.887075999999999976e+00
2.968283000000000005e+00
2.530343999999999927e+00
2.458571000000000062e+00
2.834153000000000144e+00
3.357413000000000203e+00
2.605674000000000046e+00
3.040516000000000219e+00
3.456812000000000218e+00
2.157348999999999961e+00
2.692803000000000058e+00
2.084144000000000219e+00
2.864879999999999871e+00
2.591469000000000023e+00
2.930639999999999912e+00
2.935340000000000060e+00
3.440901000000000209e+00
2.981132999999999811e+00
2.996513999999999900e+00
2.571203000000000127e+00
2.720432999999999879e+00
2.557214999999999794e+00
2.957723000000000102e+00
2.237042000000000197e+00
3.515343999999999802e+00
2.935554999999999914e+00
3.096366000000000174e+00
3.232539000000000051e+00
2.303237000000000201e+00
2.787066999999999961e+00
2.774237999999999982e+00
2.770589999999999886e+00
3.073115000000000041e+00
2.708883999999999848e+00
3.185799999999999965e+00
2.811322999999999794e+00
2.932554999999999801e+00
3.063220999999999972e+00
2.624617000000000200e+00
3.568487999999999882e+00
2.371881999999999824e+00
2.544242999999999810e+00
2.591636999999999968e+00
3.142103000000000090e+00
3.048338000000000214e+00
2.918203000000000102e+00
2.885717000000000088e+00
2.731409999999999894e+00
3.180010999999999921e+00
2.604241000000000028e+00
2.708508999999999833e+00
2.408288000000000206e+00
3.099016000000000215e+00
3.633652000000000104e+00
2.996001999999999832e+00
2.763349999999999973e+00
3.339484000000000119e+00
3.217732999999999954e+00
3.003044000000000047e+00
2.657769000000000048e+00
2.721083000000000141e+00
2.871191000000000049e+00
2.918264999999999887e+00
3.476684999999999803e+00
2.494336999999999804e+00
3.448611999999999789e+00
3.253423000000000176e+00
2.886257000000000073e+00
2.767317999999999945e+00
2.688168999999999809e+00
4.473519999999999719e+00
3.260419999999999874e+00
2.906568000000000040e+00
2.775244999999999962e+00
2.865568000000000115e+00
2.712546999999999819e+00
3.033650000000000180e+00
3.515120000000000022e+00
2.679937999999999931e+00
3.006889999999999841e+00
2.744368999999999836e+00
3.200600999999999807e+00
3.680095999999999812e+00
3.293019999999999836e+00
3.047155000000000058e+00
3.226824999999999832e+00
3.538705000000000211e+00
3.930311999999999806e+00
2.877368999999999843e+00
2.341508999999999840e+00
2.835986000000000118e+00
2.756273000000000195e+00
3.257601999999999887e+00
3.166500999999999788e+00
2.906092999999999815e+00
3.246239000000000097e+00
3.066466000000000136e+00
2.533205999999999847e+00
2.500373000000000179e+00
3.512612999999999985e+00
3.198341999999999796e+00
3.005811000000000011e+00
2.889031999999999822e+00
3.223923000000000094e+00
3.691673000000000204e+00
2.987652000000000196e+00
2.422903999999999947e+00
2.476245000000000029e+00
3.233319999999999972e+00
2.784079000000000192e+00
3.461853000000000069e+00
3.010934999999999917e+00
3.245467999999999797e+00
2.609637000000000207e+00
3.109557999999999822e+00
2.894922999999999913e+00
2.781937000000000104e+00
2.986241999999999841e+00
2.327485999999999944e+00
2.994180000000000064e+00
3.773353000000000179e+00
2.934804000000000190e+00
2.824291999999999803e+00
3.530073999999999934e+00
3.406610000000000138e+00
3.144632999999999790e+00
2.377104000000000106e+00
2.789044000000000079e+00
2.611275000000000013e+00
3.437165999999999944e+00
3.232070000000000221e+00
2.379983999999999877e+00
3.542720000000000091e+00
2.879995000000000083e+00
3.357311999999999852e+00
3.137119999999999909e+00
2.641967999999999872e+00
3.110425000000000217e+00
2.815214999999999801e+00
3.954660000000000064e+00
3.207752000000000159e+00
3.880288999999999877e+00
2.560964999999999936e+00
3.245047000000000015e+00
3.653143000000000029e+00
3.402413999999999827e+00
2.619733000000000089e+00
2.334817999999999838e+00
3.358385000000000176e+00
3.165147999999999850e+00
3.069338000000000122e+00
3.052023000000000152e+00
2.697715000000000085e+00
3.673280999999999796e+00
3.643839999999999968e+00
2.405180999999999791e+00
2.926248000000000182e+00
2.325076000000000143e+00
3.072961999999999971e+00
3.118377000000000177e+00
2.679154000000000035e+00
2.798280000000000101e+00
2.668600000000000083e+00
3.298505000000000020e+00
2.847993000000000219e+00
3.001081000000000110e+00
2.687399000000000093e+00
2.855878000000000139e+00
3.403999999999999915e+00
2.750856999999999886e+00
3.805194000000000187e+00
2.604964999999999975e+00
2.953619000000000216e+00
3.845200999999999869e+00
2.757601999999999887e+00
2.658980000000000121e+00
2.545062000000000157e+00
2.865439999999999987e+00
3.347490000000000077e+00
3.447360000000000202e+00
2.685592999999999897e+00
2.778182000000000151e+00
3.025981999999999950e+00
3.055800000000000072e+00
2.882330000000000059e+00
3.379538999999999849e+00
2.549999999999999822e+00
2.918022999999999811e+00
2.488404000000000060e+00
3.386981000000000019e+00
2.674986000000000086e+00
2.591241000000000128e+00
2.925759999999999916e+00
3.053132000000000179e+00
3.833238999999999841e+00
2.927923999999999971e+00
2.409638000000000169e+00
2.972789000000000126e+00
3.011296000000000195e+00
2.910484999999999989e+00
3.174692999999999987e+00
2.748384999999999856e+00
3.205982999999999805e+00
2.890264000000000166e+00
4.091657999999999795e+00
2.354957999999999885e+00
3.039737000000000133e+00
2.967470000000000052e+00
4.170319000000000109e+00
2.685757999999999868e+00
2.302334000000000103e+00
2.978066999999999798e+00
3.457059999999999800e+00
3.821899999999999853e+00
2.885736000000000079e+00
2.728253000000000039e+00
3.215327999999999964e+00
2.883720999999999979e+00
3.950918999999999848e+00
2.303561000000000192e+00
2.762748000000000204e+00
2.735816999999999943e+00
2.366884000000000210e+00
4.000511999999999624e+00
2.971496000000000137e+00
3.062888000000000055e+00
3.793207000000000217e+00
2.930546000000000095e+00
2.673681999999999892e+00
2.869552999999999798e+00
3.126335999999999782e+00
2.966705999999999843e+00
2.554178999999999977e+00
3.337880000000000180e+00
2.321457000000000104e+00
2.734348999999999918e+00
3.141647999999999996e+00
3.427944000000000102e+00
2.425826999999999956e+00
2.526571999999999818e+00
2.733858000000000121e+00
2.505997999999999948e+00
3.054108999999999963e+00
2.864168999999999965e+00
2.579381000000000146e+00
2.729785000000000128e+00
2.739644000000000190e+00
2.963112000000000190e+00
2.295771999999999924e+00
2.884774999999999867e+00
3.132794000000000079e+00
2.177853999999999957e+00
3.324470999999999954e+00
2.783812999999999871e+00
3.292257000000000211e+00
3.235555999999999877e+00
3.642943999999999960e+00
2.257645000000000124e+00
2.778760999999999814e+00
3.312581000000000220e+00
2.818249999999999922e+00
2.402130000000000098e+00
3.227139000000000202e+00
2.746586999999999890e+00
3.281245000000000189e+00
3.504379999999999828e+00
3.266054000000000013e+00
2.908453000000000177e+00
2.398683999999999816e+00
2.600550000000000139e+00
2.688846999999999987e+00
2.564343000000000039e+00
3.213712000000000124e+00
2.887885999999999953e+00
2.847579999999999778e+00
2.256585999999999981e+00
2.801738999999999979e+00
2.766135999999999928e+00
3.110488000000000142e+00
2.793210999999999888e+00
2.311892999999999976e+00
3.144846999999999948e+00
2.749931999999999821e+00
2.418451999999999824e+00
2.785728000000000204e+00
3.112566000000000166e+00
2.864907999999999788e+00
2.794643999999999906e+00
3.398165999999999798e+00
2.211415000000000131e+00
2.911585999999999785e+00
2.910702000000000123e+00
2.330830999999999875e+00
3.517145999999999884e+00
2.121783000000000197e+00
3.014985999999999944e+00
3.169560000000000155e+00
2.772961000000000009e+00
3.060029999999999806e+00
2.669045000000000112e+00
3.372787000000000202e+00
2.548499000000000070e+00
3.047617999999999938e+00
2.924021000000000203e+00
2.781203000000000092e+00
2.992423000000000055e+00
2.428304999999999936e+00
3.028913000000000189e+00
2.789664999999999839e+00
2.709827000000000208e+00
2.850966999999999807e+00
2.680684999999999985e+00
2.903979999999999784e+00
2.910619000000000067e+00
2.589920000000000222e+00
2.861701000000000050e+00
2.259079999999999977e+00
2.928755000000000219e+00
1.964223999999999970e+00
3.844221999999999806e+00
2.693448000000000064e+00
2.914343999999999824e+00
2.413548000000000027e+00
2.544402999999999970e+00
3.169789999999999885e+00
2.333793000000000006e+00
2.650182000000000038e+00
3.273855000000000182e+00
3.162478000000000122e+00
3.069158999999999970e+00
2.362908000000000008e+00
2.368637000000000103e+00
2.663727000000000178e+00
2.579023999999999983e+00
2.718015999999999988e+00
2.768451000000000217e+00
3.295573000000000086e+00
2.957243000000000066e+00
2.825129000000000001e+00
2.810772000000000048e+00
2.721064999999999845e+00
3.080242000000000147e+00
2.997097000000000122e+00
3.133281999999999901e+00
2.937133000000000216e+00
2.132794000000000079e+00
3.146974999999999856e+00
2.636804999999999843e+00
3.013974000000000153e+00
2.500640999999999892e+00
2.931964999999999932e+00
2.415630999999999862e+00
2.719520999999999855e+00
2.739517999999999898e+00
2.532985000000000042e+00
3.135644999999999794e+00
3.553360000000000074e+00
2.825985999999999887e+00
3.323237000000000219e+00
2.383405000000000218e+00
2.826982999999999802e+00
3.326906999999999837e+00
3.778328000000000131e+00
2.820761000000000074e+00
2.774611999999999856e+00
3.324831999999999788e+00
3.120908000000000015e+00
2.862617000000000189e+00
2.673335999999999935e+00
2.913558000000000092e+00
3.282024999999999970e+00
2.497297000000000100e+00
2.875614000000000114e+00
2.923086000000000073e+00
2.919205999999999968e+00
3.319722000000000062e+00
2.688422999999999785e+00
3.255119999999999791e+00
2.514005000000000045e+00
2.788632999999999917e+00
2.839409999999999989e+00
3.055630999999999986e+00
3.531740999999999797e+00
2.346477999999999842e+00
3.132693999999999868e+00
2.720146999999999871e+00
3.229484999999999939e+00
2.959267000000000092e+00
2.462127999999999872e+00
2.518162999999999929e+00
2.095577000000000023e+00
2.648378000000000121e+00
3.079149000000000136e+00
2.825199000000000016e+00
3.336358999999999853e+00
2.516563999999999801e+00
2.895068000000000197e+00
2.700326000000000004e+00
2.594399999999999817e+00
2.950127000000000166e+00
2.565287999999999791e+00
2.822626000000000079e+00
3.132470999999999783e+00
2.656423999999999896e+00
2.673248000000000069e+00
2.608385999999999871e+00
2.784076999999999913e+00
2.628649999999999931e+00
2.736937000000000175e+00
3.103491000000000000e+00
3.821260000000000101e+00
3.198287000000000102e+00
2.390989999999999949e+00
3.043843999999999994e+00
2.791427000000000103e+00
3.190268000000000104e+00
2.734303999999999846e+00
2.609519999999999840e+00
2.496494999999999909e+00
2.371379000000000126e+00
3.062380999999999798e+00
3.083673999999999804e+00
2.343083000000000027e+00
2.970419000000000143e+00
2.284562000000000204e+00
3.143758000000000052e+00
3.091531999999999947e+00
3.179339999999999833e+00
3.202214000000000116e+00
2.094285999999999870e+00
3.775762999999999980e+00
3.126983000000000068e+00
2.703275000000000095e+00
2.916115000000000013e+00
2.915290999999999855e+00
3.036953000000000014e+00
3.176257999999999804e+00
2.818999999999999950e+00
2.884590000000000209e+00
2.536305000000000032e+00
3.406476000000000059e+00
2.874344999999999928e+00
3.224317000000000100e+00
2.631918000000000202e+00
2.373079999999999856e+00
2.701213000000000086e+00
2.953568999999999889e+00
3.262909000000000059e+00
2.896812999999999860e+00
2.820971000000000117e+00
3.036888999999999950e+00
2.839520999999999962e+00
3.175425999999999860e+00
3.022135000000000016e+00
2.452582000000000040e+00
3.685490000000000155e+00
2.734126999999999974e+00
2.857867999999999853e+00
2.151208000000000009e+00
3.353343000000000185e+00
3.180464000000000180e+00
2.886915999999999816e+00
2.969568999999999903e+00
3.320269000000000137e+00
3.723501999999999867e+00
3.009653999999999829e+00
3.036758999999999986e+00
3.088797000000000015e+00
2.815585000000000004e+00
3.134532999999999792e+00
2.355112999999999790e+00
2.899338999999999889e+00
2.944532999999999845e+00
2.537726000000000148e+00
3.008253999999999984e+00
2.420501999999999931e+00
3.072871000000000130e+00
2.168617999999999935e+00
2.730945999999999874e+00
2.586644000000000165e+00
2.931035000000000057e+00
2.728657999999999806e+00
2.532236999999999849e+00
3.037345000000000184e+00
3.188168000000000113e+00
2.546457000000000193e+00
3.670564999999999856e+00
2.312632999999999939e+00
2.965025999999999939e+00
2.834677000000000113e+00
3.225007999999999875e+00
2.684641000000000055e+00
2.694275000000000198e+00
3.155921000000000198e+00
3.448926000000000158e+00
2.880329000000000139e+00
2.242166000000000103e+00
2.597935999999999801e+00
2.630475000000000119e+00
2.758001000000000147e+00
3.698198999999999792e+00
2.927140000000000075e+00
2.833448999999999884e+00
3.207415000000000127e+00
3.190713000000000132e+00
3.270821000000000200e+00
2.329972999999999850e+00
2.915945999999999927e+00
2.920837000000000128e+00
2.762220999999999815e+00
3.545224000000000153e+00
2.489154000000000089e+00
3.623844000000000065e+00
3.514959999999999862e+00
2.502041000000000182e+00
3.560667000000000026e+00
2.847693000000000030e+00
2.758220999999999812e+00
2.951937000000000033e+00
3.493476999999999943e+00
2.870668000000000220e+00
2.855684999999999807e+00
3.956503000000000103e+00
3.466969999999999885e+00
2.405558999999999781e+00
3.027454999999999785e+00
2.832575999999999983e+00
2.518180999999999781e+00
3.096219000000000054e+00
3.399522999999999850e+00
2.971731999999999818e+00
2.925320999999999838e+00
3.908621999999999819e+00
2.552303000000000210e+00
2.900211000000000094e+00
2.562342000000000120e+00
3.022152999999999867e+00
2.955915000000000070e+00
2.979928999999999828e+00
2.865617999999999999e+00
2.815633000000000052e+00
3.322140999999999789e+00
3.644747999999999877e+00
2.614364000000000132e+00
2.431738999999999873e+00
2.973031999999999897e+00
3.215586000000000055e+00
2.786382999999999832e+00
2.688797000000000104e+00
2.427690000000000126e+00
3.061904999999999877e+00
3.767367000000000132e+00
2.590754000000000001e+00
2.490988000000000202e+00
2.182239000000000040e+00
3.369282000000000110e+00
2.910139000000000031e+00
2.699212000000000167e+00
3.419201000000000157e+00
2.689435000000000020e+00
3.217117000000000004e+00
3.970979999999999954e+00
2.896923999999999833e+00
2.994908000000000126e+00
2.367382000000000097e+00
3.793123000000000022e+00
2.627606000000000108e+00
2.903480000000000061e+00
2.778189999999999937e+00
2.823926000000000158e+00
3.598857999999999890e+00
2.502111000000000196e+00
2.713303999999999938e+00
2.139803000000000122e+00
3.050729000000000024e+00
3.215158000000000182e+00
2.843157999999999852e+00
2.921771000000000118e+00
2.448545000000000194e+00
3.311939000000000188e+00
3.565331000000000028e+00
2.210926000000000169e+00
2.269750000000000156e+00
2.786506000000000149e+00
3.415471999999999841e+00
2.476440000000000197e+00
2.047394000000000158e+00
2.548363000000000156e+00
2.728019000000000194e+00
2.827074999999999783e+00
3.397615000000000052e+00
2.624937000000000076e+00
2.530552999999999830e+00
2.761607999999999841e+00
3.539849999999999941e+00
2.994619999999999838e+00
3.095755000000000035e+00
2.768877999999999950e+00
3.054266000000000147e+00
3.739119000000000081e+00
2.869358000000000075e+00
3.000125999999999848e+00
2.451197000000000070e+00
2.875558999999999976e+00
2.831373000000000140e+00
3.281557999999999975e+00
2.819059999999999899e+00
2.200187999999999811e+00
3.319551000000000140e+00
3.337504000000000026e+00
2.564459999999999962e+00
2.742817000000000061e+00
2.769362999999999797e+00
3.264784999999999826e+00
2.788437000000000054e+00
3.251954000000000011e+00
2.955429000000000084e+00
2.869172999999999973e+00
2.745130000000000070e+00
3.803732999999999809e+00
3.128481999999999985e+00
2.361108000000000207e+00
2.743787000000000198e+00
3.413248999999999977e+00
3.123895000000000088e+00
2.686414000000000080e+00
3.119174000000000113e+00
3.309013999999999900e+00
3.632709999999999884e+00
2.852956999999999965e+00
3.061977999999999867e+00
2.170936000000000199e+00
3.153966000000000047e+00
2.878749000000000002e+00
3.117849999999999788e+00
2.976675000000000182e+00
2.471417000000000197e+00
4.036153999999999797e+00
4.435103999999999935e+00
2.905937999999999910e+00
2.553207000000000004e+00
2.430613000000000135e+00
2.838499999999999801e+00
3.134230000000000071e+00
2.996156000000000041e+00
2.497614000000000001e+00
2.794023999999999841e+00
2.997412999999999883e+00
3.853828000000000031e+00
2.752305999999999919e+00
2.391840999999999884e+00
2.718585000000000029e+00
3.465495000000000214e+00
3.898543000000000092e+00
2.699327999999999950e+00
1.933329999999999993e+00
3.773874000000000173e+00
3.442331999999999947e+00
2.919591000000000047e+00
3.157124000000000041e+00
2.154723999999999862e+00
2.427525000000000155e+00
2.921192000000000011e+00
3.239748000000000072e+00
3.425291000000000086e+00
2.526876999999999818e+00
4.046363999999999628e+00
3.352362999999999982e+00
2.776642999999999972e+00
2.616486000000000089e+00
2.848259000000000096e+00
3.008220000000000116e+00
3.694020000000000081e+00
2.844272000000000133e+00
2.277222000000000079e+00
3.038095000000000212e+00
3.976500000000000146e+00
3.473882000000000136e+00
3.000528999999999780e+00
2.577855000000000008e+00
3.796196999999999822e+00
2.925501000000000129e+00
3.298363000000000156e+00
2.965116000000000085e+00
2.388377999999999890e+00
3.485958000000000112e+00
4.216655000000000264e+00
2.665472999999999981e+00
2.575610000000000177e+00
2.519317000000000029e+00
3.179205000000000059e+00
2.457244000000000206e+00
3.257603000000000026e+00
2.806897999999999893e+00
2.290958999999999968e+00
3.591918999999999862e+00
3.494762999999999842e+00
2.787056999999999896e+00
2.981739000000000139e+00
2.271831000000000156e+00
2.629173999999999900e+00
3.293810999999999822e+00
3.183143999999999973e+00
1.885640999999999901e+00
2.967732999999999954e+00
3.307746999999999993e+00
3.089338999999999835e+00
2.824574000000000140e+00
2.605668999999999791e+00
2.999549000000000021e+00
2.615639999999999965e+00
4.196746000000000087e+00
2.977414000000000005e+00
2.502123000000000097e+00
2.692836999999999925e+00
3.040258000000000127e+00
2.971982999999999819e+00
2.943238000000000021e+00
2.574990000000000112e+00
3.387713000000000196e+00
2.376694999999999780e+00
2.578011000000000053e+00
3.192232000000000181e+00
2.807118000000000002e+00
2.787644999999999929e+00
2.859834000000000209e+00
2.963600000000000012e+00
2.684053000000000022e+00
2.440192000000000139e+00
2.372888999999999804e+00
3.355472999999999928e+00
3.340997999999999912e+00
2.576674999999999827e+00
3.142262999999999806e+00
3.219060999999999950e+00
2.820399999999999796e+00
3.189913999999999916e+00
2.477739000000000136e+00
3.111984000000000083e+00
2.711387999999999909e+00
3.444786000000000126e+00
3.005024999999999835e+00
2.199765999999999888e+00
2.585134000000000043e+00
3.183234000000000119e+00
2.931616000000000000e+00
3.021332000000000129e+00
2.397820999999999980e+00
2.571588000000000207e+00
3.120541999999999927e+00
3.770325999999999844e+00
3.535601999999999911e+00
2.675073999999999952e+00
2.497691000000000106e+00
2.483318999999999832e+00
2.765521999999999814e+00
2.429600999999999900e+00
2.798563000000000134e+00
2.339999999999999858e+00
2.657214999999999883e+00
3.029119999999999813e+00
2.354687000000000197e+00
2.901565000000000172e+00
2.758414999999999839e+00
2.666593000000000213e+00
2.377683000000000213e+00
2.743291999999999842e+00
2.618870999999999949e+00
2.620763000000000176e+00
3.346702000000000066e+00
3.104420000000000179e+00
2.411017999999999883e+00
2.619594999999999896e+00
2.744331999999999994e+00
2.987619000000000025e+00
2.795414000000000065e+00
2.797721999999999820e+00
2.739160000000000039e+00
3.113970999999999822e+00
3.242271000000000125e+00
2.658485999999999905e+00
2.966543000000000152e+00
3.242449000000000137e+00
3.306834999999999969e+00
3.287850000000000161e+00
2.658405999999999825e+00
2.909928999999999988e+00
2.797388000000000208e+00
2.970736000000000043e+00
2.708248000000000211e+00
2.413361999999999785e+00
3.163562000000000207e+00
2.724928999999999935e+00
2.761902000000000079e+00
3.113322000000000145e+00
2.638901999999999859e+00
2.639637000000000011e+00
2.845866000000000007e+00
2.841988000000000181e+00
3.087699000000000193e+00
2.919046999999999947e+00
2.262529999999999930e+00
2.899494999999999933e+00
3.196098000000000106e+00
2.550247999999999848e+00
3.193569000000000102e+00
2.460882999999999932e+00
2.670669000000000182e+00
3.016516999999999893e+00
2.771596999999999866e+00
2.863306000000000129e+00
2.791476999999999986e+00
2.639438000000000173e+00
2.638117999999999963e+00
3.158255000000000035e+00
2.747719000000000023e+00
2.918738999999999972e+00
3.061411999999999800e+00
2.787214000000000080e+00
3.628423999999999872e+00
3.095180000000000042e+00
2.213003000000000053e+00
2.678150000000000031e+00
2.774786000000000197e+00
3.071218000000000004e+00
2.415919000000000150e+00
2.583403999999999812e+00
2.570969999999999978e+00
3.169453999999999994e+00
3.361725999999999992e+00
2.579902999999999835e+00
2.983620000000000161e+00
2.923528999999999822e+00
2.751675999999999789e+00
2.697725999999999846e+00
3.167800000000000171e+00
2.433514000000000177e+00
2.411151999999999962e+00
2.768495999999999846e+00
3.329229000000000216e+00
2.414740999999999804e+00
2.647050999999999821e+00
2.592874999999999819e+00
3.042497000000000007e+00
2.525916000000000050e+00
3.088709999999999845e+00
2.816425000000000178e+00
2.974326000000000025e+00
3.003229000000000148e+00
3.084115999999999858e+00
2.913882000000000083e+00
2.757032000000000149e+00
2.934541999999999984e+00
2.978483000000000214e+00
2.999706999999999901e+00
3.023455999999999921e+00
2.505186000000000135e+00
3.734453999999999940e+00
3.572423999999999822e+00
2.261515000000000164e+00
2.826617999999999853e+00
3.196041999999999828e+00
3.019734000000000140e+00
3.076313999999999993e+00
2.963970000000000216e+00
3.060776999999999859e+00
2.647664999999999935e+00
3.459112999999999882e+00
3.429729000000000028e+00
2.742963000000000040e+00
2.889946999999999822e+00
2.723428000000000182e+00
2.860555999999999877e+00
2.720349999999999824e+00
2.754535999999999873e+00
2.600598000000000187e+00
3.373396000000000061e+00
3.253303999999999974e+00
3.555073999999999845e+00
2.553780000000000161e+00
2.822122999999999937e+00
2.870906000000000180e+00
3.067934999999999857e+00
2.400481000000000087e+00
2.532291999999999987e+00
2.403824000000000183e+00
3.717509999999999870e+00
3.206001999999999796e+00
2.443907999999999969e+00
2.855906000000000056e+00
3.078479999999999883e+00
2.811949999999999950e+00
2.242399999999999949e+00
3.075403999999999805e+00
3.352986000000000022e+00
2.844345999999999819e+00
3.599800999999999807e+00
2.444357999999999809e+00
3.053027999999999853e+00
2.746445000000000025e+00
2.904358000000000217e+00
2.525821999999999790e+00
2.759581999999999979e+00
2.683104000000000156e+00
3.093510000000000204e+00
3.411446999999999896e+00
3.256546000000000163e+00
2.538031000000000148e+00
2.400771999999999906e+00
3.043911000000000033e+00
2.806945999999999941e+00
2.788323000000000107e+00
2.558294000000000068e+00
3.122527999999999970e+00
2.240755000000000052e+00
3.477590000000000181e+00
2.591260000000000119e+00
3.327010000000000023e+00
2.974307000000000034e+00
2.546720999999999790e+00
2.825902000000000136e+00
2.369768999999999792e+00
3.078710000000000058e+00
3.196591000000000182e+00
2.755897000000000041e+00
3.717760999999999871e+00
2.874899999999999789e+00
2.533090000000000064e+00
2.775316999999999812e+00
3.239565999999999946e+00
3.216251999999999889e+00
2.969907000000000075e+00
2.958727000000000107e+00
1.980464999999999920e+00
3.260902000000000189e+00
3.274246999999999908e+00
2.618412000000000184e+00
2.563676000000000066e+00
2.609684000000000115e+00
2.874423000000000172e+00
2.687660000000000160e+00
3.016306000000000154e+00
2.763920999999999850e+00
2.346108000000000082e+00
3.358070999999999806e+00
2.425702999999999943e+00
3.079645000000000188e+00
3.051743999999999790e+00
2.577281999999999851e+00
3.447995000000000143e+00
2.367871000000000059e+00
2.919176000000000215e+00
2.962619000000000113e+00
2.909810999999999925e+00
3.725038000000000071e+00
2.410495000000000054e+00
2.386413999999999813e+00
3.079137999999999931e+00
2.984979000000000049e+00
2.853317000000000103e+00
2.894498000000000015e+00
2.556915000000000049e+00
2.839052999999999827e+00
3.470026999999999973e+00
2.953994999999999926e+00
2.204740000000000144e+00
2.703476000000000212e+00
3.126154000000000099e+00
2.986968000000000067e+00
2.221226999999999840e+00
3.108802999999999983e+00
2.637535000000000185e+00
2.175187000000000204e+00
3.192579999999999973e+00
2.534764000000000017e+00
2.435998000000000108e+00
3.133688999999999947e+00
3.347796999999999912e+00
3.223958000000000101e+00
2.435004999999999864e+00
3.300165999999999933e+00
2.931484999999999896e+00
2.829327999999999843e+00
3.106837000000000071e+00
2.737175000000000136e+00
2.601059999999999928e+00
2.772981000000000140e+00
2.558829999999999938e+00
2.454871999999999943e+00
2.990155000000000118e+00
2.783529000000000142e+00
2.369247000000000103e+00
3.868447999999999887e+00
2.888946999999999932e+00
2.446407000000000220e+00
2.993727999999999945e+00
3.482323000000000057e+00
3.379551000000000194e+00
2.702494000000000174e+00
3.264750999999999959e+00
2.608664999999999790e+00
2.782865999999999840e+00
3.541993000000000169e+00
2.750274000000000107e+00
2.889358000000000093e+00
3.072839000000000098e+00
3.693223999999999840e+00
3.065614000000000061e+00
2.652862999999999971e+00
3.532579999999999831e+00
2.729108999999999785e+00
2.892017000000000060e+00
2.799182000000000059e+00
3.267977999999999827e+00
2.569258000000000042e+00
2.678059999999999885e+00
2.670739999999999892e+00
2.270624999999999893e+00
3.026510000000000034e+00
3.092868000000000173e+00
2.165807000000000038e+00
3.026504000000000083e+00
2.623460000000000125e+00
2.574027000000000065e+00
2.921470999999999929e+00
3.262068000000000190e+00
3.313509999999999955e+00
2.366359000000000101e+00
3.133553000000000033e+00
2.712086000000000219e+00
2.693823000000000079e+00
3.178544000000000036e+00
2.637162000000000006e+00
2.958365999999999829e+00
3.050993000000000066e+00
3.904367000000000143e+00
2.570637000000000061e+00
3.033878000000000075e+00
3.387666999999999984e+00
2.319017000000000106e+00
2.993494000000000099e+00
2.414254999999999818e+00
2.641713000000000200e+00
3.091123000000000065e+00
3.048614999999999853e+00
2.515800000000000036e+00
2.669296999999999809e+00
3.439972000000000030e+00
2.689888999999999974e+00
2.337228999999999779e+00
3.128136000000000028e+00
2.564334999999999809e+00
3.201233999999999913e+00
3.462181000000000175e+00
3.083260999999999807e+00
3.266945999999999906e+00
2.837203999999999837e+00
3.712273999999999852e+00
2.754690000000000083e+00
2.907356000000000051e+00
2.817384000000000110e+00
2.780762000000000178e+00
3.748390000000000111e+00
2.792927999999999855e+00
2.623416999999999888e+00
1.901682000000000095e+00
3.061570999999999820e+00
3.840538000000000007e+00
2.253420999999999896e+00
2.759850999999999832e+00
1.909246999999999916e+00
2.984137000000000040e+00
2.652128999999999959e+00
2.702942999999999873e+00
2.797067999999999888e+00
2.188658999999999910e+00
3.379205999999999932e+00
2.637798000000000087e+00
2.398331999999999908e+00
3.244839999999999947e+00
2.151165999999999912e+00
2.707015999999999867e+00
3.131587999999999816e+00
3.234338999999999853e+00
4.075345999999999691e+00
3.230792000000000108e+00
3.563702000000000147e+00
2.640629000000000115e+00
3.161169999999999813e+00
2.898390000000000022e+00
3.018533999999999828e+00
3.350414999999999921e+00
3.155569999999999986e+00
2.629112999999999811e+00
2.179670999999999914e+00
3.207284000000000024e+00
3.803465999999999791e+00
2.092741999999999880e+00
3.101814000000000071e+00
2.756320999999999799e+00
2.900158999999999931e+00
2.963109000000000215e+00
2.428297999999999845e+00
2.579934000000000172e+00
2.641668999999999823e+00
2.991763999999999868e+00
2.902788999999999842e+00
2.635564000000000018e+00
3.200225000000000097e+00
2.411267000000000049e+00
2.797130999999999812e+00
2.539232999999999851e+00
3.179848999999999926e+00
2.588798000000000155e+00
3.291237999999999886e+00
3.617745999999999906e+00
2.397190000000000154e+00
2.569863999999999926e+00
2.437924000000000202e+00
2.486638000000000126e+00
2.933891000000000027e+00
2.713153999999999844e+00
2.859042999999999779e+00
2.670017999999999780e+00
3.248657999999999824e+00
3.201623999999999803e+00
2.513287000000000049e+00
3.270240999999999953e+00
2.754553000000000029e+00
3.436215999999999937e+00
2.873486000000000207e+00
3.409602000000000022e+00
2.651629999999999932e+00
2.924830000000000041e+00
3.582052000000000014e+00
2.995360999999999940e+00
2.588299999999999823e+00
2.736047000000000118e+00
2.283011000000000124e+00
3.052471999999999852e+00
2.696147999999999989e+00
2.687148999999999788e+00
2.934215000000000018e+00
3.771298999999999957e+00
2.678145999999999916e+00
2.262061999999999795e+00
2.668250000000000011e+00
2.363201999999999803e+00
3.352392000000000039e+00
3.322135999999999978e+00
2.484026000000000067e+00
3.082571000000000172e+00
2.848269000000000162e+00
3.916955999999999882e+00
3.196978000000000097e+00
2.540306999999999871e+00
2.838328999999999880e+00
2.455207000000000139e+00
2.922153999999999918e+00
2.644026000000000209e+00
2.549678000000000111e+00
2.863328999999999791e+00
2.708422000000000107e+00
3.168794000000000111e+00
2.768110000000000070e+00
2.366537999999999808e+00
3.216876000000000069e+00
2.936542999999999903e+00
2.974206000000000127e+00
2.400952999999999893e+00
2.861461999999999950e+00
3.822232000000000074e+00
3.257185000000000219e+00
3.149772000000000016e+00
3.505557000000000034e+00
2.747574000000000183e+00
2.634602000000000110e+00
2.675247000000000153e+00
2.766342999999999996e+00
2.557798000000000016e+00
2.949450000000000127e+00
3.053487000000000062e+00
3.084970000000000212e+00
2.891179000000000165e+00
3.398864000000000107e+00
2.771053000000000210e+00
2.304651999999999923e+00
2.678627000000000091e+00
2.659752000000000116e+00
2.938463000000000047e+00
3.363849999999999785e+00
2.713829000000000047e+00
2.763363000000000014e+00
2.959839999999999804e+00
2.624308000000000085e+00
3.096998999999999835e+00
2.554443000000000019e+00
3.439824999999999910e+00
2.548796999999999979e+00
2.798680000000000057e+00
2.658777999999999864e+00
3.864104999999999901e+00
3.627480999999999955e+00
3.232708000000000137e+00
2.954756000000000160e+00
3.367852000000000068e+00
2.502828000000000053e+00
3.253624999999999989e+00
2.655113000000000056e+00
2.838452000000000197e+00
2.960532000000000163e+00
2.842582999999999860e+00
2.962896000000000196e+00
2.881356999999999946e+00
3.203488999999999809e+00
2.303212999999999955e+00
2.838948999999999945e+00
2.441771000000000136e+00
3.381927000000000127e+00
3.517863999999999880e+00
2.714595000000000091e+00
2.755034999999999901e+00
2.758699000000000012e+00
2.696489000000000136e+00
3.027753000000000139e+00
2.407637999999999945e+00
3.360812000000000133e+00
2.557592999999999783e+00
2.314394000000000062e+00
2.718926000000000176e+00
3.178986999999999785e+00
3.128328000000000220e+00
2.382515999999999856e+00
2.741515999999999842e+00
2.961383999999999794e+00
2.641246999999999900e+00
3.166091999999999906e+00
3.002815000000000012e+00
2.374921000000000060e+00
3.156546000000000074e+00
2.676941999999999933e+00
2.436545000000000183e+00
2.775894000000000084e+00
2.653395000000000170e+00
2.421063000000000187e+00
2.650764000000000120e+00
2.836031999999999886e+00
3.092347000000000179e+00
2.774690999999999796e+00
3.033777000000000168e+00
2.790026000000000117e+00
2.402115999999999918e+00
3.097411999999999832e+00
2.659682000000000102e+00
2.653662000000000187e+00
3.641210000000000058e+00
3.165805000000000202e+00
2.608913999999999955e+00
3.180470000000000130e+00
2.519022000000000094e+00
2.337985000000000202e+00
3.238185000000000091e+00
2.499159999999999826e+00
2.890658000000000172e+00
2.788524999999999920e+00
3.060907999999999962e+00
3.215148000000000117e+00
2.525936999999999877e+00
3.264740000000000197e+00
2.763565999999999967e+00
2.957861999999999991e+00
3.578790999999999833e+00
3.623744999999999994e+00
2.708419999999999828e+00
2.621026000000000078e+00
3.102310999999999819e+00
3.242573999999999845e+00
2.551482000000000028e+00
2.353505999999999876e+00
2.440078000000000191e+00
3.130453000000000152e+00
3.206014000000000141e+00
3.062021999999999800e+00
2.530396000000000090e+00
2.876145000000000174e+00
2.456825999999999954e+00
2.217122999999999955e+00
2.962098999999999815e+00
3.717458999999999847e+00
2.992598999999999787e+00
2.732714999999999783e+00
2.651997000000000160e+00
2.362986999999999949e+00
2.876184999999999992e+00
3.096556999999999782e+00
3.050670000000000215e+00
2.899840999999999891e+00
3.542936000000000085e+00
2.986359000000000208e+00
3.151756999999999920e+00
3.014985999999999944e+00
3.212308999999999859e+00
3.029148000000000174e+00
2.670958000000000165e+00
2.728152999999999828e+00
2.685405999999999960e+00
3.424336999999999964e+00
3.358627999999999947e+00
3.146446000000000076e+00
3.134688999999999837e+00
3.264583000000000013e+00
3.142923999999999829e+00
2.682217000000000073e+00
3.102829999999999977e+00
2.534705999999999904e+00
2.919119999999999937e+00
3.685525999999999858e+00
3.834792000000000201e+00
3.522431000000000090e+00
2.691915999999999976e+00
3.117100999999999900e+00
2.422449999999999992e+00
2.996067000000000036e+00
3.267692999999999959e+00
2.447572000000000081e+00
2.663610999999999951e+00
3.235905999999999949e+00
3.108721000000000068e+00
3.471061999999999870e+00
3.055054000000000158e+00
2.635825999999999780e+00
2.143648000000000220e+00
3.195082999999999895e+00
3.645450999999999997e+00
2.907592000000000176e+00
3.203441000000000205e+00
2.823113999999999901e+00
3.521257999999999999e+00
2.555232000000000170e+00
3.346581000000000028e+00
2.618030000000000079e+00
3.266610000000000014e+00
3.803428999999999949e+00
2.561694000000000138e+00
2.057872999999999841e+00
3.610552999999999901e+00
2.614510999999999807e+00
2.754440000000000222e+00
2.895026999999999795e+00
2.659476000000000173e+00
2.296006000000000213e+00
3.575239999999999974e+00
3.727545000000000108e+00
2.762246999999999897e+00
2.593052000000000135e+00
2.875446000000000168e+00
3.607784000000000102e+00
2.879535999999999873e+00
2.633220000000000116e+00
2.848736999999999853e+00
2.164883999999999808e+00
3.766610000000000014e+00
3.206749999999999989e+00
2.894070000000000142e+00
2.659419000000000199e+00
2.274382999999999821e+00
3.402810999999999808e+00
2.944491000000000192e+00
2.755377999999999883e+00
3.060312999999999839e+00
3.424561999999999884e+00
3.290535999999999905e+00
2.656969000000000136e+00
2.140568000000000026e+00
2.970666000000000029e+00
2.887293999999999805e+00
3.006118999999999986e+00
2.933316000000000034e+00
2.229192999999999980e+00
2.123692000000000135e+00
3.338419000000000025e+00
3.565487000000000073e+00
2.565437000000000189e+00
2.973387999999999920e+00
2.477141000000000037e+00
3.701633999999999869e+00
2.332810999999999968e+00
2.830980999999999970e+00
2.692127000000000159e+00
2.350674999999999848e+00
3.219266000000000183e+00
2.971519999999999939e+00
2.468704999999999927e+00
2.917352999999999863e+00
2.964023000000000074e+00
2.257753000000000121e+00
2.585796000000000205e+00
2.869860000000000078e+00
2.368602000000000096e+00
3.164581000000000088e+00
2.897717999999999794e+00
2.627225999999999839e+00
2.702561999999999909e+00
2.698793000000000220e+00
2.909034999999999815e+00
2.469225999999999921e+00
3.139734999999999943e+00
2.618970000000000020e+00
1.959794999999999954e+00
2.886969000000000118e+00
3.823087000000000124e+00
2.361527999999999849e+00
2.600893000000000121e+00
2.394543999999999784e+00
2.588823999999999792e+00
2.685734000000000066e+00
3.537739999999999885e+00
2.676606000000000041e+00
2.158663999999999916e+00
3.180070999999999870e+00
2.877364000000000033e+00
2.944760000000000044e+00
2.813775000000000137e+00
2.563902999999999821e+00
3.775186000000000153e+00
3.469425999999999899e+00
3.152641000000000027e+00
2.218996999999999886e+00
3.099839999999999929e+00
3.094301999999999886e+00
2.761080000000000201e+00
3.001684000000000019e+00
2.164468999999999976e+00
3.018584999999999852e+00
2.605551000000000172e+00
3.036359000000000030e+00
3.115857999999999794e+00
2.063803000000000054e+00
3.094694000000000056e+00
3.458625000000000060e+00
3.539430999999999994e+00
2.595886000000000138e+00
2.088560999999999890e+00
2.599800000000000111e+00
3.019627999999999979e+00
3.665723999999999982e+00
2.873577000000000048e+00
2.342935999999999908e+00
2.752222999999999864e+00
2.917019999999999946e+00
3.188145000000000007e+00
3.407725000000000115e+00
2.532103999999999910e+00
2.862789999999999946e+00
3.348238999999999965e+00
3.216753999999999891e+00
2.326601999999999837e+00
3.297951999999999995e+00
3.128029999999999866e+00
2.705271000000000203e+00
2.962174999999999780e+00
2.571053000000000033e+00
2.885791000000000217e+00
2.930976999999999943e+00
2.564465999999999912e+00
2.902407000000000181e+00
2.429910000000000014e+00
3.095879000000000048e+00
3.332212999999999870e+00
2.999528000000000194e+00
2.489606000000000208e+00
2.467133000000000020e+00
2.845855999999999941e+00
3.363951999999999831e+00
2.922665999999999986e+00
2.733614000000000210e+00
2.253563999999999901e+00
2.806595000000000173e+00
3.172862999999999989e+00
3.036239999999999828e+00
4.044209000000000387e+00
2.775803999999999938e+00
3.042270999999999948e+00
3.273257999999999779e+00
3.166001000000000065e+00
2.092280999999999835e+00
3.233417000000000208e+00
2.743530999999999942e+00
2.754319999999999879e+00
3.302874000000000088e+00
2.785365999999999786e+00
2.962022000000000155e+00
2.927566000000000113e+00
2.781890999999999892e+00
2.774512000000000089e+00
2.617125000000000146e+00
3.663969999999999949e+00
4.133736999999999995e+00
3.283717000000000219e+00
2.639806000000000097e+00
2.910693999999999892e+00
2.579721000000000153e+00
3.258173999999999904e+00
3.011884999999999923e+00
2.955195999999999934e+00
2.263593000000000188e+00
2.864253999999999856e+00
3.315148999999999901e+00
3.251974000000000142e+00
2.688877999999999879e+00
2.964869999999999894e+00
2.545544000000000029e+00
2.804626999999999981e+00
2.834982000000000113e+00
2.362241000000000035e+00
3.079984000000000055e+00
3.040270000000000028e+00
3.089847999999999928e+00
3.570262000000000047e+00
3.055295000000000094e+00
3.082932000000000006e+00
3.134215000000000195e+00
2.809992999999999963e+00
3.275323999999999902e+00
2.938435000000000130e+00
3.132540000000000102e+00
3.974181000000000186e+00
2.972993000000000219e+00
2.343716000000000133e+00
2.753646999999999956e+00
2.431360000000000188e+00
3.196600999999999804e+00
2.861645000000000216e+00
3.116629000000000094e+00
2.461772999999999989e+00
2.776933000000000096e+00
3.435617000000000143e+00
3.327030000000000154e+00
2.773794000000000093e+00
2.739596999999999838e+00
2.661677000000000071e+00
3.188416999999999835e+00
3.053897000000000084e+00
2.550311999999999912e+00
2.509103000000000083e+00
2.806869999999999976e+00
2.572823000000000082e+00
3.228820999999999941e+00
2.871944000000000052e+00
2.770398000000000138e+00
2.839904000000000206e+00
2.747333999999999943e+00
2.311765999999999988e+00
2.723577999999999832e+00
2.965914999999999857e+00
3.458028000000000102e+00
3.007826000000000111e+00
2.706561000000000217e+00
2.516577999999999982e+00
2.354426000000000130e+00
2.518483999999999945e+00
2.632109999999999950e+00
2.721886000000000028e+00
2.313509999999999955e+00
3.182987999999999928e+00
3.351687999999999779e+00
3.376358999999999888e+00
2.734776999999999791e+00
2.774849000000000121e+00
2.601550000000000029e+00
2.732292000000000165e+00
2.997222999999999971e+00
2.706828999999999930e+00
2.221086000000000116e+00
2.823831999999999898e+00
2.809600999999999793e+00
2.830963999999999814e+00
2.397034999999999805e+00
3.069090000000000096e+00
2.764267999999999947e+00
3.192917000000000005e+00
2.938684999999999992e+00
2.466825000000000045e+00
2.527029000000000192e+00
3.315040000000000209e+00
3.730439000000000060e+00
2.974450000000000038e+00
2.659200999999999926e+00
2.899804000000000048e+00
2.389240000000000030e+00
2.775542999999999871e+00
2.471045999999999854e+00
2.934938999999999965e+00
2.802718000000000043e+00
2.819612999999999925e+00
2.705423000000000133e+00
2.874286999999999814e+00
3.048458999999999808e+00
3.008032000000000039e+00
2.832428999999999863e+00
3.147323000000000093e+00
2.714414999999999800e+00
3.459802999999999962e+00
2.489796999999999816e+00
2.540340000000000042e+00
3.328870000000000218e+00
2.599683000000000188e+00
3.092458999999999847e+00
2.888549999999999951e+00
2.897391999999999967e+00
2.678666000000000214e+00
2.958124000000000198e+00
3.470321000000000211e+00
2.936258000000000035e+00
3.230230999999999852e+00
2.644264000000000170e+00
2.422937000000000118e+00
2.813150999999999957e+00
2.464573999999999820e+00
2.632042999999999910e+00
3.006467999999999918e+00
2.941686999999999941e+00
2.688727000000000089e+00
2.958040000000000003e+00
2.822833999999999843e+00
3.055104000000000042e+00
2.795456000000000163e+00
3.093058000000000085e+00
2.601643000000000150e+00
2.860310000000000130e+00
2.616007999999999889e+00
2.969209000000000209e+00
2.970663000000000054e+00
2.897429999999999950e+00
2.638114999999999988e+00
2.774776000000000131e+00
3.625402999999999931e+00
2.317388999999999921e+00
3.112160999999999955e+00
3.342560999999999893e+00
3.127257999999999871e+00
3.361121999999999943e+00
2.247157000000000071e+00
3.221032999999999813e+00
2.571663000000000032e+00
2.728431000000000051e+00
3.795390999999999959e+00
2.703219999999999956e+00
3.257096000000000213e+00
2.509142999999999901e+00
2.841546999999999823e+00
2.823558999999999930e+00
2.936157000000000128e+00
2.968815000000000204e+00
2.816809000000000118e+00
2.732813000000000159e+00
2.601151000000000213e+00
2.846918000000000060e+00
3.086555999999999855e+00
2.541907000000000139e+00
2.352507999999999821e+00
2.849375999999999909e+00
3.747802000000000078e+00
3.071076000000000139e+00
3.105827000000000115e+00
3.229388999999999843e+00
2.197604999999999809e+00
3.318614000000000175e+00
3.165036000000000183e+00
3.289400000000000102e+00
2.642116000000000131e+00
2.759222999999999981e+00
2.652512999999999899e+00
2.305425000000000058e+00
2.551334999999999908e+00
3.118583000000000105e+00
2.432824000000000098e+00
3.130831000000000142e+00
2.704410000000000203e+00
2.970299999999999940e+00
2.916230000000000100e+00
3.476341000000000125e+00
3.050196000000000129e+00
2.760365000000000180e+00
3.466180000000000039e+00
2.989104000000000205e+00
2.564017000000000213e+00
2.817925999999999931e+00
2.551773999999999987e+00
2.536782000000000092e+00
2.784498999999999835e+00
3.185160000000000213e+00
3.275091000000000196e+00
2.727536000000000183e+00
3.673281999999999936e+00
2.559731999999999896e+00
3.742925000000000058e+00
2.679335000000000022e+00
3.197712000000000110e+00
3.004029000000000060e+00
3.120480000000000143e+00
3.452351000000000170e+00
2.948459999999999859e+00
2.687908999999999882e+00
3.036163999999999863e+00
2.659889999999999866e+00
3.094536999999999871e+00
2.763348000000000138e+00
2.553380999999999901e+00
3.095530000000000115e+00
3.495277000000000189e+00
3.613452000000000108e+00
2.187483999999999984e+00
3.285976999999999926e+00
2.715230000000000032e+00
2.283230000000000093e+00
2.948602999999999863e+00
2.905707000000000040e+00
2.661284999999999901e+00
2.614174000000000220e+00
3.210116999999999887e+00
3.250350000000000072e+00
2.324949000000000154e+00
3.837412000000000045e+00
2.682058000000000053e+00
3.002574000000000076e+00
2.611483999999999916e+00
3.057509000000000032e+00
2.535403000000000073e+00
3.073834999999999873e+00
3.372657999999999934e+00
2.902696999999999861e+00
2.347436000000000078e+00
2.813388000000000222e+00
2.517857999999999929e+00
3.062695000000000167e+00
2.794633999999999840e+00
2.885127999999999915e+00
2.702656000000000169e+00
2.590864999999999974e+00
3.289363999999999955e+00
2.379199999999999982e+00
3.124499000000000137e+00
2.313184000000000129e+00
2.510444999999999816e+00
3.032059999999999977e+00
3.213524000000000047e+00
2.646066999999999947e+00
2.713683000000000067e+00
3.168594999999999828e+00
2.751177000000000206e+00
2.649967000000000183e+00
2.934337000000000195e+00
2.631203000000000181e+00
2.900050999999999934e+00
2.839494999999999880e+00
3.508119999999999905e+00
2.590794999999999959e+00
2.738090000000000135e+00
3.096114000000000033e+00
2.976980999999999877e+00
3.262747000000000064e+00
2.446560999999999986e+00
2.654706000000000010e+00
3.162847999999999882e+00
3.230484000000000133e+00
3.007149000000000072e+00
2.293492000000000086e+00
2.427471000000000156e+00
2.399408000000000207e+00
2.495820999999999845e+00
3.006743000000000166e+00
2.525519000000000069e+00
2.879675999999999902e+00
2.670119999999999827e+00
2.660953999999999819e+00
3.443652000000000157e+00
2.991353999999999846e+00
2.778214000000000183e+00
2.472733999999999988e+00
2.525503000000000053e+00
3.109694000000000180e+00
3.062222000000000222e+00
2.446323000000000025e+00
3.215243000000000073e+00
3.353435999999999861e+00
2.824934999999999974e+00
2.744034000000000084e+00
2.953514000000000195e+00
2.550661999999999985e+00
3.232727999999999824e+00
2.753803000000000001e+00
2.641731000000000051e+00
3.156124999999999847e+00
3.190869999999999873e+00
3.082167999999999797e+00
2.251489999999999991e+00
2.371259999999999923e+00
2.856646000000000019e+00
2.788615000000000066e+00
3.068760000000000154e+00
2.304806999999999828e+00
2.758370999999999906e+00
2.903321000000000041e+00
3.195075000000000109e+00
2.393339999999999801e+00
2.725505000000000067e+00
3.378454000000000068e+00
2.466772000000000187e+00
2.926892000000000049e+00
3.137691999999999926e+00
3.190688000000000191e+00
2.688200000000000145e+00
3.260593000000000075e+00
3.146768999999999927e+00
2.866989999999999927e+00
2.735342999999999858e+00
2.653693000000000080e+00
2.398528999999999911e+00
2.899653999999999954e+00
2.534988999999999937e+00
2.683746999999999883e+00
2.914299000000000195e+00
3.221973000000000198e+00
3.008697999999999873e+00
2.515859999999999985e+00
2.766217999999999844e+00
2.986886000000000152e+00
2.079578000000000149e+00
3.195669999999999789e+00
2.941380999999999801e+00
2.366359000000000101e+00
2.625729999999999897e+00
2.398607000000000156e+00
2.063876000000000044e+00
2.680889000000000078e+00
3.551883999999999819e+00
2.567260000000000097e+00
2.940482999999999958e+00
2.402143000000000139e+00
2.802277999999999825e+00
2.770999999999999908e+00
3.508386999999999922e+00
2.688396000000000008e+00
2.893743999999999872e+00
2.833737999999999868e+00
2.641062999999999938e+00
2.251452000000000009e+00
3.041637000000000146e+00
2.397126999999999786e+00
2.704397000000000162e+00
3.036157999999999912e+00
2.363878000000000146e+00
2.556033999999999917e+00
3.370093999999999923e+00
2.862791000000000086e+00
2.635753999999999930e+00
2.594767000000000046e+00
3.159262000000000015e+00
2.845324999999999882e+00
2.729067999999999827e+00
3.015141999999999989e+00
2.445549999999999891e+00
2.581881999999999788e+00
3.355434999999999945e+00
3.710843999999999809e+00
2.506060999999999872e+00
3.267329999999999846e+00
4.132826999999999806e+00
3.456226000000000020e+00
2.873015000000000096e+00
2.876951000000000036e+00
2.840209999999999901e+00
3.216003000000000167e+00
2.997828999999999855e+00
3.176817999999999920e+00
2.698811000000000071e+00
3.218202999999999925e+00
2.463309999999999889e+00
2.876056000000000168e+00
2.832352999999999899e+00
2.368018999999999874e+00
3.194173999999999847e+00
2.968839000000000006e+00
3.032408999999999910e+00
2.159902999999999906e+00
2.296104000000000145e+00
3.936118000000000006e+00
3.312291000000000096e+00
3.311830000000000052e+00
2.282621999999999929e+00
2.871370999999999896e+00
2.665985000000000049e+00
2.905244000000000160e+00
3.035054000000000141e+00
2.372538000000000036e+00
3.893393999999999799e+00
2.374223000000000194e+00
3.474185999999999996e+00
3.022543999999999897e+00
2.509088000000000207e+00
2.564639000000000113e+00
4.115364999999999718e+00
3.160962000000000049e+00
2.569052000000000113e+00
2.501552999999999916e+00
4.065644999999999953e+00
2.937899999999999956e+00
3.440735999999999795e+00
3.056248000000000076e+00
2.554075000000000095e+00
2.631278000000000006e+00
3.966194000000000219e+00
3.153624000000000205e+00
3.808441000000000187e+00
2.749902000000000069e+00
3.302106999999999903e+00
2.809757999999999978e+00
3.392145000000000188e+00
2.826788000000000078e+00
2.911869999999999958e+00
3.600172000000000150e+00
3.038399000000000072e+00
3.337391999999999914e+00
2.468212999999999990e+00
3.452593999999999941e+00
2.503550999999999860e+00
3.353221000000000007e+00
2.958667000000000158e+00
3.058479000000000170e+00
2.917381999999999920e+00
2.934104000000000045e+00
2.727189000000000085e+00
2.425066000000000166e+00
2.281597999999999793e+00
3.091088000000000058e+00
2.479808999999999930e+00
2.613570000000000171e+00
2.673283000000000076e+00
2.587512999999999952e+00
2.626393000000000200e+00
3.667276000000000202e+00
3.096588999999999814e+00
2.197728000000000126e+00
2.897282999999999831e+00
3.420669000000000182e+00
3.451592999999999911e+00
3.345359000000000194e+00
2.988860999999999990e+00
2.743361000000000161e+00
2.521163000000000043e+00
3.112518999999999814e+00
2.726989999999999803e+00
2.553193999999999964e+00
3.154888999999999832e+00
2.883506999999999820e+00
2.662241999999999997e+00
3.127079999999999860e+00
3.089745000000000186e+00
3.161351999999999940e+00
3.235936000000000146e+00
3.361372999999999944e+00
3.108582999999999874e+00
4.421092999999999940e+00
2.823589000000000127e+00
2.407405999999999935e+00
2.808610999999999969e+00
2.792641999999999847e+00
3.598885000000000112e+00
2.720099999999999962e+00
3.393304000000000098e+00
3.169576000000000171e+00
2.331475999999999882e+00
2.694320999999999966e+00
2.750858000000000025e+00
2.888787999999999911e+00
2.968599999999999905e+00
2.911776999999999838e+00
2.469095999999999957e+00
2.564570999999999934e+00
2.733067000000000135e+00
2.935805999999999916e+00
3.463795000000000179e+00
2.829464999999999897e+00
2.555858999999999881e+00
2.814014999999999933e+00
3.158326999999999884e+00
2.993008999999999808e+00
2.769509999999999916e+00
2.477059000000000122e+00
2.636803000000000008e+00
2.324536000000000158e+00
2.963910999999999962e+00
2.851901999999999937e+00
2.496741999999999795e+00
2.769477999999999884e+00
2.915648000000000017e+00
3.596092000000000066e+00
2.571938999999999975e+00
2.908869000000000149e+00
3.110898999999999859e+00
2.607711000000000112e+00
3.456587999999999994e+00
2.620327000000000073e+00
2.575226999999999933e+00
3.325813999999999826e+00
3.034454000000000207e+00
2.523397999999999808e+00
2.782135999999999942e+00
3.139654000000000167e+00
2.366497999999999990e+00
3.068945999999999952e+00
2.473047000000000217e+00
2.764343999999999912e+00
2.635575999999999919e+00
3.290367999999999959e+00
2.894937999999999789e+00
2.614469999999999850e+00
2.906064999999999898e+00
3.279538000000000064e+00
3.425111999999999934e+00
3.132563000000000208e+00
2.394391000000000158e+00
2.911852999999999803e+00
3.112999999999999989e+00
3.004262999999999906e+00
3.932328000000000046e+00
2.933031000000000166e+00
2.751094000000000150e+00
3.038320000000000132e+00
3.769518000000000146e+00
3.095908000000000104e+00
2.719187999999999938e+00
3.557050999999999963e+00
3.328988999999999976e+00
3.043536000000000019e+00
2.659908000000000161e+00
3.080309000000000186e+00
2.741103999999999985e+00
2.518931999999999949e+00
2.981165999999999983e+00
2.237820000000000142e+00
2.528982000000000063e+00
3.131207999999999991e+00
3.419491999999999976e+00
2.389702000000000215e+00
2.460021999999999931e+00
2.486817999999999973e+00
3.217782000000000142e+00
3.183981000000000172e+00
3.439951000000000203e+00
2.955576999999999899e+00
3.099959999999999827e+00
3.201789999999999914e+00
3.076217000000000201e+00
3.208070000000000199e+00
2.541692999999999980e+00
2.904954000000000036e+00
3.608023999999999898e+00
3.354575999999999780e+00
2.588804999999999801e+00
2.555883000000000127e+00
3.235440999999999789e+00
3.036089000000000038e+00
2.715961000000000070e+00
2.842493000000000158e+00
2.755360000000000031e+00
2.980376000000000136e+00
2.560979999999999812e+00
2.767570999999999781e+00
3.183180999999999816e+00
3.611775000000000180e+00
3.119305000000000216e+00
2.780238000000000209e+00
2.625519000000000158e+00
3.120728000000000169e+00
3.243812999999999835e+00
2.431150999999999840e+00
2.810027999999999970e+00
3.908799999999999830e+00
2.838347000000000175e+00
2.997472999999999832e+00
3.378992999999999913e+00
2.733353000000000144e+00
2.513634999999999842e+00
3.290985000000000049e+00
2.403413000000000022e+00
3.207183999999999813e+00
3.163654999999999884e+00
2.325978999999999797e+00
2.727524999999999977e+00
2.968805000000000138e+00
3.024218999999999991e+00
2.790615999999999985e+00
2.393254999999999910e+00
2.648355000000000015e+00
2.804809999999999803e+00
2.888615999999999850e+00
2.972437000000000218e+00
2.542351000000000028e+00
2.912549999999999972e+00
2.961517999999999873e+00
2.523944000000000187e+00
2.811306999999999778e+00
3.068702000000000041e+00
2.364224999999999799e+00
2.851872000000000185e+00
2.479052999999999951e+00
3.287263999999999964e+00
2.559705000000000119e+00
2.352412000000000170e+00
2.789498000000000033e+00
2.584560000000000191e+00
2.629801000000000055e+00
4.103034000000000070e+00
3.069745999999999864e+00
2.845003999999999866e+00
2.344338000000000033e+00
3.246976000000000084e+00
2.727174000000000209e+00
3.142398000000000025e+00
2.660569000000000184e+00
2.865368000000000137e+00
4.136555000000000426e+00
3.219558000000000142e+00
2.615244999999999820e+00
3.259370000000000100e+00
3.151299999999999990e+00
2.494133999999999851e+00
2.414327999999999808e+00
2.908269999999999911e+00
3.603336000000000094e+00
2.495017999999999958e+00
4.429210999999999565e+00
2.902909999999999879e+00
2.742447999999999997e+00
2.789088000000000012e+00
3.584912000000000099e+00
3.138456999999999830e+00
3.037259000000000153e+00
2.928601000000000010e+00
2.207637000000000072e+00
2.992361999999999966e+00
4.263957999999999693e+00
3.515188999999999897e+00
2.925682999999999812e+00
2.347501999999999978e+00
3.714970000000000105e+00
2.851609999999999978e+00
3.132438000000000056e+00
2.610618000000000105e+00
2.287490000000000023e+00
3.618666000000000160e+00
3.195117999999999903e+00
2.443381000000000025e+00
3.489355000000000206e+00
2.854757000000000211e+00
2.727498000000000200e+00
2.495327000000000073e+00
3.089558999999999944e+00
2.371751999999999860e+00
2.517787999999999915e+00
3.630932000000000048e+00
3.401667999999999914e+00
2.541411000000000087e+00
3.095597999999999850e+00
3.471951999999999927e+00
2.728759000000000157e+00
2.795266999999999946e+00
2.728394000000000208e+00
2.267117999999999967e+00
3.255916000000000032e+00
3.265789999999999971e+00
3.257433999999999941e+00
2.510019999999999918e+00
3.004121000000000041e+00
3.398928000000000171e+00
2.659752000000000116e+00
3.155351000000000017e+00
3.100239999999999885e+00
2.621198000000000139e+00
3.995185000000000208e+00
2.917984999999999829e+00
2.535493000000000219e+00
2.675457000000000196e+00
3.576302999999999788e+00
3.225366999999999873e+00
2.613869999999999916e+00
3.162355999999999945e+00
2.272904000000000035e+00
2.548770999999999898e+00
3.403011999999999926e+00
3.384107999999999894e+00
2.199911999999999868e+00
2.746364999999999945e+00
3.088744999999999852e+00
2.719488000000000127e+00
3.350305999999999784e+00
2.270547999999999789e+00
2.948888000000000176e+00
3.424977000000000160e+00
2.723755999999999844e+00
3.073120999999999992e+00
2.602676000000000212e+00
2.912279999999999980e+00
3.491197999999999801e+00
2.442006000000000121e+00
3.141002999999999989e+00
2.797172999999999909e+00
2.834932999999999925e+00
3.882334999999999869e+00
3.063842999999999872e+00
2.984615999999999936e+00
3.065984999999999960e+00
3.539290999999999965e+00
2.970934000000000186e+00
2.459325999999999901e+00
2.759399000000000157e+00
3.331185000000000063e+00
2.650745999999999825e+00
3.191682999999999826e+00
3.058517999999999848e+00
2.342584000000000000e+00
3.265230999999999995e+00
2.167418000000000067e+00
2.693003000000000036e+00
2.757315000000000182e+00
3.166978999999999989e+00
2.269406000000000034e+00
3.163244000000000167e+00
2.602470999999999979e+00
2.657856999999999914e+00
3.130900000000000016e+00
3.062265000000000015e+00
3.350233999999999934e+00
2.666482999999999937e+00
2.565888999999999864e+00
2.293765000000000054e+00
2.759109000000000034e+00
3.545354999999999812e+00
2.605475999999999903e+00
2.722936999999999941e+00
2.840732000000000035e+00
3.073237999999999914e+00
2.259265000000000079e+00
2.743707999999999814e+00
3.443897000000000208e+00
2.440668000000000060e+00
3.313711000000000073e+00
2.770151999999999948e+00
2.756857999999999809e+00
2.835859999999999825e+00
3.634428999999999910e+00
2.826855000000000118e+00
2.999029000000000167e+00
3.117388000000000048e+00
2.304702999999999946e+00
2.247488000000000152e+00
3.474762999999999824e+00
3.674113999999999880e+00
2.887421999999999933e+00
2.869480999999999948e+00
2.933129000000000097e+00
2.661138999999999921e+00
2.640930000000000000e+00
3.414524000000000115e+00
2.286770999999999887e+00
2.946879000000000026e+00
3.664428000000000019e+00
3.130856999999999779e+00
2.630335999999999785e+00
2.815087000000000117e+00
2.859042999999999779e+00
3.285963000000000189e+00
3.177074999999999871e+00
3.092349000000000014e+00
2.230757999999999797e+00
3.052449000000000190e+00
2.736381999999999870e+00
2.811776000000000053e+00
2.786194000000000059e+00
2.539376999999999995e+00
2.733832000000000040e+00
3.558841999999999839e+00
3.215005999999999808e+00
2.815561999999999898e+00
3.053618999999999861e+00
4.131846000000000352e+00
2.831198000000000103e+00
2.713351999999999986e+00
2.786793999999999993e+00
2.691753999999999980e+00
3.352778999999999954e+00
2.813428000000000040e+00
2.512271000000000143e+00
2.508846000000000132e+00
3.168560999999999961e+00
4.473836999999999620e+00
2.806337000000000081e+00
2.709293000000000173e+00
3.083308000000000160e+00
2.583574000000000037e+00
2.701626000000000083e+00
2.921479999999999855e+00
2.523286999999999836e+00
2.559429999999999872e+00
3.020845000000000002e+00
2.837537000000000198e+00
2.589303000000000132e+00
2.855179000000000133e+00
2.847763000000000044e+00
2.818545999999999996e+00
3.081096000000000057e+00
2.450032000000000210e+00
2.367624999999999869e+00
3.296154000000000028e+00
4.005602999999999803e+00
2.749251999999999807e+00
2.448636000000000035e+00
2.958410999999999902e+00
3.495128999999999930e+00
2.425177999999999834e+00
3.133830999999999811e+00
2.805947999999999887e+00
2.640699000000000130e+00
3.124900999999999929e+00
3.678910999999999820e+00
2.581980000000000164e+00
2.857409000000000088e+00
2.804759999999999920e+00
2.209092000000000056e+00
2.851350000000000051e+00
2.909762000000000182e+00
2.368790000000000173e+00
3.089684999999999793e+00
3.295338000000000100e+00
3.233357999999999954e+00
2.767145999999999884e+00
2.824164999999999814e+00
3.293000999999999845e+00
3.601679999999999993e+00
3.575407999999999920e+00
3.239573000000000036e+00
2.320339999999999847e+00
3.932710999999999846e+00
3.570189000000000057e+00
3.246948999999999863e+00
2.248880000000000212e+00
2.597945999999999867e+00
2.976306000000000118e+00
2.771866000000000163e+00
3.317833999999999950e+00
2.745992999999999906e+00
2.688784000000000063e+00
2.867163000000000128e+00
4.100164999999999615e+00
2.694866999999999901e+00
2.408513000000000126e+00
2.532160999999999884e+00
2.765099000000000196e+00
2.704298999999999786e+00
3.036356000000000055e+00
2.458577000000000012e+00
3.230599000000000220e+00
3.344186000000000103e+00
3.767948000000000075e+00
2.906124999999999847e+00
3.987614999999999910e+00
2.983293999999999890e+00
3.044548999999999950e+00
2.882121999999999851e+00
3.226020000000000110e+00
2.156606000000000023e+00
3.700314000000000103e+00
3.688032000000000199e+00
3.312342000000000120e+00
3.166606999999999950e+00
3.213051999999999797e+00
3.016294999999999948e+00
3.245293000000000205e+00
3.605080000000000062e+00
2.581170000000000186e+00
2.740181999999999896e+00
2.881639999999999979e+00
3.588267999999999791e+00
2.454207999999999945e+00
2.754448000000000008e+00
3.186440999999999857e+00
3.424436000000000035e+00
2.611191999999999958e+00
2.447051999999999783e+00
2.606336000000000208e+00
3.647175999999999974e+00
2.784028999999999865e+00
2.859805999999999848e+00
2.563467999999999858e+00
3.447445000000000093e+00
2.781810999999999812e+00
3.100026999999999866e+00
2.551124999999999865e+00
2.853629999999999889e+00
2.634873999999999938e+00
2.935119999999999951e+00
2.713522999999999907e+00
3.048451000000000022e+00
2.696358000000000033e+00
2.532401999999999820e+00
3.323539999999999939e+00
3.300250000000000128e+00
3.038429999999999964e+00
2.449908000000000197e+00
3.836133999999999933e+00
3.155714999999999826e+00
2.766739999999999977e+00
2.410638000000000059e+00
2.543147999999999964e+00
2.808305999999999969e+00
3.179199999999999804e+00
2.689182999999999879e+00
3.095136999999999805e+00
3.006704000000000043e+00
3.757556999999999814e+00
2.587270000000000181e+00
3.488624999999999865e+00
2.741127999999999787e+00
2.969256999999999813e+00
3.104238000000000053e+00
2.764593000000000078e+00
2.884676999999999936e+00
2.669369000000000103e+00
2.604030999999999985e+00
3.329406000000000088e+00
3.036899000000000015e+00
2.498889999999999834e+00
2.705969000000000069e+00
2.558732000000000006e+00
3.416348999999999858e+00
2.611739000000000033e+00
2.658120999999999956e+00
2.617328000000000099e+00
3.247659000000000074e+00
3.095553000000000221e+00
2.629191000000000056e+00
2.471013000000000126e+00
2.980929000000000162e+00
2.924841999999999942e+00
2.956487000000000087e+00
3.167705999999999911e+00
2.729567999999999994e+00
3.089227000000000167e+00
3.630669999999999842e+00
2.976344999999999796e+00
3.940008000000000177e+00
2.814760999999999846e+00
2.326200000000000045e+00
3.435747999999999802e+00
3.099102999999999941e+00
2.886425000000000018e+00
2.564076000000000022e+00
2.676190000000000069e+00
2.983467000000000091e+00
3.245840999999999976e+00
2.585262999999999867e+00
2.661976000000000120e+00
2.829502999999999879e+00
3.430060000000000109e+00
3.156359000000000137e+00
2.374570999999999987e+00
3.266404999999999781e+00
4.127022000000000190e+00
3.078015999999999863e+00
3.200489999999999835e+00
2.968277000000000054e+00
3.174185000000000034e+00
3.100518000000000107e+00
2.791348999999999858e+00
3.170751999999999793e+00
2.788111999999999924e+00
3.660099000000000213e+00
2.755764999999999798e+00
2.639886000000000177e+00
3.078726000000000074e+00
2.501536000000000204e+00
2.381266000000000105e+00
3.087981999999999783e+00
3.485768999999999895e+00
2.844113000000000113e+00
3.353432000000000190e+00
3.250081000000000220e+00
3.093275000000000219e+00
2.935494999999999965e+00
3.580947999999999798e+00
2.868449000000000026e+00
2.632292000000000076e+00
2.916351999999999833e+00
2.924856000000000122e+00
2.623559000000000196e+00
3.670821000000000112e+00
3.543722999999999956e+00
3.275097000000000147e+00
2.676753999999999856e+00
2.342808999999999919e+00
3.617985000000000007e+00
2.964805999999999830e+00
2.904417000000000026e+00
3.349275000000000002e+00
3.028283000000000058e+00
2.580236000000000196e+00
3.711018999999999846e+00
3.144667000000000101e+00
3.354557999999999929e+00
2.737551999999999985e+00
2.299024999999999874e+00
3.572464999999999780e+00
3.196162000000000170e+00
2.824402000000000079e+00
3.305610999999999855e+00
2.953117000000000214e+00
3.264803999999999817e+00
2.820056999999999814e+00
2.542114000000000207e+00
2.761960000000000193e+00
2.612401999999999891e+00
3.223759999999999959e+00
3.233454000000000050e+00
2.586218999999999824e+00
3.641148999999999969e+00
2.839682999999999957e+00
2.965889000000000220e+00
2.721245999999999832e+00
2.958499000000000212e+00
2.583518999999999899e+00
2.724648000000000181e+00
3.069833000000000034e+00
2.604908000000000001e+00
2.747088999999999892e+00
2.751425999999999927e+00
3.066448999999999980e+00
2.887668000000000124e+00
2.710535999999999834e+00
2.537926999999999822e+00
2.579495999999999789e+00
3.627921999999999869e+00
2.753197000000000116e+00
2.800635999999999903e+00
3.962960999999999956e+00
2.881507000000000041e+00
2.858416000000000068e+00
2.723803000000000196e+00
2.876634000000000135e+00
3.042040000000000077e+00
2.701705000000000023e+00
2.585662999999999823e+00
3.094342999999999844e+00
3.264596000000000053e+00
3.947239000000000164e+00
2.490699000000000218e+00
2.702932999999999808e+00
2.504952999999999985e+00
2.625239999999999796e+00
3.000118000000000062e+00
2.583781999999999801e+00
2.932287000000000088e+00
3.170554000000000094e+00
3.326032999999999795e+00
3.131229999999999958e+00
2.497409000000000212e+00
2.472046000000000188e+00
2.664031000000000038e+00
2.941590000000000149e+00
2.942677000000000209e+00
2.935246999999999939e+00
2.623857999999999802e+00
2.190224999999999866e+00
4.208473999999999826e+00
2.455890999999999824e+00
2.404186999999999852e+00
2.889657000000000142e+00
2.779730999999999952e+00
2.655562999999999896e+00
2.502197999999999922e+00
2.425787000000000138e+00
3.000179999999999847e+00
2.847634999999999916e+00
3.213192999999999966e+00
2.408771999999999913e+00
3.156518000000000157e+00
2.379084999999999894e+00
2.944364999999999899e+00
2.369340999999999919e+00
3.420052999999999788e+00
3.454807999999999879e+00
2.611782999999999966e+00
3.365486999999999895e+00
2.997517999999999905e+00
3.053603999999999985e+00
3.245565000000000033e+00
2.241188999999999876e+00
3.184315999999999924e+00
2.731371000000000215e+00
2.360171999999999937e+00
3.254499000000000031e+00
2.670392000000000099e+00
3.721032999999999813e+00
2.546896999999999966e+00
2.489062000000000108e+00
2.534426999999999985e+00
3.226897000000000126e+00
2.614524999999999988e+00
2.061830000000000052e+00
2.817854000000000081e+00
2.617598000000000091e+00
2.927969000000000044e+00
3.136603000000000030e+00
2.376869999999999816e+00
2.914779999999999927e+00
2.362938000000000205e+00
2.992649000000000115e+00
2.874321999999999822e+00
3.061659000000000130e+00
3.097650999999999932e+00
2.887541999999999831e+00
2.888653000000000137e+00
3.246286000000000005e+00
2.715549000000000213e+00
3.030174999999999841e+00
2.246192999999999884e+00
2.715784999999999894e+00
2.216232000000000202e+00
2.598657999999999912e+00
3.379485999999999990e+00
2.378892000000000007e+00
2.870319999999999983e+00
2.728959999999999830e+00
2.318372999999999795e+00
2.881914999999999782e+00
2.602273999999999976e+00
2.752493999999999996e+00
2.438712999999999909e+00
3.467166999999999888e+00
2.679568000000000172e+00
2.523099999999999898e+00
3.277909000000000184e+00
3.040127000000000024e+00
3.021799999999999820e+00
2.419769000000000059e+00
3.195250999999999841e+00
2.636375000000000135e+00
2.861473000000000155e+00
2.790007000000000126e+00
2.381067999999999962e+00
3.206404000000000032e+00
3.020020000000000149e+00
2.703733999999999860e+00
3.716203000000000145e+00
2.314102999999999799e+00
3.044436999999999838e+00
2.145783000000000218e+00
3.280567000000000011e+00
3.447979000000000127e+00
2.554037999999999808e+00
2.600035000000000096e+00
2.581122000000000138e+00
2.921157000000000004e+00
2.738147999999999804e+00
3.120391000000000137e+00
2.529612000000000194e+00
2.725363000000000202e+00
3.023603000000000041e+00
2.674799999999999844e+00
3.126869000000000121e+00
3.021882999999999875e+00
2.779580000000000162e+00
2.951036000000000215e+00
2.320711999999999886e+00
3.457413999999999987e+00
2.396679999999999922e+00
2.842029000000000138e+00
3.576766000000000112e+00
2.401625000000000121e+00
3.090921999999999947e+00
3.468929999999999847e+00
2.693410000000000082e+00
2.490050000000000097e+00
2.362188000000000176e+00
2.450499000000000205e+00
2.446556999999999871e+00
3.570892999999999873e+00
3.030775000000000219e+00
2.430486000000000146e+00
2.588112999999999886e+00
2.570799000000000056e+00
2.787946999999999953e+00
3.060961999999999961e+00
3.194113000000000202e+00
2.940411000000000108e+00
3.306966000000000072e+00
2.472621999999999876e+00
2.718461000000000016e+00
2.910276000000000085e+00
2.260362999999999900e+00
2.742090000000000138e+00
2.450617999999999963e+00
2.549549999999999983e+00
3.053647999999999918e+00
2.625576000000000132e+00
2.987556000000000100e+00
3.516221999999999959e+00
2.511585000000000178e+00
3.678345000000000198e+00
2.506428999999999796e+00
2.636643999999999988e+00
2.290465999999999891e+00
2.715488000000000124e+00
2.977291999999999828e+00
3.092492000000000019e+00
3.217951999999999924e+00
3.062823999999999991e+00
2.777083999999999886e+00
2.942772000000000165e+00
2.741168000000000049e+00
2.542651999999999912e+00
2.832428999999999863e+00
3.140429999999999833e+00
3.517767000000000088e+00
2.850880000000000081e+00
3.072957000000000161e+00
2.467960999999999849e+00
2.754827000000000137e+00
2.958521000000000178e+00
3.235151999999999806e+00
2.789184999999999803e+00
3.079518000000000200e+00
2.837991000000000152e+00
3.043474999999999930e+00
3.034000999999999948e+00
3.149928000000000061e+00
2.573957000000000050e+00
3.332376000000000005e+00
2.710231999999999974e+00
2.733802999999999983e+00
2.553519000000000094e+00
2.823488999999999916e+00
2.872517999999999905e+00
3.098170000000000091e+00
3.066629999999999967e+00
2.581275999999999904e+00
2.748930000000000096e+00
3.146082999999999963e+00
2.817344999999999988e+00
3.872165999999999997e+00
3.900231999999999921e+00
3.027982000000000173e+00
2.922566000000000219e+00
3.248762000000000150e+00
3.354473000000000038e+00
2.869461999999999957e+00
2.622631000000000157e+00
2.274052999999999880e+00
2.506472000000000033e+00
2.449692999999999898e+00
2.607634000000000007e+00
2.677798999999999818e+00
3.367230000000000167e+00
2.831671000000000049e+00
2.814254000000000033e+00
2.762532000000000210e+00
2.837660000000000071e+00
3.088362000000000052e+00
3.071331999999999951e+00
2.479270000000000085e+00
2.623345000000000038e+00
2.402889000000000053e+00
2.928672000000000164e+00
2.940455000000000041e+00
2.468884000000000079e+00
2.647149000000000196e+00
2.623679999999999790e+00
2.655323000000000100e+00
3.379798000000000080e+00
3.067118999999999929e+00
2.803066999999999975e+00
2.934406000000000070e+00
2.838197000000000081e+00
3.216079000000000132e+00
2.342146000000000061e+00
3.376326999999999856e+00
2.762379000000000140e+00
3.620124000000000120e+00
2.398349000000000064e+00
2.966934000000000182e+00
2.780388999999999999e+00
2.911776000000000142e+00
3.250443000000000193e+00
2.781079000000000079e+00
2.394149000000000083e+00
2.928179999999999783e+00
2.924830000000000041e+00
2.916708999999999996e+00
2.540817000000000103e+00
3.498867000000000171e+00
2.466174999999999784e+00
2.905736999999999792e+00
2.497335000000000083e+00
2.747079999999999966e+00
2.876898999999999873e+00
2.715054999999999996e+00
2.966698000000000057e+00
2.458206000000000113e+00
3.491462999999999983e+00
2.899055999999999855e+00
3.322970999999999897e+00
3.546943000000000179e+00
3.280067999999999984e+00
2.562869000000000064e+00
2.939062999999999981e+00
2.533456000000000152e+00
2.439859000000000222e+00
2.568410000000000082e+00
3.220413000000000192e+00
2.740982999999999947e+00
3.399588000000000054e+00
3.255640999999999785e+00
3.108150000000000190e+00
2.540734000000000048e+00
2.717242000000000157e+00
3.168495000000000061e+00
2.401844000000000090e+00
2.303441999999999990e+00
3.072871999999999826e+00
2.588273000000000046e+00
3.087514999999999787e+00
2.245569000000000148e+00
2.417505999999999933e+00
2.654666999999999888e+00
3.017872999999999806e+00
3.118396999999999863e+00
2.620556000000000108e+00
3.547995999999999928e+00
3.015248999999999846e+00
2.618142999999999887e+00
3.465125000000000011e+00
3.085103999999999846e+00
2.416793000000000191e+00
2.640512999999999888e+00
2.752066000000000123e+00
3.285734000000000155e+00
2.835916999999999799e+00
3.138253000000000181e+00
3.732015000000000082e+00
3.913831000000000060e+00
3.570920999999999790e+00
2.888106000000000062e+00
2.101941000000000059e+00
2.998317999999999817e+00
3.280299999999999994e+00
2.678653000000000173e+00
2.818114000000000008e+00
3.226614999999999789e+00
2.740104999999999791e+00
3.064653999999999989e+00
2.852352999999999916e+00
2.866945999999999994e+00
3.089860999999999969e+00
3.101977000000000206e+00
2.580697999999999936e+00
3.153353000000000073e+00
3.279584999999999972e+00
2.955998000000000125e+00
2.646460999999999952e+00
3.650545999999999847e+00
3.269108000000000125e+00
2.102980000000000071e+00
2.865822999999999787e+00
4.206762999999999586e+00
2.801738999999999979e+00
2.539114999999999789e+00
3.072756000000000043e+00
2.459274000000000182e+00
2.928942999999999852e+00
3.357940999999999843e+00
2.671393000000000129e+00
2.535404000000000213e+00
2.238843000000000139e+00
2.722210000000000019e+00
2.621392000000000166e+00
2.668006000000000100e+00
2.565986999999999796e+00
4.035782000000000203e+00
3.264683999999999919e+00
2.887516000000000194e+00
2.641881999999999842e+00
2.644236999999999949e+00
3.302738000000000174e+00
2.754979000000000067e+00
3.038085999999999842e+00
3.507554999999999978e+00
3.547032000000000185e+00
2.804570000000000007e+00
3.030692999999999859e+00
2.863544999999999785e+00
2.534727000000000174e+00
2.666323000000000221e+00
2.129243000000000219e+00
2.737150999999999890e+00
3.662129000000000190e+00
2.805670000000000108e+00
2.345331999999999972e+00
2.651088000000000111e+00
3.290230999999999906e+00
2.687494000000000050e+00
3.114103000000000065e+00
2.427731000000000083e+00
2.571562000000000126e+00
3.253544000000000214e+00
2.848122000000000043e+00
2.697932999999999915e+00
3.225016000000000105e+00
3.200708999999999804e+00
3.275936999999999877e+00
2.883264000000000049e+00
2.688359000000000165e+00
2.852161000000000168e+00
2.733334000000000152e+00
2.819277000000000033e+00
2.771742000000000150e+00
3.109977000000000213e+00
2.926203000000000110e+00
2.479258000000000184e+00
2.455143000000000075e+00
2.581923000000000190e+00
2.873959999999999848e+00
2.685016000000000069e+00
2.857025000000000148e+00
3.096188000000000162e+00
2.572554999999999925e+00
2.979718000000000089e+00
3.011909000000000169e+00
3.103803000000000090e+00
2.380076999999999998e+00
2.357556000000000207e+00
2.325755000000000017e+00
2.333216999999999874e+00
2.842013000000000122e+00
2.985608000000000040e+00
2.602818000000000076e+00
2.759008999999999823e+00
2.524669999999999970e+00
3.203883999999999954e+00
3.104962000000000000e+00
3.020106999999999875e+00


==> plots/data/f030_xoodoo_100other_fixed_10k/tvals_signed.txt <==
2.193163000000000196e+00
-2.312657000000000185e+00
-3.111512999999999973e+00
2.115178999999999920e+00
-2.372621999999999787e+00
2.678799999999999848e+00
3.065847000000000211e+00
-3.643810999999999911e+00
2.651383000000000045e+00
2.380440999999999807e+00
-2.135855999999999977e+00
2.414794999999999803e+00
-3.015962000000000032e+00
-2.162103999999999804e+00
2.428978999999999999e+00
2.614653000000000116e+00
2.609901999999999944e+00
-3.036408999999999914e+00
-2.940430999999999795e+00
2.287475000000000147e+00
2.120915999999999801e+00
-2.829232999999999887e+00
-2.632245999999999864e+00
3.287894000000000094e+00
2.975229000000000124e+00
2.717804000000000109e+00
-3.258728000000000069e+00
2.524973999999999830e+00
2.646977999999999831e+00
-2.156578999999999802e+00
-2.161493999999999804e+00
-3.080483000000000082e+00
2.281760999999999928e+00
-2.850400000000000045e+00
-2.491455000000000197e+00
-2.777305000000000135e+00
-3.452132999999999896e+00
-3.594596000000000124e+00
-2.425543999999999922e+00
-2.571686000000000138e+00
-2.725651000000000046e+00
-3.240024000000000015e+00
-2.307704999999999895e+00
2.623188999999999993e+00
2.505409000000000219e+00
-3.070336999999999872e+00
-2.373613000000000195e+00
-3.175470999999999933e+00
2.511991000000000085e+00
-3.045287000000000077e+00
2.440268999999999799e+00
-2.649503999999999859e+00
-2.334639000000000131e+00
2.442877000000000187e+00
3.156538999999999984e+00
-3.268492999999999871e+00
-2.771580999999999850e+00
-2.380212999999999912e+00
1.973006999999999955e+00
-2.538893999999999984e+00
-3.190240999999999882e+00
2.471455000000000179e+00
-2.833668999999999993e+00
-2.087722999999999995e+00
3.128299000000000163e+00
2.806502000000000052e+00
-2.628090999999999955e+00
-2.985949999999999882e+00
-2.163857999999999837e+00
-2.707956999999999947e+00
2.704021000000000008e+00
-2.414341999999999988e+00
-2.743650000000000144e+00
-2.774128999999999845e+00
-2.816717000000000137e+00
-2.119712999999999958e+00
-2.337765999999999789e+00
2.977546999999999944e+00
-2.444662000000000113e+00
-2.559286999999999868e+00
-2.841730999999999785e+00
-3.063334999999999919e+00
3.091807000000000194e+00
2.339363000000000081e+00
-3.298334999999999795e+00
2.374042000000000208e+00
-2.599016999999999911e+00
-2.105709000000000053e+00
-2.789379999999999971e+00
-3.324634999999999785e+00
2.339894999999999836e+00
-3.368961000000000094e+00
-2.174061000000000021e+00
-2.806112000000000162e+00
-2.070476999999999901e+00
2.549675999999999831e+00
-2.703015000000000168e+00
2.184107000000000021e+00
-2.653300999999999910e+00
-3.054361000000000104e+00
-2.679292999999999925e+00
2.453583000000000069e+00
2.354938999999999893e+00
-2.925336999999999854e+00
2.089897000000000116e+00
-1.927245000000000097e+00
-2.357937999999999867e+00
-2.314551999999999943e+00
2.938098000000000098e+00
-3.030988999999999933e+00
-3.307725000000000026e+00
2.187288000000000121e+00
-3.041780000000000150e+00
-3.225388999999999839e+00
-2.243119000000000085e+00
-2.599680999999999909e+00
-2.494925999999999977e+00
-2.878134999999999888e+00
-3.391089000000000020e+00
-2.917514999999999858e+00
-2.825911000000000062e+00
-2.368653999999999815e+00
-2.699580999999999786e+00
-2.351814000000000071e+00
-2.894969999999999821e+00
-2.800689999999999902e+00
-2.731113000000000124e+00
-3.145456999999999947e+00
-3.136010000000000186e+00
-2.762532999999999905e+00
-3.169827000000000172e+00
-3.519496000000000180e+00
-2.602326999999999835e+00
-2.655933000000000099e+00
-2.494546999999999848e+00
-2.917244000000000170e+00
-3.792971999999999788e+00
-3.065453999999999901e+00
-3.568909000000000109e+00
-2.884346999999999994e+00
-2.374254000000000087e+00
-3.318637999999999977e+00
-4.091438000000000130e+00
-2.767319000000000084e+00
-2.897968000000000099e+00
-2.866578000000000070e+00
-2.959763999999999839e+00
-3.407614999999999839e+00
-2.930588999999999889e+00
-3.365124999999999922e+00
-2.859303000000000150e+00
-2.687130999999999936e+00
3.026622000000000146e+00
-3.039184000000000108e+00
-2.427090999999999887e+00
-2.571693999999999924e+00
-2.745640999999999998e+00
-3.836638000000000215e+00
-3.003913999999999973e+00
-2.910902999999999796e+00
-2.643292999999999893e+00
2.213000000000000078e+00
2.679546000000000205e+00
-2.799297000000000146e+00
2.451347999999999860e+00
-2.419372000000000078e+00
-2.462960999999999956e+00
3.253591999999999818e+00
-3.356151000000000106e+00
2.588861000000000079e+00
-2.572696999999999790e+00
-3.252946999999999811e+00
3.058206999999999898e+00
2.106840000000000046e+00
2.201045999999999836e+00
-3.006788999999999934e+00
2.909550999999999998e+00
-2.470000999999999891e+00
-2.419388000000000094e+00
-2.832508999999999943e+00
2.283776000000000028e+00
3.108185999999999893e+00
-2.449451999999999963e+00
-2.097426000000000013e+00
3.374379999999999935e+00
-2.328831000000000095e+00
-3.210857999999999990e+00
-2.734230000000000160e+00
-3.145777999999999963e+00
-3.620767999999999986e+00
-3.249166999999999916e+00
2.052852000000000121e+00
-2.649402999999999953e+00
-2.337905999999999818e+00
-2.920404000000000000e+00
-2.959551999999999961e+00
-3.359326999999999952e+00
-2.755018000000000189e+00
2.409149999999999903e+00
-2.601919000000000093e+00
-3.526050999999999824e+00
-2.056382999999999850e+00
-2.593857999999999997e+00
-2.812279999999999891e+00
-2.716152000000000122e+00
-2.681691999999999965e+00
-2.996202999999999950e+00
-3.272089999999999943e+00
-3.751145000000000174e+00
2.452125000000000110e+00
2.176419999999999799e+00
-1.837255000000000082e+00
-1.995155000000000012e+00
-3.176985999999999866e+00
-3.351844999999999963e+00
-3.170414000000000065e+00
-2.534488000000000074e+00
-2.945489999999999942e+00
-2.658097999999999850e+00
-3.098419999999999952e+00
-2.520912000000000042e+00
-2.209369000000000138e+00
-1.886292999999999997e+00
-2.688107000000000024e+00
-2.901027000000000022e+00
-2.767929000000000084e+00
-3.018400000000000194e+00
2.789359999999999840e+00
-2.559476000000000084e+00
-4.073767000000000138e+00
2.501012999999999931e+00
-2.200085000000000068e+00
-2.595264999999999933e+00
-2.976656000000000191e+00
-3.362325999999999926e+00
-3.319580000000000197e+00
-3.332050000000000178e+00
-3.371780999999999917e+00
2.799596000000000195e+00
-3.324536999999999853e+00
-2.651502999999999943e+00
2.671375999999999973e+00
-2.907992000000000132e+00
-2.847984999999999989e+00
-2.730942000000000203e+00
-2.831976000000000049e+00
-2.806398999999999866e+00
-3.298977999999999966e+00
-3.244047000000000125e+00
2.410274999999999945e+00
2.456374999999999975e+00
2.243923999999999808e+00
-2.400538000000000061e+00
-3.331326999999999927e+00
-3.014915999999999929e+00
-2.738341000000000136e+00
-3.222532000000000174e+00
3.461987999999999843e+00
-2.559098000000000095e+00
2.331730999999999998e+00
2.976069999999999993e+00
-3.101071000000000133e+00
2.138055000000000039e+00
2.628483999999999821e+00
3.147717000000000098e+00
3.107193000000000094e+00
3.046053000000000122e+00
-2.929177999999999837e+00
-3.213994000000000018e+00
2.900176999999999783e+00
3.061151000000000177e+00
-2.730218999999999951e+00
3.000874000000000041e+00
2.603034000000000070e+00
3.311986999999999792e+00
2.228743000000000141e+00
3.152083000000000190e+00
-2.822045000000000137e+00
2.452316000000000162e+00
2.670927999999999969e+00
2.792955000000000076e+00
3.205686000000000035e+00
-3.320786000000000016e+00
2.624122999999999983e+00
2.538520000000000110e+00
-2.919834999999999958e+00
3.725417999999999896e+00
2.630577000000000165e+00
1.973524999999999974e+00
2.461589000000000027e+00
-2.810382999999999853e+00
2.130450000000000177e+00
2.513152999999999970e+00
2.737884000000000206e+00
-2.548547999999999814e+00
3.196241999999999805e+00
3.432510999999999868e+00
-3.330487000000000197e+00
2.678662000000000099e+00
2.840562999999999949e+00
-3.316803000000000168e+00
-2.482610999999999901e+00
-2.719937999999999967e+00
3.050377999999999812e+00
-2.670561000000000185e+00
2.591562999999999839e+00
-3.038174000000000152e+00
2.906385000000000218e+00
3.329060000000000130e+00
3.047533000000000047e+00
-2.698293000000000053e+00
3.627707000000000015e+00
2.898378999999999817e+00
3.006327999999999889e+00
-2.776152000000000175e+00
3.404541000000000039e+00
3.146122999999999781e+00
-2.387709000000000081e+00
2.800205000000000055e+00
-2.549411999999999789e+00
2.169461999999999779e+00
2.755567000000000100e+00
3.110138000000000069e+00
-2.496078999999999937e+00
3.845044999999999824e+00
2.919970000000000176e+00
3.444077000000000055e+00
2.598701999999999845e+00
2.579073000000000171e+00
3.011677000000000159e+00
2.722169000000000061e+00
2.484440999999999899e+00
3.857845999999999886e+00
-2.765573999999999977e+00
3.002475000000000005e+00
-3.189065999999999956e+00
2.475992999999999888e+00
2.823458000000000023e+00
3.105520999999999976e+00
2.642558999999999880e+00
-2.894232999999999834e+00
3.356558999999999848e+00
3.652331000000000216e+00
3.091731999999999925e+00
2.521603999999999957e+00
2.864548000000000094e+00
2.922279000000000071e+00
3.178627000000000091e+00
-3.666390999999999956e+00
2.728849999999999998e+00
-2.552617999999999832e+00
3.074806000000000150e+00
2.610942000000000096e+00
4.499537000000000120e+00
-2.833734999999999893e+00
3.424917999999999907e+00
2.944590999999999958e+00
3.380055000000000032e+00
2.908469000000000193e+00
3.268899999999999917e+00
2.952726999999999880e+00
3.668931000000000164e+00
-2.863841999999999999e+00
3.024843999999999866e+00
-3.060293999999999848e+00
3.247749999999999915e+00
2.844135000000000080e+00
3.391623000000000054e+00
2.814839000000000091e+00
2.841781999999999808e+00
3.259024000000000143e+00
3.723955999999999822e+00
3.153732000000000202e+00
2.793323000000000000e+00
2.644932999999999979e+00
2.946724000000000121e+00
3.562568000000000179e+00
2.834302999999999795e+00
2.302767999999999926e+00
2.748941999999999997e+00
3.075108999999999870e+00
3.038269999999999804e+00
3.461603000000000208e+00
2.711256000000000110e+00
3.252542000000000044e+00
3.668766000000000194e+00
3.143775000000000208e+00
2.388857999999999926e+00
3.397860999999999798e+00
2.909578999999999915e+00
3.196124999999999883e+00
-2.684941999999999940e+00
2.888952999999999882e+00
-3.408119999999999816e+00
3.025333999999999968e+00
3.069723999999999897e+00
3.954267000000000198e+00
2.945502999999999982e+00
2.701621999999999968e+00
3.125774999999999970e+00
3.250734000000000012e+00
2.840014000000000038e+00
3.009311999999999987e+00
3.053630000000000067e+00
3.699768000000000168e+00
-2.827624000000000137e+00
3.270630000000000148e+00
2.853791999999999884e+00
2.675771000000000122e+00
2.922506999999999966e+00
2.771682000000000201e+00
4.136391999999999847e+00
3.136086000000000151e+00
2.793566000000000216e+00
3.304634000000000071e+00
2.784504999999999786e+00
2.462080999999999964e+00
-3.276295999999999875e+00
2.908726999999999840e+00
3.029507000000000172e+00
2.484169000000000072e+00
2.946347999999999967e+00
2.911595999999999851e+00
-3.193827999999999889e+00
3.221363000000000198e+00
-3.244472000000000023e+00
2.573984999999999967e+00
2.674974999999999881e+00
2.604839999999999822e+00
-2.515671999999999908e+00
3.175844000000000111e+00
3.400968000000000213e+00
-3.212416000000000160e+00
2.833076000000000150e+00
-2.698517999999999972e+00
-2.254790999999999990e+00
2.464618000000000198e+00
2.709337000000000106e+00
-2.609639000000000042e+00
-2.563420999999999950e+00
2.810166000000000164e+00
-2.802010000000000112e+00
2.536064999999999792e+00
-2.783520000000000216e+00
-2.280231999999999815e+00
2.747796000000000127e+00
-3.851062999999999903e+00
2.502654999999999852e+00
-2.634468000000000032e+00
-2.339695999999999998e+00
2.723647999999999847e+00
-3.056362000000000023e+00
-2.718027999999999889e+00
3.992237999999999953e+00
-2.304943000000000186e+00
2.470247000000000082e+00
2.861540000000000195e+00
-2.765289000000000108e+00
-2.510062000000000015e+00
2.537187999999999999e+00
3.019986999999999977e+00
3.479122999999999966e+00
-2.769039999999999946e+00
-2.923429000000000055e+00
-2.612246999999999986e+00
-2.726697000000000148e+00
-3.240320000000000089e+00
-3.029355999999999938e+00
-2.801549000000000067e+00
-2.910519999999999996e+00
-3.561507000000000200e+00
-2.985708999999999946e+00
-3.191615999999999786e+00
-2.972973999999999783e+00
-2.373728999999999978e+00
-3.672403999999999780e+00
-2.896093000000000028e+00
-2.753549000000000024e+00
-2.694316000000000155e+00
2.734297000000000200e+00
-3.354582000000000175e+00
-2.908211999999999797e+00
-3.020262999999999920e+00
-2.293750999999999873e+00
-2.610749000000000208e+00
-3.022238999999999898e+00
-2.974371999999999794e+00
-3.655000999999999944e+00
2.781181999999999821e+00
3.042011000000000021e+00
3.019458000000000197e+00
-2.753874000000000155e+00
2.964846000000000092e+00
-2.609856000000000176e+00
-2.768472000000000044e+00
2.996061000000000085e+00
2.570091000000000125e+00
3.139791999999999916e+00
2.580858000000000096e+00
-4.090245000000000353e+00
3.248266000000000098e+00
3.243827000000000016e+00
2.320586000000000038e+00
2.454918000000000156e+00
-3.042923000000000044e+00
-3.232133000000000145e+00
2.649753000000000025e+00
2.940011000000000152e+00
3.549144000000000077e+00
2.903538999999999870e+00
2.793968000000000007e+00
2.412266999999999939e+00
2.608457000000000026e+00
3.489752999999999883e+00
2.713890000000000136e+00
3.129459000000000213e+00
3.453806000000000154e+00
3.129539999999999988e+00
2.874302999999999830e+00
3.101895999999999987e+00
2.900417000000000023e+00
2.893311999999999884e+00
2.713102000000000125e+00
2.967907999999999991e+00
2.663469000000000086e+00
2.891846000000000139e+00
3.111728999999999967e+00
3.167143999999999959e+00
-3.477155999999999914e+00
3.143949999999999800e+00
3.375418999999999947e+00
3.154860000000000220e+00
2.963103999999999960e+00
-2.684906999999999933e+00
2.832024999999999793e+00
2.815010000000000012e+00
2.821841000000000044e+00
3.282834999999999948e+00
2.894369000000000192e+00
2.995289999999999786e+00
3.473892999999999898e+00
2.692330999999999808e+00
3.829524000000000150e+00
2.637024999999999952e+00
3.105691999999999897e+00
3.013520999999999894e+00
3.519692000000000043e+00
2.778694999999999915e+00
3.609201999999999799e+00
2.902900999999999954e+00
2.637204999999999799e+00
2.968761999999999901e+00
-3.435592000000000201e+00
2.835071999999999814e+00
3.055772999999999850e+00
2.765763999999999889e+00
2.708629000000000175e+00
2.254163000000000139e+00
2.876640000000000086e+00
2.666494000000000142e+00
3.287351000000000134e+00
3.350264999999999826e+00
3.221890000000000143e+00
-2.857168999999999848e+00
2.541887000000000008e+00
-2.526269999999999794e+00
2.700527999999999818e+00
2.567771000000000026e+00
2.232612000000000041e+00
2.868488000000000149e+00
-2.780339000000000116e+00
2.324686999999999948e+00
2.614691999999999794e+00
2.325975999999999821e+00
-2.602212999999999887e+00
-2.261902000000000079e+00
2.265950000000000131e+00
2.445714000000000166e+00
-2.295456999999999859e+00
2.310742999999999991e+00
3.024863999999999997e+00
-3.935855000000000103e+00
-3.231486999999999998e+00
2.852308999999999983e+00
-2.492367999999999917e+00
2.256768000000000107e+00
2.505227000000000093e+00
2.307059000000000193e+00
-3.287954000000000043e+00
2.835948999999999831e+00
-2.544150000000000134e+00
-3.016484000000000165e+00
-2.555665999999999993e+00
2.890610999999999819e+00
-3.217789999999999928e+00
2.360170999999999797e+00
2.796511999999999887e+00
3.011090999999999962e+00
3.052474000000000132e+00
2.735151000000000110e+00
-2.666558999999999902e+00
-2.852447999999999873e+00
2.488891999999999882e+00
-2.936723000000000194e+00
-2.524181000000000008e+00
2.661112000000000144e+00
2.684614999999999974e+00
-2.649538000000000171e+00
-2.687222000000000222e+00
2.208644000000000052e+00
-3.948955000000000215e+00
-3.139654000000000167e+00
3.104114000000000040e+00
-2.589520999999999962e+00
2.354760999999999882e+00
-2.287116999999999845e+00
2.703069000000000166e+00
-3.313632000000000133e+00
-2.938706999999999958e+00
-2.680601999999999929e+00
2.304832999999999910e+00
-2.251351999999999798e+00
-3.023143000000000136e+00
-3.096185999999999883e+00
2.419922000000000128e+00
-2.757760999999999907e+00
-2.601793999999999940e+00
-3.227202000000000126e+00
-2.859329999999999927e+00
-2.563330000000000108e+00
-3.089599999999999902e+00
-2.768866000000000049e+00
-2.961310999999999805e+00
-2.442820000000000213e+00
-2.842200000000000060e+00
-2.536826000000000025e+00
-3.464564000000000199e+00
-2.784192000000000000e+00
-2.532453999999999983e+00
-3.741724000000000050e+00
-2.665805999999999898e+00
-3.163067999999999991e+00
-2.831110999999999933e+00
2.625617999999999785e+00
2.238672000000000217e+00
-3.227352999999999916e+00
-3.085122999999999838e+00
-3.108640999999999988e+00
-2.838271999999999906e+00
-2.327939000000000203e+00
-2.754954000000000125e+00
-3.003979999999999873e+00
-3.123116000000000003e+00
-2.857422000000000128e+00
-2.930136000000000074e+00
-3.198087000000000124e+00
-3.059044999999999792e+00
-3.009168999999999983e+00
-2.614541000000000004e+00
-2.315711999999999993e+00
-2.985993000000000119e+00
-3.096563000000000176e+00
-2.599073999999999884e+00
-2.911418999999999979e+00
2.710685999999999929e+00
-3.301320000000000032e+00
-3.005113000000000145e+00
2.572582000000000146e+00
-3.235583000000000098e+00
2.224298000000000108e+00
3.206221999999999905e+00
-2.949104000000000170e+00
3.247141000000000055e+00
2.963617999999999864e+00
2.642640999999999796e+00
-2.580242000000000147e+00
-2.955972000000000044e+00
-2.392707000000000139e+00
2.707355000000000178e+00
2.620092999999999783e+00
-3.120422000000000029e+00
-2.653272999999999993e+00
3.039004999999999956e+00
2.949634999999999785e+00
2.489954000000000001e+00
-3.337228999999999779e+00
3.149281000000000219e+00
2.437502999999999975e+00
2.654668000000000028e+00
-2.685563999999999840e+00
2.424332999999999849e+00
-2.465031000000000194e+00
-2.429183000000000092e+00
-3.059414999999999996e+00
-2.771892999999999940e+00
2.848653000000000102e+00
-2.245467000000000102e+00
-3.018969999999999931e+00
-2.450562999999999825e+00
2.518872000000000000e+00
-3.466884999999999994e+00
-2.160728999999999900e+00
2.584262999999999977e+00
3.447729999999999961e+00
-3.243078000000000127e+00
-2.876904000000000128e+00
2.363464000000000009e+00
2.739002999999999854e+00
-2.869066000000000116e+00
-2.463200000000000056e+00
3.346389999999999976e+00
-2.916246999999999812e+00
2.811678000000000122e+00
3.456465999999999816e+00
3.373539000000000065e+00
-2.721947999999999812e+00
-2.616442999999999852e+00
2.724518000000000217e+00
-3.067244000000000081e+00
2.531759999999999788e+00
-2.423097999999999974e+00
-3.222147999999999790e+00
2.462180000000000035e+00
3.070066000000000184e+00
3.641898999999999997e+00
-2.243613999999999997e+00
2.733223999999999876e+00
-2.713601999999999848e+00
2.871897000000000144e+00
-3.145696000000000048e+00
2.251091000000000175e+00
2.565662000000000109e+00
3.561698999999999948e+00
2.947979000000000127e+00
3.546536999999999829e+00
2.611723000000000017e+00
2.426721000000000128e+00
2.584827000000000208e+00
2.360386000000000095e+00
3.286054000000000030e+00
3.268397000000000219e+00
3.199435999999999947e+00
3.076163999999999898e+00
3.323729000000000156e+00
3.200775999999999843e+00
-2.733293999999999890e+00
2.789946000000000037e+00
-2.425936999999999788e+00
2.804812000000000083e+00
2.187607999999999997e+00
2.634571000000000218e+00
-2.689350999999999825e+00
2.845555000000000057e+00
3.126227000000000089e+00
2.863334000000000046e+00
2.647308000000000217e+00
2.399312999999999807e+00
-2.713430999999999926e+00
3.141389000000000209e+00
2.975519999999999943e+00
2.505050000000000221e+00
2.872609999999999886e+00
2.965571999999999875e+00
3.435055000000000192e+00
-2.516985000000000028e+00
2.627387000000000139e+00
3.133392000000000177e+00
2.746863999999999972e+00
3.717188000000000159e+00
2.860714999999999897e+00
2.586610999999999994e+00
3.007293999999999912e+00
2.957365999999999939e+00
2.642123999999999917e+00
-3.038727999999999874e+00
3.337651999999999841e+00
2.722605999999999860e+00
2.702323999999999948e+00
2.303504999999999914e+00
2.801896999999999860e+00
-2.385902000000000189e+00
2.252978999999999843e+00
2.989494999999999791e+00
3.656887999999999916e+00
2.776905000000000179e+00
3.228927000000000103e+00
-2.854160999999999948e+00
2.706841999999999970e+00
2.727536000000000183e+00
-3.540353999999999779e+00
2.435608999999999913e+00
2.203361999999999821e+00
2.728960999999999970e+00
-2.985999000000000070e+00
2.748654999999999848e+00
2.982375999999999916e+00
2.755943999999999949e+00
3.229703999999999908e+00
-3.462820999999999927e+00
2.457555000000000156e+00
3.137726999999999933e+00
3.330401999999999862e+00
3.045243999999999840e+00
-2.950616999999999823e+00
2.972122000000000153e+00
3.054266000000000147e+00
3.132978000000000041e+00
2.813619999999999788e+00
3.459029000000000131e+00
-2.826081999999999983e+00
2.291230999999999796e+00
2.765747999999999873e+00
3.567445999999999895e+00
2.769786999999999999e+00
3.377895000000000092e+00
-2.454442999999999930e+00
2.833045999999999953e+00
2.730312000000000072e+00
3.160559000000000118e+00
3.169057000000000013e+00
2.344917999999999836e+00
3.292365000000000208e+00
3.456052000000000124e+00
3.024939999999999962e+00
3.974613000000000174e+00
2.721487999999999907e+00
2.204159000000000201e+00
-3.370737000000000094e+00
2.795802000000000120e+00
3.546834000000000042e+00
2.502177000000000096e+00
3.259157000000000082e+00
3.308174999999999866e+00
2.851183999999999941e+00
3.338992000000000182e+00
2.795408999999999811e+00
2.785867000000000093e+00
3.093484000000000123e+00
-2.682282999999999973e+00
-2.515204999999999913e+00
2.763974999999999849e+00
2.951153000000000137e+00
2.775904000000000149e+00
2.374970999999999943e+00
2.791552999999999951e+00
2.528808999999999862e+00
2.379770999999999859e+00
3.017621999999999804e+00
-2.809137000000000217e+00
2.888018000000000196e+00
2.359593999999999969e+00
2.979588000000000125e+00
2.942361000000000004e+00
2.982594999999999885e+00
3.348831000000000113e+00
2.597872999999999877e+00
2.996935000000000127e+00
-2.462587000000000081e+00
2.389540000000000219e+00
3.458577000000000012e+00
3.256530999999999842e+00
2.949320000000000164e+00
2.932783000000000140e+00
2.516513999999999918e+00
-2.739520999999999873e+00
3.268510000000000026e+00
2.517577999999999872e+00
2.525590999999999919e+00
2.784332000000000029e+00
3.294055999999999873e+00
2.848322000000000020e+00
2.819838999999999984e+00
2.996081999999999912e+00
2.711882999999999821e+00
2.491976000000000191e+00
2.504656000000000216e+00
2.614161000000000179e+00
2.616568000000000005e+00
-2.238186999999999927e+00
2.683451999999999948e+00
2.925686999999999927e+00
2.496783999999999892e+00
3.450975999999999821e+00
-2.680877999999999872e+00
2.577550000000000008e+00
-3.293464000000000169e+00
-3.764076000000000199e+00
2.560820999999999792e+00
-2.601640999999999870e+00
-2.221887999999999863e+00
3.085468000000000099e+00
2.619269000000000069e+00
-2.647435000000000205e+00
-3.044475999999999960e+00
2.295396999999999910e+00
-2.675488999999999784e+00
-2.454482000000000053e+00
-2.758985000000000021e+00
-2.971011999999999986e+00
2.393567000000000000e+00
2.237645999999999802e+00
-2.901879999999999793e+00
-3.270464000000000038e+00
-2.411830000000000140e+00
-3.448658000000000001e+00
-3.111537000000000219e+00
-2.230417000000000094e+00
-2.625255000000000116e+00
-3.128659999999999997e+00
-3.302864000000000022e+00
-3.085916000000000103e+00
-2.629611999999999838e+00
-3.279323000000000210e+00
-2.612283000000000133e+00
-2.716985000000000205e+00
-3.151450999999999780e+00
2.259993999999999836e+00
-2.510165999999999897e+00
-2.524013000000000062e+00
-2.377647000000000066e+00
-2.707656000000000063e+00
-2.447658000000000111e+00
-3.351233000000000128e+00
2.589160999999999824e+00
2.583406999999999787e+00
1.987621000000000082e+00
-2.882079000000000057e+00
2.600954999999999906e+00
2.448548000000000169e+00
2.698599999999999888e+00
-2.531934000000000129e+00
2.744677999999999951e+00
-2.634335000000000093e+00
-3.511829000000000089e+00
-3.144883999999999791e+00
2.710166000000000075e+00
-2.370286000000000115e+00
-2.383334000000000064e+00
-3.178458000000000006e+00
-2.400923000000000140e+00
2.482845000000000191e+00
-3.345219999999999860e+00
2.671787999999999830e+00
-2.645671999999999802e+00
2.483064000000000160e+00
2.738395000000000135e+00
-2.428189999999999849e+00
2.392212999999999923e+00
-2.550402000000000058e+00
-2.428357000000000099e+00
-2.189815999999999985e+00
-2.792067999999999994e+00
2.250839000000000034e+00
-2.767164999999999875e+00
2.215650000000000119e+00
-2.321527000000000118e+00
2.704677000000000220e+00
2.343042000000000069e+00
2.187113000000000085e+00
2.233309999999999906e+00
2.528055999999999859e+00
2.452615000000000212e+00
2.799109000000000069e+00
-2.665922999999999821e+00
-2.229394000000000098e+00
-2.552347999999999839e+00
2.328088999999999853e+00
-3.166907999999999834e+00
2.368088999999999889e+00
-2.690500000000000114e+00
-3.202437999999999896e+00
3.122091000000000172e+00
-2.778964999999999907e+00
2.535890999999999895e+00
2.599301000000000084e+00
-2.562962000000000184e+00
-3.094625999999999877e+00
-2.460744000000000042e+00
-3.009701000000000182e+00
-2.437145999999999813e+00
-2.995705000000000062e+00
2.479757999999999907e+00
-2.981130999999999975e+00
-2.619724999999999859e+00
-2.524134999999999796e+00
-2.543940999999999786e+00
2.441845999999999961e+00
-2.612477999999999856e+00
-2.335049999999999848e+00
-3.306378000000000039e+00
2.558478000000000030e+00
-2.912452000000000041e+00
-2.167097000000000051e+00
-2.892479999999999940e+00
-3.005590000000000206e+00
-2.639641999999999822e+00
-2.907156000000000073e+00
-3.446511999999999798e+00
-2.886839000000000155e+00
-3.243310999999999833e+00
2.752272000000000052e+00
-2.492434999999999956e+00
2.993275999999999826e+00
-2.300587000000000160e+00
-2.789102999999999888e+00
-2.425011000000000028e+00
-2.146964999999999790e+00
-2.861420999999999992e+00
-2.656388999999999889e+00
-3.005148999999999848e+00
2.738863999999999965e+00
3.008461000000000052e+00
2.515604000000000173e+00
-2.624153000000000180e+00
-2.944446999999999814e+00
-3.616935999999999929e+00
-2.423722999999999850e+00
-2.834350999999999843e+00
-3.249658000000000158e+00
2.750706999999999791e+00
-3.366537000000000113e+00
-2.596242000000000161e+00
-2.563563999999999954e+00
-2.676066000000000056e+00
-2.601662999999999837e+00
-3.164010999999999907e+00
-3.757032000000000149e+00
-2.903392000000000195e+00
-3.265512999999999888e+00
3.367980999999999892e+00
-3.812946999999999864e+00
-3.211339000000000166e+00
-3.134417000000000009e+00
-2.785670999999999786e+00
-2.944278000000000173e+00
2.314849000000000157e+00
-3.545307999999999904e+00
-3.654920999999999864e+00
-2.851731000000000016e+00
-3.417005000000000070e+00
-2.763926999999999801e+00
2.683418000000000081e+00
-2.933663999999999827e+00
3.037818000000000129e+00
-3.199200999999999961e+00
-3.865234000000000059e+00
-3.136988000000000110e+00
-3.458740000000000148e+00
2.738214999999999844e+00
-3.238879999999999981e+00
-2.543435999999999808e+00
-2.981978999999999935e+00
-2.964474000000000053e+00
-3.033173000000000119e+00
-2.958185999999999982e+00
-3.411200000000000010e+00
-3.059613999999999834e+00
-3.229515000000000136e+00
-2.355551000000000172e+00
-3.449929000000000023e+00
-2.668248999999999871e+00
-2.906721999999999806e+00
-2.362497999999999987e+00
-2.543467000000000144e+00
-2.233033999999999963e+00
-2.713201999999999892e+00
-3.879154000000000213e+00
-2.577423000000000020e+00
-3.501071000000000044e+00
-2.583579999999999988e+00
-2.925966999999999985e+00
-2.761143000000000125e+00
-2.670338999999999796e+00
-3.541535999999999795e+00
-3.564134999999999831e+00
-2.826846000000000192e+00
-3.165477000000000096e+00
-2.392034999999999911e+00
-2.807590999999999948e+00
-2.150834000000000135e+00
-2.666139999999999954e+00
-3.177175000000000082e+00
-2.459439999999999849e+00
-2.573964999999999836e+00
-2.814894999999999925e+00
-3.094146999999999981e+00
-2.828303000000000011e+00
-2.665065999999999935e+00
-2.994626999999999928e+00
-2.801689000000000096e+00
-3.067074999999999996e+00
-2.640836999999999879e+00
-2.696250000000000036e+00
-3.095631000000000022e+00
-2.635264999999999969e+00
-3.335757999999999779e+00
3.555290999999999979e+00
-2.714917999999999942e+00
-3.109827999999999815e+00
-3.173505000000000020e+00
-2.847766000000000020e+00
-3.229013000000000133e+00
-3.541586999999999819e+00
-2.742894999999999861e+00
-3.039363999999999955e+00
-3.320834000000000064e+00
-2.381996000000000002e+00
-2.825391000000000208e+00
-2.480179999999999829e+00
-3.125119999999999898e+00
-3.161538000000000181e+00
-2.777554999999999996e+00
-2.485361000000000153e+00
-2.673836000000000102e+00
-3.005454999999999988e+00
2.975985000000000102e+00
2.410029999999999895e+00
-2.753563999999999901e+00
-2.589050999999999991e+00
-2.664590000000000014e+00
-3.691018000000000132e+00
-2.742839000000000027e+00
-2.518263000000000140e+00
-2.670641999999999960e+00
-3.283345999999999876e+00
3.110145000000000159e+00
-2.619905000000000150e+00
-2.376862000000000030e+00
-3.162024000000000168e+00
-2.871690000000000076e+00
-2.526419000000000192e+00
-3.452547000000000033e+00
2.443699000000000066e+00
2.963388999999999829e+00
-2.834214999999999929e+00
-2.324193999999999871e+00
-2.533256999999999870e+00
-2.729099000000000164e+00
-2.495284999999999975e+00
2.828345999999999805e+00
-2.657827000000000162e+00
3.341148000000000007e+00
3.362061000000000188e+00
2.915753000000000039e+00
-3.017479999999999940e+00
2.832037000000000138e+00
-2.412854999999999972e+00
-2.777217999999999964e+00
-2.973224999999999785e+00
-3.156496999999999886e+00
-2.298024999999999984e+00
-2.234262000000000192e+00
3.071387000000000089e+00
-3.054791999999999952e+00
2.643475000000000019e+00
-2.669827999999999868e+00
2.435496999999999801e+00
-2.634959999999999969e+00
-2.417571000000000137e+00
-1.959448999999999996e+00
-3.519683000000000117e+00
2.481597999999999971e+00
2.733998000000000150e+00
-2.556976000000000138e+00
-2.947913999999999923e+00
-2.226862000000000119e+00
-2.221079000000000025e+00
-3.213077000000000183e+00
2.591034000000000059e+00
-2.337095000000000145e+00
-2.324570000000000025e+00
2.726548999999999889e+00
-3.245067000000000146e+00
3.679854000000000180e+00
-2.647759999999999891e+00
-2.554246000000000016e+00
-2.622999000000000080e+00
-3.420390999999999959e+00
2.731190999999999924e+00
-2.740861999999999910e+00
2.819069999999999965e+00
-2.582659000000000038e+00
-3.047664000000000151e+00
-3.180442999999999909e+00
-2.936012999999999984e+00
-3.097573000000000132e+00
-2.937905999999999906e+00
-2.439203000000000010e+00
-3.004392000000000174e+00
-3.853101000000000109e+00
-2.348765000000000214e+00
-2.648464000000000151e+00
2.426394000000000162e+00
-2.557352999999999987e+00
-2.763672000000000128e+00
2.699812000000000101e+00
-2.680791000000000146e+00
2.328627000000000002e+00
2.993730999999999920e+00
-2.317285000000000039e+00
2.200257000000000129e+00
-2.687117000000000200e+00
2.976455000000000073e+00
-2.858395999999999937e+00
-2.385889999999999844e+00
3.100727000000000011e+00
3.155577000000000076e+00
2.871360999999999830e+00
-2.978146999999999878e+00
2.557798000000000016e+00
2.395497999999999905e+00
-3.086057999999999968e+00
-2.707650999999999808e+00
-2.843770999999999827e+00
-2.710062000000000193e+00
2.753522999999999943e+00
2.644004999999999939e+00
-3.052267000000000063e+00
-2.856310000000000127e+00
2.645224999999999937e+00
2.775720999999999883e+00
2.483899000000000079e+00
-2.625000000000000000e+00
2.612175999999999831e+00
2.737157999999999980e+00
-2.547670000000000101e+00
2.655329000000000050e+00
2.592744000000000160e+00
2.638628000000000196e+00
2.570946000000000176e+00
-2.434639000000000220e+00
-2.828571000000000168e+00
2.553297000000000150e+00
2.436393999999999949e+00
-3.120232000000000117e+00
2.216045999999999960e+00
2.434182999999999986e+00
-3.203936000000000117e+00
2.862492000000000036e+00
2.859462999999999866e+00
-2.603971000000000036e+00
-2.905993000000000048e+00
-3.664340000000000153e+00
-2.966756999999999866e+00
2.624397999999999787e+00
2.690990000000000215e+00
2.422070000000000167e+00
-3.241066000000000003e+00
-2.340733999999999870e+00
-2.469815999999999789e+00
2.589719999999999800e+00
-3.301934000000000147e+00
2.426698000000000022e+00
2.630487000000000020e+00
2.298913999999999902e+00
3.254446999999999868e+00
-2.136765000000000025e+00
2.407251000000000030e+00
-2.322411999999999921e+00
-2.727090000000000014e+00
2.553303000000000100e+00
-2.833483000000000196e+00
-2.363099000000000061e+00
-3.076197000000000070e+00
2.334064000000000139e+00
2.624265999999999988e+00
-3.222792999999999797e+00
-2.343840000000000146e+00
-2.337604999999999933e+00
3.008515000000000050e+00
3.266738999999999837e+00
-2.667301000000000144e+00
2.547874999999999890e+00
-2.431496000000000102e+00
2.245359000000000105e+00
2.258904999999999941e+00
2.422191999999999901e+00
2.517602999999999813e+00
-2.333038000000000167e+00
2.070561000000000096e+00
-3.104553000000000118e+00
2.411516000000000215e+00
-3.186643999999999810e+00
2.489203999999999972e+00
-2.283389000000000113e+00
2.375075999999999965e+00
2.254166999999999810e+00
-2.344844999999999846e+00
-2.881086999999999954e+00
-2.397120999999999835e+00
-2.595349000000000128e+00
-2.857149000000000161e+00
-2.833963999999999928e+00
-2.309130999999999823e+00
2.272708000000000172e+00
-2.927928000000000086e+00
-2.505272000000000165e+00
-2.585045000000000037e+00
2.657706999999999820e+00
-3.275139999999999940e+00
2.934053000000000022e+00
-3.270897999999999861e+00
2.579598999999999975e+00
-2.272410999999999959e+00
-2.374550999999999856e+00
2.546717999999999815e+00
-2.216892000000000085e+00
-2.878445999999999838e+00
-3.440313999999999872e+00
-2.784955000000000069e+00
2.794267000000000056e+00
3.199647000000000130e+00
-2.548324000000000034e+00
2.837051000000000212e+00
-2.362960000000000171e+00
-2.818114000000000008e+00
-2.262783000000000211e+00
-3.012931000000000026e+00
2.761493999999999893e+00
-2.745830999999999911e+00
2.617614000000000107e+00
-2.326404999999999834e+00
2.895668000000000131e+00
2.679456000000000060e+00
-2.942536000000000040e+00
2.636646999999999963e+00
-2.626132000000000133e+00
3.431935999999999876e+00
-2.734259999999999913e+00
3.518429999999999946e+00
-2.866210999999999842e+00
2.446244999999999781e+00
2.943594000000000044e+00
3.095813999999999844e+00
2.544112000000000151e+00
2.105955999999999939e+00
2.430107000000000017e+00
-3.252632000000000190e+00
2.768688000000000038e+00
3.285083000000000197e+00
3.174294000000000171e+00
2.602600999999999942e+00
2.764769999999999950e+00
2.862232000000000109e+00
2.780523000000000078e+00
2.142606999999999928e+00
3.289734999999999854e+00
-2.946255999999999986e+00
2.588362000000000052e+00
2.765057000000000098e+00
2.490761000000000003e+00
3.101691999999999894e+00
3.222411999999999832e+00
-3.042863999999999791e+00
3.101215999999999973e+00
2.654815000000000147e+00
2.497681000000000040e+00
2.884691000000000116e+00
3.002353999999999967e+00
3.031972000000000111e+00
2.718650999999999929e+00
3.013851999999999975e+00
2.254456999999999933e+00
2.925389000000000017e+00
2.321741999999999972e+00
2.998165000000000191e+00
3.364685999999999844e+00
3.158523999999999887e+00
3.114596999999999838e+00
2.658723000000000170e+00
2.794937000000000005e+00
3.097983999999999849e+00
3.138938000000000006e+00
2.545259999999999856e+00
2.923227999999999938e+00
2.887576999999999838e+00
-3.072426999999999797e+00
2.874387000000000025e+00
3.330566000000000138e+00
2.823884000000000061e+00
3.343919000000000086e+00
2.703370000000000051e+00
-3.306732999999999922e+00
3.266410000000000036e+00
2.879844999999999988e+00
-2.986098999999999837e+00
2.800508999999999915e+00
2.484875999999999863e+00
3.698526000000000202e+00
2.747946999999999917e+00
3.361747999999999958e+00
2.101898999999999962e+00
3.069437999999999889e+00
3.381895000000000095e+00
2.508421999999999930e+00
-2.835227000000000164e+00
2.903509000000000118e+00
2.840405000000000069e+00
3.605118000000000045e+00
3.440554000000000112e+00
3.174746999999999986e+00
-3.571943000000000090e+00
-2.463423000000000140e+00
-2.918248999999999871e+00
2.923099999999999810e+00
-2.828354000000000035e+00
2.783714999999999939e+00
2.757229000000000152e+00
2.788654000000000188e+00
2.912863000000000202e+00
2.662395000000000067e+00
2.944167999999999896e+00
2.879143000000000008e+00
2.541044999999999998e+00
-2.233388000000000151e+00
2.472599000000000213e+00
-2.681290999999999869e+00
-2.446285000000000043e+00
2.871980999999999895e+00
2.854543000000000053e+00
2.430721999999999827e+00
2.488919000000000104e+00
-2.788628999999999802e+00
-2.578427000000000024e+00
-3.165818999999999939e+00
2.596264999999999823e+00
-2.753274999999999917e+00
2.666816999999999993e+00
3.016614999999999824e+00
2.732508000000000159e+00
-3.783055000000000057e+00
2.801727000000000078e+00
2.365213999999999928e+00
-2.858852000000000171e+00
2.503041000000000071e+00
2.466095000000000148e+00
-2.455105000000000093e+00
2.660836999999999897e+00
2.751819999999999933e+00
2.836662000000000017e+00
2.821905999999999803e+00
2.381861999999999924e+00
3.088475999999999999e+00
3.186246000000000134e+00
2.750675000000000203e+00
2.391664000000000012e+00
-2.840177000000000174e+00
-2.625328999999999802e+00
3.134634000000000142e+00
2.468725000000000058e+00
2.314602999999999966e+00
2.906728999999999896e+00
-2.717490000000000183e+00
-3.210176999999999836e+00
3.125767999999999880e+00
-2.678523000000000209e+00
2.232562000000000157e+00
2.757045999999999886e+00
3.140765000000000029e+00
-2.834799999999999986e+00
-2.565310000000000201e+00
3.211736000000000146e+00
-3.126202999999999843e+00
2.360622000000000220e+00
2.270357000000000181e+00
3.540137999999999785e+00
2.374554999999999971e+00
2.994299999999999962e+00
2.260797999999999863e+00
3.075016000000000194e+00
2.668680999999999859e+00
3.535788999999999849e+00
-2.808679000000000148e+00
2.349683999999999884e+00
-2.179727999999999888e+00
2.543184999999999807e+00
-2.617392000000000163e+00
2.863363000000000103e+00
2.379065999999999903e+00
-2.876965999999999912e+00
3.268378999999999923e+00
-2.889803000000000122e+00
-2.681007999999999836e+00
2.687418000000000085e+00
-2.766535000000000188e+00
-2.745426999999999840e+00
-2.453695999999999877e+00
2.134339000000000208e+00
-2.873009999999999842e+00
2.810810000000000031e+00
2.551013999999999893e+00
-3.497904999999999820e+00
2.330423999999999829e+00
2.704787000000000052e+00
3.010654999999999859e+00
-2.603861000000000203e+00
3.025177999999999923e+00
2.450880000000000170e+00
2.185512000000000121e+00
-2.401203999999999894e+00
4.160293000000000241e+00
-3.053853000000000151e+00
2.465339000000000169e+00
-2.460954999999999782e+00
3.419964999999999922e+00
-2.653693000000000080e+00
2.218885999999999914e+00
-2.458181999999999867e+00
2.852269000000000165e+00
3.080865000000000187e+00
-2.722894999999999843e+00
-2.469622000000000206e+00
-2.743717999999999879e+00
-2.712596000000000007e+00
2.529396999999999895e+00
2.686808999999999781e+00
2.976313999999999904e+00
2.880551999999999779e+00
2.599847000000000019e+00
2.465688999999999798e+00
-3.046262000000000025e+00
2.290275999999999978e+00
2.767132000000000147e+00
3.158113000000000170e+00
-2.533799000000000134e+00
2.869180000000000064e+00
2.564026999999999834e+00
-2.366786999999999974e+00
2.732158999999999782e+00
2.738631999999999955e+00
-2.690833000000000030e+00
-2.813992999999999967e+00
-2.722102000000000022e+00
2.999248999999999832e+00
-2.621370999999999896e+00
2.900983999999999785e+00
-2.634856999999999783e+00
-3.101865999999999790e+00
2.372924999999999951e+00
-2.884596999999999856e+00
2.570626999999999995e+00
-2.615915999999999908e+00
2.703088000000000157e+00
3.121678999999999871e+00
3.482833999999999985e+00
2.671120999999999857e+00
-2.382057999999999787e+00
2.205223000000000155e+00
2.535505000000000120e+00
-2.369648000000000199e+00
2.598170999999999786e+00
-2.511117000000000044e+00
2.248539000000000065e+00
2.465791999999999984e+00
2.663736999999999799e+00
-2.685493000000000130e+00
2.100169000000000175e+00
-2.956776000000000071e+00
2.589132000000000211e+00
-2.798057000000000016e+00
-3.203949000000000158e+00
-2.554921999999999915e+00
3.030072000000000099e+00
-3.077087999999999823e+00
2.806305000000000049e+00
-2.983624999999999972e+00
-2.594937999999999967e+00
-2.521078999999999848e+00
-3.196489000000000136e+00
-2.735789000000000026e+00
-2.112732999999999972e+00
-2.096184000000000047e+00
2.296546000000000198e+00
3.259354000000000084e+00
3.288329000000000057e+00
2.396319999999999784e+00
2.662103999999999804e+00
-2.194722000000000062e+00
-2.819968999999999948e+00
2.659151000000000042e+00
-2.904898000000000202e+00
2.215300000000000047e+00
2.377336999999999811e+00
3.539946000000000037e+00
-2.401642999999999972e+00
-2.353219000000000172e+00
-2.931909999999999794e+00
2.948487000000000080e+00
-2.948252000000000095e+00
-2.276714999999999822e+00
-2.745608999999999966e+00
-2.279789000000000065e+00
-2.838732999999999951e+00
-2.768372999999999973e+00
-3.066748000000000030e+00
-2.080207999999999835e+00
-2.866989999999999927e+00
-3.352497000000000060e+00
-2.630479999999999929e+00
-3.050654999999999895e+00
-2.582914999999999850e+00
2.749166999999999916e+00
-2.838457000000000008e+00
-2.380081000000000113e+00
2.334778000000000020e+00
-2.458807999999999883e+00
-2.366617999999999888e+00
-2.688295999999999797e+00
2.512224999999999930e+00
-2.719282000000000199e+00
-2.475394999999999790e+00
-2.718042000000000069e+00
2.861628000000000061e+00
3.084989000000000203e+00
2.543156000000000194e+00
2.866144999999999943e+00
-3.053906000000000009e+00
2.732695999999999792e+00
-2.772018000000000093e+00
-2.401215000000000099e+00
2.453138000000000041e+00
-2.425993000000000066e+00
-2.873636999999999997e+00
-3.108245000000000147e+00
-2.195021999999999807e+00
-2.664238999999999802e+00
-3.108595999999999915e+00
2.470483000000000207e+00
-2.734322000000000141e+00
-2.431026000000000131e+00
2.817368999999999790e+00
2.520201000000000136e+00
2.745605999999999991e+00
2.788543999999999912e+00
-2.816167000000000087e+00
-2.697963000000000111e+00
2.532728000000000090e+00
2.584055000000000213e+00
3.101566000000000045e+00
-2.473565999999999931e+00
2.785111000000000114e+00
2.868595000000000006e+00
2.662145000000000206e+00
-2.084492000000000012e+00
2.531299000000000188e+00
-3.062119000000000035e+00
3.056277000000000132e+00
-2.900180999999999898e+00
2.094580999999999804e+00
-2.513679999999999914e+00
2.412595000000000045e+00
2.856367999999999796e+00
-2.912997999999999976e+00
2.583849999999999980e+00
2.434200999999999837e+00
-2.867202999999999946e+00
3.191111999999999949e+00
2.772327000000000208e+00
-2.562552000000000163e+00
2.994813000000000169e+00
2.867027000000000214e+00
2.418233999999999995e+00
-2.942861999999999867e+00
3.130059999999999842e+00
-3.259085999999999927e+00
-2.226822999999999997e+00
2.510559000000000207e+00
-2.321439999999999948e+00
2.330270000000000064e+00
2.646809999999999885e+00
2.585195999999999827e+00
-2.530463000000000129e+00
2.586552000000000184e+00
2.338991000000000042e+00
2.404628999999999905e+00
2.718103999999999854e+00
2.548674999999999802e+00
2.146923999999999833e+00
-2.290811000000000153e+00
2.369587999999999806e+00
-2.530822999999999823e+00
-2.955417000000000183e+00
-3.098650999999999822e+00
2.618682000000000176e+00
-2.858093000000000217e+00
2.580403000000000002e+00
-2.950289000000000161e+00
-2.967900000000000205e+00
2.580789000000000222e+00
-2.486444000000000099e+00
-2.140050000000000008e+00
-2.584150000000000169e+00
2.740273999999999877e+00
-3.519816000000000056e+00
2.250884000000000107e+00
-2.512773000000000145e+00
-2.736886000000000152e+00
2.880676999999999932e+00
2.917841000000000129e+00
2.530403999999999876e+00
-3.091652999999999984e+00
2.404577000000000186e+00
3.234557999999999822e+00
2.680305999999999855e+00
-2.909333000000000169e+00
-2.520901999999999976e+00
2.162478999999999818e+00
2.765118000000000187e+00
2.625579999999999803e+00
-2.941072000000000131e+00
3.033895999999999926e+00
-3.021440999999999821e+00
-3.274541999999999842e+00
-2.726811000000000096e+00
-2.610952999999999857e+00
-2.551555000000000017e+00
2.671056999999999793e+00
2.443217999999999890e+00
2.298634999999999984e+00
-2.318783999999999956e+00
2.582171999999999912e+00
3.239799999999999791e+00
2.145846999999999838e+00
2.773895000000000000e+00
-3.498510000000000009e+00
-2.490073999999999899e+00
-2.657650999999999986e+00
-2.486705999999999861e+00
2.272749999999999826e+00
-3.429949999999999832e+00
2.497475999999999807e+00
3.380657999999999941e+00
2.955365000000000020e+00
-2.660039999999999960e+00
-2.692124999999999879e+00
-2.377590000000000092e+00
2.667469999999999786e+00
2.397426999999999975e+00
2.736403999999999836e+00
2.690999999999999837e+00
-2.697324000000000055e+00
-3.661436000000000135e+00
-2.545932999999999780e+00
2.720120999999999789e+00
-2.339382000000000073e+00
-2.331828999999999930e+00
-2.221735999999999933e+00
2.498403000000000151e+00
-2.630888999999999811e+00
-2.679724999999999913e+00
2.941066999999999876e+00
-2.876977999999999813e+00
-3.770418999999999965e+00
-2.925311999999999912e+00
-2.528512999999999789e+00
2.386873000000000022e+00
-2.067130999999999830e+00
-2.152985000000000149e+00
-3.100760999999999878e+00
-2.580767999999999951e+00
-2.970956000000000152e+00
-2.418343999999999827e+00
-3.383687999999999807e+00
-2.774662999999999879e+00
-2.102780999999999789e+00
-2.726719000000000115e+00
2.087736000000000036e+00
2.559832999999999803e+00
2.549735000000000085e+00
-3.036801999999999779e+00
2.646034000000000219e+00
-2.796999000000000013e+00
-2.605236000000000107e+00
-2.374265999999999988e+00
-2.328920999999999797e+00
-2.504468000000000139e+00
2.312317999999999873e+00
-2.425387999999999877e+00
2.577230000000000132e+00
-2.511944999999999872e+00
-2.762763000000000080e+00
-2.894301000000000013e+00
-3.483786999999999967e+00
-2.343916999999999806e+00
-2.892924999999999969e+00
-2.474822000000000077e+00
-2.325339000000000045e+00
-2.956782000000000021e+00
-2.982676999999999801e+00
-3.778316999999999926e+00
-2.908694999999999808e+00
-3.204216000000000175e+00
-2.952134000000000036e+00
2.594141000000000030e+00
-2.634438999999999975e+00
-2.492933999999999983e+00
-2.613588000000000022e+00
2.443789999999999907e+00
-3.267224000000000128e+00
-2.340037999999999840e+00
-3.073977999999999877e+00
-2.893482000000000109e+00
-3.020103999999999900e+00
2.547111000000000125e+00
-2.583664000000000183e+00
-2.536255999999999844e+00
-2.162412999999999919e+00
-2.920424999999999827e+00
-3.192336000000000062e+00
-3.047880000000000145e+00
-3.295230000000000103e+00
-3.599711000000000105e+00
-2.186957000000000040e+00
-2.984185999999999783e+00
-3.051248000000000182e+00
-2.236985999999999919e+00
-3.036093999999999848e+00
-3.680952000000000002e+00
-3.167065000000000019e+00
-2.752800000000000136e+00
2.574352000000000196e+00
-2.293166999999999955e+00
2.136343000000000103e+00
-3.288272999999999779e+00
-2.659082999999999863e+00
-3.084712999999999816e+00
2.003967999999999972e+00
-3.266840000000000188e+00
-2.494460000000000122e+00
2.402362000000000108e+00
-2.940351000000000159e+00
-3.015620999999999885e+00
2.943607999999999780e+00
-2.792670000000000208e+00
-3.268501999999999796e+00
-2.721100999999999992e+00
-3.521964000000000095e+00
-3.954175999999999913e+00
-3.232511999999999830e+00
-2.995140999999999831e+00
-3.644193000000000016e+00
2.345486999999999878e+00
-2.948939999999999895e+00
-2.782007999999999814e+00
-3.380450999999999873e+00
-2.958987000000000034e+00
-3.654361999999999888e+00
2.720356999999999914e+00
-3.256982999999999961e+00
-2.687686999999999937e+00
-2.326096999999999859e+00
2.385788999999999938e+00
-2.826865999999999879e+00
-2.848338000000000036e+00
-2.515112999999999932e+00
-2.554793000000000092e+00
-3.480970999999999815e+00
-2.948674000000000017e+00
-3.281019999999999825e+00
-3.026990000000000069e+00
-2.433991999999999933e+00
-3.547795999999999950e+00
3.089247999999999994e+00
-2.852338000000000040e+00
-2.588347999999999871e+00
-3.574542000000000108e+00
-3.383563000000000098e+00
-3.001240000000000130e+00
-3.368529999999999802e+00
-2.627278000000000002e+00
-3.203978999999999910e+00
-3.374436000000000213e+00
2.684156999999999904e+00
-3.264171000000000156e+00
-2.960656999999999872e+00
-3.809442000000000217e+00
-3.030857000000000134e+00
-3.003103999999999996e+00
-3.217188000000000159e+00
-3.372344000000000008e+00
-2.692419000000000118e+00
-3.087058999999999997e+00
-3.047159000000000173e+00
-4.175184999999999924e+00
-3.455474999999999852e+00
-3.896063999999999972e+00
-2.727416999999999980e+00
-3.903481999999999896e+00
-3.544236000000000164e+00
-2.908120999999999956e+00
-2.600982999999999823e+00
-3.065326999999999913e+00
-3.115245999999999960e+00
-3.504699000000000009e+00
-3.768428000000000111e+00
-2.776683999999999930e+00
-3.252876999999999796e+00
-3.299357999999999791e+00
-3.101466999999999974e+00
-4.009693000000000396e+00
-2.774560000000000137e+00
-3.008068000000000186e+00
-3.357457999999999831e+00
-3.158414000000000055e+00
-3.068186999999999998e+00
-2.913012000000000157e+00
-3.375582000000000082e+00
-3.227745000000000086e+00
-2.697938000000000169e+00
-2.813655999999999935e+00
-3.459534000000000109e+00
-3.422153999999999918e+00
-3.333810000000000162e+00
-2.923690000000000122e+00
-3.426947999999999883e+00
-2.473901000000000128e+00
-3.976490000000000080e+00
-2.491546000000000038e+00
-3.323126999999999942e+00
-2.860320000000000196e+00
-2.714822999999999986e+00
-3.563629000000000158e+00
-3.403166000000000135e+00
-2.649335000000000218e+00
-3.191784000000000177e+00
-2.495693999999999857e+00
-3.443296000000000134e+00
-2.673497999999999930e+00
-2.791272999999999893e+00
-3.246297999999999906e+00
-3.246113999999999944e+00
-2.817053000000000029e+00
-2.815703000000000067e+00
-3.237927000000000000e+00
-2.608014999999999972e+00
-3.318297999999999970e+00
-2.905156999999999989e+00
-2.538696999999999981e+00
-2.598740999999999968e+00
-2.808702999999999950e+00
-3.088499999999999801e+00
-2.999789999999999957e+00
-2.446508999999999823e+00
-3.073840000000000128e+00
-2.798392000000000213e+00
-3.075369999999999937e+00
-2.781471999999999944e+00
-2.382642000000000149e+00
-3.237910999999999984e+00
-2.441602000000000050e+00
-2.804457999999999895e+00
-3.675994999999999902e+00
-2.966915999999999887e+00
-3.236587000000000103e+00
-2.889339999999999797e+00
-3.098056999999999839e+00
-2.540421999999999958e+00
-3.130545000000000133e+00
-3.355910999999999866e+00
2.751291999999999849e+00
-3.213267999999999791e+00
-3.030848999999999904e+00
-3.251167999999999836e+00
-2.898184999999999789e+00
-2.985970000000000013e+00
-2.369035999999999920e+00
-2.702263999999999999e+00
-1.868171000000000026e+00
3.041151999999999855e+00
-2.713867000000000029e+00
-2.572060000000000013e+00
-2.562495999999999885e+00
-3.575787000000000049e+00
-2.771663999999999906e+00
-2.849812000000000012e+00
-3.126141000000000059e+00
2.566310999999999787e+00
-2.449774999999999814e+00
-2.732657999999999809e+00
-2.361762999999999835e+00
-3.337512999999999952e+00
-2.922918000000000127e+00
-3.035918999999999812e+00
-2.593501999999999974e+00
-3.047943000000000069e+00
-2.520182999999999840e+00
-2.644819000000000031e+00
-2.301655999999999924e+00
2.393977000000000022e+00
-2.911356000000000055e+00
-3.019826000000000121e+00
2.596188999999999858e+00
2.376811000000000007e+00
-2.992421000000000220e+00
-2.282493000000000105e+00
-2.374779999999999891e+00
-2.195628999999999831e+00
-2.582324999999999982e+00
-2.632931999999999828e+00
2.976389000000000173e+00
-2.639536000000000104e+00
-2.584522999999999904e+00
2.877969999999999917e+00
-2.895668999999999826e+00
-2.944764999999999855e+00
2.726770000000000138e+00
1.871852999999999989e+00
3.050599000000000061e+00
-2.514183000000000057e+00
-3.405075000000000074e+00
-3.249204999999999899e+00
-2.159342000000000095e+00
-2.682894000000000112e+00
-2.572709999999999830e+00
-2.822017999999999915e+00
2.707837000000000049e+00
-2.397542000000000062e+00
2.397120999999999835e+00
-2.567290999999999990e+00
-2.350442999999999838e+00
2.718164999999999942e+00
2.693778000000000006e+00
-2.862474000000000185e+00
2.223044999999999938e+00
3.239612999999999854e+00
2.941263999999999879e+00
2.245026999999999884e+00
2.424155999999999977e+00
2.703288999999999831e+00
3.155405000000000015e+00
3.461592000000000002e+00
3.495137000000000160e+00
-2.597424000000000177e+00
-3.007683999999999802e+00
3.663266999999999829e+00
3.272800999999999849e+00
2.901063000000000169e+00
2.445964000000000027e+00
-3.122072999999999876e+00
2.512966000000000033e+00
3.035381999999999802e+00
2.754124000000000017e+00
3.061723000000000194e+00
2.856221000000000121e+00
3.061929000000000123e+00
3.152864000000000111e+00
3.127492999999999856e+00
3.443440999999999974e+00
3.009417000000000009e+00
2.944631000000000220e+00
2.936758000000000202e+00
2.873482999999999787e+00
2.766649000000000136e+00
3.405860000000000110e+00
3.606656000000000084e+00
3.262011000000000216e+00
2.903268000000000182e+00
3.090168999999999944e+00
-3.488879999999999981e+00
2.959128999999999898e+00
3.010763999999999996e+00
2.764221000000000039e+00
2.885969999999999924e+00
3.663457999999999881e+00
3.421800999999999870e+00
2.886327999999999783e+00
2.863131999999999788e+00
3.493030000000000079e+00
3.279401000000000010e+00
3.041612999999999900e+00
3.060512999999999817e+00
3.123975000000000168e+00
2.482931000000000221e+00
3.458273999999999848e+00
4.054680000000000284e+00
2.864183000000000145e+00
2.802874000000000088e+00
-3.269003000000000103e+00
3.292206999999999883e+00
2.729159999999999808e+00
2.825959000000000110e+00
2.730783000000000182e+00
3.551350999999999924e+00
3.456817000000000029e+00
2.979400000000000048e+00
3.048074999999999868e+00
-2.765136000000000038e+00
2.791819999999999968e+00
3.039334000000000202e+00
2.859623000000000026e+00
3.690357000000000109e+00
3.260593000000000075e+00
3.164318999999999882e+00
3.456478000000000161e+00
2.436017000000000099e+00
3.692216000000000165e+00
-2.947702000000000044e+00
2.645363999999999827e+00
3.111648999999999887e+00
3.127235000000000209e+00
3.319561000000000206e+00
3.083431000000000033e+00
3.354118000000000155e+00
3.034705999999999904e+00
2.763396000000000186e+00
3.083698000000000050e+00
-3.373101000000000127e+00
3.515041000000000082e+00
2.856247000000000202e+00
2.794919999999999849e+00
2.837371000000000087e+00
2.871877000000000013e+00
3.969500000000000028e+00
3.347860999999999976e+00
3.354619000000000018e+00
3.094664999999999999e+00
2.636960999999999888e+00
2.367274000000000100e+00
2.820923000000000069e+00
2.512464000000000031e+00
-2.613148999999999944e+00
3.362747000000000153e+00
3.114494000000000096e+00
2.674126999999999921e+00
2.817028000000000088e+00
-2.939958999999999989e+00
2.536683000000000021e+00
2.291929999999999801e+00
-2.742828999999999962e+00
2.993612000000000162e+00
2.417279000000000178e+00
2.805276999999999799e+00
2.814744999999999830e+00
2.508083000000000062e+00
2.810246999999999939e+00
3.111451000000000189e+00
3.025875999999999788e+00
2.211015000000000175e+00
2.593491000000000213e+00
2.606037000000000159e+00
3.034591999999999956e+00
4.061849999999999739e+00
2.458120000000000083e+00
2.303500000000000103e+00
-2.793069000000000024e+00
2.807656999999999847e+00
3.054257999999999917e+00
2.410969000000000140e+00
2.774827000000000155e+00
2.489345999999999837e+00
2.778777999999999970e+00
2.830465999999999926e+00
3.264683999999999919e+00
2.451477000000000128e+00
-2.879983000000000182e+00
3.028093000000000146e+00
2.727904000000000106e+00
-2.874484999999999957e+00
2.396713000000000093e+00
-2.567086000000000201e+00
3.084776999999999880e+00
-3.367029000000000050e+00
-2.651171000000000166e+00
-2.673674000000000106e+00
3.252207999999999988e+00
3.135510000000000019e+00
-2.384085999999999927e+00
-2.250687000000000104e+00
2.704501000000000044e+00
2.657087999999999894e+00
3.482784999999999798e+00
-3.176918000000000131e+00
2.760731999999999964e+00
-3.209483999999999781e+00
-2.241835000000000022e+00
2.576319999999999943e+00
-3.137334000000000067e+00
2.214191000000000020e+00
-2.752152999999999849e+00
2.801584000000000074e+00
-2.904043999999999848e+00
2.649951000000000167e+00
-3.136972000000000094e+00
-3.027826000000000128e+00
-2.908053000000000221e+00
-2.287285999999999930e+00
-2.678306000000000076e+00
-2.411516999999999911e+00
-3.069263999999999992e+00
2.538145999999999791e+00
-2.557930999999999955e+00
-2.172353000000000200e+00
-2.905870000000000175e+00
2.808752000000000137e+00
2.605307999999999957e+00
-2.603451000000000182e+00
2.376476999999999951e+00
2.782493000000000105e+00
3.083844000000000030e+00
2.733813000000000049e+00
2.832526999999999795e+00
2.301384000000000096e+00
-3.148042999999999925e+00
3.094422999999999924e+00
-2.496802000000000188e+00
-2.776032999999999973e+00
-2.214408000000000154e+00
3.267179000000000055e+00
2.857704000000000022e+00
2.635540000000000216e+00
2.548525000000000151e+00
2.915807000000000038e+00
3.519931000000000143e+00
3.134983000000000075e+00
2.515763000000000194e+00
2.855398999999999798e+00
-2.424742000000000175e+00
2.491893000000000136e+00
2.954213999999999896e+00
2.427165000000000017e+00
-2.303106000000000098e+00
-3.510492000000000168e+00
2.798386999999999958e+00
2.571861000000000175e+00
-2.841825000000000045e+00
-2.598012999999999906e+00
3.079435000000000144e+00
-2.601757999999999793e+00
2.916637999999999842e+00
2.965524999999999967e+00
2.738954999999999806e+00
-3.350086000000000119e+00
2.823615999999999904e+00
2.382365000000000066e+00
-2.777554999999999996e+00
2.251306000000000029e+00
2.880898999999999877e+00
2.557609999999999939e+00
-2.376062999999999814e+00
3.282116999999999951e+00
2.569506000000000068e+00
2.352133999999999947e+00
3.181022000000000016e+00
-2.734809999999999963e+00
2.359056999999999960e+00
-2.594025999999999943e+00
2.526823999999999959e+00
2.705834999999999990e+00
2.627797000000000160e+00
2.135483999999999938e+00
-3.256841000000000097e+00
2.744787000000000088e+00
-3.078247999999999873e+00
-3.151247999999999827e+00
2.601792999999999800e+00
-2.261085000000000012e+00
2.092557999999999918e+00
3.014438000000000173e+00
3.194142999999999954e+00
2.001014000000000070e+00
-2.902500999999999998e+00
2.434007999999999949e+00
-2.804429999999999978e+00
2.427611999999999881e+00
-3.047886999999999791e+00
-2.658869999999999845e+00
2.746138999999999886e+00
-2.496284000000000169e+00
2.512910000000000199e+00
-2.930788999999999866e+00
-2.348702999999999985e+00
3.190488000000000213e+00
3.554710000000000036e+00
-2.282353000000000076e+00
-2.601096000000000075e+00
2.730160999999999838e+00
2.647393000000000107e+00
-2.814356000000000080e+00
2.760848999999999887e+00
-3.040185000000000137e+00
2.601929000000000158e+00
-2.786271999999999860e+00
-3.257757999999999932e+00
-2.471468999999999916e+00
2.525081999999999827e+00
2.924323999999999923e+00
2.700502999999999876e+00
2.501049000000000078e+00
-2.720490999999999993e+00
-2.852149999999999963e+00
-2.431801999999999797e+00
-3.195178999999999991e+00
-2.437936000000000103e+00
-2.844240000000000101e+00
2.318821999999999939e+00
3.393793000000000060e+00
-2.536229000000000067e+00
3.096967999999999943e+00
-3.006981999999999822e+00
-2.486860000000000070e+00
-3.329695000000000071e+00
-3.588910999999999962e+00
-3.128423999999999872e+00
-2.536569000000000074e+00
-2.260336000000000123e+00
2.480433999999999806e+00
-3.100338999999999956e+00
-2.414099999999999913e+00
-3.285172999999999899e+00
2.523270000000000124e+00
-2.983407000000000142e+00
3.195955000000000101e+00
-3.036792999999999854e+00
2.319927999999999990e+00
-2.741617000000000193e+00
-2.560378000000000043e+00
2.724604999999999944e+00
-2.816907000000000050e+00
2.580646000000000218e+00
2.510893999999999959e+00
-3.025617000000000001e+00
-2.688759000000000121e+00
-4.271575999999999596e+00
2.701678999999999942e+00
2.657452000000000147e+00
-2.495397999999999783e+00
2.252289999999999903e+00
-3.557609999999999939e+00
-2.174679999999999946e+00
-2.750213000000000019e+00
-3.089088999999999974e+00
-3.100362000000000062e+00
-3.138072000000000195e+00
-2.456812999999999914e+00
3.103514000000000106e+00
-3.736193000000000097e+00
-2.573402000000000189e+00
-3.161918000000000006e+00
-2.374283999999999839e+00
-2.813381999999999827e+00
2.846404999999999852e+00
-2.787320999999999938e+00
-2.999451999999999785e+00
2.152109999999999967e+00
-3.144915999999999823e+00
2.945643000000000011e+00
-3.490110000000000046e+00
-2.744705000000000172e+00
-3.034495999999999860e+00
-3.230900000000000105e+00
-2.910407000000000188e+00
-3.262620000000000076e+00
2.966790000000000038e+00
2.699053999999999842e+00
-3.074412000000000145e+00
-3.059617999999999949e+00
-3.130383999999999833e+00
2.561592999999999787e+00
-2.909114000000000200e+00
-2.936974000000000196e+00
-2.884050999999999920e+00
-3.257947000000000148e+00
-2.466895000000000060e+00
-3.142491000000000145e+00
-4.359219000000000399e+00
-2.977120999999999906e+00
-2.682081999999999855e+00
3.225354999999999972e+00
-3.195327999999999946e+00
2.429244999999999877e+00
-2.707031000000000187e+00
-2.646761999999999837e+00
2.510053999999999785e+00
-2.510835000000000150e+00
3.293041999999999803e+00
-3.000020000000000131e+00
-2.401616999999999891e+00
-2.779020000000000046e+00
3.083584999999999798e+00
-2.507082000000000033e+00
-2.648568000000000033e+00
3.177048999999999790e+00
1.997678000000000065e+00
-2.661029000000000089e+00
-3.028077999999999825e+00
-3.053249000000000102e+00
3.170142999999999933e+00
-4.281407999999999880e+00
2.497409999999999908e+00
-2.650574999999999903e+00
-3.012109999999999843e+00
-1.995484000000000036e+00
2.579054000000000180e+00
-2.743692999999999937e+00
-3.464834000000000191e+00
2.731161000000000172e+00
-2.643320000000000114e+00
-3.435725000000000140e+00
2.647485999999999784e+00
-2.863640000000000185e+00
-2.977012000000000214e+00
-2.847485999999999962e+00
-3.023058999999999941e+00
2.928460999999999981e+00
-2.556449000000000193e+00
2.529139999999999944e+00
-3.198757000000000073e+00
-3.169407000000000085e+00
-2.933791999999999955e+00
-2.695822000000000163e+00
-3.071609000000000034e+00
-2.191987000000000130e+00
-2.682914999999999939e+00
-2.913135000000000030e+00
3.105042000000000080e+00
2.714963000000000015e+00
-3.551161000000000012e+00
2.337797000000000125e+00
-2.819285999999999959e+00
-3.212705999999999840e+00
2.616798999999999875e+00
-2.633265999999999885e+00
-3.027924000000000060e+00
-3.193467000000000056e+00
2.903518000000000043e+00
3.361126000000000058e+00
-3.364389000000000074e+00
-2.472020999999999802e+00
-3.108982000000000134e+00
-3.006175999999999959e+00
2.277264000000000177e+00
-2.709391000000000105e+00
-3.263822999999999919e+00
3.024887999999999799e+00
3.309365000000000112e+00
-3.279104999999999936e+00
-2.819742000000000193e+00
-2.745451000000000086e+00
-2.841647000000000034e+00
3.081142999999999965e+00
-2.352917999999999843e+00
2.250481000000000176e+00
-3.066659000000000024e+00
3.155774000000000079e+00
2.826573999999999920e+00
-3.170243000000000144e+00
2.786834999999999951e+00
-2.311757000000000062e+00
2.954664000000000179e+00
-2.409717000000000109e+00
-2.733372999999999831e+00
3.021399999999999864e+00
-3.050349000000000199e+00
2.840158000000000182e+00
-3.137007000000000101e+00
-3.395230999999999888e+00
2.723327999999999971e+00
2.787104999999999944e+00
2.746665999999999830e+00
-2.258836000000000066e+00
2.422632999999999814e+00
2.853218000000000032e+00
-3.137770999999999866e+00
3.108096000000000192e+00
-3.079823000000000199e+00
-2.622901999999999845e+00
-2.489796999999999816e+00
-2.588071999999999928e+00
3.427128999999999870e+00
-2.021656999999999815e+00
2.477879000000000165e+00
-3.064690000000000136e+00
-3.110924999999999940e+00
-2.485911000000000204e+00
-3.008894000000000180e+00
-3.106167999999999818e+00
-2.805892000000000053e+00
-2.743374999999999897e+00
-2.193893999999999789e+00
-2.205566999999999833e+00
2.747171999999999947e+00
-2.886112999999999928e+00
3.148760999999999921e+00
3.137773000000000145e+00
-3.123890999999999973e+00
2.711498000000000186e+00
2.786786000000000207e+00
3.295542999999999889e+00
-3.035273999999999806e+00
-2.586692999999999909e+00
-2.882678999999999991e+00
-3.008455000000000101e+00
3.287770000000000081e+00
-2.621503000000000139e+00
-3.074212999999999862e+00
-2.684384999999999799e+00
2.337006000000000139e+00
-3.324940999999999924e+00
-2.649173999999999918e+00
-2.402130999999999794e+00
-2.662987999999999911e+00
-3.001592000000000038e+00
2.512370000000000214e+00
-3.165706999999999827e+00
-2.507125999999999966e+00
-2.639247000000000121e+00
2.794153999999999805e+00
-2.347688000000000219e+00
-3.262572000000000028e+00
-3.002228000000000119e+00
-3.086041999999999952e+00
-3.157839000000000063e+00
-2.809372000000000202e+00
-2.630227999999999788e+00
-2.318186999999999998e+00
2.688041999999999820e+00
-3.487191999999999847e+00
-3.203974999999999795e+00
-2.639600000000000168e+00
-2.790796999999999972e+00
-3.189668999999999865e+00
2.819580999999999893e+00
3.143780000000000019e+00
-2.942728999999999928e+00
-2.517034999999999911e+00
-3.404024000000000161e+00
2.337108000000000185e+00
-3.668931999999999860e+00
2.700835000000000097e+00
-2.929234999999999811e+00
-3.517602999999999813e+00
-2.991346000000000060e+00
-2.886312000000000211e+00
2.385418000000000038e+00
2.708168999999999826e+00
-2.497087000000000057e+00
2.005660999999999916e+00
2.780972000000000222e+00
-3.953968999999999845e+00
-3.212031000000000081e+00
-2.646398000000000028e+00
-2.836262000000000061e+00
-2.558049000000000017e+00
-3.257570999999999994e+00
-3.346213000000000104e+00
2.866835000000000022e+00
-2.991331999999999880e+00
2.474142000000000063e+00
-3.394098000000000059e+00
-2.940818999999999850e+00
2.876739000000000157e+00
3.065167999999999893e+00
-2.575075000000000003e+00
-2.514686000000000199e+00
-3.051591999999999860e+00
-2.845537999999999901e+00
-3.091549000000000103e+00
2.807256000000000196e+00
-3.153045000000000098e+00
-3.296924000000000188e+00
-3.584330000000000016e+00
-2.612729999999999997e+00
-2.526774000000000076e+00
-3.260762000000000160e+00
2.489109000000000016e+00
-2.293757999999999964e+00
-2.533110000000000195e+00
-3.519381000000000093e+00
-3.135625999999999802e+00
-2.461800999999999906e+00
-3.064881999999999884e+00
2.361343000000000192e+00
2.594390999999999892e+00
-3.090186999999999795e+00
2.357150999999999996e+00
-2.872151000000000121e+00
-2.867332999999999910e+00
-2.839688999999999908e+00
2.917612999999999790e+00
-3.040102000000000082e+00
-2.827863999999999933e+00
-2.454578999999999844e+00
-2.977101999999999915e+00
-3.371623000000000037e+00
2.016344000000000136e+00
-2.798245000000000093e+00
-3.195838000000000179e+00
-3.176712000000000202e+00
-3.072286000000000072e+00
-2.937775999999999943e+00
-2.690129999999999910e+00
-2.473860000000000170e+00
3.026654000000000178e+00
-3.007467999999999808e+00
-2.277503999999999973e+00
-2.668022000000000116e+00
-3.117401000000000089e+00
-3.165464000000000055e+00
2.330379999999999896e+00
-3.147441999999999851e+00
2.549301999999999957e+00
3.206122000000000138e+00
-3.071839000000000208e+00
2.621621999999999897e+00
-2.156292999999999793e+00
-2.521799999999999820e+00
3.131308999999999898e+00
3.521844999999999892e+00
2.917790999999999801e+00
3.113230000000000164e+00
2.413911999999999836e+00
3.155863000000000085e+00
3.131934999999999913e+00
2.888167999999999846e+00
-2.551330000000000098e+00
3.137580999999999953e+00
3.810830000000000162e+00
3.196744999999999948e+00
3.459637999999999991e+00
-2.485647000000000162e+00
3.058892000000000166e+00
3.453699999999999992e+00
3.214582000000000050e+00
2.457227000000000050e+00
2.532836000000000087e+00
3.954674999999999940e+00
4.051823999999999870e+00
3.433879000000000126e+00
-2.725207000000000157e+00
2.709922000000000164e+00
3.843935999999999797e+00
3.483284999999999965e+00
2.871878000000000153e+00
2.784085999999999839e+00
3.141935999999999840e+00
3.349622000000000099e+00
3.438191999999999915e+00
2.526685000000000070e+00
3.208936000000000011e+00
2.709385000000000154e+00
3.055076000000000125e+00
3.178078999999999876e+00
2.152009000000000061e+00
2.818715000000000082e+00
2.959922999999999860e+00
2.842493000000000158e+00
2.555083999999999911e+00
-2.950610000000000177e+00
-2.678577999999999903e+00
3.049955999999999889e+00
3.281273999999999802e+00
3.008818999999999910e+00
2.419608999999999899e+00
-2.348780000000000090e+00
3.525618999999999836e+00
3.187886000000000220e+00
2.658930999999999933e+00
-3.041913000000000089e+00
2.613916000000000128e+00
3.067972000000000143e+00
3.388285000000000213e+00
2.943891999999999953e+00
2.711030000000000051e+00
-3.035238000000000103e+00
2.884008000000000127e+00
2.900583999999999829e+00
2.586141000000000023e+00
3.149411000000000183e+00
2.650288000000000199e+00
-3.347655000000000047e+00
2.668989999999999974e+00
2.141776000000000124e+00
-2.898709000000000202e+00
2.862546000000000035e+00
2.934543999999999819e+00
2.732321000000000222e+00
-3.074056999999999817e+00
-2.517945999999999795e+00
3.135477999999999987e+00
2.740815000000000001e+00
-2.307528000000000024e+00
2.336097000000000090e+00
-3.051305999999999852e+00
2.703974999999999795e+00
3.436119000000000145e+00
2.461132000000000097e+00
-2.781718999999999831e+00
2.605957000000000079e+00
3.379856999999999889e+00
-2.728804999999999925e+00
-2.399173999999999918e+00
-2.597357000000000138e+00
2.695100000000000051e+00
3.007751999999999981e+00
2.663568000000000158e+00
2.712768000000000068e+00
3.106876999999999889e+00
2.877050999999999803e+00
2.848003999999999980e+00
-2.417178999999999967e+00
2.128232000000000124e+00
-2.563724000000000114e+00
2.998098999999999847e+00
2.725140000000000118e+00
-2.452531000000000017e+00
-2.896562999999999999e+00
2.975776000000000199e+00
3.011010000000000186e+00
2.583127999999999869e+00
-2.747427000000000064e+00
2.625106999999999857e+00
-2.892650999999999861e+00
2.855544000000000082e+00
3.490753000000000217e+00
2.265156000000000169e+00
-2.433180999999999816e+00
3.170666000000000206e+00
-2.952277000000000040e+00
3.015395999999999965e+00
-2.556443999999999939e+00
-2.540712000000000081e+00
-3.029354000000000102e+00
2.703005000000000102e+00
2.814134000000000135e+00
-2.937269000000000130e+00
2.976942999999999895e+00
3.254269999999999996e+00
3.466419999999999835e+00
2.417768999999999835e+00
-2.453822999999999865e+00
-2.949451999999999963e+00
2.768079999999999874e+00
2.828885000000000094e+00
-2.651958000000000037e+00
3.102936000000000138e+00
3.401015999999999817e+00
2.824670999999999932e+00
2.682627000000000095e+00
3.072268999999999917e+00
-2.563851000000000102e+00
-3.276965000000000128e+00
3.096449999999999925e+00
2.901559999999999917e+00
-3.057739999999999903e+00
3.205004000000000186e+00
3.458575999999999873e+00
2.881616999999999873e+00
2.736526000000000014e+00
-3.281388999999999889e+00
2.596312000000000175e+00
2.954833999999999961e+00
2.759387999999999952e+00
-2.790115999999999818e+00
-3.178414000000000073e+00
2.956941000000000042e+00
3.474514000000000102e+00
2.703311999999999937e+00
2.684360999999999997e+00
-2.843874000000000013e+00
-3.095209000000000099e+00
2.680670000000000108e+00
2.799347000000000030e+00
-2.515613000000000099e+00
3.359665999999999819e+00
-3.257150000000000212e+00
2.839294999999999902e+00
2.638548000000000116e+00
-2.523524000000000100e+00
-2.846013999999999822e+00
2.697029999999999816e+00
3.336034000000000166e+00
3.097990999999999939e+00
-3.119368999999999836e+00
3.022330000000000183e+00
3.624191000000000162e+00
-3.499398999999999926e+00
2.430984000000000034e+00
-3.235059999999999825e+00
-3.113109000000000126e+00
3.020947000000000049e+00
-2.319517999999999969e+00
-3.078943999999999903e+00
-3.253195999999999977e+00
-2.890940000000000065e+00
2.809903999999999957e+00
-2.717188000000000159e+00
-3.462292000000000147e+00
-3.144057999999999797e+00
-3.576378000000000057e+00
-3.288730000000000153e+00
-2.787126000000000214e+00
-2.935060000000000002e+00
-2.848037999999999847e+00
-2.992830000000000101e+00
2.845930000000000071e+00
-3.118676999999999921e+00
-2.647749999999999826e+00
-2.998000999999999916e+00
2.781822000000000017e+00
-3.543330000000000091e+00
2.960062000000000193e+00
-3.263659000000000088e+00
-2.727606999999999893e+00
2.941469000000000111e+00
-3.650180000000000202e+00
-2.855878000000000139e+00
-2.752664999999999917e+00
-3.288806000000000118e+00
2.439528999999999836e+00
-2.976173999999999875e+00
-3.249966999999999828e+00
-3.224641000000000091e+00
-3.291047999999999973e+00
-2.590393000000000168e+00
2.698447999999999958e+00
-2.592563000000000173e+00
2.242904999999999927e+00
-2.878284999999999982e+00
2.618555999999999884e+00
2.720114000000000143e+00
-3.232349000000000139e+00
-2.603515999999999941e+00
-2.795584999999999987e+00
-2.882835000000000036e+00
3.001888000000000112e+00
-2.759034999999999904e+00
-2.731752999999999876e+00
-2.673430999999999891e+00
3.460341999999999807e+00
-2.978415000000000035e+00
-3.135953000000000213e+00
-3.338915000000000077e+00
-3.136786999999999992e+00
-3.291666999999999899e+00
-3.128223000000000198e+00
-3.183609000000000133e+00
-3.005809999999999871e+00
-2.383799999999999919e+00
2.641728000000000076e+00
-2.626514999999999933e+00
-3.126298999999999939e+00
2.740763999999999978e+00
2.966914000000000051e+00
-2.888098999999999972e+00
-2.940198000000000089e+00
-2.664878999999999998e+00
-2.757279000000000035e+00
2.699250999999999845e+00
-3.641627999999999865e+00
-3.073275000000000201e+00
-2.460065999999999864e+00
-2.330264999999999809e+00
-2.662792000000000048e+00
-3.040048999999999779e+00
-3.180677999999999894e+00
-3.135841000000000101e+00
-3.002982999999999958e+00
-2.949640000000000040e+00
-2.882462999999999997e+00
-3.765058999999999934e+00
-3.086622999999999895e+00
2.874582999999999888e+00
-3.896964000000000095e+00
-3.118104000000000209e+00
-2.614971999999999852e+00
2.784415999999999780e+00
-2.732832000000000150e+00
2.833826000000000178e+00
-3.167148000000000074e+00
-2.519944999999999879e+00
-3.305193000000000048e+00
-3.297508999999999801e+00
-3.100734000000000101e+00
-3.801142000000000021e+00
-2.701484999999999914e+00
2.928364999999999885e+00
3.285083999999999893e+00
-3.541465999999999781e+00
-3.277023999999999937e+00
-2.616855000000000153e+00
3.092191999999999830e+00
-2.698660999999999976e+00
-2.878852000000000189e+00
-3.479620999999999853e+00
-3.291367999999999849e+00
2.973870999999999931e+00
3.314099999999999824e+00
-3.271316000000000113e+00
-2.910699000000000147e+00
-2.735881000000000007e+00
3.375173999999999896e+00
-3.348771000000000164e+00
2.874922999999999895e+00
2.545551999999999815e+00
3.059755000000000003e+00
-2.605617000000000072e+00
-2.712204999999999977e+00
-3.063741999999999965e+00
-2.276564000000000032e+00
2.746725000000000083e+00
2.959877000000000091e+00
-3.349072000000000049e+00
-3.096553000000000111e+00
-3.355445000000000011e+00
2.890182999999999947e+00
2.826150999999999858e+00
-2.778397000000000006e+00
-2.921329000000000065e+00
-2.749408999999999992e+00
2.872091999999999867e+00
2.316784999999999872e+00
-3.418864999999999821e+00
-2.378334000000000170e+00
-3.640592999999999968e+00
2.618294000000000121e+00
-2.392093000000000025e+00
-3.283164999999999889e+00
-2.897513000000000005e+00
-3.015563999999999911e+00
2.666548000000000140e+00
-3.004637999999999920e+00
2.848711000000000215e+00
-2.875351999999999908e+00
3.151835999999999860e+00
-2.749293999999999905e+00
-2.740340000000000220e+00
-3.259037000000000184e+00
-2.370448000000000111e+00
2.947401999999999855e+00
3.364084000000000074e+00
-3.309146000000000143e+00
-3.262026999999999788e+00
3.268564000000000025e+00
3.327370000000000161e+00
2.716022999999999854e+00
-2.907782000000000089e+00
2.578638000000000208e+00
-2.521100000000000119e+00
2.722348999999999908e+00
2.361257000000000161e+00
-2.955468000000000206e+00
-2.651615000000000055e+00
2.970356000000000218e+00
2.882789999999999964e+00
2.497600999999999960e+00
-3.331218999999999930e+00
-2.412042000000000019e+00
-2.957520999999999844e+00
3.275996999999999826e+00
-2.916814000000000018e+00
-3.127562000000000175e+00
2.873467999999999911e+00
3.610866999999999827e+00
-3.276117999999999864e+00
-2.900329000000000157e+00
-3.070313000000000070e+00
-2.581925000000000026e+00
2.699392000000000014e+00
3.182116000000000167e+00
-2.936188000000000020e+00
-3.040633999999999837e+00
-3.011664999999999814e+00
2.540739999999999998e+00
2.855417999999999790e+00
-2.985611000000000015e+00
2.670923000000000158e+00
2.669639000000000095e+00
2.761255999999999933e+00
2.558422999999999892e+00
2.935576000000000185e+00
-2.826273000000000035e+00
3.441066999999999876e+00
-3.169356000000000062e+00
2.807868000000000031e+00
-3.021936999999999873e+00
2.686396999999999924e+00
-3.263551999999999786e+00
3.437651999999999930e+00
-2.567940999999999807e+00
-2.692124999999999879e+00
-3.341791000000000178e+00
3.690697000000000116e+00
2.915693999999999786e+00
-3.479537999999999798e+00
-2.645280000000000076e+00
2.544795000000000140e+00
3.350391999999999815e+00
3.298850999999999978e+00
-2.381740999999999886e+00
-3.381679000000000102e+00
3.316971999999999809e+00
3.470356000000000218e+00
2.922088000000000019e+00
-2.839755999999999947e+00
2.094243000000000077e+00
-2.881075000000000053e+00
3.342505000000000059e+00
2.566554000000000002e+00
2.914986999999999995e+00
-2.954825000000000035e+00
2.913720000000000088e+00
3.005640000000000089e+00
-2.558133000000000212e+00
-3.197391999999999790e+00
2.566218000000000110e+00
3.260915999999999926e+00
2.963363000000000191e+00
-2.279958999999999847e+00
-2.861978000000000133e+00
-3.112934000000000090e+00
3.170555999999999930e+00
3.117554999999999854e+00
-3.722691000000000194e+00
2.824438999999999922e+00
2.616614999999999913e+00
3.395157000000000203e+00
3.175260999999999889e+00
-2.386823000000000139e+00
-2.845258999999999983e+00
3.363297000000000203e+00
3.716431000000000040e+00
2.683381999999999934e+00
-3.121013000000000037e+00
3.389282000000000128e+00
-3.234938999999999787e+00
2.821251000000000175e+00
2.672683999999999838e+00
-2.283517999999999937e+00
-3.276006999999999891e+00
2.884189999999999809e+00
3.545863999999999905e+00
3.166030000000000122e+00
-3.043185999999999947e+00
-3.153423999999999783e+00
2.869149999999999867e+00
-2.628871000000000180e+00
2.370643999999999973e+00
-2.864881000000000011e+00
2.729080999999999868e+00
2.661961999999999939e+00
-2.440315000000000012e+00
-3.047175999999999885e+00
2.117656000000000205e+00
2.960995000000000044e+00
2.605649999999999800e+00
2.870775000000000077e+00
2.832354000000000038e+00
3.062359999999999971e+00
3.208445000000000213e+00
2.836285000000000167e+00
3.011547000000000196e+00
-3.483636999999999873e+00
3.469066000000000205e+00
-2.903499000000000052e+00
2.545885999999999871e+00
2.454098999999999808e+00
-2.530428000000000122e+00
-3.309994999999999798e+00
2.688647000000000009e+00
3.294795999999999836e+00
2.443624999999999936e+00
3.211502999999999997e+00
3.761712000000000167e+00
2.679793000000000092e+00
-2.805385999999999935e+00
-2.271679999999999922e+00
3.440818999999999850e+00
2.709547000000000150e+00
3.157010000000000094e+00
2.607025999999999843e+00
-2.954063000000000105e+00
3.581182999999999783e+00
2.794054000000000038e+00
2.903516999999999904e+00
2.636607000000000145e+00
-2.525980999999999810e+00
3.980173999999999879e+00
3.321069000000000049e+00
3.486457999999999835e+00
2.514489999999999892e+00
-3.266208999999999918e+00
1.913237999999999994e+00
2.969945000000000057e+00
2.817517000000000049e+00
-2.345099999999999962e+00
2.290141999999999900e+00
3.378446999999999978e+00
3.073414000000000090e+00
3.171715999999999980e+00
-2.539905000000000079e+00
3.237321000000000115e+00
2.730681999999999832e+00
2.843357000000000134e+00
-2.750169999999999781e+00
-2.229778000000000038e+00
3.115349999999999842e+00
2.657734000000000041e+00
2.678812999999999889e+00
2.551687999999999956e+00
-3.143387000000000153e+00
-2.980929999999999858e+00
3.076878999999999920e+00
3.390632000000000090e+00
2.540071999999999885e+00
-2.729594000000000076e+00
3.364574999999999871e+00
3.401292999999999900e+00
-2.877210999999999963e+00
2.904733999999999927e+00
-3.080792999999999893e+00
3.143495000000000150e+00
3.003674999999999873e+00
3.172630999999999979e+00
2.724981999999999793e+00
2.513672000000000128e+00
2.871157000000000181e+00
3.131855999999999973e+00
2.507163999999999948e+00
-3.321523000000000003e+00
3.088375999999999788e+00
3.397483999999999948e+00
-3.322220999999999869e+00
2.377959000000000156e+00
-2.966514000000000095e+00
-3.256259000000000015e+00
3.309734000000000176e+00
2.645099000000000089e+00
-3.070434000000000108e+00
-3.090967000000000020e+00
2.697163000000000199e+00
-3.111034000000000077e+00
3.312211000000000016e+00
2.620032000000000139e+00
-2.523776999999999937e+00
3.167540999999999940e+00
2.991696000000000133e+00
3.091244999999999798e+00
-3.040779999999999816e+00
-2.886271999999999949e+00
2.653270000000000017e+00
3.592579999999999885e+00
2.952719999999999789e+00
-2.699215000000000142e+00
2.351427000000000156e+00
2.912406999999999968e+00
3.350795000000000190e+00
3.126742999999999828e+00
3.013158999999999921e+00
-2.550559999999999938e+00
2.943226999999999816e+00
2.902108999999999828e+00
2.925825000000000120e+00
-3.145207999999999782e+00
-3.035003000000000117e+00
2.939134999999999831e+00
3.576264999999999805e+00
-2.673756000000000022e+00
-2.857380000000000031e+00
-2.232546999999999837e+00
2.912872000000000128e+00
4.144739000000000395e+00
-2.380465000000000053e+00
2.714926000000000172e+00
3.349479999999999791e+00
3.847487999999999797e+00
3.960428999999999977e+00
-3.142634999999999845e+00
-2.218976000000000059e+00
2.446511999999999798e+00
3.023854000000000042e+00
4.072548000000000279e+00
2.515689000000000064e+00
-2.843380999999999936e+00
3.200096999999999969e+00
3.034247999999999834e+00
-3.150107000000000212e+00
-2.937478000000000034e+00
-2.741810000000000080e+00
2.652477000000000196e+00
3.078720999999999819e+00
-2.503944000000000170e+00
2.970561000000000007e+00
-2.705856999999999957e+00
3.265102999999999867e+00
2.922654000000000085e+00
-3.183155999999999874e+00
-2.615979999999999972e+00
2.542482000000000131e+00
2.828186999999999784e+00
3.408589999999999787e+00
2.623086999999999946e+00
-3.029125000000000068e+00
2.993454999999999977e+00
3.138522000000000034e+00
-3.450098999999999805e+00
-2.989171999999999940e+00
-2.854565000000000019e+00
2.605017999999999834e+00
2.778516000000000208e+00
-3.086593000000000142e+00
-2.372552999999999912e+00
-3.237147999999999914e+00
2.715592000000000006e+00
2.906160999999999994e+00
2.743573000000000039e+00
-3.156776999999999944e+00
2.090683999999999987e+00
3.166106000000000087e+00
-3.066301999999999861e+00
-3.112038000000000082e+00
-2.488319000000000170e+00
-2.445788999999999991e+00
2.914740000000000109e+00
-3.359233999999999831e+00
-2.683629999999999960e+00
2.722515000000000018e+00
2.491471999999999909e+00
2.967376999999999931e+00
2.918003000000000124e+00
1.964285999999999976e+00
-3.448217000000000088e+00
3.170404000000000000e+00
-3.179549999999999876e+00
2.526245999999999992e+00
-3.257566999999999879e+00
-2.503524000000000083e+00
2.931143000000000054e+00
2.806461999999999790e+00
-2.920192000000000121e+00
-2.323765999999999998e+00
-2.844187999999999938e+00
3.115644000000000080e+00
3.316612000000000116e+00
-2.831304999999999961e+00
2.487967999999999957e+00
-2.668184000000000111e+00
2.760940000000000172e+00
-2.556864000000000026e+00
2.465949000000000169e+00
-3.136074999999999946e+00
2.107629999999999892e+00
2.856571999999999889e+00
2.939687999999999857e+00
-3.338486000000000065e+00
-2.975547999999999860e+00
2.350567999999999991e+00
-2.637580999999999953e+00
2.734726000000000212e+00
-2.766630999999999840e+00
-3.590653999999999790e+00
2.967208999999999985e+00
3.439519000000000215e+00
3.003499000000000141e+00
-2.816660999999999859e+00
3.058123999999999842e+00
3.583682000000000034e+00
2.590949999999999864e+00
2.641744000000000092e+00
-2.372377000000000180e+00
3.558683999999999958e+00
3.366121000000000141e+00
3.451566999999999830e+00
2.812927999999999873e+00
-2.482307000000000041e+00
2.617236999999999814e+00
3.275961000000000123e+00
-2.521481000000000083e+00
-2.594205000000000094e+00
-3.254684999999999828e+00
3.094438999999999940e+00
3.595450000000000035e+00
2.941913000000000000e+00
-3.207197999999999993e+00
-3.302789000000000197e+00
2.866547999999999874e+00
2.388020000000000032e+00
2.708229999999999915e+00
-2.955204999999999860e+00
-3.257194999999999840e+00
-3.221153000000000155e+00
3.579425000000000079e+00
3.322732999999999937e+00
-2.809832999999999803e+00
3.046276999999999902e+00
3.171155999999999864e+00
2.741245999999999849e+00
2.568557999999999897e+00
2.795142999999999933e+00
-2.675422000000000189e+00
2.881978000000000151e+00
3.421247999999999845e+00
3.146961999999999815e+00
-2.815811000000000064e+00
2.932580999999999882e+00
3.319906000000000024e+00
-2.361625000000000085e+00
2.918852999999999920e+00
-3.316272999999999804e+00
3.415942999999999952e+00
3.160900999999999961e+00
2.476186000000000220e+00
3.173163999999999874e+00
-3.286239000000000132e+00
3.033260999999999985e+00
3.408192000000000110e+00
3.320628999999999831e+00
3.123505999999999894e+00
2.947259999999999991e+00
-2.986132000000000009e+00
3.409009000000000178e+00
2.892621999999999804e+00
-2.408720999999999890e+00
2.850394999999999790e+00
3.888256999999999852e+00
2.640581000000000067e+00
2.457669999999999799e+00
2.990641999999999801e+00
3.256669000000000036e+00
3.414089999999999847e+00
3.741121999999999836e+00
-2.776032999999999973e+00
-3.117938000000000098e+00
3.329023999999999983e+00
3.799009999999999998e+00
1.890171000000000046e+00
3.020014000000000198e+00
-3.007280999999999871e+00
3.714201999999999781e+00
3.306239999999999846e+00
2.509708999999999968e+00
-2.604328999999999894e+00
-2.852504000000000151e+00
4.028575000000000017e+00
3.885832000000000175e+00
2.851223000000000063e+00
3.125307999999999975e+00
3.116868999999999890e+00
3.651749999999999829e+00
3.301451000000000136e+00
2.557421000000000166e+00
2.882448999999999817e+00
3.470369999999999955e+00
3.650914999999999910e+00
2.712038999999999866e+00
2.801899000000000139e+00
-3.110173000000000076e+00
3.236340000000000217e+00
2.940440000000000165e+00
2.686424999999999841e+00
-2.985062000000000104e+00
-3.008376000000000161e+00
2.906630999999999965e+00
3.350353000000000137e+00
3.211162999999999990e+00
2.955677999999999805e+00
-2.878804000000000141e+00
2.827663999999999955e+00
2.651263000000000147e+00
3.486772000000000205e+00
3.207841000000000165e+00
2.799167000000000183e+00
2.931636000000000131e+00
3.000823000000000018e+00
2.560693999999999804e+00
3.135890999999999984e+00
3.257661999999999836e+00
2.809693000000000218e+00
-2.665500999999999898e+00
-3.049917999999999907e+00
2.784257000000000204e+00
2.515610999999999819e+00
2.872596999999999845e+00
-3.032300000000000217e+00
3.209960999999999842e+00
-3.059232999999999869e+00
2.411773999999999862e+00
2.646688000000000152e+00
2.717566999999999844e+00
-3.013548999999999811e+00
-3.159939000000000053e+00
2.489329000000000125e+00
-2.578924000000000216e+00
-3.320437999999999779e+00
2.720095000000000152e+00
2.635149999999999881e+00
-3.378575000000000106e+00
-2.296492999999999896e+00
-2.671066999999999858e+00
2.274048000000000069e+00
-2.924532999999999827e+00
2.899169000000000107e+00
3.025665000000000049e+00
-2.552112999999999854e+00
-3.470801999999999943e+00
2.660527999999999782e+00
-2.626710000000000100e+00
-2.473873999999999906e+00
-2.994943999999999829e+00
-2.835071000000000119e+00
2.352329000000000114e+00
-2.195933999999999831e+00
3.615307000000000048e+00
3.202504999999999935e+00
-3.121109999999999829e+00
-2.802270000000000039e+00
2.673950000000000049e+00
-3.114768999999999899e+00
-2.734909000000000034e+00
-2.939294999999999991e+00
3.295850000000000168e+00
3.304758999999999780e+00
2.763825999999999894e+00
-2.986809000000000047e+00
3.497733000000000203e+00
3.459496999999999822e+00
-2.644893999999999856e+00
-2.688855000000000217e+00
3.020627999999999869e+00
2.932739000000000207e+00
3.225604000000000138e+00
3.169083000000000094e+00
2.710697999999999830e+00
-3.361641000000000101e+00
3.887481999999999882e+00
3.296124999999999972e+00
-2.575788999999999884e+00
-2.828714000000000173e+00
-2.772229999999999972e+00
3.431957000000000146e+00
3.388701999999999881e+00
-3.199485000000000134e+00
2.960191000000000017e+00
-2.933251999999999970e+00
2.750722000000000111e+00
2.488893000000000022e+00
-2.764845999999999915e+00
2.731057999999999986e+00
2.703463000000000171e+00
-3.254277000000000086e+00
2.659654999999999880e+00
3.960557999999999801e+00
-3.390754999999999963e+00
3.271352999999999955e+00
3.139892999999999823e+00
-3.266115999999999797e+00
-3.107473999999999847e+00
-2.725827999999999918e+00
3.002146000000000203e+00
2.938149000000000122e+00
3.281054999999999833e+00
-2.710554999999999826e+00
-2.739650000000000141e+00
3.324225999999999903e+00
2.966680999999999901e+00
-3.192721999999999838e+00
2.592257000000000033e+00
-3.006361000000000061e+00
3.261289000000000105e+00
-2.774659000000000209e+00
-3.252334999999999976e+00
-3.152900999999999954e+00
-3.257928999999999853e+00
2.980694999999999872e+00
2.744254999999999889e+00
-2.948980999999999852e+00
-3.625802000000000191e+00
-2.891716000000000175e+00
3.181382000000000154e+00
-2.866283000000000136e+00
-2.752558000000000060e+00
-3.488831999999999933e+00
2.648716999999999988e+00
-2.842807999999999780e+00
-2.986785999999999941e+00
-2.741935999999999929e+00
-2.708774000000000015e+00
2.845991999999999855e+00
-2.778315999999999786e+00
3.357079999999999842e+00
2.612655999999999867e+00
3.063658999999999910e+00
-3.656803000000000026e+00
-3.008277999999999786e+00
2.829612000000000016e+00
-3.006327999999999889e+00
2.782059999999999977e+00
2.959970999999999908e+00
-3.042927999999999855e+00
2.769661999999999846e+00
-3.096277999999999864e+00
-3.714987999999999957e+00
-3.024433000000000149e+00
-2.828853000000000062e+00
-3.448898999999999937e+00
2.589868000000000059e+00
3.190939999999999888e+00
2.806439000000000128e+00
-2.799208000000000141e+00
2.773810999999999805e+00
2.505056000000000171e+00
-3.211148000000000113e+00
2.810481999999999925e+00
-2.903048000000000073e+00
-2.812502999999999975e+00
-2.286312000000000122e+00
2.970094000000000012e+00
2.974099999999999966e+00
2.726405999999999885e+00
-2.806772000000000045e+00
3.000531000000000059e+00
2.550886000000000209e+00
2.927801000000000098e+00
-2.832119000000000053e+00
-2.919048999999999783e+00
-2.874239999999999906e+00
-2.317145000000000010e+00
2.541786000000000101e+00
3.071016000000000190e+00
-3.253918999999999784e+00
-2.120451999999999781e+00
1.992590000000000083e+00
-2.408884000000000025e+00
-3.259466999999999892e+00
2.364999000000000073e+00
-2.331656000000000173e+00
2.800895000000000135e+00
2.723037999999999847e+00
-2.898140999999999856e+00
-2.760911999999999811e+00
2.404215000000000213e+00
3.179813999999999918e+00
-2.716644000000000059e+00
-2.704018000000000033e+00
2.420898999999999912e+00
3.035610000000000142e+00
3.120137000000000160e+00
3.768105999999999955e+00
-2.852144000000000013e+00
2.689325000000000188e+00
2.797766000000000197e+00
3.280784999999999840e+00
-3.241317000000000004e+00
-2.647778000000000187e+00
-2.899887000000000103e+00
2.462724000000000135e+00
-2.883179999999999854e+00
3.423274999999999846e+00
-2.617834999999999912e+00
2.401642999999999972e+00
-2.469098999999999933e+00
-2.606291999999999831e+00
-3.163626999999999967e+00
2.653202999999999978e+00
-2.893707000000000029e+00
-3.001275000000000137e+00
-2.722134000000000054e+00
3.486590000000000078e+00
2.365457000000000143e+00
3.162195000000000089e+00
3.014778999999999876e+00
2.815122000000000124e+00
2.400011000000000116e+00
2.484961999999999893e+00
2.958674999999999944e+00
2.970887999999999973e+00
3.176836999999999911e+00
-3.032379999999999853e+00
3.061834000000000167e+00
3.226291999999999938e+00
3.548191000000000095e+00
-3.223097999999999796e+00
2.851088999999999984e+00
-2.841839999999999922e+00
-2.654100000000000126e+00
2.947700000000000209e+00
3.677500000000000213e+00
2.607298999999999811e+00
2.345248000000000221e+00
2.942877999999999883e+00
2.676018000000000008e+00
-2.881282999999999817e+00
2.816336999999999868e+00
3.187771000000000132e+00
3.139095999999999886e+00
3.043759000000000103e+00
3.342986999999999931e+00
3.195030000000000037e+00
3.614317999999999920e+00
2.948303999999999814e+00
-2.939303000000000221e+00
2.560305000000000053e+00
2.613087000000000160e+00
-2.997435999999999989e+00
3.682328000000000046e+00
3.493990000000000151e+00
2.417060000000000208e+00
2.999740000000000073e+00
3.354058000000000206e+00
3.113836000000000048e+00
-3.164289000000000129e+00
3.021428999999999920e+00
-2.723415999999999837e+00
2.794643999999999906e+00
3.450890999999999931e+00
4.179680000000000284e+00
2.144547000000000203e+00
2.814624999999999932e+00
2.830405999999999977e+00
-2.690688999999999886e+00
2.432936000000000210e+00
2.998133999999999855e+00
-3.040477999999999792e+00
2.966828000000000021e+00
2.984758999999999940e+00
2.875926000000000204e+00
2.903211999999999904e+00
3.480001000000000122e+00
2.876422999999999952e+00
-2.859445000000000014e+00
2.274058000000000135e+00
2.904382000000000019e+00
-3.459014999999999951e+00
-2.361041000000000167e+00
3.121382000000000101e+00
-2.568909999999999805e+00
2.793012000000000050e+00
2.940693000000000001e+00
-2.664982999999999880e+00
-3.062291000000000096e+00
3.120451000000000086e+00
-3.199511999999999912e+00
2.461133999999999933e+00
-2.570959000000000216e+00
-3.082708999999999921e+00
-2.537385000000000002e+00
2.687892000000000170e+00
2.713525999999999883e+00
-3.269725999999999910e+00
-2.330318000000000112e+00
3.032013000000000069e+00
-2.996896000000000004e+00
2.271014999999999784e+00
-3.018635000000000179e+00
-3.002561000000000035e+00
-3.085968999999999962e+00
3.147149000000000196e+00
-2.834140999999999799e+00
-3.181524000000000019e+00
2.359986000000000139e+00
3.043912999999999869e+00
-3.005884000000000000e+00
-2.487633999999999901e+00
-2.780405000000000015e+00
2.314251000000000058e+00
2.956557000000000102e+00
3.030883000000000216e+00
-3.178221999999999881e+00
2.681950000000000056e+00
2.658012999999999959e+00
-3.446091000000000015e+00
-2.410442000000000196e+00
-2.370276000000000050e+00
3.479657000000000000e+00
2.648051999999999850e+00
-3.542931999999999970e+00
-3.064052999999999916e+00
-3.267650999999999861e+00
-2.622631999999999852e+00
2.811243999999999854e+00
-2.933898000000000117e+00
-2.500615999999999950e+00
-2.909232999999999958e+00
-3.174409999999999954e+00
-2.394232000000000138e+00
-2.731307000000000151e+00
-3.584830999999999879e+00
-2.985870999999999942e+00
2.271662000000000070e+00
-3.200810999999999851e+00
-2.866706999999999894e+00
-3.266751999999999878e+00
-3.015322999999999976e+00
-2.399532999999999916e+00
2.878172999999999870e+00
2.941021000000000107e+00
-3.444373000000000129e+00
2.730669999999999931e+00
2.724680000000000213e+00
-3.555280999999999914e+00
2.493825999999999876e+00
-2.862391000000000130e+00
-2.974350999999999967e+00
2.790275999999999978e+00
-3.376735000000000042e+00
-2.867647999999999975e+00
-3.003925000000000178e+00
-2.680280999999999914e+00
2.939785000000000093e+00
-3.223434000000000133e+00
2.440363000000000060e+00
-2.715508999999999951e+00
-2.316448999999999980e+00
-3.076887999999999845e+00
-2.966200999999999866e+00
-3.554924999999999891e+00
-3.451614999999999878e+00
-2.142554000000000070e+00
-3.480036999999999825e+00
-3.107277999999999984e+00
-2.719726999999999784e+00
-3.324533000000000182e+00
2.192286999999999875e+00
-2.835393999999999970e+00
-2.990451000000000192e+00
-2.706729000000000163e+00
-4.040028999999999648e+00
2.800762000000000196e+00
-3.441053000000000139e+00
-2.630313999999999819e+00
-2.750843999999999845e+00
-3.065735999999999795e+00
-2.586581999999999937e+00
-3.198011999999999855e+00
-2.678042000000000034e+00
-3.183024000000000076e+00
-2.304443000000000019e+00
2.905262000000000011e+00
-2.660250000000000004e+00
-2.692095999999999822e+00
-3.173941000000000123e+00
-3.203759999999999941e+00
-3.235393000000000185e+00
-2.628855000000000164e+00
-3.682209999999999983e+00
3.084432000000000063e+00
2.537185000000000024e+00
-4.043154999999999610e+00
-2.561399000000000203e+00
-3.060906999999999822e+00
-3.648179999999999978e+00
2.578332000000000068e+00
-3.808339999999999836e+00
-2.757892000000000010e+00
-3.140384000000000064e+00
-2.688680999999999877e+00
2.524757999999999836e+00
-3.647549999999999848e+00
-2.335764000000000173e+00
-2.784829000000000221e+00
-2.933469000000000104e+00
2.860589000000000048e+00
2.878744000000000192e+00
-3.885339000000000098e+00
-2.825788999999999884e+00
-3.304476000000000191e+00
-3.146119999999999806e+00
-2.811090000000000089e+00
2.382400000000000073e+00
-3.781903999999999932e+00
-4.232566000000000273e+00
2.442088000000000036e+00
-2.872767000000000071e+00
-3.811872999999999845e+00
-3.066721999999999948e+00
-2.489895999999999887e+00
-3.566879999999999828e+00
2.407944999999999780e+00
-3.216328999999999994e+00
-3.537230999999999792e+00
2.871897999999999840e+00
2.746068999999999871e+00
2.837016999999999900e+00
-3.022386000000000017e+00
2.758621999999999908e+00
3.352729000000000070e+00
-3.255548000000000108e+00
3.130119000000000096e+00
-2.821346000000000132e+00
3.149973000000000134e+00
3.289017999999999997e+00
4.068978999999999679e+00
-2.997828000000000159e+00
3.724810000000000176e+00
-2.342630999999999908e+00
3.562574999999999825e+00
3.011937000000000086e+00
-2.281991000000000103e+00
-2.915843000000000185e+00
3.851748000000000172e+00
3.567699000000000176e+00
-3.698068999999999829e+00
-2.627794999999999881e+00
-2.705826000000000064e+00
-2.366423999999999861e+00
-3.503833999999999893e+00
2.202301999999999982e+00
2.777349000000000068e+00
-3.056883000000000017e+00
-2.706763000000000030e+00
2.935481999999999925e+00
2.851897000000000126e+00
3.138253000000000181e+00
2.757776999999999923e+00
3.039114999999999789e+00
2.638787999999999911e+00
2.506704000000000043e+00
-2.951782999999999824e+00
2.484687999999999786e+00
3.086933000000000149e+00
3.247621000000000091e+00
-3.023697999999999997e+00
4.256543999999999883e+00
3.546431999999999807e+00
3.295252000000000070e+00
3.209766999999999815e+00
3.275119999999999809e+00
-2.689397000000000038e+00
3.325930000000000053e+00
3.191987000000000130e+00
3.426559000000000133e+00
2.633309999999999818e+00
2.406797000000000075e+00
2.418823999999999863e+00
-3.417568000000000161e+00
2.724953999999999876e+00
3.064818999999999960e+00
2.688817999999999930e+00
3.300682999999999812e+00
2.829956999999999834e+00
-3.172709999999999919e+00
3.109890000000000043e+00
-2.288117999999999874e+00
2.963118000000000141e+00
-2.888119000000000103e+00
2.393756000000000217e+00
-2.767828000000000177e+00
2.629359000000000002e+00
3.226373000000000157e+00
3.384005999999999847e+00
-3.092614000000000196e+00
3.499328000000000216e+00
2.920415999999999901e+00
-3.017846000000000029e+00
3.430550999999999906e+00
3.141404000000000085e+00
-2.729639000000000149e+00
2.579003999999999852e+00
2.546873999999999860e+00
-2.856050000000000200e+00
-3.050105999999999984e+00
2.794624000000000219e+00
2.966638000000000108e+00
-3.501355999999999913e+00
2.551067000000000196e+00
3.760819999999999830e+00
2.156025000000000080e+00
3.282437999999999967e+00
3.096055999999999919e+00
-3.129617999999999789e+00
2.780263999999999847e+00
2.759856000000000087e+00
2.951349000000000000e+00
3.300228999999999857e+00
-3.484382999999999786e+00
-2.798041000000000000e+00
3.280501999999999807e+00
3.297426999999999886e+00
3.084182000000000201e+00
-2.812333000000000194e+00
3.084278999999999993e+00
2.772548000000000012e+00
-3.163377999999999801e+00
3.361194999999999933e+00
3.250627999999999851e+00
2.708978999999999804e+00
2.954807000000000183e+00
3.314792000000000183e+00
2.704540000000000166e+00
3.198008000000000184e+00
2.577882999999999925e+00
3.154183000000000181e+00
-3.686533999999999978e+00
2.541132000000000168e+00
-2.949014000000000024e+00
-2.612598000000000198e+00
3.276221000000000050e+00
2.528277999999999803e+00
-2.781702000000000119e+00
3.075308999999999848e+00
2.543775999999999815e+00
3.159587999999999841e+00
2.996376999999999846e+00
-3.298256999999999994e+00
-3.115616000000000163e+00
2.673608999999999902e+00
2.777356000000000158e+00
2.672169999999999934e+00
-3.099007999999999985e+00
-2.831704000000000221e+00
-2.659437000000000051e+00
-3.191533999999999871e+00
3.152306999999999970e+00
-3.482542000000000026e+00
3.155873999999999846e+00
2.697709999999999830e+00
2.296241000000000199e+00
-3.043047000000000057e+00
3.049170999999999854e+00
2.761403000000000052e+00
2.559811999999999976e+00
3.102848999999999968e+00
-2.452128999999999781e+00
-3.160870000000000068e+00
2.820025999999999922e+00
2.861664999999999903e+00
2.910566999999999904e+00
-3.163469999999999782e+00
2.868705999999999978e+00
-2.675323999999999813e+00
2.349193000000000087e+00
3.362995999999999874e+00
-2.896754000000000051e+00
-2.803544000000000036e+00
-2.622100999999999793e+00
2.554921999999999915e+00
-2.601637000000000199e+00
-3.080689000000000011e+00
-2.683053999999999828e+00
2.552195000000000213e+00
-3.324101999999999890e+00
2.795472000000000179e+00
-3.106974000000000125e+00
3.022711999999999843e+00
3.238070000000000004e+00
2.785032999999999870e+00
-2.952354000000000145e+00
-3.061917999999999918e+00
-3.072293999999999858e+00
2.281410000000000160e+00
2.988763000000000059e+00
-2.698409999999999975e+00
-3.110714999999999897e+00
-2.845314000000000121e+00
2.534949000000000119e+00
2.238754000000000133e+00
-3.327590999999999966e+00
-3.455759000000000025e+00
3.046619999999999884e+00
2.738649000000000111e+00
-3.063412000000000024e+00
-3.112106999999999957e+00
3.730354000000000170e+00
3.186493000000000020e+00
2.747377999999999876e+00
2.340653999999999790e+00
2.719876999999999878e+00
3.026421000000000028e+00
3.008966000000000030e+00
-3.017177000000000220e+00
3.128740000000000077e+00
-3.029586000000000112e+00
3.768254000000000214e+00
3.827824999999999811e+00
2.214573999999999820e+00
-2.835895999999999972e+00
2.996847999999999956e+00
-3.070063999999999904e+00
-3.078003999999999962e+00
2.808711999999999875e+00
-3.018311999999999884e+00
2.819925000000000015e+00
-2.743818999999999786e+00
3.489595000000000002e+00
3.151038999999999923e+00
-3.205391999999999797e+00
3.035140999999999867e+00
3.126777999999999835e+00
2.524090000000000167e+00
3.028739999999999988e+00
-3.239228000000000218e+00
3.070558000000000121e+00
3.548147000000000162e+00
-2.901362999999999914e+00
-2.910814999999999930e+00
-2.975654000000000021e+00
-2.799037000000000219e+00
2.641623000000000054e+00
-2.932186999999999877e+00
-3.532236000000000153e+00
-2.930668999999999969e+00
3.571628000000000025e+00
3.374175999999999842e+00
2.433113000000000081e+00
-2.979843999999999937e+00
3.063032000000000199e+00
2.929644999999999833e+00
2.857498000000000093e+00
-2.939487999999999879e+00
-3.338398000000000199e+00
-2.546386000000000038e+00
3.513663999999999898e+00
3.973622999999999905e+00
3.097341999999999818e+00
2.550501000000000129e+00
3.265912999999999844e+00
2.856867999999999963e+00
-2.761140000000000150e+00
2.589354999999999851e+00
-3.329162000000000177e+00
3.060468000000000188e+00
3.260998999999999981e+00
-2.817506999999999984e+00
-2.982663000000000064e+00
2.478502000000000205e+00
-3.174755000000000216e+00
2.892955999999999861e+00
-2.899141000000000190e+00
2.530663999999999803e+00
-2.505341000000000040e+00
2.748664000000000218e+00
3.533668000000000031e+00
-2.413626999999999967e+00
-3.101754999999999818e+00
3.487976999999999883e+00
-3.242985000000000007e+00
2.768631000000000064e+00
-3.454210999999999920e+00
-2.989869000000000110e+00
2.644423000000000190e+00
-3.627228000000000119e+00
-2.675279000000000185e+00
-2.653697999999999890e+00
-2.786973000000000145e+00
3.358543000000000056e+00
-2.725646999999999931e+00
-2.889634000000000036e+00
-3.810423000000000116e+00
-3.135512999999999995e+00
-2.673264000000000085e+00
-3.151584000000000163e+00
2.443201000000000178e+00
-3.034082000000000168e+00
-3.104770999999999948e+00
-2.766783000000000214e+00
2.982787000000000077e+00
-3.167203000000000213e+00
-2.821073000000000164e+00
-2.463026999999999855e+00
2.910597000000000101e+00
-2.119782999999999973e+00
-3.717579000000000189e+00
-3.068656999999999968e+00
-3.183387000000000189e+00
-2.330477999999999827e+00
-2.884872000000000103e+00
-4.069259999999999877e+00
-3.091533999999999782e+00
-2.935293000000000152e+00
2.685525000000000162e+00
-2.917250000000000121e+00
-2.684004999999999974e+00
-2.623477999999999977e+00
-3.052299000000000095e+00
-2.678758000000000195e+00
-3.361619999999999830e+00
2.796282999999999852e+00
-2.494851000000000152e+00
-2.837000000000000188e+00
3.212616999999999834e+00
-2.646510000000000140e+00
-3.256842999999999932e+00
-2.869037000000000059e+00
2.837530000000000108e+00
2.499582999999999888e+00
-3.354700999999999933e+00
-3.214468000000000103e+00
-2.702767999999999837e+00
3.091908999999999796e+00
-3.108830000000000204e+00
-3.087237000000000009e+00
-2.369498000000000104e+00
-3.047302999999999873e+00
2.809769999999999879e+00
-2.992567000000000199e+00
-3.425028000000000183e+00
-2.903948999999999891e+00
-3.338537999999999784e+00
2.885940999999999867e+00
-2.664852999999999916e+00
-3.027352000000000043e+00
-3.305807999999999858e+00
2.911163999999999863e+00
2.613075999999999954e+00
-3.458870999999999807e+00
-2.959919999999999884e+00
-3.273312999999999917e+00
-3.031826999999999828e+00
3.002475000000000005e+00
-2.509765999999999941e+00
-2.936595000000000066e+00
-2.841172999999999949e+00
3.098825999999999858e+00
2.485698999999999881e+00
-3.548439000000000121e+00
-2.917609000000000119e+00
2.500605000000000189e+00
-2.916198000000000068e+00
-3.363064000000000053e+00
-3.889685000000000059e+00
-2.750459000000000209e+00
-3.289552000000000032e+00
2.872227999999999781e+00
-2.690986999999999796e+00
-2.551152000000000086e+00
-3.115326000000000040e+00
-2.578018000000000143e+00
-2.677124000000000059e+00
-2.753978000000000037e+00
-3.138735000000000053e+00
-2.839748999999999857e+00
3.375294999999999934e+00
3.220492999999999828e+00
-3.582314000000000220e+00
-2.749988999999999795e+00
-2.789191999999999894e+00
2.614548999999999790e+00
2.830229999999999801e+00
-2.681340000000000057e+00
-2.307951999999999781e+00
-2.695035999999999987e+00
3.019648000000000110e+00
3.140686999999999784e+00
-2.635006999999999877e+00
-3.068547999999999831e+00
2.417772999999999950e+00
-2.452951999999999799e+00
-3.112762000000000029e+00
-3.334804000000000102e+00
-2.720202000000000009e+00
-3.300250000000000128e+00
2.443789999999999907e+00
-2.587930000000000064e+00
-2.784959000000000184e+00
-2.755087000000000064e+00
2.699234999999999829e+00
2.614508999999999972e+00
-2.786109999999999864e+00
-3.288572999999999968e+00
-3.739755000000000162e+00
2.618627000000000038e+00
2.598008000000000095e+00
-3.516192999999999902e+00
-3.369383000000000017e+00
-2.552423000000000108e+00
2.289493999999999918e+00
-3.107796000000000003e+00
-3.340863999999999834e+00
-2.520030999999999910e+00
-3.022314000000000167e+00
3.138561000000000156e+00
-2.541891000000000123e+00
-2.822080999999999840e+00
-2.891453999999999969e+00
-2.577733999999999970e+00
2.517980999999999803e+00
-2.968751999999999835e+00
-3.082367000000000079e+00
-2.862677999999999834e+00
-3.023171000000000053e+00
-2.504103000000000190e+00
-2.846817999999999849e+00
-3.268819000000000141e+00
-2.913870999999999878e+00
-2.806853999999999960e+00
-2.342296999999999851e+00
2.796075999999999784e+00
-3.314165000000000028e+00
-3.137579000000000118e+00
2.689213000000000076e+00
-2.341085000000000083e+00
-3.695724999999999927e+00
-3.289749000000000034e+00
-2.552874999999999783e+00
2.607750999999999930e+00
-3.536868999999999819e+00
-2.967969000000000079e+00
-2.523626000000000147e+00
-2.268048999999999982e+00
3.197410999999999781e+00
2.436720000000000219e+00
-2.883281999999999901e+00
-3.096497999999999973e+00
3.267781999999999965e+00
-2.873006000000000171e+00
-2.476926999999999879e+00
-3.289375000000000160e+00
-2.546505999999999936e+00
-2.968513000000000179e+00
2.776666000000000079e+00
-2.601760000000000073e+00
-3.202602000000000171e+00
-2.614316000000000084e+00
-2.797682000000000002e+00
-2.247542000000000151e+00
-3.523451000000000111e+00
2.576008999999999993e+00
-2.871315000000000062e+00
-2.916326999999999892e+00
-2.727322000000000024e+00
-3.584055000000000213e+00
-2.792603000000000169e+00
-2.964217000000000102e+00
3.136681999999999970e+00
-3.034759000000000206e+00
-2.705464000000000091e+00
-2.814331999999999834e+00
-2.441966999999999999e+00
2.981269000000000169e+00
-2.190395000000000092e+00
-3.184921999999999809e+00
-2.566797000000000217e+00
3.177449000000000190e+00
2.908968999999999916e+00
-2.804984999999999840e+00
-3.087152000000000118e+00
-2.740533999999999804e+00
-2.578202000000000105e+00
2.676070000000000171e+00
-2.579730000000000079e+00
-3.303012999999999977e+00
-2.639907000000000004e+00
3.771335000000000104e+00
2.869474999999999998e+00
-2.846674999999999844e+00
-2.743386999999999798e+00
-1.854549999999999921e+00
-2.708743000000000123e+00
2.264526000000000039e+00
-2.689919999999999867e+00
-2.670314999999999994e+00
-2.797724999999999795e+00
2.881536999999999793e+00
-2.993691999999999798e+00
-2.635742000000000029e+00
-2.596068999999999960e+00
-3.034146999999999927e+00
2.721776999999999891e+00
-2.655534999999999979e+00
-3.100439999999999863e+00
2.549040999999999890e+00
3.359936999999999951e+00
3.269331000000000209e+00
-2.899465000000000181e+00
-2.730754999999999821e+00
-2.867938000000000098e+00
3.218443000000000165e+00
2.892020000000000035e+00
2.725708000000000020e+00
-3.004430999999999852e+00
-2.900119000000000113e+00
-3.892694000000000099e+00
3.190224999999999866e+00
-3.127162000000000219e+00
-2.686259999999999870e+00
-2.208530000000000104e+00
-3.087587000000000081e+00
2.467414999999999914e+00
-3.007115000000000204e+00
-2.730121000000000020e+00
-2.976450999999999958e+00
2.868669999999999831e+00
-2.924917000000000211e+00
-2.829209999999999781e+00
-2.688126000000000015e+00
2.474937000000000165e+00
-2.574053000000000146e+00
-2.196184000000000136e+00
-2.836451999999999973e+00
-2.452790999999999944e+00
3.095334999999999948e+00
2.699359999999999982e+00
-2.868043000000000120e+00
-2.864672000000000107e+00
-2.315697000000000116e+00
3.140660000000000007e+00
-2.826119999999999965e+00
-2.839424000000000170e+00
-2.858867000000000047e+00
2.832342999999999833e+00
3.381813000000000180e+00
-2.144104000000000010e+00
-3.521335000000000104e+00
-2.953527999999999931e+00
-2.473068000000000044e+00
2.444380999999999915e+00
2.568891999999999953e+00
-3.042167000000000066e+00
-2.358985999999999805e+00
-2.746443000000000190e+00
-2.500506000000000117e+00
-2.925545000000000062e+00
-2.763001000000000040e+00
-2.456984999999999975e+00
2.674389999999999823e+00
-2.574466999999999839e+00
-2.456040999999999919e+00
-3.409101000000000159e+00
-2.558591999999999977e+00
3.076318000000000108e+00
2.955770999999999926e+00
-3.249989999999999934e+00
-2.845404999999999962e+00
2.898197999999999830e+00
-3.121802999999999884e+00
2.459881999999999902e+00
-3.076386999999999983e+00
-2.476447999999999983e+00
2.644687999999999928e+00
3.066462000000000021e+00
-2.292587000000000153e+00
-3.313666000000000000e+00
-2.817601999999999940e+00
2.961270999999999987e+00
2.832323999999999842e+00
2.186402000000000179e+00
-2.720769999999999911e+00
-2.306284999999999918e+00
2.883331999999999784e+00
3.036988000000000021e+00
-3.227758999999999823e+00
-3.431674000000000113e+00
2.788605000000000000e+00
-2.984585000000000043e+00
-2.642856999999999790e+00
-2.668721999999999817e+00
-3.462394000000000194e+00
2.677443999999999935e+00
3.663485000000000102e+00
-2.639107999999999787e+00
-3.001739999999999853e+00
-3.133589999999999876e+00
2.260863000000000067e+00
2.677643000000000217e+00
-2.338788999999999785e+00
-3.129887999999999781e+00
-2.691593999999999820e+00
2.553789000000000087e+00
3.056137000000000103e+00
2.329741999999999980e+00
-2.986403000000000141e+00
-2.628289000000000097e+00
2.838273000000000046e+00
-2.470324999999999882e+00
-2.404589000000000087e+00
-2.626900000000000013e+00
2.864396000000000164e+00
2.734939999999999927e+00
-2.707965999999999873e+00
-2.793493999999999922e+00
-2.338366000000000167e+00
2.364268000000000036e+00
3.066250000000000142e+00
-2.354420999999999875e+00
-2.663467999999999947e+00
-2.917964000000000002e+00
3.232054000000000205e+00
4.496792000000000122e+00
-2.530622999999999845e+00
-3.167479999999999851e+00
-2.550047000000000175e+00
3.155759999999999899e+00
-2.489386999999999794e+00
-2.499225000000000030e+00
-2.755816999999999961e+00
2.128058999999999923e+00
3.168298000000000059e+00
3.622128000000000014e+00
-2.551619000000000081e+00
-2.594889999999999919e+00
2.181525999999999854e+00
-2.975093999999999905e+00
2.297994000000000092e+00
-2.617793999999999954e+00
-3.027975999999999779e+00
2.997262999999999789e+00
2.503804000000000141e+00
2.989546999999999954e+00
-2.682726000000000166e+00
-2.181909999999999794e+00
-2.140963000000000171e+00
2.587219999999999853e+00
-2.336469000000000129e+00
-3.042743000000000198e+00
-2.240114000000000161e+00
2.881886000000000170e+00
3.782284999999999897e+00
-2.426397999999999833e+00
-2.937952000000000119e+00
-2.962454000000000143e+00
3.225362000000000062e+00
2.533840000000000092e+00
2.529151999999999845e+00
-2.850855000000000139e+00
-2.643346999999999891e+00
2.941040000000000099e+00
3.570005000000000095e+00
-2.915522000000000169e+00
-2.793674000000000213e+00
3.079933000000000032e+00
2.998432000000000208e+00
2.643975999999999882e+00
-2.824774999999999814e+00
-2.784219999999999917e+00
2.654171999999999976e+00
3.333826000000000178e+00
-2.951833000000000151e+00
-2.946060000000000123e+00
2.456637999999999877e+00
2.648073000000000121e+00
-3.306499000000000077e+00
-2.677395000000000191e+00
-3.182160999999999795e+00
2.109596999999999944e+00
3.228756000000000181e+00
3.272368999999999861e+00
-2.433298000000000183e+00
-2.412485000000000213e+00
-2.524046999999999930e+00
2.972774999999999945e+00
2.296682999999999808e+00
-2.661073000000000022e+00
-2.685456999999999983e+00
2.419211999999999918e+00
3.320380999999999805e+00
3.264911000000000119e+00
-2.564445000000000086e+00
-3.413244000000000167e+00
2.946255999999999986e+00
2.876249000000000056e+00
2.778399999999999981e+00
-2.715421000000000085e+00
-2.664502000000000148e+00
3.414140999999999870e+00
3.118821000000000065e+00
-2.523642999999999859e+00
-2.568891999999999953e+00
-1.962109000000000103e+00
2.523662999999999990e+00
-2.972579000000000082e+00
-2.630313000000000123e+00
-3.235999000000000070e+00
-2.306321000000000065e+00
3.112651000000000057e+00
3.040757999999999850e+00
-2.834438000000000013e+00
3.047162000000000148e+00
2.604801999999999840e+00
2.796768000000000143e+00
2.770191000000000070e+00
-2.723765999999999909e+00
-2.713032000000000110e+00
2.610164999999999846e+00
3.543231000000000019e+00
2.703329000000000093e+00
-2.737846999999999920e+00
2.282662999999999887e+00
3.413208000000000020e+00
2.872301000000000215e+00
2.578393000000000157e+00
-2.843055000000000110e+00
3.232927000000000106e+00
3.534263000000000154e+00
3.202856999999999843e+00
-2.701848000000000027e+00
-2.551184000000000118e+00
-2.297022999999999815e+00
2.418664999999999843e+00
2.721334999999999837e+00
-2.516639000000000070e+00
-3.347888000000000197e+00
-2.349594000000000182e+00
3.492948999999999860e+00
-2.483941999999999872e+00
-2.607111999999999874e+00
2.276479000000000141e+00
2.820107000000000141e+00
2.629881000000000135e+00
-2.400107999999999908e+00
-2.548922000000000132e+00
-2.872739000000000154e+00
2.763199999999999878e+00
3.360501999999999878e+00
2.702137000000000011e+00
-3.121862999999999833e+00
-2.406582999999999917e+00
2.673322000000000198e+00
2.438747999999999916e+00
-2.383309999999999818e+00
-2.900307000000000190e+00
2.315571999999999964e+00
3.422538999999999998e+00
2.915810000000000013e+00
-3.439089000000000063e+00
-2.933257999999999921e+00
-2.800673000000000190e+00
2.960007000000000055e+00
2.955131000000000174e+00
-2.839058000000000082e+00
-3.472599999999999909e+00
2.316266000000000158e+00
3.380006999999999984e+00
-2.367586999999999886e+00
-3.166383000000000170e+00
-2.120451000000000086e+00
2.824733999999999856e+00
2.994218000000000046e+00
2.507575000000000109e+00
-2.904885999999999857e+00
-2.895335999999999910e+00
2.577615999999999907e+00
3.127597000000000182e+00
-2.987969999999999793e+00
-2.913005000000000067e+00
2.660255999999999954e+00
3.182643000000000111e+00
2.648410999999999849e+00
-2.310741000000000156e+00
-3.841890999999999945e+00
2.728280999999999956e+00
3.144741999999999926e+00
3.330668000000000184e+00
-2.480326999999999948e+00
-3.085459000000000174e+00
-2.932336999999999971e+00
3.301315999999999917e+00
2.902543999999999791e+00
-3.130100999999999800e+00
-3.411491999999999969e+00
2.759812999999999850e+00
3.468062000000000200e+00
2.660325999999999969e+00
-3.127708999999999850e+00
-2.104563999999999879e+00
2.557863000000000220e+00
-2.864361999999999853e+00
-3.570370000000000044e+00
-3.831335999999999853e+00
-3.088582000000000161e+00
1.969486000000000070e+00
-2.810198000000000196e+00
-3.470632999999999857e+00
-2.726180999999999965e+00
-2.446264999999999912e+00
3.039536000000000016e+00
2.453559999999999963e+00
-2.879350000000000076e+00
-3.047667999999999822e+00
2.182001000000000079e+00
2.887075999999999976e+00
2.968283000000000005e+00
-2.530343999999999927e+00
-2.458571000000000062e+00
2.834153000000000144e+00
3.357413000000000203e+00
2.605674000000000046e+00
-3.040516000000000219e+00
-3.456812000000000218e+00
2.157348999999999961e+00
2.692803000000000058e+00
2.084144000000000219e+00
-2.864879999999999871e+00
-2.591469000000000023e+00
2.930639999999999912e+00
2.935340000000000060e+00
-3.440901000000000209e+00
-2.981132999999999811e+00
-2.996513999999999900e+00
2.571203000000000127e+00
-2.720432999999999879e+00
-2.557214999999999794e+00
-2.957723000000000102e+00
2.237042000000000197e+00
3.515343999999999802e+00
2.935554999999999914e+00
-3.096366000000000174e+00
-3.232539000000000051e+00
2.303237000000000201e+00
2.787066999999999961e+00
-2.774237999999999982e+00
-2.770589999999999886e+00
-3.073115000000000041e+00
2.708883999999999848e+00
3.185799999999999965e+00
2.811322999999999794e+00
-2.932554999999999801e+00
-3.063220999999999972e+00
2.624617000000000200e+00
3.568487999999999882e+00
2.371881999999999824e+00
-2.544242999999999810e+00
2.591636999999999968e+00
3.142103000000000090e+00
3.048338000000000214e+00
-2.918203000000000102e+00
-2.885717000000000088e+00
2.731409999999999894e+00
3.180010999999999921e+00
2.604241000000000028e+00
2.708508999999999833e+00
2.408288000000000206e+00
3.099016000000000215e+00
3.633652000000000104e+00
2.996001999999999832e+00
-2.763349999999999973e+00
3.339484000000000119e+00
3.217732999999999954e+00
3.003044000000000047e+00
-2.657769000000000048e+00
-2.721083000000000141e+00
2.871191000000000049e+00
2.918264999999999887e+00
3.476684999999999803e+00
2.494336999999999804e+00
-3.448611999999999789e+00
-3.253423000000000176e+00
2.886257000000000073e+00
2.767317999999999945e+00
-2.688168999999999809e+00
-4.473519999999999719e+00
3.260419999999999874e+00
2.906568000000000040e+00
2.775244999999999962e+00
-2.865568000000000115e+00
-2.712546999999999819e+00
3.033650000000000180e+00
3.515120000000000022e+00
-2.679937999999999931e+00
-3.006889999999999841e+00
2.744368999999999836e+00
3.200600999999999807e+00
3.680095999999999812e+00
3.293019999999999836e+00
3.047155000000000058e+00
-3.226824999999999832e+00
3.538705000000000211e+00
3.930311999999999806e+00
-2.877368999999999843e+00
-2.341508999999999840e+00
2.835986000000000118e+00
2.756273000000000195e+00
3.257601999999999887e+00
3.166500999999999788e+00
-2.906092999999999815e+00
-3.246239000000000097e+00
3.066466000000000136e+00
2.533205999999999847e+00
-2.500373000000000179e+00
-3.512612999999999985e+00
3.198341999999999796e+00
3.005811000000000011e+00
2.889031999999999822e+00
-3.223923000000000094e+00
3.691673000000000204e+00
2.987652000000000196e+00
2.422903999999999947e+00
2.476245000000000029e+00
-3.233319999999999972e+00
2.784079000000000192e+00
3.461853000000000069e+00
3.010934999999999917e+00
3.245467999999999797e+00
2.609637000000000207e+00
-3.109557999999999822e+00
2.894922999999999913e+00
2.781937000000000104e+00
-2.986241999999999841e+00
-2.327485999999999944e+00
2.994180000000000064e+00
3.773353000000000179e+00
2.934804000000000190e+00
2.824291999999999803e+00
3.530073999999999934e+00
-3.406610000000000138e+00
3.144632999999999790e+00
2.377104000000000106e+00
-2.789044000000000079e+00
2.611275000000000013e+00
3.437165999999999944e+00
3.232070000000000221e+00
2.379983999999999877e+00
-3.542720000000000091e+00
2.879995000000000083e+00
3.357311999999999852e+00
3.137119999999999909e+00
2.641967999999999872e+00
-3.110425000000000217e+00
2.815214999999999801e+00
3.954660000000000064e+00
3.207752000000000159e+00
3.880288999999999877e+00
2.560964999999999936e+00
-3.245047000000000015e+00
3.653143000000000029e+00
3.402413999999999827e+00
-2.619733000000000089e+00
2.334817999999999838e+00
3.358385000000000176e+00
3.165147999999999850e+00
3.069338000000000122e+00
3.052023000000000152e+00
2.697715000000000085e+00
3.673280999999999796e+00
3.643839999999999968e+00
2.405180999999999791e+00
-2.926248000000000182e+00
2.325076000000000143e+00
3.072961999999999971e+00
3.118377000000000177e+00
2.679154000000000035e+00
-2.798280000000000101e+00
2.668600000000000083e+00
3.298505000000000020e+00
2.847993000000000219e+00
3.001081000000000110e+00
-2.687399000000000093e+00
2.855878000000000139e+00
3.403999999999999915e+00
2.750856999999999886e+00
3.805194000000000187e+00
2.604964999999999975e+00
-2.953619000000000216e+00
3.845200999999999869e+00
2.757601999999999887e+00
2.658980000000000121e+00
2.545062000000000157e+00
2.865439999999999987e+00
3.347490000000000077e+00
3.447360000000000202e+00
-2.685592999999999897e+00
-2.778182000000000151e+00
3.025981999999999950e+00
3.055800000000000072e+00
2.882330000000000059e+00
-3.379538999999999849e+00
2.549999999999999822e+00
2.918022999999999811e+00
2.488404000000000060e+00
3.386981000000000019e+00
2.674986000000000086e+00
2.591241000000000128e+00
2.925759999999999916e+00
3.053132000000000179e+00
3.833238999999999841e+00
-2.927923999999999971e+00
2.409638000000000169e+00
2.972789000000000126e+00
3.011296000000000195e+00
2.910484999999999989e+00
3.174692999999999987e+00
2.748384999999999856e+00
3.205982999999999805e+00
2.890264000000000166e+00
4.091657999999999795e+00
-2.354957999999999885e+00
3.039737000000000133e+00
2.967470000000000052e+00
4.170319000000000109e+00
-2.685757999999999868e+00
2.302334000000000103e+00
2.978066999999999798e+00
3.457059999999999800e+00
3.821899999999999853e+00
-2.885736000000000079e+00
2.728253000000000039e+00
3.215327999999999964e+00
2.883720999999999979e+00
3.950918999999999848e+00
-2.303561000000000192e+00
2.762748000000000204e+00
2.735816999999999943e+00
2.366884000000000210e+00
4.000511999999999624e+00
-2.971496000000000137e+00
3.062888000000000055e+00
3.793207000000000217e+00
2.930546000000000095e+00
-2.673681999999999892e+00
2.869552999999999798e+00
3.126335999999999782e+00
2.966705999999999843e+00
-2.554178999999999977e+00
3.337880000000000180e+00
2.321457000000000104e+00
2.734348999999999918e+00
3.141647999999999996e+00
3.427944000000000102e+00
2.425826999999999956e+00
2.526571999999999818e+00
2.733858000000000121e+00
-2.505997999999999948e+00
3.054108999999999963e+00
-2.864168999999999965e+00
2.579381000000000146e+00
2.729785000000000128e+00
2.739644000000000190e+00
2.963112000000000190e+00
-2.295771999999999924e+00
2.884774999999999867e+00
3.132794000000000079e+00
2.177853999999999957e+00
3.324470999999999954e+00
2.783812999999999871e+00
3.292257000000000211e+00
3.235555999999999877e+00
3.642943999999999960e+00
2.257645000000000124e+00
2.778760999999999814e+00
3.312581000000000220e+00
2.818249999999999922e+00
-2.402130000000000098e+00
3.227139000000000202e+00
-2.746586999999999890e+00
-3.281245000000000189e+00
3.504379999999999828e+00
3.266054000000000013e+00
-2.908453000000000177e+00
-2.398683999999999816e+00
2.600550000000000139e+00
2.688846999999999987e+00
2.564343000000000039e+00
-3.213712000000000124e+00
2.887885999999999953e+00
2.847579999999999778e+00
2.256585999999999981e+00
-2.801738999999999979e+00
-2.766135999999999928e+00
-3.110488000000000142e+00
2.793210999999999888e+00
-2.311892999999999976e+00
-3.144846999999999948e+00
-2.749931999999999821e+00
2.418451999999999824e+00
2.785728000000000204e+00
3.112566000000000166e+00
-2.864907999999999788e+00
2.794643999999999906e+00
3.398165999999999798e+00
2.211415000000000131e+00
-2.911585999999999785e+00
2.910702000000000123e+00
2.330830999999999875e+00
-3.517145999999999884e+00
-2.121783000000000197e+00
3.014985999999999944e+00
-3.169560000000000155e+00
2.772961000000000009e+00
3.060029999999999806e+00
2.669045000000000112e+00
3.372787000000000202e+00
-2.548499000000000070e+00
-3.047617999999999938e+00
2.924021000000000203e+00
2.781203000000000092e+00
-2.992423000000000055e+00
2.428304999999999936e+00
-3.028913000000000189e+00
2.789664999999999839e+00
-2.709827000000000208e+00
-2.850966999999999807e+00
-2.680684999999999985e+00
-2.903979999999999784e+00
-2.910619000000000067e+00
-2.589920000000000222e+00
-2.861701000000000050e+00
-2.259079999999999977e+00
-2.928755000000000219e+00
-1.964223999999999970e+00
-3.844221999999999806e+00
2.693448000000000064e+00
-2.914343999999999824e+00
2.413548000000000027e+00
2.544402999999999970e+00
3.169789999999999885e+00
-2.333793000000000006e+00
2.650182000000000038e+00
3.273855000000000182e+00
-3.162478000000000122e+00
-3.069158999999999970e+00
2.362908000000000008e+00
2.368637000000000103e+00
2.663727000000000178e+00
2.579023999999999983e+00
-2.718015999999999988e+00
2.768451000000000217e+00
-3.295573000000000086e+00
2.957243000000000066e+00
-2.825129000000000001e+00
-2.810772000000000048e+00
-2.721064999999999845e+00
-3.080242000000000147e+00
-2.997097000000000122e+00
-3.133281999999999901e+00
-2.937133000000000216e+00
-2.132794000000000079e+00
-3.146974999999999856e+00
2.636804999999999843e+00
-3.013974000000000153e+00
2.500640999999999892e+00
-2.931964999999999932e+00
2.415630999999999862e+00
2.719520999999999855e+00
2.739517999999999898e+00
-2.532985000000000042e+00
-3.135644999999999794e+00
3.553360000000000074e+00
-2.825985999999999887e+00
-3.323237000000000219e+00
2.383405000000000218e+00
2.826982999999999802e+00
3.326906999999999837e+00
-3.778328000000000131e+00
-2.820761000000000074e+00
2.774611999999999856e+00
-3.324831999999999788e+00
3.120908000000000015e+00
-2.862617000000000189e+00
2.673335999999999935e+00
2.913558000000000092e+00
-3.282024999999999970e+00
2.497297000000000100e+00
-2.875614000000000114e+00
2.923086000000000073e+00
2.919205999999999968e+00
-3.319722000000000062e+00
2.688422999999999785e+00
-3.255119999999999791e+00
2.514005000000000045e+00
-2.788632999999999917e+00
2.839409999999999989e+00
-3.055630999999999986e+00
-3.531740999999999797e+00
2.346477999999999842e+00
-3.132693999999999868e+00
2.720146999999999871e+00
-3.229484999999999939e+00
-2.959267000000000092e+00
-2.462127999999999872e+00
2.518162999999999929e+00
-2.095577000000000023e+00
-2.648378000000000121e+00
-3.079149000000000136e+00
2.825199000000000016e+00
3.336358999999999853e+00
2.516563999999999801e+00
-2.895068000000000197e+00
2.700326000000000004e+00
-2.594399999999999817e+00
2.950127000000000166e+00
2.565287999999999791e+00
-2.822626000000000079e+00
3.132470999999999783e+00
2.656423999999999896e+00
-2.673248000000000069e+00
-2.608385999999999871e+00
2.784076999999999913e+00
2.628649999999999931e+00
2.736937000000000175e+00
3.103491000000000000e+00
-3.821260000000000101e+00
-3.198287000000000102e+00
2.390989999999999949e+00
-3.043843999999999994e+00
2.791427000000000103e+00
3.190268000000000104e+00
-2.734303999999999846e+00
2.609519999999999840e+00
-2.496494999999999909e+00
-2.371379000000000126e+00
-3.062380999999999798e+00
-3.083673999999999804e+00
2.343083000000000027e+00
2.970419000000000143e+00
-2.284562000000000204e+00
-3.143758000000000052e+00
3.091531999999999947e+00
-3.179339999999999833e+00
3.202214000000000116e+00
-2.094285999999999870e+00
-3.775762999999999980e+00
3.126983000000000068e+00
2.703275000000000095e+00
-2.916115000000000013e+00
-2.915290999999999855e+00
3.036953000000000014e+00
3.176257999999999804e+00
-2.818999999999999950e+00
2.884590000000000209e+00
-2.536305000000000032e+00
-3.406476000000000059e+00
2.874344999999999928e+00
3.224317000000000100e+00
2.631918000000000202e+00
2.373079999999999856e+00
2.701213000000000086e+00
2.953568999999999889e+00
3.262909000000000059e+00
2.896812999999999860e+00
-2.820971000000000117e+00
3.036888999999999950e+00
2.839520999999999962e+00
3.175425999999999860e+00
-3.022135000000000016e+00
-2.452582000000000040e+00
3.685490000000000155e+00
-2.734126999999999974e+00
2.857867999999999853e+00
2.151208000000000009e+00
-3.353343000000000185e+00
3.180464000000000180e+00
2.886915999999999816e+00
-2.969568999999999903e+00
-3.320269000000000137e+00
3.723501999999999867e+00
3.009653999999999829e+00
-3.036758999999999986e+00
3.088797000000000015e+00
-2.815585000000000004e+00
-3.134532999999999792e+00
2.355112999999999790e+00
-2.899338999999999889e+00
-2.944532999999999845e+00
2.537726000000000148e+00
3.008253999999999984e+00
2.420501999999999931e+00
3.072871000000000130e+00
2.168617999999999935e+00
-2.730945999999999874e+00
2.586644000000000165e+00
2.931035000000000057e+00
2.728657999999999806e+00
-2.532236999999999849e+00
-3.037345000000000184e+00
3.188168000000000113e+00
2.546457000000000193e+00
3.670564999999999856e+00
-2.312632999999999939e+00
-2.965025999999999939e+00
2.834677000000000113e+00
3.225007999999999875e+00
-2.684641000000000055e+00
2.694275000000000198e+00
3.155921000000000198e+00
3.448926000000000158e+00
-2.880329000000000139e+00
-2.242166000000000103e+00
2.597935999999999801e+00
-2.630475000000000119e+00
2.758001000000000147e+00
3.698198999999999792e+00
-2.927140000000000075e+00
2.833448999999999884e+00
3.207415000000000127e+00
3.190713000000000132e+00
3.270821000000000200e+00
2.329972999999999850e+00
-2.915945999999999927e+00
2.920837000000000128e+00
2.762220999999999815e+00
3.545224000000000153e+00
-2.489154000000000089e+00
3.623844000000000065e+00
3.514959999999999862e+00
2.502041000000000182e+00
3.560667000000000026e+00
2.847693000000000030e+00
2.758220999999999812e+00
2.951937000000000033e+00
3.493476999999999943e+00
2.870668000000000220e+00
2.855684999999999807e+00
3.956503000000000103e+00
3.466969999999999885e+00
-2.405558999999999781e+00
3.027454999999999785e+00
2.832575999999999983e+00
2.518180999999999781e+00
3.096219000000000054e+00
3.399522999999999850e+00
-2.971731999999999818e+00
-2.925320999999999838e+00
3.908621999999999819e+00
2.552303000000000210e+00
-2.900211000000000094e+00
2.562342000000000120e+00
-3.022152999999999867e+00
2.955915000000000070e+00
2.979928999999999828e+00
2.865617999999999999e+00
-2.815633000000000052e+00
3.322140999999999789e+00
3.644747999999999877e+00
2.614364000000000132e+00
2.431738999999999873e+00
-2.973031999999999897e+00
3.215586000000000055e+00
2.786382999999999832e+00
-2.688797000000000104e+00
-2.427690000000000126e+00
-3.061904999999999877e+00
3.767367000000000132e+00
2.590754000000000001e+00
2.490988000000000202e+00
-2.182239000000000040e+00
-3.369282000000000110e+00
2.910139000000000031e+00
2.699212000000000167e+00
3.419201000000000157e+00
-2.689435000000000020e+00
-3.217117000000000004e+00
3.970979999999999954e+00
2.896923999999999833e+00
2.994908000000000126e+00
-2.367382000000000097e+00
3.793123000000000022e+00
2.627606000000000108e+00
2.903480000000000061e+00
-2.778189999999999937e+00
2.823926000000000158e+00
3.598857999999999890e+00
2.502111000000000196e+00
2.713303999999999938e+00
-2.139803000000000122e+00
3.050729000000000024e+00
-3.215158000000000182e+00
2.843157999999999852e+00
-2.921771000000000118e+00
-2.448545000000000194e+00
-3.311939000000000188e+00
3.565331000000000028e+00
2.210926000000000169e+00
2.269750000000000156e+00
-2.786506000000000149e+00
-3.415471999999999841e+00
-2.476440000000000197e+00
2.047394000000000158e+00
-2.548363000000000156e+00
-2.728019000000000194e+00
-2.827074999999999783e+00
3.397615000000000052e+00
2.624937000000000076e+00
2.530552999999999830e+00
-2.761607999999999841e+00
3.539849999999999941e+00
2.994619999999999838e+00
3.095755000000000035e+00
-2.768877999999999950e+00
3.054266000000000147e+00
3.739119000000000081e+00
2.869358000000000075e+00
3.000125999999999848e+00
2.451197000000000070e+00
2.875558999999999976e+00
2.831373000000000140e+00
3.281557999999999975e+00
-2.819059999999999899e+00
-2.200187999999999811e+00
-3.319551000000000140e+00
3.337504000000000026e+00
-2.564459999999999962e+00
2.742817000000000061e+00
-2.769362999999999797e+00
3.264784999999999826e+00
2.788437000000000054e+00
3.251954000000000011e+00
2.955429000000000084e+00
-2.869172999999999973e+00
2.745130000000000070e+00
3.803732999999999809e+00
3.128481999999999985e+00
2.361108000000000207e+00
2.743787000000000198e+00
3.413248999999999977e+00
3.123895000000000088e+00
-2.686414000000000080e+00
-3.119174000000000113e+00
3.309013999999999900e+00
3.632709999999999884e+00
2.852956999999999965e+00
3.061977999999999867e+00
-2.170936000000000199e+00
3.153966000000000047e+00
2.878749000000000002e+00
3.117849999999999788e+00
2.976675000000000182e+00
-2.471417000000000197e+00
4.036153999999999797e+00
4.435103999999999935e+00
2.905937999999999910e+00
-2.553207000000000004e+00
-2.430613000000000135e+00
2.838499999999999801e+00
3.134230000000000071e+00
2.996156000000000041e+00
-2.497614000000000001e+00
-2.794023999999999841e+00
2.997412999999999883e+00
3.853828000000000031e+00
2.752305999999999919e+00
2.391840999999999884e+00
2.718585000000000029e+00
3.465495000000000214e+00
3.898543000000000092e+00
2.699327999999999950e+00
-1.933329999999999993e+00
3.773874000000000173e+00
3.442331999999999947e+00
2.919591000000000047e+00
3.157124000000000041e+00
-2.154723999999999862e+00
-2.427525000000000155e+00
2.921192000000000011e+00
3.239748000000000072e+00
-3.425291000000000086e+00
-2.526876999999999818e+00
4.046363999999999628e+00
3.352362999999999982e+00
2.776642999999999972e+00
2.616486000000000089e+00
2.848259000000000096e+00
3.008220000000000116e+00
3.694020000000000081e+00
2.844272000000000133e+00
-2.277222000000000079e+00
-3.038095000000000212e+00
3.976500000000000146e+00
3.473882000000000136e+00
3.000528999999999780e+00
-2.577855000000000008e+00
-3.796196999999999822e+00
2.925501000000000129e+00
3.298363000000000156e+00
2.965116000000000085e+00
-2.388377999999999890e+00
3.485958000000000112e+00
4.216655000000000264e+00
2.665472999999999981e+00
2.575610000000000177e+00
2.519317000000000029e+00
-3.179205000000000059e+00
2.457244000000000206e+00
3.257603000000000026e+00
-2.806897999999999893e+00
-2.290958999999999968e+00
3.591918999999999862e+00
3.494762999999999842e+00
2.787056999999999896e+00
-2.981739000000000139e+00
-2.271831000000000156e+00
-2.629173999999999900e+00
3.293810999999999822e+00
3.183143999999999973e+00
-1.885640999999999901e+00
-2.967732999999999954e+00
3.307746999999999993e+00
3.089338999999999835e+00
2.824574000000000140e+00
-2.605668999999999791e+00
2.999549000000000021e+00
2.615639999999999965e+00
4.196746000000000087e+00
-2.977414000000000005e+00
-2.502123000000000097e+00
-2.692836999999999925e+00
3.040258000000000127e+00
-2.971982999999999819e+00
2.943238000000000021e+00
-2.574990000000000112e+00
-3.387713000000000196e+00
-2.376694999999999780e+00
-2.578011000000000053e+00
-3.192232000000000181e+00
-2.807118000000000002e+00
2.787644999999999929e+00
2.859834000000000209e+00
-2.963600000000000012e+00
2.684053000000000022e+00
-2.440192000000000139e+00
2.372888999999999804e+00
3.355472999999999928e+00
-3.340997999999999912e+00
-2.576674999999999827e+00
-3.142262999999999806e+00
3.219060999999999950e+00
-2.820399999999999796e+00
3.189913999999999916e+00
-2.477739000000000136e+00
3.111984000000000083e+00
2.711387999999999909e+00
3.444786000000000126e+00
-3.005024999999999835e+00
2.199765999999999888e+00
-2.585134000000000043e+00
3.183234000000000119e+00
2.931616000000000000e+00
3.021332000000000129e+00
-2.397820999999999980e+00
-2.571588000000000207e+00
3.120541999999999927e+00
3.770325999999999844e+00
-3.535601999999999911e+00
-2.675073999999999952e+00
-2.497691000000000106e+00
-2.483318999999999832e+00
2.765521999999999814e+00
2.429600999999999900e+00
-2.798563000000000134e+00
2.339999999999999858e+00
-2.657214999999999883e+00
3.029119999999999813e+00
-2.354687000000000197e+00
-2.901565000000000172e+00
2.758414999999999839e+00
2.666593000000000213e+00
-2.377683000000000213e+00
-2.743291999999999842e+00
2.618870999999999949e+00
2.620763000000000176e+00
3.346702000000000066e+00
-3.104420000000000179e+00
-2.411017999999999883e+00
2.619594999999999896e+00
2.744331999999999994e+00
2.987619000000000025e+00
-2.795414000000000065e+00
-2.797721999999999820e+00
2.739160000000000039e+00
3.113970999999999822e+00
3.242271000000000125e+00
2.658485999999999905e+00
-2.966543000000000152e+00
3.242449000000000137e+00
3.306834999999999969e+00
3.287850000000000161e+00
2.658405999999999825e+00
-2.909928999999999988e+00
2.797388000000000208e+00
2.970736000000000043e+00
-2.708248000000000211e+00
-2.413361999999999785e+00
-3.163562000000000207e+00
2.724928999999999935e+00
2.761902000000000079e+00
3.113322000000000145e+00
-2.638901999999999859e+00
-2.639637000000000011e+00
2.845866000000000007e+00
-2.841988000000000181e+00
-3.087699000000000193e+00
-2.919046999999999947e+00
-2.262529999999999930e+00
2.899494999999999933e+00
3.196098000000000106e+00
-2.550247999999999848e+00
-3.193569000000000102e+00
2.460882999999999932e+00
2.670669000000000182e+00
-3.016516999999999893e+00
2.771596999999999866e+00
-2.863306000000000129e+00
-2.791476999999999986e+00
2.639438000000000173e+00
2.638117999999999963e+00
-3.158255000000000035e+00
2.747719000000000023e+00
2.918738999999999972e+00
3.061411999999999800e+00
2.787214000000000080e+00
-3.628423999999999872e+00
-3.095180000000000042e+00
-2.213003000000000053e+00
-2.678150000000000031e+00
-2.774786000000000197e+00
-3.071218000000000004e+00
2.415919000000000150e+00
2.583403999999999812e+00
-2.570969999999999978e+00
-3.169453999999999994e+00
-3.361725999999999992e+00
-2.579902999999999835e+00
2.983620000000000161e+00
-2.923528999999999822e+00
-2.751675999999999789e+00
-2.697725999999999846e+00
3.167800000000000171e+00
2.433514000000000177e+00
2.411151999999999962e+00
2.768495999999999846e+00
-3.329229000000000216e+00
2.414740999999999804e+00
2.647050999999999821e+00
2.592874999999999819e+00
-3.042497000000000007e+00
-2.525916000000000050e+00
3.088709999999999845e+00
-2.816425000000000178e+00
-2.974326000000000025e+00
-3.003229000000000148e+00
-3.084115999999999858e+00
-2.913882000000000083e+00
2.757032000000000149e+00
-2.934541999999999984e+00
-2.978483000000000214e+00
-2.999706999999999901e+00
3.023455999999999921e+00
-2.505186000000000135e+00
-3.734453999999999940e+00
-3.572423999999999822e+00
-2.261515000000000164e+00
-2.826617999999999853e+00
3.196041999999999828e+00
-3.019734000000000140e+00
-3.076313999999999993e+00
2.963970000000000216e+00
3.060776999999999859e+00
-2.647664999999999935e+00
-3.459112999999999882e+00
-3.429729000000000028e+00
2.742963000000000040e+00
2.889946999999999822e+00
-2.723428000000000182e+00
-2.860555999999999877e+00
-2.720349999999999824e+00
2.754535999999999873e+00
-2.600598000000000187e+00
-3.373396000000000061e+00
3.253303999999999974e+00
-3.555073999999999845e+00
-2.553780000000000161e+00
2.822122999999999937e+00
-2.870906000000000180e+00
-3.067934999999999857e+00
-2.400481000000000087e+00
-2.532291999999999987e+00
-2.403824000000000183e+00
-3.717509999999999870e+00
-3.206001999999999796e+00
-2.443907999999999969e+00
-2.855906000000000056e+00
3.078479999999999883e+00
-2.811949999999999950e+00
-2.242399999999999949e+00
3.075403999999999805e+00
3.352986000000000022e+00
-2.844345999999999819e+00
-3.599800999999999807e+00
-2.444357999999999809e+00
3.053027999999999853e+00
2.746445000000000025e+00
-2.904358000000000217e+00
-2.525821999999999790e+00
-2.759581999999999979e+00
2.683104000000000156e+00
3.093510000000000204e+00
-3.411446999999999896e+00
-3.256546000000000163e+00
-2.538031000000000148e+00
-2.400771999999999906e+00
3.043911000000000033e+00
-2.806945999999999941e+00
-2.788323000000000107e+00
-2.558294000000000068e+00
-3.122527999999999970e+00
-2.240755000000000052e+00
-3.477590000000000181e+00
-2.591260000000000119e+00
-3.327010000000000023e+00
-2.974307000000000034e+00
-2.546720999999999790e+00
-2.825902000000000136e+00
-2.369768999999999792e+00
3.078710000000000058e+00
3.196591000000000182e+00
-2.755897000000000041e+00
-3.717760999999999871e+00
-2.874899999999999789e+00
-2.533090000000000064e+00
-2.775316999999999812e+00
-3.239565999999999946e+00
-3.216251999999999889e+00
-2.969907000000000075e+00
2.958727000000000107e+00
-1.980464999999999920e+00
-3.260902000000000189e+00
3.274246999999999908e+00
2.618412000000000184e+00
2.563676000000000066e+00
-2.609684000000000115e+00
-2.874423000000000172e+00
-2.687660000000000160e+00
-3.016306000000000154e+00
2.763920999999999850e+00
-2.346108000000000082e+00
-3.358070999999999806e+00
-2.425702999999999943e+00
-3.079645000000000188e+00
-3.051743999999999790e+00
-2.577281999999999851e+00
-3.447995000000000143e+00
-2.367871000000000059e+00
2.919176000000000215e+00
2.962619000000000113e+00
2.909810999999999925e+00
-3.725038000000000071e+00
-2.410495000000000054e+00
-2.386413999999999813e+00
-3.079137999999999931e+00
-2.984979000000000049e+00
-2.853317000000000103e+00
-2.894498000000000015e+00
-2.556915000000000049e+00
-2.839052999999999827e+00
3.470026999999999973e+00
2.953994999999999926e+00
-2.204740000000000144e+00
-2.703476000000000212e+00
-3.126154000000000099e+00
-2.986968000000000067e+00
2.221226999999999840e+00
3.108802999999999983e+00
2.637535000000000185e+00
2.175187000000000204e+00
-3.192579999999999973e+00
2.534764000000000017e+00
2.435998000000000108e+00
-3.133688999999999947e+00
-3.347796999999999912e+00
-3.223958000000000101e+00
2.435004999999999864e+00
3.300165999999999933e+00
2.931484999999999896e+00
2.829327999999999843e+00
-3.106837000000000071e+00
-2.737175000000000136e+00
-2.601059999999999928e+00
-2.772981000000000140e+00
-2.558829999999999938e+00
-2.454871999999999943e+00
-2.990155000000000118e+00
-2.783529000000000142e+00
-2.369247000000000103e+00
3.868447999999999887e+00
2.888946999999999932e+00
-2.446407000000000220e+00
-2.993727999999999945e+00
-3.482323000000000057e+00
-3.379551000000000194e+00
-2.702494000000000174e+00
3.264750999999999959e+00
2.608664999999999790e+00
-2.782865999999999840e+00
3.541993000000000169e+00
-2.750274000000000107e+00
-2.889358000000000093e+00
-3.072839000000000098e+00
-3.693223999999999840e+00
-3.065614000000000061e+00
2.652862999999999971e+00
3.532579999999999831e+00
2.729108999999999785e+00
2.892017000000000060e+00
-2.799182000000000059e+00
3.267977999999999827e+00
2.569258000000000042e+00
-2.678059999999999885e+00
2.670739999999999892e+00
-2.270624999999999893e+00
-3.026510000000000034e+00
3.092868000000000173e+00
-2.165807000000000038e+00
3.026504000000000083e+00
-2.623460000000000125e+00
2.574027000000000065e+00
-2.921470999999999929e+00
-3.262068000000000190e+00
-3.313509999999999955e+00
-2.366359000000000101e+00
3.133553000000000033e+00
2.712086000000000219e+00
-2.693823000000000079e+00
-3.178544000000000036e+00
2.637162000000000006e+00
2.958365999999999829e+00
-3.050993000000000066e+00
-3.904367000000000143e+00
-2.570637000000000061e+00
3.033878000000000075e+00
3.387666999999999984e+00
-2.319017000000000106e+00
2.993494000000000099e+00
-2.414254999999999818e+00
-2.641713000000000200e+00
3.091123000000000065e+00
-3.048614999999999853e+00
2.515800000000000036e+00
-2.669296999999999809e+00
3.439972000000000030e+00
2.689888999999999974e+00
2.337228999999999779e+00
-3.128136000000000028e+00
-2.564334999999999809e+00
3.201233999999999913e+00
3.462181000000000175e+00
-3.083260999999999807e+00
-3.266945999999999906e+00
2.837203999999999837e+00
-3.712273999999999852e+00
2.754690000000000083e+00
-2.907356000000000051e+00
-2.817384000000000110e+00
2.780762000000000178e+00
-3.748390000000000111e+00
-2.792927999999999855e+00
-2.623416999999999888e+00
-1.901682000000000095e+00
3.061570999999999820e+00
3.840538000000000007e+00
2.253420999999999896e+00
-2.759850999999999832e+00
-1.909246999999999916e+00
-2.984137000000000040e+00
2.652128999999999959e+00
-2.702942999999999873e+00
-2.797067999999999888e+00
-2.188658999999999910e+00
3.379205999999999932e+00
-2.637798000000000087e+00
2.398331999999999908e+00
-3.244839999999999947e+00
-2.151165999999999912e+00
2.707015999999999867e+00
3.131587999999999816e+00
-3.234338999999999853e+00
-4.075345999999999691e+00
3.230792000000000108e+00
3.563702000000000147e+00
2.640629000000000115e+00
3.161169999999999813e+00
2.898390000000000022e+00
3.018533999999999828e+00
3.350414999999999921e+00
3.155569999999999986e+00
-2.629112999999999811e+00
-2.179670999999999914e+00
3.207284000000000024e+00
3.803465999999999791e+00
2.092741999999999880e+00
-3.101814000000000071e+00
2.756320999999999799e+00
-2.900158999999999931e+00
2.963109000000000215e+00
-2.428297999999999845e+00
-2.579934000000000172e+00
2.641668999999999823e+00
-2.991763999999999868e+00
2.902788999999999842e+00
-2.635564000000000018e+00
-3.200225000000000097e+00
2.411267000000000049e+00
-2.797130999999999812e+00
2.539232999999999851e+00
-3.179848999999999926e+00
-2.588798000000000155e+00
3.291237999999999886e+00
3.617745999999999906e+00
2.397190000000000154e+00
-2.569863999999999926e+00
2.437924000000000202e+00
2.486638000000000126e+00
2.933891000000000027e+00
-2.713153999999999844e+00
-2.859042999999999779e+00
-2.670017999999999780e+00
3.248657999999999824e+00
-3.201623999999999803e+00
2.513287000000000049e+00
-3.270240999999999953e+00
2.754553000000000029e+00
3.436215999999999937e+00
2.873486000000000207e+00
3.409602000000000022e+00
2.651629999999999932e+00
2.924830000000000041e+00
3.582052000000000014e+00
2.995360999999999940e+00
-2.588299999999999823e+00
2.736047000000000118e+00
-2.283011000000000124e+00
3.052471999999999852e+00
-2.696147999999999989e+00
-2.687148999999999788e+00
-2.934215000000000018e+00
3.771298999999999957e+00
2.678145999999999916e+00
2.262061999999999795e+00
-2.668250000000000011e+00
-2.363201999999999803e+00
3.352392000000000039e+00
3.322135999999999978e+00
-2.484026000000000067e+00
-3.082571000000000172e+00
-2.848269000000000162e+00
3.916955999999999882e+00
3.196978000000000097e+00
2.540306999999999871e+00
-2.838328999999999880e+00
-2.455207000000000139e+00
2.922153999999999918e+00
2.644026000000000209e+00
-2.549678000000000111e+00
-2.863328999999999791e+00
2.708422000000000107e+00
3.168794000000000111e+00
-2.768110000000000070e+00
2.366537999999999808e+00
-3.216876000000000069e+00
2.936542999999999903e+00
2.974206000000000127e+00
-2.400952999999999893e+00
-2.861461999999999950e+00
-3.822232000000000074e+00
3.257185000000000219e+00
3.149772000000000016e+00
3.505557000000000034e+00
-2.747574000000000183e+00
2.634602000000000110e+00
-2.675247000000000153e+00
2.766342999999999996e+00
-2.557798000000000016e+00
-2.949450000000000127e+00
3.053487000000000062e+00
3.084970000000000212e+00
2.891179000000000165e+00
-3.398864000000000107e+00
-2.771053000000000210e+00
2.304651999999999923e+00
2.678627000000000091e+00
2.659752000000000116e+00
-2.938463000000000047e+00
-3.363849999999999785e+00
2.713829000000000047e+00
2.763363000000000014e+00
2.959839999999999804e+00
-2.624308000000000085e+00
-3.096998999999999835e+00
-2.554443000000000019e+00
3.439824999999999910e+00
-2.548796999999999979e+00
-2.798680000000000057e+00
-2.658777999999999864e+00
3.864104999999999901e+00
3.627480999999999955e+00
3.232708000000000137e+00
-2.954756000000000160e+00
3.367852000000000068e+00
2.502828000000000053e+00
3.253624999999999989e+00
-2.655113000000000056e+00
2.838452000000000197e+00
2.960532000000000163e+00
-2.842582999999999860e+00
2.962896000000000196e+00
2.881356999999999946e+00
-3.203488999999999809e+00
2.303212999999999955e+00
2.838948999999999945e+00
-2.441771000000000136e+00
-3.381927000000000127e+00
-3.517863999999999880e+00
-2.714595000000000091e+00
2.755034999999999901e+00
2.758699000000000012e+00
-2.696489000000000136e+00
-3.027753000000000139e+00
2.407637999999999945e+00
3.360812000000000133e+00
-2.557592999999999783e+00
-2.314394000000000062e+00
-2.718926000000000176e+00
3.178986999999999785e+00
3.128328000000000220e+00
2.382515999999999856e+00
-2.741515999999999842e+00
2.961383999999999794e+00
2.641246999999999900e+00
3.166091999999999906e+00
-3.002815000000000012e+00
2.374921000000000060e+00
-3.156546000000000074e+00
2.676941999999999933e+00
-2.436545000000000183e+00
-2.775894000000000084e+00
-2.653395000000000170e+00
-2.421063000000000187e+00
2.650764000000000120e+00
-2.836031999999999886e+00
-3.092347000000000179e+00
-2.774690999999999796e+00
3.033777000000000168e+00
2.790026000000000117e+00
2.402115999999999918e+00
-3.097411999999999832e+00
2.659682000000000102e+00
2.653662000000000187e+00
3.641210000000000058e+00
-3.165805000000000202e+00
-2.608913999999999955e+00
-3.180470000000000130e+00
2.519022000000000094e+00
-2.337985000000000202e+00
-3.238185000000000091e+00
-2.499159999999999826e+00
-2.890658000000000172e+00
2.788524999999999920e+00
3.060907999999999962e+00
-3.215148000000000117e+00
-2.525936999999999877e+00
-3.264740000000000197e+00
2.763565999999999967e+00
2.957861999999999991e+00
-3.578790999999999833e+00
-3.623744999999999994e+00
2.708419999999999828e+00
2.621026000000000078e+00
-3.102310999999999819e+00
-3.242573999999999845e+00
-2.551482000000000028e+00
-2.353505999999999876e+00
2.440078000000000191e+00
3.130453000000000152e+00
-3.206014000000000141e+00
-3.062021999999999800e+00
-2.530396000000000090e+00
2.876145000000000174e+00
-2.456825999999999954e+00
-2.217122999999999955e+00
2.962098999999999815e+00
-3.717458999999999847e+00
2.992598999999999787e+00
-2.732714999999999783e+00
2.651997000000000160e+00
2.362986999999999949e+00
-2.876184999999999992e+00
3.096556999999999782e+00
-3.050670000000000215e+00
-2.899840999999999891e+00
3.542936000000000085e+00
2.986359000000000208e+00
3.151756999999999920e+00
-3.014985999999999944e+00
-3.212308999999999859e+00
3.029148000000000174e+00
2.670958000000000165e+00
2.728152999999999828e+00
-2.685405999999999960e+00
3.424336999999999964e+00
3.358627999999999947e+00
3.146446000000000076e+00
3.134688999999999837e+00
3.264583000000000013e+00
3.142923999999999829e+00
2.682217000000000073e+00
-3.102829999999999977e+00
2.534705999999999904e+00
-2.919119999999999937e+00
3.685525999999999858e+00
3.834792000000000201e+00
3.522431000000000090e+00
2.691915999999999976e+00
3.117100999999999900e+00
2.422449999999999992e+00
2.996067000000000036e+00
3.267692999999999959e+00
-2.447572000000000081e+00
2.663610999999999951e+00
3.235905999999999949e+00
3.108721000000000068e+00
3.471061999999999870e+00
-3.055054000000000158e+00
-2.635825999999999780e+00
2.143648000000000220e+00
3.195082999999999895e+00
3.645450999999999997e+00
2.907592000000000176e+00
3.203441000000000205e+00
-2.823113999999999901e+00
3.521257999999999999e+00
2.555232000000000170e+00
3.346581000000000028e+00
2.618030000000000079e+00
3.266610000000000014e+00
3.803428999999999949e+00
-2.561694000000000138e+00
-2.057872999999999841e+00
3.610552999999999901e+00
2.614510999999999807e+00
2.754440000000000222e+00
-2.895026999999999795e+00
2.659476000000000173e+00
-2.296006000000000213e+00
3.575239999999999974e+00
3.727545000000000108e+00
2.762246999999999897e+00
2.593052000000000135e+00
2.875446000000000168e+00
3.607784000000000102e+00
-2.879535999999999873e+00
-2.633220000000000116e+00
-2.848736999999999853e+00
2.164883999999999808e+00
3.766610000000000014e+00
-3.206749999999999989e+00
2.894070000000000142e+00
2.659419000000000199e+00
2.274382999999999821e+00
3.402810999999999808e+00
-2.944491000000000192e+00
2.755377999999999883e+00
3.060312999999999839e+00
3.424561999999999884e+00
3.290535999999999905e+00
-2.656969000000000136e+00
-2.140568000000000026e+00
2.970666000000000029e+00
2.887293999999999805e+00
3.006118999999999986e+00
-2.933316000000000034e+00
2.229192999999999980e+00
-2.123692000000000135e+00
3.338419000000000025e+00
3.565487000000000073e+00
-2.565437000000000189e+00
-2.973387999999999920e+00
2.477141000000000037e+00
3.701633999999999869e+00
-2.332810999999999968e+00
-2.830980999999999970e+00
-2.692127000000000159e+00
2.350674999999999848e+00
3.219266000000000183e+00
2.971519999999999939e+00
2.468704999999999927e+00
2.917352999999999863e+00
-2.964023000000000074e+00
-2.257753000000000121e+00
-2.585796000000000205e+00
-2.869860000000000078e+00
-2.368602000000000096e+00
3.164581000000000088e+00
-2.897717999999999794e+00
-2.627225999999999839e+00
-2.702561999999999909e+00
2.698793000000000220e+00
2.909034999999999815e+00
2.469225999999999921e+00
-3.139734999999999943e+00
-2.618970000000000020e+00
-1.959794999999999954e+00
2.886969000000000118e+00
3.823087000000000124e+00
2.361527999999999849e+00
-2.600893000000000121e+00
2.394543999999999784e+00
2.588823999999999792e+00
-2.685734000000000066e+00
-3.537739999999999885e+00
2.676606000000000041e+00
2.158663999999999916e+00
3.180070999999999870e+00
-2.877364000000000033e+00
-2.944760000000000044e+00
2.813775000000000137e+00
2.563902999999999821e+00
3.775186000000000153e+00
-3.469425999999999899e+00
-3.152641000000000027e+00
-2.218996999999999886e+00
3.099839999999999929e+00
3.094301999999999886e+00
-2.761080000000000201e+00
-3.001684000000000019e+00
2.164468999999999976e+00
3.018584999999999852e+00
2.605551000000000172e+00
-3.036359000000000030e+00
-3.115857999999999794e+00
-2.063803000000000054e+00
3.094694000000000056e+00
-3.458625000000000060e+00
-3.539430999999999994e+00
2.595886000000000138e+00
2.088560999999999890e+00
2.599800000000000111e+00
-3.019627999999999979e+00
-3.665723999999999982e+00
-2.873577000000000048e+00
-2.342935999999999908e+00
2.752222999999999864e+00
-2.917019999999999946e+00
-3.188145000000000007e+00
3.407725000000000115e+00
-2.532103999999999910e+00
2.862789999999999946e+00
-3.348238999999999965e+00
-3.216753999999999891e+00
-2.326601999999999837e+00
3.297951999999999995e+00
-3.128029999999999866e+00
-2.705271000000000203e+00
2.962174999999999780e+00
2.571053000000000033e+00
2.885791000000000217e+00
-2.930976999999999943e+00
-2.564465999999999912e+00
-2.902407000000000181e+00
-2.429910000000000014e+00
3.095879000000000048e+00
-3.332212999999999870e+00
-2.999528000000000194e+00
2.489606000000000208e+00
2.467133000000000020e+00
-2.845855999999999941e+00
-3.363951999999999831e+00
-2.922665999999999986e+00
-2.733614000000000210e+00
-2.253563999999999901e+00
2.806595000000000173e+00
-3.172862999999999989e+00
-3.036239999999999828e+00
4.044209000000000387e+00
2.775803999999999938e+00
-3.042270999999999948e+00
-3.273257999999999779e+00
-3.166001000000000065e+00
-2.092280999999999835e+00
3.233417000000000208e+00
-2.743530999999999942e+00
-2.754319999999999879e+00
3.302874000000000088e+00
2.785365999999999786e+00
-2.962022000000000155e+00
-2.927566000000000113e+00
2.781890999999999892e+00
-2.774512000000000089e+00
2.617125000000000146e+00
3.663969999999999949e+00
-4.133736999999999995e+00
-3.283717000000000219e+00
2.639806000000000097e+00
2.910693999999999892e+00
2.579721000000000153e+00
-3.258173999999999904e+00
-3.011884999999999923e+00
-2.955195999999999934e+00
2.263593000000000188e+00
2.864253999999999856e+00
-3.315148999999999901e+00
-3.251974000000000142e+00
2.688877999999999879e+00
2.964869999999999894e+00
-2.545544000000000029e+00
-2.804626999999999981e+00
-2.834982000000000113e+00
-2.362241000000000035e+00
3.079984000000000055e+00
-3.040270000000000028e+00
-3.089847999999999928e+00
3.570262000000000047e+00
3.055295000000000094e+00
-3.082932000000000006e+00
-3.134215000000000195e+00
-2.809992999999999963e+00
-3.275323999999999902e+00
2.938435000000000130e+00
3.132540000000000102e+00
-3.974181000000000186e+00
2.972993000000000219e+00
2.343716000000000133e+00
2.753646999999999956e+00
2.431360000000000188e+00
-3.196600999999999804e+00
2.861645000000000216e+00
3.116629000000000094e+00
2.461772999999999989e+00
2.776933000000000096e+00
-3.435617000000000143e+00
3.327030000000000154e+00
2.773794000000000093e+00
2.739596999999999838e+00
-2.661677000000000071e+00
3.188416999999999835e+00
-3.053897000000000084e+00
2.550311999999999912e+00
-2.509103000000000083e+00
-2.806869999999999976e+00
-2.572823000000000082e+00
3.228820999999999941e+00
2.871944000000000052e+00
-2.770398000000000138e+00
-2.839904000000000206e+00
-2.747333999999999943e+00
-2.311765999999999988e+00
2.723577999999999832e+00
2.965914999999999857e+00
-3.458028000000000102e+00
3.007826000000000111e+00
2.706561000000000217e+00
2.516577999999999982e+00
-2.354426000000000130e+00
-2.518483999999999945e+00
-2.632109999999999950e+00
-2.721886000000000028e+00
-2.313509999999999955e+00
3.182987999999999928e+00
-3.351687999999999779e+00
3.376358999999999888e+00
2.734776999999999791e+00
2.774849000000000121e+00
-2.601550000000000029e+00
-2.732292000000000165e+00
-2.997222999999999971e+00
2.706828999999999930e+00
-2.221086000000000116e+00
2.823831999999999898e+00
2.809600999999999793e+00
2.830963999999999814e+00
2.397034999999999805e+00
3.069090000000000096e+00
-2.764267999999999947e+00
3.192917000000000005e+00
2.938684999999999992e+00
2.466825000000000045e+00
2.527029000000000192e+00
-3.315040000000000209e+00
3.730439000000000060e+00
2.974450000000000038e+00
-2.659200999999999926e+00
-2.899804000000000048e+00
-2.389240000000000030e+00
-2.775542999999999871e+00
2.471045999999999854e+00
2.934938999999999965e+00
-2.802718000000000043e+00
-2.819612999999999925e+00
-2.705423000000000133e+00
2.874286999999999814e+00
-3.048458999999999808e+00
-3.008032000000000039e+00
2.832428999999999863e+00
3.147323000000000093e+00
2.714414999999999800e+00
-3.459802999999999962e+00
-2.489796999999999816e+00
-2.540340000000000042e+00
3.328870000000000218e+00
2.599683000000000188e+00
-3.092458999999999847e+00
-2.888549999999999951e+00
2.897391999999999967e+00
-2.678666000000000214e+00
-2.958124000000000198e+00
-3.470321000000000211e+00
-2.936258000000000035e+00
3.230230999999999852e+00
2.644264000000000170e+00
-2.422937000000000118e+00
-2.813150999999999957e+00
-2.464573999999999820e+00
-2.632042999999999910e+00
-3.006467999999999918e+00
-2.941686999999999941e+00
-2.688727000000000089e+00
-2.958040000000000003e+00
2.822833999999999843e+00
3.055104000000000042e+00
2.795456000000000163e+00
-3.093058000000000085e+00
2.601643000000000150e+00
-2.860310000000000130e+00
2.616007999999999889e+00
-2.969209000000000209e+00
2.970663000000000054e+00
2.897429999999999950e+00
2.638114999999999988e+00
2.774776000000000131e+00
-3.625402999999999931e+00
2.317388999999999921e+00
-3.112160999999999955e+00
-3.342560999999999893e+00
-3.127257999999999871e+00
-3.361121999999999943e+00
-2.247157000000000071e+00
-3.221032999999999813e+00
2.571663000000000032e+00
-2.728431000000000051e+00
-3.795390999999999959e+00
-2.703219999999999956e+00
-3.257096000000000213e+00
2.509142999999999901e+00
-2.841546999999999823e+00
-2.823558999999999930e+00
2.936157000000000128e+00
2.968815000000000204e+00
2.816809000000000118e+00
2.732813000000000159e+00
2.601151000000000213e+00
2.846918000000000060e+00
3.086555999999999855e+00
-2.541907000000000139e+00
2.352507999999999821e+00
2.849375999999999909e+00
3.747802000000000078e+00
3.071076000000000139e+00
-3.105827000000000115e+00
3.229388999999999843e+00
-2.197604999999999809e+00
3.318614000000000175e+00
-3.165036000000000183e+00
-3.289400000000000102e+00
-2.642116000000000131e+00
-2.759222999999999981e+00
2.652512999999999899e+00
2.305425000000000058e+00
-2.551334999999999908e+00
-3.118583000000000105e+00
2.432824000000000098e+00
-3.130831000000000142e+00
-2.704410000000000203e+00
-2.970299999999999940e+00
2.916230000000000100e+00
3.476341000000000125e+00
3.050196000000000129e+00
2.760365000000000180e+00
3.466180000000000039e+00
2.989104000000000205e+00
2.564017000000000213e+00
-2.817925999999999931e+00
-2.551773999999999987e+00
-2.536782000000000092e+00
2.784498999999999835e+00
3.185160000000000213e+00
3.275091000000000196e+00
-2.727536000000000183e+00
3.673281999999999936e+00
-2.559731999999999896e+00
3.742925000000000058e+00
2.679335000000000022e+00
-3.197712000000000110e+00
3.004029000000000060e+00
3.120480000000000143e+00
3.452351000000000170e+00
-2.948459999999999859e+00
-2.687908999999999882e+00
-3.036163999999999863e+00
-2.659889999999999866e+00
-3.094536999999999871e+00
-2.763348000000000138e+00
-2.553380999999999901e+00
-3.095530000000000115e+00
3.495277000000000189e+00
3.613452000000000108e+00
2.187483999999999984e+00
3.285976999999999926e+00
2.715230000000000032e+00
2.283230000000000093e+00
2.948602999999999863e+00
2.905707000000000040e+00
2.661284999999999901e+00
-2.614174000000000220e+00
3.210116999999999887e+00
3.250350000000000072e+00
2.324949000000000154e+00
3.837412000000000045e+00
2.682058000000000053e+00
3.002574000000000076e+00
2.611483999999999916e+00
-3.057509000000000032e+00
2.535403000000000073e+00
3.073834999999999873e+00
3.372657999999999934e+00
-2.902696999999999861e+00
-2.347436000000000078e+00
-2.813388000000000222e+00
2.517857999999999929e+00
-3.062695000000000167e+00
-2.794633999999999840e+00
-2.885127999999999915e+00
-2.702656000000000169e+00
2.590864999999999974e+00
3.289363999999999955e+00
2.379199999999999982e+00
3.124499000000000137e+00
-2.313184000000000129e+00
2.510444999999999816e+00
3.032059999999999977e+00
-3.213524000000000047e+00
-2.646066999999999947e+00
-2.713683000000000067e+00
3.168594999999999828e+00
2.751177000000000206e+00
-2.649967000000000183e+00
2.934337000000000195e+00
2.631203000000000181e+00
-2.900050999999999934e+00
-2.839494999999999880e+00
3.508119999999999905e+00
-2.590794999999999959e+00
2.738090000000000135e+00
3.096114000000000033e+00
2.976980999999999877e+00
3.262747000000000064e+00
2.446560999999999986e+00
-2.654706000000000010e+00
3.162847999999999882e+00
-3.230484000000000133e+00
3.007149000000000072e+00
2.293492000000000086e+00
2.427471000000000156e+00
-2.399408000000000207e+00
-2.495820999999999845e+00
-3.006743000000000166e+00
2.525519000000000069e+00
2.879675999999999902e+00
-2.670119999999999827e+00
2.660953999999999819e+00
-3.443652000000000157e+00
-2.991353999999999846e+00
-2.778214000000000183e+00
2.472733999999999988e+00
-2.525503000000000053e+00
3.109694000000000180e+00
3.062222000000000222e+00
2.446323000000000025e+00
-3.215243000000000073e+00
-3.353435999999999861e+00
-2.824934999999999974e+00
-2.744034000000000084e+00
2.953514000000000195e+00
-2.550661999999999985e+00
3.232727999999999824e+00
2.753803000000000001e+00
-2.641731000000000051e+00
3.156124999999999847e+00
-3.190869999999999873e+00
3.082167999999999797e+00
2.251489999999999991e+00
2.371259999999999923e+00
2.856646000000000019e+00
2.788615000000000066e+00
-3.068760000000000154e+00
2.304806999999999828e+00
2.758370999999999906e+00
-2.903321000000000041e+00
-3.195075000000000109e+00
2.393339999999999801e+00
-2.725505000000000067e+00
-3.378454000000000068e+00
-2.466772000000000187e+00
-2.926892000000000049e+00
3.137691999999999926e+00
3.190688000000000191e+00
2.688200000000000145e+00
-3.260593000000000075e+00
-3.146768999999999927e+00
-2.866989999999999927e+00
-2.735342999999999858e+00
-2.653693000000000080e+00
-2.398528999999999911e+00
-2.899653999999999954e+00
-2.534988999999999937e+00
-2.683746999999999883e+00
-2.914299000000000195e+00
-3.221973000000000198e+00
3.008697999999999873e+00
2.515859999999999985e+00
2.766217999999999844e+00
2.986886000000000152e+00
-2.079578000000000149e+00
3.195669999999999789e+00
2.941380999999999801e+00
2.366359000000000101e+00
2.625729999999999897e+00
2.398607000000000156e+00
2.063876000000000044e+00
2.680889000000000078e+00
-3.551883999999999819e+00
2.567260000000000097e+00
2.940482999999999958e+00
2.402143000000000139e+00
-2.802277999999999825e+00
-2.770999999999999908e+00
-3.508386999999999922e+00
-2.688396000000000008e+00
-2.893743999999999872e+00
-2.833737999999999868e+00
-2.641062999999999938e+00
-2.251452000000000009e+00
-3.041637000000000146e+00
2.397126999999999786e+00
-2.704397000000000162e+00
3.036157999999999912e+00
-2.363878000000000146e+00
2.556033999999999917e+00
3.370093999999999923e+00
2.862791000000000086e+00
2.635753999999999930e+00
-2.594767000000000046e+00
3.159262000000000015e+00
2.845324999999999882e+00
2.729067999999999827e+00
3.015141999999999989e+00
-2.445549999999999891e+00
2.581881999999999788e+00
3.355434999999999945e+00
-3.710843999999999809e+00
2.506060999999999872e+00
3.267329999999999846e+00
4.132826999999999806e+00
3.456226000000000020e+00
2.873015000000000096e+00
-2.876951000000000036e+00
-2.840209999999999901e+00
3.216003000000000167e+00
-2.997828999999999855e+00
-3.176817999999999920e+00
2.698811000000000071e+00
3.218202999999999925e+00
2.463309999999999889e+00
2.876056000000000168e+00
2.832352999999999899e+00
-2.368018999999999874e+00
3.194173999999999847e+00
2.968839000000000006e+00
-3.032408999999999910e+00
2.159902999999999906e+00
2.296104000000000145e+00
3.936118000000000006e+00
3.312291000000000096e+00
3.311830000000000052e+00
2.282621999999999929e+00
-2.871370999999999896e+00
2.665985000000000049e+00
2.905244000000000160e+00
-3.035054000000000141e+00
2.372538000000000036e+00
3.893393999999999799e+00
2.374223000000000194e+00
3.474185999999999996e+00
3.022543999999999897e+00
-2.509088000000000207e+00
-2.564639000000000113e+00
4.115364999999999718e+00
3.160962000000000049e+00
2.569052000000000113e+00
2.501552999999999916e+00
4.065644999999999953e+00
2.937899999999999956e+00
3.440735999999999795e+00
3.056248000000000076e+00
-2.554075000000000095e+00
2.631278000000000006e+00
3.966194000000000219e+00
3.153624000000000205e+00
-3.808441000000000187e+00
2.749902000000000069e+00
3.302106999999999903e+00
2.809757999999999978e+00
3.392145000000000188e+00
2.826788000000000078e+00
2.911869999999999958e+00
-3.600172000000000150e+00
3.038399000000000072e+00
-3.337391999999999914e+00
2.468212999999999990e+00
3.452593999999999941e+00
2.503550999999999860e+00
3.353221000000000007e+00
2.958667000000000158e+00
-3.058479000000000170e+00
2.917381999999999920e+00
2.934104000000000045e+00
2.727189000000000085e+00
-2.425066000000000166e+00
-2.281597999999999793e+00
3.091088000000000058e+00
2.479808999999999930e+00
2.613570000000000171e+00
-2.673283000000000076e+00
-2.587512999999999952e+00
2.626393000000000200e+00
3.667276000000000202e+00
3.096588999999999814e+00
2.197728000000000126e+00
-2.897282999999999831e+00
3.420669000000000182e+00
3.451592999999999911e+00
3.345359000000000194e+00
2.988860999999999990e+00
2.743361000000000161e+00
2.521163000000000043e+00
3.112518999999999814e+00
2.726989999999999803e+00
-2.553193999999999964e+00
3.154888999999999832e+00
2.883506999999999820e+00
2.662241999999999997e+00
3.127079999999999860e+00
-3.089745000000000186e+00
3.161351999999999940e+00
3.235936000000000146e+00
3.361372999999999944e+00
-3.108582999999999874e+00
-4.421092999999999940e+00
2.823589000000000127e+00
2.407405999999999935e+00
2.808610999999999969e+00
-2.792641999999999847e+00
-3.598885000000000112e+00
-2.720099999999999962e+00
3.393304000000000098e+00
-3.169576000000000171e+00
-2.331475999999999882e+00
-2.694320999999999966e+00
2.750858000000000025e+00
2.888787999999999911e+00
2.968599999999999905e+00
-2.911776999999999838e+00
2.469095999999999957e+00
-2.564570999999999934e+00
2.733067000000000135e+00
-2.935805999999999916e+00
-3.463795000000000179e+00
2.829464999999999897e+00
2.555858999999999881e+00
2.814014999999999933e+00
-3.158326999999999884e+00
-2.993008999999999808e+00
-2.769509999999999916e+00
2.477059000000000122e+00
2.636803000000000008e+00
-2.324536000000000158e+00
-2.963910999999999962e+00
2.851901999999999937e+00
-2.496741999999999795e+00
-2.769477999999999884e+00
-2.915648000000000017e+00
-3.596092000000000066e+00
2.571938999999999975e+00
2.908869000000000149e+00
3.110898999999999859e+00
-2.607711000000000112e+00
-3.456587999999999994e+00
2.620327000000000073e+00
2.575226999999999933e+00
-3.325813999999999826e+00
-3.034454000000000207e+00
-2.523397999999999808e+00
2.782135999999999942e+00
3.139654000000000167e+00
-2.366497999999999990e+00
3.068945999999999952e+00
2.473047000000000217e+00
2.764343999999999912e+00
-2.635575999999999919e+00
-3.290367999999999959e+00
-2.894937999999999789e+00
2.614469999999999850e+00
-2.906064999999999898e+00
-3.279538000000000064e+00
-3.425111999999999934e+00
-3.132563000000000208e+00
-2.394391000000000158e+00
-2.911852999999999803e+00
-3.112999999999999989e+00
-3.004262999999999906e+00
-3.932328000000000046e+00
-2.933031000000000166e+00
-2.751094000000000150e+00
-3.038320000000000132e+00
-3.769518000000000146e+00
-3.095908000000000104e+00
-2.719187999999999938e+00
-3.557050999999999963e+00
-3.328988999999999976e+00
-3.043536000000000019e+00
2.659908000000000161e+00
-3.080309000000000186e+00
-2.741103999999999985e+00
-2.518931999999999949e+00
-2.981165999999999983e+00
2.237820000000000142e+00
2.528982000000000063e+00
-3.131207999999999991e+00
-3.419491999999999976e+00
-2.389702000000000215e+00
-2.460021999999999931e+00
-2.486817999999999973e+00
3.217782000000000142e+00
-3.183981000000000172e+00
-3.439951000000000203e+00
-2.955576999999999899e+00
-3.099959999999999827e+00
-3.201789999999999914e+00
-3.076217000000000201e+00
-3.208070000000000199e+00
2.541692999999999980e+00
-2.904954000000000036e+00
-3.608023999999999898e+00
-3.354575999999999780e+00
-2.588804999999999801e+00
2.555883000000000127e+00
-3.235440999999999789e+00
-3.036089000000000038e+00
-2.715961000000000070e+00
-2.842493000000000158e+00
2.755360000000000031e+00
2.980376000000000136e+00
-2.560979999999999812e+00
-2.767570999999999781e+00
-3.183180999999999816e+00
-3.611775000000000180e+00
-3.119305000000000216e+00
-2.780238000000000209e+00
-2.625519000000000158e+00
3.120728000000000169e+00
-3.243812999999999835e+00
-2.431150999999999840e+00
-2.810027999999999970e+00
-3.908799999999999830e+00
-2.838347000000000175e+00
-2.997472999999999832e+00
3.378992999999999913e+00
-2.733353000000000144e+00
-2.513634999999999842e+00
3.290985000000000049e+00
-2.403413000000000022e+00
-3.207183999999999813e+00
-3.163654999999999884e+00
2.325978999999999797e+00
2.727524999999999977e+00
-2.968805000000000138e+00
-3.024218999999999991e+00
-2.790615999999999985e+00
2.393254999999999910e+00
2.648355000000000015e+00
-2.804809999999999803e+00
-2.888615999999999850e+00
-2.972437000000000218e+00
-2.542351000000000028e+00
-2.912549999999999972e+00
-2.961517999999999873e+00
-2.523944000000000187e+00
-2.811306999999999778e+00
3.068702000000000041e+00
2.364224999999999799e+00
-2.851872000000000185e+00
-2.479052999999999951e+00
-3.287263999999999964e+00
2.559705000000000119e+00
-2.352412000000000170e+00
-2.789498000000000033e+00
-2.584560000000000191e+00
2.629801000000000055e+00
4.103034000000000070e+00
-3.069745999999999864e+00
-2.845003999999999866e+00
-2.344338000000000033e+00
3.246976000000000084e+00
2.727174000000000209e+00
3.142398000000000025e+00
-2.660569000000000184e+00
-2.865368000000000137e+00
4.136555000000000426e+00
3.219558000000000142e+00
2.615244999999999820e+00
-3.259370000000000100e+00
-3.151299999999999990e+00
2.494133999999999851e+00
2.414327999999999808e+00
2.908269999999999911e+00
-3.603336000000000094e+00
2.495017999999999958e+00
4.429210999999999565e+00
2.902909999999999879e+00
-2.742447999999999997e+00
2.789088000000000012e+00
3.584912000000000099e+00
3.138456999999999830e+00
-3.037259000000000153e+00
2.928601000000000010e+00
2.207637000000000072e+00
2.992361999999999966e+00
4.263957999999999693e+00
3.515188999999999897e+00
-2.925682999999999812e+00
2.347501999999999978e+00
3.714970000000000105e+00
2.851609999999999978e+00
3.132438000000000056e+00
-2.610618000000000105e+00
-2.287490000000000023e+00
3.618666000000000160e+00
3.195117999999999903e+00
2.443381000000000025e+00
-3.489355000000000206e+00
-2.854757000000000211e+00
2.727498000000000200e+00
2.495327000000000073e+00
3.089558999999999944e+00
-2.371751999999999860e+00
-2.517787999999999915e+00
3.630932000000000048e+00
3.401667999999999914e+00
-2.541411000000000087e+00
3.095597999999999850e+00
3.471951999999999927e+00
2.728759000000000157e+00
2.795266999999999946e+00
2.728394000000000208e+00
2.267117999999999967e+00
3.255916000000000032e+00
3.265789999999999971e+00
3.257433999999999941e+00
-2.510019999999999918e+00
3.004121000000000041e+00
3.398928000000000171e+00
2.659752000000000116e+00
3.155351000000000017e+00
-3.100239999999999885e+00
2.621198000000000139e+00
3.995185000000000208e+00
2.917984999999999829e+00
2.535493000000000219e+00
-2.675457000000000196e+00
3.576302999999999788e+00
3.225366999999999873e+00
-2.613869999999999916e+00
3.162355999999999945e+00
-2.272904000000000035e+00
2.548770999999999898e+00
3.403011999999999926e+00
3.384107999999999894e+00
2.199911999999999868e+00
-2.746364999999999945e+00
3.088744999999999852e+00
2.719488000000000127e+00
3.350305999999999784e+00
-2.270547999999999789e+00
2.948888000000000176e+00
3.424977000000000160e+00
2.723755999999999844e+00
3.073120999999999992e+00
2.602676000000000212e+00
2.912279999999999980e+00
3.491197999999999801e+00
2.442006000000000121e+00
-3.141002999999999989e+00
-2.797172999999999909e+00
-2.834932999999999925e+00
3.882334999999999869e+00
3.063842999999999872e+00
2.984615999999999936e+00
-3.065984999999999960e+00
3.539290999999999965e+00
2.970934000000000186e+00
-2.459325999999999901e+00
2.759399000000000157e+00
3.331185000000000063e+00
2.650745999999999825e+00
3.191682999999999826e+00
3.058517999999999848e+00
2.342584000000000000e+00
-3.265230999999999995e+00
2.167418000000000067e+00
2.693003000000000036e+00
-2.757315000000000182e+00
-3.166978999999999989e+00
2.269406000000000034e+00
3.163244000000000167e+00
2.602470999999999979e+00
2.657856999999999914e+00
3.130900000000000016e+00
-3.062265000000000015e+00
3.350233999999999934e+00
-2.666482999999999937e+00
-2.565888999999999864e+00
-2.293765000000000054e+00
2.759109000000000034e+00
3.545354999999999812e+00
-2.605475999999999903e+00
2.722936999999999941e+00
-2.840732000000000035e+00
3.073237999999999914e+00
2.259265000000000079e+00
-2.743707999999999814e+00
-3.443897000000000208e+00
-2.440668000000000060e+00
3.313711000000000073e+00
2.770151999999999948e+00
-2.756857999999999809e+00
2.835859999999999825e+00
-3.634428999999999910e+00
2.826855000000000118e+00
2.999029000000000167e+00
-3.117388000000000048e+00
-2.304702999999999946e+00
2.247488000000000152e+00
3.474762999999999824e+00
3.674113999999999880e+00
-2.887421999999999933e+00
-2.869480999999999948e+00
2.933129000000000097e+00
2.661138999999999921e+00
2.640930000000000000e+00
-3.414524000000000115e+00
-2.286770999999999887e+00
2.946879000000000026e+00
3.664428000000000019e+00
3.130856999999999779e+00
2.630335999999999785e+00
-2.815087000000000117e+00
2.859042999999999779e+00
3.285963000000000189e+00
3.177074999999999871e+00
3.092349000000000014e+00
2.230757999999999797e+00
3.052449000000000190e+00
2.736381999999999870e+00
2.811776000000000053e+00
-2.786194000000000059e+00
2.539376999999999995e+00
2.733832000000000040e+00
3.558841999999999839e+00
-3.215005999999999808e+00
-2.815561999999999898e+00
3.053618999999999861e+00
4.131846000000000352e+00
2.831198000000000103e+00
-2.713351999999999986e+00
-2.786793999999999993e+00
2.691753999999999980e+00
3.352778999999999954e+00
-2.813428000000000040e+00
-2.512271000000000143e+00
-2.508846000000000132e+00
3.168560999999999961e+00
4.473836999999999620e+00
2.806337000000000081e+00
2.709293000000000173e+00
-3.083308000000000160e+00
2.583574000000000037e+00
2.701626000000000083e+00
2.921479999999999855e+00
2.523286999999999836e+00
2.559429999999999872e+00
3.020845000000000002e+00
2.837537000000000198e+00
2.589303000000000132e+00
-2.855179000000000133e+00
2.847763000000000044e+00
2.818545999999999996e+00
3.081096000000000057e+00
2.450032000000000210e+00
2.367624999999999869e+00
3.296154000000000028e+00
4.005602999999999803e+00
2.749251999999999807e+00
2.448636000000000035e+00
-2.958410999999999902e+00
3.495128999999999930e+00
2.425177999999999834e+00
3.133830999999999811e+00
2.805947999999999887e+00
-2.640699000000000130e+00
3.124900999999999929e+00
3.678910999999999820e+00
-2.581980000000000164e+00
2.857409000000000088e+00
-2.804759999999999920e+00
2.209092000000000056e+00
2.851350000000000051e+00
-2.909762000000000182e+00
-2.368790000000000173e+00
3.089684999999999793e+00
3.295338000000000100e+00
3.233357999999999954e+00
2.767145999999999884e+00
-2.824164999999999814e+00
3.293000999999999845e+00
3.601679999999999993e+00
3.575407999999999920e+00
3.239573000000000036e+00
2.320339999999999847e+00
3.932710999999999846e+00
3.570189000000000057e+00
3.246948999999999863e+00
-2.248880000000000212e+00
-2.597945999999999867e+00
2.976306000000000118e+00
2.771866000000000163e+00
3.317833999999999950e+00
2.745992999999999906e+00
2.688784000000000063e+00
2.867163000000000128e+00
4.100164999999999615e+00
-2.694866999999999901e+00
-2.408513000000000126e+00
2.532160999999999884e+00
2.765099000000000196e+00
2.704298999999999786e+00
3.036356000000000055e+00
-2.458577000000000012e+00
3.230599000000000220e+00
3.344186000000000103e+00
3.767948000000000075e+00
-2.906124999999999847e+00
3.987614999999999910e+00
2.983293999999999890e+00
3.044548999999999950e+00
2.882121999999999851e+00
3.226020000000000110e+00
2.156606000000000023e+00
3.700314000000000103e+00
3.688032000000000199e+00
3.312342000000000120e+00
3.166606999999999950e+00
3.213051999999999797e+00
3.016294999999999948e+00
3.245293000000000205e+00
3.605080000000000062e+00
-2.581170000000000186e+00
2.740181999999999896e+00
2.881639999999999979e+00
3.588267999999999791e+00
-2.454207999999999945e+00
2.754448000000000008e+00
3.186440999999999857e+00
3.424436000000000035e+00
2.611191999999999958e+00
-2.447051999999999783e+00
2.606336000000000208e+00
3.647175999999999974e+00
2.784028999999999865e+00
2.859805999999999848e+00
2.563467999999999858e+00
3.447445000000000093e+00
2.781810999999999812e+00
3.100026999999999866e+00
2.551124999999999865e+00
2.853629999999999889e+00
2.634873999999999938e+00
2.935119999999999951e+00
2.713522999999999907e+00
3.048451000000000022e+00
2.696358000000000033e+00
2.532401999999999820e+00
3.323539999999999939e+00
3.300250000000000128e+00
-3.038429999999999964e+00
-2.449908000000000197e+00
3.836133999999999933e+00
3.155714999999999826e+00
-2.766739999999999977e+00
2.410638000000000059e+00
-2.543147999999999964e+00
2.808305999999999969e+00
3.179199999999999804e+00
2.689182999999999879e+00
3.095136999999999805e+00
3.006704000000000043e+00
3.757556999999999814e+00
2.587270000000000181e+00
3.488624999999999865e+00
-2.741127999999999787e+00
2.969256999999999813e+00
3.104238000000000053e+00
2.764593000000000078e+00
2.884676999999999936e+00
2.669369000000000103e+00
2.604030999999999985e+00
3.329406000000000088e+00
3.036899000000000015e+00
2.498889999999999834e+00
-2.705969000000000069e+00
2.558732000000000006e+00
3.416348999999999858e+00
2.611739000000000033e+00
2.658120999999999956e+00
2.617328000000000099e+00
3.247659000000000074e+00
3.095553000000000221e+00
2.629191000000000056e+00
-2.471013000000000126e+00
-2.980929000000000162e+00
2.924841999999999942e+00
2.956487000000000087e+00
3.167705999999999911e+00
2.729567999999999994e+00
3.089227000000000167e+00
3.630669999999999842e+00
2.976344999999999796e+00
3.940008000000000177e+00
-2.814760999999999846e+00
2.326200000000000045e+00
3.435747999999999802e+00
3.099102999999999941e+00
2.886425000000000018e+00
2.564076000000000022e+00
2.676190000000000069e+00
2.983467000000000091e+00
3.245840999999999976e+00
2.585262999999999867e+00
2.661976000000000120e+00
2.829502999999999879e+00
3.430060000000000109e+00
3.156359000000000137e+00
2.374570999999999987e+00
3.266404999999999781e+00
4.127022000000000190e+00
3.078015999999999863e+00
3.200489999999999835e+00
2.968277000000000054e+00
3.174185000000000034e+00
3.100518000000000107e+00
2.791348999999999858e+00
3.170751999999999793e+00
2.788111999999999924e+00
3.660099000000000213e+00
2.755764999999999798e+00
2.639886000000000177e+00
3.078726000000000074e+00
2.501536000000000204e+00
2.381266000000000105e+00
3.087981999999999783e+00
3.485768999999999895e+00
2.844113000000000113e+00
3.353432000000000190e+00
3.250081000000000220e+00
3.093275000000000219e+00
2.935494999999999965e+00
3.580947999999999798e+00
2.868449000000000026e+00
-2.632292000000000076e+00
2.916351999999999833e+00
2.924856000000000122e+00
2.623559000000000196e+00
3.670821000000000112e+00
3.543722999999999956e+00
3.275097000000000147e+00
2.676753999999999856e+00
-2.342808999999999919e+00
3.617985000000000007e+00
-2.964805999999999830e+00
2.904417000000000026e+00
-3.349275000000000002e+00
3.028283000000000058e+00
2.580236000000000196e+00
3.711018999999999846e+00
3.144667000000000101e+00
3.354557999999999929e+00
2.737551999999999985e+00
2.299024999999999874e+00
3.572464999999999780e+00
3.196162000000000170e+00
2.824402000000000079e+00
3.305610999999999855e+00
2.953117000000000214e+00
3.264803999999999817e+00
2.820056999999999814e+00
2.542114000000000207e+00
-2.761960000000000193e+00
-2.612401999999999891e+00
3.223759999999999959e+00
3.233454000000000050e+00
2.586218999999999824e+00
3.641148999999999969e+00
2.839682999999999957e+00
2.965889000000000220e+00
2.721245999999999832e+00
-2.958499000000000212e+00
2.583518999999999899e+00
2.724648000000000181e+00
3.069833000000000034e+00
-2.604908000000000001e+00
2.747088999999999892e+00
-2.751425999999999927e+00
3.066448999999999980e+00
2.887668000000000124e+00
2.710535999999999834e+00
-2.537926999999999822e+00
-2.579495999999999789e+00
3.627921999999999869e+00
2.753197000000000116e+00
-2.800635999999999903e+00
3.962960999999999956e+00
-2.881507000000000041e+00
2.858416000000000068e+00
-2.723803000000000196e+00
2.876634000000000135e+00
3.042040000000000077e+00
2.701705000000000023e+00
2.585662999999999823e+00
-3.094342999999999844e+00
-3.264596000000000053e+00
3.947239000000000164e+00
2.490699000000000218e+00
2.702932999999999808e+00
-2.504952999999999985e+00
-2.625239999999999796e+00
-3.000118000000000062e+00
-2.583781999999999801e+00
2.932287000000000088e+00
-3.170554000000000094e+00
3.326032999999999795e+00
-3.131229999999999958e+00
2.497409000000000212e+00
-2.472046000000000188e+00
2.664031000000000038e+00
-2.941590000000000149e+00
-2.942677000000000209e+00
2.935246999999999939e+00
2.623857999999999802e+00
2.190224999999999866e+00
4.208473999999999826e+00
-2.455890999999999824e+00
2.404186999999999852e+00
-2.889657000000000142e+00
-2.779730999999999952e+00
-2.655562999999999896e+00
2.502197999999999922e+00
-2.425787000000000138e+00
3.000179999999999847e+00
2.847634999999999916e+00
3.213192999999999966e+00
2.408771999999999913e+00
3.156518000000000157e+00
2.379084999999999894e+00
-2.944364999999999899e+00
2.369340999999999919e+00
-3.420052999999999788e+00
3.454807999999999879e+00
-2.611782999999999966e+00
3.365486999999999895e+00
2.997517999999999905e+00
-3.053603999999999985e+00
3.245565000000000033e+00
2.241188999999999876e+00
3.184315999999999924e+00
-2.731371000000000215e+00
-2.360171999999999937e+00
-3.254499000000000031e+00
-2.670392000000000099e+00
3.721032999999999813e+00
2.546896999999999966e+00
2.489062000000000108e+00
2.534426999999999985e+00
-3.226897000000000126e+00
-2.614524999999999988e+00
2.061830000000000052e+00
-2.817854000000000081e+00
-2.617598000000000091e+00
2.927969000000000044e+00
-3.136603000000000030e+00
2.376869999999999816e+00
2.914779999999999927e+00
2.362938000000000205e+00
-2.992649000000000115e+00
-2.874321999999999822e+00
-3.061659000000000130e+00
-3.097650999999999932e+00
-2.887541999999999831e+00
2.888653000000000137e+00
3.246286000000000005e+00
2.715549000000000213e+00
3.030174999999999841e+00
2.246192999999999884e+00
-2.715784999999999894e+00
2.216232000000000202e+00
-2.598657999999999912e+00
3.379485999999999990e+00
-2.378892000000000007e+00
2.870319999999999983e+00
2.728959999999999830e+00
-2.318372999999999795e+00
-2.881914999999999782e+00
-2.602273999999999976e+00
2.752493999999999996e+00
-2.438712999999999909e+00
-3.467166999999999888e+00
2.679568000000000172e+00
2.523099999999999898e+00
3.277909000000000184e+00
3.040127000000000024e+00
-3.021799999999999820e+00
2.419769000000000059e+00
-3.195250999999999841e+00
-2.636375000000000135e+00
-2.861473000000000155e+00
-2.790007000000000126e+00
-2.381067999999999962e+00
3.206404000000000032e+00
3.020020000000000149e+00
2.703733999999999860e+00
3.716203000000000145e+00
2.314102999999999799e+00
-3.044436999999999838e+00
2.145783000000000218e+00
3.280567000000000011e+00
-3.447979000000000127e+00
-2.554037999999999808e+00
2.600035000000000096e+00
2.581122000000000138e+00
-2.921157000000000004e+00
2.738147999999999804e+00
-3.120391000000000137e+00
-2.529612000000000194e+00
2.725363000000000202e+00
-3.023603000000000041e+00
-2.674799999999999844e+00
-3.126869000000000121e+00
3.021882999999999875e+00
2.779580000000000162e+00
2.951036000000000215e+00
2.320711999999999886e+00
-3.457413999999999987e+00
-2.396679999999999922e+00
-2.842029000000000138e+00
3.576766000000000112e+00
-2.401625000000000121e+00
3.090921999999999947e+00
3.468929999999999847e+00
2.693410000000000082e+00
-2.490050000000000097e+00
2.362188000000000176e+00
-2.450499000000000205e+00
2.446556999999999871e+00
3.570892999999999873e+00
3.030775000000000219e+00
2.430486000000000146e+00
2.588112999999999886e+00
2.570799000000000056e+00
-2.787946999999999953e+00
3.060961999999999961e+00
-3.194113000000000202e+00
-2.940411000000000108e+00
-3.306966000000000072e+00
-2.472621999999999876e+00
-2.718461000000000016e+00
-2.910276000000000085e+00
2.260362999999999900e+00
2.742090000000000138e+00
-2.450617999999999963e+00
2.549549999999999983e+00
-3.053647999999999918e+00
-2.625576000000000132e+00
-2.987556000000000100e+00
3.516221999999999959e+00
-2.511585000000000178e+00
3.678345000000000198e+00
-2.506428999999999796e+00
2.636643999999999988e+00
2.290465999999999891e+00
-2.715488000000000124e+00
-2.977291999999999828e+00
3.092492000000000019e+00
3.217951999999999924e+00
3.062823999999999991e+00
-2.777083999999999886e+00
2.942772000000000165e+00
-2.741168000000000049e+00
-2.542651999999999912e+00
-2.832428999999999863e+00
-3.140429999999999833e+00
-3.517767000000000088e+00
-2.850880000000000081e+00
3.072957000000000161e+00
-2.467960999999999849e+00
2.754827000000000137e+00
2.958521000000000178e+00
3.235151999999999806e+00
-2.789184999999999803e+00
-3.079518000000000200e+00
-2.837991000000000152e+00
-3.043474999999999930e+00
3.034000999999999948e+00
3.149928000000000061e+00
2.573957000000000050e+00
3.332376000000000005e+00
2.710231999999999974e+00
2.733802999999999983e+00
-2.553519000000000094e+00
-2.823488999999999916e+00
2.872517999999999905e+00
3.098170000000000091e+00
3.066629999999999967e+00
-2.581275999999999904e+00
2.748930000000000096e+00
3.146082999999999963e+00
2.817344999999999988e+00
3.872165999999999997e+00
-3.900231999999999921e+00
-3.027982000000000173e+00
-2.922566000000000219e+00
-3.248762000000000150e+00
3.354473000000000038e+00
2.869461999999999957e+00
2.622631000000000157e+00
2.274052999999999880e+00
2.506472000000000033e+00
-2.449692999999999898e+00
2.607634000000000007e+00
2.677798999999999818e+00
3.367230000000000167e+00
2.831671000000000049e+00
2.814254000000000033e+00
-2.762532000000000210e+00
2.837660000000000071e+00
3.088362000000000052e+00
3.071331999999999951e+00
-2.479270000000000085e+00
-2.623345000000000038e+00
-2.402889000000000053e+00
2.928672000000000164e+00
2.940455000000000041e+00
2.468884000000000079e+00
2.647149000000000196e+00
-2.623679999999999790e+00
2.655323000000000100e+00
3.379798000000000080e+00
-3.067118999999999929e+00
-2.803066999999999975e+00
2.934406000000000070e+00
2.838197000000000081e+00
3.216079000000000132e+00
2.342146000000000061e+00
3.376326999999999856e+00
2.762379000000000140e+00
-3.620124000000000120e+00
-2.398349000000000064e+00
2.966934000000000182e+00
2.780388999999999999e+00
-2.911776000000000142e+00
3.250443000000000193e+00
2.781079000000000079e+00
2.394149000000000083e+00
2.928179999999999783e+00
2.924830000000000041e+00
2.916708999999999996e+00
-2.540817000000000103e+00
3.498867000000000171e+00
2.466174999999999784e+00
-2.905736999999999792e+00
2.497335000000000083e+00
-2.747079999999999966e+00
2.876898999999999873e+00
2.715054999999999996e+00
2.966698000000000057e+00
2.458206000000000113e+00
-3.491462999999999983e+00
2.899055999999999855e+00
-3.322970999999999897e+00
-3.546943000000000179e+00
-3.280067999999999984e+00
-2.562869000000000064e+00
-2.939062999999999981e+00
-2.533456000000000152e+00
-2.439859000000000222e+00
2.568410000000000082e+00
-3.220413000000000192e+00
-2.740982999999999947e+00
-3.399588000000000054e+00
-3.255640999999999785e+00
-3.108150000000000190e+00
-2.540734000000000048e+00
2.717242000000000157e+00
-3.168495000000000061e+00
-2.401844000000000090e+00
2.303441999999999990e+00
3.072871999999999826e+00
-2.588273000000000046e+00
3.087514999999999787e+00
2.245569000000000148e+00
2.417505999999999933e+00
2.654666999999999888e+00
-3.017872999999999806e+00
3.118396999999999863e+00
-2.620556000000000108e+00
-3.547995999999999928e+00
-3.015248999999999846e+00
-2.618142999999999887e+00
-3.465125000000000011e+00
-3.085103999999999846e+00
-2.416793000000000191e+00
-2.640512999999999888e+00
2.752066000000000123e+00
-3.285734000000000155e+00
-2.835916999999999799e+00
-3.138253000000000181e+00
-3.732015000000000082e+00
-3.913831000000000060e+00
-3.570920999999999790e+00
-2.888106000000000062e+00
2.101941000000000059e+00
-2.998317999999999817e+00
-3.280299999999999994e+00
-2.678653000000000173e+00
-2.818114000000000008e+00
-3.226614999999999789e+00
-2.740104999999999791e+00
-3.064653999999999989e+00
-2.852352999999999916e+00
-2.866945999999999994e+00
-3.089860999999999969e+00
-3.101977000000000206e+00
2.580697999999999936e+00
-3.153353000000000073e+00
-3.279584999999999972e+00
-2.955998000000000125e+00
-2.646460999999999952e+00
-3.650545999999999847e+00
-3.269108000000000125e+00
-2.102980000000000071e+00
2.865822999999999787e+00
-4.206762999999999586e+00
-2.801738999999999979e+00
-2.539114999999999789e+00
-3.072756000000000043e+00
-2.459274000000000182e+00
-2.928942999999999852e+00
-3.357940999999999843e+00
2.671393000000000129e+00
-2.535404000000000213e+00
-2.238843000000000139e+00
-2.722210000000000019e+00
-2.621392000000000166e+00
-2.668006000000000100e+00
-2.565986999999999796e+00
-4.035782000000000203e+00
-3.264683999999999919e+00
-2.887516000000000194e+00
-2.641881999999999842e+00
2.644236999999999949e+00
-3.302738000000000174e+00
-2.754979000000000067e+00
-3.038085999999999842e+00
-3.507554999999999978e+00
-3.547032000000000185e+00
-2.804570000000000007e+00
-3.030692999999999859e+00
-2.863544999999999785e+00
-2.534727000000000174e+00
2.666323000000000221e+00
-2.129243000000000219e+00
-2.737150999999999890e+00
-3.662129000000000190e+00
-2.805670000000000108e+00
-2.345331999999999972e+00
2.651088000000000111e+00
-3.290230999999999906e+00
-2.687494000000000050e+00
3.114103000000000065e+00
-2.427731000000000083e+00
2.571562000000000126e+00
-3.253544000000000214e+00
-2.848122000000000043e+00
-2.697932999999999915e+00
-3.225016000000000105e+00
-3.200708999999999804e+00
3.275936999999999877e+00
-2.883264000000000049e+00
2.688359000000000165e+00
-2.852161000000000168e+00
-2.733334000000000152e+00
2.819277000000000033e+00
-2.771742000000000150e+00
-3.109977000000000213e+00
-2.926203000000000110e+00
-2.479258000000000184e+00
-2.455143000000000075e+00
-2.581923000000000190e+00
2.873959999999999848e+00
-2.685016000000000069e+00
2.857025000000000148e+00
-3.096188000000000162e+00
2.572554999999999925e+00
-2.979718000000000089e+00
-3.011909000000000169e+00
-3.103803000000000090e+00
-2.380076999999999998e+00
2.357556000000000207e+00
-2.325755000000000017e+00
-2.333216999999999874e+00
2.842013000000000122e+00
-2.985608000000000040e+00
-2.602818000000000076e+00
-2.759008999999999823e+00
-2.524669999999999970e+00
3.203883999999999954e+00
-3.104962000000000000e+00
-3.020106999999999875e+00


==> plots/data/f030_xoodoo_1_check_10k/tvals.txt <==
1.030518999999999963e+00
7.536640000000000006e-01
8.180420000000000469e-01
8.985450000000000381e-01
4.466800000000000215e-01
3.192900000000000182e-01
1.089901000000000009e+00
1.083720000000000017e+00
3.460750000000000215e-01
2.480243999999999893e+00
1.036586000000000007e+00
1.572297000000000056e+00
8.106579999999999897e-01
1.192317999999999989e+00
2.334610000000000019e-01
1.405159999999999965e+00
1.316686999999999941e+00
4.038550000000000195e-01
1.030278000000000027e+00
1.866775000000000073e+00
6.460759999999999836e-01
1.020504000000000078e+00
1.773443000000000103e+00
1.364945000000000075e+00
2.918419999999999903e-01
5.141799999999999843e-02
1.040758999999999990e+00
2.713249999999999829e-01
2.528782000000000085e+00
1.042640000000000011e+00
1.130146000000000095e+00
1.089016999999999902e+00
1.277112000000000025e+00
6.155730000000000368e-01
1.329255999999999993e+00
1.008148999999999962e+00
8.341790000000000038e-01
1.748840000000000117e-01
2.628899000000000097e+00
8.798010000000000552e-01
6.635520000000000307e-01
1.532985999999999960e+00
1.187720000000000109e+00
8.194099999999999995e-02
1.382584999999999953e+00
1.203613000000000044e+00
4.504449999999999843e-01
8.293840000000000101e-01
2.148544999999999927e+00
1.182323999999999931e+00
1.444824000000000108e+00
8.136139999999999484e-01
1.202976000000000045e+00
5.542449999999999877e-01
2.178176000000000112e+00
7.120459999999999567e-01
2.958140000000000214e-01
5.917900000000000382e-01
2.181389999999999996e-01
5.140770000000000062e-01
9.513030000000000097e-01
1.644460000000000033e+00
1.331085999999999991e+00
1.687697000000000003e+00
7.278390000000000137e-01
8.209319999999999951e-01
7.151170000000000027e-01
2.039079000000000086e+00
1.402549999999999963e+00
1.925618000000000052e+00
2.021964999999999790e+00
1.351096999999999992e+00
1.917149999999999965e-01
2.590043999999999791e+00
2.921540000000000248e-01
9.585320000000000507e-01
2.979729999999999879e-01
2.026769999999999960e-01
9.278889999999999638e-01
2.045729999999999826e+00
1.111077000000000092e+00
1.041935999999999973e+00
1.249851999999999963e+00
4.992500000000000271e-01
1.083231000000000055e+00
9.280199999999999561e-02
1.093472999999999917e+00
1.335776000000000074e+00
8.792579999999999840e-01
1.478623000000000021e+00
8.835669999999999913e-01
1.154784999999999950e+00
2.547896000000000161e+00
5.688739999999999908e-01
6.438279999999999559e-01
1.643010000000000026e-01
6.746980000000000199e-01
1.248947999999999947e+00
2.111844000000000054e+00
1.583860000000000046e+00
1.146889999999999965e+00
8.827580000000000426e-01
1.814575999999999967e+00
7.404260000000000286e-01
3.141100000000000003e-01
5.462320000000000508e-01
1.387105999999999950e+00
6.776609999999999578e-01
1.443337000000000092e+00
1.183780000000000054e+00
9.797740000000000338e-01
2.667629999999999946e+00
3.746099999999999985e-01
6.518690000000000317e-01
2.409419999999999895e-01
7.071000000000000028e-03
1.845809999999999951e+00
1.471046000000000076e+00
1.412522999999999973e+00
2.047499999999999876e-01
1.573282000000000069e+00
3.247249999999999859e-01
3.118369999999999753e-01
2.192989999999999939e-01
1.990609999999999880e-01
1.981788000000000105e+00
5.663399999999999684e-02
1.000769999999999937e+00
9.345020000000000548e-01
1.478009999999999879e-01
2.171460999999999864e+00
1.982685000000000031e+00
1.839149999999999952e-01
4.450439999999999952e-01
8.785400000000000154e-02
1.914792000000000050e+00
1.929986999999999897e+00
1.525741000000000014e+00
1.592473999999999945e+00
5.921779999999999822e-01
5.716430000000000122e-01
3.153159999999999852e-01
1.027346000000000092e+00
5.927360000000000406e-01
1.571455999999999964e+00
4.586120000000000196e-01
2.652708000000000066e+00
1.933572000000000068e+00
2.376959999999999962e+00
1.521911000000000014e+00
5.596179999999999488e-01
1.424670000000000103e-01
6.527180000000000204e-01
9.413730000000000153e-01
1.968863000000000030e+00
1.770113999999999965e+00
1.998939000000000021e+00
2.096191999999999833e+00
2.991539999999999755e-01
6.788140000000000285e-01
1.195910000000000029e+00
6.307230000000000336e-01
8.414319999999999578e-01
7.303450000000000220e-01
1.315570000000000073e-01
3.270077000000000123e+00
1.377348000000000017e+00
2.974390000000000089e+00
7.838030000000000275e-01
1.984360000000000013e-01
1.042500000000000024e-02
3.760970000000000146e-01
1.032396000000000091e+00
1.612009000000000025e+00
1.358238999999999974e+00
3.743576000000000015e+00
2.626332999999999807e+00
1.530097000000000040e+00
6.397779999999999578e-01
1.875585999999999975e+00
1.309914000000000023e+00
7.025989999999999736e-01
6.142570000000000530e-01
6.078000000000000069e-01
2.359354000000000173e+00
2.864555000000000184e+00
2.957355000000000178e+00
1.676179999999999892e-01
7.057750000000000412e-01
2.254951999999999845e+00
8.281380000000000408e-01
1.225521000000000083e+00
1.385518999999999945e+00
7.122849999999999460e-01
2.452551999999999843e+00
9.484860000000000513e-01
1.265428999999999915e+00
1.117766000000000037e+00
1.554885000000000073e+00
9.513329999999999842e-01
1.338249999999999995e-01
8.851339999999999764e-01
9.087140000000000217e-01
8.342559999999999976e-01
2.672521999999999842e+00
1.658457999999999988e+00
9.268809999999999549e-01
2.028659999999999908e-01
1.418765999999999972e+00
3.779129999999999989e-01
2.502639999999999865e-01
1.533363999999999949e+00
5.893380000000000285e-01
1.200639000000000012e+00
2.126135999999999804e+00
1.612352000000000007e+00
9.005400000000000071e-01
1.270024999999999959e+00
1.722869999999999902e+00
3.695120000000000071e-01
1.212938999999999989e+00
7.683419999999999694e-01
6.535950000000000371e-01
1.266718000000000011e+00
2.054336999999999858e+00
1.980253000000000041e+00
8.525899999999999590e-01
1.992069000000000090e+00
1.231435000000000057e+00
3.397900000000000226e-02
1.632492999999999972e+00
6.114469999999999628e-01
7.043829999999999814e-01
2.190857999999999972e+00
6.926060000000000549e-01
2.235600000000000087e-02
4.068629999999999747e-01
1.439210000000000100e+00
2.193019999999999969e-01
1.548267000000000060e+00
1.324575999999999976e+00
1.057799999999999990e-01
1.132660000000000056e-01
1.460706000000000060e+00
5.579880000000000395e-01
1.306465999999999905e+00
1.356713000000000058e+00
1.515522000000000036e+00
3.918590000000000129e-01
1.730909000000000031e+00
5.799429999999999863e-01
3.930719999999999770e-01
9.499640000000000306e-01
1.012040999999999968e+00
2.693699999999999914e-02
1.499937000000000076e+00
1.011867999999999990e+00
1.107504000000000044e+00
9.345400000000000373e-01
1.867839999999999945e+00
5.381209999999999605e-01
1.798190000000000066e-01
1.158010000000000012e-01
5.102489999999999526e-01
1.565657000000000076e+00
1.124179999999999957e+00
5.570509999999999629e-01
3.517319999999999891e-01
2.211981999999999893e+00
7.599799999999999611e-02
7.441100000000000492e-02
1.640330000000000121e-01
7.690320000000000489e-01
8.559539999999999926e-01
3.921239999999999726e-01
8.142880000000000118e-01
6.150210000000000399e-01
1.342459999999999987e+00
1.880012000000000016e+00
1.241054000000000102e+00
7.130750000000000144e-01
1.707249999999999879e-01
8.695749999999999869e-01
7.134800000000000031e-01
1.839749000000000079e+00
5.763620000000000410e-01
4.956889999999999907e-01
1.844471999999999889e+00
1.303640000000000077e-01
7.113990000000000036e-01
2.245520000000000016e-01
5.390150000000000219e-01
3.772900000000000142e-01
1.305844000000000005e+00
1.679896000000000056e+00
3.923449999999999993e-01
4.522660000000000013e-01
1.724394999999999900e+00
1.044836000000000098e+00
4.277980000000000116e-01
7.544269999999999587e-01
1.142613000000000101e+00
8.776690000000000325e-01
1.144465999999999983e+00
1.496561000000000030e+00
3.301720000000000210e-01
1.713580000000000103e+00
4.040099999999999802e-01
7.332140000000000324e-01
7.440200000000000147e-01
2.536269999999999913e-01
1.387596999999999969e+00
2.435814000000000146e+00
1.767211000000000087e+00
1.707713000000000036e+00
4.413599999999999746e-01
1.585172999999999943e+00
7.244099999999999984e-01
9.444069999999999965e-01
1.119690000000000074e+00
1.139890000000000070e+00
2.021608000000000072e+00
1.733681000000000028e+00
2.041786999999999797e+00
9.920740000000000114e-01
1.566219999999999946e+00
5.894599999999999840e-02
7.528100000000000069e-02
2.658519999999999772e-01
5.319000000000000394e-01
2.200918999999999848e+00
2.245150000000000201e+00
1.202353000000000005e+00
1.946499999999999897e+00
8.193999999999999895e-02
1.768869000000000025e+00
1.253879999999999995e-01
5.448999999999999677e-02
6.700409999999999977e-01
5.347800000000000331e-01
9.192320000000000491e-01
2.717751999999999946e+00
1.651664999999999939e+00
1.841139000000000081e+00
1.289209999999999967e+00
4.547699999999999659e-02
4.151659999999999795e-01
1.359200000000000130e-01
8.452410000000000201e-01
1.810956999999999928e+00
1.076753000000000071e+00
2.328825000000000145e+00
2.568973000000000173e+00
8.068450000000000344e-01
1.500626000000000015e+00
1.587850999999999901e+00
4.193749999999999978e-01
6.590270000000000294e-01
3.952039999999999997e-01
1.516143999999999936e+00
1.776313000000000031e+00
6.055239999999999512e-01
2.495442999999999856e+00
1.206402999999999892e+00
3.266800000000000259e-02
1.577755000000000019e+00
1.062199999999999950e-02
1.061447000000000029e+00
1.259827999999999948e+00
5.016359999999999708e-01
2.936955000000000204e+00
1.825771000000000033e+00
2.532878000000000185e+00
1.425423000000000107e+00
1.653867999999999894e+00
1.202439000000000036e+00
5.222139999999999560e-01
5.765120000000000244e-01
7.861869999999999692e-01
1.454256999999999911e+00
2.413640000000000008e+00
2.394823999999999842e+00
3.392319999999999780e-01
1.078429999999999944e-01
1.651348999999999956e+00
3.817099999999999660e-02
4.505979999999999985e-01
9.486470000000000180e-01
1.803207999999999922e+00
7.029600000000000293e-01
1.561174000000000062e+00
2.939191000000000109e+00
1.889380000000000059e+00
1.613183000000000034e+00
1.628503000000000034e+00
1.037850000000000023e-01
6.920099999999999862e-02
1.716425000000000090e+00
9.385780000000000234e-01
2.418877000000000166e+00
1.168395000000000072e+00
1.249590000000000006e-01
5.667400000000000215e-01
1.717675999999999981e+00
2.368460000000000010e-01
6.326049999999999729e-01
8.268830000000000346e-01
1.437289000000000039e+00
3.501800000000000052e-02
2.095450000000000035e+00
1.683424000000000031e+00
1.326945000000000041e+00
8.788949999999999818e-01
1.152398000000000033e+00
3.429769999999999763e-01
9.905969999999999498e-01
1.577676999999999996e+00
2.615850000000000120e-01
1.245379000000000014e+00
1.483958000000000110e+00
4.895780000000000132e-01
8.628419999999999979e-01
1.428498999999999963e+00
1.427507000000000081e+00
1.999940000000000051e-01
1.463983000000000034e+00
1.228210999999999942e+00
1.047892999999999963e+00
2.971469999999999945e-01
9.690680000000000405e-01
1.569221999999999895e+00
4.830010000000000137e-01
4.231440000000000201e-01
7.901040000000000285e-01
1.987900999999999918e+00
2.292867999999999906e+00
2.639009999999999967e-01
1.272300000000000098e-01
3.939779999999999949e-01
6.217099999999999710e-02
1.594589999999999952e+00
1.049576000000000064e+00
4.618550000000000155e-01
1.206534999999999913e+00
3.023763000000000201e+00
2.546950000000000047e-01
3.431589999999999918e-01
1.587280000000000080e-01
7.122669999999999835e-01
1.540337999999999985e+00
5.850300000000000500e-01
6.135399999999999882e-02
2.014880000000000004e-01
5.735850000000000115e-01
2.753934999999999800e+00
1.867548999999999904e+00
6.152030000000000554e-01
1.033989000000000047e+00
1.146510000000000029e-01
1.423756999999999939e+00
1.044982000000000077e+00
3.635570000000000190e-01
7.233299999999999452e-02
2.008420999999999790e+00
5.494750000000000467e-01
2.189460000000000017e-01
1.410029999999999895e-01
2.190539999999999987e-01
1.093477000000000032e+00
1.093304999999999971e+00
1.937319000000000013e+00
7.857150000000000523e-01
7.452579999999999760e-01
2.566572999999999993e+00
1.193059000000000092e+00
9.384190000000000031e-01
7.084059999999999802e-01
9.309900000000000120e-02
1.021349000000000062e+00
1.526928000000000063e+00
2.192196000000000033e+00
9.954650000000000443e-01
7.319930000000000048e-01
5.713470000000000493e-01
3.929380000000000095e-01
1.603479000000000099e+00
3.700240000000000196e-01
1.057876999999999956e+00
4.685900000000000065e-01
2.147470999999999908e+00
6.512240000000000251e-01
4.452800000000000091e-01
2.036421999999999954e+00
1.442779999999999896e-01
6.537870000000000070e-01
1.139043000000000028e+00
7.279499999999999860e-02
9.510509999999999797e-01
1.649308999999999914e+00
2.688331999999999944e+00
1.050489000000000006e+00
7.389199999999999935e-02
4.887020000000000253e-01
7.871420000000000083e-01
1.363928000000000029e+00
1.602951000000000015e+00
1.649955999999999978e+00
1.462536000000000058e+00
2.216134999999999966e+00
2.469758000000000120e+00
1.692498000000000058e+00
5.282200000000000228e-01
9.677609999999999824e-01
9.865169999999999773e-01
1.794718000000000035e+00
1.687510000000000121e-01
1.483897999999999939e+00
2.621366999999999781e+00
2.877750999999999948e+00
1.256272000000000055e+00
3.293579999999999841e-01
1.515289999999999970e-01
1.099340000000000039e-01
1.149990000000000068e+00
1.312956000000000012e+00
1.629005000000000036e+00
7.951589999999999492e-01
1.168482000000000021e+00
2.436538999999999788e+00
1.175570999999999922e+00
1.259795999999999916e+00
9.115830000000000322e-01
2.944060000000000010e-01
8.478949999999999543e-01
5.700969999999999649e-01
2.061672000000000171e+00
2.033214000000000077e+00
1.505041000000000073e+00
2.187546999999999908e+00
7.056600000000000372e-02
5.872549999999999715e-01
6.924249999999999572e-01
1.385669999999999957e-01
1.167915999999999954e+00
1.510019999999999918e+00
1.643380000000000118e-01
2.262678999999999885e+00
2.207167000000000101e+00
2.017008000000000134e+00
8.081270000000000397e-01
3.002480000000000149e-01
3.389199999999999852e-02
1.176009999999999972e-01
4.775139999999999940e-01
1.826832999999999929e+00
7.785779999999999923e-01
2.179323000000000121e+00
2.847757999999999790e+00
1.770569999999999922e-01
4.925530000000000186e-01
1.615013000000000032e+00
6.450489999999999835e-01
1.168369999999999909e+00
1.394994000000000067e+00
6.424619999999999775e-01
2.595311000000000146e+00
1.716793000000000013e+00
3.149896000000000029e+00
7.574849999999999639e-01
2.218119000000000174e+00
1.278507000000000060e+00
4.281249999999999778e-01
1.490474999999999994e+00
2.187346999999999930e+00
7.043160000000000531e-01
2.418953000000000131e+00
2.166039000000000048e+00
1.587803000000000075e+00
1.125450000000000061e-01
1.901169000000000109e+00
8.275310000000000166e-01
3.128600000000000131e-02
1.106468999999999925e+00
1.051106000000000096e+00
1.842049999999999965e+00
1.572907000000000055e+00
2.356613999999999987e+00
5.107000000000000428e-03
0.000000000000000000e+00
1.180741999999999958e+00
1.076450000000000046e-01
6.875580000000000025e-01
1.682816000000000090e+00
1.097790000000000016e-01
8.810949999999999616e-01
1.416555999999999926e+00
1.064496000000000109e+00
1.309164999999999912e+00
1.469281000000000059e+00
1.149405000000000010e+00
3.663219999999999810e-01
6.869410000000000238e-01
1.413786999999999905e+00
1.161936000000000080e+00
1.621782000000000057e+00
2.319657999999999998e+00
9.040900000000000325e-02
1.574171999999999905e+00
1.486323000000000061e+00
2.020889999999999909e-01
1.914400000000000129e-02
1.813194999999999890e+00
1.600030000000000063e-01
8.353679999999999994e-01
1.526091000000000086e+00
1.707786999999999944e+00
7.164509999999999490e-01
2.139639999999999875e-01
4.163919999999999844e-01
2.647010000000000196e-01
9.736409999999999787e-01
1.506046999999999914e+00
1.206482000000000054e+00
1.137302000000000035e+00
1.992771000000000070e+00
4.680750000000000188e-01
1.048092999999999941e+00
1.135864999999999903e+00
1.070964999999999945e+00
9.752410000000000245e-01
1.616227999999999998e+00
1.687500000000000111e-01
1.034451000000000009e+00
5.882400000000000129e-02
1.594233000000000011e+00
1.076101999999999892e+00
6.527370000000000116e-01
7.619399999999999784e-02
3.462299999999999822e-01
1.469762000000000013e+00
1.687961000000000045e+00
4.363819999999999921e-01
1.829959999999999920e-01
7.253880000000000328e-01
2.839320000000000177e-01
3.731929999999999970e-01
1.260054000000000007e+00
5.801889999999999548e-01
6.180700000000000083e-02
1.992045999999999983e+00
1.663199999999999956e-01
8.393589999999999662e-01
3.310930000000000262e-01
1.110047999999999924e+00
1.291419000000000095e+00
1.972999999999999927e-03
1.255940000000000112e-01
1.137439999999999979e-01
8.234730000000000105e-01
1.913488000000000078e+00
1.301999999999999989e-03
3.522859999999999880e-01
1.257975000000000065e+00
3.381910000000000194e-01
2.185620000000000063e-01
1.385564999999999936e+00
1.083839999999999942e-01
4.334799999999999764e-01
2.110707999999999807e+00
5.304659999999999931e-01
5.590439999999999854e-01
4.961399999999999838e-02
5.134769999999999612e-01
1.506550000000000111e-01
8.417369999999999575e-01
1.329250000000000043e+00
1.380939999999999945e-01
4.722029999999999839e-01
1.868239999999999901e+00
7.350999999999999895e-03
5.314839999999999565e-01
1.042404000000000108e+00
1.044648000000000021e+00
6.208449999999999802e-01
1.828214000000000006e+00
2.265010000000000079e-01
9.830400000000000249e-01
1.834235000000000060e+00
7.533640000000000336e-01
4.492470000000000074e-01
2.415760000000000129e-01
1.385326000000000057e+00
1.325676000000000077e+00
2.370740000000000069e-01
1.851798000000000055e+00
2.983450000000000268e-01
1.299299999999999899e-01
1.867304999999999993e+00
2.501789999999999847e-01
4.082569999999999810e-01
2.302649999999999975e-01
1.545395999999999992e+00
2.126755000000000173e+00
1.119059999999999944e+00
1.741686999999999985e+00
8.729489999999999750e-01
1.792275999999999980e+00
4.569509999999999961e-01
4.070860000000000034e-01
5.818590000000000151e-01
2.482499999999999984e-01
1.541843000000000075e+00
9.775880000000000125e-01
1.858289999999999997e+00
1.558388000000000106e+00
5.835270000000000179e-01
1.701413999999999982e+00
3.733730000000000104e-01
3.532250000000000112e-01
5.858980000000000299e-01
1.062075000000000102e+00
9.704869999999999886e-01
1.770122999999999891e+00
2.307558999999999916e+00
5.258479999999999821e-01
1.024230999999999892e+00
1.763379999999999947e-01
7.509580000000000144e-01
9.128929999999999545e-01
5.159610000000000030e-01
1.874193999999999916e+00
2.355621000000000187e+00
1.383070999999999939e+00
2.663733999999999824e+00
1.468693999999999944e+00
1.503044999999999964e+00
3.053230000000000111e-01
1.104799999999999949e-01
2.525120000000000142e-01
1.254653000000000018e+00
6.826780000000000070e-01
2.127639999999999976e+00
1.873671000000000086e+00
1.982328000000000090e+00
1.256164999999999976e+00
2.750969999999999804e-01
6.573419999999999819e-01
1.070580000000000004e-01
1.104773000000000005e+00
2.215723999999999805e+00
2.243940000000000101e-01
6.962800000000000100e-01
2.108756000000000075e+00
1.043360000000000065e+00
1.655132000000000048e+00
1.061349000000000098e+00
7.815069999999999517e-01
2.029310000000000003e-01
2.621459999999999901e-01
1.646133000000000068e+00
1.078435999999999950e+00
1.710914999999999964e+00
2.156330000000000080e+00
3.629780000000000229e-01
5.082389999999999963e-01
1.141110999999999986e+00
3.517830000000000124e-01
9.446900000000000297e-01
1.282591999999999954e+00
1.153196000000000110e+00
1.573113999999999901e+00
2.374789999999999957e+00
1.707602999999999982e+00
1.385717000000000088e+00
1.111825999999999981e+00
7.565709999999999935e-01
3.213840000000000030e-01
5.060970000000000191e-01
1.893251000000000017e+00
2.844200000000000061e-01
1.639669999999999961e+00
2.177290999999999865e+00
8.128149999999999542e-01
7.546460000000000390e-01
1.426984000000000030e+00
9.368670000000000053e-01
7.419940000000000424e-01
6.444750000000000201e-01
7.144660000000000455e-01
1.476242000000000054e+00
2.273139000000000021e+00
2.148235999999999812e+00
1.009884999999999922e+00
1.278999999999999915e+00
1.736602999999999897e+00
1.046249999999999902e+00
9.593369999999999953e-01
1.165375000000000050e+00
5.887040000000000051e-01
1.025236999999999954e+00
2.716920000000000002e+00
1.274909999999999932e-01
6.722019999999999662e-01
1.157178000000000040e+00
1.659780000000000033e+00
3.346770000000000023e-01
3.500449999999999950e-01
7.051579999999999515e-01
1.318718000000000057e+00
1.495290999999999926e+00
2.866127000000000091e+00
9.657679999999999598e-01
1.749149000000000065e+00
2.055938999999999961e+00
1.569814000000000043e+00
1.473690000000000000e-01
7.025479999999999503e-01
9.636059999999999626e-01
5.755670000000000508e-01
2.606532000000000071e+00
5.462110000000000021e-01
8.545690000000000230e-01
1.204995000000000038e+00
1.287128000000000050e+00
1.025250999999999912e+00
1.145302000000000042e+00
1.187639999999999946e-01
1.722757000000000094e+00
5.698029999999999484e-01
2.973790999999999851e+00
1.084824999999999928e+00
2.041529000000000149e+00
1.702407000000000004e+00
1.359515000000000029e+00
4.355769999999999920e-01
1.172160000000000091e+00
2.640939999999999954e-01
1.171959999999999891e+00
5.906179999999999763e-01
1.997336999999999918e+00
1.103140999999999927e+00
2.367344000000000115e+00
1.581029999999999935e+00
1.065998000000000001e+00
1.348894999999999955e+00
2.737709999999999866e-01
1.461435999999999957e+00
3.161459999999999826e-01
1.456396000000000024e+00
1.238011999999999890e+00
1.341579000000000077e+00
1.812840999999999925e+00
1.523001999999999967e+00
1.431378000000000039e+00
1.525549999999999962e+00
7.648559999999999803e-01
7.811649999999999983e-01
2.638490000000000002e-01
1.187119000000000035e+00
1.546559000000000017e+00
2.668137999999999899e+00
6.215119999999999534e-01
1.130157000000000078e+00
1.344773999999999914e+00
1.146948000000000079e+00
6.799070000000000391e-01
1.837600000000000067e-01
8.219600000000000517e-02
1.117240999999999929e+00
4.892900000000000027e-01
2.052197000000000049e+00
1.209459000000000062e+00
2.024515000000000065e+00
1.850919999999999899e+00
4.963589999999999947e-01
1.025582999999999911e+00
3.935589999999999922e-01
6.738480000000000025e-01
8.981860000000000399e-01
2.454156999999999922e+00
1.613067000000000029e+00
1.420927000000000051e+00
3.562300000000000189e-02
8.309099999999999819e-02
4.018570000000000197e-01
8.213770000000000238e-01
5.997930000000000206e-01
1.462193999999999994e+00
2.564790000000000125e-01
2.376234999999999875e+00
3.352479999999999905e-01
1.113118999999999970e+00
1.256124999999999936e+00
2.119413000000000213e+00
4.151659999999999795e-01
3.983639999999999959e-01
5.278199999999999559e-01
1.153156000000000070e+00
5.970490000000000519e-01
2.330521000000000065e+00
1.133753000000000011e+00
4.379899999999999766e-02
8.348590000000000177e-01
1.345000000000000058e-03
6.754890000000000061e-01
5.504599999999999493e-01
1.725881999999999916e+00
6.802420000000000133e-01
1.948588999999999904e+00
1.669078999999999979e+00
1.162352000000000052e+00
5.510779999999999568e-01
8.674429999999999641e-01
3.305589999999999917e-01
1.017339999999999911e+00
4.737700000000000244e-02
1.604241000000000028e+00
1.126686000000000076e+00
2.149897999999999865e+00
1.238043999999999922e+00
4.417999999999999705e-02
6.504170000000000229e-01
8.841090000000000337e-01
8.795600000000000640e-02
2.277440000000000020e-01
1.738718999999999903e+00
4.541660000000000141e-01
1.807255000000000056e+00
1.898541000000000034e+00
1.491225000000000023e+00
1.107501000000000069e+00
8.695559999999999956e-01
4.326220000000000065e-01
9.512869999999999937e-01
3.779939999999999967e-01
1.677979000000000109e+00
1.124822999999999906e+00
1.783806999999999920e+00
1.013995999999999897e+00
9.598139999999999450e-01
2.810800000000000104e-02
3.127190000000000247e-01
3.368260000000000143e-01
5.596320000000000183e-01
1.413113000000000063e+00
9.223510000000000320e-01
1.201999999999999957e+00
1.434242000000000017e+00
1.311817000000000011e+00
1.175125999999999893e+00
6.777530000000000499e-01
4.973069999999999991e-01
6.229489999999999750e-01
3.161749999999999838e-01
1.939440999999999971e+00
2.797609999999999819e-01
1.385064000000000073e+00
8.501900000000000013e-01
7.539700000000000568e-02
1.917183000000000082e+00
6.446150000000000491e-01
5.691899999999999737e-02
1.951880000000000004e-01
1.336038999999999977e+00
8.549539999999999917e-01
7.326200000000000490e-01
1.787217000000000056e+00
1.238007999999999997e+00
1.926160000000000094e-01
9.547849999999999948e-01
7.230119999999999880e-01
2.512969999999999926e-01
5.771380000000000399e-01
1.906949999999999923e+00
3.350250000000000172e-01
1.023136999999999963e+00
2.245061999999999891e+00
5.291209999999999525e-01
6.572909999999999586e-01
2.033899999999999944e-02
4.580200000000000243e-02
1.276516999999999902e+00
1.368324000000000096e+00
1.184496999999999911e+00
1.065800000000000081e-02
1.683764000000000038e+00
7.716220000000000301e-01
7.311109999999999554e-01
5.032999999999999974e-02
6.607210000000000027e-01
1.502819999999999989e-01
2.835619999999999807e-01
1.881772000000000000e+00
9.033790000000000431e-01
3.580650000000000222e-01
2.403309999999999835e+00
5.043069999999999498e-01
8.009519999999999973e-01
6.947870000000000434e-01
9.848280000000000367e-01
4.017879999999999785e-01
7.599829999999999641e-01
1.418166999999999955e+00
9.292930000000000357e-01
6.900180000000000202e-01
3.285053000000000001e+00
1.726050000000000084e-01
1.858854999999999924e+00
1.418754000000000071e+00
9.733899999999999775e-01
3.482540000000000080e-01
1.847113000000000005e+00
7.685180000000000344e-01
3.066329999999999889e-01
8.425820000000000531e-01
1.845990999999999937e+00
1.067799999999999999e-02
2.808280000000000221e-01
8.335989999999999789e-01
4.870039999999999925e-01
1.139658000000000060e+00
1.442366000000000037e+00
1.045948000000000100e+00
4.374680000000000235e-01
1.987313000000000107e+00
1.443891999999999953e+00
8.360130000000000061e-01
7.709249999999999714e-01
7.406639999999999890e-01
5.940480000000000205e-01
2.384692999999999952e+00
8.260399999999999687e-02
1.099350000000000049e-01
9.864439999999999875e-01
1.456051999999999902e+00
1.537462000000000106e+00
1.253650000000000042e-01
3.643640000000000212e-01
2.235409999999999897e-01
1.387002999999999986e+00
2.157270000000000021e+00
5.114149999999999530e-01
8.815690000000000470e-01
1.536000000000000039e-03
6.589439999999999742e-01
1.609000000000000014e-02
8.606810000000000294e-01
6.058639999999999581e-01
7.673900000000000166e-01
2.254852000000000078e+00
8.751849999999999907e-01
2.691400000000000042e-02
1.623631000000000046e+00
4.228750000000000009e-01
1.340872000000000064e+00
2.244160000000000044e-01
1.063120000000000065e+00
6.043599999999999667e-02
4.808959999999999901e-01
2.175920000000000076e+00
1.472539999999999960e-01
9.097039999999999571e-01
1.548203999999999914e+00
6.761340000000000128e-01
1.048899999999999944e+00
1.217149000000000036e+00
4.746960000000000068e-01
5.914679999999999938e-01
2.288181999999999938e+00
1.265419000000000072e+00
3.339650000000000118e-01
1.688163999999999998e+00
4.636210000000000053e-01
1.267771999999999899e+00
1.221964000000000050e+00
1.584800000000000098e-01
1.728729999999999989e-01
4.637600000000000056e-02
2.178814000000000028e+00
1.634299999999999919e-01
5.214400000000000285e-02
1.735309999999999908e+00
9.963940000000000019e-01
8.000500000000000389e-01
1.722485999999999962e+00
9.411929999999999463e-01
7.511949999999999461e-01
1.385407999999999973e+00
5.666069999999999718e-01
2.597900000000000209e-01
9.587400000000000089e-02
5.805879999999999930e-01
1.996739999999999959e+00
8.241709999999999869e-01
1.017867999999999995e+00
1.052575000000000038e+00
7.462900000000000089e-02
1.742399000000000031e+00
4.520899999999999919e-01
8.337719999999999576e-01
4.133020000000000027e-01
5.942990000000000217e-01
5.245710000000000095e-01
2.075047999999999782e+00
1.633928000000000047e+00
1.662115000000000009e+00
1.098313000000000095e+00
6.014350000000000529e-01
2.235820000000000030e-01
2.662769999999999859e-01
4.090030000000000054e-01
1.537247999999999948e+00
1.363494999999999902e+00
1.472815999999999903e+00
1.525865000000000027e+00
4.128760000000000208e-01
1.821525000000000061e+00
8.926199999999999413e-02
2.174649999999999916e-01
4.111790000000000167e-01
1.245738000000000012e+00
2.222602000000000189e+00
4.647830000000000017e-01
5.932960000000000456e-01
6.618579999999999464e-01
1.430392000000000108e+00
8.231479999999999908e-01
4.610040000000000249e-01
6.514100000000000446e-02
2.843749999999999889e-01
1.563565000000000094e+00
4.309100000000000152e-01
1.993460999999999927e+00
1.138854000000000033e+00
1.418026999999999926e+00
1.987381999999999982e+00
5.965249999999999719e-01
6.065399999999999958e-02
5.111580000000000013e-01
4.073309999999999986e-01
1.527112999999999943e+00
1.201986999999999917e+00
2.034307999999999783e+00
1.076753000000000071e+00
9.898000000000000131e-01
1.011749999999999927e+00
4.276909999999999878e-01
9.449750000000000094e-01
2.538679999999999826e-01
6.511759999999999771e-01
6.798560000000000159e-01
1.513066999999999940e+00
9.400230000000000530e-01
1.324384000000000006e+00
2.200314999999999799e+00
1.130850000000000050e-01
2.342660000000000020e-01
7.673830000000000373e-01
1.559668000000000054e+00
1.785444000000000031e+00
1.955340000000000078e+00
1.764035000000000020e+00
2.125569999999999959e-01
6.897839999999999527e-01
1.465036000000000005e+00
1.182479999999999976e+00
2.044249999999999956e-01
4.766000000000000236e-01
1.050823999999999980e+00
8.929230000000000222e-01
1.066475999999999980e+00
3.045160999999999785e+00
1.825277999999999956e+00
1.364689999999999959e+00
1.535428000000000015e+00
1.757822999999999913e+00
1.053820999999999897e+00
6.995700000000000529e-02
8.973799999999999832e-02
1.061150999999999955e+00
1.834624000000000033e+00
2.851023999999999781e+00
2.325069999999999915e-01
1.322572999999999999e+00
1.609982000000000024e+00
1.722428999999999988e+00
1.850160000000000138e-01
8.461469999999999825e-01
1.757350000000000023e-01
3.754359999999999919e-01
2.960611000000000104e+00
1.052402000000000060e+00
1.326613999999999960e+00
8.344139999999999890e-01
1.044313999999999965e+00
3.964329999999999798e-01
1.083582999999999963e+00
1.739252000000000020e+00
7.441780000000000062e-01
2.053200000000000025e-01
2.538397999999999932e+00
2.306640000000000079e-01
1.056353000000000097e+00
1.244439000000000073e+00
1.330923000000000078e+00
3.509120000000000017e-01
1.482865000000000100e+00
1.064489000000000019e+00
2.779769999999999741e-01
9.299600000000000088e-01
2.432462000000000124e+00
1.418339999999999934e+00
1.177831999999999990e+00
1.395991999999999900e+00
7.901970000000000383e-01
5.346599999999999964e-02
1.690519000000000105e+00
9.305000000000000770e-03
3.455039999999999778e-01
7.152230000000000532e-01
2.236120000000000052e-01
8.471250000000000169e-01
1.384714000000000000e+00
1.759398000000000017e+00
1.131297999999999915e+00
1.825113999999999903e+00
1.869049999999999878e-01
8.573690000000000477e-01
7.525929999999999565e-01
2.739215000000000177e+00
1.590578000000000047e+00
1.266024000000000038e+00
1.526038000000000006e+00
1.722105999999999915e+00
7.253549999999999720e-01
2.145744999999999791e+00
9.560819999999999874e-01
1.133399999999999963e-01
6.865940000000000376e-01
8.118480000000000141e-01
1.350335000000000063e+00
1.961772999999999989e+00
1.140093999999999941e+00
1.367626999999999926e+00
1.689646999999999899e+00
1.471141000000000032e+00
3.742000000000000187e-02
5.792519999999999891e-01
6.817320000000000046e-01
1.674803999999999959e+00
3.600909999999999944e-01
1.393866000000000049e+00
1.456781000000000104e+00
1.352473000000000036e+00
2.303691000000000155e+00
2.233600000000000030e-01
1.016931999999999947e+00
2.894479999999999831e-01
6.890060000000000073e-01
1.299776000000000042e+00
2.185557999999999890e+00
1.502123000000000097e+00
1.288075999999999999e+00
5.983399999999999830e-02
7.533590000000000009e-01
1.200925999999999938e+00
5.995869999999999811e-01
8.031169999999999698e-01
1.181656999999999957e+00
6.128679999999999684e-01
1.714244000000000101e+00
2.252088999999999785e+00
1.976037999999999961e+00
2.184213999999999878e+00
1.851326999999999945e+00
5.644780000000000353e-01
2.111100000000000129e-02
2.016899999999999943e-02
1.477316999999999991e+00
1.831882000000000010e+00
2.010126000000000079e+00
1.195438999999999918e+00
4.674199999999999883e-02
1.217022000000000048e+00
1.079096999999999973e+00
1.286631999999999998e+00
7.931500000000000217e-01
1.265404999999999891e+00
3.443060000000000009e-01
1.461286000000000085e+00
1.791096000000000021e+00
1.175564000000000053e+00
1.082832000000000017e+00
1.174347999999999947e+00
1.129023000000000110e+00
9.964730000000000532e-01
7.966050000000000075e-01
1.791174000000000044e+00
1.949667000000000039e+00
1.660060000000000091e+00
1.861151000000000000e+00
8.653800000000000381e-02
1.392023000000000010e+00
1.224269000000000052e+00
1.220463999999999993e+00
8.224259999999999904e-01
1.274404000000000092e+00
3.561960000000000126e-01
2.770901999999999976e+00
1.673921999999999910e+00
2.108486999999999778e+00
1.370503999999999944e+00
1.300629999999999953e+00
6.917680000000000495e-01
1.059914999999999941e+00
1.476550000000000029e+00
2.202164999999999928e+00
1.945667999999999953e+00
1.867350000000000065e+00
2.598851999999999940e+00
3.069379999999999886e-01
1.628489000000000075e+00
1.407629999999999992e-01
3.444090000000000207e-01
2.448029999999999928e-01
8.536270000000000246e-01
1.270224999999999937e+00
2.909120000000000150e+00
1.811463999999999963e+00
3.060719000000000189e+00
1.426490000000000036e+00
1.308785000000000087e+00
8.804819999999999869e-01
9.475749999999999451e-01
1.057879999999999932e+00
1.874665000000000026e+00
1.136316000000000104e+00
3.115527999999999853e+00
2.224425999999999792e+00
2.151879999999999793e+00
1.746260000000000034e-01
1.956123000000000056e+00
1.166949000000000014e+00
7.475819999999999688e-01
6.463020000000000431e-01
1.137693000000000065e+00
2.078618000000000077e+00
2.836644999999999861e+00
3.138329000000000146e+00
2.656930000000000125e-01
5.638959999999999528e-01
1.736127999999999894e+00
4.274549999999999739e-01
9.638039999999999941e-01
1.838867999999999947e+00
9.417799999999999505e-01
2.769115000000000215e+00
1.845377999999999963e+00
2.225605999999999973e+00
1.505981999999999932e+00
1.983427000000000051e+00
1.507406000000000024e+00
4.023780000000000134e-01
5.383099999999999552e-01
1.570195999999999925e+00
9.505860000000000420e-01
2.891582000000000097e+00
1.995502000000000109e+00
7.609110000000000040e-01
1.623229999999999951e-01
1.521975000000000078e+00
8.386970000000000258e-01
3.657810000000000228e-01
1.889704999999999968e+00
9.223820000000000352e-01
1.575924000000000103e+00
2.412976000000000010e+00
1.731502000000000097e+00
9.327469999999999928e-01
2.013992000000000004e+00
2.009611000000000036e+00
8.947599999999999998e-01
7.487960000000000171e-01
1.701564000000000076e+00
8.321439999999999948e-01
1.407985000000000042e+00
2.034771000000000107e+00
9.098990000000000133e-01
6.987980000000000302e-01
1.321498000000000062e+00
1.426878000000000091e+00
4.669800000000000340e-02
1.965641999999999889e+00
5.410120000000000484e-01
1.047087000000000101e+00
2.536166000000000142e+00
1.273959000000000064e+00
1.593799999999999939e-01
2.384897000000000045e+00
2.416043000000000163e+00
1.313887999999999945e+00
7.714250000000000274e-01
1.418326999999999893e+00
1.015196999999999905e+00
1.208612000000000020e+00
2.691675000000000040e+00
1.226960000000000051e+00
2.160257999999999790e+00
1.912311000000000094e+00
2.248622999999999816e+00
1.168625000000000025e+00
1.998933000000000071e+00
1.065196000000000032e+00
1.211543999999999954e+00
1.947376999999999914e+00
2.189592999999999900e+00
6.174429999999999641e-01
1.320556000000000063e+00
2.143425999999999831e+00
2.231724999999999959e+00
3.090669999999999806e-01
1.775118999999999891e+00
1.591391999999999918e+00
9.206450000000000466e-01
1.278823000000000043e+00
7.543099999999999805e-02
5.955799999999999983e-01
2.067975000000000119e+00
1.596486000000000072e+00
1.354314000000000018e+00
2.179463999999999846e+00
3.416939999999999977e-01
6.287409999999999943e-01
1.390657999999999950e+00
1.687302999999999997e+00
2.178759999999999863e-01
1.036159999999999998e-01
2.021688999999999847e+00
1.646770000000000067e+00
5.844160000000000466e-01
2.045466999999999924e+00
1.367266000000000092e+00
6.652959999999999985e-01
8.645559999999999912e-01
1.443000000000000055e-03
3.226620000000000044e-01
2.120909000000000155e+00
1.428277999999999937e+00
1.252089999999999925e+00
1.899574000000000096e+00
1.499469999999999970e-01
1.394738000000000033e+00
9.902119999999999811e-01
1.149197999999999942e+00
9.479999999999999538e-02
2.014089999999999936e+00
2.084940000000000015e+00
1.277020000000000044e+00
2.107960000000000111e-01
1.831852999999999954e+00
9.510079999999999645e-01
5.961039999999999672e-01
7.319339999999999735e-01
6.575640000000000374e-01
8.214620000000000255e-01
1.237846999999999920e+00
1.784181000000000017e+00
5.902150000000000452e-01
2.017698999999999909e+00
1.111653999999999920e+00
8.718599999999999683e-01
6.709400000000000086e-02
7.895499999999999741e-02
2.012852999999999781e+00
8.277199999999999835e-02
2.597679999999999989e-01
1.157715000000000050e+00
7.846599999999999409e-02
2.340987000000000151e+00
1.248650000000000038e-01
4.432180000000000009e-01
5.137439999999999785e-01
1.018542000000000058e+00
9.776860000000000550e-01
1.310138000000000025e+00
1.448881000000000085e+00
4.882130000000000081e-01
1.619626000000000010e+00
8.740700000000000136e-01
7.537380000000000191e-01
1.082800000000000012e-01
8.823029999999999484e-01
2.350312000000000179e+00
2.564379999999999882e+00
1.292016999999999971e+00
1.834645000000000081e+00
3.762229999999999741e-01
2.380997999999999948e+00
3.285029999999999895e-01
1.675079999999999902e-01
1.991459999999999897e-01
3.031010000000000093e-01
2.124715000000000131e+00
1.872840999999999978e+00
1.108845000000000081e+00
1.120694000000000079e+00
1.735009000000000023e+00
1.184425000000000061e+00
8.250799999999999801e-02
1.198132999999999893e+00
6.398380000000000178e-01
3.075874999999999915e+00
6.143440000000000012e-01
9.631600000000000161e-01
1.280539000000000094e+00
2.635290000000000132e-01
2.529599999999999849e+00
1.084516000000000036e+00
7.829800000000000648e-02
2.087829999999999964e-01
3.138029999999999986e-01
2.716347999999999985e+00
8.177699999999999969e-01
1.896110000000000018e-01
1.721390999999999893e+00
1.352551000000000059e+00
1.431621000000000032e+00
8.353500000000000369e-01
2.785529999999999951e-01
1.559030000000000138e-01
2.155729000000000006e+00
1.142419999999999963e-01
2.163946000000000147e+00
7.084909999999999819e-01
2.075898000000000021e+00
2.189788000000000068e+00
1.491710000000000091e+00
8.318809999999999816e-01
4.014000000000000207e-02
5.520249999999999879e-01
1.956037000000000026e+00
1.515299999999999980e-01
2.603495999999999810e+00
2.217379999999999907e+00
5.466710000000000180e-01
1.355367999999999906e+00
1.975915000000000088e+00
5.560570000000000235e-01
0.000000000000000000e+00
1.500796999999999937e+00
3.400929999999999787e-01
1.363048000000000037e+00
2.092937000000000047e+00
2.384456000000000131e+00
2.099835999999999814e+00
1.883426999999999962e+00
1.473098000000000019e+00
1.813819999999999877e-01
3.623540000000000094e-01
1.114073000000000091e+00
8.141300000000000203e-01
2.231789000000000023e+00
1.321266000000000052e+00
4.701999999999999930e-02
1.427866999999999997e+00
1.779776000000000025e+00
2.710400000000000031e-01
6.429340000000000055e-01
1.514189000000000007e+00
1.987446000000000046e+00
7.347799999999999887e-01
1.865655999999999981e+00
1.531719000000000053e+00
1.757092000000000098e+00
1.003270000000000106e+00
1.523487999999999953e+00
3.345219999999999860e-01
6.773249999999999549e-01
1.815326999999999913e+00
1.498319999999999930e-01
1.478102999999999945e+00
1.567175999999999902e+00
7.844590000000000174e-01
1.283835000000000059e+00
1.895132999999999956e+00
1.718506000000000089e+00
7.308379999999999876e-01
1.334667999999999966e+00
7.140659999999999785e-01
5.817849999999999966e-01
7.899119999999999475e-01
1.486245000000000038e+00
1.430711000000000066e+00
8.502490000000000325e-01
1.154692999999999969e+00
6.751559999999999784e-01
1.321439000000000030e+00
1.946960000000000024e+00
7.126780000000000337e-01
7.469299999999999828e-01
1.383631000000000055e+00
8.133860000000000534e-01
1.410523999999999889e+00
2.106106000000000034e+00
1.593418999999999919e+00
5.837200000000000027e-02
1.509665999999999952e+00
4.795059999999999878e-01
5.954439999999999733e-01
7.901169999999999582e-01
1.361407000000000034e+00
1.598138000000000059e+00
7.156649999999999956e-01
1.091493999999999964e+00
5.810159999999999769e-01
1.398550000000000071e-01
1.958121999999999918e+00
1.113186000000000009e+00
8.391589999999999883e-01
7.284190000000000387e-01
6.540970000000000395e-01
1.607548999999999895e+00
1.568829000000000029e+00
7.462550000000000017e-01
7.868290000000000006e-01
1.339560000000000084e+00
1.287355999999999945e+00
4.663349999999999995e-01
1.158314000000000066e+00
5.734430000000000360e-01
1.290586000000000011e+00
9.074999999999999734e-03
1.638268999999999975e+00
5.940210000000000212e-01
3.352519999999999945e-01
2.540713999999999917e+00
9.714749999999999774e-01
7.000210000000000043e-01
4.520080000000000209e-01
6.974160000000000359e-01
1.274364000000000052e+00
1.427950000000000053e+00
1.687956000000000012e+00
1.133537000000000017e+00
9.794220000000000148e-01
9.802880000000000482e-01
8.542290000000000161e-01
1.013106999999999980e+00
2.973839999999999817e-01
1.057360000000000078e+00
2.543819999999999970e-01
1.976618999999999904e+00
7.822379999999999889e-01
7.561750000000000416e-01
1.732784000000000102e+00
1.269743000000000066e+00
2.523850000000000260e-01
7.642910000000000537e-01
3.413430000000000075e-01
1.278410000000000046e+00
1.154431999999999903e+00
2.287113999999999869e+00
5.364999999999999769e-01
1.810350000000000015e-01
1.983030000000000070e+00
1.101490000000000080e+00
1.331639000000000017e+00
1.413051999999999975e+00
1.516437000000000035e+00
2.620279999999999831e-01
2.096950000000000092e+00
1.971060000000000034e+00
1.251754999999999951e+00
9.477219999999999533e-01
1.279706999999999928e+00
7.045810000000000128e-01
1.312540999999999958e+00
1.055900000000000068e-02
1.876414000000000026e+00
1.773473000000000077e+00
1.949095000000000022e+00
8.250910000000000188e-01
7.381100000000000161e-02
1.214892000000000083e+00
4.559130000000000127e-01
5.820199999999999818e-01
5.613209999999999589e-01
1.652371999999999952e+00
4.783720000000000194e-01
1.010464999999999947e+00
2.023266000000000009e+00
5.067859999999999587e-01
1.092967000000000022e+00
8.725150000000000405e-01
1.887780000000000014e-01
6.009480000000000377e-01
6.149569999999999759e-01
2.219923999999999786e+00
2.355364999999999931e+00
1.532249999999999890e+00
1.974963999999999942e+00
1.443830000000000113e-01
4.349049999999999860e-01
1.020977999999999941e+00
3.794879999999999920e-01
7.634119999999999795e-01
1.649686999999999903e+00
1.119755000000000056e+00
1.972780999999999896e+00
1.774734000000000034e+00
1.424163000000000068e+00
2.172310000000000074e-01
1.792710999999999943e+00
6.631669999999999510e-01
1.902600000000000124e-01
8.463230000000000475e-01
2.291713000000000111e+00
8.906129999999999880e-01
1.575665000000000093e+00
2.582593000000000139e+00
3.296879999999999811e-01
7.945680000000000520e-01
3.226700000000000124e-01
1.740399999999999933e-02
4.320979999999999821e-01
1.168565000000000076e+00
1.587501999999999969e+00
2.197509999999999852e+00
1.286866000000000065e+00
2.354776999999999898e+00
6.974069999999999991e-01
1.008812000000000042e+00
1.015077999999999925e+00
2.363570000000000115e-01
5.647640000000000438e-01
2.304844999999999811e+00
7.999270000000000547e-01
2.197497999999999951e+00
1.452253999999999934e+00
1.471219000000000054e+00
1.100379999999999969e-01
1.514413999999999927e+00
8.658479999999999510e-01
5.280599999999999877e-02
4.522439999999999793e-01
2.007693000000000172e+00
1.163173999999999930e+00
1.444789000000000101e+00
2.285995000000000221e+00
1.530640000000000056e-01
9.166499999999999648e-02
5.775419999999999998e-01
1.245239999999999958e-01
3.816140000000000088e-01
2.116096000000000199e+00
3.112380000000000146e-01
9.601579999999999560e-01
1.158571999999999935e+00
1.376066000000000011e+00
1.680390999999999968e+00
1.264974999999999961e+00
8.648529999999999829e-01
4.396649999999999725e-01
5.925010000000000554e-01
1.668101999999999974e+00
1.337336999999999998e+00
1.505689999999999973e+00
2.226726999999999901e+00
2.932099999999999984e-02
1.426619000000000081e+00
1.791102999999999890e+00
2.602479999999999793e-01
4.961600000000000038e-02
1.785190000000000055e+00
5.990790000000000282e-01
1.235389999999999988e+00
2.012180999999999997e+00
2.231682999999999861e+00
2.291410000000000113e-01
2.432899999999999993e-02
1.221279999999999921e+00
7.840629999999999544e-01
4.555850000000000177e-01
1.366414000000000017e+00
1.120889000000000024e+00
1.006483000000000017e+00
2.083521999999999874e+00
4.177449999999999775e-01
1.323610000000000064e-01
1.259036999999999962e+00
1.276604999999999990e+00
6.175100000000000033e-01
1.679106999999999905e+00
7.438839999999999897e-01
1.180914000000000019e+00
1.349669999999999925e+00
2.758617000000000097e+00
2.326100000000000112e-01
2.225554999999999950e+00
1.364330999999999960e+00
1.284502000000000033e+00
6.054819999999999647e-01
1.379043000000000019e+00
1.028038000000000007e+00
1.020540999999999920e+00
1.711893000000000109e+00
1.495419000000000054e+00
1.149553000000000047e+00
2.190779000000000032e+00
1.493699000000000110e+00
7.237829999999999542e-01
1.703964000000000034e+00
3.051999999999999852e-02
1.609396999999999966e+00
6.455159999999999787e-01
1.986245999999999956e+00
6.753540000000000099e-01
9.486310000000000020e-01
5.792559999999999931e-01
7.897870000000000168e-01
1.154899999999999954e-01
2.055404999999999927e+00
5.981779999999999875e-01
1.055889000000000078e+00
2.444939999999999891e-01
5.624540000000000095e-01
1.000995999999999997e+00
1.797244999999999981e+00
5.120900000000000452e-01
7.520090000000000385e-01
1.989581999999999962e+00
6.639429999999999499e-01
1.189724000000000004e+00
1.008291999999999966e+00
5.772030000000000216e-01
9.723619999999999486e-01
2.011601000000000194e+00
1.907432000000000016e+00
1.172296000000000005e+00
3.923889999999999878e-01
2.142793000000000170e+00
5.632449999999999957e-01
8.194709999999999495e-01
7.213659999999999517e-01
6.515339999999999465e-01
7.177069999999999839e-01
7.600919999999999899e-01
4.639730000000000243e-01
5.284769999999999746e-01
1.838864999999999972e+00
9.873110000000000497e-01
7.293889999999999540e-01
1.402920000000000000e-01
6.237960000000000171e-01
5.988219999999999654e-01
7.108470000000000066e-01
1.492243999999999904e+00
1.537020000000000053e-01
6.530439999999999579e-01
2.209483000000000086e+00
2.982399999999999982e-02
1.373570000000000069e-01
3.816749999999999865e-01
1.653693999999999997e+00
9.962060000000000359e-01
7.103660000000000529e-01
1.368864000000000081e+00
1.196389999999999953e-01
1.521471999999999936e+00
1.567206000000000099e+00
1.785549999999999915e-01
1.880769999999999942e-01
8.452800000000000313e-01
2.068636999999999837e+00
1.226148999999999933e+00
1.425032000000000076e+00
8.512509999999999799e-01
4.150260000000000060e-01
2.177928000000000086e+00
4.177319999999999922e-01
2.998330000000000162e-01
8.991000000000000381e-02
1.884935000000000027e+00
2.273489000000000093e+00
2.587639999999999940e-01
1.602891999999999983e+00
6.434969999999999857e-01
1.339185000000000070e+00
1.617210000000000036e+00
1.768119999999999969e-01
7.268199999999999661e-02
7.953689999999999927e-01
2.562378999999999962e+00
1.145348000000000033e+00
3.633129999999999971e-01
1.399059999999999970e+00
2.852279999999999816e-01
2.059053000000000022e+00
5.853979999999999739e-01
3.617500000000000160e-01
2.729840000000000044e-01
1.591957000000000066e+00
1.843394999999999895e+00
1.827911999999999981e+00
1.076707000000000081e+00
1.168325999999999976e+00
1.036979000000000095e+00
1.526675999999999922e+00
3.756959999999999744e-01
6.389340000000000019e-01
1.997799999999999923e-02
2.471674000000000149e+00
7.778589999999999671e-01
1.632069999999999910e-01
1.134033999999999986e+00
3.664430000000000187e-01
2.200825000000000031e+00
5.126060000000000061e-01
3.612110000000000043e-01
8.848489999999999966e-01
1.114619000000000026e+00
2.652197000000000138e+00
6.185819999999999652e-01
8.876479999999999926e-01
1.250841000000000092e+00
1.005317000000000016e+00
1.623588999999999949e+00
9.372920000000000140e-01
9.227119999999999767e-01
4.937000000000000416e-03
1.927419999999999911e+00
5.813970000000000526e-01
1.380986000000000047e+00
1.853342000000000045e+00
8.023609999999999909e-01
2.026403999999999872e+00
8.317550000000000221e-01
1.988759999999999972e-01
6.563280000000000225e-01
1.082700000000000051e-01
2.560092000000000034e+00
1.346689999999999943e+00
1.047190000000000065e+00
1.461721000000000048e+00
4.389899999999999913e-01
1.811482999999999954e+00
1.017808000000000046e+00
1.711979999999999891e-01
9.800569999999999560e-01
1.935292999999999930e+00
1.072516000000000025e+00
6.035199999999999454e-01
9.972499999999999698e-01
4.897610000000000019e-01
1.905130999999999908e+00
1.567620000000000124e-01
4.394759999999999778e-01
6.159900000000000375e-01
7.885459999999999692e-01
2.525443999999999800e+00
7.101279999999999815e-01
1.638769999999999949e-01
9.112789999999999502e-01
5.743019999999999792e-01
1.747122999999999982e+00
6.585109999999999575e-01
4.013400000000000301e-02
9.556759999999999700e-01
1.621488000000000040e+00
1.710836000000000023e+00
1.135563000000000100e+00
7.653699999999999393e-02
8.768979999999999553e-01
2.031115999999999921e+00
3.997699999999999865e-02
3.793889999999999763e-01
4.765829999999999789e-01
1.191923999999999984e+00
2.466308999999999862e+00
8.341509999999999758e-01
5.363999999999999845e-03
8.544059999999999988e-01
2.555149999999999921e-01
1.848724999999999952e+00
7.827629999999999866e-01
2.499369999999999925e-01
5.876100000000000073e-02
2.020394000000000023e+00
6.737910000000000288e-01
1.082418000000000102e+00
1.545159999999999867e-01
1.868673000000000028e+00
1.428557999999999995e+00
6.058700000000000196e-01
9.837639999999999718e-01
8.988300000000000178e-01
2.103109999999999979e-01
1.831150999999999973e+00
4.545690000000000008e-01
8.899460000000000148e-01
3.885839999999999850e-01
1.241052000000000044e+00
1.685910000000000020e+00
2.061882999999999910e+00
1.181713000000000013e+00
9.850640000000000507e-01
1.236895000000000078e+00
1.352843999999999935e+00
1.334405999999999981e+00
1.203160000000000063e-01
1.056553999999999993e+00
1.056113999999999997e+00
5.452810000000000157e-01
1.514632999999999896e+00
1.354994000000000032e+00
1.207170999999999994e+00
1.639623000000000053e+00
1.511463000000000001e+00
1.172968000000000011e+00
7.242600000000000426e-02
7.899089999999999723e-01
1.881955999999999962e+00
2.394591000000000136e+00
9.075870000000000326e-01
9.055809999999999693e-01
6.735309999999999908e-01
1.226572999999999913e+00
1.013336999999999932e+00
8.815699999999999648e-01
2.906139999999999834e-01
9.347069999999999546e-01
2.177189999999999959e-01
2.412688999999999862e+00
1.112397000000000080e+00
1.507398999999999933e+00
1.624069999999999903e+00
7.332870000000000221e-01
9.547889999999999988e-01
4.901449999999999974e-01
4.285280000000000200e-01
1.489014999999999977e+00
2.869889999999999830e+00
2.111689000000000149e+00
1.714688999999999908e+00
3.509619999999999962e-01
1.776677999999999980e+00
9.944589999999999819e-01
1.247427999999999981e+00
3.340429999999999788e-01
9.999550000000000383e-01
1.854240000000000055e-01
2.642615999999999854e+00
9.656080000000000219e-01
1.843550000000000022e+00
1.158697000000000088e+00
8.284960000000000102e-01
7.345080000000000497e-01
3.407890000000000086e-01
6.307300000000000406e-02
1.441176999999999930e+00
1.599879000000000051e+00
2.536944000000000088e+00
1.690193999999999974e+00
5.119709999999999539e-01
2.010130000000000194e+00
5.582219999999999960e-01
7.969530000000000225e-01
4.486899999999999777e-01
1.676442999999999905e+00
6.237899999999999556e-01
2.009367999999999821e+00
2.098622999999999905e+00
1.029987999999999904e+00
1.762890000000000013e-01
1.277409000000000017e+00
5.776320000000000343e-01
1.433338999999999919e+00
2.195600000000000052e-01
1.989918999999999993e+00
1.848182999999999909e+00
2.280425000000000146e+00
1.653594000000000008e+00
5.804340000000000055e-01
1.110810000000000075e+00
4.036239999999999828e-01
4.169220000000000148e-01
7.534330000000000194e-01
1.540858999999999979e+00
1.429575999999999958e+00
1.853124999999999911e+00
1.749888000000000110e+00
1.249349999999999961e+00
1.211367000000000083e+00
3.133059999999999734e-01
3.635769999999999835e-01
1.087221999999999911e+00
1.905300000000000049e-02
2.129774999999999974e+00
1.352370000000000072e+00
1.881367999999999929e+00
1.520971999999999991e+00
1.382107999999999892e+00
9.633700000000000596e-02
1.026111999999999913e+00
2.188650000000000040e-01
1.224148000000000014e+00
1.184671999999999947e+00
1.569275999999999893e+00
2.215367000000000086e+00
2.448884000000000061e+00
2.338503999999999916e+00
6.692700000000000038e-02
1.473770000000000080e-01
7.616060000000000052e-01
8.013460000000000027e-01
5.933680000000000065e-01
1.954104999999999981e+00
1.139040999999999970e+00
2.361772000000000205e+00
1.964793000000000012e+00
1.101660000000000084e+00
1.799368999999999996e+00
2.083467999999999876e+00
1.076635000000000009e+00
1.000070999999999932e+00
5.779779999999999918e-01
1.484312000000000076e+00
1.870649999999999924e+00
2.326662999999999926e+00
1.595263000000000098e+00
7.256399999999999517e-01
8.849930000000000296e-01
1.260745999999999922e+00
2.306519999999999959e-01
5.269880000000000120e-01
2.005152999999999963e+00
5.270460000000000145e-01
1.412342999999999904e+00
2.486219999999999875e+00
1.042022999999999922e+00
9.813100000000000156e-01
3.988200000000000078e-02
1.808549999999999880e-01
4.645139999999999825e-01
8.271089999999999831e-01
1.787144000000000066e+00
1.243065000000000087e+00
1.655464999999999964e+00
1.108753000000000100e+00
4.541160000000000196e-01
6.368369999999999864e-01
1.215907999999999989e+00
6.533489999999999576e-01
1.117960000000000065e-01
1.945754999999999901e+00
3.850190000000000001e-01
6.978729999999999656e-01
2.077494000000000174e+00
1.013516000000000084e+00
1.850209999999999910e-01
1.437786000000000008e+00
1.033171000000000062e+00
5.411920000000000064e-01
3.672139999999999849e-01
2.082520000000000149e+00
1.680482999999999949e+00
4.398679999999999812e-01
2.599511999999999823e+00
6.613729999999999887e-01
3.127070000000000127e-01
5.418709999999999916e-01
1.021549999999999958e+00
3.044120000000000159e-01
1.743174000000000001e+00
2.141319999999999890e-01
5.310960000000000125e-01
1.030839999999999979e+00
2.058645999999999976e+00
1.280105999999999966e+00
1.378460999999999936e+00
1.338576999999999906e+00
1.225916000000000006e+00
6.595199999999999674e-02
2.226217999999999808e+00
1.881232999999999933e+00
4.307460000000000178e-01
1.921197000000000044e+00
9.531849999999999490e-01
1.370633999999999908e+00
1.064257000000000009e+00
9.060730000000000173e-01
6.848840000000000483e-01
1.802542000000000089e+00
3.037179999999999880e-01
6.485260000000000469e-01
1.762690000000000090e-01
3.031003999999999809e+00
1.024006999999999890e+00
9.457790000000000363e-01
8.759219999999999784e-01
9.399110000000000520e-01
4.285880000000000245e-01
2.132303999999999977e+00
1.354640999999999984e+00
2.337660000000000016e-01
9.679200000000000303e-02
2.565390000000000170e-01
5.202879999999999727e-01
1.715227000000000057e+00
1.116751000000000049e+00
1.354424999999999990e+00
1.642069000000000001e+00
1.173869000000000051e+00
8.446970000000000312e-01
4.247399999999999787e-02
1.016459999999999919e+00
7.590050000000000407e-01
2.777375000000000149e+00
1.081353999999999926e+00
1.356308000000000069e+00
5.027120000000000477e-01
2.505224999999999813e+00
1.435758000000000090e+00
4.428960000000000119e-01
3.328999999999999737e-01
6.905510000000000259e-01
1.431224000000000052e+00
1.152479000000000031e+00
1.010469000000000062e+00
1.221540000000000070e+00
1.674886000000000097e+00
1.590119999999999978e+00
8.238999999999999657e-01
4.027040000000000064e-01
1.828460000000000085e-01
1.063013999999999903e+00
1.595042000000000071e+00
1.842395999999999923e+00
1.024974999999999969e+00
1.420808999999999989e+00
2.377886999999999862e+00
8.694960000000000466e-01
1.100926999999999989e+00
4.550499999999999684e-02
6.229139999999999677e-01
7.700810000000000155e-01
1.511665000000000036e+00
1.531951999999999980e+00
1.165329000000000059e+00
9.287260000000000515e-01
1.665288000000000102e+00
7.263150000000000439e-01
1.443000000000000012e-02
8.121380000000000265e-01
1.850772000000000084e+00
5.110740000000000283e-01
1.336759000000000031e+00
9.597919999999999785e-01
2.478400000000000047e-01
2.502403000000000155e+00
9.118500000000000216e-02
3.473300000000000276e-01
3.080319999999999725e-01
9.715240000000000542e-01
6.968229999999999702e-01
1.960501000000000049e+00
9.703319999999999723e-01
1.159059000000000061e+00
1.077012999999999998e+00
2.213684000000000207e+00
3.416399999999999992e-02
2.321390000000000120e-01
1.810297999999999963e+00
2.341317999999999788e+00
1.477754999999999930e+00
4.501640000000000086e-01
5.325940000000000119e-01
6.301179999999999559e-01
2.563922999999999952e+00
2.416250000000000064e-01
8.320229999999999571e-01
1.329231999999999969e+00
1.695637999999999979e+00
2.879465999999999859e+00
1.093396999999999952e+00
2.111729999999999996e-01
2.674349999999999783e-01
1.494469999999999965e+00
1.913831999999999978e+00
2.843220000000000192e-01
1.765909999999999980e-01
1.119186000000000014e+00
1.738277999999999990e+00
1.627100000000000074e-02
1.384080999999999895e+00
6.377000000000000446e-01
6.809359999999999857e-01
2.549573999999999785e+00
1.520229999999999915e-01
4.650029999999999997e-01
4.098580000000000001e-01
7.430090000000000305e-01
2.748305999999999916e+00
5.237549999999999706e-01
1.283746999999999971e+00
2.115640000000000021e-01
5.049709999999999477e-01
2.172022999999999815e+00
4.238750000000000018e-01
7.815010000000000012e-01
7.176770000000000094e-01
1.550521999999999956e+00
1.499417999999999918e+00
1.215057999999999971e+00
6.566070000000000517e-01
6.491059999999999608e-01
2.120066000000000006e+00
2.386939999999999895e-01
4.774479999999999835e-01
3.601779999999999982e-01
4.606770000000000032e-01
1.989759000000000055e+00
1.151875999999999900e+00
2.003328999999999915e+00
1.876919999999999977e-01
6.787799999999999390e-02
2.231145999999999852e+00
1.192992000000000052e+00
1.300920000000000132e-01
6.953449999999999909e-01
1.425740000000000007e+00
8.338449999999999473e-01
4.350930000000000075e-01
2.121903999999999790e+00
4.740219999999999989e-01
1.553739999999999899e+00
1.863100000000000173e-02
9.236450000000000493e-01
5.631279999999999619e-01
7.728789999999999827e-01
1.352106000000000030e+00
5.547870000000000301e-01
8.110209999999999919e-01
1.505403999999999964e+00
7.614140000000000352e-01
2.161375000000000046e+00
1.795425000000000049e+00
9.726900000000000546e-01
1.640499999999999944e-02
1.094532000000000060e+00
1.585900000000000157e-02
2.738689999999999736e-01
1.894333999999999962e+00
2.853609999999999758e-01
8.479370000000000518e-01
1.369660000000000044e-01
8.403279999999999639e-01
3.802070000000000172e-01
9.831069999999999531e-01
2.397337999999999969e+00
1.118057000000000079e+00
5.554000000000000048e-01
1.919539000000000106e+00
3.867979999999999752e-01
1.567163000000000084e+00
1.487629000000000090e+00
6.231710000000000305e-01
3.602679999999999771e-01
2.143942000000000014e+00
1.087169999999999970e+00
5.787419999999999787e-01
6.555330000000000323e-01
1.844246999999999970e+00
1.065247999999999973e+00
1.379340000000000011e-01
1.001066999999999929e+00
8.900379999999999958e-01
1.694930000000000048e-01
2.589426000000000005e+00
1.320070999999999994e+00
1.764999999999999902e-02
6.441419999999999924e-01
9.941579999999999862e-01
1.481014999999999970e+00
1.312880000000000047e+00
7.845980000000000176e-01
3.382539999999999991e-01
2.555336000000000052e+00
2.170894999999999797e+00
1.147861999999999938e+00
4.543079999999999896e-01
1.663928999999999991e+00
1.326416999999999957e+00
9.934000000000000122e-03
7.067539999999999933e-01
8.490189999999999682e-01
5.021210000000000395e-01
2.709430999999999923e+00
2.866469999999999851e-01
5.189519999999999689e-01
3.936009999999999787e-01
1.001012999999999931e+00
1.889602000000000004e+00
1.813712999999999909e+00
8.955319999999999947e-01
7.925499999999999767e-01
1.463076000000000043e+00
1.137591999999999937e+00
1.084880999999999984e+00
2.381880000000000108e-01
5.328739999999999588e-01
1.116509999999999891e+00
3.866510000000000224e-01
1.303844999999999921e+00
8.719270000000000076e-01
9.317779999999999951e-01
2.247259999999999813e+00
7.607800000000000118e-01
3.141900000000000248e-02
7.659219999999999917e-01
1.058629999999999988e-01
1.833850999999999898e+00
1.724007000000000067e+00
1.232892000000000099e+00
7.784870000000000401e-01
4.644550000000000067e-01
2.154039000000000037e+00
1.343946000000000085e+00
2.444590000000000096e-01
4.880249999999999866e-01
9.821889999999999787e-01
6.222490000000000521e-01
2.330115000000000158e+00
1.671208999999999945e+00
1.872862999999999944e+00
1.441327999999999943e+00
8.907159999999999522e-01
1.468788999999999900e+00
5.563770000000000104e-01
6.676410000000000400e-01
1.484232999999999913e+00
2.804289999999999949e+00
2.641754000000000158e+00
2.019428000000000001e+00
1.556165000000000020e+00
6.064800000000000191e-01
5.115830000000000100e-01
2.453584999999999905e+00
1.804230000000000000e+00
5.000170000000000448e-01
3.422879999999999812e-01
3.012604000000000060e+00
2.511258000000000212e+00
1.535117000000000065e+00
3.739919999999999911e-01
7.465060000000000029e-01
1.621504999999999974e+00
1.533207999999999904e+00
1.482037000000000049e+00
1.593776000000000082e+00
2.419433999999999862e+00
1.797854000000000063e+00
2.227276999999999951e+00
6.324899999999999967e-01
7.733860000000000179e-01
1.001511999999999958e+00
1.245125000000000037e+00
1.078429000000000082e+00
1.163567999999999936e+00
1.212571000000000065e+00
2.728628000000000053e+00
1.130659000000000081e+00
1.737624999999999975e+00
6.335300000000000376e-01
1.123007000000000088e+00
3.187289999999999845e-01
6.683409999999999629e-01
1.157299999999999995e-01
1.864138999999999990e+00
1.614535999999999971e+00
1.479857999999999896e+00
1.949500999999999928e+00
7.823800000000000199e-02
1.902822000000000013e+00
1.607631000000000032e+00
6.889600000000000168e-01
4.166380000000000083e-01
6.333900000000000086e-01
1.719654999999999934e+00
2.515807999999999822e+00
1.327744000000000035e+00
2.126475999999999811e+00
6.984359999999999458e-01
5.603590000000000515e-01
9.488269999999999760e-01
6.442080000000000028e-01
3.079899999999999860e-01
1.573288999999999938e+00
6.440820000000000434e-01
2.311478999999999839e+00
1.252313000000000009e+00
1.468062999999999896e+00
1.640422999999999965e+00
2.125239999999999907e-01
6.816000000000000010e-03
3.518100000000000116e-01
6.478920000000000234e-01
1.980315000000000047e+00
1.400844999999999896e+00
1.900514999999999954e+00
1.486812999999999940e+00
6.579920000000000213e-01
6.785729999999999817e-01
1.158172999999999897e+00
6.895000000000000087e-03
1.541049999999999920e-01
1.392633000000000010e+00
1.136830000000000063e-01
2.117002999999999968e+00
3.625490000000000101e-01
1.870217999999999936e+00
1.260788000000000020e+00
1.466504999999999947e+00
6.533109999999999751e-01
3.533060000000000089e-01
7.112889999999999491e-01
1.941683999999999966e+00
8.797509999999999497e-01
2.410267000000000159e+00
9.173909999999999565e-01
8.796070000000000277e-01
1.211743999999999932e+00
3.104839999999999822e-01
3.153389999999999804e-01
5.711990000000000123e-01
1.467144999999999921e+00
3.973900000000000210e-01
1.543681999999999999e+00
1.940914999999999946e+00
1.738010000000000055e+00
1.184325000000000072e+00
1.711189999999999989e+00
1.664398000000000044e+00
4.918330000000000202e-01
5.528490000000000348e-01
1.809077999999999964e+00
1.318181000000000047e+00
1.231621999999999995e+00
2.041443999999999814e+00
2.572912999999999784e+00
6.592299999999999549e-02
1.823536999999999964e+00
1.163588999999999984e+00
1.378850000000000076e-01
1.558084999999999942e+00
2.876110000000000055e-01
8.412290000000000045e-01
2.284834000000000032e+00
1.096030999999999977e+00
6.899420000000000552e-01
2.018956999999999891e+00
1.883045999999999998e+00
7.104620000000000379e-01
5.429129999999999789e-01
1.862092000000000080e+00
1.284011999999999931e+00
7.419430000000000192e-01
2.906219000000000108e+00
1.094530000000000003e+00
7.288200000000000234e-02
6.654980000000000340e-01
2.498524999999999885e+00
8.522060000000000191e-01
1.390825999999999896e+00
5.521530000000000049e-01
7.488339999999999996e-01
1.306921999999999917e+00
1.717419000000000029e+00
5.249139999999999917e-01
1.790021000000000084e+00
1.416371000000000047e+00
1.743306999999999940e+00
3.999440000000000217e-01
2.221740000000000048e+00
1.656412999999999913e+00
4.433520000000000238e-01
8.031099999999999905e-01
3.004990000000000161e-01
2.014209999999999889e-01
5.347359999999999891e-01
1.331190000000000095e+00
7.602569999999999606e-01
1.746161999999999992e+00
8.584330000000000016e-01
5.733540000000000303e-01
7.890559999999999796e-01
1.866948000000000052e+00
7.771489999999999787e-01
1.942526999999999893e+00
1.781862000000000057e+00
1.768259999999999943e+00
7.084999999999999631e-02
2.374807999999999808e+00
1.532906000000000102e+00
5.329460000000000308e-01
5.265919999999999490e-01
7.233039999999999470e-01
1.287025000000000086e+00
2.032208999999999932e+00
1.363428000000000084e+00
1.081766000000000005e+00
1.311719999999999997e+00
1.243524000000000074e+00
1.119227999999999890e+00
6.362489999999999535e-01
1.235352999999999923e+00
3.994389999999999885e-01
1.115753999999999913e+00
1.652593999999999896e+00
8.228299999999999503e-01
9.823779999999999735e-01
2.104144999999999932e+00
1.148093999999999948e+00
1.352986999999999940e+00
1.146362000000000103e+00
7.951500000000000234e-02
5.535910000000000553e-01
2.294890999999999792e+00
2.074857000000000173e+00
9.889430000000000165e-01
1.135556000000000010e+00
1.498941999999999997e+00
1.642946000000000017e+00
8.342019999999999991e-01
6.294560000000000155e-01
1.092849999999999933e-01
2.712495000000000100e+00
1.584256000000000109e+00
2.064300999999999942e+00
1.043854000000000060e+00
2.271707999999999839e+00
5.216730000000000533e-01
7.213209999999999900e-01
6.748950000000000227e-01
8.047109999999999541e-01
1.233878000000000030e+00
2.842950000000000199e-01
1.232593999999999967e+00
3.216499999999999915e-02
1.271403000000000061e+00
1.666639999999999899e+00
1.114371999999999918e+00
1.281799999999999953e-02
1.678219999999999990e-01
1.803857000000000044e+00
8.742619999999999836e-01
7.684619999999999784e-01
1.665386999999999951e+00
2.824570000000000136e-01
1.950004000000000071e+00
8.620200000000000085e-01
5.755519999999999525e-01
7.060990000000000322e-01
4.983969999999999789e-01
1.819989000000000079e+00
2.125865000000000116e+00
1.489057000000000075e+00
1.925778999999999908e+00
5.819469999999999921e-01
1.537387999999999977e+00
1.093002000000000029e+00
2.516930000000000001e-01
7.066090000000000426e-01
1.703921999999999937e+00
5.405520000000000325e-01
1.973659999999999970e+00
1.701040000000000108e+00
2.521709999999999785e-01
1.806847000000000092e+00
9.007720000000000171e-01
5.837510000000000199e-01
3.830760000000000276e-01
7.524570000000000425e-01
1.871504000000000056e+00
2.248315999999999981e+00
7.192610000000000392e-01
1.942029999999999923e+00
9.319739999999999691e-01
1.529719999999999969e+00
1.385467000000000004e+00
2.064610000000000056e-01
4.865300000000000180e-02
9.181829999999999714e-01
2.400500000000000134e-01
2.384621000000000102e+00
1.027190999999999965e+00
1.671710000000000029e+00
1.860911999999999900e+00
4.848020000000000107e-01
6.443130000000000246e-01
4.661300000000000165e-02
5.967639999999999612e-01
2.045930999999999944e+00
4.559099999999999958e-02
2.738319999999999865e+00
2.084732999999999947e+00
2.798000000000000140e-02
1.715892999999999891e+00
1.678948000000000107e+00
4.923679999999999723e-01
4.357779999999999987e-01
8.759090000000000487e-01
1.514504000000000072e+00
1.309943999999999997e+00
1.698050000000000059e+00
1.854344999999999910e+00
1.571023999999999976e+00
4.833500000000000296e-02
1.491918000000000077e+00
1.844330000000000136e-01
7.862799999999999789e-01
1.590495999999999910e+00
1.426120999999999972e+00
2.229525999999999897e+00
1.285439999999999916e+00
1.609720000000000040e+00
1.794124000000000052e+00
2.036446999999999896e+00
7.069900000000000073e-01
4.463130000000000153e-01
7.959509999999999641e-01
9.592260000000000231e-01
9.070749999999999647e-01
2.044417999999999846e+00
1.435351000000000043e+00
1.060430999999999901e+00
4.118249999999999966e-01
1.744474000000000080e+00
4.464529999999999887e-01
4.149160000000000070e-01
1.631021999999999972e+00
9.601309999999999567e-01
8.002350000000000296e-01
1.269941999999999904e+00
9.481300000000000283e-01
1.832573999999999925e+00
1.787455999999999934e+00
1.012817000000000078e+00
2.757870000000000044e-01
1.025174000000000030e+00
1.209737000000000062e+00
4.190429999999999988e-01
7.270029999999999548e-01
1.035692000000000057e+00
6.873850000000000238e-01
8.168379999999999530e-01
1.077692000000000094e+00
6.242959999999999621e-01
3.550269999999999815e-01
1.839539999999999953e+00
7.632619999999999960e-01
2.803249999999999909e-01
1.122252999999999945e+00
8.992050000000000320e-01
2.005028999999999950e+00
2.199323000000000139e+00
1.297817999999999916e+00
4.982779999999999987e-01
1.531010999999999900e+00
1.727977000000000096e+00
3.748759999999999870e-01
1.756409999999999916e-01
6.862350000000000394e-01
1.034377000000000102e+00
7.087149999999999839e-01
8.802510000000000057e-01
6.814689999999999914e-01
3.457919999999999883e-01
2.050629999999999953e+00
1.316569000000000100e+00
4.856329999999999814e-01
6.158590000000000453e-01
9.259899999999999798e-01
2.156949000000000005e+00
2.003064000000000178e+00
3.428519999999999901e-01
5.900400000000000089e-01
1.277522000000000046e+00
9.986620000000000497e-01
8.029209999999999958e-01
6.426269999999999483e-01
5.164000000000000187e-03
9.390739999999999643e-01
1.088187000000000015e+00
1.358732999999999969e+00
6.284099999999999409e-02
1.301430000000000087e-01
3.026494000000000018e+00
9.073550000000000226e-01
4.785960000000000214e-01
3.858940000000000148e-01
4.831300000000000178e-02
1.779838999999999949e+00
1.088602999999999987e+00
1.318065999999999960e+00
4.823049999999999837e-01
1.121312000000000086e+00
2.334029999999999827e+00
8.239880000000000537e-01
7.216160000000000352e-01
2.093309999999999893e-01
8.084189999999999987e-01
9.541770000000000529e-01
1.549617000000000022e+00
5.154109999999999525e-01
2.741080000000000183e-01
1.742448999999999915e+00
3.370270000000000210e-01
5.152130000000000321e-01
9.848419999999999952e-01
2.122960000000000125e-01
1.754864999999999897e+00
9.770269999999999788e-01
1.734949999999999992e+00
1.275630000000000097e-01
2.516410000000000036e-01
2.038917000000000090e+00
8.802309999999999857e-01
6.816079999999999917e-01
5.770760000000000334e-01
1.145226999999999995e+00
6.560190000000000188e-01
2.335894999999999833e+00
2.020176000000000194e+00
1.037943000000000060e+00
5.911760000000000348e-01
1.325830000000000064e-01
1.271063000000000054e+00
1.404045999999999905e+00
2.187659999999999882e-01
1.418703999999999965e+00
2.579019999999999868e+00
2.886464000000000141e+00
2.427106999999999903e+00
2.315477000000000007e+00
4.494040000000000257e-01
4.492030000000000189e-01
2.302998999999999796e+00
2.492255999999999805e+00
3.931749999999999967e-01
5.930149999999999588e-01
2.592382999999999882e+00
3.023547999999999902e+00
1.553072000000000008e+00
4.204800000000000204e-02
7.552300000000000679e-02
9.945819999999999661e-01
1.431764999999999954e+00
1.022963999999999984e+00
1.495138000000000078e+00
2.632115000000000204e+00
1.860273999999999983e+00
2.933445999999999998e+00
1.898587000000000025e+00
1.786709999999999965e-01
1.995816000000000034e+00
8.976480000000000015e-01
1.381864999999999899e+00
3.768500000000000183e-01
1.426581000000000099e+00
3.144226000000000187e+00
2.164883000000000113e+00
2.426823999999999870e+00
2.368979999999999975e-01
5.228880000000000194e-01
8.945300000000000473e-02
3.191939999999999777e-01
9.786300000000000554e-02
1.740415000000000045e+00
2.905389999999999917e-01
1.765679999999999916e+00
2.633240999999999943e+00
9.667100000000000692e-02
1.450590000000000046e+00
2.536560000000000148e+00
5.940619999999999790e-01
8.627110000000000056e-01
3.471509999999999874e-01
1.834786999999999946e+00
2.623234000000000066e+00
1.377272000000000052e+00
2.696324999999999861e+00
6.171600000000000419e-01
6.943190000000000195e-01
1.057075999999999905e+00
7.542999999999999705e-02
5.067030000000000145e-01
1.552316000000000029e+00
3.963579999999999881e-01
1.884652999999999912e+00
1.784583000000000030e+00
2.139915999999999929e+00
1.281165000000000109e+00
2.346728999999999843e+00
8.266569999999999752e-01
2.574099999999999999e-02
2.865269999999999762e-01
2.217600000000000016e+00
1.453057000000000043e+00
1.220528000000000057e+00
1.868089000000000111e+00
2.801500000000000171e-02
1.399996999999999936e+00
7.009069999999999467e-01
4.026759999999999784e-01
8.348170000000000313e-01
1.389326999999999979e+00
1.055420000000000025e+00
1.107250999999999985e+00
1.438582000000000027e+00
1.840233999999999925e+00
1.364384999999999959e+00
1.928436999999999957e+00
1.247117000000000031e+00
1.089109999999999939e-01
3.774009999999999865e-01
2.159355000000000135e+00
2.291961999999999833e+00
2.224842999999999904e+00
2.170482999999999940e+00
9.601880000000000415e-01
1.116800000000000084e-02
1.229481999999999964e+00
3.502390000000000225e-01
3.030000000000000141e-03
1.110621000000000080e+00
1.217899999999999983e+00
7.739719999999999933e-01
1.004507000000000039e+00
1.633035999999999932e+00
1.336956000000000033e+00
8.047929999999999806e-01
9.799080000000000013e-01
4.777109999999999967e-01
4.900909999999999989e-01
2.166758000000000184e+00
1.926209000000000060e+00
1.141653000000000029e+00
1.693788999999999989e+00
1.040165999999999924e+00
1.162992999999999943e+00
1.326416999999999957e+00
1.434058999999999973e+00
4.629369999999999874e-01
1.264868000000000103e+00
9.774599999999999955e-01
1.483683000000000085e+00
1.020599000000000034e+00
1.921618999999999966e+00
8.449480000000000324e-01
4.958969999999999767e-01
6.051119999999999832e-01
4.651129999999999987e-01
1.045163000000000064e+00
2.226204000000000072e+00
1.317191000000000001e+00
5.030550000000000299e-01
9.963859999999999939e-01
7.328200000000000269e-01
1.348308000000000062e+00
2.011391999999999847e+00
1.134144999999999959e+00
1.636599999999999999e-01
1.666457000000000077e+00
9.501720000000000166e-01
1.328989999999999894e+00
6.893550000000000511e-01
2.180140999999999885e+00
3.684330000000000105e-01
2.467191000000000134e+00
1.221959000000000017e+00
1.182563000000000031e+00
4.808979999999999921e-01
2.074663999999999842e+00
1.741886999999999963e+00
1.616651999999999978e+00
1.022639999999999993e+00
2.504249000000000169e+00
6.265999999999999348e-02
2.552521000000000040e+00
1.036853999999999942e+00
1.090894999999999948e+00
1.053682999999999925e+00
8.882069999999999688e-01
1.788021000000000083e+00
1.760049999999999892e+00
8.973440000000000305e-01
2.221750000000000114e-01
1.331264999999999921e+00
2.780632999999999910e+00
1.905149999999999899e+00
1.282404000000000099e+00
1.803101999999999983e+00
1.738207000000000058e+00
2.060869999999999980e+00
1.006998999999999977e+00
1.599058000000000090e+00
7.968969999999999665e-01
2.488923999999999914e+00
2.126533999999999924e+00
1.962331999999999965e+00
1.084890000000000021e-01
1.064330999999999916e+00
2.073421000000000181e+00
2.115676999999999808e+00
7.375810000000000421e-01
5.558650000000000535e-01
5.988940000000000374e-01
2.725842999999999794e+00
1.710606999999999989e+00
1.079210000000000003e+00
1.695591000000000070e+00
9.318060000000000231e-01
1.542024999999999979e+00
1.296408999999999923e+00
8.568160000000000220e-01
1.972787000000000068e+00
2.323144999999999794e+00
2.570810999999999957e+00
1.704420999999999964e+00
1.592059999999999864e-01
1.217932000000000015e+00
1.905882999999999994e+00
1.410304999999999920e+00
8.626319999999999544e-01
4.831309999999999771e-01
2.276549999999999851e+00
2.120010000000000172e+00
2.479054999999999787e+00
1.673869000000000051e+00
1.159650999999999987e+00
7.442710000000000159e-01
9.203660000000000174e-01
9.411540000000000461e-01
4.768720000000000181e-01
1.605569000000000024e+00
8.955049999999999955e-01
3.246271000000000129e+00
3.255799999999999805e-01
5.867379999999999818e-01
1.322324000000000055e+00
9.359830000000000094e-01
4.341010000000000146e-01
6.167610000000000037e-01
1.183589999999999920e+00
2.374259999999999982e-01
1.488015000000000088e+00
2.684546000000000099e+00
9.326759999999999495e-01
1.385029000000000066e+00
2.063800000000000079e-01
2.698599999999999957e-02
6.137179999999999858e-01
7.315730000000000288e-01
1.647990999999999984e+00
2.657055000000000167e+00
1.462682999999999955e+00
1.514547000000000088e+00
1.137299999999999943e-02
1.594946999999999893e+00
1.461951000000000001e+00
2.217129999999999934e-01
9.104090000000000238e-01
1.621771999999999991e+00
9.544949999999999823e-01
1.116427000000000058e+00
2.101430000000000131e+00
8.638320000000000443e-01
1.208614000000000077e+00
1.844069999999999876e-01
3.185290000000000066e-01
7.487699999999999911e-02
2.232099999999999917e-01
2.251332999999999807e+00
1.310788999999999982e+00
1.308159000000000072e+00
1.823887000000000036e+00
2.329690000000000094e-01
1.809832000000000107e+00
1.622033000000000058e+00
2.223620000000000041e-01
5.896799999999999820e-01
1.135647000000000073e+00
4.834700000000000109e-02
1.590896000000000088e+00
1.793220999999999954e+00
1.276507000000000058e+00
1.099574999999999969e+00
2.422799999999999954e-01
5.086030000000000273e-01
1.790839999999999932e-01
3.975639999999999730e-01
2.253502999999999812e+00
2.826150000000000051e-01
1.152590000000000003e+00
1.848314000000000012e+00
3.915939999999999976e-01
1.931181000000000036e+00
2.053796000000000177e+00
8.757899999999999574e-01
4.082500000000000018e-02
5.382689999999999975e-01
8.062909999999999799e-01
1.495203999999999978e+00
1.763365999999999989e+00
1.825482000000000049e+00
1.144738000000000033e+00
6.702519999999999589e-01
1.298651000000000000e+00
4.120139999999999914e-01
2.031749999999999945e-01
1.551949000000000023e+00
1.193302000000000085e+00
7.876720000000000388e-01
1.377634999999999943e+00
3.993030000000000190e-01
1.962676000000000087e+00
1.465535999999999950e+00
2.435249999999999915e-01
1.118837000000000081e+00
1.373253999999999975e+00
1.829283999999999910e+00
1.466606000000000076e+00
2.060450000000000059e-01
1.122765000000000013e+00
1.438871000000000011e+00
6.291980000000000350e-01
6.685929999999999929e-01
5.043389999999999818e-01
1.316500999999999921e+00
2.392145000000000188e+00
6.211099999999999954e-02
1.664009999999999934e-01
4.962050000000000072e-01
1.381380000000000108e-01
2.165840999999999905e+00
1.199847000000000108e+00
3.886299999999999755e-01
4.000940000000000052e-01
1.737263000000000002e+00
1.389691000000000010e+00
9.572420000000000373e-01
2.431169999999999998e-01
1.445821000000000023e+00
1.254013000000000044e+00
7.764219999999999455e-01
1.754549999999999998e-01
8.832199999999999773e-02
1.085169000000000050e+00
2.888475000000000126e+00
1.452881000000000089e+00
4.748560000000000003e-01
8.790029999999999788e-01
8.201340000000000297e-01
2.006838999999999817e+00
1.019983000000000084e+00
3.084810000000000052e-01
3.065720000000000112e-01
1.782269000000000103e+00
2.404954000000000036e+00
7.850949999999999873e-01
6.095819999999999572e-01
6.727900000000000547e-02
8.948660000000000503e-01
9.530929999999999680e-01
8.549539999999999917e-01
4.879029999999999756e-01
3.367149999999999865e-01
2.208575000000000177e+00
1.560800000000000035e-02
6.407829999999999915e-01
3.599410000000000109e-01
1.097250000000000059e+00
2.071702000000000155e+00
1.268056999999999990e+00
4.406579999999999941e-01
2.146029999999999882e-01
1.303949999999999942e+00
3.100729999999999986e+00
2.015743000000000062e+00
6.825329999999999453e-01
1.051897000000000082e+00
3.990330000000000266e-01
1.435651999999999928e+00
1.669877999999999973e+00
2.268900000000000083e-01
6.245400000000000257e-02
2.128394999999999815e+00
1.792639000000000093e+00
2.086550000000000071e-01
5.844409999999999883e-01
1.916400000000000048e-01
1.396598000000000006e+00
1.183375000000000066e+00
9.268979999999999997e-01
1.421240000000000003e-01
2.387990000000000113e-01
2.829914000000000041e+00
2.373578000000000188e+00
4.648050000000000237e-01
1.851631000000000027e+00
1.161726999999999954e+00
1.585876999999999981e+00
1.923075000000000090e+00
2.869490000000000096e-01
1.963099999999999914e-02
1.517449999999999966e+00
2.265868999999999911e+00
2.365760000000000085e-01
5.363620000000000054e-01
4.740550000000000042e-01
1.397337000000000051e+00
3.881939999999999835e-01
1.466271000000000102e+00
6.196669999999999678e-01
5.344769999999999799e-01
1.958531000000000022e+00
5.876080000000000192e-01
3.578930000000000167e-01
5.654200000000000337e-01
8.493600000000000039e-01
1.350700999999999929e+00
1.611358000000000068e+00
8.988049999999999651e-01
8.792899999999999328e-02
1.058289999999999953e+00
1.189405000000000046e+00
1.847570000000000046e-01
2.418700000000000017e-02
9.088709999999999845e-01
1.607317000000000107e+00
1.139929999999999971e-01
1.015397000000000105e+00
2.841999999999999908e-03
5.469429999999999570e-01
2.049983000000000111e+00
1.452914999999999957e+00
1.509285999999999905e+00
1.153254999999999919e+00
1.269698999999999911e+00
1.843202999999999925e+00
8.911949999999999594e-01
7.804609999999999603e-01
2.646109999999999851e-01
1.500823000000000018e+00
1.702471000000000068e+00
3.740629999999999789e-01
2.918099999999999861e-02
7.383100000000000218e-01
1.575314000000000103e+00
3.150499999999999967e-01
1.296348000000000056e+00
1.015206999999999971e+00
1.426873000000000058e+00
7.683269999999999822e-01
8.248370000000000424e-01
7.250900000000000400e-02
5.217199999999999616e-01
4.847560000000000202e-01
2.094317999999999902e+00
1.821293999999999969e+00
1.862713999999999981e+00
1.807606999999999964e+00
1.261579999999999924e-01
3.865399999999999947e-01
5.351409999999999778e-01
2.512240000000000029e-01
5.192240000000000189e-01
1.369668000000000108e+00
6.030780000000000030e-01
1.708625000000000060e+00
1.642090999999999967e+00
1.072357999999999922e+00
1.768170999999999937e+00
1.387404999999999999e+00
6.621430000000000371e-01
3.728659999999999752e-01
1.688989999999999936e-01
1.793873000000000051e+00
2.009011000000000102e+00
2.384885000000000144e+00
1.586926999999999977e+00
1.165033999999999903e+00
5.839579999999999771e-01
1.248734999999999928e+00
3.075900000000000162e-02
8.291100000000000136e-01
1.102740999999999971e+00
8.199039999999999662e-01
2.152519999999999989e+00
2.832924000000000220e+00
1.589148999999999923e+00
4.875399999999999734e-01
8.473749999999999893e-01
5.601049999999999640e-01
2.657680000000000042e-01
6.361999999999999600e-02
1.823504999999999932e+00
1.633418999999999954e+00
1.753184999999999993e+00
1.813344000000000067e+00
5.896419999999999995e-01
9.322409999999999863e-01
1.678609999999999935e+00
7.512199999999999989e-01
4.679209999999999758e-01
1.205127999999999977e+00
7.928680000000000172e-01
7.118550000000000155e-01
2.079969999999999875e+00
1.344249999999999945e+00
2.324380000000000057e-01
8.067919999999999536e-01
8.873790000000000289e-01
3.826800000000000340e-02
3.856899999999999912e-02
2.147581999999999880e+00
1.677297999999999956e+00
2.966920000000000113e-01
2.410719999999999974e+00
1.513609999999999955e-01
2.920440000000000258e-01
3.595200000000000062e-01
1.477539999999999965e-01
3.217840000000000145e-01
1.356360999999999928e+00
9.431659999999999489e-01
3.827380000000000226e-01
5.638309999999999711e-01
1.672118999999999911e+00
1.107291000000000025e+00
3.663460000000000050e-01
7.865529999999999466e-01
7.702860000000000262e-01
1.686199999999999921e-01
2.184525999999999968e+00
1.338238999999999956e+00
5.879600000000000382e-01
1.771973000000000020e+00
8.518100000000000671e-02
2.231200000000000128e-01
1.724980000000000124e-01
7.170609999999999484e-01
2.668900000000000161e-01
1.324859999999999927e+00
9.105959999999999610e-01
1.286543999999999910e+00
4.173660000000000148e-01
3.213649000000000200e+00
9.302390000000000381e-01
1.224766999999999939e+00
1.177610000000000046e+00
1.143442999999999987e+00
2.964579999999999993e-01
1.971147999999999900e+00
1.154897000000000062e+00
6.289979999999999460e-01
7.163119999999999488e-01
2.096978000000000009e+00
7.297649999999999970e-01
2.275370000000000115e+00
1.310326000000000102e+00
1.060518999999999989e+00
1.096470999999999973e+00
1.397671000000000108e+00
1.425483000000000056e+00
5.508799999999999808e-02
1.008844000000000074e+00
3.788500000000000201e-02
9.853750000000000009e-01
9.521999999999999215e-03
1.452609000000000039e+00
3.259949999999999792e-01
1.924517000000000033e+00
7.600350000000000161e-01
9.193069999999999853e-01
3.941599999999999965e-02
1.481591000000000102e+00
1.466479000000000088e+00
3.206151999999999891e+00
1.631407999999999969e+00
1.571730000000000071e+00
7.562330000000000441e-01
1.833496000000000015e+00
1.718631000000000020e+00
2.522490000000000010e-01
6.237939999999999596e-01
1.737152000000000029e+00
1.171778999999999904e+00
1.871202999999999950e+00
1.220259999999999900e+00
9.835359999999999658e-01
1.819677999999999907e+00
6.212800000000000544e-01
1.262270000000000003e+00
5.693700000000000150e-02
1.095987000000000045e+00
1.008420000000000011e-01
2.855372000000000021e+00
1.827714000000000061e+00
1.493787999999999894e+00
2.618710000000000204e-01
1.763678000000000079e+00
1.555976999999999943e+00
6.666069999999999496e-01
6.117399999999999921e-02
3.996930000000000205e-01
6.457899999999999752e-01
1.922177000000000024e+00
1.811822000000000044e+00
5.929349999999999898e-01
1.465081999999999995e+00
1.438149999999999984e-01
9.798679999999999612e-01
3.467219999999999747e-01
4.841679999999999873e-01
1.073819999999999997e+00
2.865148000000000028e+00
1.752253000000000061e+00
1.976072999999999968e+00
5.290949999999999820e-01
1.992892000000000108e+00
1.356977000000000100e+00
8.768590000000000551e-01
1.473760000000000070e-01
6.324130000000000029e-01
5.027679999999999927e-01
1.520207000000000086e+00
2.006384000000000167e+00
9.305649999999999755e-01
1.294216999999999951e+00
4.489310000000000245e-01
5.980039999999999800e-01
9.603159999999999474e-01
2.105150000000000077e-01
1.646460000000000035e+00
2.206980000000000164e+00
1.699680999999999997e+00
1.234693000000000040e+00
2.025499999999999870e-02
7.995409999999999462e-01
4.777294999999999625e+00
5.276329999999999742e+00
6.339109999999999800e+00
6.810896999999999757e+00
5.562562999999999924e+00
5.566743999999999915e+00
5.682754000000000083e+00
6.267727999999999966e+00
6.760479999999999823e-01
1.705991999999999953e+00
3.597805999999999838e+00
4.451306999999999903e+00
4.430140999999999885e+00
1.254842999999999931e+00
4.082436999999999649e+00
6.300224000000000046e+00
4.331627000000000116e+00
2.026288999999999785e+00
2.597567000000000181e+00
2.676871999999999918e+00
6.089889000000000330e+00
8.296991000000000227e+00
7.388275000000000148e+00
6.685628000000000348e+00
4.810463000000000378e+00
5.381972000000000200e+00
5.932959999999999567e+00
4.856447000000000180e+00
4.904068999999999789e+00
5.424510999999999861e+00
7.966455999999999982e+00
9.572331000000000145e+00
9.395220999999999378e+00
9.491186000000000789e+00
8.040962999999999639e+00
7.564836999999999811e+00
4.547930000000000028e+00
4.411889000000000394e+00
2.471150000000000180e+00
5.247226000000000390e+00
6.464654999999999596e+00
6.015463999999999700e+00
4.808957000000000370e+00
3.158965999999999941e+00
2.443290000000000184e+00
3.502156999999999965e+00
2.887227999999999906e+00
2.380158999999999914e+00
2.078286999999999995e+00
3.482458999999999971e+00
4.230495999999999590e+00
5.905458999999999570e+00
2.123975999999999864e+00
1.352735999999999938e+00
9.961750000000000327e-01
1.257570999999999994e+00
3.098297000000000079e+00
2.926409999999999845e-01
1.247649000000000008e+00
2.718795000000000073e+00
3.030203000000000202e+00
2.624690999999999885e+00
2.959916999999999909e+00
7.004139999999999810e-01
1.667224000000000039e+00
1.533844999999999903e+00
1.381342000000000070e+00
1.063599999999999962e-02
9.979090000000000460e-01
2.100884000000000196e+00
2.726776000000000089e+00
7.882329999999999615e-01
5.139930000000000332e-01
1.285573999999999995e+00
2.086379999999999901e-01
1.960785000000000000e+00
7.835929999999999840e-01
3.022549999999999959e-01
9.427010000000000112e-01
1.949370000000000047e+00
1.117750999999999939e+00
4.150539999999999785e-01
1.475700000000000067e-01
1.466571000000000069e+00
1.239786999999999972e+00
7.557500000000000329e-01
8.712509999999999977e-01
2.731689999999999952e-01
8.114519999999999511e-01
2.779954000000000036e+00
8.284209999999999630e-01
4.166549999999999976e-01
3.603649999999999909e-01
6.300820000000000309e-01
1.732649000000000106e+00
5.039040000000000186e-01
7.206399999999999473e-01
2.175809999999999966e-01
1.609873000000000109e+00
1.994196000000000080e+00
1.381658999999999970e+00
6.147120000000000362e-01
1.545560999999999963e+00
9.673169999999999824e-01
7.066949999999999621e-01
1.432994000000000101e+00
6.835489999999999622e-01
7.047909999999999453e-01
2.100493000000000166e+00
7.466040000000000454e-01
2.526680000000000037e-01
1.379519999999999913e-01
1.450350000000000028e+00
1.661721999999999921e+00
1.282408999999999910e+00
8.678399999999999448e-01
7.579580000000000206e-01
7.476070000000000215e-01
2.602821000000000051e+00
9.559130000000000127e-01
5.514339999999999797e-01
5.724730000000000096e-01
6.076340000000000074e-01
9.440359999999999863e-01
1.737765999999999922e+00
8.765140000000000153e-01
1.260531999999999986e+00
1.409624999999999906e+00
1.000733000000000095e+00
9.225790000000000379e-01
2.759750000000000258e-01
5.425699999999999967e-01
8.816429999999999545e-01
3.443115999999999843e+00
5.146668000000000021e+00
6.414011999999999603e+00
7.190900000000000070e+00
3.886066000000000020e+00
5.277588999999999864e+00
4.319274000000000058e+00
4.778355999999999604e+00
3.264250999999999792e+00
7.693060000000000453e-01
5.372231000000000201e+00
5.145163000000000153e+00
5.584435000000000038e+00
2.485920999999999825e+00
1.444096999999999964e+00
4.882501000000000424e+00
3.899179999999999868e+00
3.623339999999999783e+00
3.327600000000000002e-01
3.655393999999999810e+00
5.951577000000000339e+00
6.522077999999999598e+00
6.327016000000000417e+00
1.189456999999999987e+00
5.783214000000000077e+00
5.161158999999999608e+00
5.190762999999999572e+00
2.610056000000000154e+00
2.306239999999999957e-01
4.836331999999999631e+00
4.333916999999999575e+00
4.377607000000000248e+00
3.847773999999999806e+00
2.213799999999999990e+00
2.662965999999999944e+00
2.981345000000000134e+00
2.441428000000000154e+00
6.687560000000000171e-01
1.329955999999999916e+00
2.921768999999999838e+00
3.855337000000000014e+00
2.721823000000000103e+00
3.576840000000000019e-01
9.383610000000000007e-01
2.872780999999999807e+00
2.032691999999999943e+00
3.971330000000000138e-01
1.274326000000000070e+00
3.250268000000000157e+00
2.618482999999999894e+00
3.027102999999999877e+00
5.336859999999999937e-01
3.826869999999999994e-01
1.713157999999999959e+00
1.574078000000000088e+00
1.725097000000000103e+00
1.189062999999999981e+00
1.164379999999999998e-01
2.183425000000000171e+00
2.244763999999999982e+00
1.793233999999999995e+00
7.465840000000000254e-01
2.015476000000000045e+00
7.862719999999999709e-01
7.941209999999999658e-01
5.241320000000000423e-01
2.033428999999999931e+00
2.958937999999999846e+00
1.655802999999999914e+00
2.313918000000000141e+00
6.276159999999999517e-01
5.767029999999999657e-01
1.886740000000000084e-01
4.254120000000000124e-01
4.566060000000000119e-01
9.538309999999999844e-01
6.966719999999999580e-01
2.454299999999999926e+00
1.150487000000000037e+00
1.520045000000000091e+00
1.655529999999999946e+00
1.169899999999999940e+00
3.215970000000000217e-01
1.772859999999999991e-01
6.285389999999999588e-01
2.292425000000000157e+00
2.132048999999999861e+00
1.909326000000000079e+00
1.833739999999999926e+00
5.370930000000000426e-01
7.609810000000000185e-01
1.766726000000000019e+00
4.519699999999999829e-01
2.966820000000000013e-01
1.269042000000000003e+00
7.915029999999999566e-01
1.954015000000000057e+00
6.312229999999999785e-01
1.867912000000000017e+00
1.456104000000000065e+00
1.183198999999999890e+00
8.917659999999999476e-01
2.502100000000000157e-02
2.815700000000000147e-02
2.116155000000000008e+00
1.480118000000000045e+00
2.116089999999999804e+00
1.144068000000000085e+00
1.450782999999999934e+00
8.178659999999999819e-01
1.090570000000000039e+00
2.679690000000000127e-01
3.238679999999999892e-01
9.136140000000000372e-01
8.827110000000000234e-01
1.767052999999999985e+00
2.834000000000000075e+00
2.161894999999999900e+00
6.260229999999999961e-01
1.192082000000000086e+00
1.590459000000000067e+00
5.089590000000000503e-01
2.448999999999999788e-03
1.653432999999999931e+00
1.333771000000000040e+00
1.348186000000000107e+00
2.191321999999999992e+00
2.126818999999999793e+00
7.558270000000000266e-01
1.077920999999999907e+00
1.487951000000000024e+00
7.298999999999999932e-03
7.237810000000000077e-01
8.376799999999999802e-01
1.516405999999999921e+00
2.232235000000000191e+00
1.464995000000000047e+00
1.257250000000000034e-01
8.230460000000000553e-01
1.781368999999999980e+00
7.392180000000000417e-01
7.551199999999999579e-02
2.024802000000000213e+00
1.919389999999999985e-01
1.616879999999999984e-01
1.304189000000000043e+00
3.145270000000000010e-01
4.500799999999999801e-01
1.010555000000000092e+00
6.547899999999999832e-01
6.608289999999999997e-01
1.282289999999999930e+00
1.593628999999999962e+00
5.397619999999999640e-01
4.314120000000000177e-01
6.263779999999999903e-01
6.129280000000000284e-01
1.018618000000000023e+00
8.784669999999999979e-01
2.927000000000000157e-01
1.151764000000000010e+00
2.687605000000000022e+00
1.556964000000000015e+00
3.840889000000000220e+00
4.804338999999999693e+00
4.372804999999999609e+00
4.371693999999999747e+00
2.302507999999999999e+00
3.065064000000000011e+00
3.983910999999999980e+00
3.722484000000000126e+00
3.357545000000000002e+00
1.234873000000000109e+00
2.396806999999999910e+00
2.217998999999999832e+00
2.754621999999999904e+00
1.056953000000000031e+00
6.661070000000000046e-01
1.055765000000000065e+00
2.167536999999999825e+00
2.898804999999999854e+00
5.072320000000000162e-01
1.565433999999999992e+00
1.770761000000000029e+00
1.165397000000000016e+00
2.356453999999999827e+00
1.256372999999999962e+00
9.634519999999999751e-01
1.274451000000000001e+00
1.450906999999999947e+00
2.399427999999999894e+00
5.790229999999999544e-01
9.558959999999999679e-01
1.238696999999999937e+00
1.381640999999999897e+00
1.108530999999999933e+00
6.264849999999999586e-01
5.049500000000000099e-01
4.277610000000000023e-01
1.996669999999999945e+00
4.090929999999999844e-01
2.834969999999999990e-01
3.711539999999999839e-01
7.254599999999999937e-01
1.182010000000000005e+00
1.600533999999999901e+00
9.663739999999999553e-01
8.162000000000000852e-03
6.120149999999999757e-01
2.378230999999999984e+00
1.561700000000000088e+00
4.057819999999999760e-01
2.554520000000000124e-01
3.222400000000000264e-02
1.365869999999999862e-01
7.016489999999999672e-01
1.828362000000000043e+00
7.630379999999999940e-01
1.544135999999999953e+00
6.549840000000000106e-01
6.830209999999999892e-01
8.515239999999999476e-01
2.391189999999999982e-01
1.403771000000000102e+00
2.243374000000000201e+00
1.766629999999999923e+00
8.278630000000000155e-01
1.592679999999999929e-01
2.019598999999999922e+00
1.766518999999999950e+00
1.038446999999999898e+00
1.298758000000000079e+00
6.604799999999999560e-02
1.785328999999999944e+00
1.885876000000000108e+00
2.011521000000000114e+00
5.274649999999999617e-01
1.398458999999999897e+00
4.596310000000000118e-01
9.806580000000000297e-01
1.113718999999999903e+00
1.725840000000000041e+00
1.419758999999999993e+00
3.342980999999999980e+00
1.751784999999999926e+00
2.150716000000000072e+00
5.500540000000000429e-01
1.854884999999999895e+00
1.987503999999999937e+00
1.320624000000000020e+00
1.964612999999999943e+00
1.831500000000000072e-01
2.413740000000000052e-01
2.900453000000000170e+00
2.814846999999999877e+00
1.517088999999999910e+00
7.903869999999999507e-01
2.012309999999999932e-01
1.775846000000000036e+00
2.006304999999999783e+00
2.424293000000000031e+00
1.188080000000000025e+00
2.804877999999999982e+00
1.902563000000000004e+00
2.873920000000000030e+00
1.097145000000000037e+00
1.597285999999999984e+00
2.603031000000000095e+00
1.386549000000000031e+00
1.451130999999999949e+00
9.701739999999999808e-01
7.454089999999999883e-01
3.154150000000000009e+00
2.069428999999999963e+00
2.799513000000000140e+00
6.002049999999999885e-01
4.666100000000000247e-01
1.433637999999999968e+00
6.120860000000000190e-01
1.161124000000000045e+00
1.578783999999999965e+00
1.111482999999999999e+00
2.525898999999999894e+00
2.258739999999999970e+00
8.816950000000000065e-01
2.092687999999999882e+00
1.663353999999999999e+00
5.969100000000000100e-02
6.854559999999999542e-01
6.181280000000000108e-01
1.531625999999999932e+00
1.039917999999999898e+00
1.053852999999999929e+00
1.596090000000000009e+00
1.115078000000000014e+00
1.067784000000000066e+00
1.289916000000000063e+00
1.658739999999999937e-01
3.650610000000000244e-01
1.491125000000000034e+00
9.039439999999999698e-01
1.897092999999999918e+00
7.716690000000000493e-01
1.025803999999999938e+00
2.551838000000000051e+00
8.980280000000000484e-01
3.869473999999999858e+00
6.176338999999999579e+00
5.319315999999999711e+00
5.592240999999999573e+00
3.559982000000000202e+00
2.549551000000000123e+00
3.647631000000000068e+00
2.567245000000000221e+00
3.172079999999999789e+00
9.968050000000000521e-01
3.277474000000000220e+00
4.079716000000000342e+00
5.035146000000000122e+00
2.534110999999999780e+00
1.362212999999999896e+00
1.280834999999999946e+00
7.861190000000000122e-01
2.655991000000000213e+00
2.734369999999999856e-01
8.495179999999999954e-01
3.203529000000000071e+00
3.243453000000000142e+00
3.283339999999999925e+00
3.851175000000000015e+00
1.570143000000000066e+00
1.316089000000000064e+00
9.672779999999999712e-01
1.717618000000000089e+00
7.165010000000000545e-01
9.348319999999999963e-01
2.382801999999999865e+00
2.092918000000000056e+00
1.913216000000000028e+00
4.197259999999999880e-01
3.426939999999999986e-01
3.597520000000000162e-01
1.936077999999999966e+00
5.667450000000000543e-01
3.793279999999999985e-01
1.083808000000000105e+00
1.842389000000000054e+00
2.282758999999999983e+00
7.039900000000000324e-02
3.436420000000000030e-01
2.193749999999999867e-01
4.394319999999999893e-01
1.523959000000000064e+00
1.226906999999999970e+00
4.693979999999999819e-01
5.155830000000000135e-01
1.963967999999999936e+00
1.961826000000000070e+00
8.633140000000000258e-01
1.769779999999999964e-01
4.906440000000000246e-01
1.448795000000000055e+00
3.764810000000000101e-01
6.808670000000000000e-01
1.032092000000000009e+00
4.646779999999999800e-01
2.130345999999999851e+00
1.547619000000000078e+00
7.081979999999999942e-01
2.842870000000000119e-01
1.385770000000000057e-01
1.332657999999999898e+00
2.259996999999999812e+00
5.165939999999999976e-01
5.999510000000000121e-01
1.550380000000000091e+00
3.466629999999999989e-01
9.782889999999999642e-01
6.057510000000000394e-01
1.254186000000000023e+00
8.321939999999999893e-01
4.805320000000000147e-01
1.597842999999999902e+00
1.160632000000000108e+00
7.642500000000000682e-02
2.119679999999999787e+00
1.502159999999999940e+00
8.204200000000000381e-01
8.129899999999999627e-02
3.562900000000000095e-02
1.436782999999999921e+00
2.391045999999999783e+00
9.497550000000000159e-01
7.368050000000000432e-01
6.392039999999999944e-01
1.434787000000000035e+00
2.233360000000000067e-01
1.152300000000000102e+00
6.863199999999999856e-02
9.447229999999999794e-01
1.175690000000000068e-01
1.814551000000000025e+00
1.004799999999999964e-02
1.113299999999999984e-01
2.206820000000000004e+00
1.231011000000000077e+00
8.221019999999999994e-01
8.018530000000000380e-01
1.150329999999999964e-01
1.276753999999999944e+00
2.207647000000000137e+00
1.538010000000000099e+00
9.225989999999999469e-01
3.084800000000000042e-02
1.361280000000000046e+00
2.944199999999999942e-02
1.123229000000000033e+00
1.380369999999999930e-01
1.101031000000000093e+00
1.712730000000000086e-01
1.941850000000000076e+00
4.527860000000000218e-01
8.690290000000000514e-01
1.895339000000000107e+00
6.038360000000000394e-01
5.966960000000000042e-01
7.329670000000000352e-01
5.618600000000000261e-01
1.860592000000000024e+00
1.747015999999999902e+00
1.752374000000000098e+00
7.540750000000000508e-01
6.113189999999999458e-01
7.841299999999999659e-02
7.693569999999999576e-01
4.580949999999999744e-01
4.771279999999999966e-01
1.341892000000000085e+00
2.070800000000000071e-02
1.291304000000000007e+00
1.580495999999999901e+00
3.937129999999999797e-01
1.684566000000000008e+00
6.658359999999999834e-01
3.229509999999999881e-01
7.784290000000000376e-01
4.505629999999999913e-01
2.522136999999999851e+00
1.899607000000000046e+00
5.684399999999999870e-02
6.046240000000000503e-01
1.660573999999999995e+00
2.596411999999999942e+00
8.483439999999999870e-01
1.893718000000000012e+00
9.920360000000000289e-01
2.367501999999999995e+00
1.543252999999999986e+00
7.459320000000000395e-01
5.756879999999999775e-01
1.328497999999999957e+00
2.569903000000000048e+00
6.326540000000000497e-01
5.847989999999999577e-01
2.577900000000000191e-01
7.388280000000000403e-01
2.829130999999999840e+00
1.773412999999999906e+00
2.463400000000000034e-01
1.377215999999999996e+00
5.262550000000000283e-01
1.305050000000000043e+00
1.414379999999999971e+00
1.555679000000000034e+00
5.885860000000000536e-01
1.542553000000000063e+00
1.283757000000000037e+00
2.133615999999999957e+00
8.664129999999999887e-01
1.364497999999999989e+00
1.690825999999999940e+00
8.875429999999999708e-01
6.349909999999999721e-01
1.364039999999999975e-01
4.395129999999999870e-01
2.401571999999999818e+00
1.793763999999999914e+00
1.548958000000000057e+00
2.310597000000000012e+00
1.347488000000000019e+00
5.736809999999999965e-01
1.958634999999999904e+00
5.310989999999999878e-01
2.946880000000000055e-01
5.401820000000000510e-01
1.456490000000000062e+00
1.766394999999999937e+00
1.695659000000000027e+00
2.404668000000000028e+00
4.836170000000000191e-01
2.634000000000000057e-03
1.219405999999999990e+00
5.260999999999999704e-02
3.188289999999999735e-01
1.972533000000000092e+00
1.260791999999999913e+00
1.745881999999999934e+00
1.452433000000000085e+00
9.655650000000000066e-01
1.224572999999999912e+00
2.334086000000000105e+00
5.078230000000000244e-01
1.667869999999999908e-01
7.407709999999999573e-01
1.648331999999999908e+00
1.718228000000000089e+00
1.351080000000000059e+00
2.272702999999999918e+00
7.584670000000000023e-01
6.547560000000000047e-01
1.121023000000000103e+00
4.859450000000000158e-01
2.236630000000000007e-01
1.882600000000000051e+00
6.700260000000000105e-01
9.069030000000000147e-01
1.133134000000000086e+00
1.228361000000000036e+00
1.235780000000000101e+00
6.945500000000000285e-02
1.040305999999999953e+00
2.650779999999999803e-01
6.896940000000000293e-01
1.725954999999999906e+00
1.479054000000000091e+00
4.733049999999999757e-01
1.172088999999999936e+00
8.388560000000000461e-01
3.994309999999999805e-01
7.360360000000000236e-01
5.359639999999999960e-01
1.732140000000000069e-01
1.697243999999999975e+00
2.801040000000000196e-01
5.987350000000000172e-01
8.699130000000000473e-01
1.871850000000000014e+00
9.340030000000000276e-01
2.285054999999999836e+00
1.033808999999999978e+00
4.851400000000000157e-02
7.694919999999999538e-01
1.503590999999999900e+00
2.440872999999999848e+00
1.400617000000000001e+00
2.933133000000000212e+00
1.328886000000000012e+00
1.517679999999999862e-01
1.787195000000000089e+00
2.033481999999999790e+00
1.497959000000000040e+00
1.294354999999999922e+00
2.212999999999999967e-01
1.854586999999999986e+00
8.203960000000000141e-01
2.182459000000000149e+00
1.182860000000000023e+00
3.210979000000000028e+00
1.120924000000000031e+00
1.400246000000000102e+00
9.973799999999999333e-02
2.012631999999999977e+00
1.626325000000000021e+00
4.042549999999999755e-01
5.271179999999999755e-01
6.243800000000000044e-02
2.091579999999999995e+00
4.523300000000000237e-02
1.489030000000000076e-01
1.274619999999999920e-01
1.966175999999999924e+00
1.039919000000000038e+00
5.181869999999999532e-01
1.234231000000000078e+00
4.644220000000000015e-01
1.689141999999999921e+00
1.537474999999999925e+00
4.394790000000000085e-01
6.273469999999999880e-01
5.420629999999999615e-01
2.472104999999999997e+00
1.461478999999999973e+00
6.407209999999999850e-01
4.254499999999999948e-02
7.819279999999999564e-01
4.239199999999999913e-02
1.927356000000000069e+00
5.786099999999999577e-01
4.659380000000000188e-01
1.666176000000000101e+00
9.587670000000000359e-01
1.016086000000000045e+00
7.091650000000000453e-01
7.238999999999999602e-02
3.559539999999999926e-01
2.219441000000000219e+00
2.153017999999999876e+00
8.860839999999999828e-01
1.645679999999999921e-01
2.204080999999999957e+00
1.792524000000000006e+00
1.364954000000000001e+00
6.159949999999999593e-01
2.622120000000000006e-01
3.211030000000000273e-01
2.217925999999999842e+00
2.432112000000000052e+00
1.266582000000000097e+00
9.792969999999999731e-01
8.886990000000000167e-01
1.161354999999999915e+00
1.264410999999999952e+00
4.599999999999999922e-03
1.471295000000000019e+00
2.389701000000000075e+00
2.670990000000000197e+00
1.220750000000000002e+00
9.039059999999999873e-01
1.975783999999999985e+00
1.869159000000000015e+00
1.355293000000000081e+00
1.259484999999999966e+00
2.031149999999999900e-01
2.089214999999999822e+00
2.260400999999999883e+00
2.562330999999999914e+00
1.769805999999999990e+00
6.558079999999999465e-01
9.984309999999999574e-01
1.124557999999999947e+00
7.321619999999999795e-01
1.601029999999999953e-01
1.352273999999999976e+00
1.720820000000000016e+00
1.797752000000000017e+00
2.828424000000000049e+00
4.078049999999999731e-01
2.058092999999999950e+00
1.565342999999999929e+00
4.161920000000000064e-01
4.433559999999999723e-01
9.641669999999999963e-01
1.034059000000000061e+00
2.309712999999999905e+00
2.185290999999999872e+00
1.412349999999999994e+00
5.407929999999999682e-01
7.055810000000000137e-01
1.504822000000000104e+00
4.106600000000000250e-01
9.968190000000000106e-01
1.882363999999999926e+00
3.591280000000000028e-01
1.267914999999999903e+00
2.197481999999999935e+00
3.619350000000000067e-01
1.905483999999999956e+00
1.468210000000000015e+00
4.212199999999999972e-02
2.702470000000000150e-01
2.403139999999999998e-01
1.624757000000000007e+00
2.267815999999999832e+00
1.773228000000000026e+00
1.562575000000000047e+00
1.223940000000000028e-01
1.111294999999999922e+00
6.552088000000000356e+00
7.256522000000000361e+00
9.993956000000000728e+00
8.242326999999999515e+00
7.294221000000000288e+00
6.749278999999999584e+00
7.790453000000000294e+00
7.211560000000000414e+00
1.090781000000000001e+00
5.714775999999999634e+00
5.824441000000000201e+00
5.997532999999999781e+00
6.171539000000000108e+00
3.014158999999999811e+00
6.698798000000000030e+00
8.059839999999999449e+00
7.050067000000000306e+00
2.068506000000000178e+00
1.157807000000000031e+00
6.289056000000000424e+00
6.179859999999999687e+00
6.876727999999999952e+00
2.588375000000000092e+00
4.355533000000000321e+00
5.521747999999999656e+00
6.547822000000000031e+00
5.321117000000000097e+00
6.237549999999999484e-01
3.351567000000000185e+00
3.447635000000000005e+00
3.178218999999999905e+00
3.888151000000000135e+00
2.262402999999999942e+00
3.846817000000000153e+00
3.540925999999999796e+00
4.147090000000000387e+00
7.127959999999999852e-01
2.930320000000000147e-01
4.126081000000000110e+00
2.695460999999999885e+00
2.497831000000000135e+00
6.190259999999999652e-01
9.768210000000000504e-01
2.632766000000000162e+00
3.692108999999999863e+00
2.343955999999999928e+00
9.713030000000000275e-01
1.187889999999999890e+00
2.032842000000000038e+00
1.659094999999999986e+00
6.390029999999999877e-01
1.368794999999999984e+00
2.968560999999999783e+00
1.549889000000000072e+00
2.588038000000000061e+00
1.350459999999999994e-01
1.176452000000000053e+00
2.109507999999999939e+00
1.234356999999999926e+00
1.011106999999999978e+00
3.391299999999999870e-01
7.149069999999999592e-01
1.449615000000000098e+00
6.965949999999999642e-01
2.417898999999999798e+00
1.233471999999999902e+00
9.214759999999999618e-01
1.372209999999999930e+00
9.294769999999999976e-01
4.200300000000000145e-01
1.963762000000000008e+00
2.404789999999999983e-01
1.281180000000000097e-01
7.598770000000000246e-01
1.039429999999999937e-01
1.822607000000000088e+00
1.577237999999999918e+00
4.735969999999999902e-01
1.575739999999999919e-01
1.610263000000000000e+00
1.744026999999999994e+00
1.179558000000000106e+00
1.821659999999999946e-01
8.695939999999999781e-01
1.729452999999999907e+00
6.379500000000000448e-02
5.925070000000000059e-01
2.604980000000000073e-01
3.771260000000000168e-01
2.682606999999999964e+00
1.312335000000000029e+00
5.069339999999999957e-01
1.841649999999999954e-01
4.960849999999999982e-01
2.079657999999999785e+00
2.497527999999999970e+00
4.220940000000000247e-01
3.511380000000000057e-01
1.387137000000000064e+00
2.628204999999999902e+00
5.087549999999999573e-01
5.365320000000000089e-01
2.578050000000000064e-01
8.689059999999999562e-01
2.457030000000000047e-01
1.307137999999999911e+00
6.356239999999999668e-01
1.950919999999999876e-01
2.554526000000000074e+00
2.907319999999999904e-01
6.894980000000000553e-01
3.614200000000000190e-01
5.876800000000000079e-02
5.005150000000000432e-01
6.829995000000000260e+00
6.786659000000000219e+00
8.823368999999999573e+00
1.023655699999999946e+01
6.751657999999999937e+00
6.408217999999999748e+00
6.130030999999999786e+00
6.135571999999999804e+00
2.481819999999999915e+00
2.347271999999999803e+00
6.098771000000000164e+00
5.792937000000000225e+00
6.419561999999999991e+00
1.878411999999999971e+00
3.292771000000000114e+00
5.367837999999999887e+00
4.094496999999999609e+00
2.121300000000000185e+00
1.877070000000000127e-01
4.941938000000000386e+00
5.625479999999999592e+00
5.422935999999999979e+00
3.684143000000000168e+00
1.164530999999999983e+00
4.354368000000000016e+00
4.057735000000000092e+00
2.631813000000000180e+00
9.996300000000000185e-01
9.013109999999999733e-01
3.950391000000000208e+00
3.331986999999999810e+00
3.295606999999999953e+00
1.372033999999999976e+00
2.228689000000000142e+00
1.781352000000000046e+00
1.871895000000000087e+00
3.956029999999999824e-01
1.525692000000000048e+00
2.593142999999999976e+00
3.152569000000000177e+00
2.207136999999999905e+00
1.429105000000000070e+00
4.752529999999999810e-01
1.580099999999999907e-02
1.400150000000000006e+00
6.015500000000000014e-02
8.014909999999999535e-01
6.098409999999999664e-01
2.841063999999999812e+00
2.106037999999999855e+00
2.146684000000000037e+00
4.487149999999999750e-01
2.559890000000000221e-01
6.056340000000000057e-01
9.904209999999999958e-01
2.814289999999999847e-01
1.950379000000000085e+00
1.647590000000000110e+00
1.659648000000000012e+00
1.317777999999999894e+00
7.000210000000000043e-01
3.812300000000000133e-01
1.062041999999999931e+00
3.164020000000000166e-01
1.879020000000000135e-01
1.123477000000000059e+00
1.742296000000000067e+00
1.436879000000000017e+00
8.103190000000000115e-01
3.238059999999999827e-01
1.939265000000000017e+00
1.379477999999999982e+00
1.301530999999999993e+00
7.907629999999999937e-01
1.056141999999999914e+00
2.339789000000000119e+00
4.162049999999999916e-01
7.047369999999999468e-01
3.695720000000000116e-01
2.768740000000000090e-01
2.489419999999999966e+00
8.647289999999999699e-01
7.822400000000000464e-01
7.494140000000000246e-01
1.332011999999999974e+00
2.130937999999999999e+00
9.634850000000000358e-01
8.803050000000000042e-01
3.113360000000000016e-01
1.508229000000000042e+00
1.748467999999999911e+00
1.752183000000000046e+00
1.205108999999999986e+00
9.469370000000000287e-01
2.134551000000000087e+00
2.725139999999999785e-01
3.097199999999999953e-02
5.685300000000000076e-02
1.057576999999999989e+00
2.451830000000000176e+00
4.555699999999999750e-01
4.254809999999999981e-01
1.216442999999999941e+00
1.268169000000000102e+00
2.045376000000000083e+00
5.398370000000000113e-01
3.763870000000000271e-01
4.347520000000000273e-01
1.118192000000000075e+00
7.500019999999999465e-01
1.722770000000000135e-01
8.418299999999999672e-01
8.578430000000000222e-01
2.203783000000000047e+00
1.333999999999999908e-01
4.167939999999999978e-01
4.939660000000000162e-01
1.454560000000000075e+00
1.519258999999999915e+00
8.242439999999999767e-01
3.113969999999999794e-01
1.599752000000000063e+00
1.197473000000000010e+00
2.150996000000000130e+00
4.461840000000000250e-01
7.269000000000000287e-03
7.752820000000000267e-01
1.393534999999999968e+00
1.657494000000000023e+00
1.526793000000000067e+00
5.864129999999999621e-01
1.322270000000000056e+00
2.206678999999999835e+00
3.743040000000000256e-01
4.042459999999999942e-01
2.591399999999999954e-02
1.256750000000000034e+00
2.154336999999999946e+00
5.603590000000000515e-01
4.640659999999999785e-01
6.794729999999999936e-01
1.280963999999999992e+00
2.699260999999999910e+00
1.366803999999999908e+00
5.379279999999999617e-01
1.369204000000000088e+00
1.019805999999999990e+00
5.684109999999999996e-01
5.751849999999999463e-01
1.511399999999999966e-01
6.105390000000000539e-01
2.166338000000000097e+00
1.101229999999999987e-01
3.600349999999999939e-01
8.326000000000000068e-03
1.235624999999999973e+00
1.589363000000000081e+00
3.813090000000000090e-01
6.416359999999999841e-01
4.587419999999999831e-01
9.864009999999999723e-01
2.334724000000000022e+00
1.711834999999999996e+00
3.136499999999999844e-01
4.386240000000000139e-01
1.410500000000000087e-01
2.107880000000000031e-01
1.384006999999999987e+00
1.040229999999999988e+00
6.397850000000000481e-01
1.801058999999999966e+00
3.141999999999999793e-01
1.012960000000000083e+00
4.102500000000000036e-01
1.945842999999999989e+00
1.240070999999999923e+00
2.601770000000000138e+00
1.082923000000000080e+00
9.924910000000000121e-01
6.623869999999999481e-01
2.225455000000000183e+00
1.509671999999999903e+00
7.842699999999999672e-02
5.874900000000000261e-02
9.241479999999999695e-01
5.657180000000000542e-01
1.669356000000000062e+00
1.612730999999999915e+00
1.053709999999999924e+00
1.367855000000000043e+00
1.112047999999999925e+00
1.324653000000000080e+00
2.126300000000000134e-01
4.927839999999999998e-01
1.570429999999999993e+00
1.888122000000000078e+00
1.276712999999999987e+00
8.156710000000000349e-01
2.400629999999999986e-01
2.459935999999999900e+00
1.460282999999999998e+00
9.232500000000000151e-01
1.433510000000000062e-01
4.276280000000000081e-01
6.008130000000000415e-01
2.198220000000000063e+00
1.260164999999999980e+00
8.392290000000000028e-01
9.887010000000000520e-01
1.302456000000000058e+00
1.138886999999999983e+00
2.226249999999999896e-01
1.816900000000000112e-02
8.816709999999999825e-01
8.541119999999999823e-01
1.572832000000000008e+00
1.212388000000000021e+00
5.637899999999999856e-02
2.307150000000000034e+00
1.061514000000000069e+00
1.035455000000000014e+00
6.736529999999999463e-01
1.335419999999999940e-01
1.036664000000000030e+00
2.628890999999999867e+00
1.737881000000000009e+00
1.151976000000000111e+00
5.517940000000000067e-01
1.324521000000000059e+00
1.531657000000000046e+00
7.135749999999999593e-01
6.263659999999999783e-01
1.018351000000000006e+00
6.608400000000000385e-02
1.625826999999999911e+00
1.372433000000000014e+00
4.326599999999999890e-02
2.164273000000000113e+00
1.042291000000000079e+00
5.556069999999999620e-01
8.784999999999999754e-02
1.903590000000000004e-01
1.605501000000000067e+00
2.494584999999999830e+00
1.408636999999999917e+00
1.105091999999999963e+00
8.822480000000000322e-01
1.496113000000000026e+00
7.470099999999999518e-01
6.017230000000000079e-01
1.604359999999999953e-01
9.120549999999999491e-01
8.045649999999999746e-01
1.717071000000000014e+00
9.255560000000000453e-01
5.696719999999999562e-01
1.952342999999999940e+00
8.811069999999999736e-01
1.388210000000000000e-01
4.538829999999999809e-01
5.969100000000000517e-01
1.572599000000000080e+00
9.114250000000000407e-01
1.947171999999999903e+00
8.954119999999999857e-01
8.701069999999999638e-01
1.449883000000000033e+00
1.419623000000000079e+00
6.923899999999999499e-01
1.984200000000000130e-01
1.035082999999999975e+00
5.105800000000000338e-01
1.913685000000000080e+00
1.217945000000000055e+00
9.784380000000000299e-01
1.861876000000000086e+00
8.692450000000000454e-01
7.830150000000000166e-01
5.337899999999999867e-01
3.959630000000000094e-01
2.516109999999999736e-01
1.592197000000000084e+00
2.174404000000000003e+00
1.354089000000000098e+00
1.103869999999999990e-01
1.472366999999999981e+00
1.743109999999999937e+00
6.016629999999999479e-01
2.324940000000000062e-01
1.058219999999999938e+00
1.433810000000000029e+00
3.704109999999999903e-01
2.179642999999999997e+00
6.581799999999999873e-01
1.576810000000000045e+00
4.447710000000000274e-01
9.621720000000000272e-01
1.748500000000000054e-01
3.808599999999999763e-01
1.820705000000000018e+00
1.104289000000000076e+00
1.425743999999999900e+00
5.666139999999999510e-01
9.930200000000000138e-02
1.802478000000000025e+00
1.669653000000000054e+00
6.056070000000000064e-01
1.429040000000000032e-01
1.297112000000000043e+00
4.104559999999999875e-01
5.335569999999999480e-01
1.639949000000000101e+00
5.164560000000000262e-01
1.387021999999999977e+00
1.794489999999999974e-01
9.147250000000000103e-01
5.367420000000000524e-01
1.245325000000000015e+00
2.062892999999999866e+00
1.085512000000000032e+00
2.540839999999999765e-01
1.445764000000000049e+00
2.907009999999999872e-01
1.713654000000000011e+00
1.964460000000000095e+00
9.086870000000000225e-01
5.626579999999999915e-01
1.918352000000000057e+00
1.041058000000000039e+00
4.285089999999999733e-01
4.641009999999999858e-01
9.869400000000000395e-01
1.136527999999999983e+00
9.345759999999999623e-01
6.201520000000000366e-01
2.321999999999999845e-03
1.838157999999999959e+00
2.957786000000000026e+00
1.376740000000000075e+00
1.395815000000000028e+00
8.006090000000000151e-01
7.823250000000000481e-01
1.956998000000000015e+00
1.621809999999999974e+00
4.345579999999999998e-01
6.628140000000000143e-01
2.170554999999999790e+00
2.044313999999999965e+00
1.130479999999999957e-01
1.086040000000000061e-01
1.190120000000000067e+00
1.724275999999999920e+00
5.080099999999999616e-01
6.919440000000000035e-01
5.527750000000000163e-01
1.103433000000000108e+00
3.143778000000000183e+00
7.970150000000000290e-01
5.090470000000000272e-01
2.514689999999999981e-01
1.372430000000000039e-01
2.097296000000000049e+00
1.993943999999999939e+00
5.488579999999999570e-01
5.158869999999999845e-01
2.023651999999999784e+00
2.886264999999999858e+00
1.019940999999999987e+00
1.191746999999999890e+00
3.310699999999999754e-01
1.450379000000000085e+00
3.296029999999999793e-01
8.995300000000000518e-01
2.014259999999999939e-01
7.002279999999999616e-01
3.079527000000000125e+00
2.620549999999999824e-01
2.234069999999999945e-01
4.173999999999999932e-02
2.926799999999999888e-02
2.027546000000000070e+00
2.104025000000000034e+00
9.426860000000000239e-01
8.340429999999999788e-01
1.620810000000000084e+00
2.966972999999999860e+00
6.658760000000000234e-01
5.994519999999999849e-01
5.869079999999999853e-01
1.093839000000000006e+00
4.390720000000000178e-01
1.810467999999999966e+00
5.206899999999999862e-01
1.116489999999999982e-01
2.389202000000000048e+00
3.253289999999999793e-01
4.924970000000000181e-01
1.469119999999999870e-01
2.244720000000000049e-01
2.028363000000000138e+00
2.014928999999999970e+00
1.067142000000000035e+00
9.654400000000000481e-02
4.152819999999999845e-01
8.881010000000000293e-01
1.131245000000000056e+00
3.326020000000000088e-01
2.159499999999999961e-02
1.116057999999999995e+00
8.281979999999999897e-01
1.750837999999999894e+00
8.988199999999999523e-01
3.171760000000000135e-01
2.365187000000000150e+00
2.174176999999999804e+00
5.475069999999999659e-01
8.867490000000000094e-01
4.947570000000000023e-01
2.131343000000000210e+00
1.258329000000000031e+00
2.994609999999999772e-01
3.051769999999999761e-01
2.853200000000000180e-01
2.444986999999999799e+00
7.353950000000000209e-01
1.330870000000000108e-01
3.076860000000000150e-01
1.316924999999999901e+00
1.363769000000000009e+00
1.704655999999999949e+00
1.156736999999999904e+00
1.686759999999999926e-01
1.107742000000000004e+00
5.757899999999999824e-02
3.349520000000000275e-01
1.541970000000000007e-01
3.005479999999999818e-01
2.494619999999999838e+00
1.420544999999999947e+00
7.813430000000000097e-01
1.116036000000000028e+00
5.407539999999999569e-01
1.296435999999999922e+00
9.553850000000000398e-01
1.628690000000000138e-01
2.408599999999999977e-02
9.081449999999999800e-01
1.740731999999999946e+00
2.526168999999999887e+00
1.143866000000000049e+00
1.122325999999999935e+00
1.312368999999999897e+00
1.749052999999999969e+00
1.062583999999999973e+00
2.429979999999999918e-01
8.793900000000000328e-02
2.128878999999999966e+00
6.545549999999999979e-01
1.461208999999999980e+00
1.346578000000000053e+00
2.345210000000000072e-01
1.682293000000000038e+00
1.775072999999999901e+00
1.520360000000000045e-01
8.457399999999999640e-02
3.194179999999999797e-01
1.814432999999999963e+00
2.305629000000000151e+00
1.010075000000000056e+00
1.467840000000000034e+00
1.238061999999999996e+00
1.607016000000000000e+00
1.626819999999999933e-01
2.428329999999999933e-01
4.039300000000000113e-01
1.879828999999999972e+00
1.374990000000000101e-01
1.989101000000000008e+00
3.322970000000000090e-01
8.150269999999999460e-01
1.843561000000000005e+00
1.538637999999999950e+00
2.218610000000000027e-01
3.920759999999999801e-01
2.577380000000000226e-01
1.780291000000000068e+00
1.678641000000000050e+00
2.175508000000000219e+00
1.724755000000000038e+00
6.251449999999999507e-01
8.176200000000000134e-01
1.313029999999999919e+00
3.223150000000000182e-01
1.423810000000000076e-01
1.441926999999999959e+00
3.637440000000000118e-01
1.275084000000000106e+00
1.787239000000000022e+00
2.080637999999999987e+00
1.629896999999999929e+00
1.026205999999999952e+00
1.160978999999999983e+00
3.361580000000000124e-01
2.963620000000000143e-01
1.770275000000000043e+00
1.616300999999999988e+00
2.010264999999999969e+00
1.111949999999999994e+00
3.725419999999999843e-01
3.498209999999999931e-01
1.821009000000000100e+00
4.849899999999999767e-01
3.663680000000000270e-01
1.425567000000000029e+00
9.947859999999999481e-01
4.662609999999999810e-01
1.568689000000000000e+00
5.011489999999999556e-01
1.077844999999999942e+00
1.073230000000000017e-01
4.855780000000000096e-01
2.282990000000000019e-01
7.013179999999999970e-01
2.127593000000000067e+00
8.358069999999999666e-01
1.214829999999999938e-01
4.073300000000000254e-01
1.641710000000000114e-01
1.116975999999999969e+00
1.095598000000000072e+00
6.355570000000000386e-01
4.986929999999999974e-01
1.783393000000000006e+00
8.167090000000000183e-01
1.518829999999999902e-01
2.784000000000000016e-02
3.501100000000000045e-02
1.037433999999999967e+00
9.666360000000000507e-01
2.318230000000000013e-01
3.063730000000000064e-01
1.052216000000000040e+00
2.297789999999999999e+00
8.784870000000000179e-01
2.242530000000000079e-01
2.969709999999999850e-01
5.634800000000000225e-02
1.046008000000000049e+00
2.798050000000000259e-01
8.056630000000000180e-01
9.609229999999999716e-01
1.851048000000000027e+00
8.946020000000000083e-01
8.398799999999999322e-02
2.245949999999999891e-01
5.258239999999999581e-01
1.491578000000000070e+00
1.099021000000000026e+00
7.851979999999999515e-01
6.866079999999999961e-01
3.767900000000000138e-01
2.285855999999999888e+00
1.129545000000000021e+00
1.749580000000000024e-01
2.775279999999999969e-01
3.620840000000000169e-01
6.255190000000000472e-01
1.468175000000000008e+00
5.458330000000000126e-01
4.702629999999999866e-01
1.295862000000000069e+00
9.986159999999999481e-01
5.708180000000000476e-01
2.358860000000000123e-01
2.854200000000000140e-02
1.240016999999999925e+00
5.265999999999999848e-03
9.593650000000000233e-01
2.978759999999999741e-01
3.688640000000000252e-01
2.332262000000000057e+00
1.098084000000000060e+00
4.702640000000000153e-01
2.697010000000000240e-01
5.886199999999999766e-02
6.892439999999999678e-01
1.751981000000000011e+00
1.641045000000000087e+00
9.875150000000000317e-01
1.206592000000000109e+00
1.504512999999999989e+00
9.648149999999999782e-01
3.770390000000000130e-01
5.155279999999999863e-01
1.281452999999999953e+00
1.473200000000000065e-01
5.190620000000000234e-01
1.366149999999999864e-01
4.035099999999999798e-01
2.234900000000000109e+00
3.904619999999999758e-01
4.260499999999999704e-02
1.354430000000000078e-01
8.484070000000000222e-01
1.114751000000000047e+00
1.337070999999999898e+00
1.271336000000000022e+00
4.372829999999999773e-01
1.055168000000000106e+00
1.633564000000000016e+00
1.202644999999999964e+00
5.378180000000000183e-01
6.057350000000000234e-01
1.044974999999999987e+00
1.647891999999999912e+00
1.068461000000000105e+00
1.218757000000000090e+00
2.747780000000000222e-01
1.961557999999999913e+00
5.621289999999999898e-01
1.992599999999999927e-01
1.897159999999999958e-01
6.695879999999999610e-01
1.137937999999999894e+00
1.613107000000000069e+00
1.758690000000000087e+00
3.033390000000000253e-01
6.710329999999999906e-01
1.343186999999999909e+00
1.355906000000000056e+00
7.058600000000000430e-01
8.632889999999999731e-01
1.088249000000000022e+00
5.261320000000000441e-01
1.366270000000000095e+00
1.729413000000000089e+00
4.632959999999999856e-01
1.569509000000000043e+00
7.225610000000000088e-01
3.004410000000000136e-01
2.186569999999999903e-01
5.685019999999999518e-01
9.423319999999999474e-01
2.700334999999999930e+00
1.045463999999999949e+00
1.418584999999999985e+00
6.107759999999999856e-01
1.506200999999999901e+00
1.049665000000000070e+00
1.800329999999999986e-01
4.532950000000000035e-01
1.105842999999999909e+00
1.426992000000000038e+00
1.658180999999999905e+00
1.597172999999999954e+00
5.262510000000000243e-01
1.607720999999999956e+00
2.715960000000000041e-01
4.699799999999999811e-02
7.873250000000000526e-01
2.074010000000000020e-01
2.430468999999999991e+00
1.330654999999999921e+00
1.140152999999999972e+00
1.324095999999999940e+00
6.676569999999999450e-01
1.387345000000000050e+00
1.627070000000000016e+00
1.683300000000000074e-02
1.909339999999999926e-01
7.114979999999999638e-01
3.359110000000000151e-01
1.675843999999999889e+00
4.618829999999999880e-01
8.187210000000000321e-01
1.430484000000000089e+00
1.616000000000000032e-03
4.964919999999999889e-01
7.558369999999999811e-01
2.414620000000000100e-01
2.037195000000000089e+00
1.295631999999999895e+00
1.829747999999999930e+00
7.481999999999999762e-01
1.732120000000000049e-01
1.564051999999999998e+00
1.874235000000000095e+00
3.494579999999999909e-01
2.789400000000000213e-01
6.583520000000000483e-01
1.700690000000000035e+00
3.679669999999999885e-01
1.473112999999999895e+00
9.896610000000000129e-01
1.082527000000000017e+00
5.326760000000000383e-01
1.117315000000000058e+00
4.492389999999999994e-01
9.210880000000000178e-01
1.736550000000000038e+00
7.095409999999999773e-01
7.839639999999999942e-01
9.480159999999999698e-01
2.796139999999999737e-01
1.873887999999999998e+00
2.131765000000000132e+00
5.687370000000000481e-01
4.073709999999999831e-01
4.652600000000000069e-01
1.236639999999999961e-01
1.133315000000000072e+00
1.402172999999999892e+00
1.020593000000000083e+00
8.301570000000000338e-01
4.533519999999999772e-01
1.184628999999999932e+00
9.214500000000000468e-02
9.031510000000000371e-01
2.125214999999999854e+00
1.332665999999999906e+00
3.095439999999999858e-01
7.496059999999999945e-01
2.555359999999999854e-01
1.621048000000000044e+00
1.690539000000000014e+00
8.161490000000000133e-01
2.442280000000000006e-01
1.249651000000000067e+00
1.489371999999999918e+00
8.482119999999999660e-01
3.204230000000000134e-01
4.332389999999999852e-01
9.065280000000000005e-01
5.270280000000000520e-01
7.259100000000000552e-01
8.299309999999999743e-01
4.573559999999999848e-01
2.089526999999999912e+00
5.183309999999999862e-01
3.134979999999999989e-01
3.095950000000000091e-01
4.352269999999999750e-01
1.821819000000000077e+00
1.981158999999999892e+00
5.077540000000000386e-01
2.196690000000000031e-01
1.286650999999999989e+00
1.430585999999999913e+00
5.198180000000000023e-01
3.225430000000000241e-01
3.921209999999999973e-01
8.267020000000000479e-01
2.436869999999999870e+00
2.173242999999999814e+00
4.314146000000000036e+00
6.900217999999999741e+00
6.358209000000000444e+00
4.925055999999999656e+00
4.604789000000000243e+00
5.555691999999999631e+00
3.435779000000000138e+00
3.732007999999999992e+00
1.887650999999999968e+00
3.257829999999999782e+00
3.832622000000000195e+00
5.268426999999999971e+00
5.642229999999999634e+00
5.741229999999999833e+00
4.220061000000000284e+00
4.080274000000000179e+00
2.044239000000000139e+00
2.525406999999999957e+00
7.137980000000000436e-01
2.864294000000000118e+00
3.449305999999999983e+00
3.699516000000000027e+00
2.698548999999999864e+00
1.828074999999999894e+00
1.630435999999999996e+00
1.732218000000000035e+00
2.275596999999999870e+00
3.005499999999999838e-02
5.048700000000000410e-01
1.328770000000000007e+00
2.386486999999999803e+00
2.945959999999999912e+00
2.238110000000000099e-01
5.397039999999999615e-01
1.609618999999999911e+00
1.381869000000000014e+00
1.476949999999999985e+00
1.061728999999999923e+00
3.310870000000000202e-01
9.226969999999999894e-01
2.189197000000000060e+00
2.585515000000000008e+00
1.998115000000000085e+00
5.951220000000000399e-01
1.224223000000000061e+00
1.628854000000000024e+00
2.996210000000000262e-01
5.597790000000000266e-01
5.851220000000000310e-01
5.969809999999999839e-01
2.271131000000000011e+00
2.775619999999999754e-01
2.771029999999999882e-01
4.282719999999999860e-01
1.202129000000000003e+00
8.597799999999999887e-01
1.331215999999999955e+00
1.403189999999999937e+00
3.399190000000000267e-01
1.963399999999999868e-01
5.003880000000000550e-01
2.017309999999999937e-01
6.536570000000000435e-01
1.546770000000000089e-01
1.671980999999999939e+00
1.753298999999999941e+00
1.118608000000000047e+00
1.147713999999999901e+00
6.155810000000000448e-01
1.073974999999999902e+00
5.281489999999999796e-01
3.355929999999999747e-01
1.037099999999999966e-01
1.111351999999999896e+00
1.214021000000000017e+00
1.653833000000000109e+00
2.071074999999999999e+00
9.865200000000000358e-02
5.246180000000000287e-01
2.081079999999999874e-01
6.864000000000000101e-01
7.750240000000000462e-01
3.001519999999999744e-01
1.517339999999999911e+00
7.483889999999999709e-01
1.270828999999999986e+00
1.999592999999999954e+00
1.397383999999999959e+00
2.159500000000000031e-01
1.428250999999999937e+00
3.637659999999999783e-01
1.855960000000000110e-01
7.321330000000000338e-01
1.625026000000000082e+00
2.399789999999999868e+00
1.163472000000000062e+00
1.648012000000000032e+00
2.349189999999999889e-01
8.249069999999999458e-01
7.863090000000000357e-01
3.145999999999999925e-03
1.267290000000000083e-01
1.530928000000000067e+00
1.761109999999999898e-01
1.687737000000000043e+00
2.031390000000000029e+00
8.218149999999999622e-01
8.163270000000000248e-01
2.192146999999999846e+00
4.641959999999999975e-01
1.043059999999999959e-01
2.282899999999999860e-02
1.717233999999999927e+00
2.018600000000000172e+00
1.399464000000000041e+00
2.250099000000000071e+00
6.081020000000000314e-01
1.210353000000000012e+00
1.413311999999999902e+00
1.425579999999999903e-01
3.133090000000000042e-01
1.397265999999999897e+00
4.918989999999999752e-01
1.790961999999999943e+00
1.843323999999999963e+00
1.481549000000000005e+00
5.363369999999999527e-01
1.095374000000000070e+00
9.703299999999999426e-02
7.100360000000000005e-01
4.605779999999999874e-01
1.798696000000000073e+00
1.271460999999999952e+00
1.370999000000000079e+00
2.563007999999999953e+00
2.655810000000000115e-01
3.143009999999999970e-01
2.104617000000000182e+00
8.387059999999999516e-01
6.869009999999999838e-01
7.421720000000000539e-01
5.041400000000000325e-01
1.295117000000000074e+00
1.728080999999999978e+00
2.156207000000000207e+00
6.676389999999999825e-01
3.885850000000000137e-01
1.727865999999999902e+00
3.501589999999999980e-01
9.003700000000000592e-02
1.689232999999999985e+00
1.568273999999999946e+00
9.269739999999999647e-01
1.925507000000000080e+00
3.123090000000000033e-01
3.012899999999999953e-02
1.619202000000000030e+00
1.041525000000000034e+00
9.239899999999999503e-02
7.197770000000000001e-01
5.365830000000000322e-01
1.223664000000000085e+00
1.423502999999999963e+00
2.285417999999999950e+00
6.065829999999999833e-01
2.251183999999999852e+00
1.404555999999999916e+00
2.262260000000000104e-01
3.989110000000000156e-01
1.697904999999999998e+00
1.369542000000000037e+00
8.062580000000000302e-01
1.709686000000000039e+00
1.298281999999999936e+00
2.823450000000000126e-01
5.420179999999999998e-01
1.566043999999999992e+00
6.068149999999999933e-01
9.267290000000000250e-01
9.194930000000000048e-01
1.620376999999999956e+00
5.368669999999999831e-01
1.611739999999999950e+00
1.315250999999999948e+00
1.399027000000000021e+00
7.097790000000000488e-01
9.906589999999999563e-01
1.299879999999999924e-01
1.817806000000000033e+00
1.325922999999999963e+00
1.308796000000000070e+00
1.060747000000000106e+00
2.554435999999999929e+00
1.104740999999999973e+00
2.223996999999999780e+00
1.523134999999999906e+00
9.033700000000000063e-01
9.587639999999999496e-01
8.724079999999999613e-01
1.979136000000000006e+00
7.194679999999999964e-01
1.331979000000000024e+00
3.510900000000000132e-02
7.105749999999999567e-01
8.364089999999999581e-01
1.482207000000000052e+00
2.840600000000000069e-02
1.883127999999999913e+00
8.978840000000000154e-01
1.154242999999999908e+00
1.199500000000000011e-01
8.406959999999999988e-01
9.205079999999999929e-01
2.792275000000000063e+00
7.399369999999999559e-01
4.953549999999999898e-01
9.478079999999999838e-01
1.415891999999999928e+00
1.394943999999999962e+00
9.733680000000000110e-01
4.694600000000000162e-02
1.991749999999999909e+00
9.173390000000000155e-01
1.876916999999999947e+00
9.770879999999999566e-01
4.795269999999999810e-01
1.871539000000000064e+00
5.160959999999999992e-01
6.997389999999999999e-01
1.446379999999999888e-01
2.105279999999999929e-01
1.320141000000000009e+00
2.281616999999999784e+00
1.508879000000000081e+00
9.393930000000000335e-01
6.769779999999999687e-01
1.756960000000000077e+00
9.116830000000000211e-01
9.761130000000000084e-01
9.341869999999999896e-01
5.652359999999999607e-01
3.165109999999999868e-01
2.102489999999999970e+00
4.409390000000000254e-01
6.801699999999999413e-02
1.410419000000000089e+00
2.000170000000000003e-01
3.142599999999999838e-01
3.152349999999999874e-01
3.142679999999999918e-01
8.569369999999999488e-01
1.942374999999999963e+00
2.070339999999999847e+00
8.590170000000000305e-01
4.658769999999999856e-01
1.655467999999999940e+00
7.998939999999999939e-01
3.483829999999999982e-01
7.408599999999999908e-02
4.574909999999999810e-01
1.401537999999999951e+00
1.401475000000000026e+00
1.434436999999999962e+00
3.117869999999999808e-01
1.428965000000000041e+00
1.211850000000000011e-01
2.652530000000000165e-01
5.054650000000000531e-01
6.100430000000000019e-01
8.823410000000000419e-01
1.311665999999999999e+00
2.264457000000000164e+00
5.539410000000000167e-01
8.258600000000000385e-01
1.437319999999999931e+00
1.005508999999999986e+00
9.335999999999999854e-02
1.153089999999999948e-01
1.489656000000000091e+00
7.782299999999999773e-01
1.782276999999999889e+00
1.621118000000000059e+00
2.106590000000000129e-01
1.281056999999999890e+00
1.038199999999999956e-01
6.124479999999999924e-01
4.705440000000000178e-01
3.682790000000000230e-01
7.434530000000000305e-01
1.817212000000000049e+00
1.497610000000000108e+00
1.427073999999999954e+00
1.809459999999999957e-01
1.378295000000000048e+00
1.652678000000000091e+00
1.323370000000000102e-01
9.319359999999999866e-01
9.414280000000000426e-01
2.689810000000000256e-01
1.807250000000000023e+00
2.057711999999999986e+00
7.084160000000000457e-01
1.015471000000000013e+00
1.284869999999999901e-01
1.055927999999999978e+00
5.787639999999999452e-01
1.087188999999999961e+00
1.495347999999999900e+00
4.071750000000000091e-01
1.957465999999999928e+00
2.000983000000000178e+00
7.724899999999999822e-02
1.560961999999999961e+00
2.461828999999999823e+00
6.446309999999999540e-01
3.219090000000000007e-01
4.150479999999999725e-01
8.512769999999999504e-01
1.556240000000000068e+00
1.992356000000000016e+00
1.246911000000000103e+00
1.027613000000000110e+00
2.292035999999999962e+00
2.226633000000000084e+00
4.534962000000000160e+00
5.161400000000000432e+00
7.009796999999999834e+00
6.459755999999999609e+00
6.068293999999999855e+00
4.081984000000000279e+00
2.589700999999999809e+00
3.108394999999999797e+00
6.144330000000000069e-01
3.396818000000000115e+00
4.417449999999999655e+00
3.720328999999999997e+00
3.789925000000000210e+00
1.513457999999999970e+00
1.297274000000000038e+00
1.317873999999999990e+00
2.041424999999999823e+00
1.580756999999999968e+00
4.188970000000000193e-01
1.142147999999999941e+00
2.489157000000000064e+00
3.701165000000000038e+00
1.161149999999999960e-01
7.363349999999999618e-01
2.829829999999999846e-01
3.893320000000000114e-01
1.930657999999999985e+00
7.287700000000000289e-01
3.317799999999999916e-02
6.263670000000000071e-01
1.446754000000000095e+00
2.226983000000000157e+00
5.942000000000000060e-02
5.926100000000000118e-02
1.164979999999999905e+00
1.016383999999999954e+00
6.170539999999999914e-01
1.093765000000000098e+00
6.192659999999999831e-01
7.340830000000000410e-01
1.980568000000000106e+00
5.809689999999999577e-01
1.470829999999999915e-01
6.678819999999999757e-01
8.545340000000000158e-01
1.350586999999999982e+00
1.708542000000000005e+00
1.601253000000000037e+00
1.176677999999999891e+00
4.936749999999999750e-01
1.077671999999999963e+00
9.410950000000000149e-01
8.753609999999999447e-01
1.656020000000000048e+00
5.320529999999999982e-01
3.587199999999999833e-01
1.828686000000000034e+00
1.009339999999999904e+00
5.780669999999999975e-01
1.487092999999999998e+00
8.870300000000000407e-02
1.065846000000000071e+00
5.398600000000000065e-01
1.685192999999999941e+00
1.249405000000000099e+00
2.058602000000000043e+00
1.235162000000000093e+00
1.391748999999999903e+00
2.268699999999999883e-01
1.490315000000000056e+00
8.564060000000000006e-01
1.021360000000000046e+00
8.165229999999999988e-01
1.839500000000000024e-01
8.347390000000000088e-01
2.621042000000000094e+00
1.505783000000000094e+00
8.988110000000000266e-01
1.052386999999999961e+00
3.271249999999999991e-01
1.422320000000000029e+00
2.675139999999999740e-01
6.472130000000000383e-01
1.069401999999999964e+00
1.955440999999999985e+00
8.895070000000000476e-01
1.199033000000000015e+00
6.339110000000000023e-01
6.339960000000000040e-01
1.549093999999999971e+00
1.119053000000000075e+00
3.807289999999999841e-01
4.414859999999999896e-01
1.136206999999999967e+00
2.544775000000000009e+00
1.340826999999999991e+00
9.308779999999999832e-01
5.543320000000000469e-01
2.059759999999999924e-01
1.124557999999999947e+00
3.285520000000000107e-01
9.552900000000000280e-02
1.177338999999999913e+00
1.012720999999999982e+00
1.659335999999999922e+00
1.094700999999999924e+00
7.035369999999999679e-01
1.702626999999999891e+00
1.743059999999999887e-01
1.148222999999999994e+00
2.469810000000000061e-01
6.466129999999999933e-01
1.028988000000000014e+00
2.551914000000000016e+00
1.508054000000000006e+00
1.362462000000000062e+00
1.845940000000000081e-01
8.169589999999999907e-01
1.062362999999999946e+00
1.058152999999999899e+00
4.993299999999999822e-02
1.193124999999999991e+00
1.131540999999999908e+00
2.014889999999999848e+00
1.623663000000000078e+00
1.514639999999999986e+00
7.518310000000000271e-01
7.504199999999999759e-02
1.135949000000000098e+00
5.998459999999999903e-01
5.008730000000000127e-01
8.806950000000000056e-01
2.389727999999999852e+00
1.747252999999999945e+00
1.585129000000000010e+00
1.328479999999999939e-01
7.524250000000000105e-01
1.224501000000000062e+00
1.197561000000000098e+00
2.891320000000000001e-01
1.194944999999999924e+00
4.318020000000000191e-01
2.351332999999999895e+00
2.178678000000000115e+00
1.957653000000000088e+00
5.723169999999999646e-01
1.816527000000000003e+00
8.512469999999999759e-01
1.010510999999999937e+00
2.157479999999999953e-01
1.156625000000000014e+00
2.981844000000000161e+00
2.365301000000000098e+00
2.327107999999999954e+00
1.390220000000000067e-01
5.379699999999999760e-02
8.052259999999999973e-01
1.427192000000000016e+00
1.101000000000000069e-02
1.314702999999999955e+00
1.760075999999999974e+00
5.578610000000000513e-01
1.890525000000000011e+00
2.533929999999999794e+00
4.029873000000000260e+00
2.028649999999999842e+00
3.055676000000000059e+00
2.588258999999999865e+00
2.257544000000000217e+00
2.996077999999999797e+00
3.803340000000000054e-01
1.389869999999999994e-01
1.304283999999999999e+00
1.428562000000000110e+00
1.154474999999999918e+00
5.393120000000000136e-01
1.156706000000000012e+00
1.180822000000000038e+00
1.711910000000000043e+00
1.448984999999999967e+00
2.078619999999999912e-01
1.776600000000000124e-01
1.047809999999999991e-01
2.569754000000000094e+00
1.475149999999999961e+00
1.194109000000000087e+00
1.556151000000000062e+00
8.421210000000000084e-01
1.909966000000000053e+00
9.806249999999999689e-01
1.073296000000000028e+00
4.524859999999999993e-01
9.450699999999999379e-02
1.316891000000000034e+00
1.586775999999999964e+00
2.492600000000000093e-01
6.364699999999999525e-02
1.046043999999999974e+00
3.965290000000000203e-01
8.644469999999999654e-01
1.951100999999999974e+00
1.494542999999999955e+00
8.397790000000000532e-01
1.718490000000000018e-01
4.063740000000000130e-01
2.224780000000000091e-01
2.494169999999999998e-01
1.643324000000000007e+00
6.972199999999999509e-01
9.800790000000000335e-01
1.838009000000000004e+00
6.472100000000000075e-02
9.589250000000000274e-01
1.638541999999999943e+00
9.547649999999999748e-01
5.696099999999999774e-02
1.112808000000000019e+00
4.987509999999999999e-01
1.064122000000000012e+00
1.599733999999999989e+00
1.009967000000000059e+00
1.029670000000000030e-01
1.200911000000000062e+00
1.033137999999999890e+00
6.144929999999999559e-01
1.205829999999999957e-01
1.859455999999999998e+00
1.161726999999999954e+00
3.667719999999999869e-01
2.263237000000000165e+00
8.186400000000000621e-02
3.500750000000000250e-01
2.337400000000000033e-01
1.031647999999999898e+00
4.807469999999999799e-01
1.251020000000000021e+00
8.926009999999999778e-01
9.915530000000000177e-01
7.006860000000000310e-01
1.939613999999999949e+00
5.761370000000000102e-01
8.544129999999999781e-01
1.430082999999999993e+00
1.039320999999999939e+00
6.502800000000000247e-02
1.882161999999999891e+00
9.808789999999999454e-01
4.708459999999999868e-01
9.277060000000000306e-01
1.414592999999999989e+00
1.279716999999999993e+00
1.296696999999999989e+00
1.156279999999999974e+00
1.059854999999999992e+00
9.931379999999999653e-01
1.287055000000000060e+00
1.635105999999999948e+00
5.308190000000000408e-01
1.891113999999999962e+00
1.210409000000000068e+00
4.198859999999999815e-01
3.448999999999999809e-03
1.184771999999999936e+00
2.158430000000000071e-01
1.970995000000000053e+00
3.476639999999999731e-01
2.981380000000000141e-01
6.630999999999999742e-03
9.386130000000000306e-01
1.109415999999999958e+00
2.366833000000000187e+00
7.557829999999999826e-01
7.726709999999999967e-01
1.581112000000000073e+00
4.224937999999999860e+00
4.105027999999999899e+00
7.642046999999999812e+00
9.847186000000000661e+00
9.816853000000000051e+00
9.606058000000000874e+00
1.232177500000000059e+01
9.868467000000000766e+00
5.494412999999999769e+00
4.570286000000000293e+00
3.543854000000000060e+00
5.372036999999999729e+00
7.492238000000000397e+00
6.146942000000000128e+00
5.376399000000000150e+00
2.350092000000000070e+00
3.610799000000000092e+00
3.823436000000000057e+00
2.836593999999999838e+00
3.372271000000000019e+00
1.382905999999999969e+00
2.857638999999999818e+00
3.801663000000000014e+00
3.210354000000000152e+00
1.423629000000000033e+00
2.900300000000000100e-01
9.183489999999999709e-01
1.581766000000000005e+00
3.065780999999999867e+00
1.589104999999999990e+00
1.278972999999999915e+00
2.110456000000000110e+00
2.155164000000000080e+00
2.568090999999999902e+00
4.164359999999999729e-01
8.654039999999999511e-01
6.800559999999999938e-01
1.376624000000000070e+00
2.284260000000000179e+00
2.474899999999999878e-01
3.231129999999999836e-01
1.661383000000000054e+00
1.464391999999999916e+00
1.234968000000000066e+00
1.344953000000000065e+00
4.670270000000000254e-01
7.693449999999999456e-01
1.527306000000000052e+00
6.143720000000000292e-01
2.883490000000000220e-01
9.222099999999999742e-02
4.223569999999999824e-01
1.709624000000000033e+00
8.344880000000000075e-01
7.867119999999999669e-01
8.994119999999999893e-01
8.865530000000000355e-01
1.691407000000000105e+00
5.788149999999999684e-01
4.308529999999999860e-01
1.870399999999999840e-02
1.003919999999999924e+00
6.033119999999999594e-01
2.095318999999999932e+00
1.075933000000000028e+00
1.004966999999999944e+00
8.567129999999999468e-01
7.038060000000000427e-01
7.427529999999999966e-01
7.535060000000000091e-01
3.084299999999999820e-01
7.691580000000000084e-01
1.854292999999999969e+00
1.777708000000000066e+00
1.310484999999999900e+00
2.307909999999999962e-01
1.546408000000000005e+00
1.659766999999999992e+00
5.269179999999999975e-01
9.180519999999999792e-01
5.264900000000000135e-02
9.636639999999999651e-01
2.455295000000000005e+00
2.148927000000000032e+00
1.204199000000000019e+00
8.835370000000000168e-01
1.862219999999999986e-01
1.207626000000000088e+00
1.199761999999999995e+00
1.214927000000000090e+00
5.729109999999999481e-01
1.324095000000000022e+00
3.024964000000000208e+00
1.798343000000000025e+00
1.150352999999999959e+00
1.147008000000000028e+00
2.539792999999999967e+00
1.015884000000000009e+00
1.515187000000000062e+00
1.444657000000000080e+00
7.027949999999999475e-01
2.385702000000000211e+00
2.646329999999999849e+00
1.379324999999999912e+00
6.831610000000000182e-01
4.016999999999999738e-02
1.721845000000000070e+00
1.237379000000000007e+00
2.098304000000000169e+00
5.630619999999999514e-01
1.539700000000000069e+00
2.338246999999999964e+00
1.421162000000000036e+00
6.001290000000000235e-01
1.495543000000000067e+00
1.843927000000000094e+00
9.942029999999999479e-01
1.034823999999999966e+00
3.552099999999999702e-02
5.159820000000000517e-01
7.682630000000000292e-01
3.912439000000000000e+00
9.427729999999999722e-01
4.008430000000000049e-01
6.346359999999999779e-01
2.159748000000000001e+00
1.274542000000000064e+00
7.886189999999999589e-01
8.033529999999999838e-01
9.153949999999999587e-01
1.542116999999999960e+00
2.882277999999999896e+00
9.795610000000000150e-01
9.764939999999999731e-01
1.667548999999999948e+00
1.853593000000000046e+00
1.521837000000000106e+00
8.157950000000000479e-01
1.249176000000000064e+00
1.444023000000000057e+00
1.613453000000000026e+00
2.162037999999999904e+00
1.981950000000000101e-01
7.562130000000000241e-01
2.737204999999999888e+00
1.849952999999999959e+00
1.230846000000000107e+00
5.162020000000000497e-01
6.857360000000000122e-01
1.521573999999999982e+00
3.353601999999999972e+00
6.495499999999999607e-01
9.172649999999999970e-01
1.364921999999999969e+00
1.977586000000000066e+00
1.494639000000000051e+00
5.524699999999999750e-02
7.768030000000000213e-01
2.253819000000000017e+00
1.440045000000000019e+00
2.508979000000000070e+00
2.504330000000000167e-01
4.787560000000000149e-01
2.447353000000000112e+00
1.801698000000000022e+00
1.505892999999999926e+00
3.867000000000000298e-02
1.500288999999999984e+00
1.178949999999999942e+00
1.820175000000000098e+00
1.457549999999999901e+00
8.249849999999999683e-01
1.324151999999999996e+00
1.361377000000000059e+00
1.433176999999999923e+00
1.716719999999999913e-01
1.627756999999999898e+00
4.447340000000000182e-01
2.363210000000000033e-01
6.172710000000000141e-01
7.776389999999999691e-01
2.174764000000000141e+00
1.502412999999999998e+00
3.642657999999999952e+00
5.412371000000000265e+00
6.388340000000000352e+00
5.070666000000000118e+00
3.459099999999999842e+00
3.702916999999999792e+00
2.706987999999999950e+00
3.311525000000000052e+00
1.634778999999999982e+00
1.816464999999999996e+00
2.534717999999999805e+00
4.534746000000000166e+00
5.591617000000000282e+00
4.486527999999999849e+00
4.872527999999999970e+00
3.617405999999999899e+00
2.055277999999999938e+00
2.280858999999999970e+00
1.831840000000000135e-01
1.410134999999999916e+00
2.109668000000000099e+00
2.661951999999999874e+00
2.525332000000000132e+00
4.537399999999999767e-01
1.165972000000000008e+00
1.292391999999999985e+00
1.838340000000000085e+00
1.462189999999999879e-01
7.961799999999999433e-02
5.690520000000000023e-01
4.123020000000000018e-01
2.598098999999999936e+00
1.176204000000000027e+00
9.356339999999999657e-01
8.650489999999999569e-01
9.685139999999999860e-01
1.698266999999999971e+00
1.491265999999999980e+00
6.734419999999999851e-01
4.328890000000000238e-01
9.905129999999999768e-01
1.796553999999999984e+00
1.162784999999999958e+00
5.264250000000000318e-01
1.749709999999999877e-01
1.174679999999999946e+00
4.645779999999999910e-01
1.046942000000000039e+00
1.417176999999999909e+00
1.415593000000000101e+00
1.059531000000000001e+00
9.928860000000000463e-01
7.964499999999999913e-01
3.434510000000000063e-01
7.269879999999999676e-01
1.599668000000000090e+00
1.989417999999999909e+00
1.274926999999999921e+00
1.158892000000000033e+00
4.254060000000000064e-01
4.297860000000000014e-01
1.018909999999999982e+00
9.491370000000000084e-01
4.917710000000000137e-01
1.134336000000000011e+00
3.965600000000000236e-01
1.844632999999999967e+00
1.982677999999999940e+00
5.831760000000000277e-01
8.073529999999999873e-01
3.632369999999999766e-01
9.998040000000000260e-01
8.543140000000000178e-01


==> plots/data/f030_xoodoo_1_check_10k/tvals_signed.txt <==
1.030518999999999963e+00
-7.536640000000000006e-01
-8.180420000000000469e-01
8.985450000000000381e-01
-4.466800000000000215e-01
-3.192900000000000182e-01
-1.089901000000000009e+00
-1.083720000000000017e+00
-3.460750000000000215e-01
2.480243999999999893e+00
1.036586000000000007e+00
-1.572297000000000056e+00
8.106579999999999897e-01
1.192317999999999989e+00
-2.334610000000000019e-01
-1.405159999999999965e+00
-1.316686999999999941e+00
4.038550000000000195e-01
1.030278000000000027e+00
1.866775000000000073e+00
-6.460759999999999836e-01
-1.020504000000000078e+00
1.773443000000000103e+00
1.364945000000000075e+00
2.918419999999999903e-01
5.141799999999999843e-02
1.040758999999999990e+00
2.713249999999999829e-01
2.528782000000000085e+00
1.042640000000000011e+00
-1.130146000000000095e+00
1.089016999999999902e+00
1.277112000000000025e+00
6.155730000000000368e-01
-1.329255999999999993e+00
-1.008148999999999962e+00
8.341790000000000038e-01
1.748840000000000117e-01
2.628899000000000097e+00
-8.798010000000000552e-01
-6.635520000000000307e-01
1.532985999999999960e+00
1.187720000000000109e+00
8.194099999999999995e-02
-1.382584999999999953e+00
-1.203613000000000044e+00
-4.504449999999999843e-01
8.293840000000000101e-01
2.148544999999999927e+00
-1.182323999999999931e+00
1.444824000000000108e+00
8.136139999999999484e-01
1.202976000000000045e+00
-5.542449999999999877e-01
-2.178176000000000112e+00
7.120459999999999567e-01
-2.958140000000000214e-01
5.917900000000000382e-01
-2.181389999999999996e-01
-5.140770000000000062e-01
9.513030000000000097e-01
1.644460000000000033e+00
1.331085999999999991e+00
-1.687697000000000003e+00
7.278390000000000137e-01
8.209319999999999951e-01
7.151170000000000027e-01
2.039079000000000086e+00
-1.402549999999999963e+00
1.925618000000000052e+00
2.021964999999999790e+00
1.351096999999999992e+00
1.917149999999999965e-01
-2.590043999999999791e+00
-2.921540000000000248e-01
-9.585320000000000507e-01
2.979729999999999879e-01
2.026769999999999960e-01
-9.278889999999999638e-01
2.045729999999999826e+00
1.111077000000000092e+00
1.041935999999999973e+00
-1.249851999999999963e+00
-4.992500000000000271e-01
1.083231000000000055e+00
-9.280199999999999561e-02
1.093472999999999917e+00
-1.335776000000000074e+00
8.792579999999999840e-01
1.478623000000000021e+00
8.835669999999999913e-01
1.154784999999999950e+00
-2.547896000000000161e+00
5.688739999999999908e-01
6.438279999999999559e-01
-1.643010000000000026e-01
-6.746980000000000199e-01
-1.248947999999999947e+00
2.111844000000000054e+00
1.583860000000000046e+00
1.146889999999999965e+00
-8.827580000000000426e-01
-1.814575999999999967e+00
7.404260000000000286e-01
3.141100000000000003e-01
5.462320000000000508e-01
-1.387105999999999950e+00
6.776609999999999578e-01
1.443337000000000092e+00
1.183780000000000054e+00
9.797740000000000338e-01
-2.667629999999999946e+00
-3.746099999999999985e-01
6.518690000000000317e-01
-2.409419999999999895e-01
-7.071000000000000028e-03
-1.845809999999999951e+00
1.471046000000000076e+00
1.412522999999999973e+00
2.047499999999999876e-01
-1.573282000000000069e+00
-3.247249999999999859e-01
3.118369999999999753e-01
-2.192989999999999939e-01
-1.990609999999999880e-01
-1.981788000000000105e+00
5.663399999999999684e-02
1.000769999999999937e+00
9.345020000000000548e-01
1.478009999999999879e-01
-2.171460999999999864e+00
-1.982685000000000031e+00
-1.839149999999999952e-01
-4.450439999999999952e-01
8.785400000000000154e-02
-1.914792000000000050e+00
1.929986999999999897e+00
1.525741000000000014e+00
1.592473999999999945e+00
-5.921779999999999822e-01
-5.716430000000000122e-01
3.153159999999999852e-01
1.027346000000000092e+00
5.927360000000000406e-01
-1.571455999999999964e+00
4.586120000000000196e-01
2.652708000000000066e+00
1.933572000000000068e+00
2.376959999999999962e+00
-1.521911000000000014e+00
-5.596179999999999488e-01
-1.424670000000000103e-01
6.527180000000000204e-01
9.413730000000000153e-01
-1.968863000000000030e+00
1.770113999999999965e+00
1.998939000000000021e+00
2.096191999999999833e+00
-2.991539999999999755e-01
-6.788140000000000285e-01
1.195910000000000029e+00
6.307230000000000336e-01
8.414319999999999578e-01
-7.303450000000000220e-01
-1.315570000000000073e-01
3.270077000000000123e+00
1.377348000000000017e+00
2.974390000000000089e+00
-7.838030000000000275e-01
1.984360000000000013e-01
1.042500000000000024e-02
3.760970000000000146e-01
1.032396000000000091e+00
-1.612009000000000025e+00
1.358238999999999974e+00
3.743576000000000015e+00
2.626332999999999807e+00
1.530097000000000040e+00
-6.397779999999999578e-01
1.875585999999999975e+00
1.309914000000000023e+00
7.025989999999999736e-01
-6.142570000000000530e-01
-6.078000000000000069e-01
2.359354000000000173e+00
2.864555000000000184e+00
2.957355000000000178e+00
1.676179999999999892e-01
7.057750000000000412e-01
2.254951999999999845e+00
8.281380000000000408e-01
1.225521000000000083e+00
-1.385518999999999945e+00
7.122849999999999460e-01
2.452551999999999843e+00
9.484860000000000513e-01
1.265428999999999915e+00
-1.117766000000000037e+00
1.554885000000000073e+00
9.513329999999999842e-01
-1.338249999999999995e-01
-8.851339999999999764e-01
-9.087140000000000217e-01
8.342559999999999976e-01
2.672521999999999842e+00
1.658457999999999988e+00
9.268809999999999549e-01
-2.028659999999999908e-01
1.418765999999999972e+00
3.779129999999999989e-01
2.502639999999999865e-01
-1.533363999999999949e+00
5.893380000000000285e-01
1.200639000000000012e+00
2.126135999999999804e+00
1.612352000000000007e+00
-9.005400000000000071e-01
1.270024999999999959e+00
1.722869999999999902e+00
3.695120000000000071e-01
-1.212938999999999989e+00
-7.683419999999999694e-01
6.535950000000000371e-01
1.266718000000000011e+00
2.054336999999999858e+00
1.980253000000000041e+00
8.525899999999999590e-01
1.992069000000000090e+00
1.231435000000000057e+00
-3.397900000000000226e-02
-1.632492999999999972e+00
6.114469999999999628e-01
7.043829999999999814e-01
2.190857999999999972e+00
6.926060000000000549e-01
2.235600000000000087e-02
4.068629999999999747e-01
1.439210000000000100e+00
2.193019999999999969e-01
-1.548267000000000060e+00
-1.324575999999999976e+00
-1.057799999999999990e-01
1.132660000000000056e-01
1.460706000000000060e+00
-5.579880000000000395e-01
1.306465999999999905e+00
1.356713000000000058e+00
1.515522000000000036e+00
3.918590000000000129e-01
-1.730909000000000031e+00
5.799429999999999863e-01
3.930719999999999770e-01
9.499640000000000306e-01
1.012040999999999968e+00
2.693699999999999914e-02
1.499937000000000076e+00
1.011867999999999990e+00
1.107504000000000044e+00
-9.345400000000000373e-01
-1.867839999999999945e+00
5.381209999999999605e-01
-1.798190000000000066e-01
-1.158010000000000012e-01
-5.102489999999999526e-01
1.565657000000000076e+00
1.124179999999999957e+00
5.570509999999999629e-01
3.517319999999999891e-01
-2.211981999999999893e+00
-7.599799999999999611e-02
-7.441100000000000492e-02
-1.640330000000000121e-01
7.690320000000000489e-01
-8.559539999999999926e-01
-3.921239999999999726e-01
8.142880000000000118e-01
6.150210000000000399e-01
-1.342459999999999987e+00
-1.880012000000000016e+00
1.241054000000000102e+00
-7.130750000000000144e-01
-1.707249999999999879e-01
-8.695749999999999869e-01
7.134800000000000031e-01
1.839749000000000079e+00
5.763620000000000410e-01
4.956889999999999907e-01
-1.844471999999999889e+00
1.303640000000000077e-01
7.113990000000000036e-01
2.245520000000000016e-01
5.390150000000000219e-01
-3.772900000000000142e-01
1.305844000000000005e+00
1.679896000000000056e+00
3.923449999999999993e-01
4.522660000000000013e-01
-1.724394999999999900e+00
1.044836000000000098e+00
4.277980000000000116e-01
7.544269999999999587e-01
-1.142613000000000101e+00
8.776690000000000325e-01
1.144465999999999983e+00
1.496561000000000030e+00
3.301720000000000210e-01
-1.713580000000000103e+00
-4.040099999999999802e-01
7.332140000000000324e-01
7.440200000000000147e-01
2.536269999999999913e-01
-1.387596999999999969e+00
2.435814000000000146e+00
1.767211000000000087e+00
1.707713000000000036e+00
4.413599999999999746e-01
-1.585172999999999943e+00
7.244099999999999984e-01
9.444069999999999965e-01
1.119690000000000074e+00
-1.139890000000000070e+00
2.021608000000000072e+00
1.733681000000000028e+00
2.041786999999999797e+00
9.920740000000000114e-01
-1.566219999999999946e+00
5.894599999999999840e-02
7.528100000000000069e-02
2.658519999999999772e-01
5.319000000000000394e-01
-2.200918999999999848e+00
2.245150000000000201e+00
1.202353000000000005e+00
1.946499999999999897e+00
8.193999999999999895e-02
-1.768869000000000025e+00
1.253879999999999995e-01
5.448999999999999677e-02
6.700409999999999977e-01
-5.347800000000000331e-01
-9.192320000000000491e-01
2.717751999999999946e+00
1.651664999999999939e+00
1.841139000000000081e+00
-1.289209999999999967e+00
4.547699999999999659e-02
4.151659999999999795e-01
-1.359200000000000130e-01
8.452410000000000201e-01
-1.810956999999999928e+00
1.076753000000000071e+00
2.328825000000000145e+00
2.568973000000000173e+00
8.068450000000000344e-01
-1.500626000000000015e+00
1.587850999999999901e+00
4.193749999999999978e-01
6.590270000000000294e-01
3.952039999999999997e-01
-1.516143999999999936e+00
1.776313000000000031e+00
6.055239999999999512e-01
2.495442999999999856e+00
-1.206402999999999892e+00
-3.266800000000000259e-02
1.577755000000000019e+00
-1.062199999999999950e-02
1.061447000000000029e+00
-1.259827999999999948e+00
5.016359999999999708e-01
2.936955000000000204e+00
1.825771000000000033e+00
2.532878000000000185e+00
-1.425423000000000107e+00
1.653867999999999894e+00
1.202439000000000036e+00
5.222139999999999560e-01
5.765120000000000244e-01
-7.861869999999999692e-01
1.454256999999999911e+00
2.413640000000000008e+00
2.394823999999999842e+00
-3.392319999999999780e-01
1.078429999999999944e-01
1.651348999999999956e+00
3.817099999999999660e-02
-4.505979999999999985e-01
-9.486470000000000180e-01
-1.803207999999999922e+00
7.029600000000000293e-01
1.561174000000000062e+00
2.939191000000000109e+00
-1.889380000000000059e+00
1.613183000000000034e+00
1.628503000000000034e+00
1.037850000000000023e-01
-6.920099999999999862e-02
-1.716425000000000090e+00
9.385780000000000234e-01
2.418877000000000166e+00
1.168395000000000072e+00
1.249590000000000006e-01
-5.667400000000000215e-01
1.717675999999999981e+00
2.368460000000000010e-01
-6.326049999999999729e-01
-8.268830000000000346e-01
-1.437289000000000039e+00
-3.501800000000000052e-02
2.095450000000000035e+00
1.683424000000000031e+00
-1.326945000000000041e+00
8.788949999999999818e-01
1.152398000000000033e+00
3.429769999999999763e-01
-9.905969999999999498e-01
-1.577676999999999996e+00
2.615850000000000120e-01
1.245379000000000014e+00
1.483958000000000110e+00
4.895780000000000132e-01
-8.628419999999999979e-01
1.428498999999999963e+00
1.427507000000000081e+00
-1.999940000000000051e-01
-1.463983000000000034e+00
-1.228210999999999942e+00
-1.047892999999999963e+00
2.971469999999999945e-01
9.690680000000000405e-01
-1.569221999999999895e+00
4.830010000000000137e-01
4.231440000000000201e-01
-7.901040000000000285e-01
-1.987900999999999918e+00
-2.292867999999999906e+00
-2.639009999999999967e-01
-1.272300000000000098e-01
3.939779999999999949e-01
-6.217099999999999710e-02
-1.594589999999999952e+00
1.049576000000000064e+00
4.618550000000000155e-01
-1.206534999999999913e+00
-3.023763000000000201e+00
2.546950000000000047e-01
-3.431589999999999918e-01
-1.587280000000000080e-01
7.122669999999999835e-01
-1.540337999999999985e+00
5.850300000000000500e-01
-6.135399999999999882e-02
-2.014880000000000004e-01
-5.735850000000000115e-01
-2.753934999999999800e+00
-1.867548999999999904e+00
-6.152030000000000554e-01
-1.033989000000000047e+00
-1.146510000000000029e-01
-1.423756999999999939e+00
1.044982000000000077e+00
-3.635570000000000190e-01
-7.233299999999999452e-02
-2.008420999999999790e+00
-5.494750000000000467e-01
2.189460000000000017e-01
1.410029999999999895e-01
-2.190539999999999987e-01
-1.093477000000000032e+00
1.093304999999999971e+00
1.937319000000000013e+00
7.857150000000000523e-01
7.452579999999999760e-01
-2.566572999999999993e+00
1.193059000000000092e+00
9.384190000000000031e-01
7.084059999999999802e-01
-9.309900000000000120e-02
-1.021349000000000062e+00
1.526928000000000063e+00
2.192196000000000033e+00
9.954650000000000443e-01
-7.319930000000000048e-01
-5.713470000000000493e-01
-3.929380000000000095e-01
1.603479000000000099e+00
3.700240000000000196e-01
-1.057876999999999956e+00
4.685900000000000065e-01
2.147470999999999908e+00
6.512240000000000251e-01
4.452800000000000091e-01
-2.036421999999999954e+00
1.442779999999999896e-01
6.537870000000000070e-01
1.139043000000000028e+00
-7.279499999999999860e-02
-9.510509999999999797e-01
1.649308999999999914e+00
2.688331999999999944e+00
1.050489000000000006e+00
7.389199999999999935e-02
4.887020000000000253e-01
7.871420000000000083e-01
1.363928000000000029e+00
1.602951000000000015e+00
-1.649955999999999978e+00
1.462536000000000058e+00
2.216134999999999966e+00
2.469758000000000120e+00
1.692498000000000058e+00
-5.282200000000000228e-01
9.677609999999999824e-01
9.865169999999999773e-01
1.794718000000000035e+00
1.687510000000000121e-01
-1.483897999999999939e+00
2.621366999999999781e+00
2.877750999999999948e+00
1.256272000000000055e+00
3.293579999999999841e-01
-1.515289999999999970e-01
-1.099340000000000039e-01
1.149990000000000068e+00
1.312956000000000012e+00
-1.629005000000000036e+00
7.951589999999999492e-01
1.168482000000000021e+00
2.436538999999999788e+00
1.175570999999999922e+00
-1.259795999999999916e+00
9.115830000000000322e-01
2.944060000000000010e-01
8.478949999999999543e-01
5.700969999999999649e-01
-2.061672000000000171e+00
2.033214000000000077e+00
1.505041000000000073e+00
2.187546999999999908e+00
7.056600000000000372e-02
5.872549999999999715e-01
6.924249999999999572e-01
1.385669999999999957e-01
1.167915999999999954e+00
-1.510019999999999918e+00
1.643380000000000118e-01
2.262678999999999885e+00
2.207167000000000101e+00
2.017008000000000134e+00
-8.081270000000000397e-01
3.002480000000000149e-01
-3.389199999999999852e-02
-1.176009999999999972e-01
4.775139999999999940e-01
-1.826832999999999929e+00
7.785779999999999923e-01
2.179323000000000121e+00
2.847757999999999790e+00
1.770569999999999922e-01
-4.925530000000000186e-01
1.615013000000000032e+00
6.450489999999999835e-01
1.168369999999999909e+00
-1.394994000000000067e+00
-6.424619999999999775e-01
2.595311000000000146e+00
1.716793000000000013e+00
3.149896000000000029e+00
7.574849999999999639e-01
2.218119000000000174e+00
1.278507000000000060e+00
4.281249999999999778e-01
1.490474999999999994e+00
-2.187346999999999930e+00
7.043160000000000531e-01
2.418953000000000131e+00
2.166039000000000048e+00
1.587803000000000075e+00
-1.125450000000000061e-01
1.901169000000000109e+00
8.275310000000000166e-01
3.128600000000000131e-02
-1.106468999999999925e+00
-1.051106000000000096e+00
1.842049999999999965e+00
1.572907000000000055e+00
2.356613999999999987e+00
5.107000000000000428e-03
-0.000000000000000000e+00
1.180741999999999958e+00
-1.076450000000000046e-01
6.875580000000000025e-01
-1.682816000000000090e+00
1.097790000000000016e-01
8.810949999999999616e-01
1.416555999999999926e+00
1.064496000000000109e+00
-1.309164999999999912e+00
1.469281000000000059e+00
1.149405000000000010e+00
-3.663219999999999810e-01
-6.869410000000000238e-01
-1.413786999999999905e+00
1.161936000000000080e+00
1.621782000000000057e+00
2.319657999999999998e+00
9.040900000000000325e-02
1.574171999999999905e+00
1.486323000000000061e+00
2.020889999999999909e-01
-1.914400000000000129e-02
-1.813194999999999890e+00
-1.600030000000000063e-01
8.353679999999999994e-01
1.526091000000000086e+00
1.707786999999999944e+00
-7.164509999999999490e-01
-2.139639999999999875e-01
4.163919999999999844e-01
2.647010000000000196e-01
-9.736409999999999787e-01
-1.506046999999999914e+00
1.206482000000000054e+00
1.137302000000000035e+00
1.992771000000000070e+00
-4.680750000000000188e-01
1.048092999999999941e+00
1.135864999999999903e+00
1.070964999999999945e+00
9.752410000000000245e-01
-1.616227999999999998e+00
1.687500000000000111e-01
1.034451000000000009e+00
5.882400000000000129e-02
1.594233000000000011e+00
-1.076101999999999892e+00
6.527370000000000116e-01
-7.619399999999999784e-02
3.462299999999999822e-01
-1.469762000000000013e+00
-1.687961000000000045e+00
4.363819999999999921e-01
1.829959999999999920e-01
7.253880000000000328e-01
-2.839320000000000177e-01
3.731929999999999970e-01
1.260054000000000007e+00
5.801889999999999548e-01
-6.180700000000000083e-02
-1.992045999999999983e+00
-1.663199999999999956e-01
8.393589999999999662e-01
-3.310930000000000262e-01
1.110047999999999924e+00
-1.291419000000000095e+00
1.972999999999999927e-03
-1.255940000000000112e-01
1.137439999999999979e-01
-8.234730000000000105e-01
-1.913488000000000078e+00
-1.301999999999999989e-03
3.522859999999999880e-01
-1.257975000000000065e+00
-3.381910000000000194e-01
-2.185620000000000063e-01
1.385564999999999936e+00
-1.083839999999999942e-01
4.334799999999999764e-01
-2.110707999999999807e+00
-5.304659999999999931e-01
5.590439999999999854e-01
-4.961399999999999838e-02
-5.134769999999999612e-01
-1.506550000000000111e-01
8.417369999999999575e-01
1.329250000000000043e+00
1.380939999999999945e-01
-4.722029999999999839e-01
-1.868239999999999901e+00
7.350999999999999895e-03
5.314839999999999565e-01
-1.042404000000000108e+00
-1.044648000000000021e+00
6.208449999999999802e-01
1.828214000000000006e+00
2.265010000000000079e-01
9.830400000000000249e-01
-1.834235000000000060e+00
-7.533640000000000336e-01
4.492470000000000074e-01
2.415760000000000129e-01
-1.385326000000000057e+00
-1.325676000000000077e+00
2.370740000000000069e-01
1.851798000000000055e+00
2.983450000000000268e-01
1.299299999999999899e-01
-1.867304999999999993e+00
2.501789999999999847e-01
4.082569999999999810e-01
-2.302649999999999975e-01
-1.545395999999999992e+00
2.126755000000000173e+00
1.119059999999999944e+00
1.741686999999999985e+00
8.729489999999999750e-01
-1.792275999999999980e+00
-4.569509999999999961e-01
4.070860000000000034e-01
5.818590000000000151e-01
-2.482499999999999984e-01
-1.541843000000000075e+00
9.775880000000000125e-01
1.858289999999999997e+00
1.558388000000000106e+00
5.835270000000000179e-01
-1.701413999999999982e+00
3.733730000000000104e-01
3.532250000000000112e-01
5.858980000000000299e-01
-1.062075000000000102e+00
-9.704869999999999886e-01
1.770122999999999891e+00
2.307558999999999916e+00
5.258479999999999821e-01
-1.024230999999999892e+00
1.763379999999999947e-01
7.509580000000000144e-01
9.128929999999999545e-01
5.159610000000000030e-01
-1.874193999999999916e+00
2.355621000000000187e+00
1.383070999999999939e+00
2.663733999999999824e+00
1.468693999999999944e+00
-1.503044999999999964e+00
3.053230000000000111e-01
1.104799999999999949e-01
2.525120000000000142e-01
-1.254653000000000018e+00
-6.826780000000000070e-01
2.127639999999999976e+00
1.873671000000000086e+00
1.982328000000000090e+00
-1.256164999999999976e+00
-2.750969999999999804e-01
6.573419999999999819e-01
-1.070580000000000004e-01
1.104773000000000005e+00
-2.215723999999999805e+00
-2.243940000000000101e-01
6.962800000000000100e-01
2.108756000000000075e+00
1.043360000000000065e+00
-1.655132000000000048e+00
1.061349000000000098e+00
7.815069999999999517e-01
2.029310000000000003e-01
-2.621459999999999901e-01
-1.646133000000000068e+00
1.078435999999999950e+00
1.710914999999999964e+00
2.156330000000000080e+00
-3.629780000000000229e-01
-5.082389999999999963e-01
1.141110999999999986e+00
-3.517830000000000124e-01
9.446900000000000297e-01
-1.282591999999999954e+00
1.153196000000000110e+00
1.573113999999999901e+00
2.374789999999999957e+00
1.707602999999999982e+00
-1.385717000000000088e+00
1.111825999999999981e+00
7.565709999999999935e-01
-3.213840000000000030e-01
5.060970000000000191e-01
-1.893251000000000017e+00
-2.844200000000000061e-01
1.639669999999999961e+00
2.177290999999999865e+00
-8.128149999999999542e-01
-7.546460000000000390e-01
1.426984000000000030e+00
9.368670000000000053e-01
7.419940000000000424e-01
-6.444750000000000201e-01
7.144660000000000455e-01
1.476242000000000054e+00
2.273139000000000021e+00
2.148235999999999812e+00
-1.009884999999999922e+00
1.278999999999999915e+00
1.736602999999999897e+00
1.046249999999999902e+00
9.593369999999999953e-01
-1.165375000000000050e+00
5.887040000000000051e-01
1.025236999999999954e+00
2.716920000000000002e+00
1.274909999999999932e-01
-6.722019999999999662e-01
1.157178000000000040e+00
1.659780000000000033e+00
3.346770000000000023e-01
-3.500449999999999950e-01
7.051579999999999515e-01
1.318718000000000057e+00
1.495290999999999926e+00
2.866127000000000091e+00
-9.657679999999999598e-01
1.749149000000000065e+00
2.055938999999999961e+00
1.569814000000000043e+00
1.473690000000000000e-01
-7.025479999999999503e-01
9.636059999999999626e-01
5.755670000000000508e-01
2.606532000000000071e+00
5.462110000000000021e-01
-8.545690000000000230e-01
1.204995000000000038e+00
1.287128000000000050e+00
1.025250999999999912e+00
-1.145302000000000042e+00
1.187639999999999946e-01
1.722757000000000094e+00
5.698029999999999484e-01
2.973790999999999851e+00
-1.084824999999999928e+00
2.041529000000000149e+00
1.702407000000000004e+00
1.359515000000000029e+00
4.355769999999999920e-01
-1.172160000000000091e+00
2.640939999999999954e-01
1.171959999999999891e+00
5.906179999999999763e-01
1.997336999999999918e+00
-1.103140999999999927e+00
2.367344000000000115e+00
1.581029999999999935e+00
1.065998000000000001e+00
-1.348894999999999955e+00
-2.737709999999999866e-01
1.461435999999999957e+00
3.161459999999999826e-01
1.456396000000000024e+00
-1.238011999999999890e+00
1.341579000000000077e+00
1.812840999999999925e+00
1.523001999999999967e+00
1.431378000000000039e+00
-1.525549999999999962e+00
-7.648559999999999803e-01
7.811649999999999983e-01
-2.638490000000000002e-01
1.187119000000000035e+00
-1.546559000000000017e+00
2.668137999999999899e+00
6.215119999999999534e-01
1.130157000000000078e+00
-1.344773999999999914e+00
-1.146948000000000079e+00
6.799070000000000391e-01
1.837600000000000067e-01
-8.219600000000000517e-02
-1.117240999999999929e+00
4.892900000000000027e-01
2.052197000000000049e+00
1.209459000000000062e+00
2.024515000000000065e+00
-1.850919999999999899e+00
4.963589999999999947e-01
1.025582999999999911e+00
3.935589999999999922e-01
6.738480000000000025e-01
-8.981860000000000399e-01
2.454156999999999922e+00
1.613067000000000029e+00
1.420927000000000051e+00
-3.562300000000000189e-02
-8.309099999999999819e-02
4.018570000000000197e-01
8.213770000000000238e-01
-5.997930000000000206e-01
-1.462193999999999994e+00
2.564790000000000125e-01
2.376234999999999875e+00
3.352479999999999905e-01
1.113118999999999970e+00
-1.256124999999999936e+00
-2.119413000000000213e+00
-4.151659999999999795e-01
-3.983639999999999959e-01
-5.278199999999999559e-01
-1.153156000000000070e+00
5.970490000000000519e-01
2.330521000000000065e+00
1.133753000000000011e+00
-4.379899999999999766e-02
-8.348590000000000177e-01
1.345000000000000058e-03
6.754890000000000061e-01
-5.504599999999999493e-01
-1.725881999999999916e+00
6.802420000000000133e-01
1.948588999999999904e+00
1.669078999999999979e+00
1.162352000000000052e+00
-5.510779999999999568e-01
8.674429999999999641e-01
3.305589999999999917e-01
1.017339999999999911e+00
4.737700000000000244e-02
-1.604241000000000028e+00
1.126686000000000076e+00
2.149897999999999865e+00
1.238043999999999922e+00
-4.417999999999999705e-02
-6.504170000000000229e-01
-8.841090000000000337e-01
-8.795600000000000640e-02
2.277440000000000020e-01
-1.738718999999999903e+00
-4.541660000000000141e-01
1.807255000000000056e+00
1.898541000000000034e+00
1.491225000000000023e+00
-1.107501000000000069e+00
8.695559999999999956e-01
4.326220000000000065e-01
9.512869999999999937e-01
3.779939999999999967e-01
-1.677979000000000109e+00
1.124822999999999906e+00
1.783806999999999920e+00
1.013995999999999897e+00
9.598139999999999450e-01
-2.810800000000000104e-02
3.127190000000000247e-01
-3.368260000000000143e-01
5.596320000000000183e-01
-1.413113000000000063e+00
-9.223510000000000320e-01
1.201999999999999957e+00
1.434242000000000017e+00
1.311817000000000011e+00
-1.175125999999999893e+00
-6.777530000000000499e-01
-4.973069999999999991e-01
-6.229489999999999750e-01
-3.161749999999999838e-01
-1.939440999999999971e+00
2.797609999999999819e-01
1.385064000000000073e+00
8.501900000000000013e-01
7.539700000000000568e-02
-1.917183000000000082e+00
6.446150000000000491e-01
5.691899999999999737e-02
1.951880000000000004e-01
-1.336038999999999977e+00
-8.549539999999999917e-01
7.326200000000000490e-01
1.787217000000000056e+00
1.238007999999999997e+00
1.926160000000000094e-01
9.547849999999999948e-01
7.230119999999999880e-01
-2.512969999999999926e-01
5.771380000000000399e-01
-1.906949999999999923e+00
3.350250000000000172e-01
1.023136999999999963e+00
2.245061999999999891e+00
5.291209999999999525e-01
-6.572909999999999586e-01
2.033899999999999944e-02
4.580200000000000243e-02
-1.276516999999999902e+00
-1.368324000000000096e+00
-1.184496999999999911e+00
-1.065800000000000081e-02
1.683764000000000038e+00
7.716220000000000301e-01
-7.311109999999999554e-01
5.032999999999999974e-02
6.607210000000000027e-01
1.502819999999999989e-01
2.835619999999999807e-01
-1.881772000000000000e+00
9.033790000000000431e-01
3.580650000000000222e-01
2.403309999999999835e+00
5.043069999999999498e-01
8.009519999999999973e-01
6.947870000000000434e-01
9.848280000000000367e-01
4.017879999999999785e-01
-7.599829999999999641e-01
-1.418166999999999955e+00
9.292930000000000357e-01
6.900180000000000202e-01
3.285053000000000001e+00
1.726050000000000084e-01
1.858854999999999924e+00
1.418754000000000071e+00
9.733899999999999775e-01
3.482540000000000080e-01
-1.847113000000000005e+00
7.685180000000000344e-01
3.066329999999999889e-01
8.425820000000000531e-01
1.845990999999999937e+00
-1.067799999999999999e-02
-2.808280000000000221e-01
8.335989999999999789e-01
4.870039999999999925e-01
-1.139658000000000060e+00
-1.442366000000000037e+00
1.045948000000000100e+00
-4.374680000000000235e-01
1.987313000000000107e+00
-1.443891999999999953e+00
8.360130000000000061e-01
7.709249999999999714e-01
7.406639999999999890e-01
5.940480000000000205e-01
-2.384692999999999952e+00
8.260399999999999687e-02
1.099350000000000049e-01
-9.864439999999999875e-01
1.456051999999999902e+00
-1.537462000000000106e+00
-1.253650000000000042e-01
-3.643640000000000212e-01
2.235409999999999897e-01
-1.387002999999999986e+00
-2.157270000000000021e+00
5.114149999999999530e-01
-8.815690000000000470e-01
-1.536000000000000039e-03
-6.589439999999999742e-01
1.609000000000000014e-02
8.606810000000000294e-01
6.058639999999999581e-01
7.673900000000000166e-01
-2.254852000000000078e+00
-8.751849999999999907e-01
2.691400000000000042e-02
-1.623631000000000046e+00
-4.228750000000000009e-01
-1.340872000000000064e+00
-2.244160000000000044e-01
-1.063120000000000065e+00
6.043599999999999667e-02
-4.808959999999999901e-01
-2.175920000000000076e+00
1.472539999999999960e-01
-9.097039999999999571e-01
-1.548203999999999914e+00
-6.761340000000000128e-01
-1.048899999999999944e+00
1.217149000000000036e+00
4.746960000000000068e-01
5.914679999999999938e-01
-2.288181999999999938e+00
-1.265419000000000072e+00
-3.339650000000000118e-01
-1.688163999999999998e+00
-4.636210000000000053e-01
-1.267771999999999899e+00
-1.221964000000000050e+00
1.584800000000000098e-01
-1.728729999999999989e-01
-4.637600000000000056e-02
-2.178814000000000028e+00
-1.634299999999999919e-01
5.214400000000000285e-02
-1.735309999999999908e+00
-9.963940000000000019e-01
-8.000500000000000389e-01
1.722485999999999962e+00
9.411929999999999463e-01
7.511949999999999461e-01
-1.385407999999999973e+00
-5.666069999999999718e-01
2.597900000000000209e-01
9.587400000000000089e-02
-5.805879999999999930e-01
-1.996739999999999959e+00
-8.241709999999999869e-01
1.017867999999999995e+00
1.052575000000000038e+00
7.462900000000000089e-02
-1.742399000000000031e+00
-4.520899999999999919e-01
8.337719999999999576e-01
-4.133020000000000027e-01
-5.942990000000000217e-01
-5.245710000000000095e-01
2.075047999999999782e+00
1.633928000000000047e+00
1.662115000000000009e+00
-1.098313000000000095e+00
-6.014350000000000529e-01
2.235820000000000030e-01
2.662769999999999859e-01
-4.090030000000000054e-01
-1.537247999999999948e+00
1.363494999999999902e+00
1.472815999999999903e+00
1.525865000000000027e+00
4.128760000000000208e-01
-1.821525000000000061e+00
8.926199999999999413e-02
-2.174649999999999916e-01
-4.111790000000000167e-01
-1.245738000000000012e+00
-2.222602000000000189e+00
4.647830000000000017e-01
5.932960000000000456e-01
6.618579999999999464e-01
-1.430392000000000108e+00
-8.231479999999999908e-01
4.610040000000000249e-01
-6.514100000000000446e-02
-2.843749999999999889e-01
-1.563565000000000094e+00
4.309100000000000152e-01
1.993460999999999927e+00
1.138854000000000033e+00
1.418026999999999926e+00
-1.987381999999999982e+00
5.965249999999999719e-01
6.065399999999999958e-02
5.111580000000000013e-01
-4.073309999999999986e-01
-1.527112999999999943e+00
1.201986999999999917e+00
2.034307999999999783e+00
1.076753000000000071e+00
-9.898000000000000131e-01
-1.011749999999999927e+00
4.276909999999999878e-01
-9.449750000000000094e-01
-2.538679999999999826e-01
-6.511759999999999771e-01
6.798560000000000159e-01
1.513066999999999940e+00
9.400230000000000530e-01
1.324384000000000006e+00
-2.200314999999999799e+00
-1.130850000000000050e-01
2.342660000000000020e-01
-7.673830000000000373e-01
-1.559668000000000054e+00
-1.785444000000000031e+00
-1.955340000000000078e+00
1.764035000000000020e+00
2.125569999999999959e-01
-6.897839999999999527e-01
-1.465036000000000005e+00
1.182479999999999976e+00
2.044249999999999956e-01
4.766000000000000236e-01
-1.050823999999999980e+00
8.929230000000000222e-01
1.066475999999999980e+00
3.045160999999999785e+00
1.825277999999999956e+00
-1.364689999999999959e+00
1.535428000000000015e+00
1.757822999999999913e+00
1.053820999999999897e+00
6.995700000000000529e-02
8.973799999999999832e-02
1.061150999999999955e+00
1.834624000000000033e+00
2.851023999999999781e+00
2.325069999999999915e-01
-1.322572999999999999e+00
1.609982000000000024e+00
1.722428999999999988e+00
1.850160000000000138e-01
-8.461469999999999825e-01
-1.757350000000000023e-01
-3.754359999999999919e-01
2.960611000000000104e+00
1.052402000000000060e+00
-1.326613999999999960e+00
8.344139999999999890e-01
1.044313999999999965e+00
3.964329999999999798e-01
-1.083582999999999963e+00
-1.739252000000000020e+00
7.441780000000000062e-01
2.053200000000000025e-01
2.538397999999999932e+00
-2.306640000000000079e-01
-1.056353000000000097e+00
1.244439000000000073e+00
1.330923000000000078e+00
3.509120000000000017e-01
-1.482865000000000100e+00
1.064489000000000019e+00
2.779769999999999741e-01
9.299600000000000088e-01
2.432462000000000124e+00
-1.418339999999999934e+00
1.177831999999999990e+00
1.395991999999999900e+00
7.901970000000000383e-01
-5.346599999999999964e-02
-1.690519000000000105e+00
9.305000000000000770e-03
-3.455039999999999778e-01
7.152230000000000532e-01
2.236120000000000052e-01
-8.471250000000000169e-01
1.384714000000000000e+00
1.759398000000000017e+00
1.131297999999999915e+00
-1.825113999999999903e+00
-1.869049999999999878e-01
8.573690000000000477e-01
7.525929999999999565e-01
2.739215000000000177e+00
-1.590578000000000047e+00
1.266024000000000038e+00
1.526038000000000006e+00
1.722105999999999915e+00
7.253549999999999720e-01
-2.145744999999999791e+00
9.560819999999999874e-01
1.133399999999999963e-01
6.865940000000000376e-01
8.118480000000000141e-01
-1.350335000000000063e+00
1.961772999999999989e+00
1.140093999999999941e+00
1.367626999999999926e+00
-1.689646999999999899e+00
-1.471141000000000032e+00
3.742000000000000187e-02
-5.792519999999999891e-01
6.817320000000000046e-01
-1.674803999999999959e+00
3.600909999999999944e-01
1.393866000000000049e+00
1.456781000000000104e+00
1.352473000000000036e+00
-2.303691000000000155e+00
2.233600000000000030e-01
1.016931999999999947e+00
2.894479999999999831e-01
6.890060000000000073e-01
-1.299776000000000042e+00
2.185557999999999890e+00
1.502123000000000097e+00
1.288075999999999999e+00
-5.983399999999999830e-02
-7.533590000000000009e-01
1.200925999999999938e+00
5.995869999999999811e-01
8.031169999999999698e-01
-1.181656999999999957e+00
6.128679999999999684e-01
1.714244000000000101e+00
2.252088999999999785e+00
1.976037999999999961e+00
-2.184213999999999878e+00
-1.851326999999999945e+00
5.644780000000000353e-01
-2.111100000000000129e-02
2.016899999999999943e-02
-1.477316999999999991e+00
1.831882000000000010e+00
2.010126000000000079e+00
1.195438999999999918e+00
4.674199999999999883e-02
-1.217022000000000048e+00
1.079096999999999973e+00
1.286631999999999998e+00
7.931500000000000217e-01
-1.265404999999999891e+00
3.443060000000000009e-01
1.461286000000000085e+00
1.791096000000000021e+00
1.175564000000000053e+00
-1.082832000000000017e+00
1.174347999999999947e+00
1.129023000000000110e+00
9.964730000000000532e-01
7.966050000000000075e-01
-1.791174000000000044e+00
1.949667000000000039e+00
1.660060000000000091e+00
1.861151000000000000e+00
-8.653800000000000381e-02
-1.392023000000000010e+00
-1.224269000000000052e+00
1.220463999999999993e+00
8.224259999999999904e-01
-1.274404000000000092e+00
-3.561960000000000126e-01
2.770901999999999976e+00
1.673921999999999910e+00
2.108486999999999778e+00
-1.370503999999999944e+00
1.300629999999999953e+00
6.917680000000000495e-01
1.059914999999999941e+00
1.476550000000000029e+00
-2.202164999999999928e+00
1.945667999999999953e+00
1.867350000000000065e+00
2.598851999999999940e+00
3.069379999999999886e-01
-1.628489000000000075e+00
-1.407629999999999992e-01
3.444090000000000207e-01
2.448029999999999928e-01
-8.536270000000000246e-01
-1.270224999999999937e+00
2.909120000000000150e+00
1.811463999999999963e+00
3.060719000000000189e+00
-1.426490000000000036e+00
1.308785000000000087e+00
8.804819999999999869e-01
9.475749999999999451e-01
1.057879999999999932e+00
-1.874665000000000026e+00
1.136316000000000104e+00
3.115527999999999853e+00
2.224425999999999792e+00
2.151879999999999793e+00
1.746260000000000034e-01
1.956123000000000056e+00
1.166949000000000014e+00
7.475819999999999688e-01
-6.463020000000000431e-01
-1.137693000000000065e+00
2.078618000000000077e+00
2.836644999999999861e+00
3.138329000000000146e+00
-2.656930000000000125e-01
5.638959999999999528e-01
1.736127999999999894e+00
4.274549999999999739e-01
9.638039999999999941e-01
-1.838867999999999947e+00
9.417799999999999505e-01
2.769115000000000215e+00
1.845377999999999963e+00
2.225605999999999973e+00
-1.505981999999999932e+00
1.983427000000000051e+00
1.507406000000000024e+00
4.023780000000000134e-01
-5.383099999999999552e-01
-1.570195999999999925e+00
9.505860000000000420e-01
2.891582000000000097e+00
1.995502000000000109e+00
7.609110000000000040e-01
1.623229999999999951e-01
1.521975000000000078e+00
8.386970000000000258e-01
3.657810000000000228e-01
-1.889704999999999968e+00
9.223820000000000352e-01
1.575924000000000103e+00
2.412976000000000010e+00
1.731502000000000097e+00
-9.327469999999999928e-01
2.013992000000000004e+00
2.009611000000000036e+00
8.947599999999999998e-01
-7.487960000000000171e-01
-1.701564000000000076e+00
8.321439999999999948e-01
1.407985000000000042e+00
2.034771000000000107e+00
9.098990000000000133e-01
-6.987980000000000302e-01
1.321498000000000062e+00
1.426878000000000091e+00
4.669800000000000340e-02
-1.965641999999999889e+00
5.410120000000000484e-01
1.047087000000000101e+00
2.536166000000000142e+00
1.273959000000000064e+00
-1.593799999999999939e-01
2.384897000000000045e+00
2.416043000000000163e+00
1.313887999999999945e+00
-7.714250000000000274e-01
-1.418326999999999893e+00
1.015196999999999905e+00
1.208612000000000020e+00
2.691675000000000040e+00
1.226960000000000051e+00
2.160257999999999790e+00
1.912311000000000094e+00
2.248622999999999816e+00
1.168625000000000025e+00
-1.998933000000000071e+00
1.065196000000000032e+00
1.211543999999999954e+00
1.947376999999999914e+00
2.189592999999999900e+00
6.174429999999999641e-01
1.320556000000000063e+00
2.143425999999999831e+00
2.231724999999999959e+00
-3.090669999999999806e-01
-1.775118999999999891e+00
1.591391999999999918e+00
9.206450000000000466e-01
1.278823000000000043e+00
7.543099999999999805e-02
5.955799999999999983e-01
2.067975000000000119e+00
1.596486000000000072e+00
1.354314000000000018e+00
-2.179463999999999846e+00
3.416939999999999977e-01
6.287409999999999943e-01
1.390657999999999950e+00
1.687302999999999997e+00
-2.178759999999999863e-01
1.036159999999999998e-01
2.021688999999999847e+00
1.646770000000000067e+00
-5.844160000000000466e-01
-2.045466999999999924e+00
1.367266000000000092e+00
6.652959999999999985e-01
8.645559999999999912e-01
-1.443000000000000055e-03
3.226620000000000044e-01
2.120909000000000155e+00
1.428277999999999937e+00
1.252089999999999925e+00
-1.899574000000000096e+00
-1.499469999999999970e-01
1.394738000000000033e+00
9.902119999999999811e-01
1.149197999999999942e+00
9.479999999999999538e-02
2.014089999999999936e+00
2.084940000000000015e+00
1.277020000000000044e+00
2.107960000000000111e-01
-1.831852999999999954e+00
9.510079999999999645e-01
5.961039999999999672e-01
7.319339999999999735e-01
-6.575640000000000374e-01
8.214620000000000255e-01
1.237846999999999920e+00
1.784181000000000017e+00
5.902150000000000452e-01
-2.017698999999999909e+00
-1.111653999999999920e+00
8.718599999999999683e-01
-6.709400000000000086e-02
-7.895499999999999741e-02
-2.012852999999999781e+00
-8.277199999999999835e-02
2.597679999999999989e-01
1.157715000000000050e+00
-7.846599999999999409e-02
-2.340987000000000151e+00
1.248650000000000038e-01
4.432180000000000009e-01
5.137439999999999785e-01
-1.018542000000000058e+00
-9.776860000000000550e-01
1.310138000000000025e+00
1.448881000000000085e+00
4.882130000000000081e-01
-1.619626000000000010e+00
-8.740700000000000136e-01
7.537380000000000191e-01
1.082800000000000012e-01
8.823029999999999484e-01
-2.350312000000000179e+00
2.564379999999999882e+00
1.292016999999999971e+00
1.834645000000000081e+00
3.762229999999999741e-01
-2.380997999999999948e+00
3.285029999999999895e-01
1.675079999999999902e-01
1.991459999999999897e-01
-3.031010000000000093e-01
-2.124715000000000131e+00
1.872840999999999978e+00
1.108845000000000081e+00
1.120694000000000079e+00
-1.735009000000000023e+00
-1.184425000000000061e+00
-8.250799999999999801e-02
-1.198132999999999893e+00
-6.398380000000000178e-01
-3.075874999999999915e+00
6.143440000000000012e-01
9.631600000000000161e-01
1.280539000000000094e+00
2.635290000000000132e-01
-2.529599999999999849e+00
1.084516000000000036e+00
-7.829800000000000648e-02
-2.087829999999999964e-01
-3.138029999999999986e-01
-2.716347999999999985e+00
8.177699999999999969e-01
-1.896110000000000018e-01
1.721390999999999893e+00
-1.352551000000000059e+00
-1.431621000000000032e+00
8.353500000000000369e-01
-2.785529999999999951e-01
-1.559030000000000138e-01
-2.155729000000000006e+00
-1.142419999999999963e-01
2.163946000000000147e+00
7.084909999999999819e-01
2.075898000000000021e+00
-2.189788000000000068e+00
1.491710000000000091e+00
8.318809999999999816e-01
4.014000000000000207e-02
5.520249999999999879e-01
-1.956037000000000026e+00
1.515299999999999980e-01
2.603495999999999810e+00
2.217379999999999907e+00
-5.466710000000000180e-01
-1.355367999999999906e+00
1.975915000000000088e+00
5.560570000000000235e-01
-0.000000000000000000e+00
-1.500796999999999937e+00
-3.400929999999999787e-01
1.363048000000000037e+00
2.092937000000000047e+00
2.384456000000000131e+00
-2.099835999999999814e+00
1.883426999999999962e+00
1.473098000000000019e+00
1.813819999999999877e-01
3.623540000000000094e-01
-1.114073000000000091e+00
8.141300000000000203e-01
2.231789000000000023e+00
1.321266000000000052e+00
-4.701999999999999930e-02
-1.427866999999999997e+00
1.779776000000000025e+00
2.710400000000000031e-01
-6.429340000000000055e-01
-1.514189000000000007e+00
-1.987446000000000046e+00
-7.347799999999999887e-01
1.865655999999999981e+00
1.531719000000000053e+00
-1.757092000000000098e+00
1.003270000000000106e+00
1.523487999999999953e+00
3.345219999999999860e-01
-6.773249999999999549e-01
-1.815326999999999913e+00
1.498319999999999930e-01
1.478102999999999945e+00
1.567175999999999902e+00
7.844590000000000174e-01
-1.283835000000000059e+00
1.895132999999999956e+00
1.718506000000000089e+00
7.308379999999999876e-01
-1.334667999999999966e+00
-7.140659999999999785e-01
-5.817849999999999966e-01
7.899119999999999475e-01
1.486245000000000038e+00
-1.430711000000000066e+00
8.502490000000000325e-01
1.154692999999999969e+00
6.751559999999999784e-01
-1.321439000000000030e+00
-1.946960000000000024e+00
7.126780000000000337e-01
7.469299999999999828e-01
1.383631000000000055e+00
8.133860000000000534e-01
-1.410523999999999889e+00
2.106106000000000034e+00
1.593418999999999919e+00
5.837200000000000027e-02
-1.509665999999999952e+00
4.795059999999999878e-01
5.954439999999999733e-01
7.901169999999999582e-01
1.361407000000000034e+00
-1.598138000000000059e+00
7.156649999999999956e-01
1.091493999999999964e+00
5.810159999999999769e-01
1.398550000000000071e-01
-1.958121999999999918e+00
1.113186000000000009e+00
8.391589999999999883e-01
7.284190000000000387e-01
6.540970000000000395e-01
-1.607548999999999895e+00
1.568829000000000029e+00
7.462550000000000017e-01
7.868290000000000006e-01
-1.339560000000000084e+00
-1.287355999999999945e+00
-4.663349999999999995e-01
1.158314000000000066e+00
5.734430000000000360e-01
-1.290586000000000011e+00
9.074999999999999734e-03
1.638268999999999975e+00
5.940210000000000212e-01
3.352519999999999945e-01
-2.540713999999999917e+00
9.714749999999999774e-01
7.000210000000000043e-01
4.520080000000000209e-01
6.974160000000000359e-01
-1.274364000000000052e+00
1.427950000000000053e+00
1.687956000000000012e+00
1.133537000000000017e+00
-9.794220000000000148e-01
-9.802880000000000482e-01
8.542290000000000161e-01
1.013106999999999980e+00
2.973839999999999817e-01
-1.057360000000000078e+00
2.543819999999999970e-01
1.976618999999999904e+00
7.822379999999999889e-01
7.561750000000000416e-01
-1.732784000000000102e+00
-1.269743000000000066e+00
-2.523850000000000260e-01
7.642910000000000537e-01
-3.413430000000000075e-01
-1.278410000000000046e+00
1.154431999999999903e+00
2.287113999999999869e+00
5.364999999999999769e-01
-1.810350000000000015e-01
-1.983030000000000070e+00
1.101490000000000080e+00
1.331639000000000017e+00
1.413051999999999975e+00
-1.516437000000000035e+00
2.620279999999999831e-01
2.096950000000000092e+00
1.971060000000000034e+00
1.251754999999999951e+00
-9.477219999999999533e-01
1.279706999999999928e+00
7.045810000000000128e-01
1.312540999999999958e+00
1.055900000000000068e-02
-1.876414000000000026e+00
1.773473000000000077e+00
1.949095000000000022e+00
8.250910000000000188e-01
7.381100000000000161e-02
-1.214892000000000083e+00
-4.559130000000000127e-01
5.820199999999999818e-01
5.613209999999999589e-01
-1.652371999999999952e+00
-4.783720000000000194e-01
1.010464999999999947e+00
2.023266000000000009e+00
5.067859999999999587e-01
-1.092967000000000022e+00
8.725150000000000405e-01
1.887780000000000014e-01
6.009480000000000377e-01
6.149569999999999759e-01
-2.219923999999999786e+00
2.355364999999999931e+00
1.532249999999999890e+00
1.974963999999999942e+00
1.443830000000000113e-01
-4.349049999999999860e-01
1.020977999999999941e+00
3.794879999999999920e-01
7.634119999999999795e-01
-1.649686999999999903e+00
-1.119755000000000056e+00
1.972780999999999896e+00
1.774734000000000034e+00
1.424163000000000068e+00
-2.172310000000000074e-01
1.792710999999999943e+00
6.631669999999999510e-01
-1.902600000000000124e-01
8.463230000000000475e-01
-2.291713000000000111e+00
8.906129999999999880e-01
1.575665000000000093e+00
2.582593000000000139e+00
3.296879999999999811e-01
-7.945680000000000520e-01
3.226700000000000124e-01
-1.740399999999999933e-02
4.320979999999999821e-01
-1.168565000000000076e+00
-1.587501999999999969e+00
2.197509999999999852e+00
1.286866000000000065e+00
2.354776999999999898e+00
-6.974069999999999991e-01
1.008812000000000042e+00
1.015077999999999925e+00
-2.363570000000000115e-01
5.647640000000000438e-01
-2.304844999999999811e+00
7.999270000000000547e-01
2.197497999999999951e+00
1.452253999999999934e+00
1.471219000000000054e+00
-1.100379999999999969e-01
1.514413999999999927e+00
8.658479999999999510e-01
-5.280599999999999877e-02
-4.522439999999999793e-01
-2.007693000000000172e+00
1.163173999999999930e+00
1.444789000000000101e+00
2.285995000000000221e+00
-1.530640000000000056e-01
-9.166499999999999648e-02
5.775419999999999998e-01
1.245239999999999958e-01
-3.816140000000000088e-01
-2.116096000000000199e+00
3.112380000000000146e-01
9.601579999999999560e-01
1.158571999999999935e+00
1.376066000000000011e+00
-1.680390999999999968e+00
1.264974999999999961e+00
8.648529999999999829e-01
-4.396649999999999725e-01
-5.925010000000000554e-01
-1.668101999999999974e+00
1.337336999999999998e+00
1.505689999999999973e+00
2.226726999999999901e+00
-2.932099999999999984e-02
1.426619000000000081e+00
1.791102999999999890e+00
2.602479999999999793e-01
4.961600000000000038e-02
-1.785190000000000055e+00
5.990790000000000282e-01
1.235389999999999988e+00
2.012180999999999997e+00
2.231682999999999861e+00
-2.291410000000000113e-01
-2.432899999999999993e-02
1.221279999999999921e+00
7.840629999999999544e-01
-4.555850000000000177e-01
-1.366414000000000017e+00
1.120889000000000024e+00
1.006483000000000017e+00
2.083521999999999874e+00
-4.177449999999999775e-01
1.323610000000000064e-01
1.259036999999999962e+00
1.276604999999999990e+00
6.175100000000000033e-01
-1.679106999999999905e+00
7.438839999999999897e-01
1.180914000000000019e+00
1.349669999999999925e+00
2.758617000000000097e+00
2.326100000000000112e-01
2.225554999999999950e+00
1.364330999999999960e+00
1.284502000000000033e+00
-6.054819999999999647e-01
-1.379043000000000019e+00
1.028038000000000007e+00
1.020540999999999920e+00
1.711893000000000109e+00
1.495419000000000054e+00
1.149553000000000047e+00
2.190779000000000032e+00
1.493699000000000110e+00
7.237829999999999542e-01
-1.703964000000000034e+00
-3.051999999999999852e-02
1.609396999999999966e+00
6.455159999999999787e-01
1.986245999999999956e+00
-6.753540000000000099e-01
9.486310000000000020e-01
5.792559999999999931e-01
7.897870000000000168e-01
-1.154899999999999954e-01
-2.055404999999999927e+00
5.981779999999999875e-01
1.055889000000000078e+00
2.444939999999999891e-01
5.624540000000000095e-01
-1.000995999999999997e+00
1.797244999999999981e+00
5.120900000000000452e-01
7.520090000000000385e-01
-1.989581999999999962e+00
-6.639429999999999499e-01
1.189724000000000004e+00
1.008291999999999966e+00
5.772030000000000216e-01
9.723619999999999486e-01
2.011601000000000194e+00
1.907432000000000016e+00
1.172296000000000005e+00
3.923889999999999878e-01
-2.142793000000000170e+00
5.632449999999999957e-01
8.194709999999999495e-01
-7.213659999999999517e-01
-6.515339999999999465e-01
-7.177069999999999839e-01
7.600919999999999899e-01
4.639730000000000243e-01
5.284769999999999746e-01
-1.838864999999999972e+00
-9.873110000000000497e-01
7.293889999999999540e-01
1.402920000000000000e-01
-6.237960000000000171e-01
-5.988219999999999654e-01
7.108470000000000066e-01
1.492243999999999904e+00
1.537020000000000053e-01
6.530439999999999579e-01
-2.209483000000000086e+00
-2.982399999999999982e-02
1.373570000000000069e-01
-3.816749999999999865e-01
-1.653693999999999997e+00
-9.962060000000000359e-01
-7.103660000000000529e-01
1.368864000000000081e+00
1.196389999999999953e-01
-1.521471999999999936e+00
-1.567206000000000099e+00
-1.785549999999999915e-01
-1.880769999999999942e-01
-8.452800000000000313e-01
-2.068636999999999837e+00
1.226148999999999933e+00
1.425032000000000076e+00
8.512509999999999799e-01
4.150260000000000060e-01
-2.177928000000000086e+00
4.177319999999999922e-01
-2.998330000000000162e-01
-8.991000000000000381e-02
-1.884935000000000027e+00
-2.273489000000000093e+00
-2.587639999999999940e-01
1.602891999999999983e+00
-6.434969999999999857e-01
-1.339185000000000070e+00
-1.617210000000000036e+00
-1.768119999999999969e-01
-7.268199999999999661e-02
-7.953689999999999927e-01
-2.562378999999999962e+00
1.145348000000000033e+00
3.633129999999999971e-01
1.399059999999999970e+00
2.852279999999999816e-01
-2.059053000000000022e+00
5.853979999999999739e-01
-3.617500000000000160e-01
-2.729840000000000044e-01
-1.591957000000000066e+00
-1.843394999999999895e+00
1.827911999999999981e+00
1.076707000000000081e+00
1.168325999999999976e+00
-1.036979000000000095e+00
-1.526675999999999922e+00
3.756959999999999744e-01
-6.389340000000000019e-01
-1.997799999999999923e-02
-2.471674000000000149e+00
-7.778589999999999671e-01
-1.632069999999999910e-01
1.134033999999999986e+00
-3.664430000000000187e-01
-2.200825000000000031e+00
5.126060000000000061e-01
-3.612110000000000043e-01
-8.848489999999999966e-01
-1.114619000000000026e+00
-2.652197000000000138e+00
6.185819999999999652e-01
8.876479999999999926e-01
1.250841000000000092e+00
-1.005317000000000016e+00
-1.623588999999999949e+00
9.372920000000000140e-01
-9.227119999999999767e-01
4.937000000000000416e-03
-1.927419999999999911e+00
5.813970000000000526e-01
1.380986000000000047e+00
1.853342000000000045e+00
8.023609999999999909e-01
-2.026403999999999872e+00
8.317550000000000221e-01
1.988759999999999972e-01
-6.563280000000000225e-01
-1.082700000000000051e-01
-2.560092000000000034e+00
-1.346689999999999943e+00
1.047190000000000065e+00
1.461721000000000048e+00
-4.389899999999999913e-01
-1.811482999999999954e+00
1.017808000000000046e+00
-1.711979999999999891e-01
-9.800569999999999560e-01
-1.935292999999999930e+00
-1.072516000000000025e+00
6.035199999999999454e-01
9.972499999999999698e-01
4.897610000000000019e-01
-1.905130999999999908e+00
1.567620000000000124e-01
4.394759999999999778e-01
-6.159900000000000375e-01
-7.885459999999999692e-01
-2.525443999999999800e+00
7.101279999999999815e-01
1.638769999999999949e-01
9.112789999999999502e-01
-5.743019999999999792e-01
-1.747122999999999982e+00
6.585109999999999575e-01
4.013400000000000301e-02
-9.556759999999999700e-01
-1.621488000000000040e+00
-1.710836000000000023e+00
-1.135563000000000100e+00
-7.653699999999999393e-02
8.768979999999999553e-01
-2.031115999999999921e+00
-3.997699999999999865e-02
3.793889999999999763e-01
-4.765829999999999789e-01
-1.191923999999999984e+00
-2.466308999999999862e+00
8.341509999999999758e-01
-5.363999999999999845e-03
8.544059999999999988e-01
-2.555149999999999921e-01
-1.848724999999999952e+00
7.827629999999999866e-01
2.499369999999999925e-01
5.876100000000000073e-02
-2.020394000000000023e+00
-6.737910000000000288e-01
1.082418000000000102e+00
1.545159999999999867e-01
1.868673000000000028e+00
-1.428557999999999995e+00
6.058700000000000196e-01
9.837639999999999718e-01
8.988300000000000178e-01
2.103109999999999979e-01
-1.831150999999999973e+00
-4.545690000000000008e-01
8.899460000000000148e-01
3.885839999999999850e-01
1.241052000000000044e+00
-1.685910000000000020e+00
2.061882999999999910e+00
1.181713000000000013e+00
9.850640000000000507e-01
-1.236895000000000078e+00
-1.352843999999999935e+00
1.334405999999999981e+00
1.203160000000000063e-01
1.056553999999999993e+00
-1.056113999999999997e+00
5.452810000000000157e-01
1.514632999999999896e+00
1.354994000000000032e+00
1.207170999999999994e+00
-1.639623000000000053e+00
1.511463000000000001e+00
1.172968000000000011e+00
-7.242600000000000426e-02
7.899089999999999723e-01
-1.881955999999999962e+00
2.394591000000000136e+00
9.075870000000000326e-01
9.055809999999999693e-01
-6.735309999999999908e-01
-1.226572999999999913e+00
1.013336999999999932e+00
8.815699999999999648e-01
2.906139999999999834e-01
-9.347069999999999546e-01
-2.177189999999999959e-01
2.412688999999999862e+00
1.112397000000000080e+00
1.507398999999999933e+00
-1.624069999999999903e+00
-7.332870000000000221e-01
9.547889999999999988e-01
4.901449999999999974e-01
4.285280000000000200e-01
-1.489014999999999977e+00
2.869889999999999830e+00
2.111689000000000149e+00
1.714688999999999908e+00
3.509619999999999962e-01
-1.776677999999999980e+00
9.944589999999999819e-01
1.247427999999999981e+00
3.340429999999999788e-01
-9.999550000000000383e-01
-1.854240000000000055e-01
2.642615999999999854e+00
9.656080000000000219e-01
1.843550000000000022e+00
-1.158697000000000088e+00
-8.284960000000000102e-01
7.345080000000000497e-01
3.407890000000000086e-01
-6.307300000000000406e-02
-1.441176999999999930e+00
1.599879000000000051e+00
2.536944000000000088e+00
1.690193999999999974e+00
5.119709999999999539e-01
-2.010130000000000194e+00
5.582219999999999960e-01
7.969530000000000225e-01
-4.486899999999999777e-01
-1.676442999999999905e+00
-6.237899999999999556e-01
2.009367999999999821e+00
2.098622999999999905e+00
1.029987999999999904e+00
-1.762890000000000013e-01
1.277409000000000017e+00
5.776320000000000343e-01
1.433338999999999919e+00
-2.195600000000000052e-01
-1.989918999999999993e+00
1.848182999999999909e+00
2.280425000000000146e+00
1.653594000000000008e+00
5.804340000000000055e-01
-1.110810000000000075e+00
-4.036239999999999828e-01
4.169220000000000148e-01
7.534330000000000194e-01
-1.540858999999999979e+00
-1.429575999999999958e+00
1.853124999999999911e+00
1.749888000000000110e+00
1.249349999999999961e+00
-1.211367000000000083e+00
3.133059999999999734e-01
3.635769999999999835e-01
1.087221999999999911e+00
-1.905300000000000049e-02
-2.129774999999999974e+00
1.352370000000000072e+00
1.881367999999999929e+00
1.520971999999999991e+00
1.382107999999999892e+00
-9.633700000000000596e-02
1.026111999999999913e+00
2.188650000000000040e-01
1.224148000000000014e+00
-1.184671999999999947e+00
-1.569275999999999893e+00
2.215367000000000086e+00
2.448884000000000061e+00
2.338503999999999916e+00
-6.692700000000000038e-02
-1.473770000000000080e-01
7.616060000000000052e-01
8.013460000000000027e-01
5.933680000000000065e-01
-1.954104999999999981e+00
1.139040999999999970e+00
2.361772000000000205e+00
1.964793000000000012e+00
1.101660000000000084e+00
-1.799368999999999996e+00
2.083467999999999876e+00
1.076635000000000009e+00
1.000070999999999932e+00
-5.779779999999999918e-01
-1.484312000000000076e+00
1.870649999999999924e+00
2.326662999999999926e+00
1.595263000000000098e+00
7.256399999999999517e-01
8.849930000000000296e-01
1.260745999999999922e+00
2.306519999999999959e-01
5.269880000000000120e-01
-2.005152999999999963e+00
5.270460000000000145e-01
1.412342999999999904e+00
2.486219999999999875e+00
1.042022999999999922e+00
-9.813100000000000156e-01
3.988200000000000078e-02
1.808549999999999880e-01
-4.645139999999999825e-01
-8.271089999999999831e-01
-1.787144000000000066e+00
1.243065000000000087e+00
1.655464999999999964e+00
1.108753000000000100e+00
-4.541160000000000196e-01
-6.368369999999999864e-01
1.215907999999999989e+00
6.533489999999999576e-01
1.117960000000000065e-01
-1.945754999999999901e+00
3.850190000000000001e-01
6.978729999999999656e-01
2.077494000000000174e+00
1.013516000000000084e+00
1.850209999999999910e-01
1.437786000000000008e+00
1.033171000000000062e+00
5.411920000000000064e-01
-3.672139999999999849e-01
-2.082520000000000149e+00
1.680482999999999949e+00
4.398679999999999812e-01
2.599511999999999823e+00
-6.613729999999999887e-01
-3.127070000000000127e-01
5.418709999999999916e-01
1.021549999999999958e+00
-3.044120000000000159e-01
-1.743174000000000001e+00
2.141319999999999890e-01
5.310960000000000125e-01
1.030839999999999979e+00
2.058645999999999976e+00
-1.280105999999999966e+00
1.378460999999999936e+00
1.338576999999999906e+00
1.225916000000000006e+00
-6.595199999999999674e-02
-2.226217999999999808e+00
1.881232999999999933e+00
4.307460000000000178e-01
1.921197000000000044e+00
-9.531849999999999490e-01
1.370633999999999908e+00
1.064257000000000009e+00
9.060730000000000173e-01
6.848840000000000483e-01
-1.802542000000000089e+00
-3.037179999999999880e-01
6.485260000000000469e-01
-1.762690000000000090e-01
3.031003999999999809e+00
-1.024006999999999890e+00
9.457790000000000363e-01
8.759219999999999784e-01
9.399110000000000520e-01
-4.285880000000000245e-01
-2.132303999999999977e+00
1.354640999999999984e+00
-2.337660000000000016e-01
9.679200000000000303e-02
2.565390000000000170e-01
-5.202879999999999727e-01
1.715227000000000057e+00
1.116751000000000049e+00
1.354424999999999990e+00
-1.642069000000000001e+00
-1.173869000000000051e+00
8.446970000000000312e-01
4.247399999999999787e-02
1.016459999999999919e+00
-7.590050000000000407e-01
2.777375000000000149e+00
1.081353999999999926e+00
1.356308000000000069e+00
5.027120000000000477e-01
-2.505224999999999813e+00
1.435758000000000090e+00
4.428960000000000119e-01
3.328999999999999737e-01
6.905510000000000259e-01
-1.431224000000000052e+00
1.152479000000000031e+00
1.010469000000000062e+00
1.221540000000000070e+00
-1.674886000000000097e+00
-1.590119999999999978e+00
8.238999999999999657e-01
-4.027040000000000064e-01
1.828460000000000085e-01
-1.063013999999999903e+00
1.595042000000000071e+00
1.842395999999999923e+00
1.024974999999999969e+00
1.420808999999999989e+00
-2.377886999999999862e+00
8.694960000000000466e-01
1.100926999999999989e+00
4.550499999999999684e-02
6.229139999999999677e-01
-7.700810000000000155e-01
1.511665000000000036e+00
1.531951999999999980e+00
1.165329000000000059e+00
-9.287260000000000515e-01
-1.665288000000000102e+00
7.263150000000000439e-01
1.443000000000000012e-02
-8.121380000000000265e-01
-1.850772000000000084e+00
5.110740000000000283e-01
1.336759000000000031e+00
9.597919999999999785e-01
2.478400000000000047e-01
-2.502403000000000155e+00
9.118500000000000216e-02
3.473300000000000276e-01
-3.080319999999999725e-01
-9.715240000000000542e-01
-6.968229999999999702e-01
1.960501000000000049e+00
9.703319999999999723e-01
1.159059000000000061e+00
-1.077012999999999998e+00
-2.213684000000000207e+00
-3.416399999999999992e-02
-2.321390000000000120e-01
-1.810297999999999963e+00
-2.341317999999999788e+00
-1.477754999999999930e+00
4.501640000000000086e-01
5.325940000000000119e-01
-6.301179999999999559e-01
-2.563922999999999952e+00
-2.416250000000000064e-01
-8.320229999999999571e-01
-1.329231999999999969e+00
-1.695637999999999979e+00
-2.879465999999999859e+00
1.093396999999999952e+00
2.111729999999999996e-01
2.674349999999999783e-01
-1.494469999999999965e+00
-1.913831999999999978e+00
2.843220000000000192e-01
-1.765909999999999980e-01
-1.119186000000000014e+00
-1.738277999999999990e+00
1.627100000000000074e-02
1.384080999999999895e+00
6.377000000000000446e-01
6.809359999999999857e-01
-2.549573999999999785e+00
1.520229999999999915e-01
-4.650029999999999997e-01
-4.098580000000000001e-01
-7.430090000000000305e-01
-2.748305999999999916e+00
-5.237549999999999706e-01
1.283746999999999971e+00
-2.115640000000000021e-01
-5.049709999999999477e-01
-2.172022999999999815e+00
4.238750000000000018e-01
-7.815010000000000012e-01
-7.176770000000000094e-01
-1.550521999999999956e+00
-1.499417999999999918e+00
1.215057999999999971e+00
6.566070000000000517e-01
6.491059999999999608e-01
-2.120066000000000006e+00
2.386939999999999895e-01
4.774479999999999835e-01
-3.601779999999999982e-01
-4.606770000000000032e-01
-1.989759000000000055e+00
-1.151875999999999900e+00
2.003328999999999915e+00
1.876919999999999977e-01
6.787799999999999390e-02
-2.231145999999999852e+00
1.192992000000000052e+00
-1.300920000000000132e-01
-6.953449999999999909e-01
-1.425740000000000007e+00
-8.338449999999999473e-01
4.350930000000000075e-01
2.121903999999999790e+00
4.740219999999999989e-01
-1.553739999999999899e+00
-1.863100000000000173e-02
9.236450000000000493e-01
-5.631279999999999619e-01
-7.728789999999999827e-01
-1.352106000000000030e+00
5.547870000000000301e-01
8.110209999999999919e-01
1.505403999999999964e+00
7.614140000000000352e-01
-2.161375000000000046e+00
1.795425000000000049e+00
9.726900000000000546e-01
1.640499999999999944e-02
-1.094532000000000060e+00
-1.585900000000000157e-02
2.738689999999999736e-01
1.894333999999999962e+00
2.853609999999999758e-01
-8.479370000000000518e-01
-1.369660000000000044e-01
8.403279999999999639e-01
3.802070000000000172e-01
-9.831069999999999531e-01
-2.397337999999999969e+00
-1.118057000000000079e+00
-5.554000000000000048e-01
1.919539000000000106e+00
-3.867979999999999752e-01
-1.567163000000000084e+00
1.487629000000000090e+00
6.231710000000000305e-01
-3.602679999999999771e-01
-2.143942000000000014e+00
-1.087169999999999970e+00
5.787419999999999787e-01
6.555330000000000323e-01
1.844246999999999970e+00
-1.065247999999999973e+00
-1.379340000000000011e-01
1.001066999999999929e+00
8.900379999999999958e-01
-1.694930000000000048e-01
-2.589426000000000005e+00
1.320070999999999994e+00
1.764999999999999902e-02
6.441419999999999924e-01
9.941579999999999862e-01
-1.481014999999999970e+00
1.312880000000000047e+00
7.845980000000000176e-01
3.382539999999999991e-01
-2.555336000000000052e+00
-2.170894999999999797e+00
-1.147861999999999938e+00
-4.543079999999999896e-01
1.663928999999999991e+00
-1.326416999999999957e+00
-9.934000000000000122e-03
7.067539999999999933e-01
8.490189999999999682e-01
-5.021210000000000395e-01
-2.709430999999999923e+00
2.866469999999999851e-01
-5.189519999999999689e-01
-3.936009999999999787e-01
1.001012999999999931e+00
-1.889602000000000004e+00
1.813712999999999909e+00
8.955319999999999947e-01
7.925499999999999767e-01
-1.463076000000000043e+00
-1.137591999999999937e+00
1.084880999999999984e+00
-2.381880000000000108e-01
5.328739999999999588e-01
-1.116509999999999891e+00
-3.866510000000000224e-01
1.303844999999999921e+00
8.719270000000000076e-01
9.317779999999999951e-01
-2.247259999999999813e+00
-7.607800000000000118e-01
3.141900000000000248e-02
-7.659219999999999917e-01
1.058629999999999988e-01
-1.833850999999999898e+00
1.724007000000000067e+00
1.232892000000000099e+00
7.784870000000000401e-01
-4.644550000000000067e-01
-2.154039000000000037e+00
1.343946000000000085e+00
2.444590000000000096e-01
4.880249999999999866e-01
-9.821889999999999787e-01
-6.222490000000000521e-01
2.330115000000000158e+00
1.671208999999999945e+00
1.872862999999999944e+00
-1.441327999999999943e+00
8.907159999999999522e-01
1.468788999999999900e+00
5.563770000000000104e-01
6.676410000000000400e-01
-1.484232999999999913e+00
2.804289999999999949e+00
2.641754000000000158e+00
2.019428000000000001e+00
1.556165000000000020e+00
-6.064800000000000191e-01
5.115830000000000100e-01
2.453584999999999905e+00
1.804230000000000000e+00
-5.000170000000000448e-01
-3.422879999999999812e-01
3.012604000000000060e+00
2.511258000000000212e+00
1.535117000000000065e+00
-3.739919999999999911e-01
7.465060000000000029e-01
1.621504999999999974e+00
1.533207999999999904e+00
1.482037000000000049e+00
-1.593776000000000082e+00
2.419433999999999862e+00
1.797854000000000063e+00
2.227276999999999951e+00
6.324899999999999967e-01
-7.733860000000000179e-01
1.001511999999999958e+00
1.245125000000000037e+00
1.078429000000000082e+00
-1.163567999999999936e+00
-1.212571000000000065e+00
2.728628000000000053e+00
1.130659000000000081e+00
1.737624999999999975e+00
-6.335300000000000376e-01
-1.123007000000000088e+00
-3.187289999999999845e-01
6.683409999999999629e-01
1.157299999999999995e-01
-1.864138999999999990e+00
1.614535999999999971e+00
1.479857999999999896e+00
1.949500999999999928e+00
-7.823800000000000199e-02
-1.902822000000000013e+00
1.607631000000000032e+00
6.889600000000000168e-01
4.166380000000000083e-01
-6.333900000000000086e-01
-1.719654999999999934e+00
2.515807999999999822e+00
1.327744000000000035e+00
2.126475999999999811e+00
-6.984359999999999458e-01
5.603590000000000515e-01
9.488269999999999760e-01
6.442080000000000028e-01
3.079899999999999860e-01
-1.573288999999999938e+00
6.440820000000000434e-01
2.311478999999999839e+00
1.252313000000000009e+00
1.468062999999999896e+00
-1.640422999999999965e+00
-2.125239999999999907e-01
-6.816000000000000010e-03
-3.518100000000000116e-01
-6.478920000000000234e-01
-1.980315000000000047e+00
1.400844999999999896e+00
1.900514999999999954e+00
1.486812999999999940e+00
-6.579920000000000213e-01
-6.785729999999999817e-01
1.158172999999999897e+00
6.895000000000000087e-03
1.541049999999999920e-01
-1.392633000000000010e+00
-1.136830000000000063e-01
2.117002999999999968e+00
3.625490000000000101e-01
1.870217999999999936e+00
-1.260788000000000020e+00
1.466504999999999947e+00
6.533109999999999751e-01
-3.533060000000000089e-01
-7.112889999999999491e-01
-1.941683999999999966e+00
8.797509999999999497e-01
2.410267000000000159e+00
9.173909999999999565e-01
8.796070000000000277e-01
-1.211743999999999932e+00
3.104839999999999822e-01
3.153389999999999804e-01
-5.711990000000000123e-01
-1.467144999999999921e+00
-3.973900000000000210e-01
1.543681999999999999e+00
1.940914999999999946e+00
1.738010000000000055e+00
-1.184325000000000072e+00
1.711189999999999989e+00
1.664398000000000044e+00
4.918330000000000202e-01
-5.528490000000000348e-01
-1.809077999999999964e+00
1.318181000000000047e+00
1.231621999999999995e+00
2.041443999999999814e+00
2.572912999999999784e+00
6.592299999999999549e-02
1.823536999999999964e+00
1.163588999999999984e+00
-1.378850000000000076e-01
-1.558084999999999942e+00
-2.876110000000000055e-01
8.412290000000000045e-01
2.284834000000000032e+00
1.096030999999999977e+00
6.899420000000000552e-01
2.018956999999999891e+00
1.883045999999999998e+00
7.104620000000000379e-01
-5.429129999999999789e-01
-1.862092000000000080e+00
1.284011999999999931e+00
7.419430000000000192e-01
2.906219000000000108e+00
1.094530000000000003e+00
-7.288200000000000234e-02
6.654980000000000340e-01
2.498524999999999885e+00
8.522060000000000191e-01
-1.390825999999999896e+00
-5.521530000000000049e-01
7.488339999999999996e-01
1.306921999999999917e+00
1.717419000000000029e+00
-5.249139999999999917e-01
1.790021000000000084e+00
1.416371000000000047e+00
1.743306999999999940e+00
3.999440000000000217e-01
-2.221740000000000048e+00
1.656412999999999913e+00
4.433520000000000238e-01
8.031099999999999905e-01
3.004990000000000161e-01
-2.014209999999999889e-01
5.347359999999999891e-01
1.331190000000000095e+00
7.602569999999999606e-01
-1.746161999999999992e+00
-8.584330000000000016e-01
5.733540000000000303e-01
7.890559999999999796e-01
1.866948000000000052e+00
-7.771489999999999787e-01
1.942526999999999893e+00
1.781862000000000057e+00
1.768259999999999943e+00
-7.084999999999999631e-02
-2.374807999999999808e+00
1.532906000000000102e+00
5.329460000000000308e-01
5.265919999999999490e-01
7.233039999999999470e-01
1.287025000000000086e+00
2.032208999999999932e+00
1.363428000000000084e+00
1.081766000000000005e+00
-1.311719999999999997e+00
-1.243524000000000074e+00
1.119227999999999890e+00
6.362489999999999535e-01
1.235352999999999923e+00
-3.994389999999999885e-01
1.115753999999999913e+00
1.652593999999999896e+00
8.228299999999999503e-01
9.823779999999999735e-01
-2.104144999999999932e+00
1.148093999999999948e+00
1.352986999999999940e+00
1.146362000000000103e+00
7.951500000000000234e-02
-5.535910000000000553e-01
2.294890999999999792e+00
2.074857000000000173e+00
9.889430000000000165e-01
-1.135556000000000010e+00
-1.498941999999999997e+00
1.642946000000000017e+00
8.342019999999999991e-01
6.294560000000000155e-01
1.092849999999999933e-01
2.712495000000000100e+00
1.584256000000000109e+00
2.064300999999999942e+00
1.043854000000000060e+00
-2.271707999999999839e+00
5.216730000000000533e-01
7.213209999999999900e-01
6.748950000000000227e-01
-8.047109999999999541e-01
-1.233878000000000030e+00
2.842950000000000199e-01
1.232593999999999967e+00
3.216499999999999915e-02
-1.271403000000000061e+00
-1.666639999999999899e+00
1.114371999999999918e+00
1.281799999999999953e-02
1.678219999999999990e-01
-1.803857000000000044e+00
8.742619999999999836e-01
7.684619999999999784e-01
1.665386999999999951e+00
2.824570000000000136e-01
-1.950004000000000071e+00
8.620200000000000085e-01
5.755519999999999525e-01
7.060990000000000322e-01
4.983969999999999789e-01
-1.819989000000000079e+00
2.125865000000000116e+00
1.489057000000000075e+00
1.925778999999999908e+00
-5.819469999999999921e-01
-1.537387999999999977e+00
1.093002000000000029e+00
2.516930000000000001e-01
7.066090000000000426e-01
-1.703921999999999937e+00
-5.405520000000000325e-01
1.973659999999999970e+00
1.701040000000000108e+00
2.521709999999999785e-01
-1.806847000000000092e+00
9.007720000000000171e-01
5.837510000000000199e-01
3.830760000000000276e-01
7.524570000000000425e-01
-1.871504000000000056e+00
2.248315999999999981e+00
7.192610000000000392e-01
1.942029999999999923e+00
-9.319739999999999691e-01
-1.529719999999999969e+00
1.385467000000000004e+00
-2.064610000000000056e-01
4.865300000000000180e-02
-9.181829999999999714e-01
-2.400500000000000134e-01
2.384621000000000102e+00
1.027190999999999965e+00
1.671710000000000029e+00
-1.860911999999999900e+00
4.848020000000000107e-01
6.443130000000000246e-01
4.661300000000000165e-02
5.967639999999999612e-01
-2.045930999999999944e+00
-4.559099999999999958e-02
2.738319999999999865e+00
2.084732999999999947e+00
2.798000000000000140e-02
-1.715892999999999891e+00
1.678948000000000107e+00
4.923679999999999723e-01
-4.357779999999999987e-01
-8.759090000000000487e-01
-1.514504000000000072e+00
1.309943999999999997e+00
1.698050000000000059e+00
1.854344999999999910e+00
-1.571023999999999976e+00
4.833500000000000296e-02
1.491918000000000077e+00
1.844330000000000136e-01
7.862799999999999789e-01
-1.590495999999999910e+00
1.426120999999999972e+00
2.229525999999999897e+00
1.285439999999999916e+00
1.609720000000000040e+00
-1.794124000000000052e+00
2.036446999999999896e+00
7.069900000000000073e-01
-4.463130000000000153e-01
-7.959509999999999641e-01
-9.592260000000000231e-01
9.070749999999999647e-01
2.044417999999999846e+00
1.435351000000000043e+00
-1.060430999999999901e+00
-4.118249999999999966e-01
1.744474000000000080e+00
4.464529999999999887e-01
-4.149160000000000070e-01
-1.631021999999999972e+00
-9.601309999999999567e-01
8.002350000000000296e-01
1.269941999999999904e+00
9.481300000000000283e-01
-1.832573999999999925e+00
1.787455999999999934e+00
1.012817000000000078e+00
-2.757870000000000044e-01
-1.025174000000000030e+00
-1.209737000000000062e+00
4.190429999999999988e-01
7.270029999999999548e-01
1.035692000000000057e+00
-6.873850000000000238e-01
-8.168379999999999530e-01
1.077692000000000094e+00
6.242959999999999621e-01
-3.550269999999999815e-01
-1.839539999999999953e+00
-7.632619999999999960e-01
2.803249999999999909e-01
1.122252999999999945e+00
8.992050000000000320e-01
-2.005028999999999950e+00
2.199323000000000139e+00
1.297817999999999916e+00
-4.982779999999999987e-01
-1.531010999999999900e+00
-1.727977000000000096e+00
3.748759999999999870e-01
1.756409999999999916e-01
6.862350000000000394e-01
-1.034377000000000102e+00
-7.087149999999999839e-01
8.802510000000000057e-01
6.814689999999999914e-01
3.457919999999999883e-01
-2.050629999999999953e+00
1.316569000000000100e+00
4.856329999999999814e-01
6.158590000000000453e-01
9.259899999999999798e-01
-2.156949000000000005e+00
2.003064000000000178e+00
3.428519999999999901e-01
5.900400000000000089e-01
-1.277522000000000046e+00
-9.986620000000000497e-01
8.029209999999999958e-01
6.426269999999999483e-01
5.164000000000000187e-03
-9.390739999999999643e-01
-1.088187000000000015e+00
1.358732999999999969e+00
6.284099999999999409e-02
1.301430000000000087e-01
-3.026494000000000018e+00
-9.073550000000000226e-01
-4.785960000000000214e-01
-3.858940000000000148e-01
-4.831300000000000178e-02
-1.779838999999999949e+00
1.088602999999999987e+00
1.318065999999999960e+00
4.823049999999999837e-01
-1.121312000000000086e+00
-2.334029999999999827e+00
8.239880000000000537e-01
7.216160000000000352e-01
-2.093309999999999893e-01
-8.084189999999999987e-01
-9.541770000000000529e-01
1.549617000000000022e+00
5.154109999999999525e-01
2.741080000000000183e-01
-1.742448999999999915e+00
3.370270000000000210e-01
5.152130000000000321e-01
9.848419999999999952e-01
-2.122960000000000125e-01
-1.754864999999999897e+00
9.770269999999999788e-01
1.734949999999999992e+00
-1.275630000000000097e-01
-2.516410000000000036e-01
-2.038917000000000090e+00
-8.802309999999999857e-01
6.816079999999999917e-01
5.770760000000000334e-01
-1.145226999999999995e+00
-6.560190000000000188e-01
2.335894999999999833e+00
2.020176000000000194e+00
1.037943000000000060e+00
-5.911760000000000348e-01
-1.325830000000000064e-01
1.271063000000000054e+00
1.404045999999999905e+00
2.187659999999999882e-01
-1.418703999999999965e+00
2.579019999999999868e+00
2.886464000000000141e+00
2.427106999999999903e+00
2.315477000000000007e+00
-4.494040000000000257e-01
4.492030000000000189e-01
2.302998999999999796e+00
2.492255999999999805e+00
-3.931749999999999967e-01
-5.930149999999999588e-01
2.592382999999999882e+00
3.023547999999999902e+00
1.553072000000000008e+00
-4.204800000000000204e-02
-7.552300000000000679e-02
9.945819999999999661e-01
1.431764999999999954e+00
1.022963999999999984e+00
-1.495138000000000078e+00
2.632115000000000204e+00
1.860273999999999983e+00
2.933445999999999998e+00
1.898587000000000025e+00
-1.786709999999999965e-01
1.995816000000000034e+00
8.976480000000000015e-01
1.381864999999999899e+00
-3.768500000000000183e-01
-1.426581000000000099e+00
3.144226000000000187e+00
2.164883000000000113e+00
2.426823999999999870e+00
2.368979999999999975e-01
-5.228880000000000194e-01
-8.945300000000000473e-02
3.191939999999999777e-01
-9.786300000000000554e-02
-1.740415000000000045e+00
2.905389999999999917e-01
1.765679999999999916e+00
2.633240999999999943e+00
9.667100000000000692e-02
-1.450590000000000046e+00
2.536560000000000148e+00
5.940619999999999790e-01
8.627110000000000056e-01
-3.471509999999999874e-01
-1.834786999999999946e+00
2.623234000000000066e+00
1.377272000000000052e+00
2.696324999999999861e+00
6.171600000000000419e-01
6.943190000000000195e-01
1.057075999999999905e+00
7.542999999999999705e-02
5.067030000000000145e-01
-1.552316000000000029e+00
-3.963579999999999881e-01
1.884652999999999912e+00
1.784583000000000030e+00
2.139915999999999929e+00
-1.281165000000000109e+00
2.346728999999999843e+00
8.266569999999999752e-01
2.574099999999999999e-02
-2.865269999999999762e-01
-2.217600000000000016e+00
1.453057000000000043e+00
1.220528000000000057e+00
1.868089000000000111e+00
-2.801500000000000171e-02
-1.399996999999999936e+00
7.009069999999999467e-01
-4.026759999999999784e-01
-8.348170000000000313e-01
-1.389326999999999979e+00
-1.055420000000000025e+00
1.107250999999999985e+00
1.438582000000000027e+00
1.840233999999999925e+00
-1.364384999999999959e+00
1.928436999999999957e+00
1.247117000000000031e+00
1.089109999999999939e-01
3.774009999999999865e-01
-2.159355000000000135e+00
2.291961999999999833e+00
2.224842999999999904e+00
2.170482999999999940e+00
9.601880000000000415e-01
-1.116800000000000084e-02
1.229481999999999964e+00
3.502390000000000225e-01
3.030000000000000141e-03
-1.110621000000000080e+00
-1.217899999999999983e+00
7.739719999999999933e-01
1.004507000000000039e+00
1.633035999999999932e+00
-1.336956000000000033e+00
8.047929999999999806e-01
9.799080000000000013e-01
4.777109999999999967e-01
-4.900909999999999989e-01
-2.166758000000000184e+00
1.926209000000000060e+00
1.141653000000000029e+00
1.693788999999999989e+00
1.040165999999999924e+00
1.162992999999999943e+00
1.326416999999999957e+00
1.434058999999999973e+00
4.629369999999999874e-01
-1.264868000000000103e+00
-9.774599999999999955e-01
1.483683000000000085e+00
1.020599000000000034e+00
1.921618999999999966e+00
-8.449480000000000324e-01
4.958969999999999767e-01
6.051119999999999832e-01
4.651129999999999987e-01
-1.045163000000000064e+00
-2.226204000000000072e+00
1.317191000000000001e+00
5.030550000000000299e-01
9.963859999999999939e-01
7.328200000000000269e-01
-1.348308000000000062e+00
2.011391999999999847e+00
1.134144999999999959e+00
1.636599999999999999e-01
-1.666457000000000077e+00
-9.501720000000000166e-01
1.328989999999999894e+00
6.893550000000000511e-01
2.180140999999999885e+00
3.684330000000000105e-01
2.467191000000000134e+00
1.221959000000000017e+00
1.182563000000000031e+00
4.808979999999999921e-01
-2.074663999999999842e+00
1.741886999999999963e+00
1.616651999999999978e+00
1.022639999999999993e+00
2.504249000000000169e+00
-6.265999999999999348e-02
2.552521000000000040e+00
1.036853999999999942e+00
1.090894999999999948e+00
-1.053682999999999925e+00
-8.882069999999999688e-01
1.788021000000000083e+00
1.760049999999999892e+00
8.973440000000000305e-01
2.221750000000000114e-01
1.331264999999999921e+00
2.780632999999999910e+00
1.905149999999999899e+00
1.282404000000000099e+00
-1.803101999999999983e+00
1.738207000000000058e+00
2.060869999999999980e+00
1.006998999999999977e+00
1.599058000000000090e+00
7.968969999999999665e-01
2.488923999999999914e+00
2.126533999999999924e+00
1.962331999999999965e+00
-1.084890000000000021e-01
-1.064330999999999916e+00
2.073421000000000181e+00
2.115676999999999808e+00
7.375810000000000421e-01
5.558650000000000535e-01
5.988940000000000374e-01
2.725842999999999794e+00
1.710606999999999989e+00
1.079210000000000003e+00
-1.695591000000000070e+00
9.318060000000000231e-01
1.542024999999999979e+00
1.296408999999999923e+00
8.568160000000000220e-01
1.972787000000000068e+00
2.323144999999999794e+00
2.570810999999999957e+00
1.704420999999999964e+00
1.592059999999999864e-01
-1.217932000000000015e+00
1.905882999999999994e+00
1.410304999999999920e+00
8.626319999999999544e-01
4.831309999999999771e-01
2.276549999999999851e+00
2.120010000000000172e+00
2.479054999999999787e+00
1.673869000000000051e+00
-1.159650999999999987e+00
7.442710000000000159e-01
9.203660000000000174e-01
9.411540000000000461e-01
-4.768720000000000181e-01
-1.605569000000000024e+00
8.955049999999999955e-01
3.246271000000000129e+00
3.255799999999999805e-01
-5.867379999999999818e-01
-1.322324000000000055e+00
9.359830000000000094e-01
4.341010000000000146e-01
6.167610000000000037e-01
-1.183589999999999920e+00
2.374259999999999982e-01
1.488015000000000088e+00
2.684546000000000099e+00
9.326759999999999495e-01
-1.385029000000000066e+00
2.063800000000000079e-01
2.698599999999999957e-02
6.137179999999999858e-01
-7.315730000000000288e-01
-1.647990999999999984e+00
2.657055000000000167e+00
1.462682999999999955e+00
1.514547000000000088e+00
-1.137299999999999943e-02
-1.594946999999999893e+00
1.461951000000000001e+00
2.217129999999999934e-01
9.104090000000000238e-01
-1.621771999999999991e+00
-9.544949999999999823e-01
1.116427000000000058e+00
2.101430000000000131e+00
8.638320000000000443e-01
-1.208614000000000077e+00
1.844069999999999876e-01
3.185290000000000066e-01
7.487699999999999911e-02
2.232099999999999917e-01
-2.251332999999999807e+00
1.310788999999999982e+00
1.308159000000000072e+00
1.823887000000000036e+00
2.329690000000000094e-01
-1.809832000000000107e+00
1.622033000000000058e+00
2.223620000000000041e-01
5.896799999999999820e-01
-1.135647000000000073e+00
4.834700000000000109e-02
1.590896000000000088e+00
1.793220999999999954e+00
1.276507000000000058e+00
-1.099574999999999969e+00
-2.422799999999999954e-01
5.086030000000000273e-01
-1.790839999999999932e-01
3.975639999999999730e-01
-2.253502999999999812e+00
-2.826150000000000051e-01
1.152590000000000003e+00
1.848314000000000012e+00
3.915939999999999976e-01
-1.931181000000000036e+00
2.053796000000000177e+00
8.757899999999999574e-01
4.082500000000000018e-02
-5.382689999999999975e-01
-8.062909999999999799e-01
1.495203999999999978e+00
1.763365999999999989e+00
1.825482000000000049e+00
-1.144738000000000033e+00
-6.702519999999999589e-01
1.298651000000000000e+00
4.120139999999999914e-01
2.031749999999999945e-01
-1.551949000000000023e+00
1.193302000000000085e+00
7.876720000000000388e-01
1.377634999999999943e+00
3.993030000000000190e-01
-1.962676000000000087e+00
1.465535999999999950e+00
2.435249999999999915e-01
-1.118837000000000081e+00
-1.373253999999999975e+00
-1.829283999999999910e+00
-1.466606000000000076e+00
2.060450000000000059e-01
1.122765000000000013e+00
-1.438871000000000011e+00
-6.291980000000000350e-01
6.685929999999999929e-01
-5.043389999999999818e-01
-1.316500999999999921e+00
-2.392145000000000188e+00
-6.211099999999999954e-02
-1.664009999999999934e-01
4.962050000000000072e-01
1.381380000000000108e-01
-2.165840999999999905e+00
1.199847000000000108e+00
3.886299999999999755e-01
-4.000940000000000052e-01
-1.737263000000000002e+00
-1.389691000000000010e+00
9.572420000000000373e-01
-2.431169999999999998e-01
1.445821000000000023e+00
-1.254013000000000044e+00
-7.764219999999999455e-01
1.754549999999999998e-01
-8.832199999999999773e-02
-1.085169000000000050e+00
-2.888475000000000126e+00
-1.452881000000000089e+00
-4.748560000000000003e-01
-8.790029999999999788e-01
8.201340000000000297e-01
-2.006838999999999817e+00
1.019983000000000084e+00
3.084810000000000052e-01
-3.065720000000000112e-01
-1.782269000000000103e+00
-2.404954000000000036e+00
7.850949999999999873e-01
-6.095819999999999572e-01
-6.727900000000000547e-02
-8.948660000000000503e-01
-9.530929999999999680e-01
8.549539999999999917e-01
4.879029999999999756e-01
3.367149999999999865e-01
-2.208575000000000177e+00
1.560800000000000035e-02
6.407829999999999915e-01
-3.599410000000000109e-01
1.097250000000000059e+00
-2.071702000000000155e+00
1.268056999999999990e+00
4.406579999999999941e-01
-2.146029999999999882e-01
-1.303949999999999942e+00
-3.100729999999999986e+00
-2.015743000000000062e+00
-6.825329999999999453e-01
-1.051897000000000082e+00
-3.990330000000000266e-01
-1.435651999999999928e+00
1.669877999999999973e+00
-2.268900000000000083e-01
6.245400000000000257e-02
-2.128394999999999815e+00
-1.792639000000000093e+00
2.086550000000000071e-01
-5.844409999999999883e-01
-1.916400000000000048e-01
-1.396598000000000006e+00
1.183375000000000066e+00
9.268979999999999997e-01
1.421240000000000003e-01
-2.387990000000000113e-01
-2.829914000000000041e+00
-2.373578000000000188e+00
-4.648050000000000237e-01
-1.851631000000000027e+00
-1.161726999999999954e+00
-1.585876999999999981e+00
1.923075000000000090e+00
-2.869490000000000096e-01
-1.963099999999999914e-02
-1.517449999999999966e+00
-2.265868999999999911e+00
2.365760000000000085e-01
-5.363620000000000054e-01
-4.740550000000000042e-01
-1.397337000000000051e+00
3.881939999999999835e-01
1.466271000000000102e+00
6.196669999999999678e-01
5.344769999999999799e-01
-1.958531000000000022e+00
5.876080000000000192e-01
3.578930000000000167e-01
-5.654200000000000337e-01
-8.493600000000000039e-01
-1.350700999999999929e+00
1.611358000000000068e+00
8.988049999999999651e-01
8.792899999999999328e-02
-1.058289999999999953e+00
-1.189405000000000046e+00
-1.847570000000000046e-01
2.418700000000000017e-02
-9.088709999999999845e-01
-1.607317000000000107e+00
1.139929999999999971e-01
1.015397000000000105e+00
2.841999999999999908e-03
-5.469429999999999570e-01
-2.049983000000000111e+00
-1.452914999999999957e+00
-1.509285999999999905e+00
-1.153254999999999919e+00
-1.269698999999999911e+00
-1.843202999999999925e+00
8.911949999999999594e-01
7.804609999999999603e-01
-2.646109999999999851e-01
-1.500823000000000018e+00
-1.702471000000000068e+00
-3.740629999999999789e-01
2.918099999999999861e-02
-7.383100000000000218e-01
-1.575314000000000103e+00
-3.150499999999999967e-01
1.296348000000000056e+00
1.015206999999999971e+00
1.426873000000000058e+00
-7.683269999999999822e-01
8.248370000000000424e-01
7.250900000000000400e-02
5.217199999999999616e-01
-4.847560000000000202e-01
-2.094317999999999902e+00
1.821293999999999969e+00
1.862713999999999981e+00
1.807606999999999964e+00
-1.261579999999999924e-01
-3.865399999999999947e-01
-5.351409999999999778e-01
2.512240000000000029e-01
5.192240000000000189e-01
-1.369668000000000108e+00
-6.030780000000000030e-01
1.708625000000000060e+00
1.642090999999999967e+00
1.072357999999999922e+00
-1.768170999999999937e+00
1.387404999999999999e+00
6.621430000000000371e-01
3.728659999999999752e-01
1.688989999999999936e-01
-1.793873000000000051e+00
2.009011000000000102e+00
2.384885000000000144e+00
1.586926999999999977e+00
1.165033999999999903e+00
5.839579999999999771e-01
1.248734999999999928e+00
3.075900000000000162e-02
8.291100000000000136e-01
-1.102740999999999971e+00
-8.199039999999999662e-01
2.152519999999999989e+00
2.832924000000000220e+00
1.589148999999999923e+00
-4.875399999999999734e-01
8.473749999999999893e-01
5.601049999999999640e-01
2.657680000000000042e-01
6.361999999999999600e-02
-1.823504999999999932e+00
1.633418999999999954e+00
1.753184999999999993e+00
1.813344000000000067e+00
5.896419999999999995e-01
-9.322409999999999863e-01
1.678609999999999935e+00
7.512199999999999989e-01
4.679209999999999758e-01
-1.205127999999999977e+00
-7.928680000000000172e-01
7.118550000000000155e-01
2.079969999999999875e+00
1.344249999999999945e+00
2.324380000000000057e-01
8.067919999999999536e-01
8.873790000000000289e-01
3.826800000000000340e-02
3.856899999999999912e-02
-2.147581999999999880e+00
1.677297999999999956e+00
2.966920000000000113e-01
2.410719999999999974e+00
1.513609999999999955e-01
-2.920440000000000258e-01
3.595200000000000062e-01
1.477539999999999965e-01
-3.217840000000000145e-01
-1.356360999999999928e+00
-9.431659999999999489e-01
3.827380000000000226e-01
5.638309999999999711e-01
1.672118999999999911e+00
-1.107291000000000025e+00
3.663460000000000050e-01
7.865529999999999466e-01
7.702860000000000262e-01
-1.686199999999999921e-01
-2.184525999999999968e+00
1.338238999999999956e+00
5.879600000000000382e-01
1.771973000000000020e+00
-8.518100000000000671e-02
-2.231200000000000128e-01
1.724980000000000124e-01
7.170609999999999484e-01
2.668900000000000161e-01
-1.324859999999999927e+00
-9.105959999999999610e-01
1.286543999999999910e+00
4.173660000000000148e-01
3.213649000000000200e+00
-9.302390000000000381e-01
1.224766999999999939e+00
1.177610000000000046e+00
1.143442999999999987e+00
2.964579999999999993e-01
-1.971147999999999900e+00
1.154897000000000062e+00
6.289979999999999460e-01
7.163119999999999488e-01
2.096978000000000009e+00
7.297649999999999970e-01
2.275370000000000115e+00
1.310326000000000102e+00
1.060518999999999989e+00
-1.096470999999999973e+00
-1.397671000000000108e+00
1.425483000000000056e+00
-5.508799999999999808e-02
1.008844000000000074e+00
3.788500000000000201e-02
9.853750000000000009e-01
9.521999999999999215e-03
1.452609000000000039e+00
3.259949999999999792e-01
-1.924517000000000033e+00
7.600350000000000161e-01
9.193069999999999853e-01
3.941599999999999965e-02
1.481591000000000102e+00
-1.466479000000000088e+00
3.206151999999999891e+00
1.631407999999999969e+00
1.571730000000000071e+00
-7.562330000000000441e-01
-1.833496000000000015e+00
1.718631000000000020e+00
2.522490000000000010e-01
6.237939999999999596e-01
1.737152000000000029e+00
1.171778999999999904e+00
1.871202999999999950e+00
1.220259999999999900e+00
9.835359999999999658e-01
-1.819677999999999907e+00
6.212800000000000544e-01
1.262270000000000003e+00
-5.693700000000000150e-02
1.095987000000000045e+00
-1.008420000000000011e-01
2.855372000000000021e+00
1.827714000000000061e+00
1.493787999999999894e+00
-2.618710000000000204e-01
-1.763678000000000079e+00
1.555976999999999943e+00
6.666069999999999496e-01
6.117399999999999921e-02
-3.996930000000000205e-01
-6.457899999999999752e-01
1.922177000000000024e+00
1.811822000000000044e+00
5.929349999999999898e-01
-1.465081999999999995e+00
-1.438149999999999984e-01
9.798679999999999612e-01
3.467219999999999747e-01
4.841679999999999873e-01
-1.073819999999999997e+00
2.865148000000000028e+00
1.752253000000000061e+00
1.976072999999999968e+00
5.290949999999999820e-01
-1.992892000000000108e+00
1.356977000000000100e+00
8.768590000000000551e-01
1.473760000000000070e-01
-6.324130000000000029e-01
-5.027679999999999927e-01
1.520207000000000086e+00
2.006384000000000167e+00
9.305649999999999755e-01
-1.294216999999999951e+00
-4.489310000000000245e-01
5.980039999999999800e-01
9.603159999999999474e-01
2.105150000000000077e-01
-1.646460000000000035e+00
2.206980000000000164e+00
1.699680999999999997e+00
1.234693000000000040e+00
2.025499999999999870e-02
-7.995409999999999462e-01
4.777294999999999625e+00
5.276329999999999742e+00
6.339109999999999800e+00
6.810896999999999757e+00
5.562562999999999924e+00
5.566743999999999915e+00
5.682754000000000083e+00
6.267727999999999966e+00
6.760479999999999823e-01
1.705991999999999953e+00
3.597805999999999838e+00
4.451306999999999903e+00
4.430140999999999885e+00
1.254842999999999931e+00
4.082436999999999649e+00
6.300224000000000046e+00
4.331627000000000116e+00
2.026288999999999785e+00
-2.597567000000000181e+00
-2.676871999999999918e+00
-6.089889000000000330e+00
-8.296991000000000227e+00
-7.388275000000000148e+00
-6.685628000000000348e+00
-4.810463000000000378e+00
-5.381972000000000200e+00
-5.932959999999999567e+00
-4.856447000000000180e+00
-4.904068999999999789e+00
-5.424510999999999861e+00
-7.966455999999999982e+00
-9.572331000000000145e+00
-9.395220999999999378e+00
-9.491186000000000789e+00
-8.040962999999999639e+00
-7.564836999999999811e+00
-4.547930000000000028e+00
-4.411889000000000394e+00
-2.471150000000000180e+00
-5.247226000000000390e+00
-6.464654999999999596e+00
-6.015463999999999700e+00
-4.808957000000000370e+00
-3.158965999999999941e+00
-2.443290000000000184e+00
-3.502156999999999965e+00
-2.887227999999999906e+00
-2.380158999999999914e+00
-2.078286999999999995e+00
-3.482458999999999971e+00
-4.230495999999999590e+00
-5.905458999999999570e+00
-2.123975999999999864e+00
-1.352735999999999938e+00
-9.961750000000000327e-01
-1.257570999999999994e+00
-3.098297000000000079e+00
2.926409999999999845e-01
-1.247649000000000008e+00
-2.718795000000000073e+00
-3.030203000000000202e+00
-2.624690999999999885e+00
-2.959916999999999909e+00
-7.004139999999999810e-01
-1.667224000000000039e+00
-1.533844999999999903e+00
-1.381342000000000070e+00
1.063599999999999962e-02
-9.979090000000000460e-01
-2.100884000000000196e+00
-2.726776000000000089e+00
-7.882329999999999615e-01
-5.139930000000000332e-01
1.285573999999999995e+00
-2.086379999999999901e-01
-1.960785000000000000e+00
7.835929999999999840e-01
3.022549999999999959e-01
-9.427010000000000112e-01
-1.949370000000000047e+00
-1.117750999999999939e+00
4.150539999999999785e-01
1.475700000000000067e-01
1.466571000000000069e+00
-1.239786999999999972e+00
-7.557500000000000329e-01
8.712509999999999977e-01
2.731689999999999952e-01
-8.114519999999999511e-01
-2.779954000000000036e+00
8.284209999999999630e-01
-4.166549999999999976e-01
3.603649999999999909e-01
6.300820000000000309e-01
-1.732649000000000106e+00
5.039040000000000186e-01
7.206399999999999473e-01
2.175809999999999966e-01
-1.609873000000000109e+00
-1.994196000000000080e+00
-1.381658999999999970e+00
-6.147120000000000362e-01
1.545560999999999963e+00
-9.673169999999999824e-01
-7.066949999999999621e-01
1.432994000000000101e+00
6.835489999999999622e-01
-7.047909999999999453e-01
-2.100493000000000166e+00
-7.466040000000000454e-01
-2.526680000000000037e-01
-1.379519999999999913e-01
1.450350000000000028e+00
-1.661721999999999921e+00
1.282408999999999910e+00
8.678399999999999448e-01
7.579580000000000206e-01
-7.476070000000000215e-01
-2.602821000000000051e+00
-9.559130000000000127e-01
-5.514339999999999797e-01
5.724730000000000096e-01
-6.076340000000000074e-01
-9.440359999999999863e-01
1.737765999999999922e+00
8.765140000000000153e-01
1.260531999999999986e+00
-1.409624999999999906e+00
-1.000733000000000095e+00
9.225790000000000379e-01
2.759750000000000258e-01
5.425699999999999967e-01
-8.816429999999999545e-01
3.443115999999999843e+00
5.146668000000000021e+00
6.414011999999999603e+00
7.190900000000000070e+00
3.886066000000000020e+00
5.277588999999999864e+00
4.319274000000000058e+00
4.778355999999999604e+00
3.264250999999999792e+00
7.693060000000000453e-01
5.372231000000000201e+00
5.145163000000000153e+00
5.584435000000000038e+00
2.485920999999999825e+00
1.444096999999999964e+00
4.882501000000000424e+00
3.899179999999999868e+00
3.623339999999999783e+00
3.327600000000000002e-01
3.655393999999999810e+00
5.951577000000000339e+00
6.522077999999999598e+00
6.327016000000000417e+00
1.189456999999999987e+00
5.783214000000000077e+00
5.161158999999999608e+00
5.190762999999999572e+00
2.610056000000000154e+00
2.306239999999999957e-01
4.836331999999999631e+00
4.333916999999999575e+00
4.377607000000000248e+00
3.847773999999999806e+00
2.213799999999999990e+00
2.662965999999999944e+00
2.981345000000000134e+00
2.441428000000000154e+00
-6.687560000000000171e-01
1.329955999999999916e+00
2.921768999999999838e+00
3.855337000000000014e+00
2.721823000000000103e+00
-3.576840000000000019e-01
9.383610000000000007e-01
2.872780999999999807e+00
2.032691999999999943e+00
3.971330000000000138e-01
-1.274326000000000070e+00
3.250268000000000157e+00
2.618482999999999894e+00
3.027102999999999877e+00
5.336859999999999937e-01
-3.826869999999999994e-01
1.713157999999999959e+00
1.574078000000000088e+00
1.725097000000000103e+00
-1.189062999999999981e+00
-1.164379999999999998e-01
2.183425000000000171e+00
2.244763999999999982e+00
1.793233999999999995e+00
-7.465840000000000254e-01
2.015476000000000045e+00
7.862719999999999709e-01
7.941209999999999658e-01
5.241320000000000423e-01
-2.033428999999999931e+00
2.958937999999999846e+00
1.655802999999999914e+00
2.313918000000000141e+00
-6.276159999999999517e-01
-5.767029999999999657e-01
-1.886740000000000084e-01
4.254120000000000124e-01
4.566060000000000119e-01
-9.538309999999999844e-01
-6.966719999999999580e-01
2.454299999999999926e+00
1.150487000000000037e+00
1.520045000000000091e+00
-1.655529999999999946e+00
1.169899999999999940e+00
3.215970000000000217e-01
1.772859999999999991e-01
6.285389999999999588e-01
-2.292425000000000157e+00
2.132048999999999861e+00
1.909326000000000079e+00
1.833739999999999926e+00
5.370930000000000426e-01
7.609810000000000185e-01
1.766726000000000019e+00
4.519699999999999829e-01
2.966820000000000013e-01
-1.269042000000000003e+00
-7.915029999999999566e-01
1.954015000000000057e+00
6.312229999999999785e-01
1.867912000000000017e+00
-1.456104000000000065e+00
1.183198999999999890e+00
8.917659999999999476e-01
-2.502100000000000157e-02
-2.815700000000000147e-02
-2.116155000000000008e+00
1.480118000000000045e+00
2.116089999999999804e+00
1.144068000000000085e+00
1.450782999999999934e+00
-8.178659999999999819e-01
1.090570000000000039e+00
2.679690000000000127e-01
-3.238679999999999892e-01
-9.136140000000000372e-01
-8.827110000000000234e-01
1.767052999999999985e+00
2.834000000000000075e+00
2.161894999999999900e+00
-6.260229999999999961e-01
1.192082000000000086e+00
1.590459000000000067e+00
5.089590000000000503e-01
-2.448999999999999788e-03
-1.653432999999999931e+00
1.333771000000000040e+00
1.348186000000000107e+00
2.191321999999999992e+00
2.126818999999999793e+00
-7.558270000000000266e-01
1.077920999999999907e+00
1.487951000000000024e+00
-7.298999999999999932e-03
-7.237810000000000077e-01
-8.376799999999999802e-01
1.516405999999999921e+00
2.232235000000000191e+00
1.464995000000000047e+00
1.257250000000000034e-01
8.230460000000000553e-01
1.781368999999999980e+00
7.392180000000000417e-01
-7.551199999999999579e-02
-2.024802000000000213e+00
1.919389999999999985e-01
1.616879999999999984e-01
1.304189000000000043e+00
-3.145270000000000010e-01
-4.500799999999999801e-01
1.010555000000000092e+00
6.547899999999999832e-01
-6.608289999999999997e-01
-1.282289999999999930e+00
-1.593628999999999962e+00
5.397619999999999640e-01
4.314120000000000177e-01
6.263779999999999903e-01
-6.129280000000000284e-01
-1.018618000000000023e+00
-8.784669999999999979e-01
2.927000000000000157e-01
-1.151764000000000010e+00
-2.687605000000000022e+00
-1.556964000000000015e+00
-3.840889000000000220e+00
-4.804338999999999693e+00
-4.372804999999999609e+00
-4.371693999999999747e+00
-2.302507999999999999e+00
-3.065064000000000011e+00
-3.983910999999999980e+00
-3.722484000000000126e+00
-3.357545000000000002e+00
-1.234873000000000109e+00
-2.396806999999999910e+00
-2.217998999999999832e+00
-2.754621999999999904e+00
-1.056953000000000031e+00
-6.661070000000000046e-01
-1.055765000000000065e+00
-2.167536999999999825e+00
-2.898804999999999854e+00
-5.072320000000000162e-01
-1.565433999999999992e+00
-1.770761000000000029e+00
-1.165397000000000016e+00
-2.356453999999999827e+00
-1.256372999999999962e+00
-9.634519999999999751e-01
-1.274451000000000001e+00
-1.450906999999999947e+00
-2.399427999999999894e+00
5.790229999999999544e-01
-9.558959999999999679e-01
-1.238696999999999937e+00
-1.381640999999999897e+00
-1.108530999999999933e+00
6.264849999999999586e-01
-5.049500000000000099e-01
-4.277610000000000023e-01
-1.996669999999999945e+00
-4.090929999999999844e-01
-2.834969999999999990e-01
-3.711539999999999839e-01
-7.254599999999999937e-01
-1.182010000000000005e+00
1.600533999999999901e+00
9.663739999999999553e-01
8.162000000000000852e-03
-6.120149999999999757e-01
-2.378230999999999984e+00
1.561700000000000088e+00
4.057819999999999760e-01
2.554520000000000124e-01
-3.222400000000000264e-02
1.365869999999999862e-01
7.016489999999999672e-01
1.828362000000000043e+00
7.630379999999999940e-01
-1.544135999999999953e+00
-6.549840000000000106e-01
6.830209999999999892e-01
8.515239999999999476e-01
2.391189999999999982e-01
-1.403771000000000102e+00
2.243374000000000201e+00
1.766629999999999923e+00
8.278630000000000155e-01
1.592679999999999929e-01
-2.019598999999999922e+00
1.766518999999999950e+00
1.038446999999999898e+00
1.298758000000000079e+00
-6.604799999999999560e-02
1.785328999999999944e+00
1.885876000000000108e+00
2.011521000000000114e+00
5.274649999999999617e-01
-1.398458999999999897e+00
-4.596310000000000118e-01
9.806580000000000297e-01
1.113718999999999903e+00
1.725840000000000041e+00
-1.419758999999999993e+00
3.342980999999999980e+00
1.751784999999999926e+00
2.150716000000000072e+00
5.500540000000000429e-01
-1.854884999999999895e+00
1.987503999999999937e+00
1.320624000000000020e+00
1.964612999999999943e+00
1.831500000000000072e-01
-2.413740000000000052e-01
2.900453000000000170e+00
2.814846999999999877e+00
1.517088999999999910e+00
-7.903869999999999507e-01
-2.012309999999999932e-01
1.775846000000000036e+00
2.006304999999999783e+00
2.424293000000000031e+00
-1.188080000000000025e+00
2.804877999999999982e+00
1.902563000000000004e+00
2.873920000000000030e+00
1.097145000000000037e+00
-1.597285999999999984e+00
2.603031000000000095e+00
1.386549000000000031e+00
1.451130999999999949e+00
9.701739999999999808e-01
-7.454089999999999883e-01
3.154150000000000009e+00
2.069428999999999963e+00
2.799513000000000140e+00
-6.002049999999999885e-01
-4.666100000000000247e-01
1.433637999999999968e+00
6.120860000000000190e-01
1.161124000000000045e+00
-1.578783999999999965e+00
1.111482999999999999e+00
2.525898999999999894e+00
2.258739999999999970e+00
8.816950000000000065e-01
-2.092687999999999882e+00
1.663353999999999999e+00
-5.969100000000000100e-02
-6.854559999999999542e-01
-6.181280000000000108e-01
-1.531625999999999932e+00
1.039917999999999898e+00
1.053852999999999929e+00
1.596090000000000009e+00
-1.115078000000000014e+00
-1.067784000000000066e+00
1.289916000000000063e+00
-1.658739999999999937e-01
3.650610000000000244e-01
-1.491125000000000034e+00
-9.039439999999999698e-01
1.897092999999999918e+00
7.716690000000000493e-01
1.025803999999999938e+00
-2.551838000000000051e+00
-8.980280000000000484e-01
-3.869473999999999858e+00
-6.176338999999999579e+00
-5.319315999999999711e+00
-5.592240999999999573e+00
-3.559982000000000202e+00
-2.549551000000000123e+00
-3.647631000000000068e+00
-2.567245000000000221e+00
-3.172079999999999789e+00
-9.968050000000000521e-01
-3.277474000000000220e+00
-4.079716000000000342e+00
-5.035146000000000122e+00
-2.534110999999999780e+00
-1.362212999999999896e+00
-1.280834999999999946e+00
-7.861190000000000122e-01
-2.655991000000000213e+00
-2.734369999999999856e-01
-8.495179999999999954e-01
-3.203529000000000071e+00
-3.243453000000000142e+00
-3.283339999999999925e+00
-3.851175000000000015e+00
-1.570143000000000066e+00
-1.316089000000000064e+00
-9.672779999999999712e-01
-1.717618000000000089e+00
7.165010000000000545e-01
-9.348319999999999963e-01
-2.382801999999999865e+00
-2.092918000000000056e+00
-1.913216000000000028e+00
-4.197259999999999880e-01
3.426939999999999986e-01
3.597520000000000162e-01
-1.936077999999999966e+00
5.667450000000000543e-01
3.793279999999999985e-01
-1.083808000000000105e+00
-1.842389000000000054e+00
-2.282758999999999983e+00
7.039900000000000324e-02
-3.436420000000000030e-01
2.193749999999999867e-01
-4.394319999999999893e-01
-1.523959000000000064e+00
1.226906999999999970e+00
4.693979999999999819e-01
-5.155830000000000135e-01
-1.963967999999999936e+00
-1.961826000000000070e+00
-8.633140000000000258e-01
-1.769779999999999964e-01
4.906440000000000246e-01
-1.448795000000000055e+00
3.764810000000000101e-01
6.808670000000000000e-01
1.032092000000000009e+00
-4.646779999999999800e-01
-2.130345999999999851e+00
1.547619000000000078e+00
7.081979999999999942e-01
2.842870000000000119e-01
-1.385770000000000057e-01
-1.332657999999999898e+00
2.259996999999999812e+00
5.165939999999999976e-01
5.999510000000000121e-01
-1.550380000000000091e+00
3.466629999999999989e-01
9.782889999999999642e-01
6.057510000000000394e-01
1.254186000000000023e+00
-8.321939999999999893e-01
4.805320000000000147e-01
1.597842999999999902e+00
1.160632000000000108e+00
7.642500000000000682e-02
-2.119679999999999787e+00
1.502159999999999940e+00
8.204200000000000381e-01
8.129899999999999627e-02
-3.562900000000000095e-02
-1.436782999999999921e+00
2.391045999999999783e+00
9.497550000000000159e-01
7.368050000000000432e-01
-6.392039999999999944e-01
-1.434787000000000035e+00
-2.233360000000000067e-01
1.152300000000000102e+00
-6.863199999999999856e-02
-9.447229999999999794e-01
-1.175690000000000068e-01
1.814551000000000025e+00
1.004799999999999964e-02
-1.113299999999999984e-01
-2.206820000000000004e+00
1.231011000000000077e+00
8.221019999999999994e-01
8.018530000000000380e-01
1.150329999999999964e-01
-1.276753999999999944e+00
2.207647000000000137e+00
1.538010000000000099e+00
9.225989999999999469e-01
-3.084800000000000042e-02
-1.361280000000000046e+00
2.944199999999999942e-02
1.123229000000000033e+00
-1.380369999999999930e-01
-1.101031000000000093e+00
-1.712730000000000086e-01
1.941850000000000076e+00
4.527860000000000218e-01
8.690290000000000514e-01
-1.895339000000000107e+00
6.038360000000000394e-01
5.966960000000000042e-01
7.329670000000000352e-01
-5.618600000000000261e-01
-1.860592000000000024e+00
1.747015999999999902e+00
1.752374000000000098e+00
7.540750000000000508e-01
6.113189999999999458e-01
7.841299999999999659e-02
7.693569999999999576e-01
4.580949999999999744e-01
4.771279999999999966e-01
-1.341892000000000085e+00
2.070800000000000071e-02
1.291304000000000007e+00
1.580495999999999901e+00
3.937129999999999797e-01
-1.684566000000000008e+00
-6.658359999999999834e-01
-3.229509999999999881e-01
7.784290000000000376e-01
-4.505629999999999913e-01
-2.522136999999999851e+00
1.899607000000000046e+00
5.684399999999999870e-02
-6.046240000000000503e-01
-1.660573999999999995e+00
-2.596411999999999942e+00
-8.483439999999999870e-01
-1.893718000000000012e+00
-9.920360000000000289e-01
-2.367501999999999995e+00
-1.543252999999999986e+00
7.459320000000000395e-01
5.756879999999999775e-01
-1.328497999999999957e+00
-2.569903000000000048e+00
6.326540000000000497e-01
-5.847989999999999577e-01
-2.577900000000000191e-01
-7.388280000000000403e-01
-2.829130999999999840e+00
1.773412999999999906e+00
2.463400000000000034e-01
1.377215999999999996e+00
-5.262550000000000283e-01
-1.305050000000000043e+00
-1.414379999999999971e+00
-1.555679000000000034e+00
-5.885860000000000536e-01
-1.542553000000000063e+00
-1.283757000000000037e+00
2.133615999999999957e+00
8.664129999999999887e-01
1.364497999999999989e+00
-1.690825999999999940e+00
8.875429999999999708e-01
6.349909999999999721e-01
1.364039999999999975e-01
4.395129999999999870e-01
-2.401571999999999818e+00
1.793763999999999914e+00
1.548958000000000057e+00
2.310597000000000012e+00
1.347488000000000019e+00
5.736809999999999965e-01
1.958634999999999904e+00
5.310989999999999878e-01
2.946880000000000055e-01
-5.401820000000000510e-01
-1.456490000000000062e+00
1.766394999999999937e+00
1.695659000000000027e+00
2.404668000000000028e+00
-4.836170000000000191e-01
-2.634000000000000057e-03
1.219405999999999990e+00
-5.260999999999999704e-02
3.188289999999999735e-01
-1.972533000000000092e+00
1.260791999999999913e+00
1.745881999999999934e+00
1.452433000000000085e+00
9.655650000000000066e-01
-1.224572999999999912e+00
2.334086000000000105e+00
5.078230000000000244e-01
-1.667869999999999908e-01
-7.407709999999999573e-01
-1.648331999999999908e+00
1.718228000000000089e+00
1.351080000000000059e+00
2.272702999999999918e+00
7.584670000000000023e-01
6.547560000000000047e-01
1.121023000000000103e+00
4.859450000000000158e-01
2.236630000000000007e-01
-1.882600000000000051e+00
6.700260000000000105e-01
9.069030000000000147e-01
1.133134000000000086e+00
1.228361000000000036e+00
-1.235780000000000101e+00
6.945500000000000285e-02
1.040305999999999953e+00
-2.650779999999999803e-01
-6.896940000000000293e-01
-1.725954999999999906e+00
1.479054000000000091e+00
4.733049999999999757e-01
1.172088999999999936e+00
-8.388560000000000461e-01
-3.994309999999999805e-01
7.360360000000000236e-01
5.359639999999999960e-01
-1.732140000000000069e-01
-1.697243999999999975e+00
2.801040000000000196e-01
5.987350000000000172e-01
8.699130000000000473e-01
1.871850000000000014e+00
-9.340030000000000276e-01
2.285054999999999836e+00
1.033808999999999978e+00
4.851400000000000157e-02
-7.694919999999999538e-01
-1.503590999999999900e+00
2.440872999999999848e+00
1.400617000000000001e+00
2.933133000000000212e+00
1.328886000000000012e+00
1.517679999999999862e-01
1.787195000000000089e+00
2.033481999999999790e+00
1.497959000000000040e+00
-1.294354999999999922e+00
2.212999999999999967e-01
1.854586999999999986e+00
8.203960000000000141e-01
2.182459000000000149e+00
-1.182860000000000023e+00
3.210979000000000028e+00
1.120924000000000031e+00
1.400246000000000102e+00
9.973799999999999333e-02
-2.012631999999999977e+00
1.626325000000000021e+00
4.042549999999999755e-01
-5.271179999999999755e-01
-6.243800000000000044e-02
-2.091579999999999995e+00
-4.523300000000000237e-02
-1.489030000000000076e-01
-1.274619999999999920e-01
-1.966175999999999924e+00
-1.039919000000000038e+00
5.181869999999999532e-01
-1.234231000000000078e+00
-4.644220000000000015e-01
-1.689141999999999921e+00
1.537474999999999925e+00
4.394790000000000085e-01
6.273469999999999880e-01
-5.420629999999999615e-01
-2.472104999999999997e+00
1.461478999999999973e+00
6.407209999999999850e-01
-4.254499999999999948e-02
7.819279999999999564e-01
-4.239199999999999913e-02
1.927356000000000069e+00
5.786099999999999577e-01
4.659380000000000188e-01
-1.666176000000000101e+00
-9.587670000000000359e-01
1.016086000000000045e+00
7.091650000000000453e-01
-7.238999999999999602e-02
3.559539999999999926e-01
2.219441000000000219e+00
2.153017999999999876e+00
8.860839999999999828e-01
1.645679999999999921e-01
-2.204080999999999957e+00
1.792524000000000006e+00
1.364954000000000001e+00
6.159949999999999593e-01
2.622120000000000006e-01
3.211030000000000273e-01
2.217925999999999842e+00
2.432112000000000052e+00
1.266582000000000097e+00
-9.792969999999999731e-01
-8.886990000000000167e-01
1.161354999999999915e+00
1.264410999999999952e+00
4.599999999999999922e-03
-1.471295000000000019e+00
2.389701000000000075e+00
2.670990000000000197e+00
1.220750000000000002e+00
9.039059999999999873e-01
-1.975783999999999985e+00
1.869159000000000015e+00
1.355293000000000081e+00
1.259484999999999966e+00
2.031149999999999900e-01
2.089214999999999822e+00
2.260400999999999883e+00
2.562330999999999914e+00
1.769805999999999990e+00
-6.558079999999999465e-01
-9.984309999999999574e-01
1.124557999999999947e+00
7.321619999999999795e-01
-1.601029999999999953e-01
-1.352273999999999976e+00
1.720820000000000016e+00
1.797752000000000017e+00
2.828424000000000049e+00
4.078049999999999731e-01
-2.058092999999999950e+00
1.565342999999999929e+00
4.161920000000000064e-01
4.433559999999999723e-01
-9.641669999999999963e-01
-1.034059000000000061e+00
2.309712999999999905e+00
2.185290999999999872e+00
1.412349999999999994e+00
-5.407929999999999682e-01
-7.055810000000000137e-01
1.504822000000000104e+00
4.106600000000000250e-01
9.968190000000000106e-01
-1.882363999999999926e+00
-3.591280000000000028e-01
1.267914999999999903e+00
2.197481999999999935e+00
3.619350000000000067e-01
-1.905483999999999956e+00
1.468210000000000015e+00
-4.212199999999999972e-02
2.702470000000000150e-01
-2.403139999999999998e-01
-1.624757000000000007e+00
2.267815999999999832e+00
1.773228000000000026e+00
1.562575000000000047e+00
-1.223940000000000028e-01
1.111294999999999922e+00
6.552088000000000356e+00
7.256522000000000361e+00
9.993956000000000728e+00
8.242326999999999515e+00
7.294221000000000288e+00
6.749278999999999584e+00
7.790453000000000294e+00
7.211560000000000414e+00
1.090781000000000001e+00
5.714775999999999634e+00
5.824441000000000201e+00
5.997532999999999781e+00
6.171539000000000108e+00
3.014158999999999811e+00
6.698798000000000030e+00
8.059839999999999449e+00
7.050067000000000306e+00
2.068506000000000178e+00
1.157807000000000031e+00
6.289056000000000424e+00
6.179859999999999687e+00
6.876727999999999952e+00
2.588375000000000092e+00
4.355533000000000321e+00
5.521747999999999656e+00
6.547822000000000031e+00
5.321117000000000097e+00
6.237549999999999484e-01
3.351567000000000185e+00
3.447635000000000005e+00
3.178218999999999905e+00
3.888151000000000135e+00
2.262402999999999942e+00
3.846817000000000153e+00
3.540925999999999796e+00
4.147090000000000387e+00
7.127959999999999852e-01
-2.930320000000000147e-01
4.126081000000000110e+00
2.695460999999999885e+00
2.497831000000000135e+00
6.190259999999999652e-01
9.768210000000000504e-01
2.632766000000000162e+00
3.692108999999999863e+00
2.343955999999999928e+00
-9.713030000000000275e-01
1.187889999999999890e+00
2.032842000000000038e+00
1.659094999999999986e+00
6.390029999999999877e-01
-1.368794999999999984e+00
2.968560999999999783e+00
1.549889000000000072e+00
2.588038000000000061e+00
1.350459999999999994e-01
-1.176452000000000053e+00
2.109507999999999939e+00
1.234356999999999926e+00
1.011106999999999978e+00
-3.391299999999999870e-01
7.149069999999999592e-01
1.449615000000000098e+00
6.965949999999999642e-01
2.417898999999999798e+00
-1.233471999999999902e+00
9.214759999999999618e-01
1.372209999999999930e+00
9.294769999999999976e-01
-4.200300000000000145e-01
-1.963762000000000008e+00
2.404789999999999983e-01
-1.281180000000000097e-01
7.598770000000000246e-01
1.039429999999999937e-01
-1.822607000000000088e+00
1.577237999999999918e+00
4.735969999999999902e-01
1.575739999999999919e-01
-1.610263000000000000e+00
-1.744026999999999994e+00
1.179558000000000106e+00
-1.821659999999999946e-01
8.695939999999999781e-01
-1.729452999999999907e+00
6.379500000000000448e-02
5.925070000000000059e-01
2.604980000000000073e-01
-3.771260000000000168e-01
-2.682606999999999964e+00
1.312335000000000029e+00
5.069339999999999957e-01
-1.841649999999999954e-01
4.960849999999999982e-01
-2.079657999999999785e+00
2.497527999999999970e+00
4.220940000000000247e-01
3.511380000000000057e-01
-1.387137000000000064e+00
-2.628204999999999902e+00
-5.087549999999999573e-01
-5.365320000000000089e-01
-2.578050000000000064e-01
-8.689059999999999562e-01
-2.457030000000000047e-01
1.307137999999999911e+00
6.356239999999999668e-01
1.950919999999999876e-01
-2.554526000000000074e+00
2.907319999999999904e-01
6.894980000000000553e-01
-3.614200000000000190e-01
5.876800000000000079e-02
-5.005150000000000432e-01
6.829995000000000260e+00
6.786659000000000219e+00
8.823368999999999573e+00
1.023655699999999946e+01
6.751657999999999937e+00
6.408217999999999748e+00
6.130030999999999786e+00
6.135571999999999804e+00
2.481819999999999915e+00
2.347271999999999803e+00
6.098771000000000164e+00
5.792937000000000225e+00
6.419561999999999991e+00
1.878411999999999971e+00
3.292771000000000114e+00
5.367837999999999887e+00
4.094496999999999609e+00
2.121300000000000185e+00
1.877070000000000127e-01
4.941938000000000386e+00
5.625479999999999592e+00
5.422935999999999979e+00
3.684143000000000168e+00
1.164530999999999983e+00
4.354368000000000016e+00
4.057735000000000092e+00
2.631813000000000180e+00
9.996300000000000185e-01
9.013109999999999733e-01
3.950391000000000208e+00
3.331986999999999810e+00
3.295606999999999953e+00
1.372033999999999976e+00
2.228689000000000142e+00
1.781352000000000046e+00
1.871895000000000087e+00
3.956029999999999824e-01
-1.525692000000000048e+00
2.593142999999999976e+00
3.152569000000000177e+00
2.207136999999999905e+00
1.429105000000000070e+00
-4.752529999999999810e-01
1.580099999999999907e-02
1.400150000000000006e+00
6.015500000000000014e-02
-8.014909999999999535e-01
-6.098409999999999664e-01
2.841063999999999812e+00
2.106037999999999855e+00
2.146684000000000037e+00
-4.487149999999999750e-01
2.559890000000000221e-01
6.056340000000000057e-01
9.904209999999999958e-01
-2.814289999999999847e-01
-1.950379000000000085e+00
1.647590000000000110e+00
1.659648000000000012e+00
1.317777999999999894e+00
7.000210000000000043e-01
-3.812300000000000133e-01
1.062041999999999931e+00
3.164020000000000166e-01
1.879020000000000135e-01
-1.123477000000000059e+00
-1.742296000000000067e+00
1.436879000000000017e+00
8.103190000000000115e-01
3.238059999999999827e-01
-1.939265000000000017e+00
-1.379477999999999982e+00
-1.301530999999999993e+00
-7.907629999999999937e-01
-1.056141999999999914e+00
-2.339789000000000119e+00
4.162049999999999916e-01
7.047369999999999468e-01
3.695720000000000116e-01
-2.768740000000000090e-01
-2.489419999999999966e+00
8.647289999999999699e-01
-7.822400000000000464e-01
-7.494140000000000246e-01
-1.332011999999999974e+00
-2.130937999999999999e+00
9.634850000000000358e-01
8.803050000000000042e-01
-3.113360000000000016e-01
-1.508229000000000042e+00
-1.748467999999999911e+00
-1.752183000000000046e+00
-1.205108999999999986e+00
-9.469370000000000287e-01
-2.134551000000000087e+00
-2.725139999999999785e-01
3.097199999999999953e-02
5.685300000000000076e-02
-1.057576999999999989e+00
-2.451830000000000176e+00
4.555699999999999750e-01
-4.254809999999999981e-01
-1.216442999999999941e+00
-1.268169000000000102e+00
-2.045376000000000083e+00
5.398370000000000113e-01
3.763870000000000271e-01
-4.347520000000000273e-01
-1.118192000000000075e+00
-7.500019999999999465e-01
-1.722770000000000135e-01
-8.418299999999999672e-01
-8.578430000000000222e-01
-2.203783000000000047e+00
-1.333999999999999908e-01
-4.167939999999999978e-01
4.939660000000000162e-01
-1.454560000000000075e+00
-1.519258999999999915e+00
8.242439999999999767e-01
-3.113969999999999794e-01
-1.599752000000000063e+00
-1.197473000000000010e+00
-2.150996000000000130e+00
4.461840000000000250e-01
7.269000000000000287e-03
7.752820000000000267e-01
-1.393534999999999968e+00
-1.657494000000000023e+00
-1.526793000000000067e+00
-5.864129999999999621e-01
-1.322270000000000056e+00
-2.206678999999999835e+00
-3.743040000000000256e-01
-4.042459999999999942e-01
2.591399999999999954e-02
-1.256750000000000034e+00
-2.154336999999999946e+00
5.603590000000000515e-01
-4.640659999999999785e-01
-6.794729999999999936e-01
-1.280963999999999992e+00
-2.699260999999999910e+00
1.366803999999999908e+00
-5.379279999999999617e-01
1.369204000000000088e+00
-1.019805999999999990e+00
5.684109999999999996e-01
5.751849999999999463e-01
1.511399999999999966e-01
-6.105390000000000539e-01
-2.166338000000000097e+00
-1.101229999999999987e-01
3.600349999999999939e-01
-8.326000000000000068e-03
1.235624999999999973e+00
-1.589363000000000081e+00
3.813090000000000090e-01
6.416359999999999841e-01
4.587419999999999831e-01
-9.864009999999999723e-01
-2.334724000000000022e+00
1.711834999999999996e+00
-3.136499999999999844e-01
4.386240000000000139e-01
-1.410500000000000087e-01
-2.107880000000000031e-01
1.384006999999999987e+00
1.040229999999999988e+00
6.397850000000000481e-01
-1.801058999999999966e+00
-3.141999999999999793e-01
1.012960000000000083e+00
4.102500000000000036e-01
1.945842999999999989e+00
-1.240070999999999923e+00
2.601770000000000138e+00
1.082923000000000080e+00
9.924910000000000121e-01
-6.623869999999999481e-01
-2.225455000000000183e+00
1.509671999999999903e+00
7.842699999999999672e-02
5.874900000000000261e-02
9.241479999999999695e-01
-5.657180000000000542e-01
1.669356000000000062e+00
1.612730999999999915e+00
1.053709999999999924e+00
-1.367855000000000043e+00
-1.112047999999999925e+00
1.324653000000000080e+00
-2.126300000000000134e-01
4.927839999999999998e-01
-1.570429999999999993e+00
1.888122000000000078e+00
1.276712999999999987e+00
8.156710000000000349e-01
2.400629999999999986e-01
-2.459935999999999900e+00
1.460282999999999998e+00
9.232500000000000151e-01
-1.433510000000000062e-01
4.276280000000000081e-01
6.008130000000000415e-01
2.198220000000000063e+00
1.260164999999999980e+00
8.392290000000000028e-01
-9.887010000000000520e-01
-1.302456000000000058e+00
1.138886999999999983e+00
2.226249999999999896e-01
-1.816900000000000112e-02
-8.816709999999999825e-01
8.541119999999999823e-01
1.572832000000000008e+00
1.212388000000000021e+00
-5.637899999999999856e-02
-2.307150000000000034e+00
1.061514000000000069e+00
1.035455000000000014e+00
-6.736529999999999463e-01
-1.335419999999999940e-01
-1.036664000000000030e+00
2.628890999999999867e+00
1.737881000000000009e+00
1.151976000000000111e+00
-5.517940000000000067e-01
-1.324521000000000059e+00
1.531657000000000046e+00
7.135749999999999593e-01
6.263659999999999783e-01
-1.018351000000000006e+00
6.608400000000000385e-02
1.625826999999999911e+00
1.372433000000000014e+00
-4.326599999999999890e-02
-2.164273000000000113e+00
1.042291000000000079e+00
5.556069999999999620e-01
-8.784999999999999754e-02
-1.903590000000000004e-01
-1.605501000000000067e+00
2.494584999999999830e+00
1.408636999999999917e+00
1.105091999999999963e+00
-8.822480000000000322e-01
-1.496113000000000026e+00
7.470099999999999518e-01
6.017230000000000079e-01
1.604359999999999953e-01
-9.120549999999999491e-01
8.045649999999999746e-01
1.717071000000000014e+00
9.255560000000000453e-01
5.696719999999999562e-01
-1.952342999999999940e+00
8.811069999999999736e-01
1.388210000000000000e-01
4.538829999999999809e-01
5.969100000000000517e-01
-1.572599000000000080e+00
9.114250000000000407e-01
1.947171999999999903e+00
8.954119999999999857e-01
-8.701069999999999638e-01
-1.449883000000000033e+00
1.419623000000000079e+00
6.923899999999999499e-01
1.984200000000000130e-01
-1.035082999999999975e+00
-5.105800000000000338e-01
1.913685000000000080e+00
1.217945000000000055e+00
9.784380000000000299e-01
-1.861876000000000086e+00
8.692450000000000454e-01
7.830150000000000166e-01
5.337899999999999867e-01
3.959630000000000094e-01
-2.516109999999999736e-01
1.592197000000000084e+00
2.174404000000000003e+00
1.354089000000000098e+00
-1.103869999999999990e-01
-1.472366999999999981e+00
1.743109999999999937e+00
6.016629999999999479e-01
2.324940000000000062e-01
-1.058219999999999938e+00
-1.433810000000000029e+00
3.704109999999999903e-01
2.179642999999999997e+00
6.581799999999999873e-01
-1.576810000000000045e+00
4.447710000000000274e-01
9.621720000000000272e-01
-1.748500000000000054e-01
-3.808599999999999763e-01
-1.820705000000000018e+00
1.104289000000000076e+00
1.425743999999999900e+00
5.666139999999999510e-01
9.930200000000000138e-02
-1.802478000000000025e+00
1.669653000000000054e+00
6.056070000000000064e-01
-1.429040000000000032e-01
-1.297112000000000043e+00
4.104559999999999875e-01
5.335569999999999480e-01
1.639949000000000101e+00
5.164560000000000262e-01
-1.387021999999999977e+00
-1.794489999999999974e-01
9.147250000000000103e-01
-5.367420000000000524e-01
-1.245325000000000015e+00
-2.062892999999999866e+00
-1.085512000000000032e+00
-2.540839999999999765e-01
1.445764000000000049e+00
-2.907009999999999872e-01
-1.713654000000000011e+00
1.964460000000000095e+00
9.086870000000000225e-01
-5.626579999999999915e-01
-1.918352000000000057e+00
-1.041058000000000039e+00
4.285089999999999733e-01
4.641009999999999858e-01
9.869400000000000395e-01
-1.136527999999999983e+00
-9.345759999999999623e-01
6.201520000000000366e-01
-2.321999999999999845e-03
-1.838157999999999959e+00
-2.957786000000000026e+00
-1.376740000000000075e+00
-1.395815000000000028e+00
8.006090000000000151e-01
-7.823250000000000481e-01
-1.956998000000000015e+00
1.621809999999999974e+00
4.345579999999999998e-01
-6.628140000000000143e-01
-2.170554999999999790e+00
-2.044313999999999965e+00
1.130479999999999957e-01
-1.086040000000000061e-01
1.190120000000000067e+00
-1.724275999999999920e+00
-5.080099999999999616e-01
6.919440000000000035e-01
5.527750000000000163e-01
-1.103433000000000108e+00
-3.143778000000000183e+00
7.970150000000000290e-01
-5.090470000000000272e-01
2.514689999999999981e-01
-1.372430000000000039e-01
-2.097296000000000049e+00
1.993943999999999939e+00
5.488579999999999570e-01
5.158869999999999845e-01
-2.023651999999999784e+00
-2.886264999999999858e+00
-1.019940999999999987e+00
-1.191746999999999890e+00
-3.310699999999999754e-01
-1.450379000000000085e+00
-3.296029999999999793e-01
8.995300000000000518e-01
2.014259999999999939e-01
-7.002279999999999616e-01
-3.079527000000000125e+00
2.620549999999999824e-01
-2.234069999999999945e-01
-4.173999999999999932e-02
-2.926799999999999888e-02
-2.027546000000000070e+00
2.104025000000000034e+00
9.426860000000000239e-01
8.340429999999999788e-01
-1.620810000000000084e+00
-2.966972999999999860e+00
-6.658760000000000234e-01
-5.994519999999999849e-01
-5.869079999999999853e-01
-1.093839000000000006e+00
-4.390720000000000178e-01
1.810467999999999966e+00
5.206899999999999862e-01
1.116489999999999982e-01
-2.389202000000000048e+00
-3.253289999999999793e-01
4.924970000000000181e-01
-1.469119999999999870e-01
-2.244720000000000049e-01
-2.028363000000000138e+00
2.014928999999999970e+00
1.067142000000000035e+00
9.654400000000000481e-02
-4.152819999999999845e-01
-8.881010000000000293e-01
1.131245000000000056e+00
3.326020000000000088e-01
-2.159499999999999961e-02
-1.116057999999999995e+00
-8.281979999999999897e-01
1.750837999999999894e+00
8.988199999999999523e-01
-3.171760000000000135e-01
-2.365187000000000150e+00
-2.174176999999999804e+00
-5.475069999999999659e-01
-8.867490000000000094e-01
-4.947570000000000023e-01
-2.131343000000000210e+00
1.258329000000000031e+00
2.994609999999999772e-01
3.051769999999999761e-01
-2.853200000000000180e-01
-2.444986999999999799e+00
7.353950000000000209e-01
1.330870000000000108e-01
-3.076860000000000150e-01
-1.316924999999999901e+00
-1.363769000000000009e+00
1.704655999999999949e+00
1.156736999999999904e+00
1.686759999999999926e-01
-1.107742000000000004e+00
5.757899999999999824e-02
3.349520000000000275e-01
1.541970000000000007e-01
3.005479999999999818e-01
-2.494619999999999838e+00
1.420544999999999947e+00
7.813430000000000097e-01
1.116036000000000028e+00
-5.407539999999999569e-01
-1.296435999999999922e+00
9.553850000000000398e-01
-1.628690000000000138e-01
-2.408599999999999977e-02
-9.081449999999999800e-01
-1.740731999999999946e+00
2.526168999999999887e+00
1.143866000000000049e+00
1.122325999999999935e+00
-1.312368999999999897e+00
-1.749052999999999969e+00
-1.062583999999999973e+00
-2.429979999999999918e-01
-8.793900000000000328e-02
-2.128878999999999966e+00
6.545549999999999979e-01
1.461208999999999980e+00
1.346578000000000053e+00
2.345210000000000072e-01
-1.682293000000000038e+00
1.775072999999999901e+00
1.520360000000000045e-01
-8.457399999999999640e-02
-3.194179999999999797e-01
-1.814432999999999963e+00
2.305629000000000151e+00
1.010075000000000056e+00
1.467840000000000034e+00
-1.238061999999999996e+00
-1.607016000000000000e+00
-1.626819999999999933e-01
-2.428329999999999933e-01
-4.039300000000000113e-01
-1.879828999999999972e+00
-1.374990000000000101e-01
1.989101000000000008e+00
3.322970000000000090e-01
8.150269999999999460e-01
-1.843561000000000005e+00
1.538637999999999950e+00
2.218610000000000027e-01
-3.920759999999999801e-01
-2.577380000000000226e-01
-1.780291000000000068e+00
1.678641000000000050e+00
2.175508000000000219e+00
1.724755000000000038e+00
6.251449999999999507e-01
8.176200000000000134e-01
1.313029999999999919e+00
3.223150000000000182e-01
-1.423810000000000076e-01
-1.441926999999999959e+00
-3.637440000000000118e-01
1.275084000000000106e+00
1.787239000000000022e+00
2.080637999999999987e+00
-1.629896999999999929e+00
1.026205999999999952e+00
1.160978999999999983e+00
-3.361580000000000124e-01
-2.963620000000000143e-01
-1.770275000000000043e+00
1.616300999999999988e+00
2.010264999999999969e+00
1.111949999999999994e+00
3.725419999999999843e-01
-3.498209999999999931e-01
1.821009000000000100e+00
4.849899999999999767e-01
-3.663680000000000270e-01
-1.425567000000000029e+00
-9.947859999999999481e-01
4.662609999999999810e-01
1.568689000000000000e+00
5.011489999999999556e-01
-1.077844999999999942e+00
-1.073230000000000017e-01
4.855780000000000096e-01
-2.282990000000000019e-01
-7.013179999999999970e-01
-2.127593000000000067e+00
8.358069999999999666e-01
1.214829999999999938e-01
4.073300000000000254e-01
-1.641710000000000114e-01
-1.116975999999999969e+00
1.095598000000000072e+00
6.355570000000000386e-01
-4.986929999999999974e-01
-1.783393000000000006e+00
-8.167090000000000183e-01
-1.518829999999999902e-01
-2.784000000000000016e-02
3.501100000000000045e-02
-1.037433999999999967e+00
9.666360000000000507e-01
2.318230000000000013e-01
-3.063730000000000064e-01
-1.052216000000000040e+00
-2.297789999999999999e+00
8.784870000000000179e-01
-2.242530000000000079e-01
2.969709999999999850e-01
-5.634800000000000225e-02
-1.046008000000000049e+00
2.798050000000000259e-01
8.056630000000000180e-01
-9.609229999999999716e-01
-1.851048000000000027e+00
-8.946020000000000083e-01
8.398799999999999322e-02
-2.245949999999999891e-01
5.258239999999999581e-01
-1.491578000000000070e+00
1.099021000000000026e+00
7.851979999999999515e-01
6.866079999999999961e-01
-3.767900000000000138e-01
-2.285855999999999888e+00
1.129545000000000021e+00
1.749580000000000024e-01
2.775279999999999969e-01
3.620840000000000169e-01
6.255190000000000472e-01
1.468175000000000008e+00
5.458330000000000126e-01
4.702629999999999866e-01
-1.295862000000000069e+00
-9.986159999999999481e-01
5.708180000000000476e-01
2.358860000000000123e-01
2.854200000000000140e-02
-1.240016999999999925e+00
-5.265999999999999848e-03
9.593650000000000233e-01
2.978759999999999741e-01
-3.688640000000000252e-01
-2.332262000000000057e+00
1.098084000000000060e+00
4.702640000000000153e-01
2.697010000000000240e-01
5.886199999999999766e-02
-6.892439999999999678e-01
1.751981000000000011e+00
1.641045000000000087e+00
9.875150000000000317e-01
-1.206592000000000109e+00
-1.504512999999999989e+00
9.648149999999999782e-01
3.770390000000000130e-01
-5.155279999999999863e-01
-1.281452999999999953e+00
1.473200000000000065e-01
5.190620000000000234e-01
-1.366149999999999864e-01
-4.035099999999999798e-01
-2.234900000000000109e+00
3.904619999999999758e-01
-4.260499999999999704e-02
-1.354430000000000078e-01
-8.484070000000000222e-01
-1.114751000000000047e+00
1.337070999999999898e+00
1.271336000000000022e+00
-4.372829999999999773e-01
-1.055168000000000106e+00
-1.633564000000000016e+00
1.202644999999999964e+00
5.378180000000000183e-01
6.057350000000000234e-01
-1.044974999999999987e+00
1.647891999999999912e+00
1.068461000000000105e+00
1.218757000000000090e+00
2.747780000000000222e-01
-1.961557999999999913e+00
5.621289999999999898e-01
1.992599999999999927e-01
1.897159999999999958e-01
-6.695879999999999610e-01
-1.137937999999999894e+00
1.613107000000000069e+00
1.758690000000000087e+00
3.033390000000000253e-01
-6.710329999999999906e-01
-1.343186999999999909e+00
1.355906000000000056e+00
7.058600000000000430e-01
8.632889999999999731e-01
-1.088249000000000022e+00
5.261320000000000441e-01
1.366270000000000095e+00
1.729413000000000089e+00
4.632959999999999856e-01
-1.569509000000000043e+00
7.225610000000000088e-01
3.004410000000000136e-01
2.186569999999999903e-01
5.685019999999999518e-01
-9.423319999999999474e-01
2.700334999999999930e+00
1.045463999999999949e+00
1.418584999999999985e+00
-6.107759999999999856e-01
-1.506200999999999901e+00
1.049665000000000070e+00
1.800329999999999986e-01
4.532950000000000035e-01
-1.105842999999999909e+00
-1.426992000000000038e+00
1.658180999999999905e+00
1.597172999999999954e+00
5.262510000000000243e-01
-1.607720999999999956e+00
2.715960000000000041e-01
4.699799999999999811e-02
-7.873250000000000526e-01
-2.074010000000000020e-01
-2.430468999999999991e+00
1.330654999999999921e+00
1.140152999999999972e+00
1.324095999999999940e+00
-6.676569999999999450e-01
-1.387345000000000050e+00
1.627070000000000016e+00
-1.683300000000000074e-02
1.909339999999999926e-01
-7.114979999999999638e-01
-3.359110000000000151e-01
1.675843999999999889e+00
4.618829999999999880e-01
8.187210000000000321e-01
-1.430484000000000089e+00
-1.616000000000000032e-03
4.964919999999999889e-01
-7.558369999999999811e-01
-2.414620000000000100e-01
-2.037195000000000089e+00
1.295631999999999895e+00
1.829747999999999930e+00
7.481999999999999762e-01
-1.732120000000000049e-01
-1.564051999999999998e+00
1.874235000000000095e+00
3.494579999999999909e-01
-2.789400000000000213e-01
-6.583520000000000483e-01
-1.700690000000000035e+00
3.679669999999999885e-01
1.473112999999999895e+00
9.896610000000000129e-01
-1.082527000000000017e+00
-5.326760000000000383e-01
1.117315000000000058e+00
-4.492389999999999994e-01
-9.210880000000000178e-01
-1.736550000000000038e+00
7.095409999999999773e-01
7.839639999999999942e-01
9.480159999999999698e-01
2.796139999999999737e-01
-1.873887999999999998e+00
2.131765000000000132e+00
5.687370000000000481e-01
-4.073709999999999831e-01
-4.652600000000000069e-01
-1.236639999999999961e-01
1.133315000000000072e+00
1.402172999999999892e+00
1.020593000000000083e+00
-8.301570000000000338e-01
-4.533519999999999772e-01
1.184628999999999932e+00
-9.214500000000000468e-02
-9.031510000000000371e-01
-2.125214999999999854e+00
-1.332665999999999906e+00
-3.095439999999999858e-01
7.496059999999999945e-01
2.555359999999999854e-01
-1.621048000000000044e+00
1.690539000000000014e+00
8.161490000000000133e-01
-2.442280000000000006e-01
-1.249651000000000067e+00
-1.489371999999999918e+00
8.482119999999999660e-01
3.204230000000000134e-01
4.332389999999999852e-01
-9.065280000000000005e-01
-5.270280000000000520e-01
7.259100000000000552e-01
8.299309999999999743e-01
-4.573559999999999848e-01
-2.089526999999999912e+00
5.183309999999999862e-01
3.134979999999999989e-01
3.095950000000000091e-01
4.352269999999999750e-01
-1.821819000000000077e+00
1.981158999999999892e+00
5.077540000000000386e-01
2.196690000000000031e-01
-1.286650999999999989e+00
-1.430585999999999913e+00
-5.198180000000000023e-01
3.225430000000000241e-01
3.921209999999999973e-01
-8.267020000000000479e-01
-2.436869999999999870e+00
-2.173242999999999814e+00
-4.314146000000000036e+00
-6.900217999999999741e+00
-6.358209000000000444e+00
-4.925055999999999656e+00
-4.604789000000000243e+00
-5.555691999999999631e+00
-3.435779000000000138e+00
-3.732007999999999992e+00
-1.887650999999999968e+00
-3.257829999999999782e+00
-3.832622000000000195e+00
-5.268426999999999971e+00
-5.642229999999999634e+00
-5.741229999999999833e+00
-4.220061000000000284e+00
-4.080274000000000179e+00
-2.044239000000000139e+00
-2.525406999999999957e+00
-7.137980000000000436e-01
-2.864294000000000118e+00
-3.449305999999999983e+00
-3.699516000000000027e+00
-2.698548999999999864e+00
-1.828074999999999894e+00
-1.630435999999999996e+00
-1.732218000000000035e+00
-2.275596999999999870e+00
-3.005499999999999838e-02
-5.048700000000000410e-01
-1.328770000000000007e+00
-2.386486999999999803e+00
-2.945959999999999912e+00
-2.238110000000000099e-01
-5.397039999999999615e-01
-1.609618999999999911e+00
-1.381869000000000014e+00
-1.476949999999999985e+00
1.061728999999999923e+00
-3.310870000000000202e-01
-9.226969999999999894e-01
-2.189197000000000060e+00
-2.585515000000000008e+00
-1.998115000000000085e+00
-5.951220000000000399e-01
-1.224223000000000061e+00
-1.628854000000000024e+00
2.996210000000000262e-01
5.597790000000000266e-01
-5.851220000000000310e-01
-5.969809999999999839e-01
-2.271131000000000011e+00
2.775619999999999754e-01
-2.771029999999999882e-01
-4.282719999999999860e-01
-1.202129000000000003e+00
-8.597799999999999887e-01
1.331215999999999955e+00
1.403189999999999937e+00
3.399190000000000267e-01
-1.963399999999999868e-01
-5.003880000000000550e-01
2.017309999999999937e-01
6.536570000000000435e-01
-1.546770000000000089e-01
-1.671980999999999939e+00
1.753298999999999941e+00
1.118608000000000047e+00
1.147713999999999901e+00
6.155810000000000448e-01
-1.073974999999999902e+00
-5.281489999999999796e-01
-3.355929999999999747e-01
-1.037099999999999966e-01
-1.111351999999999896e+00
-1.214021000000000017e+00
1.653833000000000109e+00
2.071074999999999999e+00
-9.865200000000000358e-02
-5.246180000000000287e-01
-2.081079999999999874e-01
6.864000000000000101e-01
7.750240000000000462e-01
3.001519999999999744e-01
-1.517339999999999911e+00
7.483889999999999709e-01
1.270828999999999986e+00
1.999592999999999954e+00
1.397383999999999959e+00
-2.159500000000000031e-01
1.428250999999999937e+00
3.637659999999999783e-01
1.855960000000000110e-01
-7.321330000000000338e-01
-1.625026000000000082e+00
2.399789999999999868e+00
1.163472000000000062e+00
1.648012000000000032e+00
-2.349189999999999889e-01
-8.249069999999999458e-01
-7.863090000000000357e-01
3.145999999999999925e-03
-1.267290000000000083e-01
-1.530928000000000067e+00
-1.761109999999999898e-01
1.687737000000000043e+00
2.031390000000000029e+00
8.218149999999999622e-01
-8.163270000000000248e-01
2.192146999999999846e+00
4.641959999999999975e-01
1.043059999999999959e-01
-2.282899999999999860e-02
-1.717233999999999927e+00
2.018600000000000172e+00
1.399464000000000041e+00
2.250099000000000071e+00
6.081020000000000314e-01
1.210353000000000012e+00
1.413311999999999902e+00
1.425579999999999903e-01
3.133090000000000042e-01
-1.397265999999999897e+00
-4.918989999999999752e-01
1.790961999999999943e+00
1.843323999999999963e+00
1.481549000000000005e+00
-5.363369999999999527e-01
1.095374000000000070e+00
9.703299999999999426e-02
-7.100360000000000005e-01
-4.605779999999999874e-01
-1.798696000000000073e+00
1.271460999999999952e+00
1.370999000000000079e+00
2.563007999999999953e+00
2.655810000000000115e-01
-3.143009999999999970e-01
2.104617000000000182e+00
8.387059999999999516e-01
6.869009999999999838e-01
-7.421720000000000539e-01
-5.041400000000000325e-01
1.295117000000000074e+00
1.728080999999999978e+00
2.156207000000000207e+00
-6.676389999999999825e-01
3.885850000000000137e-01
1.727865999999999902e+00
3.501589999999999980e-01
-9.003700000000000592e-02
-1.689232999999999985e+00
1.568273999999999946e+00
9.269739999999999647e-01
1.925507000000000080e+00
3.123090000000000033e-01
3.012899999999999953e-02
1.619202000000000030e+00
1.041525000000000034e+00
9.239899999999999503e-02
-7.197770000000000001e-01
-5.365830000000000322e-01
1.223664000000000085e+00
1.423502999999999963e+00
2.285417999999999950e+00
-6.065829999999999833e-01
2.251183999999999852e+00
1.404555999999999916e+00
2.262260000000000104e-01
-3.989110000000000156e-01
-1.697904999999999998e+00
1.369542000000000037e+00
8.062580000000000302e-01
1.709686000000000039e+00
1.298281999999999936e+00
2.823450000000000126e-01
5.420179999999999998e-01
1.566043999999999992e+00
6.068149999999999933e-01
-9.267290000000000250e-01
-9.194930000000000048e-01
1.620376999999999956e+00
5.368669999999999831e-01
1.611739999999999950e+00
-1.315250999999999948e+00
1.399027000000000021e+00
7.097790000000000488e-01
9.906589999999999563e-01
1.299879999999999924e-01
-1.817806000000000033e+00
1.325922999999999963e+00
1.308796000000000070e+00
1.060747000000000106e+00
2.554435999999999929e+00
1.104740999999999973e+00
2.223996999999999780e+00
1.523134999999999906e+00
9.033700000000000063e-01
-9.587639999999999496e-01
-8.724079999999999613e-01
1.979136000000000006e+00
7.194679999999999964e-01
1.331979000000000024e+00
-3.510900000000000132e-02
7.105749999999999567e-01
8.364089999999999581e-01
1.482207000000000052e+00
2.840600000000000069e-02
-1.883127999999999913e+00
8.978840000000000154e-01
1.154242999999999908e+00
1.199500000000000011e-01
8.406959999999999988e-01
-9.205079999999999929e-01
2.792275000000000063e+00
7.399369999999999559e-01
4.953549999999999898e-01
-9.478079999999999838e-01
-1.415891999999999928e+00
1.394943999999999962e+00
9.733680000000000110e-01
-4.694600000000000162e-02
1.991749999999999909e+00
9.173390000000000155e-01
1.876916999999999947e+00
9.770879999999999566e-01
4.795269999999999810e-01
-1.871539000000000064e+00
5.160959999999999992e-01
6.997389999999999999e-01
1.446379999999999888e-01
2.105279999999999929e-01
1.320141000000000009e+00
2.281616999999999784e+00
1.508879000000000081e+00
9.393930000000000335e-01
-6.769779999999999687e-01
-1.756960000000000077e+00
9.116830000000000211e-01
9.761130000000000084e-01
-9.341869999999999896e-01
-5.652359999999999607e-01
-3.165109999999999868e-01
2.102489999999999970e+00
4.409390000000000254e-01
6.801699999999999413e-02
-1.410419000000000089e+00
2.000170000000000003e-01
3.142599999999999838e-01
3.152349999999999874e-01
-3.142679999999999918e-01
-8.569369999999999488e-01
1.942374999999999963e+00
2.070339999999999847e+00
8.590170000000000305e-01
-4.658769999999999856e-01
-1.655467999999999940e+00
7.998939999999999939e-01
3.483829999999999982e-01
-7.408599999999999908e-02
-4.574909999999999810e-01
1.401537999999999951e+00
1.401475000000000026e+00
1.434436999999999962e+00
3.117869999999999808e-01
-1.428965000000000041e+00
1.211850000000000011e-01
2.652530000000000165e-01
5.054650000000000531e-01
-6.100430000000000019e-01
-8.823410000000000419e-01
1.311665999999999999e+00
2.264457000000000164e+00
5.539410000000000167e-01
-8.258600000000000385e-01
-1.437319999999999931e+00
1.005508999999999986e+00
-9.335999999999999854e-02
1.153089999999999948e-01
-1.489656000000000091e+00
-7.782299999999999773e-01
1.782276999999999889e+00
1.621118000000000059e+00
2.106590000000000129e-01
-1.281056999999999890e+00
-1.038199999999999956e-01
6.124479999999999924e-01
4.705440000000000178e-01
3.682790000000000230e-01
-7.434530000000000305e-01
1.817212000000000049e+00
1.497610000000000108e+00
1.427073999999999954e+00
1.809459999999999957e-01
-1.378295000000000048e+00
1.652678000000000091e+00
1.323370000000000102e-01
9.319359999999999866e-01
-9.414280000000000426e-01
2.689810000000000256e-01
1.807250000000000023e+00
2.057711999999999986e+00
7.084160000000000457e-01
-1.015471000000000013e+00
-1.284869999999999901e-01
1.055927999999999978e+00
5.787639999999999452e-01
1.087188999999999961e+00
-1.495347999999999900e+00
4.071750000000000091e-01
1.957465999999999928e+00
2.000983000000000178e+00
7.724899999999999822e-02
-1.560961999999999961e+00
2.461828999999999823e+00
6.446309999999999540e-01
3.219090000000000007e-01
-4.150479999999999725e-01
-8.512769999999999504e-01
1.556240000000000068e+00
1.992356000000000016e+00
1.246911000000000103e+00
-1.027613000000000110e+00
-2.292035999999999962e+00
-2.226633000000000084e+00
-4.534962000000000160e+00
-5.161400000000000432e+00
-7.009796999999999834e+00
-6.459755999999999609e+00
-6.068293999999999855e+00
-4.081984000000000279e+00
-2.589700999999999809e+00
-3.108394999999999797e+00
-6.144330000000000069e-01
-3.396818000000000115e+00
-4.417449999999999655e+00
-3.720328999999999997e+00
-3.789925000000000210e+00
-1.513457999999999970e+00
-1.297274000000000038e+00
-1.317873999999999990e+00
-2.041424999999999823e+00
-1.580756999999999968e+00
-4.188970000000000193e-01
-1.142147999999999941e+00
-2.489157000000000064e+00
-3.701165000000000038e+00
1.161149999999999960e-01
-7.363349999999999618e-01
2.829829999999999846e-01
-3.893320000000000114e-01
-1.930657999999999985e+00
7.287700000000000289e-01
-3.317799999999999916e-02
-6.263670000000000071e-01
-1.446754000000000095e+00
-2.226983000000000157e+00
-5.942000000000000060e-02
-5.926100000000000118e-02
1.164979999999999905e+00
-1.016383999999999954e+00
-6.170539999999999914e-01
1.093765000000000098e+00
6.192659999999999831e-01
-7.340830000000000410e-01
-1.980568000000000106e+00
5.809689999999999577e-01
1.470829999999999915e-01
6.678819999999999757e-01
8.545340000000000158e-01
-1.350586999999999982e+00
1.708542000000000005e+00
1.601253000000000037e+00
1.176677999999999891e+00
-4.936749999999999750e-01
-1.077671999999999963e+00
9.410950000000000149e-01
8.753609999999999447e-01
1.656020000000000048e+00
-5.320529999999999982e-01
-3.587199999999999833e-01
1.828686000000000034e+00
1.009339999999999904e+00
5.780669999999999975e-01
-1.487092999999999998e+00
8.870300000000000407e-02
1.065846000000000071e+00
5.398600000000000065e-01
1.685192999999999941e+00
-1.249405000000000099e+00
2.058602000000000043e+00
1.235162000000000093e+00
1.391748999999999903e+00
-2.268699999999999883e-01
-1.490315000000000056e+00
8.564060000000000006e-01
1.021360000000000046e+00
8.165229999999999988e-01
-1.839500000000000024e-01
-8.347390000000000088e-01
2.621042000000000094e+00
1.505783000000000094e+00
8.988110000000000266e-01
-1.052386999999999961e+00
-3.271249999999999991e-01
1.422320000000000029e+00
2.675139999999999740e-01
6.472130000000000383e-01
-1.069401999999999964e+00
1.955440999999999985e+00
8.895070000000000476e-01
1.199033000000000015e+00
6.339110000000000023e-01
-6.339960000000000040e-01
1.549093999999999971e+00
1.119053000000000075e+00
3.807289999999999841e-01
-4.414859999999999896e-01
-1.136206999999999967e+00
2.544775000000000009e+00
1.340826999999999991e+00
9.308779999999999832e-01
-5.543320000000000469e-01
2.059759999999999924e-01
1.124557999999999947e+00
3.285520000000000107e-01
-9.552900000000000280e-02
-1.177338999999999913e+00
1.012720999999999982e+00
1.659335999999999922e+00
1.094700999999999924e+00
7.035369999999999679e-01
-1.702626999999999891e+00
-1.743059999999999887e-01
1.148222999999999994e+00
-2.469810000000000061e-01
-6.466129999999999933e-01
-1.028988000000000014e+00
2.551914000000000016e+00
1.508054000000000006e+00
1.362462000000000062e+00
-1.845940000000000081e-01
-8.169589999999999907e-01
1.062362999999999946e+00
1.058152999999999899e+00
-4.993299999999999822e-02
-1.193124999999999991e+00
1.131540999999999908e+00
2.014889999999999848e+00
1.623663000000000078e+00
1.514639999999999986e+00
-7.518310000000000271e-01
7.504199999999999759e-02
1.135949000000000098e+00
5.998459999999999903e-01
-5.008730000000000127e-01
-8.806950000000000056e-01
2.389727999999999852e+00
1.747252999999999945e+00
1.585129000000000010e+00
-1.328479999999999939e-01
-7.524250000000000105e-01
1.224501000000000062e+00
1.197561000000000098e+00
-2.891320000000000001e-01
-1.194944999999999924e+00
4.318020000000000191e-01
2.351332999999999895e+00
2.178678000000000115e+00
1.957653000000000088e+00
5.723169999999999646e-01
1.816527000000000003e+00
8.512469999999999759e-01
1.010510999999999937e+00
-2.157479999999999953e-01
-1.156625000000000014e+00
2.981844000000000161e+00
2.365301000000000098e+00
2.327107999999999954e+00
1.390220000000000067e-01
5.379699999999999760e-02
8.052259999999999973e-01
1.427192000000000016e+00
-1.101000000000000069e-02
-1.314702999999999955e+00
-1.760075999999999974e+00
-5.578610000000000513e-01
-1.890525000000000011e+00
-2.533929999999999794e+00
-4.029873000000000260e+00
-2.028649999999999842e+00
-3.055676000000000059e+00
-2.588258999999999865e+00
-2.257544000000000217e+00
-2.996077999999999797e+00
3.803340000000000054e-01
-1.389869999999999994e-01
-1.304283999999999999e+00
-1.428562000000000110e+00
-1.154474999999999918e+00
-5.393120000000000136e-01
-1.156706000000000012e+00
-1.180822000000000038e+00
-1.711910000000000043e+00
-1.448984999999999967e+00
2.078619999999999912e-01
1.776600000000000124e-01
-1.047809999999999991e-01
-2.569754000000000094e+00
-1.475149999999999961e+00
-1.194109000000000087e+00
-1.556151000000000062e+00
-8.421210000000000084e-01
-1.909966000000000053e+00
9.806249999999999689e-01
1.073296000000000028e+00
4.524859999999999993e-01
-9.450699999999999379e-02
-1.316891000000000034e+00
1.586775999999999964e+00
2.492600000000000093e-01
6.364699999999999525e-02
-1.046043999999999974e+00
-3.965290000000000203e-01
8.644469999999999654e-01
1.951100999999999974e+00
1.494542999999999955e+00
-8.397790000000000532e-01
-1.718490000000000018e-01
4.063740000000000130e-01
-2.224780000000000091e-01
-2.494169999999999998e-01
-1.643324000000000007e+00
6.972199999999999509e-01
9.800790000000000335e-01
1.838009000000000004e+00
6.472100000000000075e-02
-9.589250000000000274e-01
1.638541999999999943e+00
9.547649999999999748e-01
-5.696099999999999774e-02
-1.112808000000000019e+00
-4.987509999999999999e-01
1.064122000000000012e+00
1.599733999999999989e+00
1.009967000000000059e+00
1.029670000000000030e-01
1.200911000000000062e+00
1.033137999999999890e+00
6.144929999999999559e-01
-1.205829999999999957e-01
-1.859455999999999998e+00
1.161726999999999954e+00
3.667719999999999869e-01
2.263237000000000165e+00
8.186400000000000621e-02
-3.500750000000000250e-01
2.337400000000000033e-01
1.031647999999999898e+00
-4.807469999999999799e-01
-1.251020000000000021e+00
-8.926009999999999778e-01
9.915530000000000177e-01
7.006860000000000310e-01
1.939613999999999949e+00
-5.761370000000000102e-01
8.544129999999999781e-01
1.430082999999999993e+00
1.039320999999999939e+00
6.502800000000000247e-02
-1.882161999999999891e+00
9.808789999999999454e-01
4.708459999999999868e-01
9.277060000000000306e-01
1.414592999999999989e+00
1.279716999999999993e+00
1.296696999999999989e+00
1.156279999999999974e+00
1.059854999999999992e+00
-9.931379999999999653e-01
-1.287055000000000060e+00
1.635105999999999948e+00
5.308190000000000408e-01
1.891113999999999962e+00
-1.210409000000000068e+00
4.198859999999999815e-01
-3.448999999999999809e-03
1.184771999999999936e+00
-2.158430000000000071e-01
-1.970995000000000053e+00
3.476639999999999731e-01
2.981380000000000141e-01
6.630999999999999742e-03
9.386130000000000306e-01
-1.109415999999999958e+00
2.366833000000000187e+00
7.557829999999999826e-01
7.726709999999999967e-01
-1.581112000000000073e+00
-4.224937999999999860e+00
-4.105027999999999899e+00
-7.642046999999999812e+00
-9.847186000000000661e+00
-9.816853000000000051e+00
-9.606058000000000874e+00
-1.232177500000000059e+01
-9.868467000000000766e+00
-5.494412999999999769e+00
-4.570286000000000293e+00
-3.543854000000000060e+00
-5.372036999999999729e+00
-7.492238000000000397e+00
-6.146942000000000128e+00
-5.376399000000000150e+00
-2.350092000000000070e+00
-3.610799000000000092e+00
-3.823436000000000057e+00
-2.836593999999999838e+00
-3.372271000000000019e+00
-1.382905999999999969e+00
-2.857638999999999818e+00
-3.801663000000000014e+00
-3.210354000000000152e+00
-1.423629000000000033e+00
-2.900300000000000100e-01
-9.183489999999999709e-01
-1.581766000000000005e+00
-3.065780999999999867e+00
-1.589104999999999990e+00
-1.278972999999999915e+00
-2.110456000000000110e+00
-2.155164000000000080e+00
-2.568090999999999902e+00
-4.164359999999999729e-01
-8.654039999999999511e-01
-6.800559999999999938e-01
-1.376624000000000070e+00
-2.284260000000000179e+00
2.474899999999999878e-01
-3.231129999999999836e-01
-1.661383000000000054e+00
-1.464391999999999916e+00
-1.234968000000000066e+00
1.344953000000000065e+00
4.670270000000000254e-01
-7.693449999999999456e-01
-1.527306000000000052e+00
-6.143720000000000292e-01
2.883490000000000220e-01
9.222099999999999742e-02
-4.223569999999999824e-01
-1.709624000000000033e+00
8.344880000000000075e-01
7.867119999999999669e-01
8.994119999999999893e-01
-8.865530000000000355e-01
-1.691407000000000105e+00
5.788149999999999684e-01
4.308529999999999860e-01
1.870399999999999840e-02
-1.003919999999999924e+00
-6.033119999999999594e-01
2.095318999999999932e+00
1.075933000000000028e+00
1.004966999999999944e+00
-8.567129999999999468e-01
-7.038060000000000427e-01
7.427529999999999966e-01
7.535060000000000091e-01
3.084299999999999820e-01
-7.691580000000000084e-01
1.854292999999999969e+00
1.777708000000000066e+00
1.310484999999999900e+00
-2.307909999999999962e-01
-1.546408000000000005e+00
1.659766999999999992e+00
5.269179999999999975e-01
9.180519999999999792e-01
5.264900000000000135e-02
-9.636639999999999651e-01
2.455295000000000005e+00
2.148927000000000032e+00
1.204199000000000019e+00
-8.835370000000000168e-01
-1.862219999999999986e-01
1.207626000000000088e+00
1.199761999999999995e+00
1.214927000000000090e+00
-5.729109999999999481e-01
1.324095000000000022e+00
3.024964000000000208e+00
1.798343000000000025e+00
1.150352999999999959e+00
-1.147008000000000028e+00
2.539792999999999967e+00
1.015884000000000009e+00
1.515187000000000062e+00
1.444657000000000080e+00
7.027949999999999475e-01
2.385702000000000211e+00
2.646329999999999849e+00
1.379324999999999912e+00
-6.831610000000000182e-01
-4.016999999999999738e-02
1.721845000000000070e+00
1.237379000000000007e+00
2.098304000000000169e+00
5.630619999999999514e-01
1.539700000000000069e+00
2.338246999999999964e+00
1.421162000000000036e+00
6.001290000000000235e-01
-1.495543000000000067e+00
1.843927000000000094e+00
9.942029999999999479e-01
1.034823999999999966e+00
-3.552099999999999702e-02
-5.159820000000000517e-01
7.682630000000000292e-01
3.912439000000000000e+00
9.427729999999999722e-01
-4.008430000000000049e-01
-6.346359999999999779e-01
2.159748000000000001e+00
1.274542000000000064e+00
7.886189999999999589e-01
-8.033529999999999838e-01
9.153949999999999587e-01
1.542116999999999960e+00
2.882277999999999896e+00
9.795610000000000150e-01
-9.764939999999999731e-01
1.667548999999999948e+00
1.853593000000000046e+00
1.521837000000000106e+00
8.157950000000000479e-01
1.249176000000000064e+00
1.444023000000000057e+00
1.613453000000000026e+00
2.162037999999999904e+00
1.981950000000000101e-01
-7.562130000000000241e-01
2.737204999999999888e+00
1.849952999999999959e+00
1.230846000000000107e+00
-5.162020000000000497e-01
6.857360000000000122e-01
1.521573999999999982e+00
3.353601999999999972e+00
6.495499999999999607e-01
-9.172649999999999970e-01
1.364921999999999969e+00
1.977586000000000066e+00
1.494639000000000051e+00
-5.524699999999999750e-02
-7.768030000000000213e-01
2.253819000000000017e+00
1.440045000000000019e+00
2.508979000000000070e+00
-2.504330000000000167e-01
-4.787560000000000149e-01
2.447353000000000112e+00
1.801698000000000022e+00
1.505892999999999926e+00
3.867000000000000298e-02
1.500288999999999984e+00
1.178949999999999942e+00
1.820175000000000098e+00
1.457549999999999901e+00
-8.249849999999999683e-01
1.324151999999999996e+00
1.361377000000000059e+00
1.433176999999999923e+00
-1.716719999999999913e-01
-1.627756999999999898e+00
4.447340000000000182e-01
2.363210000000000033e-01
6.172710000000000141e-01
-7.776389999999999691e-01
-2.174764000000000141e+00
-1.502412999999999998e+00
-3.642657999999999952e+00
-5.412371000000000265e+00
-6.388340000000000352e+00
-5.070666000000000118e+00
-3.459099999999999842e+00
-3.702916999999999792e+00
-2.706987999999999950e+00
-3.311525000000000052e+00
-1.634778999999999982e+00
-1.816464999999999996e+00
-2.534717999999999805e+00
-4.534746000000000166e+00
-5.591617000000000282e+00
-4.486527999999999849e+00
-4.872527999999999970e+00
-3.617405999999999899e+00
-2.055277999999999938e+00
-2.280858999999999970e+00
1.831840000000000135e-01
-1.410134999999999916e+00
-2.109668000000000099e+00
-2.661951999999999874e+00
-2.525332000000000132e+00
-4.537399999999999767e-01
-1.165972000000000008e+00
-1.292391999999999985e+00
-1.838340000000000085e+00
-1.462189999999999879e-01
7.961799999999999433e-02
-5.690520000000000023e-01
-4.123020000000000018e-01
-2.598098999999999936e+00
-1.176204000000000027e+00
-9.356339999999999657e-01
-8.650489999999999569e-01
-9.685139999999999860e-01
-1.698266999999999971e+00
1.491265999999999980e+00
6.734419999999999851e-01
-4.328890000000000238e-01
-9.905129999999999768e-01
-1.796553999999999984e+00
1.162784999999999958e+00
5.264250000000000318e-01
-1.749709999999999877e-01
-1.174679999999999946e+00
4.645779999999999910e-01
1.046942000000000039e+00
1.417176999999999909e+00
1.415593000000000101e+00
-1.059531000000000001e+00
9.928860000000000463e-01
7.964499999999999913e-01
3.434510000000000063e-01
-7.269879999999999676e-01
-1.599668000000000090e+00
1.989417999999999909e+00
1.274926999999999921e+00
1.158892000000000033e+00
4.254060000000000064e-01
4.297860000000000014e-01
1.018909999999999982e+00
9.491370000000000084e-01
4.917710000000000137e-01
-1.134336000000000011e+00
3.965600000000000236e-01
1.844632999999999967e+00
1.982677999999999940e+00
5.831760000000000277e-01
-8.073529999999999873e-01
-3.632369999999999766e-01
9.998040000000000260e-01
8.543140000000000178e-01


==> plots/data/f030_xoodoo_1_fixed_10k/tvals.txt <==
1.547429999999999917e-01
1.245416000000000079e+00
2.968319999999999848e-01
5.622169999999999668e-01
2.098399999999999918e-02
1.269347000000000003e+00
1.662690000000000001e+00
2.362239999999999895e-01
3.189060000000000228e-01
2.454800000000000038e-02
4.112129999999999952e-01
1.066033000000000008e+00
9.846759999999999957e-01
5.436400000000000260e-02
1.101440000000000058e-01
2.088839000000000112e+00
5.048129999999999562e-01
3.353740000000000054e-01
3.553439999999999932e-01
2.142989999999999895e-01
1.875027999999999917e+00
4.909049999999999803e-01
1.344460000000000099e-01
1.081738000000000088e+00
1.399980000000000113e-01
7.511480000000000379e-01
1.089517000000000069e+00
1.944299999999999848e-02
3.217579999999999885e-01
4.042149999999999910e-01
1.089611000000000107e+00
8.282410000000000050e-01
4.179599999999999982e-02
1.635659999999999892e-01
1.125523999999999969e+00
1.293493000000000004e+00
9.257250000000000201e-01
3.054230000000000000e-01
7.895330000000000403e-01
2.201579999999999870e+00
2.519859999999999878e-01
4.836779999999999968e-01
3.681039999999999868e-01
1.968910000000000105e-01
2.096569000000000127e+00
9.544550000000000534e-01
2.173970000000000069e-01
2.176869999999999916e-01
4.181940000000000102e-01
8.103080000000000283e-01
6.662860000000000449e-01
8.694999999999999951e-02
9.971219999999999528e-01
5.283170000000000366e-01
9.353249999999999620e-01
2.969200000000000172e-01
3.008230000000000071e-01
3.180859999999999799e-01
1.378632000000000080e+00
1.955600000000000116e-01
3.946399999999999908e-01
3.913769999999999749e-01
3.881560000000000010e-01
4.615279999999999938e-01
2.110819999999999919e-01
7.964029999999999720e-01
1.009420000000000039e-01
3.667799999999999949e-01
1.432215000000000016e+00
1.205009999999999970e-01
5.176619999999999555e-01
3.477819999999999800e-01
5.993450000000000166e-01
1.449210000000000109e+00
1.506000000000000005e+00
7.414460000000000495e-01
4.347550000000000026e-01
1.747424000000000088e+00
6.353590000000000071e-01
6.773959999999999981e-01
7.217130000000000489e-01
5.189900000000000069e-02
5.596790000000000376e-01
2.208650000000000058e-01
2.603320000000000078e-01
7.953489999999999727e-01
5.282170000000000476e-01
1.124379999999999935e+00
8.140819999999999723e-01
8.027570000000000539e-01
1.216758999999999924e+00
1.021560000000000024e+00
1.026132000000000044e+00
6.314159999999999773e-01
1.010224999999999929e+00
1.296934999999999949e+00
5.877069999999999794e-01
4.274249999999999994e-01
1.425875000000000004e+00
1.511449999999999960e+00
2.347180000000000100e-01
9.957399999999999585e-01
3.953729999999999745e-01
4.155170000000000252e-01
1.150835000000000052e+00
1.559234999999999927e+00
1.157610999999999946e+00
4.242000000000000215e-01
1.356843999999999939e+00
2.113853000000000204e+00
2.629509999999999903e-01
4.859850000000000003e-01
6.711799999999999988e-01
3.545980000000000243e-01
1.216034000000000059e+00
1.223564000000000096e+00
3.133460000000000134e-01
1.181462000000000012e+00
2.020741999999999816e+00
1.660627000000000075e+00
1.236815999999999915e+00
2.862273000000000067e+00
1.096762000000000015e+00
1.506081999999999921e+00
2.001819999999999933e+00
8.463929999999999509e-01
2.996249999999999747e-01
1.282607999999999970e+00
2.389873000000000136e+00
8.606829999999999758e-01
9.442340000000000177e-01
4.616819999999999813e-01
4.735210000000000252e-01
2.071898000000000017e+00
2.022400000000000198e+00
5.238310000000000466e-01
8.299569999999999448e-01
8.062930000000000375e-01
1.551511000000000084e+00
9.102130000000000498e-01
9.250810000000000421e-01
1.353175999999999934e+00
3.075990000000000113e-01
1.578862999999999905e+00
1.192720000000000030e-01
6.674309999999999965e-01
1.240169000000000077e+00
1.233872999999999998e+00
1.042910999999999921e+00
4.561819999999999764e-01
3.001420000000000199e-01
1.734066000000000107e+00
1.358810999999999991e+00
1.644389000000000101e+00
3.716019999999999879e-01
7.005890000000000173e-01
5.071379999999999777e-01
1.885172000000000070e+00
5.587520000000000264e-01
3.835709999999999953e-01
1.353088999999999986e+00
7.514880000000000448e-01
1.157651999999999903e+00
2.957429999999999781e-01
3.259219999999999895e-01
5.401380000000000070e-01
8.553579999999999517e-01
2.119790000000000063e+00
8.678400000000000003e-02
6.134920000000000373e-01
1.314011999999999958e+00
2.070029999999999926e-01
1.378020000000000023e+00
1.660909999999999886e-01
2.786710000000000020e-01
1.072381999999999946e+00
9.591229999999999478e-01
5.076100000000000056e-01
4.487990000000000035e-01
1.441038000000000041e+00
1.588240000000000096e+00
2.705509999999999859e-01
8.409780000000000033e-01
3.300669999999999993e-01
9.079169999999999741e-01
1.166355999999999948e+00
1.337283999999999917e+00
4.897369999999999779e-01
1.213199999999999973e-01
3.196609999999999729e-01
1.862880000000000091e+00
1.211649999999999894e+00
5.148869999999999836e-01
4.095699999999999896e-01
6.385619999999999630e-01
1.086421000000000081e+00
1.253978999999999955e+00
7.748700000000000032e-02
1.461448999999999998e+00
1.222718999999999889e+00
6.232680000000000442e-01
9.957030000000000047e-01
3.449369999999999936e-01
9.140930000000000444e-01
6.751829999999999776e-01
6.458270000000000399e-01
1.352569999999999883e-01
8.162469999999999448e-01
8.069359999999999866e-01
1.398190000000000044e+00
6.327499999999999791e-02
1.223673999999999928e+00
5.452799999999999869e-01
5.716869999999999452e-01
7.050650000000000528e-01
8.186700000000000088e-01
1.060467999999999966e+00
7.584070000000000533e-01
1.773500000000000076e-01
1.504791999999999907e+00
1.184312999999999949e+00
1.064620000000000011e-01
1.318742999999999999e+00
3.584030000000000271e-01
5.472420000000000062e-01
1.204083999999999932e+00
1.461959999999999926e+00
5.633559999999999679e-01
6.117679999999999785e-01
1.526564000000000032e+00
1.545549999999999979e+00
5.041970000000000063e-01
5.101989999999999581e-01
1.163479999999999931e-01
3.295029999999999903e-01
5.090860000000000385e-01
2.558529999999999971e-01
3.400119999999999809e-01
9.688020000000000520e-01
2.116471000000000213e+00
6.387589999999999657e-01
1.015864000000000100e+00
4.718450000000000144e-01
8.420699999999999852e-01
1.981097000000000108e+00
1.975199999999999873e-02
8.199149999999999494e-01
6.027300000000000019e-02
1.642025000000000068e+00
1.622049000000000074e+00
5.087580000000000435e-01
8.688810000000000144e-01
5.505799999999999583e-01
2.077189999999999870e-01
1.719140000000000112e-01
7.925980000000000247e-01
5.636879999999999669e-01
7.838300000000000267e-01
3.148469999999999880e-01
6.054800000000000182e-01
1.344818999999999987e+00
1.271492999999999984e+00
3.410699999999999843e-02
2.870400000000000174e-01
1.743387999999999938e+00
1.315580999999999889e+00
3.433359999999999745e-01
2.043636999999999926e+00
1.369777000000000022e+00
1.451399999999999912e-01
7.671029999999999793e-01
1.020184999999999897e+00
9.085100000000000120e-02
8.060009999999999675e-01
2.374749999999999917e-01
1.242312000000000083e+00
8.648230000000000084e-01
8.790339999999999820e-01
5.970750000000000224e-01
3.910739999999999772e-01
4.147800000000000098e-02
5.871999999999999616e-03
2.352740999999999971e+00
3.698259999999999881e-01
5.627240000000000020e-01
2.681729999999999947e-01
1.341700000000000011e-02
1.594970999999999917e+00
8.747000000000000608e-02
2.063280000000000114e-01
3.079959999999999920e-01
7.694800000000000528e-01
1.953440000000000065e+00
2.780580000000000274e-01
8.143040000000000278e-01
2.914160000000000084e-01
1.138600000000000029e-02
8.403610000000000246e-01
1.006510000000000016e+00
1.799340000000000106e-01
3.185230000000000006e-01
2.291522000000000059e+00
6.302980000000000249e-01
1.780466000000000104e+00
2.863010000000000277e-01
1.666009000000000073e+00
1.661145000000000094e+00
2.133369999999999989e-01
8.412709999999999910e-01
5.554860000000000353e-01
2.811119999999999730e-01
1.827676000000000078e+00
5.775069999999999926e-01
2.862290000000000112e-01
4.463659999999999850e-01
1.513806999999999903e+00
8.916239999999999721e-01
2.942359999999999975e-01
5.080500000000000016e-01
4.979299999999999699e-02
1.386025999999999980e+00
7.226660000000000306e-01
5.199899999999999661e-02
4.912329999999999752e-01
6.931319999999999704e-01
2.303415999999999908e+00
2.556999999999999898e-02
4.052069999999999839e-01
6.914010000000000433e-01
6.485000000000000486e-02
2.320342999999999822e+00
7.476730000000000320e-01
2.538830000000000253e-01
7.076139999999999652e-01
9.686970000000000303e-01
8.812309999999999865e-01
3.423329999999999984e-01
1.733463999999999894e+00
5.569110000000000449e-01
2.254110000000000003e-01
1.089366999999999974e+00
3.157050000000000134e-01
1.289468999999999976e+00
1.029536999999999924e+00
3.064487999999999879e+00
2.116119999999999945e-01
1.025399999999999923e-02
1.119453000000000031e+00
2.939800000000000191e-01
2.023435000000000095e+00
7.144909999999999872e-01
3.963200000000000056e-02
1.818790000000000129e-01
1.038097999999999965e+00
1.567037999999999931e+00
1.006329000000000029e+00
1.639579999999999926e-01
3.479670000000000263e-01
7.378460000000000019e-01
1.848197000000000090e+00
1.541060000000000096e+00
1.238941000000000070e+00
1.624079999999999968e-01
2.816748000000000030e+00
4.666069999999999940e-01
4.061969999999999748e-01
1.036920999999999982e+00
1.968611000000000111e+00
1.975970000000000004e+00
8.987209999999999921e-01
9.956589999999999607e-01
9.953710000000000058e-01
5.461620000000000363e-01
1.280817000000000094e+00
5.010820000000000274e-01
8.363900000000000501e-02
1.205953000000000053e+00
1.674517999999999951e+00
1.112559000000000076e+00
5.056910000000000016e-01
3.467089999999999894e-01
2.461899999999999852e-02
2.995299999999999851e+00
3.819489999999999830e-01
4.106469999999999843e-01
2.131649999999999934e-01
9.010019999999999696e-01
2.105459000000000191e+00
7.704769999999999675e-01
1.650506999999999946e+00
5.802169999999999828e-01
7.869040000000000479e-01
1.579016999999999893e+00
5.750089999999999923e-01
7.680850000000000177e-01
3.142380000000000173e-01
1.615005000000000024e+00
8.372370000000000090e-01
8.426400000000000556e-02
3.846749999999999892e-01
2.543500000000000205e-01
1.086943999999999910e+00
2.267280000000000129e-01
2.275459999999999983e-01
2.630009999999999848e-01
2.818570000000000242e-01
2.350692000000000004e+00
3.901959999999999873e-01
4.521049999999999791e-01
4.918690000000000007e-01
3.942390000000000061e-01
1.826961999999999975e+00
1.621080000000000021e-01
1.224009999999999959e-01
1.184782000000000002e+00
6.489780000000000548e-01
1.406414000000000053e+00
5.496130000000000182e-01
3.181400000000000200e-02
1.168899999999999974e-02
1.463000000000000064e-02
4.589710000000000178e-01
5.436339999999999506e-01
6.262689999999999646e-01
1.515122999999999998e+00
1.514793999999999974e+00
9.105689999999999618e-01
5.946240000000000414e-01
7.285059999999999869e-01
5.201399999999999774e-02
1.242914999999999992e+00
6.187300000000000022e-01
4.685239999999999960e-01
2.362337000000000131e+00
1.314963000000000104e+00
1.011139999999999928e+00
1.321547999999999945e+00
1.492267999999999928e+00
8.176210000000000422e-01
3.302149999999999808e-01
2.645219999999999794e-01
1.463224000000000080e+00
8.672299999999999454e-01
2.261449999999999960e+00
5.719499999999999584e-01
1.520828999999999986e+00
1.449989999999999890e+00
1.962394999999999889e+00
1.040062999999999960e+00
1.438619000000000092e+00
8.226360000000000339e-01
1.159901999999999989e+00
1.425516999999999923e+00
2.023979999999999890e+00
4.634889999999999843e-01
7.069929999999999826e-01
2.606231000000000186e+00
1.082316000000000056e+00
4.043059999999999987e-01
3.999530000000000030e-01
1.303894000000000108e+00
7.044949999999999823e-01
1.889998000000000067e+00
6.479479999999999684e-01
4.937989999999999879e-01
1.528137000000000079e+00
1.736429999999999918e+00
5.898060000000000525e-01
1.625512999999999986e+00
3.071139999999999981e-01
7.093549999999999578e-01
5.353090000000000348e-01
9.932600000000000318e-01
4.262270000000000225e-01
4.268680000000000252e-01
7.761569999999999858e-01
1.290755000000000097e+00
8.162819999999999521e-01
6.355699999999999683e-01
5.838999999999999746e-02
1.509089999999999876e-01
5.829199999999999937e-01
8.762600000000000389e-01
3.130089999999999817e-01
3.967040000000000011e-01
8.895180000000000309e-01
2.268910000000000093e-01
1.957373000000000030e+00
4.637800000000000256e-02
7.963660000000000183e-01
3.472330000000000139e-01
1.463079999999999936e-01
1.054573999999999900e+00
5.598389999999999755e-01
4.639400000000000190e-01
1.136074000000000028e+00
2.591030000000000277e-01
1.009513000000000105e+00
2.583869999999999778e-01
8.720900000000000318e-01
2.084599999999999995e-02
4.152939999999999965e-01
1.326100000000000056e-01
2.351219999999999977e-01
3.584510000000000196e-01
1.165103999999999917e+00
1.938455999999999957e+00
5.663900000000000184e-02
2.102030000000000010e-01
4.489750000000000130e-01
6.996850000000000014e-01
7.749920000000000142e-01
1.854200000000000015e-01
2.149780000000000024e-01
7.040899999999999936e-02
3.505369999999999875e-01
1.025271000000000043e+00
2.513799999999999923e-01
4.037499999999999978e-01
4.178930000000000144e-01
6.892110000000000181e-01
1.254035999999999929e+00
1.207410000000000094e+00
9.446269999999999945e-01
1.004431000000000074e+00
1.847814999999999985e+00
4.224120000000000097e-01
5.719269999999999632e-01
9.730879999999999530e-01
1.635880000000000112e-01
1.031111000000000111e+00
7.905099999999999627e-02
4.551700000000000190e-01
1.286789999999999878e-01
1.336513999999999980e+00
1.077960999999999947e+00
2.812589999999999812e-01
3.688710000000000044e-01
7.982390000000000319e-01
2.646229999999999971e-01
1.093620000000000009e-01
1.377950000000000008e+00
3.639680000000000137e-01
4.082899999999999863e-01
4.398449999999999860e-01
2.357680000000000053e-01
1.402652000000000010e+00
1.015042999999999918e+00
7.777000000000000059e-03
7.900509999999999478e-01
6.621780000000000443e-01
1.455497999999999958e+00
4.341570000000000151e-01
6.817330000000000334e-01
8.976769999999999472e-01
1.164889999999999953e-01
6.105199999999999516e-01
1.989805000000000046e+00
3.247869999999999924e-01
8.048340000000000494e-01
5.940079999999999805e-01
1.328700999999999910e+00
1.029933999999999905e+00
8.246639999999999526e-01
2.066220000000000001e-01
7.850500000000000256e-01
6.975350000000000161e-01
1.786886999999999892e+00
2.103180000000000049e-01
1.329064000000000023e+00
1.200514999999999999e+00
5.929010000000000113e-01
3.066989999999999994e-01
1.047724000000000100e+00
8.051660000000000483e-01
8.140540000000000553e-01
4.742140000000000244e-01
2.990479999999999805e-01
4.385660000000000114e-01
7.940300000000000136e-01
1.782780999999999949e+00
1.027775000000000105e+00
9.801339999999999497e-01
1.371299999999999950e-02
9.168659999999999588e-01
8.203009999999999469e-01
1.669777000000000067e+00
3.984929999999999861e-01
7.364030000000000298e-01
1.178909999999999902e+00
2.338589999999999947e+00
5.200059999999999683e-01
1.305067999999999895e+00
2.925840000000000107e-01
2.982349999999999723e-01
7.071100000000000163e-01
9.431319999999999704e-01
2.501669999999999727e-01
1.680020000000000124e-01
1.798391999999999991e+00
1.060496000000000105e+00
1.094716000000000022e+00
2.644639999999999769e-01
1.240938000000000097e+00
5.844059999999999810e-01
7.933810000000000029e-01
3.849190000000000111e-01
2.185919999999999863e+00
4.872609999999999997e-01
1.812383999999999995e+00
7.331820000000000004e-01
1.923205000000000053e+00
1.641650000000000054e-01
1.464053999999999967e+00
3.859210000000000140e-01
4.848839999999999817e-01
1.070630000000000054e-01
2.939860000000000251e-01
8.360079999999999734e-01
2.074870999999999910e+00
8.177969999999999962e-01
5.769830000000000236e-01
1.019978999999999969e+00
2.489159999999999984e-01
2.407600000000000018e-02
8.701440000000000285e-01
6.547589999999999799e-01
7.317540000000000155e-01
1.366691000000000100e+00
1.037358999999999920e+00
2.739361999999999853e+00
7.906330000000000302e-01
9.174299999999999677e-01
3.255999999999999867e-02
1.140319999999999945e-01
1.374694000000000083e+00
3.822780000000000067e-01
7.543560000000000265e-01
1.483916999999999931e+00
3.106599999999999917e-01
1.233479999999999910e+00
4.103919999999999790e-01
1.351799999999999891e+00
1.760919999999999985e-01
5.896460000000000035e-01
9.208500000000000019e-02
6.787940000000000085e-01
3.540650000000000186e-01
8.260699999999999710e-01
1.225049999999999972e+00
9.044740000000000002e-01
9.109730000000000327e-01
8.651259999999999506e-01
1.454280000000000017e-01
1.318615000000000093e+00
6.398800000000000321e-02
8.318309999999999871e-01
5.319450000000000012e-01
3.992519999999999958e-01
8.489010000000000167e-01
2.562349999999999905e-01
1.300796000000000063e+00
6.802939999999999543e-01
1.104444999999999899e+00
8.482399999999999662e-02
1.927326000000000095e+00
7.211400000000000032e-01
1.500715999999999939e+00
1.376768999999999910e+00
2.069830000000000003e-01
1.055045999999999928e+00
1.723376999999999937e+00
6.298820000000000530e-01
3.307060000000000000e-01
1.005521000000000109e+00
6.516129999999999978e-01
1.890489999999999948e-01
4.005600000000000271e-01
8.069960000000000466e-01
3.357160000000000144e-01
5.633099999999999774e-01
6.342959999999999710e-01
4.712520000000000042e-01
1.478869999999999907e-01
6.902530000000000054e-01
3.533200000000000229e-01
4.681259999999999866e-01
2.192358000000000029e+00
8.642299999999999982e-02
1.092216000000000076e+00
1.172628999999999921e+00
4.822870000000000212e-01
1.334813999999999945e+00
3.808299999999999880e-02
1.120624000000000065e+00
1.056219999999999937e-01
5.067949999999999955e-01
8.488139999999999574e-01
2.937520000000000131e-01
2.595230000000000037e-01
1.306098999999999899e+00
5.047760000000000025e-01
5.822150000000000380e-01
5.554639999999999578e-01
7.901350000000000318e-01
9.938179999999999792e-01
1.905907000000000018e+00
2.743659999999999988e-01
2.275979999999999948e-01
4.279680000000000151e-01
9.052559999999999496e-01
9.281540000000000346e-01
5.841349999999999598e-01
8.126710000000000322e-01
2.334880000000000011e-01
1.952349999999999919e-01
1.424662000000000095e+00
4.838859999999999828e-01
1.675240000000000062e-01
2.685629999999999962e-01
5.038340000000000041e-01
1.299975000000000103e+00
4.550000000000000155e-01
1.017390999999999934e+00
6.569169999999999732e-01
2.028446000000000193e+00
3.850029999999999841e-01
7.605720000000000258e-01
1.463849999999999874e-01
1.102220999999999895e+00
4.265280000000000182e-01
7.631100000000000383e-02
4.372989999999999933e-01
8.937889999999999446e-01
6.666229999999999656e-01
1.054222999999999910e+00
2.328250000000000042e-01
2.495400000000000049e-02
7.737370000000000081e-01
3.515090000000000159e-01
5.275579999999999714e-01
1.648080000000000100e-01
1.465049999999999963e-01
2.407999999999999863e-01
1.402646999999999977e+00
3.060800000000000187e-01
8.586890000000000356e-01
3.052579999999999738e-01
2.981599999999999806e-01
1.179435000000000011e+00
8.352850000000000552e-01
3.031229999999999758e-01
6.334330000000000238e-01
2.819500000000000131e-02
1.562024000000000079e+00
8.628299999999999859e-02
6.752270000000000216e-01
6.651160000000000405e-01
4.652549999999999741e-01
1.072476999999999903e+00
1.002318000000000042e+00
1.397579999999999933e-01
6.575969999999999871e-01
7.188269999999999937e-01
8.981639999999999624e-01
6.025509999999999478e-01
1.665619999999999878e-01
1.003192000000000084e+00
7.590879999999999850e-01
1.038826000000000027e+00
2.534919999999999951e-01
1.241239999999999982e-01
2.744100000000000011e-02
1.707090999999999914e+00
8.310880000000000489e-01
5.042349999999999888e-01
8.482950000000000212e-01
1.815242000000000022e+00
1.642597000000000085e+00
1.147995000000000099e+00
1.395474000000000103e+00
9.659389999999999921e-01
1.576173999999999964e+00
9.084269999999999845e-01
7.970900000000000207e-02
2.595199999999999937e-02
1.408708000000000071e+00
1.796181999999999945e+00
1.755869999999999931e-01
2.465799999999999936e-02
9.149570000000000203e-01
1.086170000000000052e-01
1.595377000000000045e+00
4.112629999999999897e-01
4.469890000000000252e-01
2.560799999999999882e-02
1.874417000000000000e+00
1.040046999999999944e+00
9.196870000000000323e-01
1.453408999999999951e+00
6.050590000000000135e-01
1.810443999999999942e+00
9.348220000000000418e-01
7.231659999999999755e-01
1.699700000000000100e-01
4.738100000000000089e-01
2.787189000000000139e+00
2.809590000000000143e-01
8.400130000000000097e-01
3.195029999999999815e-01
1.906779999999999864e-01
2.197232000000000074e+00
3.403869999999999951e-01
8.329680000000000417e-01
3.759469999999999756e-01
4.372929999999999873e-01
1.829360000000000097e+00
1.185557999999999890e+00
6.699939999999999785e-01
5.908520000000000438e-01
1.465724000000000027e+00
8.246350000000000069e-01
9.509739999999999860e-01
8.840399999999999647e-02
2.840449999999999919e-01
1.531130000000000102e+00
5.162550000000000194e-01
9.495369999999999644e-01
6.908830000000000249e-01
2.303890000000000104e-01
1.991989000000000010e+00
4.885470000000000090e-01
3.663299999999999890e-02
3.910060000000000202e-01
2.943830000000000058e-01
2.668947000000000180e+00
7.036609999999999809e-01
6.186650000000000205e-01
8.098250000000000171e-01
4.430220000000000269e-01
1.146978999999999971e+00
3.181129999999999791e-01
1.818309999999999926e-01
3.686360000000000192e-01
1.293846999999999969e+00
7.857809999999999517e-01
6.019660000000000011e-01
4.976309999999999900e-01
2.288199999999999956e-01
1.521687999999999930e+00
1.743339999999999890e-01
1.041689999999999977e-01
3.379260000000000042e-01
8.757230000000000292e-01
6.999429999999999819e-01
3.874330000000000274e-01
4.976650000000000240e-01
5.013800000000000201e-02
5.296239999999999837e-01
1.009079999999999977e+00
3.056989999999999985e-01
1.379350000000000021e-01
7.135660000000000336e-01
7.816889999999999672e-01
3.839969999999999772e-01
1.697329999999999950e-01
1.248002999999999973e+00
5.998099999999999543e-01
1.761190000000000033e+00
4.212420000000000053e-01
1.184085999999999972e+00
6.754839999999999733e-01
3.857920000000000238e-01
5.424179999999999557e-01
2.463239999999999874e-01
5.158030000000000115e-01
1.174218999999999902e+00
4.181520000000000237e-01
9.465810000000000057e-01
4.532939999999999747e-01
2.230379999999999863e-01
6.771059999999999857e-01
6.717370000000000285e-01
4.919839999999999769e-01
5.407070000000000487e-01
7.507939999999999614e-01
7.744400000000000173e-01
1.463878000000000013e+00
8.135699999999999876e-02
1.803506999999999971e+00
5.337070000000000425e-01
1.771860000000000102e-01
1.065584000000000087e+00
1.340540000000000065e-01
1.336279999999999968e-01
1.434647999999999923e+00
5.637799999999999478e-01
7.667709999999999804e-01
1.103810000000000069e-01
5.602700000000000458e-01
7.055599999999999650e-01
1.303099999999999925e+00
5.395419999999999661e-01
1.517800000000000052e-02
5.310960000000000125e-01
7.390160000000000062e-01
9.735120000000000440e-01
6.317760000000000042e-01
3.863860000000000072e-01
8.026600000000000401e-02
4.286749999999999727e-01
1.222847000000000017e+00
1.266642999999999963e+00
3.708969999999999767e-01
3.854650000000000021e-01
7.214479999999999782e-01
1.368103000000000069e+00
1.564879999999999882e-01
5.655280000000000307e-01
3.253309999999999813e-01
5.244000000000000050e-02
6.581799999999999873e-01
7.281370000000000342e-01
3.029589999999999783e-01
4.939529999999999754e-01
1.518045000000000089e+00
5.491709999999999647e-01
1.240880000000000039e-01
7.221959999999999491e-01
9.033449999999999536e-01
1.840810999999999975e+00
1.090349999999999930e+00
5.907620000000000093e-01
1.634110000000000007e-01
1.400713000000000097e+00
9.848679999999999657e-01
6.272999999999999410e-02
7.613370000000000415e-01
4.990840000000000276e-01
1.154079000000000077e+00
1.056203000000000003e+00
1.434426999999999897e+00
5.321280000000000454e-01
1.084949999999999942e-01
3.776320000000000232e-01
5.910699999999999982e-02
7.652400000000000313e-01
1.020426999999999973e+00
1.660220000000000029e+00
1.939829999999999888e-01
7.986849999999999783e-01
2.111860000000000070e+00
1.098897999999999930e+00
1.572284999999999933e+00
7.054310000000000302e-01
9.560599999999999654e-02
8.685030000000000250e-01
1.424828999999999901e+00
2.022197999999999940e+00
5.137329999999999952e-01
1.951569000000000109e+00
1.573101000000000083e+00
3.537279999999999869e-01
9.717919999999999892e-01
4.349700000000000094e-02
7.470839999999999703e-01
7.061269999999999492e-01
9.915439999999999809e-01
9.481920000000000348e-01
7.184479999999999755e-01
2.011464000000000141e+00
1.256906999999999996e+00
1.771240000000000037e-01
1.093760000000000066e+00
4.668849999999999945e-01
1.157173999999999925e+00
1.464536000000000060e+00
1.141092999999999913e+00
1.550850000000000006e-01
3.085350000000000037e-01
1.764288000000000078e+00
1.681621999999999950e+00
3.237619999999999942e-01
3.094379999999999908e-01
8.039720000000000200e-01
9.438729999999999620e-01
9.584319999999999506e-01
8.360779999999999879e-01
4.054999999999999577e-03
1.757141000000000064e+00
1.596446999999999949e+00
1.408258999999999928e+00
1.172012000000000054e+00
8.145350000000000090e-01
7.916339999999999488e-01
8.143660000000000343e-01
1.080770999999999926e+00
1.899983999999999895e+00
1.567881000000000080e+00
1.891982999999999970e+00
1.583444999999999991e+00
2.033099999999999907e-01
2.518509999999999915e-01
1.603914999999999980e+00
1.480714000000000086e+00
1.863928999999999947e+00
7.936680000000000401e-01
1.280823000000000045e+00
1.139467999999999925e+00
1.343792000000000098e+00
1.536550000000000082e+00
1.263997999999999955e+00
4.372650000000000148e-01
1.629618999999999929e+00
1.563911999999999969e+00
1.795962999999999976e+00
4.317679999999999851e-01
1.478440000000000032e-01
7.612619999999999942e-01
4.972030000000000061e-01
1.336721999999999966e+00
4.157350000000000212e-01
6.482670000000000377e-01
1.286335000000000006e+00
6.785290000000000488e-01
1.771999999999999964e-02
5.115600000000000147e-01
6.185869999999999980e-01
1.168193999999999955e+00
1.176253999999999911e+00
6.827309999999999768e-01
3.880029999999999868e-01
2.032338999999999896e+00
1.057104000000000044e+00
1.070240999999999998e+00
2.534879999999999911e-01
7.628530000000000033e-01
2.242243999999999904e+00
1.802094000000000085e+00
1.787185000000000024e+00
5.113370000000000415e-01
5.488140000000000240e-01
1.801101999999999981e+00
1.699524999999999952e+00
9.661300000000000443e-01
6.691780000000000506e-01
8.152059999999999862e-01
1.440123999999999960e+00
9.099159999999999471e-01
3.156860000000000221e-01
5.423379999999999868e-01
1.853297999999999890e+00
1.669974000000000069e+00
1.613966999999999929e+00
1.022723000000000049e+00
2.136476000000000042e+00
2.182942999999999856e+00
1.957416000000000045e+00
1.188954999999999984e+00
3.290900000000000075e-02
1.101544000000000079e+00
2.176514000000000060e+00
2.359455000000000080e+00
1.048262999999999945e+00
3.011050000000000115e-01
2.144941999999999904e+00
2.109948000000000157e+00
1.223551999999999973e+00
2.964379999999999793e-01
4.870499999999999829e-02
1.107528999999999986e+00
1.784580999999999973e+00
2.302220999999999851e+00
1.860499999999999932e-01
3.982260000000000244e-01
1.453335999999999961e+00
2.059693000000000218e+00
1.593056999999999945e+00
3.652099999999999791e-02
6.485140000000000349e-01
8.404700000000000504e-01
2.181887999999999828e+00
8.830839999999999801e-01
2.547299999999999912e-02
1.705138000000000043e+00
1.196350999999999942e+00
1.669888000000000039e+00
1.591150000000000064e-01
3.073569999999999913e-01
6.381999999999999895e-01
9.939559999999999507e-01
1.337665000000000104e+00
1.484917000000000042e+00
1.901660000000000017e-01
1.206768000000000063e+00
1.278661000000000048e+00
5.530100000000000293e-02
7.614140000000000352e-01
9.553599999999999592e-02
1.018720000000000042e-01
7.656669999999999865e-01
3.337809999999999944e-01
1.023387000000000047e+00
4.918000000000000149e-02
3.982840000000000269e-01
1.032791000000000015e+00
1.552397000000000027e+00
6.365400000000000225e-02
1.314700000000000070e-02
3.587540000000000173e-01
6.328369999999999829e-01
5.397899999999999920e-01
5.681180000000000119e-01
5.566349999999999909e-01
8.548470000000000235e-01
6.158230000000000093e-01
1.192652999999999963e+00
2.621229999999999949e-01
3.601269999999999749e-01
4.545649999999999968e-01
7.445110000000000339e-01
1.093434999999999935e+00
9.160070000000000157e-01
3.892039999999999944e-01
9.908609999999999918e-01
1.254113000000000033e+00
1.433210000000000039e-01
4.135610000000000119e-01
7.177949999999999608e-01
1.106298000000000004e+00
3.466670000000000029e-01
1.827890000000000070e-01
8.022909999999999764e-01
8.190500000000000558e-02
8.853010000000000046e-01
1.878141000000000060e+00
4.590170000000000083e-01
7.126930000000000209e-01
5.040999999999999925e-01
1.609000000000000014e-02
7.063589999999999591e-01
6.805500000000000438e-02
3.210250000000000048e-01
4.950439999999999841e-01
1.338486000000000065e+00
6.123659999999999659e-01
3.531369999999999787e-01
3.672650000000000081e-01
2.680960000000000010e-01
4.972139999999999893e-01
7.150079999999999769e-01
2.025019999999999876e-01
1.063079999999999997e-01
8.645490000000000119e-01
1.729035000000000100e+00
1.973709999999999909e-01
4.222239999999999882e-01
1.162419999999999981e-01
7.933500000000000274e-02
1.337430000000000008e-01
1.276334999999999997e+00
5.131130000000000413e-01
3.373530000000000140e-01
3.747010000000000063e-01
6.873850000000000238e-01
9.211199999999999943e-02
2.784530000000000061e-01
1.584217999999999904e+00
9.942260000000000542e-01
3.332760000000000167e-01
4.379600000000000160e-02
1.527050000000000074e-01
1.904750000000000054e-01
2.034710000000000019e+00
3.660269999999999913e-01
1.251180000000000070e-01
4.870090000000000252e-01
1.366273999999999988e+00
8.997169999999999890e-01
2.394239999999999979e-01
7.625999999999999966e-03
1.159899999999999994e-02
1.019184000000000090e+00
1.013716000000000061e+00
8.869829999999999659e-01
8.507890000000000175e-01
1.416199999999999959e-01
8.328200000000000047e-01
1.213909999999999989e-01
8.563920000000000421e-01
9.677759999999999696e-01
5.544609999999999816e-01
1.502531000000000061e+00
4.102990000000000248e-01
6.214389999999999636e-01
4.322579999999999756e-01
6.717279999999999918e-01
1.683824999999999905e+00
3.221800000000000219e-01
3.438720000000000110e-01
4.384549999999999836e-01
7.830500000000000238e-01
8.447400000000000464e-01
3.282600000000000101e-02
3.023259999999999836e-01
1.861530000000000129e-01
1.162773999999999974e+00
7.499770000000000048e-01
3.623779999999999779e-01
5.910000000000000323e-03
3.873800000000000021e-01
1.372921000000000058e+00
3.980069999999999997e-01
3.720010000000000261e-01
6.857659999999999867e-01
3.426599999999999785e-02
1.298777999999999988e+00
8.525789999999999758e-01
4.705309999999999770e-01
1.391499999999999959e-01
3.650120000000000031e-01
6.925740000000000229e-01
1.273620000000000030e-01
2.424350000000000116e-01
6.892110000000000181e-01
8.667380000000000084e-01
7.387939999999999507e-01
2.995340000000000225e-01
3.994050000000000100e-01
5.650049999999999795e-01
1.857499000000000011e+00
1.000059999999999977e-01
7.113519999999999843e-01
8.144700000000000550e-02
4.516049999999999787e-01
1.167391000000000068e+00
6.106460000000000221e-01
6.571599999999999664e-01
5.356100000000000305e-01
3.896009999999999751e-01
1.032168999999999892e+00
3.328099999999999808e-02
6.484609999999999541e-01
1.281480000000000119e-01
7.032500000000000417e-01
6.519679999999999920e-01
7.360349999999999948e-01
5.566250000000000364e-01
1.703000000000000087e-03
1.784899999999999931e+00
3.065100000000000116e-02
4.232750000000000123e-01
5.965270000000000294e-01
5.095690000000000497e-01
6.474269999999999747e-01
3.026980000000000226e-01
8.488529999999999687e-01
7.617159999999999487e-01
5.055599999999999677e-02
1.336707000000000090e+00
2.828550000000000231e-01
8.497550000000000381e-01
2.942910000000000248e-01
4.363489999999999869e-01
1.192870000000000041e-01
1.196539999999999965e-01
1.042081999999999953e+00
7.715090000000000003e-01
1.468040000000000012e+00
2.012009999999999910e-01
5.284600000000000408e-01
9.126009999999999955e-01
7.386220000000000008e-01
1.212379999999999985e-01
2.304569999999999952e-01
8.985090000000000021e-01
5.599709999999999965e-01
7.149400000000000199e-01
1.192836000000000007e+00
3.281870000000000065e-01
2.898399999999999865e-01
7.219609999999999639e-01
9.173719999999999652e-01
5.551690000000000236e-01
1.534619999999999873e-01
2.684289999999999732e-01
6.330860000000000376e-01
1.224425000000000097e+00
6.724869999999999459e-01
4.269000000000000225e-03
4.360829999999999984e-01
6.151780000000000026e-01
4.609650000000000136e-01
8.585220000000000073e-01
5.362869999999999582e-01
5.888860000000000205e-01
9.024100000000000454e-01
1.749025000000000052e+00
1.313860000000000028e-01
4.483650000000000135e-01
1.505300000000000041e-02
1.718930999999999987e+00
3.305049999999999932e-01
5.876160000000000272e-01
1.673909000000000091e+00
1.390329999999999899e-01
6.969819999999999904e-01
5.598670000000000035e-01
2.435680000000000067e-01
2.004009999999999958e-01
1.319390000000000007e-01
2.211339000000000166e+00
1.057170000000000054e-01
3.410469999999999891e-01
4.401760000000000117e-01
3.738440000000000096e-01
1.580985000000000085e+00
1.298199999999999910e-01
1.924629999999999952e-01
6.580650000000000110e-01
6.212569999999999482e-01
1.077387000000000095e+00
4.186210000000000209e-01
5.089519999999999600e-01
1.981700000000000128e-02
3.533810000000000007e-01
8.479050000000000198e-01
3.529599999999999960e-01
1.200549999999999951e-01
9.800320000000000142e-01
1.464045000000000041e+00
3.998200000000000087e-01
4.803629999999999844e-01
6.959990000000000343e-01
7.583680000000000421e-01
1.030300999999999911e+00
1.039729999999999960e-01
7.534410000000000274e-01
1.788659999999999972e-01
3.188119999999999843e-01
1.154660000000000020e+00
7.608169999999999655e-01
4.240670000000000273e-01
1.975929999999999909e-01
3.796629999999999727e-01
6.862489999999999979e-01
1.027160000000000017e-01
2.852390000000000203e-01
2.221619999999999984e-01
1.640293999999999919e+00
1.108745000000000092e+00
1.182720999999999911e+00
1.827820000000000000e-01
2.663159999999999972e-01
1.270162999999999931e+00
5.390000000000000346e-02
4.485700000000000104e-02
5.487549999999999928e-01
1.989059999999999995e-01
1.839342000000000033e+00
2.224100000000000035e-02
1.734660000000000091e-01
2.792569999999999775e-01
9.682880000000000376e-01
7.347200000000000397e-01
2.784119999999999928e-01
4.660999999999999865e-02
5.091500000000000192e-02
6.022600000000000176e-02
1.812499999999999875e-02
6.596399999999999486e-02
7.849570000000000158e-01
4.799109999999999765e-01
1.864444999999999908e+00
1.889180000000000026e-01
5.726930000000000076e-01
5.201210000000000555e-01
1.026151000000000035e+00
1.249087999999999976e+00
4.083229999999999915e-01
1.672730000000000050e-01
1.138276999999999983e+00
2.944840000000000235e-01
8.170730000000000492e-01
6.663090000000000401e-01
7.069950000000000401e-01
1.217718000000000078e+00
1.450925999999999938e+00
2.354829999999999979e-01
3.020740000000000092e-01
9.344200000000000284e-01
1.868997999999999937e+00
1.154922999999999922e+00
3.691269999999999829e-01
9.927460000000000173e-01
2.688840000000000119e-01
3.906819999999999737e-01
3.002049999999999996e-01
8.016069999999999585e-01
1.023720000000000047e-01
1.098762999999999934e+00
7.469989999999999686e-01
1.219553000000000109e+00
6.852899999999999547e-01
9.187250000000000139e-01
2.871259999999999923e-01
3.477700000000000236e-01
1.353000000000000036e-01
1.117885999999999935e+00
5.294910000000000450e-01
1.776669999999999972e+00
1.021195000000000075e+00
3.134900000000000186e-02
9.850160000000000027e-01
8.019560000000000022e-01
4.233330000000000148e-01
1.190139999999999948e-01
1.926299999999999887e-02
1.078821999999999948e+00
9.040409999999999835e-01
1.671086999999999989e+00
1.036216000000000026e+00
4.221269999999999745e-01
7.893080000000000096e-01
2.481200000000000072e-02
1.964420000000000055e-01
2.390539999999999887e-01
1.167335999999999929e+00
3.946580000000000088e-01
1.725122000000000044e+00
7.443699999999999761e-01
3.828469999999999929e-01
1.020518000000000036e+00
1.103636000000000061e+00
5.271190000000000042e-01
4.636279999999999846e-01
5.521610000000000129e-01
1.603982000000000019e+00
3.282439999999999802e-01
2.041220000000000034e+00
1.137464999999999948e+00
1.504300000000000082e-02
7.721320000000000405e-01
9.840900000000000203e-01
5.645820000000000283e-01
6.006740000000000412e-01
1.028335999999999917e+00
9.019479999999999720e-01
1.006256999999999957e+00
1.795160000000000089e-01
3.133940000000000059e-01
5.929630000000000178e-01
1.360124000000000111e+00
8.537420000000000009e-01
8.052960000000000118e-01
1.354276999999999953e+00
1.260318999999999967e+00
4.404270000000000129e-01
1.457545000000000091e+00
1.047663000000000011e+00
1.584909999999999930e-01
1.053301999999999961e+00
1.768553000000000042e+00
3.142650000000000166e-01
2.722099999999999867e-02
7.528179999999999872e-01
9.224179999999999602e-01
8.889500000000000179e-02
2.597610000000000197e-01
2.727910000000000057e-01
3.475139999999999896e-01
7.481849999999999890e-01
2.080621999999999971e+00
6.574050000000000171e-01
7.526099999999999457e-02
2.760529999999999928e-01
3.204819999999999891e-01
2.107799999999999951e-01
1.303007000000000026e+00
2.725850000000000217e-01
5.564160000000000217e-01
5.927780000000000271e-01
2.476859999999999895e-01
1.268137000000000070e+00
3.983999999999999764e-01
1.230610999999999899e+00
2.037869999999999959e-01
3.047969999999999846e-01
3.007509999999999906e-01
6.504799999999999471e-02
3.845169999999999977e-01
1.465195999999999943e+00
9.154700000000000060e-01
4.025130000000000097e-01
3.625840000000000174e-01
1.171499999999999986e+00
5.930959999999999566e-01
1.024958999999999953e+00
2.860949999999999882e-01
1.435019999999999907e-01
6.322710000000000274e-01
1.312675999999999954e+00
1.244655000000000067e+00
9.708300000000000263e-02
3.504610000000000225e-01
3.995199999999999863e-01
1.633682000000000079e+00
4.588860000000000161e-01
2.058319999999999872e-01
1.004420000000000035e-01
7.771890000000000187e-01
1.593759999999999899e-01
3.091899999999999857e-02
8.925349999999999673e-01
6.166009999999999547e-01
3.842189999999999772e-01
1.453421999999999992e+00
1.985510000000000053e-01
9.564810000000000256e-01
4.914850000000000052e-01
6.994979999999999531e-01
1.010642999999999958e+00
7.252920000000000478e-01
5.961799999999999738e-02
1.095531000000000033e+00
8.631330000000000391e-01
7.405049999999999688e-01
1.214299999999999963e-01
2.543000000000000121e-03
3.130209999999999937e-01
2.805230000000000223e-01
3.693000000000000171e-01
4.492199999999999666e-02
9.607300000000000562e-02
6.910699999999999621e-01
1.365293000000000090e+00
7.216000000000000192e-03
6.340230000000000032e-01
2.033349999999999880e-01
2.146969999999999990e-01
6.452360000000000317e-01
8.038079999999999670e-01
8.842600000000000460e-02
6.018179999999999641e-01
9.684700000000000530e-01
9.377410000000000467e-01
7.366300000000000625e-02
6.062670000000000003e-01
2.892799999999999816e-01
7.254150000000000320e-01
4.645859999999999990e-01
1.495990000000000097e-01
2.675040000000000195e-01
1.242404999999999982e+00
1.208277999999999963e+00
5.613599999999999840e-02
5.895000000000000240e-02
5.457859999999999934e-01
3.344719999999999915e-01
2.543219999999999925e-01
6.239660000000000206e-01
8.570600000000000440e-02
4.398900000000000032e-02
3.289969999999999839e-01
9.797730000000000050e-01
1.131759999999999988e-01
5.192240000000000189e-01
2.465279999999999971e-01
2.168038000000000132e+00
1.003465999999999969e+00
4.952980000000000160e-01
9.918109999999999982e-01
7.083949999999999969e-01
1.939397999999999955e+00
1.295999999999999930e-02
4.139100000000000001e-01
3.964949999999999863e-01
5.834310000000000329e-01
1.772373999999999894e+00
2.172469999999999957e-01
2.497999999999999787e-03
5.123710000000000209e-01
2.277119999999999977e-01
1.465230000000000032e+00
1.532129999999999881e-01
1.162460000000000021e-01
3.539400000000000185e-02
2.260327000000000197e+00
1.027331999999999912e+00
1.000053999999999998e+00
1.446029000000000009e+00
2.696029999999999816e-01
1.153359000000000023e+00
1.670909999999999895e-01
7.103450000000000042e-01
2.970670000000000255e-01
3.272699999999999915e-02
2.141208999999999918e+00
5.784059999999999757e-01
5.122280000000000166e-01
6.369709999999999539e-01
1.492670000000000108e-01
1.197615000000000096e+00
2.580319999999999836e-01
6.516889999999999628e-01
7.013000000000000345e-01
1.007479999999999931e+00
1.269395000000000051e+00
8.854199999999999571e-02
4.048260000000000192e-01
2.622070000000000234e-01
1.699427000000000021e+00
3.417689999999999895e-01
3.865660000000000207e-01
2.649250000000000216e-01
1.217772000000000077e+00
1.438468999999999998e+00
6.807400000000000118e-01
8.435570000000000013e-01
1.445259999999999878e-01
4.696520000000000139e-01
1.258860000000000090e+00
2.199429999999999996e-01
1.668499999999999983e-01
6.891950000000000021e-01
4.766340000000000021e-01
1.521446999999999994e+00
7.544900000000000218e-02
8.233200000000000518e-01
7.202929999999999611e-01
1.477522000000000002e+00
4.540540000000000131e-01
3.050999999999999893e-03
7.266010000000000524e-01
1.351428999999999991e+00
1.449948999999999932e+00
4.640699999999999825e-01
6.236190000000000344e-01
1.556944000000000106e+00
9.796199999999999353e-02
1.490525000000000100e+00
5.237899999999999778e-01
3.418430000000000080e-01
5.143069999999999586e-01
2.031189999999999940e-01
1.284389999999999976e-01
5.348270000000000524e-01
5.569110000000000449e-01
8.348259999999999570e-01
9.226849999999999774e-01
3.352040000000000020e-01
2.129870000000000096e-01
5.489319999999999755e-01
1.777150000000000118e-01
1.089841000000000060e+00
7.877520000000000078e-01
5.000000000000000104e-03
1.183470000000000022e+00
5.767719999999999514e-01
1.085572999999999899e+00
1.654000000000000088e-03
7.115759999999999863e-01
1.582799999999999832e-02
1.053676000000000057e+00
8.802309999999999857e-01
3.962570000000000259e-01
4.963929999999999731e-01
1.299471999999999960e+00
1.160964000000000107e+00
2.524140000000000272e-01
1.074100000000000055e-01
1.773859999999999881e-01
4.212710000000000066e-01
8.897819999999999618e-01
2.927669999999999995e-01
5.294999999999999707e-02
2.375609999999999944e-01
4.727459999999999996e-01
1.660830000000000028e+00
1.783839999999999870e-01
7.745900000000000007e-02
6.208470000000000377e-01
8.654680000000000151e-01
1.449913000000000007e+00
2.566519999999999913e-01
2.354219999999999924e-01
5.729199999999999848e-01
8.960329999999999684e-01
6.803879999999999928e-01
5.740300000000000402e-01
2.090239999999999876e-01
1.128543999999999992e+00
1.682195000000000107e+00
6.471019999999999550e-01
4.053069999999999729e-01
5.592899999999999539e-01
2.590189999999999992e-01
2.205337999999999798e+00
1.669859999999999955e-01
1.605000000000000038e-01
1.841899999999999926e-01
5.267999999999999766e-02
7.350590000000000179e-01
7.142370000000000108e-01
4.550989999999999758e-01
5.722329999999999917e-01
5.635769999999999946e-01
6.247599999999999820e-01
1.173929999999999974e-01
3.842979999999999730e-01
1.062154999999999960e+00
8.792240000000000055e-01
2.984689999999999843e-01
4.352099999999999858e-01
1.768089999999999939e-01
3.791570000000000218e-01
1.765757999999999939e+00
1.286380000000000023e-01
1.681159999999999877e-01
8.613110000000000488e-01
8.856999999999999595e-02
9.891750000000000265e-01
1.304124999999999979e+00
6.818089999999999984e-01
2.259379999999999999e-01
3.524340000000000250e-01
7.022869999999999946e-01
2.952759999999999829e-01
1.385959999999999970e-01
5.725670000000000481e-01
4.459620000000000251e-01
5.721340000000000314e-01
1.357760000000000078e-01
2.072559999999999958e-01
6.159179999999999655e-01
1.483173999999999992e+00
7.600489999999999746e-01
1.041160000000000002e-01
2.178329999999999989e-01
3.597139999999999782e-01
4.454999999999999759e-03
9.454160000000000341e-01
1.166835999999999984e+00
4.689119999999999955e-01
1.723969999999999947e-01
7.173490000000000144e-01
6.794329999999999536e-01
3.848559999999999759e-01
9.809820000000000206e-01
4.223219999999999752e-01
2.655609999999999915e-01
3.043179999999999774e-01
1.861623999999999945e+00
5.047279999999999545e-01
1.262094000000000049e+00
3.403939999999999744e-01
2.183819999999999928e-01
4.380220000000000224e-01
1.432919000000000054e+00
3.311689999999999912e-01
6.802160000000000428e-01
1.416889999999999983e+00
1.005536999999999903e+00
3.271160000000000179e-01
5.330070000000000086e-01
7.051209999999999978e-01
6.453250000000000375e-01
6.323189999999999644e-01
8.304820000000000535e-01
1.620665000000000022e+00
5.470770000000000355e-01
1.601118000000000041e+00
1.159493000000000107e+00
9.931189999999999740e-01
2.195189999999999919e-01
5.822359999999999758e-01
3.505409999999999915e-01
5.945989999999999887e-01
5.360399999999999887e-02
8.759080000000000199e-01
9.465059999999999585e-01
1.725395999999999930e+00
2.927710000000000035e-01
8.310210000000000097e-01
7.391879999999999562e-01
8.410680000000000378e-01
4.814729999999999843e-01
3.433610000000000273e-01
1.641829999999999956e-01
7.890270000000000339e-01
1.626171999999999951e+00
1.425856999999999930e+00
1.309587000000000057e+00
1.785789999999999877e-01
1.279760999999999926e+00
5.872540000000000537e-01
1.131410000000000027e+00
1.320040000000000102e-01
1.642713000000000090e+00
4.634960000000000191e-01
1.923521999999999954e+00
1.056742000000000070e+00
1.290637999999999952e+00
6.327049999999999619e-01
1.846403000000000016e+00
5.165419999999999456e-01
5.158479999999999732e-01
1.773200000000000054e-01
1.410288999999999904e+00
3.358340000000000214e-01
1.376659999999999995e+00
9.601499999999999480e-01
2.436089999999999922e-01
7.521590000000000220e-01
8.608139999999999681e-01
7.276369999999999783e-01
4.432579999999999854e-01
7.201070000000000526e-01
4.523530000000000051e-01
1.849946000000000090e+00
1.709643000000000024e+00
1.244653000000000009e+00
7.643619999999999859e-01
1.754617000000000093e+00
9.027589999999999781e-01
8.351060000000000150e-01
1.185760000000000008e-01
2.288679000000000130e+00
1.310356000000000076e+00
2.283012999999999959e+00
1.672929999999999973e-01
4.147890000000000188e-01
1.120902999999999983e+00
1.851029999999999953e+00
1.119879999999999987e+00
7.602339999999999653e-01
1.347696000000000005e+00
1.264369000000000076e+00
7.028050000000000130e-01
1.599042000000000074e+00
8.950320000000000498e-01
7.514840000000000408e-01
1.073477000000000015e+00
1.484653000000000000e+00
8.574770000000000447e-01
3.964849999999999763e-01
9.711090000000000000e-01
7.456409999999999982e-01
8.494080000000000519e-01
1.297322000000000086e+00
1.485180000000000111e-01
6.283400000000000096e-01
1.400301999999999936e+00
7.636819999999999720e-01
8.082669999999999577e-01
4.227739999999999831e-01
1.261522999999999950e+00
6.533830000000000471e-01
1.007597000000000076e+00
1.566799000000000053e+00
4.185539999999999816e-01
4.788029999999999786e-01
1.617191999999999963e+00
4.097339999999999871e-01
1.181200000000000028e-01
4.957570000000000032e-01
1.545573000000000086e+00
1.359677999999999942e+00
2.329559999999999964e-01
2.252959999999999963e-01
9.508320000000000105e-01
8.980120000000000324e-01
1.526572999999999958e+00
1.483720000000000039e-01
6.489390000000000436e-01
1.187707999999999986e+00
6.648169999999999913e-01
1.208477999999999941e+00
1.608165000000000067e+00
8.270189999999999486e-01
8.002019999999999689e-01
1.175659000000000010e+00
8.863550000000000040e-01
6.670110000000000205e-01
4.048019999999999952e-01
2.608597000000000055e+00
1.551757000000000053e+00
7.228199999999999903e-02
8.115499999999999936e-01
1.626425999999999927e+00
9.865140000000000020e-01
2.208769000000000204e+00
5.891999999999999460e-01
2.056679999999999897e-01
8.351150000000000517e-01
1.741179999999999950e+00
1.689254000000000033e+00
1.222372999999999932e+00
7.958279999999999799e-01
6.216059999999999919e-01
2.523850000000000260e-01
1.181621000000000032e+00
5.409599999999999964e-01
1.228536999999999990e+00
5.777889999999999970e-01
8.622760000000000424e-01
8.001110000000000166e-01
8.432629999999999848e-01
1.402401999999999926e+00
7.917579999999999618e-01
9.614179999999999948e-01
7.971859999999999502e-01
5.579400000000000331e-02
1.853239999999999887e-01
1.928126999999999924e+00
9.432220000000000049e-01
1.425054000000000043e+00
3.037270000000000247e-01
8.202329999999999899e-01
2.275230000000000030e-01
8.966110000000000468e-01
1.025784000000000029e+00
4.737629999999999897e-01
4.183089999999999864e-01
1.433197999999999972e+00
8.340570000000000483e-01
1.079091999999999940e+00
9.629360000000000142e-01
1.009298999999999946e+00
2.916119999999999823e-01
5.461049999999999516e-01
9.093280000000000252e-01
3.988340000000000218e-01
6.574729999999999741e-01
1.260872999999999911e+00
8.335380000000000011e-01
8.073999999999999580e-03
8.698789999999999578e-01
6.028670000000000417e-01
2.104479999999999962e-01
8.804889999999999661e-01
9.228570000000000384e-01
3.628339999999999899e-01
4.559770000000000212e-01
2.064759999999999929e-01
1.237675000000000081e+00
5.295689999999999564e-01
1.414754000000000067e+00
6.153950000000000253e-01
9.328799999999999593e-02
7.333599999999999841e-02
8.204120000000000301e-01
2.650489999999999791e-01
7.702400000000000357e-01
4.704050000000000176e-01
2.375800000000000134e-01
1.153383000000000047e+00
6.647319999999999895e-01
4.755639999999999867e-01
5.466100000000000125e-02
2.229868000000000183e+00
3.032000000000000250e-01
7.820679999999999854e-01
3.782479999999999731e-01
1.292338999999999904e+00
2.142999999999999905e-01
1.241597000000000062e+00
5.432000000000000162e-01
1.092430000000000012e+00
4.813990000000000213e-01
7.727979999999999849e-01
3.977080000000000060e-01
3.363229999999999831e-01
1.825471999999999984e+00
2.387120000000000075e-01
1.572359999999999869e-01
3.864190000000000125e-01
6.313699999999999868e-02
1.452971000000000013e+00
3.638390000000000235e-01
5.388969999999999594e-01
3.647739999999999871e-01
2.656410000000000160e-01
1.266634000000000038e+00
3.796950000000000047e-01
8.823069999999999524e-01
3.913369999999999904e-01
2.829860000000000153e-01
1.358989999999999920e-01
1.451340999999999992e+00
2.950600000000000098e-02
2.829389999999999961e-01
1.190317999999999987e+00
2.763530000000000153e-01
9.322000000000000425e-03
5.909050000000000136e-01
6.638099999999999556e-02
2.985491999999999813e+00
7.801019999999999621e-01
9.086309999999999665e-01
3.652400000000000091e-01
7.048799999999999510e-02
1.894061999999999912e+00
1.815209999999999879e-01
7.349919999999999787e-01
1.301209999999999867e-01
9.392759999999999998e-01
1.641742000000000035e+00
4.332400000000000140e-01
1.980709999999999971e-01
4.275780000000000136e-01
1.263968999999999898e+00
5.950140000000000429e-01
1.951039999999999996e-01
5.249089999999999590e-01
9.528440000000000243e-01
1.213154000000000066e+00
6.407979999999999787e-01
4.123740000000000183e-01
1.616519999999999901e-01
3.836180000000000145e-01
1.829226999999999936e+00
3.292379999999999751e-01
6.314670000000000005e-01
5.204600000000000198e-02
7.383170000000000011e-01
8.621109999999999607e-01
5.866600000000000287e-02
7.645450000000000301e-01
2.779030000000000111e-01
1.572688000000000086e+00
7.023380000000000178e-01
2.368550000000000100e-01
5.965999999999999776e-02
1.360290000000000110e-01
1.020307999999999993e+00
1.494698000000000082e+00
6.959089999999999998e-01
5.050310000000000077e-01
3.790240000000000276e-01
1.817650999999999906e+00
5.247619999999999507e-01
5.415229999999999766e-01
8.136100000000000276e-02
9.707449999999999690e-01
1.332046000000000063e+00
3.051500000000000046e-02
1.687939999999999996e-01
1.275459999999999927e-01
1.264232999999999940e+00
9.553329999999999878e-01
8.659489999999999688e-01
2.649630000000000041e-01
6.371200000000000474e-02
1.571777999999999897e+00
3.121650000000000258e-01
7.848770000000000469e-01
1.405972999999999917e+00
3.170250000000000012e-01
1.799743000000000093e+00
5.056939999999999769e-01
1.022853999999999930e+00
4.532999999999999807e-01
3.091849999999999876e-01
1.036820999999999993e+00
7.762660000000000116e-01
3.524619999999999975e-01
6.025519999999999765e-01
4.924529999999999741e-01
8.232899999999999663e-01
1.876069999999999960e-01
3.781700000000000339e-02
8.014419999999999877e-01
6.856280000000000152e-01
1.370128999999999930e+00
1.614000000000000157e-02
8.496299999999999686e-02
8.820569999999999800e-01
1.898371000000000031e+00
2.549080000000000235e-01
7.627639999999999976e-01
4.294900000000000106e-02
2.637519999999999865e-01
1.454603000000000090e+00
5.692570000000000130e-01
1.632409999999999972e-01
5.394740000000000091e-01
3.202510000000000079e-01
1.358387999999999929e+00
2.415490000000000137e-01
5.488849999999999563e-01
5.704890000000000239e-01
1.392738000000000032e+00
2.280530000000000057e-01
1.442160000000000108e-01
5.795590000000000463e-01
6.355629999999999891e-01
1.718039000000000094e+00
6.254899999999999349e-02
1.018270000000000008e-01
4.862949999999999773e-01
8.809630000000000516e-01
2.124702999999999786e+00
1.764723999999999959e+00
2.078699999999999992e-01
1.734900000000000053e-01
7.004100000000000603e-02
1.241090999999999944e+00
2.106409999999999949e-01
3.700519999999999921e-01
9.614399999999999336e-02
8.903090000000000170e-01
1.421478000000000019e+00
2.756540000000000101e-01
9.231730000000000214e-01
1.882649999999999879e-01
1.611993000000000009e+00
3.343090000000000228e-01
6.715480000000000338e-01
9.565999999999999504e-02
7.058670000000000222e-01
1.832219999999999960e+00
1.339158999999999988e+00
7.077689999999999815e-01
5.663080000000000336e-01
4.819069999999999743e-01
1.073498000000000063e+00
6.548629999999999729e-01
5.301059999999999661e-01
2.050810000000000133e-01
4.838100000000000178e-01
8.087839999999999474e-01
1.798262999999999945e+00
6.062610000000000499e-01
3.540900000000000158e-01
1.227842000000000100e+00
1.792479999999999907e-01
1.991590000000000027e-01
4.438320000000000043e-01
3.975600000000000245e-01
1.499926000000000093e+00
5.179200000000000470e-01
7.535209999999999964e-01
5.274360000000000159e-01
1.049260000000000054e-01
1.335641999999999996e+00
7.496469999999999523e-01
5.468990000000000240e-01
4.287549999999999972e-01
4.184999999999999831e-02
9.289889999999999537e-01
1.135153999999999996e+00
7.286150000000000126e-01
2.748129999999999740e-01
1.524564999999999948e+00
7.578999999999999626e-02
2.303510000000000002e-01
5.554900000000000115e-02
1.627850000000000130e-01
4.916209999999999747e-01
1.090376000000000012e+00
9.320289999999999964e-01
4.973319999999999963e-01
4.469290000000000207e-01
1.459443000000000046e+00
1.318726000000000065e+00
6.843489999999999851e-01
8.131410000000000027e-01
5.594400000000000067e-02
5.235300000000000509e-01
1.961420000000000108e-01
1.393532999999999911e+00
6.870829999999999993e-01
1.577986000000000111e+00
2.895260000000000056e-01
9.069319999999999604e-01
4.483130000000000170e-01
5.267110000000000403e-01
1.404217999999999966e+00
1.927570000000000117e-01
3.575600000000000306e-02
8.547100000000000530e-02
1.081974999999999909e+00
1.508669999999999956e+00
1.222352000000000105e+00
5.115520000000000067e-01
3.171200000000000130e-01
3.437410000000000188e-01
1.375685000000000047e+00
1.122787999999999897e+00
1.089272999999999936e+00
6.760199999999999543e-01
5.026450000000000085e-01
3.974820000000000020e-01
1.684010000000000007e+00
3.080490000000000173e-01
9.283740000000000325e-01
4.987690000000000179e-01
5.013199999999999878e-01
1.210842999999999892e+00
1.515212999999999921e+00
1.525557000000000052e+00
1.613558999999999966e+00
5.915470000000000450e-01
9.923870000000000191e-01
4.265630000000000255e-01
8.577580000000000204e-01
4.783080000000000109e-01
1.153939000000000048e+00
9.940400000000000347e-01
5.358690000000000397e-01
6.058800000000000296e-02
4.434600000000000208e-01
1.153472000000000053e+00
1.105186000000000002e+00
1.153223000000000109e+00
2.572160000000000002e-01
2.492379000000000122e+00
1.177645999999999971e+00
1.146107999999999905e+00
8.290600000000000191e-01
1.240539000000000058e+00
7.690139999999999754e-01
1.340859000000000023e+00
1.276696000000000053e+00
4.192660000000000275e-01
3.704140000000000210e-01
2.570443000000000033e+00
1.455192999999999959e+00
9.132080000000000197e-01
4.698499999999999899e-02
4.716799999999999882e-01
6.244439999999999991e-01
1.504585000000000061e+00
1.632794999999999996e+00
1.411540000000000017e-01
1.074859999999999982e-01
5.027930000000000454e-01
2.031248999999999860e+00
1.173515000000000086e+00
9.364209999999999479e-01
5.217720000000000136e-01
6.688209999999999988e-01
1.656082000000000054e+00
1.039442999999999895e+00
6.424640000000000351e-01
2.051804999999999879e+00
1.261222999999999983e+00
1.562801000000000107e+00
5.749490000000000434e-01
2.955990000000000006e-01
1.076519000000000004e+00
1.134460000000000024e+00
1.823045000000000027e+00
1.980619999999999881e-01
1.315414000000000083e+00
1.599817000000000045e+00
1.461970999999999909e+00
9.011400000000000521e-01
9.819620000000000015e-01
5.708969999999999878e-01
4.397170000000000245e-01
1.611631000000000036e+00
1.442415999999999920e+00
8.959359999999999546e-01
5.818119999999999958e-01
2.015439999999999898e+00
1.991246000000000071e+00
1.074753999999999987e+00
7.789279999999999538e-01
6.205049999999999732e-01
2.383470000000000033e-01
8.864250000000000185e-01
3.024400000000000005e-02
4.014380000000000170e-01
8.457019999999999538e-01
1.005603999999999942e+00
8.238849999999999785e-01
1.210039000000000087e+00
7.589930000000000287e-01
1.603150000000000130e-01
3.125580000000000025e-01
9.333209999999999562e-01
1.348754000000000008e+00
2.215599999999999861e-02
8.334519999999999706e-01
1.385979999999999990e+00
1.861470000000000069e-01
9.146290000000000253e-01
1.191006999999999927e+00
8.386899999999999911e-02
1.098737000000000075e+00
4.958799999999999875e-01
1.008844999999999992e+00
1.188528999999999947e+00
5.444959999999999800e-01
1.301587000000000049e+00
1.784766000000000075e+00
4.344999999999999973e-01
7.434589999999999810e-01
2.372170000000000112e-01
1.274833000000000105e+00
3.994960000000000178e-01
1.777887999999999913e+00
6.369559999999999667e-01
7.753940000000000277e-01
3.416640000000000232e-01
1.771891000000000105e+00
1.371072000000000068e+00
1.183503999999999889e+00
6.824869999999999548e-01
2.691589999999999816e-01
3.613290000000000113e-01
5.115100000000000202e-01
8.036240000000000050e-01
1.714334999999999942e+00
1.446126000000000023e+00
1.138770000000000060e-01
8.471760000000000401e-01
5.252320000000000322e-01
7.226299999999999946e-01
6.653120000000000145e-01
5.574630000000000418e-01
4.806790000000000229e-01
1.855159999999999865e-01
1.616908000000000012e+00
1.500235999999999903e+00
1.319136000000000086e+00
7.531090000000000284e-01
7.759920000000000151e-01
2.275639999999999885e-01
1.560130000000000017e+00
1.284114999999999895e+00
8.130429999999999602e-01
4.115800000000000014e-01
1.447362000000000037e+00
5.804249999999999687e-01
7.480580000000000007e-01
2.853570000000000273e-01
6.261849999999999916e-01
9.651710000000000012e-01
1.922719999999999985e-01
3.456560000000000188e-01
4.666060000000000207e-01
1.804989999999999928e-01
1.825536999999999965e+00
6.903519999999999657e-01
5.659999999999999754e-02
7.396949999999999914e-01
3.678599999999999925e-02
3.814919999999999978e-01
1.193510000000000071e+00
1.623590000000000033e-01
3.875629999999999908e-01
4.653379999999999739e-01
6.742070000000000007e-01
1.153942999999999941e+00
5.102449999999999486e-01
4.796000000000000263e-01
1.340051000000000103e+00
1.745325000000000015e+00
1.729050000000000031e-01
9.962999999999999634e-03
1.817469999999999919e-01
1.673912999999999984e+00
8.592009999999999925e-01
3.510789999999999744e-01
5.903030000000000221e-01
1.034739999999999993e+00
4.237210000000000143e-01
1.571368000000000098e+00
3.292910000000000004e-01
7.886750000000000149e-01
8.339649999999999563e-01
8.469170000000000309e-01
6.822080000000000366e-01
1.512860000000000038e-01
8.752699999999999925e-01
1.375064999999999982e+00
2.403770000000000073e-01
5.037369999999999903e-01
3.113300000000000095e-02
3.347289999999999988e-01
1.291528999999999927e+00
8.147849999999999815e-01
2.568280000000000007e-01
4.535100000000000242e-02
7.145510000000000472e-01
9.072360000000000424e-01
1.799012999999999973e+00
1.044302999999999981e+00
5.831669999999999909e-01
4.273870000000000169e-01
3.581820000000000004e-01
1.153707999999999956e+00
5.294959999999999667e-01
1.069383999999999890e+00
6.238249999999999629e-01
8.592880000000000518e-01
3.749279999999999835e-01
1.059687999999999963e+00
9.412999999999999493e-03
2.041732000000000102e+00
3.365489999999999871e-01
4.487550000000000150e-01
4.342369999999999841e-01
7.285740000000000549e-01
1.297074000000000060e+00
6.623909999999999521e-01
1.085822000000000065e+00
3.001539999999999764e-01
5.143170000000000242e-01
5.701840000000000241e-01
8.172030000000000127e-01
6.181330000000000435e-01
5.339070000000000205e-01
5.063339999999999508e-01
4.421780000000000155e-01
6.330409999999999648e-01
7.836680000000000312e-01
1.453490000000000060e-01
1.863820000000000032e+00
6.143570000000000420e-01
1.072843999999999909e+00
2.883799999999999905e-02
1.675556000000000045e+00
1.480289999999999939e-01
1.347200000000000064e-01
2.078609000000000151e+00
1.263514999999999944e+00
6.133579999999999588e-01
9.913849999999999607e-01
1.099007999999999985e+00
1.095269000000000048e+00
2.676160000000000205e-01
1.847080000000000111e-01
3.204940000000000011e-01
5.135840000000000405e-01
8.723950000000000315e-01
1.328411999999999926e+00
1.600213000000000108e+00
3.802220000000000044e-01
8.372920000000000362e-01
1.014556999999999931e+00
7.809770000000000323e-01
4.604630000000000112e-01
1.772375999999999951e+00
8.025579999999999936e-01
1.447001999999999899e+00
4.977349999999999830e-01
9.972259999999999458e-01
1.119459999999999900e+00
1.427716999999999903e+00
8.190520000000000023e-01
1.157675999999999927e+00
1.302864000000000022e+00
4.980370000000000075e-01
1.185100000000000042e+00
1.483878999999999948e+00
1.789662000000000086e+00
1.878970000000000085e-01
4.334370000000000167e-01
1.385410999999999948e+00
5.424600000000000255e-02
3.364420000000000188e-01
8.556709999999999594e-01
1.503539999999999877e-01
1.477035000000000098e+00
9.965699999999999559e-01
1.211395000000000000e+00
1.175461000000000089e+00
8.345529999999999893e-01
9.556860000000000355e-01
1.353280000000000038e-01
1.632730000000000015e-01
1.553633000000000042e+00
8.946579999999999533e-01
1.468355000000000077e+00
7.745630000000000015e-01
1.488250000000000128e-01
8.980240000000000444e-01
1.598808000000000007e+00
6.936890000000000001e-01
1.480259999999999909e-01
1.278053000000000106e+00
1.179659999999999931e+00
1.266680000000000028e+00
1.583506999999999998e+00
1.334559000000000051e+00
1.207705999999999946e+00
8.800249999999999462e-01
1.703144999999999909e+00
2.556899999999999729e-01
2.555580000000000074e-01
1.629529000000000005e+00
8.681300000000000128e-02
1.189167000000000085e+00
6.038799999999999724e-01
6.184000000000000261e-03
8.824239999999999862e-01
3.354309999999999792e-01
5.068329999999999780e-01
1.297838999999999965e+00
1.860980999999999996e+00
6.930749999999999966e-01
3.349719999999999920e-01
7.184810000000000363e-01
1.446687000000000056e+00
1.044559999999999933e+00
6.792129999999999557e-01
6.365589999999999860e-01
9.914370000000000127e-01
2.679320000000000035e-01
8.951599999999999557e-01
9.410049999999999804e-01
9.083290000000000530e-01
1.004440000000000000e+00
4.277119999999999811e-01
2.975389999999999979e-01
1.171689999999999954e-01
1.200819000000000081e+00
2.158155999999999963e+00
2.746120000000000227e-01
3.971180000000000265e-01
8.961000000000000215e-03
7.348230000000000040e-01
1.537058999999999953e+00
5.733260000000000023e-01
5.036370000000000013e-01
1.078807000000000071e+00
9.728440000000000420e-01
1.419993999999999978e+00
3.688879999999999937e-01
1.284720000000000029e-01
1.295538999999999996e+00
2.587352999999999792e+00
6.514069999999999583e-01
3.804719999999999769e-01
2.598650000000000126e-01
1.227619999999999961e-01
2.381333999999999840e+00
9.589189999999999658e-01
1.542251000000000039e+00
2.102539999999999965e-01
1.246672000000000002e+00
2.157656999999999936e+00
6.995219999999999771e-01
4.718330000000000024e-01
1.856200000000000072e-01
2.200100000000000111e-01
1.467406999999999906e+00
6.110360000000000236e-01
8.601899999999999824e-02
5.325100000000000389e-01
1.564972999999999947e+00
5.205720000000000347e-01
9.242650000000000032e-01
9.978299999999999670e-02
2.618929999999999869e-01
2.438600000000000143e-02
4.664229999999999765e-01
2.982060000000000266e-01
6.677659999999999707e-01
3.420279999999999987e-01
2.338284999999999947e+00
1.230892000000000097e+00
5.194530000000000536e-01
2.685899999999999954e-01
3.675530000000000186e-01
7.915889999999999871e-01
1.772016999999999953e+00
2.884519999999999862e-01
1.344740999999999964e+00
1.242901000000000034e+00
9.138319999999999776e-01
1.252428000000000097e+00
3.462310000000000110e-01
6.177740000000000453e-01
2.810190000000000188e-01
3.175259999999999749e-01
6.727480000000000127e-01
9.576670000000000460e-01
1.618541000000000007e+00
1.644987999999999895e+00
7.337230000000000141e-01
5.151829999999999465e-01
1.130830000000000030e-01
3.619660000000000100e-01
6.171159999999999979e-01
1.948846000000000078e+00
3.785009999999999764e-01
1.306346999999999925e+00
3.836169999999999858e-01
1.115452000000000110e+00
1.757995999999999892e+00
1.011751000000000067e+00
1.349839999999999929e-01
6.096190000000000220e-01
6.371499999999999386e-02
9.826289999999999747e-01
1.471490000000000020e-01
1.755865000000000009e+00
1.650975000000000081e+00
1.832000000000000078e-03
5.500289999999999901e-01
1.217022999999999966e+00
9.924900000000000388e-02
1.336206999999999923e+00
1.600918999999999981e+00
6.940129999999999910e-01
7.108809999999999851e-01
7.473079999999999723e-01
1.385300999999999894e+00
1.462055000000000105e+00
1.245783000000000085e+00
6.394809999999999661e-01
6.045190000000000285e-01
9.189840000000000231e-01
1.364687999999999901e+00
5.142719999999999514e-01
1.500734999999999930e+00
1.479006999999999961e+00
2.663400000000000142e-02
9.628700000000000037e-01
1.268121999999999971e+00
3.592549999999999910e-01
9.106579999999999675e-01
1.871853999999999907e+00
1.005849999999999911e+00
1.995329999999999881e-01
1.443203999999999931e+00
1.204120999999999997e+00
9.718189999999999884e-01
9.335040000000000004e-01
1.764156000000000057e+00
5.170999999999999902e-02
6.747900000000000009e-01
2.694380000000000108e-01
1.126878999999999964e+00
1.307810000000000084e-01
1.390365000000000073e+00
8.031999999999999210e-03
5.474160000000000137e-01
8.969070000000000098e-01
5.976320000000000521e-01
1.908376000000000072e+00
8.521539999999999671e-01
9.601720000000000255e-01
3.681110000000000215e-01
5.378499999999999948e-02
1.456331000000000042e+00
1.234045999999999976e+00
5.499190000000000467e-01
1.777384999999999993e+00
1.506649999999999934e-01
2.955559999999999854e-01
1.391815999999999942e+00
1.599239000000000077e+00
1.283233000000000068e+00
4.140209999999999724e-01
1.705319999999999891e-01
7.127400000000000402e-02
9.048349999999999449e-01
2.156287999999999982e+00
5.815860000000000474e-01
2.537538000000000071e+00
6.742709999999999537e-01
1.035900999999999961e+00
3.300500000000000100e-01
1.524259999999999948e+00
1.472842999999999902e+00
1.785700000000000134e-02
6.919149999999999467e-01
7.355570000000000164e-01
5.438169999999999948e-01
8.716699999999999449e-01
9.644409999999999927e-01
6.079299999999999982e-02
1.724561000000000011e+00
1.686650000000000094e-01
6.346589999999999732e-01
6.358580000000000343e-01
1.567862000000000089e+00
1.193692999999999893e+00
7.839949999999999974e-01
4.856289999999999774e-01
1.284901000000000071e+00
1.991819999999999979e-01
1.779573000000000071e+00
9.950780000000000181e-01
5.331479999999999553e-01
1.136029999999999957e-01
8.266820000000000279e-01
2.383280000000000121e-01
1.085850999999999900e+00
5.770070000000000476e-01
1.152519000000000071e+00
7.813759999999999595e-01
5.144929999999999781e-01
1.125872999999999902e+00
1.283849999999999991e-01
2.495299999999999949e-02
3.007599999999999857e-02
1.528400000000000071e-02
5.825299999999999923e-01
1.106703999999999910e+00
3.313399999999999679e-02
1.783646000000000065e+00
8.768510000000000471e-01
7.708239999999999537e-01
1.363979999999999915e-01
1.975899999999999879e-01
9.890109999999999735e-01
8.153399999999999537e-01
6.055869999999999864e-01
1.747444999999999915e+00
8.633539999999999548e-01
7.595439999999999969e-01
9.286780000000000035e-01
8.589679999999999538e-01
3.867479999999999807e-01
3.892749999999999821e-01
1.852910000000000112e-01
1.306080000000000019e-01
6.054819999999999647e-01
8.614640000000000075e-01
1.773647999999999891e+00
1.117701000000000056e+00
5.334330000000000460e-01
6.935949999999999616e-01
6.400360000000000493e-01
9.926000000000000378e-01
1.700153000000000025e+00
4.394350000000000200e-01
3.574970000000000092e-01
7.773390000000000022e-01
4.817319999999999935e-01
1.079031999999999991e+00
1.036392999999999898e+00
2.439769999999999994e-01
9.806660000000000377e-01
1.015198999999999963e+00
1.468180000000000041e-01
5.448589999999999822e-01
9.134109999999999729e-01
1.830804000000000098e+00
9.655780000000000474e-01
9.200500000000000345e-02
1.243316000000000088e+00
3.626719999999999944e-01
1.038203999999999905e+00
4.778800000000000270e-01
7.238759999999999639e-01
1.679470000000000129e-01
5.321069999999999967e-01
8.443920000000000314e-01
5.560829999999999940e-01
9.561720000000000219e-01
6.262510000000000021e-01
1.879304000000000086e+00
1.828710000000000058e-01
7.934759999999999591e-01
7.066200000000000259e-02
1.385210000000000052e-01
1.722234999999999960e+00
6.934979999999999478e-01
6.644600000000000506e-01
8.778580000000000272e-01
3.295469999999999788e-01
2.454149000000000136e+00
3.838949999999999863e-01
2.790500000000000203e-01
3.674080000000000124e-01
1.162041000000000102e+00
1.318227999999999955e+00
1.007365000000000066e+00
5.273240000000000149e-01
8.209309999999999663e-01
1.699653999999999998e+00
4.376220000000000110e-01
9.437250000000000361e-01
3.245439999999999992e-01
3.425600000000000173e-02
1.941505999999999954e+00
3.867760000000000087e-01
1.598620000000000041e-01
9.865040000000000475e-01
3.429610000000000158e-01
2.609771999999999981e+00
1.739780000000000104e+00
4.781110000000000082e-01
3.317220000000000169e-01
8.069490000000000274e-01
1.827680999999999889e+00
1.039752999999999927e+00
5.924089999999999634e-01
7.665220000000000367e-01
1.055519000000000096e+00
1.092724999999999946e+00
4.461910000000000043e-01
7.953860000000000374e-01
2.151899999999999993e-02
2.276327999999999907e+00
2.042110000000000036e-01
4.048080000000000012e-01
9.286980000000000235e-01
5.665900000000000103e-02
2.271209999999999951e+00
3.289290000000000269e-01
1.161120000000000069e-01
1.312520000000000076e-01
1.247797999999999963e+00
1.596360000000000001e+00
1.062011000000000038e+00
6.242159999999999931e-01
5.553299999999999903e-01
1.003095000000000070e+00
1.095865000000000089e+00
1.332875000000000032e+00
7.316369999999999818e-01
2.777419999999999889e-01
2.383373000000000186e+00
4.759499999999999842e-02
6.782599999999999740e-01
1.133539999999999964e-01
8.435099999999999820e-01
1.463481000000000032e+00
6.514689999999999648e-01
6.191050000000000164e-01
1.347982000000000014e+00
1.644400000000000028e-01
1.949176999999999937e+00
1.484539999999999971e+00
1.606990000000000085e-01
9.032300000000000051e-02
1.560840000000000005e-01
9.457729999999999748e-01
5.492230000000000167e-01
4.894220000000000237e-01
1.108033999999999963e+00
1.804130999999999929e+00
9.241499999999999715e-02
4.693840000000000234e-01
1.105600000000000055e-01
2.124439999999999940e-01
2.409952999999999790e+00
1.382389000000000090e+00
5.047690000000000232e-01
1.137005999999999961e+00
1.839050000000000129e-01
2.141880000000000006e+00
1.266445999999999961e+00
7.458529999999999882e-01
2.918000000000000108e-02
1.733599999999999863e-01
1.139947000000000044e+00
5.424699999999999661e-02
4.730070000000000108e-01
1.401135999999999937e+00
1.929116000000000053e+00
5.509779999999999678e-01
7.166799999999999837e-01
8.091949999999999976e-01
6.636170000000000124e-01
1.457804000000000100e+00
9.274259999999999726e-01
3.062710000000000155e-01
2.355679999999999996e-01
9.989419999999999966e-01
2.110876999999999892e+00
1.379289999999999905e+00
5.971940000000000026e-01
2.993200000000000027e-02
3.273710000000000231e-01
9.363949999999999774e-01
1.301895999999999942e+00
8.919499999999999651e-02
3.340440000000000076e-01
1.794494999999999951e+00
5.759300000000000530e-01
7.140750000000000153e-01
6.509340000000000126e-01
1.433000000000000072e-02
1.384405000000000108e+00
5.546440000000000259e-01
6.355490000000000306e-01
1.686320000000000041e-01
7.584539999999999615e-01
2.263171999999999962e+00
7.946900000000000075e-01
1.819590000000000096e-01
1.072670000000000012e+00
1.484260000000000024e-01
1.601966999999999919e+00
1.684019999999999961e-01
2.919300000000000020e-02
1.160614000000000035e+00
1.254172999999999982e+00
7.576349999999999474e-01
7.201999999999999513e-01
2.725170000000000092e-01
7.613000000000000322e-02
1.324022999999999950e+00
9.410899999999999821e-02
9.482460000000000333e-01
9.599399999999999600e-02
1.021360000000000046e-01
1.955453000000000108e+00
9.291540000000000354e-01
3.145379999999999843e-01
8.208560000000000301e-01
3.652650000000000063e-01
8.725960000000000383e-01
1.461681000000000008e+00
5.825259999999999883e-01
2.237889999999999879e-01
1.024972999999999912e+00
1.038624999999999909e+00
5.384569999999999634e-01
3.243000000000000049e-02
1.091304999999999970e+00
7.836570000000000480e-01
5.022170000000000245e-01
5.109050000000000535e-01
4.502229999999999843e-01
4.508220000000000005e-01
1.979376999999999942e+00
8.804950000000000276e-01
9.078779999999999628e-01
7.212899999999999867e-02
1.153369999999999951e-01
1.206404999999999950e+00
5.930630000000000068e-01
1.126208000000000098e+00
5.796919999999999851e-01
1.941982000000000097e+00
1.224693000000000032e+00
9.950189999999999868e-01
1.537219999999999975e-01
3.233219999999999983e-01
1.398414000000000046e+00
7.215399999999999592e-02
5.038569999999999993e-01
7.997600000000000264e-01
5.530549999999999633e-01
1.695664999999999978e+00
7.302939999999999987e-01
7.040000000000000424e-02
1.001210000000000017e-01
4.012839999999999741e-01
8.359529999999999461e-01
2.732410000000000116e-01
1.617250000000000076e+00
7.557709999999999706e-01
1.434979000000000005e+00
1.243589999999999973e+00
1.693259999999999987e+00
1.336960000000000093e-01
3.497529999999999806e-01
1.125636000000000081e+00
9.747200000000000308e-02
1.742070000000000007e-01
1.384656000000000109e+00
9.873990000000000267e-01
2.333235999999999866e+00
4.774039999999999950e-01
7.569069999999999965e-01
3.265049999999999897e-01
5.362059999999999604e-01
1.092303000000000024e+00
2.444949999999999957e+00
1.952600000000000169e-02
8.842020000000000435e-01
6.507100000000000384e-02
1.714617000000000058e+00
1.583903999999999979e+00
5.033320000000000016e-01
4.372039999999999815e-01
7.041960000000000441e-01
9.359629999999999894e-01
3.783480000000000176e-01
9.374289999999999567e-01
1.070105000000000084e+00
1.905853999999999937e+00
2.182159999999999933e-01
9.874180000000000179e-01
3.311689999999999912e-01
4.383409999999999807e-01
1.737095999999999973e+00
1.608282999999999907e+00
6.277409999999999934e-01
1.993317999999999923e+00
8.513300000000000034e-02
2.211965000000000181e+00
1.564159999999999995e+00
7.888049999999999784e-01
5.791009999999999769e-01
5.023959999999999537e-01
8.158429999999999849e-01
1.343957999999999986e+00
5.826200000000000129e-02
7.235449999999999937e-01
1.559123000000000037e+00
2.880809999999999760e-01
5.441460000000000186e-01
4.590080000000000271e-01
7.029900000000000038e-02
1.374349000000000043e+00
1.847871000000000041e+00
3.226500000000000201e-02
2.684880000000000044e-01
3.538129999999999886e-01
1.739168000000000047e+00
1.506358000000000086e+00
3.235910000000000175e-01
4.893259999999999832e-01
8.674300000000000344e-01
9.609250000000000291e-01
1.437141999999999920e+00
3.009099999999999969e-02
7.094420000000000170e-01
1.734950999999999910e+00
1.278660000000000074e-01
2.495690000000000131e-01
1.335020000000000095e+00
1.112179999999999974e-01
2.000913999999999859e+00
8.340549999999999908e-01
4.512849999999999917e-01
9.531840000000000312e-01
5.695890000000000120e-01
1.944970000000000088e+00
1.275959000000000065e+00
3.040249999999999897e-01
1.218809999999999949e+00
1.329940000000000011e-01
6.469359999999999555e-01
2.102527999999999953e+00
2.862629999999999897e-01
8.376869999999999594e-01
2.007133000000000056e+00
8.345299999999999940e-02
9.223820000000000352e-01
6.847339999999999538e-01
8.133089999999999486e-01
9.526729999999999920e-01
1.904018999999999906e+00
8.517069999999999919e-01
7.629639999999999755e-01
2.745199999999999863e-01
2.399617999999999807e+00
1.604546000000000028e+00
4.396180000000000088e-01
1.441105000000000080e+00
1.220588000000000006e+00
1.036642999999999981e+00
4.322489999999999943e-01
2.204686000000000146e+00
1.643400999999999890e+00
1.464522000000000101e+00
4.430970000000000186e-01
1.303379999999999983e+00
2.407110000000000083e-01
1.052861000000000047e+00
8.733309999999999684e-01
4.636500000000000343e-02
5.712559999999999860e-01
6.436060000000000114e-01
1.019687999999999928e+00
2.269836999999999883e+00
1.535938000000000025e+00
4.586299999999999821e-01
3.200000000000000067e-01
6.790100000000000302e-02
1.919581999999999899e+00
6.770169999999999799e-01
1.240212000000000092e+00
5.382540000000000102e-01
1.624584000000000028e+00
9.816850000000000298e-01
1.389664999999999928e+00
2.599049999999999971e-01
2.164129999999999943e-01
1.795625999999999944e+00
6.024979999999999780e-01
2.028610000000000135e-01
9.495679999999999676e-01
5.233740000000000059e-01
2.686484999999999790e+00
1.260072999999999999e+00
2.980299999999999963e-02
1.196849999999999997e-01
4.150199999999999723e-02
3.864920000000000022e-01
1.003638000000000030e+00
8.742400000000000171e-02
8.848399999999999599e-01
4.462059999999999915e-01
1.378455999999999904e+00
1.494215999999999989e+00
1.570399999999999921e-02
6.940560000000000063e-01
1.407129999999999992e+00
3.702710000000000168e-01
5.314309999999999867e-01
5.168400000000000077e-02
5.138299999999999812e-02
1.974259999999999904e+00
6.025279999999999525e-01
1.006060000000000010e-01
3.506239999999999912e-01
1.692760000000000098e-01
1.118673000000000028e+00
1.479376999999999942e+00
4.378900000000000153e-02
8.072380000000000111e-01
1.676539999999999975e-01
1.462097999999999898e+00
1.748807999999999918e+00
4.527979999999999783e-01
3.142550000000000066e-01
4.885059999999999958e-01
1.372616000000000058e+00
1.260860000000000036e-01
4.068399999999999794e-01
2.149349999999999872e-01
1.992385000000000073e+00
3.794969999999999732e-01
6.411350000000000104e-01
2.025700000000000001e-01
1.036734999999999962e+00
1.115839000000000025e+00
2.464386999999999883e+00
3.628900000000000181e-02
3.505789999999999740e-01
9.519900000000000029e-01
1.374203999999999981e+00
9.280479999999999841e-01
4.610839999999999939e-01
2.128259999999999874e-01
1.001370000000000093e+00
6.693299999999999805e-01
6.045909999999999895e-01
1.492010000000000003e-01
1.748760000000000037e-01
1.624087000000000058e+00
1.117100000000000037e-02
3.296169999999999933e-01
4.498219999999999996e-01
4.954180000000000250e-01
2.148568000000000033e+00
1.984069000000000083e+00
2.673010000000000108e-01
2.210209999999999952e-01
1.162800999999999974e+00
1.363431999999999977e+00
1.173345000000000082e+00
2.015490000000000059e-01
1.183310000000000056e-01
2.335894000000000137e+00
1.025799999999999976e-02
1.811031999999999975e+00
1.285000000000000031e-02
3.939889999999999781e-01
2.317342000000000013e+00
2.513460000000000139e-01
5.744550000000000489e-01
2.857700000000000171e-02
1.198560000000000042e-01
3.498320999999999792e+00
8.251400000000000401e-02
2.651099999999999984e-02
7.357299999999999951e-02
8.903079999999999883e-01
1.954056000000000015e+00
7.073760000000000048e-01
7.374739999999999629e-01
7.174869999999999859e-01
1.326789999999999914e+00
9.660469999999999891e-01
1.423702999999999941e+00
1.546899999999999942e-01
2.464030000000000109e-01
2.318661000000000083e+00
1.666719999999999868e-01
1.073380000000000029e-01
1.353290000000000048e-01
3.319199999999999928e-02
2.016119999999999912e+00
1.102492999999999945e+00
4.245149999999999757e-01
8.505000000000000060e-02
4.591049999999999853e-01
2.346903999999999879e+00
1.391753999999999936e+00
4.016179999999999750e-01
2.987190000000000123e-01
8.204829999999999623e-01
1.982102000000000031e+00
4.945320000000000271e-01
1.382279999999999898e-01
7.458299999999999930e-01
2.089315000000000033e+00
4.298799999999999844e-01
3.910600000000000187e-02
6.331719999999999571e-01
1.530310999999999977e+00
2.509091000000000182e+00
1.687210000000000099e-01
2.948040000000000105e-01
1.768149999999999999e-01
8.606519999999999726e-01
2.358134000000000174e+00
1.524405000000000010e+00
3.072070000000000078e-01
5.254670000000000174e-01
1.584799999999999986e+00
1.345844000000000040e+00
4.185079999999999911e-01
6.194370000000000154e-01
2.612220000000000097e-01
2.494667999999999886e+00
7.004650000000000043e-01
1.416101999999999972e+00
1.431290000000000062e-01
8.327900000000000580e-02
1.414927000000000046e+00
2.580930000000000168e-01
4.573519999999999808e-01
7.763719999999999510e-01
4.897250000000000214e-01
2.365206000000000142e+00
1.057069999999999954e+00
6.910669999999999868e-01
2.597599999999999909e-01
1.143016999999999950e+00
4.531689999999999885e-01
7.104979999999999629e-01
1.097500000000000003e-01
5.279430000000000511e-01
1.875275999999999943e+00
9.567020000000000524e-01
1.415294999999999970e+00
3.869839999999999947e-01
4.181659999999999822e-01
1.610559999999999992e+00
1.622500000000000053e-01
3.577219999999999844e-01
4.699340000000000184e-01
1.991320000000000034e-01
2.338893000000000111e+00
1.195939000000000085e+00
3.239719999999999822e-01
1.090543000000000040e+00
6.479489999999999972e-01
8.229419999999999513e-01
1.951480000000000103e+00
1.251289999999999902e-01
1.216215000000000046e+00
7.210180000000000478e-01
9.954619999999999580e-01
1.501965999999999912e+00
7.537319999999999576e-01
1.300750000000000073e+00
1.353399999999999936e+00
1.863791999999999893e+00
2.499780000000000058e-01
4.054999999999999577e-03
4.910900000000000265e-01
1.855023000000000089e+00
8.185210000000000541e-01
6.094990000000000130e-01
1.628120000000000123e-01
1.749370000000000092e-01
1.484561000000000019e+00
9.690630000000000077e-01
5.995299999999999935e-02
4.317869999999999764e-01
9.488560000000000327e-01
1.365191000000000043e+00
6.738030000000000408e-01
2.183740000000000125e-01
1.106359999999999982e-01
2.371412999999999993e+00
8.264299999999999424e-02
1.649940000000000018e-01
9.458100000000000396e-01
1.317499999999999921e-02
2.026065000000000005e+00
4.577099999999999919e-02
2.142830000000000013e-01
3.541900000000000048e-01
2.947659999999999725e-01
2.996407000000000043e+00
6.221029999999999616e-01
1.560090000000000088e-01
8.985429999999999806e-01
1.220782000000000034e+00
1.277347999999999928e+00
1.056484999999999896e+00
5.499509999999999676e-01
3.457640000000000158e-01
2.108699999999999797e+00
1.082133000000000012e+00
4.327520000000000255e-01
2.635730000000000017e-01
4.369080000000000186e-01
2.337194999999999911e+00
1.161670000000000064e-01
2.098289999999999877e-01
3.718500000000000277e-02
3.791959999999999775e-01
2.118447999999999887e+00
1.464590000000000058e+00
1.383169999999999955e-01
1.577979999999999938e-01
1.021492000000000067e+00
1.313309999999999977e+00
1.231098000000000026e+00
5.016359999999999708e-01
1.480789999999999884e-01
3.915859999999999896e-01
7.406430000000000513e-01
9.254679999999999573e-01
5.110470000000000290e-01
1.045951999999999993e+00
1.926168000000000102e+00
5.103370000000000406e-01
1.149290000000000034e-01
4.673519999999999897e-01
1.166620000000000018e-01
2.101564999999999905e+00
9.875669999999999726e-01
2.637220000000000120e-01
5.425980000000000247e-01
7.399139999999999606e-01
1.577525999999999984e+00
1.961708999999999925e+00
1.272899999999999865e-01
8.846629999999999772e-01
2.973250000000000060e-01
1.009170000000000067e-01
1.330621000000000054e+00
1.376650000000000096e-01
1.012113999999999958e+00
1.826656000000000057e+00
5.458380000000000454e-01
2.435730000000000117e-01
6.878699999999999815e-01
4.524699999999999833e-01
1.344470000000000109e-01
1.817039999999999988e+00
5.047300000000000120e-01
6.403940000000000188e-01
1.204240000000000033e-01
1.677270999999999956e+00
1.776218000000000075e+00
4.764600000000000085e-02
6.781989999999999963e-01
2.439850000000000074e-01
3.405190000000000161e-01
1.849259999999999904e+00
1.425027000000000044e+00
1.465346999999999955e+00
2.038685000000000080e+00
5.624599999999999739e-02
1.245748000000000077e+00
4.459179999999999811e-01
8.158630000000000049e-01
1.422055999999999987e+00
6.727880000000000527e-01
1.672109999999999985e-01
1.679509999999999892e-01
6.708779999999999744e-01
2.271875999999999785e+00
1.441996999999999973e+00
1.108640000000000042e-01
3.619180000000000175e-01
1.187000000000000034e-02
1.970300000000000107e-01
4.318609999999999949e-01
5.873350000000000515e-01
1.584560000000000135e-01
1.129601000000000077e+00
3.884250000000000203e-01
1.601847000000000021e+00
1.740980000000000028e-01
9.298299999999999621e-02
1.950577999999999923e+00
1.007727000000000039e+00
3.732670000000000154e-01
4.526100000000000262e-02
2.033790000000000042e-01
2.260140999999999956e+00
1.150109000000000048e+00
1.378300000000000011e-02
6.930979999999999919e-01
3.082420000000000160e-01
7.293699999999999628e-01
1.483741999999999894e+00
8.891210000000000502e-01
4.818700000000000205e-01
8.261439999999999895e-01
8.133139999999999814e-01
1.118942000000000103e+00
3.028950000000000253e-01
5.291690000000000005e-01
1.492799999999999905e+00
1.808046999999999960e+00
5.034199999999999786e-02
5.088949999999999863e-01
3.494400000000000284e-02
1.806230000000000002e+00
1.298319000000000001e+00
1.476300000000000008e-02
1.060480000000000089e+00
6.559030000000000138e-01
1.251903999999999906e+00
1.507344999999999935e+00
2.480068000000000161e+00
9.238659999999999650e-01
5.725440000000000529e-01
5.091400000000000370e-01
1.404506000000000032e+00
1.129976000000000091e+00
1.212059999999999915e+00
1.498744000000000076e+00
6.813649999999999984e-01
1.421318000000000081e+00
1.862962999999999925e+00
2.431689999999999963e-01
1.209222000000000019e+00
1.486039000000000110e+00
1.368870000000000087e-01
1.406641999999999948e+00
1.756183999999999967e+00
8.811870000000000536e-01
1.538732999999999906e+00
1.793374999999999941e+00
1.593487000000000098e+00
3.572509999999999852e-01
3.463870000000000005e-01
1.439213000000000076e+00
8.656599999999999850e-01
1.658330000000000082e+00
8.619820000000000260e-01
4.398830000000000240e-01
1.398401000000000005e+00
1.518211999999999895e+00
8.230119999999999658e-01
1.375842000000000009e+00
1.152298999999999962e+00
5.646299999999999653e-01
1.531600999999999990e+00
1.941894999999999927e+00
1.857229999999999992e-01
2.324133999999999922e+00
1.015501999999999905e+00
1.816875999999999935e+00
3.096430000000000016e-01
3.399789999999999757e-01
2.037386999999999837e+00
3.163579999999999726e-01
1.365958999999999923e+00
1.417159000000000058e+00
1.721778000000000031e+00
9.854540000000000521e-01
1.084473000000000020e+00
8.400140000000000384e-01
2.203624000000000027e+00
8.839010000000000478e-01
8.177290000000000392e-01
8.610809999999999853e-01
1.123990000000000045e+00
4.729039999999999910e-01
7.320699999999999985e-01
1.429813999999999918e+00
2.254969000000000001e+00
9.282340000000000035e-01
1.129763999999999990e+00
1.908646999999999982e+00
1.499550000000000050e-01
1.303558999999999912e+00
4.628619999999999957e-01
2.187749999999999972e-01
1.639694999999999903e+00
6.165359999999999729e-01
2.081062000000000189e+00
1.873914000000000080e+00
1.033516000000000101e+00
6.642789999999999528e-01
1.006179999999999991e-01
7.734189999999999676e-01
6.143480000000000052e-01
1.706693999999999933e+00
5.532550000000000523e-01
5.016310000000000491e-01
6.869899999999999896e-01
1.305090000000000083e+00
1.647110999999999992e+00
1.260459999999999914e-01
2.111619999999999886e-01
1.747999999999999988e-03
1.281617999999999924e+00
1.388845000000000107e+00
4.533170000000000255e-01
8.296430000000000193e-01
2.518267999999999951e+00
3.704500000000000015e-01
8.301600000000000645e-02
9.931790000000000340e-01
3.154770000000000074e-01
1.772211999999999898e+00
2.497290000000000065e-01
5.368380000000000374e-01
3.719819999999999793e-01
2.016080000000000094e-01
1.767325000000000035e+00
1.672203000000000106e+00
8.550199999999999467e-02
2.659380000000000077e-01
1.754146999999999901e+00
1.534750000000000003e-01
1.579806999999999961e+00
2.382380000000000053e-01
3.947459999999999858e-01
1.388322000000000056e+00
3.875629999999999908e-01
8.156060000000000532e-01
5.058669999999999556e-01
6.645959999999999646e-01
1.993838999999999917e+00
8.870719999999999716e-01
1.561059999999999948e-01
6.302210000000000312e-01
2.126679999999999959e-01
2.017247999999999930e+00
1.129596999999999962e+00
6.433339999999999614e-01
2.116939999999999933e-01
1.834972000000000047e+00
9.761229999999999629e-01
1.397615000000000052e+00
1.300790000000000002e-01
2.930710000000000259e-01
1.146978000000000053e+00
2.676520000000000010e-01
1.051377000000000006e+00
1.505140000000000089e-01
9.223670000000000480e-01
9.893969999999999709e-01
2.642884000000000011e+00
5.231010000000000382e-01
2.221339999999999981e-01
3.287680000000000047e-01
1.630988000000000104e+00
1.257705000000000073e+00
2.774769999999999737e-01
4.086009999999999920e-01
8.496420000000000083e-01
1.873275999999999941e+00
4.236429999999999918e-01
1.423337000000000074e+00
2.670040000000000191e-01
2.035829000000000111e+00
4.979399999999999937e-01
1.564688999999999997e+00
2.363399999999999945e-01
1.601153000000000048e+00
2.025478999999999807e+00
6.626130000000000075e-01
8.489870000000000472e-01
9.519199999999999884e-02
1.067990000000000050e-01
1.738631999999999955e+00
1.420690999999999926e+00
5.504400000000000265e-02
4.299109999999999876e-01
7.762869999999999493e-01
1.027746999999999966e+00
1.710480000000000000e+00
5.546940000000000204e-01
1.433139999999999969e-01
2.088128000000000206e+00
1.071499999999999952e-01
1.322051000000000087e+00
3.104270000000000085e-01
1.481619999999999937e+00
3.016579999999999817e-01
8.965119999999999756e-01
7.242800000000000349e-01
8.077509999999999968e-01
4.043109999999999760e-01
2.120880000000000098e+00
1.336219000000000046e+00
1.701860000000000039e-01
3.312140000000000084e-01
7.453060000000000240e-01
2.214606999999999992e+00
2.365629999999999955e-01
2.026459999999999928e-01
8.718799999999999883e-01
1.900763999999999898e+00
1.027403000000000066e+00
9.379790000000000072e-01
5.303090000000000304e-01
3.691010000000000124e-01
1.508413999999999922e+00
2.760329999999999728e-01
4.389449999999999741e-01
4.180400000000000227e-01
3.141970000000000041e-01
2.736597000000000168e+00
8.994109999999999605e-01
6.007699999999999846e-02
4.850860000000000172e-01
2.829619999999999913e-01
1.804246000000000016e+00
4.583439999999999737e-01
9.594500000000000250e-02
2.940289999999999848e-01
1.988205999999999918e+00
1.399996000000000018e+00
1.249290000000000012e+00
1.119460000000000038e-01
8.183880000000000043e-01
1.057279000000000080e+00
2.101949999999999930e-01
2.421719999999999984e-01
2.113970000000000016e-01
7.006769999999999943e-01
2.558628999999999820e+00
5.629070000000000462e-01
2.689590000000000036e-01
4.159000000000000197e-02
1.032466000000000106e+00
8.782440000000000246e-01
1.514016000000000028e+00
9.718999999999999861e-02
4.672100000000000142e-01
1.380548000000000108e+00
1.367971000000000048e+00
1.385837999999999903e+00
1.847330000000000083e-01
5.499389999999999556e-01
1.293570000000000109e+00
4.803270000000000040e-01
1.721999999999999920e-02
7.105960000000000054e-01
9.312989999999999879e-01
2.589881000000000100e+00
3.330679999999999752e-01
2.775199999999999889e-02
7.376219999999999999e-01
3.998229999999999840e-01
1.125124999999999931e+00
1.277238000000000095e+00
7.399850000000000039e-01
6.281879999999999686e-01
4.954900000000000276e-02
1.531809999999999894e+00
1.993641999999999914e+00
2.455900000000000027e-01
3.422330000000000094e-01
9.698729999999999851e-01
1.251643000000000061e+00
1.253252999999999950e+00
1.692339999999999955e-01
7.326580000000000314e-01
1.973803999999999892e+00
4.736060000000000270e-01
6.270919999999999828e-01
4.712919999999999887e-01
3.604990000000000139e-01
1.858443999999999985e+00
2.485549999999999982e-01
1.462744999999999962e+00
1.322426000000000101e+00
4.140599999999999836e-02
1.411864999999999926e+00
1.695945000000000036e+00
2.429199999999999970e-01
1.478083999999999953e+00
1.244348999999999927e+00
2.308119999999999894e-01
1.720609000000000055e+00
6.776790000000000314e-01
5.274210000000000287e-01
1.289951000000000070e+00
4.704059999999999908e-01
6.030109999999999637e-01
3.716200000000000059e-02
7.219609999999999639e-01
5.878689999999999749e-01
1.981289000000000078e+00
6.390620000000000189e-01
1.032539999999999986e-01
1.089523999999999937e+00
1.291123999999999938e+00
1.451487999999999889e+00
2.697829999999999950e-01
7.900080000000000435e-01
1.176709000000000005e+00
2.516039999999999943e-01
5.991309999999999691e-01
6.589530000000000109e-01
1.994940000000000047e-01
1.703955000000000108e+00
2.502070000000000127e-01
7.043979999999999686e-01
1.755700000000000038e-01
1.129696000000000033e+00
1.535984999999999934e+00
5.165509999999999824e-01
1.768170000000000019e-01
1.282855999999999996e+00
2.288060000000000094e-01
1.286337000000000064e+00
1.446361000000000008e+00
1.805569999999999953e-01
3.943280000000000118e-01
1.854669999999999930e-01
5.617400000000000171e-01
1.479092000000000073e+00
6.856989999999999474e-01
5.593069999999999986e-01
1.939607000000000081e+00
8.451200000000000379e-02
1.272747000000000073e+00
5.350800000000000001e-01
2.542559999999999820e-01
2.270448000000000022e+00
3.091369999999999951e-01
3.880290000000000128e-01
1.077663999999999955e+00
7.693750000000000311e-01
2.270955999999999975e+00
1.294502000000000042e+00
7.180050000000000043e-01
4.479190000000000116e-01
7.235260000000000025e-01
1.934399999999999897e+00
1.209246000000000043e+00
4.244609999999999772e-01
2.012079999999999980e-01
2.356593999999999856e+00
7.337029999999999941e-01
1.134840000000000071e+00
1.348672000000000093e+00
4.614650000000000141e-01
1.095442000000000027e+00
1.148198999999999970e+00
3.091369999999999951e-01
4.756159999999999832e-01
4.334080000000000155e-01
2.428525000000000045e+00
1.202538000000000107e+00
2.095859999999999945e-01
4.629409999999999914e-01
1.100023999999999891e+00
1.331307000000000018e+00
8.394089999999999607e-01
1.026542000000000066e+00
1.113318000000000030e+00
2.223333999999999921e+00
9.462920000000000220e-01
1.115812999999999944e+00
5.296599999999999919e-02
9.640600000000000558e-02
2.300155999999999867e+00
3.141809999999999881e-01
4.466450000000000142e-01
2.171879999999999922e-01
6.657830000000000137e-01
2.385002000000000066e+00
1.279991000000000101e+00
3.568560000000000065e-01
2.112219999999999931e-01
3.175780000000000269e-01
1.078138999999999958e+00
2.116730000000000000e+00
4.972599999999999937e-02
1.015260000000000051e+00
1.684163000000000077e+00
8.893469999999999986e-01
1.435726999999999975e+00
1.143350000000000061e-01
1.033114000000000088e+00
1.715416000000000052e+00
4.251480000000000259e-01
7.493630000000000013e-01
4.459469999999999823e-01
8.414409999999999945e-01
2.164921000000000095e+00
7.675980000000000025e-01
9.971800000000000108e-02
4.969589999999999841e-01
6.050640000000000462e-01
1.664017000000000079e+00
1.019177999999999917e+00
5.644510000000000360e-01
3.295080000000000231e-01
1.181100000000000039e+00
1.102114999999999956e+00
1.689483999999999986e+00
3.620999999999999913e-02
2.966469999999999940e-01
1.715101999999999904e+00
1.133730000000000016e-01
1.680404999999999927e+00
5.164599999999999747e-02
1.056821000000000010e+00
1.859715000000000007e+00
8.944069999999999521e-01
8.244179999999999842e-01
1.214185999999999988e+00
1.053430000000000061e-01
9.182550000000000434e-01
1.054232999999999976e+00
2.666710000000000136e+00
1.015868999999999911e+00
2.409400000000000083e-02
1.153391999999999973e+00
1.628494000000000108e+00
2.694779999999999953e-01
1.826135000000000064e+00
6.262020000000000364e-01
2.166389999999999982e-01
1.356249999999999956e+00
5.963249999999999940e-01
2.793019999999999947e-01
1.790996999999999950e+00
6.873660000000000325e-01
5.380800000000000027e-01
9.406649999999999734e-01
1.262170000000000014e+00
1.208889999999999965e-01
2.291056000000000203e+00
7.000659999999999661e-01
5.520429999999999504e-01
9.735610000000000097e-01
1.288928999999999991e+00
2.397208000000000006e+00
5.021839999999999637e-01
1.780858999999999970e+00
7.517190000000000261e-01
1.727986999999999940e+00
1.541962000000000055e+00
1.549287000000000081e+00
4.967630000000000101e-01
1.756828999999999974e+00
5.345189999999999664e-01
1.142026999999999903e+00
3.670240000000000169e-01
1.767854999999999954e+00
1.405567999999999929e+00
4.478730000000000211e-01
1.403661999999999965e+00
2.041644999999999932e+00
3.697449999999999903e-01
1.273347000000000007e+00
2.189159000000000077e+00
6.267599999999999560e-02
6.529099999999999904e-01
7.321300000000000030e-02
1.795480000000000131e-01
2.406139000000000028e+00
1.081234000000000028e+00
7.196129999999999471e-01
1.663153000000000103e+00
3.083659999999999735e-01
1.699627999999999917e+00
2.214889999999999914e-01
1.125918999999999892e+00
4.254870000000000041e-01
2.413089999999999957e+00
7.906919999999999504e-01
1.572894000000000014e+00
1.732049999999999979e-01
1.648898999999999893e+00
2.024287000000000170e+00
1.058778999999999915e+00
1.303619000000000083e+00
1.180021999999999904e+00
1.475509999999999877e-01
9.691340000000000510e-01
1.373783999999999894e+00
1.984925000000000050e+00
1.171194000000000068e+00
7.216200000000000392e-02
1.661774000000000084e+00
3.440230000000000232e-01
6.618100000000000371e-02
8.114919999999999911e-01
1.611072000000000060e+00
6.358589999999999520e-01
6.950960000000000472e-01
2.339189999999999880e-01
1.384481000000000073e+00
1.753546999999999967e+00
1.399281999999999915e+00
8.362760000000000193e-01
2.392749999999999877e-01
1.522900000000000087e-01
1.373625000000000096e+00
1.988806000000000074e+00
1.938838999999999979e+00
1.082565000000000000e+00
1.585699999999999957e-02
2.178943999999999992e+00
1.048677999999999999e+00
8.439680000000000515e-01
1.117664999999999909e+00
1.717996000000000079e+00
5.918489999999999585e-01
1.042586000000000013e+00
1.564646999999999899e+00
1.364352000000000009e+00
1.589145999999999948e+00
1.264124000000000025e+00
1.250526000000000026e+00
1.616569999999999951e-01
5.453899999999999720e-02
2.043938999999999950e+00
1.270186999999999955e+00
1.197305000000000064e+00
9.362279999999999491e-01
6.299499999999999544e-02
1.565134999999999943e+00
1.209510000000000085e+00
9.668710000000000360e-01
1.590646000000000004e+00
1.406161999999999912e+00
1.937454999999999927e+00
8.087079999999999824e-01
8.100810000000000510e-01
1.691589000000000009e+00
1.769673999999999969e+00
7.098729999999999762e-01
1.384306000000000036e+00
1.659740000000000104e-01
3.016999999999999890e-02
2.923805000000000209e+00
3.142699999999999938e-01
7.832759999999999723e-01
1.115015000000000089e+00
3.595619999999999927e-01
1.740601999999999983e+00
8.808489999999999931e-01
1.416336999999999957e+00
1.909245000000000081e+00
5.352940000000000476e-01
1.975688000000000111e+00
6.120240000000000125e-01
2.171269999999999867e-01
1.902514999999999956e+00
1.313660999999999968e+00
2.640089999999999937e-01
1.317771999999999943e+00
2.160690000000000111e-01
1.876365000000000061e+00
2.886772999999999811e+00
1.115831999999999935e+00
4.512450000000000072e-01
1.071374000000000049e+00
8.567599999999999660e-01
1.842707000000000095e+00
7.493239999999999901e-01
8.466169999999999529e-01
1.012334999999999985e+00
6.427239999999999620e-01
8.997509999999999675e-01
2.925949999999999940e-01
1.059399999999999925e-02
2.059403000000000095e+00
1.050826999999999956e+00
4.553409999999999958e-01
1.062999999999999926e-03
8.036300000000000388e-02
1.851844000000000046e+00
7.325019999999999865e-01
1.209389999999999965e+00
7.662060000000000537e-01
2.008979000000000070e+00
1.043984999999999941e+00
1.524421000000000026e+00
5.987620000000000164e-01
9.142770000000000064e-01
1.486008999999999913e+00
7.189149999999999707e-01
1.377566999999999986e+00
7.283309999999999507e-01
5.901800000000000102e-02
2.276412000000000102e+00
6.107010000000000494e-01
1.006910999999999889e+00
1.223329999999999973e-01
4.049820000000000086e-01
3.309710000000000152e-01
1.317439999999999944e+00
4.599219999999999975e-01
6.643289999999999473e-01
1.030119000000000007e+00
1.267385999999999902e+00
1.950882000000000005e+00
2.275270000000000070e-01
1.946000000000000160e-02
9.373080000000000300e-01
1.090740000000000043e-01
1.023881000000000041e+00
1.707513000000000059e+00
6.690129999999999688e-01
2.188736000000000015e+00
3.435599999999999765e-01
1.354012999999999911e+00
3.095479999999999898e-01
5.302300000000000069e-02
1.866538000000000030e+00
1.298788000000000054e+00
4.618499999999999689e-02
9.806690000000000129e-01
1.208641999999999994e+00
1.821782999999999930e+00
1.938153999999999932e+00
1.334349999999999981e-01
4.496850000000000014e-01
4.084860000000000158e-01
3.434420000000000250e-01
2.255320000000000102e-01
1.931019999999999959e-01
1.029366000000000003e+00
2.196349999999999802e+00
2.224059999999999926e-01
6.419500000000000206e-01
5.941389999999999727e-01
4.091469999999999829e-01
2.707682000000000144e+00
1.509867000000000070e+00
7.558399999999999841e-02
1.083120000000000055e-01
3.250640000000000196e-01
2.019286999999999832e+00
2.341647000000000034e+00
2.919629999999999725e-01
8.834300000000000486e-02
1.316983000000000015e+00
1.658903999999999934e+00
8.934290000000000287e-01
3.118580000000000241e-01
9.525099999999999678e-01
1.802202999999999999e+00
1.272550000000000070e-01
1.063911000000000051e+00
7.266850000000000254e-01
4.366289999999999893e-01
1.959373999999999949e+00
1.315873999999999988e+00
4.882810000000000206e-01
3.801559999999999939e-01
1.921249999999999902e-01
1.658910000000000107e+00
1.335952999999999946e+00
4.214600000000000013e-01
2.721200000000000008e-02
1.515600000000000003e-01
2.795300000000000007e-01
2.084480000000000111e+00
1.217359999999999970e-01
6.151000000000000217e-02
1.622521000000000102e+00
4.537599999999999967e-02
1.258013000000000048e+00
4.077770000000000006e-01
2.389189999999999925e-01
1.634041999999999994e+00
9.492200000000000637e-02
1.542896999999999963e+00
1.017819999999999975e-01
1.267158000000000007e+00
1.482988999999999891e+00
1.127370999999999901e+00
1.455829999999999902e-01
1.301523999999999903e+00
4.760570000000000079e-01
1.250007000000000090e+00
2.596674999999999844e+00
2.768930000000000002e-01
4.744199999999999806e-02
1.647323000000000093e+00
8.655699999999999505e-02
1.462512000000000034e+00
4.887029999999999985e-01
4.341849999999999876e-01
5.800349999999999673e-01
8.015149999999999775e-01
8.476110000000000033e-01
1.507900000000000039e-02
7.513250000000000206e-01
2.039620999999999906e+00
1.912504999999999900e+00
1.576899999999999830e-02
1.487489999999999923e-01
6.347700000000000564e-02
7.646200000000000219e-02
1.831271000000000093e+00
7.141920000000000490e-01
2.823330000000000006e-01
1.787004000000000037e+00
2.058270000000000099e-01
1.685645999999999978e+00
6.055629999999999624e-01
6.926670000000000327e-01
1.132200000000000095e+00
5.297399999999999887e-01
1.706638000000000099e+00
9.799320000000000253e-01
1.437791999999999959e+00
1.847612999999999950e+00
1.169928000000000079e+00
5.914270000000000360e-01
3.268769999999999731e-01
1.016634999999999955e+00
1.396722000000000019e+00
1.609601999999999977e+00
6.127350000000000296e-01
5.899609999999999577e-01
2.438603000000000076e+00
6.671399999999999553e-01
2.024056999999999995e+00
8.163350000000000328e-01
1.486399999999999944e-01
2.182760000000000034e+00
6.966290000000000537e-01
2.662990000000000079e-01
7.428670000000000551e-01
5.243100000000000538e-01
2.147781000000000162e+00
7.966579999999999773e-01
1.858839999999999937e-01
6.357890000000000486e-01
1.065193000000000056e+00
1.747946999999999917e+00
1.330187999999999926e+00
1.402720000000000078e-01
1.556569999999999898e-01
1.873571000000000097e+00
1.143826000000000009e+00
2.105468000000000117e+00
7.975539999999999852e-01
1.758770000000000056e-01
1.637499000000000038e+00
2.753789999999999849e-01
9.320599999999999719e-02
1.146099999999999897e+00
2.864459999999999784e-01
2.775873999999999953e+00
5.456579999999999764e-01
1.196339999999999959e+00
1.532370000000000121e-01
4.119639999999999969e-01
1.784340000000000037e+00
1.757417000000000007e+00
3.136680000000000024e-01
2.285109999999999919e-01
1.615172000000000052e+00
1.453804000000000096e+00
2.048831999999999987e+00
3.506499999999999895e-02
1.183540000000000009e-01
8.154470000000000329e-01
8.404059999999999864e-01
2.500299999999999745e-01
1.075200000000000045e-01
3.651700000000000085e-02
2.010390000000000121e+00
4.646980000000000000e-01
1.152363999999999944e+00
2.728380000000000249e-01
5.603059999999999707e-01
1.477781000000000011e+00
2.285782000000000203e+00
2.588130000000000153e-01
5.711889999999999468e-01
1.392811000000000021e+00
1.404951999999999979e+00
1.631083000000000061e+00
3.581329999999999791e-01
5.599990000000000245e-01
1.511395999999999962e+00
9.717360000000000442e-01
8.871109999999999829e-01
9.547200000000000131e-01
1.709420000000000106e-01
2.130790999999999880e+00
5.027899999999999731e-02
5.973129999999999828e-01
2.567349999999999910e-01
8.755589999999999762e-01
1.765921000000000074e+00
1.380441999999999947e+00
4.215260000000000118e-01
1.053950000000000026e-01
1.947257999999999933e+00
1.630389000000000088e+00
1.651110000000000078e+00
6.144560000000000022e-01
2.919619999999999993e-01
1.286488000000000076e+00
1.652029999999999887e-01
1.215173000000000059e+00
1.139820000000000000e-01
8.175699999999999634e-02
2.668540000000000134e+00
3.890589999999999882e-01
8.644119999999999582e-01
7.343800000000000328e-02
5.576929999999999943e-01
2.205013999999999807e+00
3.486700000000000216e-02
1.423130000000000006e+00
5.147859999999999658e-01
1.978112000000000092e+00
1.271625000000000005e+00
1.333474000000000048e+00
1.097229999999999928e+00
2.923120000000000163e-01
1.155999999999999917e+00
7.496549999999999603e-01
1.559541999999999984e+00
2.494510000000000061e-01
7.179039999999999866e-01
2.057735000000000092e+00
3.691789999999999794e-01
1.231772000000000089e+00
3.431009999999999893e-01
2.945059999999999900e-01
1.426868999999999943e+00
1.560432999999999959e+00
5.575520000000000476e-01
1.209620000000000001e-01
5.128770000000000273e-01
1.547946000000000044e+00
1.774132000000000042e+00
2.861690000000000067e-01
1.743199999999999958e-02
5.419140000000000068e-01
1.500380000000000047e+00
6.059459999999999846e-01
8.713710000000000067e-01
3.494289999999999896e-01
2.412853000000000137e+00
5.614000000000000067e-03
1.435726999999999975e+00
6.506030000000000424e-01
4.535379999999999967e-01
1.801544999999999952e+00
3.853150000000000186e-01
3.625289999999999901e-01
3.818219999999999947e-01
1.267860000000000098e-01
2.240063000000000137e+00
1.483861000000000097e+00
4.469499999999999862e-02
9.112419999999999964e-01
5.850049999999999972e-01
7.198689999999999811e-01
1.038575999999999944e+00
1.606400000000000050e-01
5.246070000000000455e-01
1.868808000000000025e+00
4.665810000000000235e-01
1.961338999999999944e+00
9.526029999999999776e-01
3.798000000000000161e-03
1.389558000000000071e+00
7.027949999999999475e-01
6.911699999999999788e-02
1.165842999999999963e+00
7.990890000000000493e-01
1.749071000000000042e+00
1.409769000000000050e+00
3.495800000000000296e-02
9.227009999999999934e-01
7.166679999999999717e-01
7.391469999999999985e-01
1.576230999999999938e+00
4.660399999999999959e-02
7.184000000000000108e-02
1.500995999999999997e+00
7.004500000000000171e-01
2.397642999999999969e+00
6.779100000000000403e-02
1.199559999999999932e-01
6.711819999999999453e-01
2.330786999999999942e+00
6.899089999999999945e-01
2.726779999999999760e-01
2.376399999999999901e-01
2.059590000000000032e+00
1.225073000000000079e+00
9.868660000000000210e-01
3.325400000000000023e-01
2.321010000000000018e-01
5.176900000000000251e-02
2.586282000000000192e+00
4.257299999999999973e-01
6.832260000000000000e-01
1.306054000000000048e+00
8.134970000000000256e-01
2.019909000000000177e+00
2.216999999999999874e-02
7.391520000000000312e-01
1.293012999999999968e+00
6.209510000000000307e-01
8.153700000000000392e-01
9.949090000000000433e-01
0.000000000000000000e+00
1.408890999999999893e+00
8.207309999999999883e-01
1.320235000000000047e+00
6.027099999999999819e-02
1.617580000000000018e+00
7.063000000000000389e-01
3.047457999999999778e+00
3.351439999999999975e-01
8.503659999999999553e-01
1.330764000000000058e+00
9.727170000000000538e-01
1.732232999999999912e+00
2.681499999999999856e-02
1.856530000000000125e-01
2.265734000000000137e+00
2.631169999999999898e-01
1.344853999999999994e+00
3.956419999999999937e-01
3.129129999999999967e-01
2.226996000000000198e+00
2.399830000000000019e-01
4.219269999999999965e-01
6.430559999999999610e-01
4.093169999999999864e-01
1.464190000000000103e+00
1.939078000000000079e+00
6.001800000000000190e-02
7.614700000000000635e-02
1.432787999999999951e+00
1.029449999999999976e+00
1.742966999999999933e+00
1.097540000000000043e-01
6.477600000000000025e-02
1.039965000000000028e+00
1.269236999999999949e+00
1.458096999999999976e+00
1.862419999999999909e-01
5.385879999999999557e-01
2.389384999999999870e+00
5.176049999999999818e-01
1.023689000000000071e+00
6.499779999999999447e-01
7.930460000000000287e-01
2.707197999999999993e+00
7.614889999999999715e-01
6.776450000000000529e-01
1.142009999999999970e-01
1.794556999999999958e+00
1.412508000000000097e+00
1.534783999999999926e+00
7.118259999999999588e-01
1.073809999999999931e+00
1.072381000000000029e+00
3.320489999999999831e-01
9.240059999999999940e-01
1.537890000000000090e-01
2.201380000000000003e-01
2.509212999999999916e+00
4.688740000000000130e-01
7.895529999999999493e-01
7.296240000000000503e-01
1.128482999999999903e+00
1.334222000000000019e+00
1.339936999999999934e+00
1.977490000000000081e-01
7.715999999999999769e-03
1.532345000000000068e+00
1.666393999999999931e+00
2.084150000000000169e+00
4.788100000000000134e-01
4.627279999999999727e-01
1.228623999999999938e+00
1.472164000000000028e+00
5.858020000000000449e-01
8.122470000000000523e-01
1.866839999999999888e-01
2.195864999999999956e+00
2.369610000000000050e-01
7.155399999999999539e-01
4.066000000000000170e-01
9.151989999999999847e-01
1.589618999999999893e+00
7.126740000000000297e-01
2.877219999999999778e-01
3.163599999999999746e-02
1.491730000000000000e+00
1.533285999999999927e+00
1.773490000000000011e+00
4.688579999999999970e-01
2.597619999999999929e-01
1.285196999999999923e+00
8.128609999999999447e-01
6.981690000000000396e-01
1.918799999999999950e-01
2.503469999999999862e-01
2.919595000000000162e+00
4.167999999999999830e-03
1.515141000000000071e+00
1.684209999999999874e-01
6.604940000000000255e-01
1.470733999999999986e+00
1.185419000000000000e+00
4.414159999999999751e-01
2.819110000000000227e-01
1.001041999999999987e+00
1.734950999999999910e+00
1.141157999999999895e+00
2.337699999999999848e-02
1.137019999999999975e-01
2.369613999999999887e+00
4.322829999999999728e-01
2.101129999999999942e-01
7.555520000000000014e-01
2.221760000000000124e-01
1.852621999999999991e+00
3.763250000000000206e-01
1.077237000000000000e+00
4.912290000000000267e-01
2.931210000000000204e-01
2.018332000000000015e+00
1.120900000000000007e+00
4.274800000000000127e-02
1.755549999999999888e-01
1.480239999999999889e-01
2.051677999999999891e+00
1.217470000000000052e+00
1.754189999999999916e-01
3.449519999999999809e-01
8.641469999999999985e-01
7.266679999999999806e-01
1.707078000000000095e+00
5.293909999999999449e-01
7.314730000000000398e-01
1.644317999999999946e+00
7.455629999999999757e-01
1.466965000000000074e+00
4.815099999999999936e-01
4.668479999999999852e-01
2.677951000000000192e+00
3.296310000000000073e-01
2.883479999999999932e-01
2.583289999999999753e-01
8.803950000000000387e-01
1.437046000000000046e+00
9.844300000000000272e-01
1.604810000000000125e-01
3.045209999999999861e-01
1.233071999999999946e+00
1.748855999999999966e+00
2.452313999999999883e+00
1.698790000000000022e-01
1.027210000000000067e-01
1.659494999999999942e+00
6.068679999999999630e-01
1.704838999999999993e+00
3.065400000000000069e-02
1.034135999999999944e+00
1.342054000000000080e+00
1.500885000000000025e+00
1.159677999999999987e+00
1.230590000000000017e-01
1.987790000000000112e-01
1.623891999999999891e+00
8.927850000000000508e-01
1.104460000000000025e-01
1.270570000000000033e-01
7.226540000000000186e-01
1.750475000000000003e+00
2.079865999999999993e+00
7.127010000000000289e-01
6.473060000000000480e-01
1.637045000000000083e+00
5.462470000000000381e-01
1.648736999999999897e+00
7.756000000000000394e-02
2.161800000000000110e-01
1.791752999999999929e+00
1.157590000000000008e-01
1.589259999999999895e+00
3.019069999999999809e-01
3.055539999999999923e-01
1.806195999999999913e+00
1.028030999999999917e+00
7.534530000000000394e-01
9.884600000000000330e-02
4.640599999999999725e-01
1.784170000000000034e+00
7.137909999999999533e-01
3.475150000000000183e-01
9.555649999999999977e-01
1.397628000000000092e+00
8.290619999999999656e-01
1.767964000000000091e+00
3.704620000000000135e-01
9.831499999999999961e-02
1.083333000000000101e+00
1.764070000000000082e-01
1.577674000000000021e+00
3.181800000000000184e-01
1.572909999999999864e-01
2.501794999999999991e+00
1.052558000000000105e+00
5.935730000000000173e-01
3.377260000000000262e-01
4.668109999999999760e-01
9.041240000000000387e-01
1.101158999999999999e+00
7.597540000000000404e-01
7.183530000000000193e-01
2.275325000000000042e+00
1.262577000000000060e+00
1.933958000000000066e+00
4.091090000000000004e-01
3.938530000000000086e-01
1.229842000000000102e+00
5.127869999999999928e-01
1.270901999999999976e+00
6.370810000000000084e-01
3.761280000000000179e-01
2.622145000000000170e+00
6.689589999999999703e-01
1.059755000000000003e+00
2.027930000000000010e-01
2.683619999999999894e-01
1.841530000000000111e-01
1.365812000000000026e+00
4.249000000000000173e-03
6.361300000000000288e-02
1.491552999999999907e+00
1.099409999999999998e+00
2.104468999999999923e+00
8.950600000000000223e-02
4.262699999999999823e-01
1.104889000000000010e+00
1.684749999999999970e+00
1.061099000000000014e+00
1.302389999999999937e-01
3.701320000000000165e-01
2.700752000000000042e+00
2.438299999999999912e-01
1.242961999999999900e+00
1.612689999999999957e-01
1.061803000000000052e+00
2.275647999999999893e+00
2.738119999999999998e-01
8.993839999999999613e-01
1.022299999999999945e-02
1.191577000000000108e+00
1.369126999999999983e+00
1.522089000000000025e+00
1.943910000000000082e-01
1.667679999999999996e-01
2.186961000000000155e+00
2.018439999999999956e-01
1.163472000000000062e+00
1.226299999999999960e-02
2.946559999999999735e-01
1.953268000000000004e+00
2.331860000000000044e-01
1.110042999999999891e+00
1.401469999999999938e-01
8.029060000000000086e-01
1.129278000000000004e+00
2.417504000000000097e+00
4.418690000000000118e-01
2.175690000000000124e-01
4.501000000000000001e-01
1.323199000000000014e+00
1.343261000000000038e+00
1.957470000000000043e-01
5.047800000000000203e-02
1.856840999999999964e+00
1.290642999999999985e+00
9.252869999999999706e-01
1.441370999999999958e+00
1.039204000000000017e+00
1.852964999999999973e+00
2.721729999999999983e-01
2.897279999999999855e-01
5.878109999999999724e-01
5.418030000000000346e-01
2.730821000000000165e+00
1.394259999999999944e-01
8.269999999999999574e-02
2.047019999999999951e-01
1.439060999999999924e+00
1.290343999999999935e+00
9.545890000000000208e-01
1.704670000000000074e-01
7.230000000000000315e-02
1.142490000000000006e+00
1.584700999999999915e+00
5.167399999999999771e-01
8.410090000000000066e-01
2.336519999999999986e-01
1.554634000000000071e+00
1.951229999999999909e-01
7.135479999999999601e-01
2.874669999999999725e-01
2.965690000000000270e-01
2.618110000000000159e+00
4.639679999999999915e-01
7.223030000000000284e-01
5.913270000000000470e-01
1.271161999999999903e+00
1.180595000000000061e+00
1.354176000000000046e+00
1.063629999999999992e-01
3.068179999999999796e-01
1.796530000000000071e-01
8.634889999999999510e-01
1.334521000000000068e+00
1.329700000000000049e-01
3.122710000000000208e-01
2.399458000000000091e+00
1.532940000000000136e-01
1.440342999999999929e+00
3.264750000000000152e-01
5.617229999999999723e-01
1.258747999999999978e+00
1.401949999999999863e-01
1.067568000000000072e+00
2.111406999999999812e+00
8.466179999999999817e-01
1.396566999999999892e+00
1.329499999999999904e+00
4.593889999999999918e-01
3.191660000000000053e-01
3.902439999999999798e-01
1.294977999999999962e+00
1.990645999999999916e+00
4.522160000000000069e-01
1.379110999999999976e+00
1.583569999999999922e+00
1.249009999999999981e-01
2.045739999999999892e+00
2.237929999999999919e-01
8.528529999999999722e-01
5.698889999999999789e-01
1.604503999999999930e+00
1.270014999999999894e+00
4.557720000000000105e-01
2.070609999999999951e-01
1.887861999999999929e+00
1.288832999999999895e+00
8.645119999999999472e-01
1.411330000000000084e-01
2.833840000000000248e-01
3.754460000000000020e-01
1.796037000000000106e+00
1.552106999999999903e+00
1.180909999999999904e+00
1.742879999999999985e+00
6.730859999999999621e-01
1.520712000000000064e+00
4.710529999999999995e-01
8.752259999999999485e-01
1.118576999999999932e+00
6.305809999999999471e-01
1.353718999999999895e+00
2.809820000000000095e-01
9.406419999999999781e-01
2.079187000000000118e+00
9.394550000000000400e-01
8.991040000000000143e-01
2.093160000000000021e-01
3.982319999999999749e-01
6.319090000000000540e-01
1.643270000000000008e+00
6.762400000000000355e-02
5.503510000000000346e-01
7.001770000000000493e-01
8.335019999999999651e-01
2.130784999999999929e+00
3.816080000000000028e-01
2.848169999999999868e-01
9.544789999999999663e-01
2.042543999999999915e+00
1.035207999999999906e+00
3.312680000000000069e-01
5.740939999999999932e-01
2.183720999999999801e+00
6.343149999999999622e-01
5.946580000000000199e-01
4.018590000000000217e-01
5.758649999999999602e-01
9.905009999999999648e-01
8.587989999999999791e-01
9.359189999999999454e-01
1.297174000000000049e+00
1.120424000000000087e+00
1.016594999999999915e+00
1.607852999999999977e+00
5.692150000000000265e-01
8.897690000000000321e-01
1.390881000000000034e+00
4.760909999999999864e-01
1.700283999999999907e+00
2.979300000000000004e-02
5.928740000000000121e-01
1.664028000000000063e+00
7.901299999999999990e-01
9.897280000000000522e-01
1.777859999999999996e-01
8.645899999999999419e-02
1.536445000000000061e+00
1.360400999999999971e+00
1.958895000000000053e+00
5.407929999999999682e-01
9.390030000000000321e-01
1.078632999999999953e+00
2.605459999999999887e+00
3.664859999999999784e-01
1.183681999999999901e+00
1.655143000000000031e+00
3.406870000000000176e-01
2.317633999999999972e+00
1.461729999999999974e-01
5.830199999999999827e-01
1.710490000000000066e+00
3.476199999999999846e-01
1.407388000000000083e+00
7.138799999999999313e-02
1.036145000000000094e+00
1.044518000000000058e+00
6.491649999999999920e-01
8.135350000000000081e-01
1.471580000000000110e-01
1.290380000000000082e+00
9.170179999999999998e-01
1.876821999999999990e+00
1.508349999999999969e-01
9.236779999999999990e-01
8.201889999999999459e-01
5.022079999999999878e-01
2.373826000000000214e+00
8.191730000000000400e-01
1.453659999999999952e-01
2.207774999999999821e+00
3.823639999999999817e-01
1.461886000000000019e+00
6.593700000000000117e-01
6.824409999999999643e-01
1.398925999999999892e+00
7.505760000000000209e-01
3.918289999999999829e-01
4.314299999999999802e-01
1.053423999999999916e+00
1.669021000000000088e+00
1.638695000000000013e+00
2.151510000000000089e-01
3.680979999999999808e-01
2.562320000000000153e-01
1.276367000000000029e+00
1.104740999999999973e+00
1.758226000000000067e+00
5.352190000000000003e-01
2.304448999999999970e+00
1.959190000000000098e-01
1.761687999999999921e+00
3.193960000000000132e-01
9.519400000000000084e-01
1.685858000000000079e+00
4.166960000000000108e-01
7.515150000000000441e-01
4.447229999999999794e-01
1.690199000000000007e+00
1.710136000000000100e+00
1.393073999999999923e+00
1.906490000000000129e-01
4.705019999999999758e-01
8.431600000000000206e-02
1.258712999999999971e+00
1.444860000000000033e-01
1.277412999999999910e+00
9.324189999999999978e-01
2.658641999999999950e+00
3.169930000000000248e-01
1.267163999999999957e+00
5.008359999999999479e-01
1.021500000000000075e+00
1.926136999999999988e+00
2.103339999999999932e-01
5.279859999999999554e-01
1.743799999999999864e-02
6.459920000000000107e-01
2.264825999999999784e+00
9.522239999999999593e-01
4.354430000000000245e-01
4.517570000000000197e-01
2.852740000000000276e-01
8.801699999999999802e-02
1.552356999999999987e+00
1.890380000000000116e-01
6.093800000000000328e-01
2.638726000000000127e+00
3.951990000000000225e-01
1.320583999999999980e+00
1.856260000000000132e-01
3.278220000000000023e-01
1.423971000000000098e+00
4.433070000000000066e-01
6.903299999999999992e-01
6.125629999999999686e-01
2.602039999999999909e-01
1.939691999999999972e+00
8.605340000000000211e-01
6.529000000000000081e-02
6.368570000000000064e-01
2.339456000000000202e+00
1.361364999999999936e+00
1.350748000000000060e+00
1.098373999999999961e+00
1.193560000000000038e-01
2.157023999999999830e+00
8.868260000000000032e-01
1.748124000000000011e+00
5.338230000000000475e-01
9.023980000000000334e-01
2.645115000000000105e+00
1.703500000000000153e-02
5.269230000000000302e-01
2.683499999999999774e-01
7.797720000000000207e-01
1.878319000000000072e+00
8.122749999999999693e-01
5.686599999999999988e-02
4.766000000000000097e-02
1.316510999999999987e+00
9.768550000000000288e-01
1.424762000000000084e+00
3.532139999999999724e-01
3.679430000000000200e-01
1.651013000000000064e+00
1.040054000000000034e+00
1.538996999999999948e+00
3.203849999999999754e-01
2.949300000000000255e-01
1.636692000000000036e+00
4.525129999999999986e-01
3.992780000000000218e-01
7.892879999999999896e-01
8.012920000000000043e-01
1.811641999999999975e+00
6.080269999999999841e-01
9.077110000000000456e-01
5.749800000000000050e-02
1.337873000000000090e+00
1.385885000000000034e+00
1.257878000000000052e+00
5.977369999999999628e-01
1.134000000000000025e-03
1.965278999999999998e+00
8.664789999999999992e-01
1.969300999999999968e+00
2.635759999999999770e-01
8.826779999999999626e-01
1.072456000000000076e+00
1.171921999999999908e+00
7.008010000000000073e-01
5.234379999999999589e-01
2.170729999999999882e-01
1.866111000000000075e+00
6.370440000000000547e-01
8.008290000000000131e-01
3.720459999999999878e-01
4.237210000000000143e-01
1.231303999999999954e+00
3.590189999999999770e-01
1.550186999999999982e+00
5.265009999999999968e-01
2.544601999999999808e+00
7.954369999999999497e-01
2.006099999999999994e+00
4.109970000000000012e-01
1.063240000000000018e-01
1.708949999999999969e+00
2.979769999999999919e-01
1.766059000000000045e+00
7.974520000000000497e-01
2.590910000000000157e-01
2.493738000000000010e+00
7.625279999999999836e-01
1.063307999999999920e+00
1.326819999999999944e-01
6.239500000000000046e-01
4.740880000000000094e-01
1.782864000000000004e+00
2.523909999999999765e-01
1.040502999999999956e+00
1.806294999999999984e+00
1.067609000000000030e+00
1.993497999999999992e+00
2.680890000000000217e-01
5.013370000000000326e-01
1.070600000000000024e-02
4.632800000000000112e-02
8.672640000000000349e-01
2.165865000000000151e+00
1.102751999999999954e+00
2.439896000000000065e+00
4.700239999999999974e-01
1.509643000000000068e+00
7.815849999999999742e-01
3.004740000000000189e-01
1.501916999999999947e+00
1.505365999999999982e+00
1.322440000000000004e-01
8.860900000000000443e-01
1.903739000000000070e+00
1.756172000000000066e+00
1.801646999999999998e+00
4.681210000000000093e-01
2.694520000000000248e-01
1.487662999999999958e+00
1.074847000000000108e+00
8.965340000000000531e-01
4.907980000000000120e-01
7.706880000000000397e-01
2.717821999999999960e+00
1.500269999999999937e-01
1.911024000000000056e+00
3.836640000000000050e-01
5.407579999999999609e-01
1.657475000000000032e+00
1.393326000000000064e+00
5.603559999999999652e-01
9.019730000000000247e-01
6.374269999999999659e-01
1.824062999999999990e+00
1.691969999999999974e+00
5.606950000000000545e-01
3.915500000000000091e-01
3.920069999999999943e-01
4.302880000000000038e-01
2.042695000000000149e+00
2.355899999999999939e-01
1.347930000000000073e+00
1.922787000000000024e+00
3.621980000000000199e-01
2.105726999999999904e+00
3.476500000000000146e-01
8.676599999999999591e-02
1.433434000000000097e+00
1.079920000000000047e-01
1.220361999999999947e+00
3.364630000000000121e-01
1.326298999999999895e+00
1.356022000000000061e+00
1.228534000000000015e+00
3.461239999999999872e-01
3.522029999999999883e-01
1.305652000000000035e+00
9.768860000000000321e-01
2.759996999999999812e+00
3.185230000000000006e-01
6.349270000000000191e-01
1.725896000000000097e+00
1.955340000000000134e-01
1.967043000000000097e+00
3.646209999999999729e-01
1.735319999999999918e-01
1.062492999999999910e+00
1.764922000000000102e+00
1.299349000000000087e+00
1.474260000000000015e-01
6.204250000000000043e-01
1.699381999999999948e+00
6.329090000000000549e-01
6.818330000000000224e-01
5.442409999999999748e-01
6.400620000000000198e-01
1.026429999999999981e-01
2.009056999999999871e+00
9.304600000000000370e-02
1.635340000000000127e-01
1.892894000000000077e+00
4.450509999999999744e-01
1.640824000000000060e+00
1.924700000000000022e-02
1.084257999999999944e+00
1.467216000000000076e+00
4.537299999999999667e-02
1.227562000000000042e+00
3.629700000000000149e-01
9.888430000000000275e-01
1.579522000000000093e+00
1.107869999999999910e+00
1.126424000000000092e+00
5.855080000000000284e-01
7.439259999999999762e-01
8.893550000000000066e-01
2.211393999999999860e+00
1.213632000000000044e+00
1.104640000000000066e-01
1.428949999999999942e+00
5.810760000000000369e-01
2.180931000000000175e+00
1.647500000000000006e-02
1.092635999999999941e+00
1.160190999999999972e+00
2.148210000000000119e-01
1.329380000000000006e+00
2.503552000000000000e+00
4.804329999999999989e-01
1.385286000000000017e+00
1.020494999999999930e+00
1.017622000000000027e+00
2.783199999999999910e-02
5.045830000000000037e-01
6.786670000000000202e-01
2.244816000000000145e+00
1.228437999999999919e+00
2.765270000000000228e-01
1.283028999999999975e+00
9.274000000000000021e-01
2.487334000000000156e+00
7.301399999999999557e-02
6.051379999999999537e-01
9.987960000000000171e-01
3.205500000000000016e-02
1.299574999999999925e+00
1.841007999999999978e+00
2.631890000000000063e-01
1.875974999999999948e+00
6.414689999999999559e-01
1.699284000000000017e+00
1.210309999999999997e-01
6.572099999999999609e-01
6.293020000000000280e-01
1.837989000000000095e+00
8.264590000000000547e-01
1.302027999999999963e+00
1.354230999999999963e+00
8.625329999999999941e-01
2.106326999999999838e+00
1.406940000000000135e-01
2.740589999999999971e-01
4.845260000000000122e-01
1.896574999999999900e+00
1.031455999999999928e+00
1.400150000000000006e-01
8.109700000000000242e-02
1.846597999999999962e+00
4.855050000000000199e-01
1.574068999999999940e+00
4.674309999999999854e-01
9.756759999999999877e-01
7.026200000000000501e-02
1.418803000000000036e+00
3.728299999999999670e-02
7.699460000000000193e-01
1.938531999999999922e+00
1.084016000000000091e+00
1.718985999999999903e+00
3.638529999999999820e-01
5.421770000000000200e-01
1.442347999999999963e+00
2.866499999999999951e-02
4.129059999999999953e-01
5.930360000000000076e-01
1.271918000000000104e+00
1.631839000000000039e+00
2.172789999999999999e-01
1.826661000000000090e+00
1.019140000000000046e-01
8.886260000000000270e-01
7.980749999999999789e-01
1.803509999999999946e+00
5.331449999999999800e-01
3.982910000000000061e-01
7.250189999999999690e-01
7.989220000000000210e-01
1.514478999999999909e+00
7.528789999999999649e-01
4.817500000000000254e-02
1.364678999999999975e+00
9.813990000000000213e-01
1.959322999999999926e+00
1.479300000000000059e-02
6.746599999999999819e-02
2.042250000000000121e+00
3.565929999999999933e-01
1.526467999999999936e+00
2.261900000000000022e-01
3.501599999999999852e-02
1.067574999999999941e+00
1.021940999999999988e+00
1.016488000000000058e+00
1.108754999999999935e+00
1.007624000000000075e+00
8.084189999999999987e-01
1.388832000000000066e+00
1.116759000000000057e+00
9.522549999999999626e-01
1.364791000000000087e+00
2.125640000000000029e-01
3.047988000000000142e+00
8.685600000000000265e-02
7.649110000000000076e-01
1.705588000000000104e+00
5.978959999999999830e-01
1.858646000000000020e+00
6.832369999999999832e-01
5.626449999999999507e-01
1.663327000000000000e+00
7.703370000000000495e-01
2.804412999999999823e+00
1.056502999999999970e+00
5.865540000000000198e-01
1.209694000000000047e+00
1.553202999999999889e+00
3.085339999999999749e-01
9.985479999999999912e-01
9.185229999999999784e-01
3.192180000000000017e-01
2.714913999999999827e+00
6.479660000000000419e-01
6.578399999999999803e-01
1.695327000000000028e+00
1.355290000000000106e-01
2.050844000000000111e+00
1.009820000000000023e-01
8.059650000000000425e-01
8.920510000000000383e-01
1.400716000000000072e+00
1.251389000000000085e+00
1.133539999999999964e-01
1.176463000000000036e+00
1.505406000000000022e+00
1.606626000000000110e+00
5.506899999999999989e-02
8.280680000000000263e-01
2.216680000000000039e-01
1.406360999999999972e+00
2.054930000000000145e+00
6.367699999999999472e-01
1.227260000000000018e-01
1.994550000000000045e+00
4.147049999999999903e-01
1.942693000000000003e+00
8.631640000000000423e-01
4.211820000000000008e-01
1.350597000000000047e+00
7.872770000000000046e-01
1.668169000000000013e+00
1.566284000000000010e+00
9.489570000000000505e-01
1.299682000000000004e+00
1.080600000000000005e+00
4.041629999999999945e-01
4.842639999999999723e-01
1.389882999999999980e+00
8.121410000000000018e-01
2.323252000000000095e+00
8.477820000000000356e-01
3.754509999999999792e-01
2.365024000000000015e+00
6.766879999999999562e-01
2.153579000000000132e+00
6.046230000000000215e-01
2.311749999999999916e-01
1.472210000000000019e+00
9.110479999999999690e-01
7.649400000000000643e-02
2.885840000000000072e-01
8.591280000000000028e-01
2.213436999999999877e+00
7.092979999999999841e-01
1.093634999999999913e+00
3.188779999999999948e-01
1.146234999999999893e+00
1.372530000000000028e+00
2.464709999999999956e-01
1.014990000000000059e-01
4.328699999999999770e-01
2.266658000000000062e+00
9.305369999999999475e-01
1.770299999999999985e+00
7.082910000000000039e-01
3.966129999999999933e-01
2.732918000000000180e+00
1.099720000000000003e-01
7.586880000000000290e-01
3.403510000000000146e-01
5.064870000000000205e-01
2.155262000000000011e+00
4.694550000000000112e-01
1.131809000000000065e+00
9.749409999999999465e-01
1.274663000000000102e+00
2.248766999999999960e+00
4.944359999999999866e-01
2.266670000000000074e-01
4.325809999999999933e-01
2.130821000000000076e+00
1.308696999999999999e+00
1.504607000000000028e+00
2.616990000000000149e-01
6.188439999999999497e-01
2.622373000000000065e+00
4.918290000000000162e-01
7.965250000000000385e-01
1.366937000000000069e+00
4.092169999999999974e-01
2.123470999999999886e+00
2.770020000000000260e-01
7.533980000000000121e-01
6.381959999999999855e-01
2.468410000000000049e-01
1.204717000000000038e+00
1.919330999999999898e+00
2.490000000000000026e-03
2.283870000000000067e-01
1.522799999999999931e+00
1.134767000000000081e+00
1.631269999999999998e+00
7.927700000000000025e-02
6.704290000000000527e-01
1.776758000000000060e+00
1.354184999999999972e+00
1.540121999999999991e+00
1.694650000000000045e-01
6.913829999999999698e-01
2.061949999999999950e+00
1.468700000000000040e-02
8.315850000000000186e-01
2.209699999999999998e-01
1.056518999999999986e+00
2.323742000000000196e+00
1.531180999999999903e+00
5.523649999999999949e-01
5.752209999999999823e-01
1.478407000000000027e+00
1.250458999999999987e+00
1.365553000000000017e+00
3.786269999999999913e-01
5.016799999999999732e-02
3.794850000000000168e-01
6.450709999999999500e-01
1.707403999999999922e+00
4.122190000000000021e-01
8.827439999999999731e-01
1.954301000000000066e+00
3.868219999999999992e-01
9.772149999999999448e-01
6.084049999999999736e-01
5.143760000000000554e-01
9.997270000000000323e-01
1.128139000000000003e+00
5.600519999999999943e-01
4.708199999999999885e-02
1.723797999999999941e+00
1.075754000000000099e+00
1.466425000000000090e+00
1.362109999999999987e-01
1.654120000000000035e-01
9.254400000000000404e-01
1.064497000000000027e+00
2.344094000000000122e+00
1.615588000000000024e+00
8.040739999999999554e-01
1.723692000000000002e+00
6.666199999999999903e-02
1.418171000000000070e+00
3.887800000000000145e-01
8.561399999999999566e-02
1.122779999999999889e+00
4.923040000000000194e-01
1.906735999999999986e+00
2.959220000000000184e-01
1.937500999999999918e+00
1.228175000000000017e+00
1.690836000000000006e+00
4.206599999999999923e-02
2.160110000000000086e-01
7.219419999999999726e-01
5.123280000000000056e-01
8.664939999999999864e-01
2.964160000000000128e-01
6.762400000000000355e-02
2.331827999999999790e+00
1.381999999999999895e-01
1.837542999999999926e+00
5.621960000000000290e-01
4.398400000000000087e-01
1.142975999999999992e+00
5.766989999999999617e-01
1.284291000000000071e+00
8.062880000000000047e-01
1.613607000000000014e+00
1.280551999999999913e+00
1.480677999999999939e+00
2.761699999999999919e-02
5.191890000000000116e-01
1.588430999999999926e+00
2.754699999999999926e-01
1.661442000000000085e+00
7.159649999999999626e-01
8.153499999999999637e-02
2.841012000000000093e+00
2.631930000000000103e-01
2.424873999999999974e+00
4.813029999999999808e-01
6.068300000000000083e-02
1.076627000000000001e+00
1.034904000000000046e+00
1.271440000000000070e-01
4.171909999999999785e-01
9.465940000000000465e-01
1.806985000000000063e+00
1.293900999999999968e+00
6.986139999999999572e-01
3.810629999999999851e-01
7.257730000000000015e-01
1.349877999999999911e+00
5.310679999999999845e-01
4.481899999999999773e-01
2.331670000000000131e-01
2.016726999999999936e+00
4.371669999999999723e-01
2.013244999999999951e+00
1.982299999999999895e-01
2.659500000000000197e-01
2.034276999999999891e+00
9.513430000000000497e-01
8.441539999999999599e-01
1.349500000000000005e-02
4.298359999999999959e-01
1.569630999999999998e+00
9.028100000000000014e-01
1.222264000000000017e+00
4.609500000000000264e-01
7.418580000000000174e-01
3.802429999999999977e-01
2.099384999999999835e+00
2.802950000000000164e-01
4.203129999999999922e-01
1.699448999999999987e+00
1.150460999999999956e+00
1.697114000000000011e+00
1.403659999999999908e-01
4.561939999999999884e-01
1.548653999999999975e+00
4.822670000000000012e-01
2.288979999999999904e-01
1.594309999999999894e-01
1.875339000000000089e+00
1.474861999999999895e+00
8.428919999999999746e-01
9.104170000000000318e-01
6.574299999999999589e-01
8.986110000000000486e-01
1.097982000000000014e+00
2.371844999999999981e+00
4.893800000000000233e-02
2.936860000000000026e-01
2.131848999999999883e+00
7.119050000000000100e-01
2.094986000000000015e+00
1.915040000000000076e-01
2.513790000000000191e-01
1.264450999999999992e+00
7.221720000000000361e-01
1.148303000000000074e+00
3.799500000000000099e-02
3.017340000000000022e-01
1.970854000000000106e+00
6.452499999999999902e-01
5.003149999999999542e-01
3.818529999999999980e-01
1.830150000000000110e-01
1.104325000000000001e+00
1.344599000000000100e+00
1.289679999999999993e-01
5.817790000000000461e-01
1.773649000000000031e+00
6.427180000000000115e-01
1.799096999999999946e+00
3.849929999999999741e-01
5.107180000000000053e-01
1.384169999999999900e+00
5.612129999999999619e-01
1.309822999999999960e+00
3.124460000000000015e-01
5.323600000000000554e-01
1.625993999999999939e+00
7.406960000000000210e-01
1.000931999999999933e+00
6.989720000000000377e-01
7.784800000000000053e-02
1.850046999999999997e+00
1.786410999999999971e+00
1.391728000000000076e+00
7.838000000000000522e-01
1.478610999999999898e+00
8.254280000000000506e-01
2.159651999999999905e+00
5.330970000000000431e-01
1.959700000000000053e-01
8.908760000000000012e-01
1.738297999999999899e+00
1.000882000000000049e+00
1.086872000000000060e+00
2.947759999999999825e-01
2.383413000000000004e+00
4.396370000000000000e-01
8.028389999999999693e-01
1.137801000000000062e+00
7.364889999999999493e-01
1.332405999999999979e+00
1.101466999999999974e+00
1.526609999999999912e-01
1.067899999999999926e-02
1.129606000000000110e+00
1.335885999999999907e+00
2.248031999999999808e+00
7.568199999999999927e-02
1.285999999999999990e-02
1.049019999999999953e-01
4.014650000000000163e-01
1.555854999999999988e+00
3.257349999999999968e-01
1.637419999999999987e-01
2.006571000000000105e+00
4.248750000000000027e-01
1.601202000000000014e+00
6.140649999999999720e-01
1.446500000000000043e-02
6.981100000000000083e-01
5.110369999999999635e-01
9.292540000000000244e-01
1.218930000000000069e+00
9.612610000000000321e-01
1.457888999999999990e+00
1.761841999999999908e+00
7.189830000000000387e-01
1.116654000000000035e+00
1.640257000000000076e+00
2.736250000000000071e-01
1.691163999999999890e+00
1.731379999999999864e-01
1.949339999999999962e-01
2.109659000000000173e+00
3.480019999999999780e-01
2.002393000000000089e+00
6.643599999999999506e-01
6.108489999999999753e-01
6.400109999999999966e-01
1.311161000000000021e+00
1.822400000000000131e-01
4.714999999999999747e-02
7.752999999999999892e-01
1.867769999999999930e+00
1.792373999999999912e+00
1.044367000000000045e+00
7.314800000000000468e-02
4.943750000000000089e-01
8.889299999999999979e-02
1.203071000000000002e+00
1.333998000000000017e+00
4.518380000000000174e-01
1.103763000000000050e+00
2.549810000000000132e-01
2.592686000000000046e+00
2.965000000000000187e-03
7.484969999999999679e-01
1.207176999999999945e+00
1.240294999999999925e+00
1.439554999999999918e+00
2.446879999999999888e-01
6.167019999999999724e-01
1.443259000000000070e+00
1.321976999999999958e+00
1.057377000000000011e+00
5.420009999999999550e-01
7.885830000000000339e-01
1.911699999999999858e-02
2.203279000000000210e+00
2.161923999999999957e+00
1.145504000000000078e+00
1.600149999999999961e+00
4.356329999999999925e-01
2.076712999999999809e+00
4.925800000000000317e-02
7.402469999999999883e-01
7.726370000000000182e-01
1.485063000000000022e+00
1.823371999999999993e+00
4.606500000000000039e-01
1.448500000000000065e-01
9.627539999999999987e-01
1.547865000000000046e+00
1.340009999999999923e+00
3.137349999999999861e-01
2.762129999999999863e-01
4.954760000000000275e-01
2.784486999999999934e+00
2.131480000000000041e-01
4.459600000000000231e-01
1.801439999999999930e+00
2.194530000000000092e-01
2.099394000000000204e+00
5.616010000000000169e-01
8.354139999999999899e-01
9.286879999999999580e-01
1.672679999999999945e+00
1.406647999999999898e+00
2.849039999999999906e-01
2.346979999999999900e-01
1.381372000000000044e+00
1.129828000000000054e+00
1.077503000000000100e+00
3.824199999999999822e-01
2.495779999999999943e-01
9.432310000000000416e-01
1.622220999999999913e+00
2.046793999999999780e+00
1.591035999999999895e+00
1.406638000000000055e+00
3.730669999999999820e-01
2.048786000000000218e+00
3.835399999999999920e-01
2.184049999999999880e-01
3.604060000000000041e-01
1.022734000000000032e+00
2.552150000000000141e+00
7.101739999999999720e-01
6.230600000000000027e-02
1.459203999999999946e+00
1.567611000000000088e+00
1.448155999999999999e+00
5.156800000000000272e-02
5.289629999999999610e-01
1.229319999999999996e-01
1.454323999999999950e+00
3.865089999999999915e-01
7.118060000000000498e-01
2.073563000000000045e+00
9.273580000000000156e-01
1.769489000000000090e+00
1.598860000000000003e-01
3.895100000000000229e-01
5.775590000000000446e-01
1.034367000000000036e+00
1.512280000000000013e-01
1.357434999999999947e+00
8.185299999999999798e-01
1.894282000000000021e+00
7.599390000000000311e-01
8.104780000000000317e-01
8.535179999999999989e-01
1.171275999999999984e+00
1.414190999999999976e+00
1.307153999999999927e+00
7.382700000000000373e-02
8.381800000000000361e-02
2.227643000000000040e+00
1.249244000000000021e+00
2.185299000000000103e+00
4.657259999999999733e-01
6.114330000000000043e-01
7.533530000000000504e-01
2.012600000000000153e-02
4.425220000000000264e-01
1.328099999999999940e-02
7.657270000000000465e-01
2.289727000000000068e+00
4.515810000000000102e-01
8.666160000000000529e-01
4.188680000000000181e-01
1.562554999999999916e+00
1.559571000000000041e+00
1.053719999999999934e-01
9.566609999999999836e-01
1.698199999999999987e-01
1.684897000000000089e+00
1.485765000000000002e+00
1.462480999999999920e+00
3.829290000000000194e-01
4.688849999999999962e-01
2.074866999999999795e+00
3.195879999999999832e-01
1.486158000000000090e+00
3.396870000000000167e-01
1.814000000000000057e-01
2.509511999999999965e+00
2.840679999999999872e-01
1.037905000000000078e+00
3.568899999999999850e-01
8.549109999999999765e-01
3.932959999999999789e-01
1.439969000000000054e+00
4.417969999999999953e-01
7.738399999999999446e-02
1.145604999999999984e+00
2.075362000000000151e+00
1.392012999999999945e+00
1.519510000000000027e-01
2.340849999999999875e-01
2.559927000000000064e+00
7.810110000000000108e-01
8.504749999999999810e-01
1.039481000000000099e+00
6.652310000000000167e-01
1.704739999999999922e+00
2.096109999999999918e-01
9.198239999999999750e-01
1.283663999999999916e+00
1.083533000000000079e+00
2.706099000000000032e+00
5.921260000000000412e-01
1.766659999999999897e-01
7.070840000000000458e-01
1.561832000000000109e+00
1.766348000000000029e+00
1.230812000000000017e+00
1.336320000000000008e-01
1.718399999999999928e-01
1.927116999999999969e+00
1.793501000000000012e+00
1.067039000000000071e+00
2.745179999999999843e-01
2.365059999999999940e-01
1.877747999999999973e+00
6.562170000000000503e-01
1.538392999999999899e+00
7.607559999999999878e-01
3.088779999999999859e-01
2.189499999999999780e+00
9.067870000000000097e-01
7.348639999999999617e-01
1.226156000000000024e+00
1.370341999999999949e+00
1.427710999999999952e+00
1.205510000000000081e+00
2.542079999999999895e-01
5.891359999999999930e-01
8.431020000000000181e-01
1.123674000000000062e+00
1.494944999999999968e+00
2.162499999999999839e-02
6.323870000000000324e-01
1.971977000000000091e+00
3.339759999999999951e-01
1.476007999999999987e+00
9.221150000000000180e-01
5.772410000000000041e-01
2.418629000000000140e+00
1.055833000000000022e+00
1.313300000000000058e-02
1.223640000000000005e-01
1.437650000000000095e+00
1.663709000000000104e+00
1.080281000000000047e+00
2.159260000000000068e-01
7.974350000000000049e-01
1.149847000000000063e+00
1.871634999999999938e+00
1.989994999999999958e+00
1.765019999999999922e-01
2.327950000000000019e-01
2.304851999999999901e+00
4.811739999999999906e-01
1.671921999999999908e+00
4.336160000000000014e-01
4.608050000000000201e-01
7.186439999999999495e-01
1.163170999999999955e+00
5.780579999999999607e-01
1.187060000000000060e-01
1.529109999999999969e+00
1.955271999999999899e+00
1.293611999999999984e+00
5.325509999999999966e-01
3.668420000000000014e-01
7.032749999999999835e-01
1.846875999999999962e+00
3.522710000000000008e-01
5.412529999999999841e-01
4.321690000000000254e-01
2.439210999999999796e+00
7.845220000000000526e-01
2.068632000000000026e+00
2.296100000000000085e-01
2.181190000000000073e-01
1.242485000000000062e+00
1.225849999999999995e-01
1.211807999999999996e+00
2.593469999999999942e-01
2.288000000000000103e-02
1.743929999999999980e+00
1.261832999999999982e+00
1.072070999999999996e+00
6.493379999999999708e-01
5.275119999999999809e-01
2.170549999999999979e-01
1.772156000000000065e+00
2.482600000000000084e-02
2.388149999999999995e-01
1.827123000000000053e+00
1.175338999999999912e+00
2.175685000000000091e+00
3.375889999999999724e-01
3.912180000000000102e-01
1.353545999999999916e+00
4.413409999999999833e-01
1.221236999999999906e+00
8.915359999999999951e-01
1.401989999999999903e-01
1.721640000000000059e+00
4.521620000000000084e-01
1.376614000000000004e+00
1.111304999999999987e+00
1.110001999999999933e+00
1.228944999999999954e+00
1.192822999999999967e+00
3.275080000000000213e-01
2.978069999999999884e-01
1.392754999999999965e+00
1.330510000000000081e+00
2.268558000000000074e+00
2.163370000000000015e-01
1.985020000000000118e-01
1.242734000000000005e+00
3.470210000000000239e-01
1.426276000000000099e+00
1.075588999999999906e+00
2.386540000000000050e-01
1.518043999999999949e+00
3.606170000000000209e-01
1.676698999999999939e+00
6.406100000000000683e-02
7.694119999999999848e-01
1.572519999999999918e+00
2.202811000000000075e+00
1.173915999999999960e+00
1.171869999999999995e-01
1.149175000000000058e+00
1.152762000000000064e+00
1.747519000000000045e+00
3.331129999999999924e-01
6.728460000000000552e-01
3.212700000000000000e-01
6.211149999999999727e-01
1.828645999999999994e+00
4.763959999999999861e-01
3.274900000000000033e-02
1.371437999999999935e+00
2.974169999999999869e-01
1.521675000000000111e+00
5.522669999999999524e-01
2.240640000000000132e-01
1.595472999999999919e+00
1.230582999999999982e+00
1.701694000000000040e+00
5.646710000000000340e-01
8.310469999999999802e-01
1.046824999999999894e+00
1.525627000000000066e+00
5.867830000000000545e-01
4.886249999999999760e-01
2.049347000000000030e+00
5.150040000000000173e-01
2.283425999999999956e+00
5.615909999999999513e-01
3.888039999999999830e-01
1.078545000000000087e+00
5.876399999999999679e-02
1.093134999999999968e+00
3.756000000000000311e-02
3.477740000000000276e-01
1.676867000000000107e+00
4.534850000000000270e-01
8.094749999999999446e-01
7.185920000000000085e-01
2.008210000000000051e+00
1.222723999999999922e+00
1.578291000000000111e+00
3.850089999999999901e-01
1.134199999999999965e-02
9.633840000000000181e-01
6.365570000000000395e-01
2.088064000000000142e+00
5.910050000000000026e-01
4.849900000000000044e-02
1.409030999999999922e+00
1.563499999999999959e-02
1.817695999999999978e+00
1.838859999999999939e-01
2.542780000000000040e-01
1.390287000000000051e+00
1.394381000000000093e+00
2.016419999999999879e-01
7.581909999999999483e-01
1.213351000000000068e+00
1.208820999999999923e+00
1.837393000000000054e+00
7.512999999999999713e-03
2.253779999999999950e-01
1.676199999999999912e-02
1.268842000000000025e+00
1.510960000000000081e+00
9.797879999999999923e-01
4.945399999999999796e-02
1.971030000000000060e+00
1.307999999999999961e-02
1.661661999999999972e+00
1.008896000000000015e+00
1.141810000000000047e-01
9.026239999999999819e-01
7.903559999999999475e-01
1.380317999999999934e+00
8.703600000000000225e-02
1.630239999999999911e+00
1.729416999999999982e+00
1.536434999999999995e+00
9.601669999999999927e-01
1.959029999999999938e-01
1.321420000000000095e-01
3.008899999999999908e-01
1.440077999999999969e+00
1.719870000000000010e-01
9.094179999999999486e-01
2.053456000000000170e+00
4.798339999999999828e-01
2.405609000000000108e+00
1.013909999999999950e-01
4.117089999999999916e-01
1.479020000000000057e-01
1.010272000000000059e+00
5.402799999999999825e-01
1.508559999999999901e-01
6.023589999999999778e-01
1.387553000000000036e+00
1.472771999999999970e+00
7.551799999999999624e-01
1.034518999999999966e+00
6.664649999999999741e-01
6.344819999999999904e-01
7.438660000000000272e-01
9.746350000000000291e-01
6.610510000000000552e-01
2.144531999999999883e+00
6.466979999999999951e-01
1.573851000000000111e+00
3.451599999999999807e-02
6.507450000000000179e-01
1.513247999999999927e+00
2.402390000000000081e-01
1.282831999999999972e+00
2.670899999999999941e-01
3.265440000000000009e-01
1.726534999999999931e+00
1.060035999999999978e+00
6.747079999999999744e-01
1.636180000000000134e-01
1.533380000000000021e-01
7.678049999999999597e-01
1.871626000000000012e+00
2.186790000000000123e-01
5.040780000000000260e-01
1.142638999999999960e+00
7.911899999999999489e-01
1.932878000000000096e+00
1.605880000000000085e-01
3.360020000000000229e-01
2.508471000000000117e+00
2.212189999999999990e-01
7.693290000000000406e-01
5.963589999999999725e-01
1.510839000000000043e+00
1.700258999999999965e+00
1.048524999999999929e+00
8.504810000000000425e-01
3.171820000000000195e-01
7.685650000000000537e-01
1.432892000000000055e+00
2.333860000000000046e+00
5.171670000000000433e-01
2.381800000000000028e-01
1.167052999999999896e+00
1.109148000000000023e+00
2.109077999999999786e+00
1.563579999999999970e-01
5.521150000000000224e-01
8.843269999999999742e-01
9.444040000000000212e-01
1.579466000000000037e+00
1.327700000000000061e-02
5.697499999999999787e-02
1.325374000000000052e+00
8.613889999999999603e-01
9.480150000000000521e-01
6.825399999999999523e-02
4.865699999999999886e-02
2.205630999999999897e+00
1.049007000000000023e+00
1.410681000000000074e+00
1.459999999999999926e-03
1.994453999999999949e+00
9.103999999999999870e-01
2.051845999999999837e+00
2.648639999999999883e-01
5.603280000000000483e-01
1.912700999999999985e+00
7.095059999999999700e-01
2.211298000000000208e+00
6.389460000000000139e-01
6.537199999999999678e-01
1.852279999999999927e+00
3.271600000000000064e-01
1.327992999999999979e+00
1.115550000000000014e-01
5.102160000000000029e-01
6.581099999999999728e-01
2.278138999999999914e+00
7.560810000000000031e-01
7.883600000000000330e-02
1.664538999999999991e+00
9.562709999999999821e-01
1.837587999999999999e+00
2.491800000000000126e-01
9.532859999999999667e-01
5.342869999999999564e-01
7.202699999999999381e-02
1.931864999999999943e+00
6.662099999999999689e-01
6.993580000000000352e-01
1.692147000000000068e+00
3.504340000000000233e-01
1.942946000000000062e+00
4.081529999999999880e-01
1.126217999999999941e+00
8.560370000000000479e-01
3.299239999999999950e-01
1.661140999999999979e+00
1.996545999999999932e+00
1.854089000000000098e+00
1.264340999999999937e+00
1.744248000000000021e+00
7.693480000000000318e-01
7.729810000000000292e-01
9.376900000000000235e-01
8.740560000000000551e-01
1.860643000000000047e+00
2.486099999999999977e-01
9.695499999999999952e-02
1.851323999999999970e+00
1.580229999999999968e-01
2.075877000000000194e+00
6.364429999999999810e-01
3.933400000000000230e-01
1.399000000000000070e-03
1.660450999999999899e+00
3.434159999999999990e-01
4.934540000000000037e-01
1.749462000000000073e+00
1.517301000000000011e+00
1.523381000000000096e+00
1.051720999999999906e+00
5.845259999999999900e-01
9.565800000000000691e-02
1.194779000000000035e+00
5.124000000000000082e-03
1.387434999999999974e+00
7.054329999999999767e-01
1.918739999999999890e+00
2.297299999999999898e-01
1.485999000000000070e+00
4.689849999999999852e-01
1.728261000000000047e+00
1.491344000000000003e+00
5.750739999999999741e-01
3.321790000000000020e-01
5.305499999999999799e-02
1.115250999999999992e+00
1.495365999999999973e+00
1.674198000000000075e+00
6.631460000000000132e-01
4.333679999999999755e-01
1.117091999999999974e+00
1.456503000000000103e+00
1.408854000000000051e+00
1.274435999999999902e+00
4.321599999999999886e-01
1.634776999999999925e+00
3.493660000000000099e-01
1.838939000000000101e+00
6.539530000000000065e-01
3.766889999999999961e-01
8.290680000000000271e-01
9.074079999999999924e-01
1.211842000000000086e+00
1.030549999999999938e-01
2.598710000000000186e-01
1.298146000000000022e+00
1.720979000000000037e+00
7.810240000000000515e-01
5.439049999999999718e-01
1.808889999999999942e-01
8.303270000000000373e-01
2.479645000000000099e+00
2.618240000000000012e-01
1.647470000000000045e-01
1.328977000000000075e+00
3.844389999999999752e-01
1.756817000000000073e+00
3.372009999999999730e-01
3.221939999999999804e-01
1.088664999999999994e+00
3.853770000000000251e-01
1.113833999999999991e+00
6.787689999999999557e-01
1.174935999999999980e+00
1.236915999999999904e+00
1.095015000000000072e+00
7.818279999999999674e-01
5.379099999999999854e-02
1.188739999999999908e+00
1.113258000000000081e+00
1.496424999999999894e+00
7.062990000000000101e-01
1.848509999999999875e-01
1.611758999999999942e+00
6.912080000000000446e-01
1.854635999999999951e+00
3.481960000000000055e-01
2.715620000000000256e-01
7.537460000000000271e-01
5.085960000000000480e-01
8.271169999999999911e-01
6.983799999999999730e-02
1.486334999999999962e+00
1.584284999999999943e+00
9.140300000000000091e-01
4.722669999999999924e-01
6.699770000000000447e-01
8.694380000000000441e-01
8.707819999999999450e-01
5.264990000000000503e-01
2.079518999999999895e+00
2.624790000000000179e-01
2.390649999999999942e+00
7.667610000000000259e-01
1.638085999999999931e+00
4.452760000000000051e-01
7.108699999999999741e-02
2.140982000000000163e+00
2.830250000000000266e-01
1.370411999999999964e+00
5.888470000000000093e-01
8.992609999999999770e-01
1.885777000000000037e+00
7.708329999999999904e-01
3.750749999999999917e-01
6.037200000000000344e-01
9.732200000000000573e-02
4.732149999999999967e-01
1.217556000000000083e+00
3.565010000000000123e-01
1.752700000000000091e-01
2.337969999999999882e+00
7.545650000000000412e-01
1.706798999999999955e+00
4.697589999999999821e-01
4.986249999999999849e-01
6.204610000000000403e-01
1.013314999999999966e+00
6.864980000000000526e-01
4.355379999999999807e-01
1.178835999999999995e+00
2.213719000000000214e+00
4.136369999999999769e-01
1.037991000000000108e+00
8.474859999999999616e-01
7.585920000000000440e-01
1.783134999999999915e+00
7.617589999999999639e-01
1.147976000000000107e+00
1.328108999999999984e+00
2.221254000000000062e+00
1.067145000000000010e+00
1.945734999999999992e+00
2.337399999999999894e-02
8.799639999999999684e-01
1.508910999999999891e+00
2.047470000000000123e-01
1.667202999999999991e+00
4.389190000000000036e-01
4.227999999999999987e-03
2.040214999999999890e+00
2.694270000000000276e-01
1.531144000000000061e+00
8.809960000000000013e-01
5.131240000000000245e-01
1.624136000000000024e+00
1.363725999999999994e+00
2.388119999999999965e-01
1.586362000000000050e+00
1.544505999999999935e+00
1.576831000000000094e+00
1.776861999999999941e+00
4.664769999999999750e-01
7.075569999999999915e-01
1.508564999999999934e+00
7.148849999999999927e-01
1.624986999999999959e+00
7.563530000000000530e-01
2.446020000000000139e-01
1.765382999999999925e+00
3.547409999999999730e-01
1.641904999999999948e+00
8.364399999999999613e-02
7.928220000000000267e-01
7.757410000000000139e-01
2.183927000000000174e+00
2.650649999999999951e-01
2.215519999999999989e-01
1.420063999999999993e+00
1.502995000000000081e+00
1.670716000000000090e+00
7.441400000000000237e-01
4.342559999999999754e-01
1.108171000000000017e+00
1.060364000000000084e+00
1.550081999999999960e+00
8.473509999999999653e-01
6.213269999999999627e-01
1.584403000000000006e+00
6.124680000000000124e-01
1.832662999999999931e+00
1.653759999999999952e-01
9.175780000000000047e-01
1.368861000000000105e+00
8.264010000000000522e-01
5.358399999999999830e-01
4.813259999999999761e-01
1.054735999999999896e+00
1.384452999999999934e+00
1.393381999999999898e+00
2.914749999999999841e-01
3.360199999999999992e-02
7.818049999999999722e-01
1.927410000000000068e+00
5.333250000000000490e-01
3.163949999999999818e-01
9.466250000000000497e-01
2.049373999999999807e+00
4.329339999999999855e-01
1.622913999999999968e+00
3.120500000000000010e-02
5.239920000000000133e-01
1.621988999999999903e+00
5.663909999999999778e-01
1.343323999999999963e+00
5.934230000000000338e-01
1.332168999999999937e+00
1.519795999999999925e+00
1.599269999999999969e+00
3.644609999999999794e-01
5.210000000000000048e-02
6.399789999999999646e-01
3.087400000000000144e-01
1.672326999999999897e+00
6.271369999999999445e-01
2.892879999999999896e-01
1.402546000000000070e+00
5.065749999999999975e-01
1.729060000000000041e+00
1.128780000000000061e-01
7.180649999999999533e-01
3.727219999999999978e-01
1.718660999999999994e+00
8.896340000000000359e-01
9.246699999999999364e-02
8.691140000000000532e-01
1.534771000000000107e+00
1.807873000000000063e+00
5.071269999999999945e-01
1.750649999999999984e-01
9.445800000000000030e-02
7.475990000000000135e-01
1.435081000000000051e+00
2.442261999999999933e+00
4.304199999999999693e-02
1.516259000000000023e+00
4.453110000000000124e-01
1.701775000000000038e+00
6.369400000000000062e-02
7.028910000000000435e-01
7.120549999999999935e-01
5.383449999999999624e-01
1.441508999999999929e+00
8.067490000000000494e-01
7.375570000000000181e-01
1.285095000000000098e+00
1.363329000000000013e+00
7.798319999999999697e-01
6.294030000000000458e-01
1.190999999999999975e-01
9.233780000000000321e-01
1.538359999999999950e+00
2.393849999999999867e-01
2.552019999999999844e-01
1.259716999999999976e+00
7.035179999999999767e-01
2.423659999999999926e+00
3.816800000000000054e-02
3.820919999999999872e-01
1.355000000000000085e-03
6.734149999999999858e-01
7.739300000000000068e-01
8.534730000000000372e-01
9.683469999999999578e-01
1.287701999999999902e+00
9.748769999999999936e-01
1.142995999999999901e+00
7.146900000000000475e-01
2.428879999999999928e-01
4.699510000000000076e-01
4.031770000000000076e-01
1.525106999999999990e+00
1.398403999999999980e+00
1.517417999999999934e+00
8.685629999999999740e-01
2.212776999999999994e+00
2.399189999999999934e-01
4.663840000000000208e-01
6.150470000000000104e-01
1.356350000000000056e-01
1.848066999999999904e+00
4.182890000000000219e-01
6.147799999999999793e-02
1.020941000000000098e+00
4.160929999999999906e-01
1.504270999999999914e+00
3.765149999999999886e-01
5.674219999999999819e-01
3.891279999999999739e-01
2.567664999999999864e+00
2.076850000000000085e-01
4.014610000000000123e-01
1.559936999999999907e+00
7.805800000000000516e-01
2.121067000000000036e+00
9.166940000000000088e-01
1.290810000000000013e-01
5.005779999999999674e-01
1.363729999999999942e-01
1.523020999999999958e+00
1.013387999999999955e+00
2.846090000000000009e-01
1.082726999999999995e+00
4.391189999999999816e-01
1.763171999999999962e+00
3.709810000000000052e-01
9.487339999999999662e-01
7.189910000000000467e-01
2.403378000000000014e+00
1.795650000000000024e-01
6.259660000000000224e-01
1.085973000000000077e+00
5.504850000000000021e-01
1.936012999999999984e+00
1.195969999999999978e+00
4.412249999999999783e-01
1.264483999999999941e+00
4.534590000000000010e-01
2.314985000000000070e+00
7.632449999999999513e-01
3.411049999999999915e-01
1.016639999999999988e+00
2.525600000000000067e-01
1.070294000000000079e+00
1.512370000000000103e-01
6.431369999999999587e-01
1.432393000000000027e+00
1.794365999999999906e+00
7.010990000000000277e-01
2.332740000000000091e-01
1.239367000000000107e+00
5.295879999999999477e-01
1.954485000000000028e+00
8.054820000000000313e-01
7.145660000000000345e-01
8.480000000000000038e-02
5.121360000000000356e-01
2.656128999999999962e+00
1.306670999999999916e+00
6.125289999999999901e-01
9.422000000000000375e-01
5.652730000000000254e-01
1.841560000000000086e+00
1.035946000000000033e+00
8.501100000000000323e-02
1.120972999999999997e+00
2.181785000000000085e+00
1.697189000000000059e+00
4.514810000000000212e-01
7.938269999999999493e-01
1.026883999999999908e+00
2.083206000000000113e+00
2.236829999999999929e-01
4.328429999999999778e-01
5.953979999999999828e-01
4.309729999999999950e-01
2.224794000000000160e+00
6.651359999999999495e-01
2.865570000000000062e-01
9.066769999999999552e-01
1.236119999999999997e-01
1.772780999999999940e+00
1.965799999999999839e-02
2.293199999999999961e-01
2.683679999999999954e-01
1.135108000000000006e+00
1.688595999999999986e+00
1.222841999999999985e+00
1.535735999999999990e+00
1.103898000000000046e+00
1.851544999999999996e+00
1.059630000000000016e-01
1.363779999999999992e-01
1.041760999999999937e+00
5.878879999999999661e-01
1.958920999999999912e+00
7.449829999999999508e-01
6.325650000000000439e-01
1.598912000000000111e+00
5.797330000000000538e-01
2.046165999999999929e+00
1.814299999999999941e-02
4.471370000000000067e-01
5.550150000000000361e-01
1.928380000000000094e-01
1.847769999999999968e-01
4.226090000000000124e-01
1.108360999999999930e+00
1.119526000000000021e+00
1.820645000000000069e+00
2.075980000000000047e-01
6.770720000000000072e-01
1.806176999999999921e+00
1.319393000000000038e+00
5.561890000000000445e-01
1.000706000000000095e+00
3.235140000000000238e-01
1.602691000000000088e+00
4.603289999999999882e-01
1.450117000000000100e+00
6.009170000000000345e-01
9.018570000000000197e-01
2.151028999999999858e+00
4.980479999999999907e-01
1.137794999999999890e+00
3.621409999999999907e-01
1.414565999999999990e+00
1.431823999999999986e+00
1.215263999999999900e+00
9.248720000000000274e-01
2.714369999999999838e-01
5.342029999999999834e-01
5.834960000000000147e-01
1.433901000000000092e+00
1.863070000000000004e-01
4.067589999999999817e-01
1.768307000000000073e+00
9.507940000000000280e-01
1.650295000000000067e+00
9.180399999999999672e-02
2.807300000000000073e-02
1.628870999999999958e+00
2.400150000000000061e-01
6.229970000000000230e-01
1.156360000000000027e-01
1.140290000000000026e+00
1.380082999999999949e+00
7.058619999999999894e-01
1.019276000000000071e+00
8.926859999999999795e-01
1.543519000000000085e+00
7.997060000000000279e-01
2.191072000000000131e+00
1.867769999999999986e-01
8.193300000000000582e-02
1.649918999999999913e+00
1.068063999999999902e+00
1.935859999999999914e+00
4.309239999999999737e-01
1.990049999999999875e-01
9.518280000000000074e-01
1.303288000000000002e+00
1.051614000000000049e+00
1.455079999999999985e-01
5.706419999999999826e-01
1.518636000000000097e+00
4.756589999999999985e-01
5.140379999999999949e-01
7.379900000000000349e-02
2.985209999999999808e-01
1.670015000000000027e+00
1.049852999999999925e+00
3.380770000000000164e-01
1.015527000000000069e+00
1.978771999999999975e+00
7.084529999999999994e-01
1.391509000000000107e+00
4.683749999999999858e-01
7.515070000000000361e-01
1.460957000000000061e+00
4.606319999999999859e-01
1.880073000000000105e+00
3.560450000000000004e-01
1.105895999999999990e+00
1.623356999999999939e+00
2.150380000000000069e-01
1.092848000000000042e+00
1.560920000000000085e-01
4.321119999999999961e-01
1.864810000000000079e+00
9.000080000000000302e-01
8.416000000000000147e-01
4.562039999999999984e-01
2.138834999999999820e+00
9.564009999999999456e-01
1.318788999999999989e+00
9.670900000000000329e-02
9.359600000000000142e-01
1.391148000000000051e+00
1.319933000000000023e+00
2.420291000000000192e+00
1.371690000000000131e-01
1.682487000000000066e+00
1.633809000000000067e+00
5.507630000000000026e-01
8.849430000000000351e-01
4.998509999999999898e-01
7.634020000000000250e-01
9.067840000000000344e-01
7.424629999999999841e-01
3.010079999999999978e-01
3.406299999999999883e-01
2.485386000000000095e+00
1.205171999999999910e+00
1.627790999999999988e+00
3.190470000000000250e-01
9.619140000000000468e-01
6.354830000000000201e-01
2.474695999999999785e+00
1.258818999999999910e+00
6.887469999999999981e-01
1.464611000000000107e+00
1.877072999999999992e+00
2.109300000000000064e-02
1.157777000000000056e+00
8.769010000000000415e-01
1.584610999999999992e+00
1.267295000000000060e+00
7.091709999999999958e-01
7.148240000000000149e-01
4.438599999999999768e-01
2.922013000000000194e+00
1.337004000000000081e+00
2.108509999999999884e+00
4.606729999999999992e-01
9.007589999999999764e-01
1.412573999999999996e+00
8.864659999999999762e-01
5.030019999999999492e-01
1.866379999999999983e-01
9.250810000000000421e-01
2.348628000000000160e+00
3.681429999999999980e-01
1.668560000000000043e+00
7.601590000000000291e-01
1.391825000000000090e+00
2.207565999999999917e+00
7.275660000000000460e-01
6.480639999999999734e-01
6.972220000000000084e-01
2.483979999999999855e+00
1.223254000000000064e+00
1.558340999999999976e+00
1.049830000000000069e-01
1.393588999999999967e+00
1.941059000000000090e+00
7.091370000000000173e-01
1.638732000000000077e+00
9.386200000000000099e-02
1.044227999999999934e+00
1.765146000000000104e+00
7.101269999999999527e-01
2.119407999999999959e+00
4.794729999999999825e-01
8.966830000000000078e-01
1.041036000000000072e+00
1.340864000000000056e+00
4.428460000000000174e-01
4.572999999999999982e-02
1.241881999999999930e+00
1.791239000000000026e+00
1.696668999999999983e+00
7.748220000000000107e-01
3.376460000000000017e-01
3.465650000000000119e-01
3.746650000000000258e-01
1.338311999999999946e+00
1.016149999999999970e-01
7.196040000000000214e-01
1.436361999999999917e+00
7.447850000000000303e-01
2.218684000000000101e+00
2.969879999999999742e-01
2.333949999999999914e-01
9.666320000000000467e-01
4.355769999999999920e-01
7.823609999999999731e-01
7.725779999999999870e-01
2.157779999999999809e+00
9.607989999999999586e-01
1.316149999999999931e+00
7.642989999999999506e-01
3.694790000000000019e-01
1.538157999999999914e+00
8.365420000000000078e-01
2.500950000000000006e+00
6.871369999999999978e-01
2.715540000000000176e-01
1.637243000000000004e+00
9.215119999999999978e-01
1.752140000000000031e+00
3.242920000000000247e-01
5.060599999999999821e-02
9.740779999999999994e-01
9.458550000000000013e-01
6.972509999999999541e-01
3.413590000000000235e-01
1.162112999999999952e+00
1.008836000000000066e+00
1.187133999999999912e+00
2.311690000000000134e-01
1.676499999999999865e-02
8.444270000000000387e-01
9.697270000000000056e-01
1.500051999999999941e+00
6.179099999999999593e-01
3.870120000000000227e-01
1.870012000000000008e+00
5.039550000000000418e-01
1.401226000000000083e+00
1.895080000000000098e-01
4.067700000000000204e-01
1.738669000000000020e+00
3.122289999999999788e-01
2.083079000000000125e+00
5.680950000000000166e-01
1.766931999999999947e+00
1.320913000000000004e+00
1.009972000000000092e+00
4.811750000000000194e-01
3.291220000000000256e-01
1.905189999999999939e-01
2.543039999999999745e-01
1.494756999999999891e+00
3.422720000000000207e-01
5.499150000000000427e-01
2.221811000000000202e+00
6.852070000000000105e-01
1.837877999999999901e+00
5.266049999999999898e-01
2.646330000000000071e-01
6.102840000000000487e-01
2.813539999999999930e-01
7.351050000000000084e-01
1.028670000000000001e-01
1.364667999999999992e+00
1.471916999999999920e+00
7.750550000000000495e-01
5.788820000000000077e-01
7.091539999999999511e-01
5.617839999999999501e-01
1.399119999999999919e+00
1.313429999999999875e-01
9.687320000000000375e-01
4.147700000000000276e-01
2.390924000000000049e+00
8.003400000000000514e-01
1.894690999999999903e+00
4.067700000000000204e-01
8.432739999999999680e-01
1.476251999999999898e+00
1.121399000000000035e+00
1.771355000000000013e+00
3.976000000000000367e-03
6.157420000000000115e-01
1.435089000000000059e+00
1.709883000000000042e+00
3.940831999999999891e+00
2.446801999999999921e+00
4.398651000000000089e+00
4.673125999999999891e+00
5.618476000000000248e+00
7.142846999999999724e+00
6.287943000000000282e+00
1.516866999999999965e+00
5.507929999999999771e-01
3.916887000000000008e+00
2.878624999999999989e+00
2.607133000000000145e+00
2.431248000000000076e+00
2.043749000000000038e+00
5.374132999999999605e+00
2.816141000000000005e+00
1.906347999999999931e+00
1.647790000000000088e-01
1.387116000000000016e+00
3.114386999999999794e+00
1.129119999999999902e+00
1.413377000000000105e+00
2.752240000000000020e+00
3.004690999999999779e+00
1.167764000000000024e+00
1.086391000000000107e+00
8.603299999999999836e-02
3.152320000000000122e-01
3.133418999999999954e+00
9.694080000000000474e-01
1.432680000000000065e-01
7.721299999999999830e-01
9.178999999999999659e-03
2.474180000000000046e+00
2.272685000000000066e+00
8.068000000000000518e-03
1.065747999999999918e+00
7.971599999999999520e-02
2.324097000000000079e+00
3.243380000000000152e-01
1.172930000000000028e+00
3.141579999999999928e-01
2.084023000000000181e+00
8.777650000000000174e-01
3.144560000000000133e-01
1.456045000000000034e+00
1.080500999999999934e+00
1.784181999999999935e+00
7.826500000000000123e-02
3.208630000000000093e-01
7.613029999999999520e-01
1.268478999999999912e+00
1.239055999999999935e+00
2.752859999999999752e-01
9.217340000000000533e-01
1.020121999999999973e+00
5.457830000000000181e-01
1.999195999999999973e+00
5.236509999999999776e-01
1.280364999999999975e+00
1.527646999999999977e+00
9.643429999999999502e-01
7.493299999999999961e-02
5.204959999999999587e-01
2.107307000000000041e+00
1.076256000000000101e+00
1.760381999999999891e+00
2.045900000000000149e-02
3.717019999999999769e-01
1.894539999999999891e+00
1.871237000000000039e+00
1.615631999999999957e+00
5.081309999999999993e-01
7.986280000000000046e-01
1.635067000000000048e+00
9.823960000000000470e-01
1.639415000000000067e+00
9.821109999999999562e-01
1.248764999999999903e+00
1.474426999999999932e+00
7.090819999999999901e-01
9.546670000000000433e-01
4.748999999999999749e-03
1.507330000000000059e+00
9.990419999999999856e-01
1.579752000000000045e+00
1.762229999999999908e-01
9.957430000000000447e-01
2.815520000000000245e-01
2.638449999999999962e-01
1.923423000000000105e+00
3.116189999999999793e-01
7.330889999999999906e-01
1.477443000000000062e+00
5.209089999999999554e-01
1.792637000000000036e+00
4.342579999999999774e-01
8.083300000000000207e-02
2.887899999999999912e-01
4.343469999999999831e-01
7.525800000000000267e-01
2.684360000000000079e-01
1.810421000000000058e+00
1.401934000000000013e+00
1.373234000000000066e+00
8.117259999999999476e-01
5.768680000000000474e-01
4.031509999999999816e-01
1.377266000000000101e+00
4.926769999999999761e-01
2.321022999999999836e+00
5.902999999999999914e-02
1.789606999999999948e+00
6.177139999999999853e-01
1.564813999999999927e+00
9.291299999999999559e-02
9.689959999999999685e-01
9.202439999999999509e-01
3.154020000000000157e-01
1.483062000000000102e+00
4.848339999999999872e-01
1.448272000000000004e+00
1.076101999999999892e+00
1.455146999999999968e+00
8.643389999999999684e-01
5.248869999999999925e-01
7.184230000000000338e-01
1.033906999999999909e+00
9.716999999999999943e-03
1.220267999999999908e+00
2.707370000000000054e-01
2.365374000000000088e+00
8.864069999999999450e-01
1.965929999999999955e+00
2.776069999999999927e-01
1.683411999999999908e+00
1.151389999999999914e+00
1.639970000000000039e-01
8.784769999999999524e-01
2.595000000000000084e-02
1.325685999999999920e+00
1.687955000000000094e+00
7.333499999999999464e-01
8.282460000000000377e-01
7.758389999999999453e-01
1.006466000000000083e+00
6.308460000000000178e-01
1.123729999999999896e+00
4.310120000000000062e-01
2.499190000000000023e-01
2.214573999999999820e+00
1.261495000000000033e+00
1.987508999999999970e+00
1.345830000000000082e-01
1.188976000000000033e+00
1.264702999999999911e+00
6.871599999999999930e-01
8.229100000000000303e-02
5.589579999999999549e-01
1.496814000000000089e+00
2.124951999999999952e+00
1.702029999999999932e-01
7.700249999999999595e-01
6.392409999999999481e-01
2.255152999999999963e+00
5.439760000000000151e-01
1.544073000000000029e+00
7.958039999999999559e-01
2.292210000000000081e-01
1.849933000000000050e+00
1.244159999999999933e+00
2.102888999999999786e+00
3.634799999999999837e-02
5.825939999999999452e-01
2.024614999999999831e+00
9.130460000000000242e-01
1.093985999999999903e+00
2.732140000000000124e-01
1.413785999999999987e+00
1.342279000000000000e+00
1.710649999999999948e-01
1.321188000000000029e+00
2.857339999999999880e-01
1.774788000000000032e+00
1.617153999999999980e+00
1.668293000000000026e+00
2.364920000000000078e-01
3.071470000000000034e-01
1.869386999999999910e+00
1.385812000000000044e+00
1.831776999999999989e+00
1.383759999999999990e-01
3.437399999999999900e-01
6.613520000000000509e-01
4.940919999999999757e-01
1.426576999999999984e+00
6.880619999999999514e-01
8.442910000000000137e-01
1.347606000000000082e+00
3.309929999999999817e-01
1.450121999999999911e+00
8.382610000000000339e-01
1.313708000000000098e+00
2.901095999999999897e+00
2.838350000000000040e-01
2.970709999999999740e-01
1.439354000000000022e+00
2.417587999999999848e+00
1.109688000000000008e+00
1.704328000000000065e+00
2.157779999999999976e-01
1.004054000000000002e+00
2.077433999999999781e+00
1.678784999999999972e+00
1.753581999999999974e+00
3.651399999999999785e-02
1.004318000000000044e+00
1.291827000000000059e+00
4.359569999999999834e-01
1.711346999999999952e+00
4.408759999999999901e-01
3.024109999999999854e-01
1.987022000000000066e+00
6.935080000000000133e-01
1.967220000000000080e-01
1.519669999999999910e-01
2.558750999999999998e+00
9.484270000000000200e-01
1.512083000000000066e+00
1.550799999999999922e-02
9.540640000000000231e-01
1.074092999999999964e+00
7.802759999999999696e-01
2.251196999999999893e+00
3.228719999999999923e-01
1.310734999999999983e+00
1.636627000000000054e+00
3.145049999999999790e-01
1.982898000000000049e+00
1.409529999999999950e-01
3.591070000000000095e-01
1.157941000000000109e+00
1.367059000000000024e+00
1.447880000000000000e-01
4.565299999999999914e-02
2.351069999999999993e+00
1.403445000000000054e+00
1.742226999999999970e+00
4.685449999999999893e-01
6.897600000000000398e-01
6.298700000000000132e-02
1.314899999999999958e-01
1.013387999999999955e+00
2.101760000000000017e-01
3.132659999999999889e-01
1.441036999999999901e+00
5.026009999999999645e-01
2.322036000000000211e+00
2.263709999999999889e-01
5.138490000000000002e-01
2.008649999999999880e-01
3.290620000000000211e-01
9.496400000000000396e-01
9.543260000000000076e-01
1.680242999999999931e+00
1.475397000000000070e+00
1.607182000000000111e+00
6.132609999999999451e-01
4.461319999999999730e-01
1.520324999999999926e+00
7.014000000000000234e-01
2.502842999999999929e+00
3.846890000000000032e-01
1.307750000000000024e-01
1.759533999999999931e+00
1.224418999999999924e+00
2.789095999999999798e+00
7.202699999999999381e-02
3.234400000000000053e-01
4.513119999999999910e-01
7.474600000000000133e-01
1.133663000000000087e+00
4.692649999999999877e-01
1.321155999999999997e+00
1.437392999999999921e+00
1.204191000000000011e+00
9.890790000000000415e-01
4.707140000000000213e-01
6.741629999999999567e-01
3.203469999999999929e-01
2.685379000000000183e+00
5.248199999999999532e-01
3.598930000000000184e-01
1.083666999999999936e+00
1.004464000000000024e+00
2.884614000000000011e+00
6.414940000000000087e-01
3.773810000000000220e-01
1.061055000000000081e+00
3.591899999999999954e-02
2.025382000000000016e+00
8.937040000000000539e-01
9.802939999999999987e-01
1.479036000000000017e+00
7.004460000000000131e-01
1.166479999999999961e+00
3.241290000000000004e-01
1.601174000000000097e+00
1.236348999999999920e+00
1.983635999999999955e+00
3.320940000000000003e-01
4.493119999999999892e-01
1.382849999999999913e+00
1.034213999999999967e+00
2.016372000000000053e+00
4.935970000000000080e-01
7.006329999999999503e-01
6.922420000000000240e-01
1.379437000000000024e+00
1.307182999999999984e+00
2.570800000000000168e-02
6.162020000000000275e-01
1.329102000000000006e+00
4.008740000000000081e-01
1.326359000000000066e+00
1.660320000000000129e-01
1.647580000000000044e+00
1.444129999999999914e+00
7.515239999999999698e-01
1.276507999999999976e+00
7.290159999999999973e-01
1.104686000000000057e+00
8.122599999999999820e-01
1.881189999999999918e+00
5.058359999999999523e-01
6.218900000000000122e-02
1.812154999999999960e+00
1.857280000000000042e-01
2.438038000000000149e+00
3.889940000000000064e-01
1.494620999999999977e+00
9.921680000000000499e-01
2.846339999999999981e-01
1.294022000000000006e+00
1.023489999999999955e-01
3.645789999999999864e-01
1.487544999999999895e+00
7.976469999999999949e-01
1.406657000000000046e+00
4.037009999999999765e-01
1.883790000000000076e+00
8.027859999999999996e-01
2.090618000000000087e+00
3.766950000000000021e-01
1.639690000000000036e-01
1.625766999999999962e+00
8.368700000000000028e-01
2.425806999999999825e+00
7.808490000000000153e-01
1.100619000000000014e+00
8.053759999999999808e-01
1.614599999999999924e-01
1.386023999999999923e+00
1.121499999999999997e-01
9.515899999999999359e-02
4.041299999999999754e-02
1.940838000000000063e+00
8.489000000000000018e-03
6.289300000000000446e-02
2.332289999999999974e+00
9.710349999999999815e-01
2.024576000000000153e+00
4.984500000000000042e-02
3.170789999999999997e-01
6.381559999999999455e-01
1.479618000000000100e+00
1.564492999999999912e+00
1.029300000000000104e+00
1.581522000000000094e+00
1.546110000000000095e+00
3.092520000000000269e-01
2.078034000000000159e+00
3.415599999999999747e-01
8.352600000000000025e-01
9.971229999999999816e-01
1.265474999999999905e+00
6.434579999999999744e-01
5.875120000000000342e-01
2.037568999999999964e+00
1.007668999999999926e+00
2.224307000000000034e+00
3.223559999999999759e-01
4.721690000000000054e-01
2.788459999999999828e-01
4.802440000000000042e-01
1.714037999999999951e+00
4.017600000000000338e-02
3.739509999999999779e-01
1.095507000000000009e+00
5.859400000000000025e-02
2.028300000000000214e+00
8.305379999999999985e-01
6.280609999999999804e-01
5.754730000000000123e-01
1.722630000000000106e+00
6.343680000000000430e-01
2.462809999999999999e-01
1.861498000000000097e+00
1.170841999999999938e+00
1.837110999999999938e+00
5.834359999999999546e-01
8.373720000000000052e-01
4.485629999999999895e-01
1.375278000000000000e+00
1.702059999999999906e+00
1.988274000000000097e+00
1.549590000000000134e-01
1.271460000000000035e+00
5.705850000000000088e-01
1.959044999999999925e+00
1.492600000000000003e-02
5.830629999999999979e-01
1.722990000000000077e-01
1.148180999999999896e+00
1.388327000000000089e+00
1.822189999999999921e-01
1.297811999999999966e+00
1.133744000000000085e+00
1.793055000000000065e+00
8.287160000000000082e-01
1.948830000000000007e-01
6.708549999999999791e-01
7.779449999999999976e-01
2.244158000000000097e+00
2.152449999999999919e-01
4.227239999999999887e-01
1.308281000000000027e+00
5.771300000000000319e-01
2.649871000000000087e+00
6.841869999999999896e-01
3.067400000000000126e-01
1.379197999999999924e+00
8.515800000000000036e-01
1.480396999999999963e+00
1.284005000000000063e+00
9.978470000000000395e-01
1.132444000000000006e+00
1.444328000000000056e+00
5.712399999999999700e-01
1.634790000000000132e-01
1.361507999999999940e+00
7.279050000000000242e-01
2.707158999999999871e+00
4.297630000000000061e-01
4.718910000000000049e-01
9.244790000000000507e-01
6.485370000000000301e-01
2.380685000000000162e+00
5.199460000000000193e-01
2.214510000000000089e-01
4.892250000000000210e-01
1.822486000000000050e+00
1.474871000000000043e+00
6.226600000000000190e-02
1.026319999999999899e+00
1.079946999999999990e+00
1.590824000000000016e+00
8.332500000000000462e-01
8.716890000000000471e-01
4.328730000000000078e-01
1.405296000000000101e+00
1.942912999999999890e+00
2.958852999999999955e+00
3.541429999999999856e-01
1.256523000000000057e+00
7.418249999999999567e-01
2.807338000000000111e+00
8.041740000000000554e-01
6.284809999999999564e-01
4.692319999999999824e-01
8.329990000000000450e-01
3.302478999999999942e+00
8.187330000000000441e-01
4.802569999999999895e-01
5.897820000000000285e-01
1.605483999999999911e+00
1.447637999999999980e+00
7.271959999999999535e-01
3.426810000000000134e-01
1.073418999999999901e+00
2.032988000000000017e+00
2.593827000000000105e+00
1.277200000000000002e-01
1.497046000000000099e+00
7.383420000000000538e-01
2.777670999999999779e+00
5.575470000000000148e-01
9.550229999999999553e-01
3.178500000000000075e-02
3.342799999999999938e-02
2.855818999999999885e+00
1.294734999999999969e+00
6.302480000000000304e-01
8.888019999999999810e-01
1.162905000000000078e+00
1.953284000000000020e+00
1.987150000000000027e-01
5.847160000000000135e-01
4.311519999999999797e-01
1.706468000000000096e+00
2.227921999999999958e+00
1.311044000000000098e+00
1.506062999999999930e+00
9.087709999999999955e-01
2.646208999999999811e+00
5.746679999999999566e-01
2.153090000000000004e-01
2.457880000000000065e-01
2.414779999999999982e-01
2.903065999999999924e+00
1.139860000000000095e+00
1.074327000000000032e+00
1.074233999999999911e+00
4.940590000000000259e-01
2.286594000000000015e+00
9.577099999999999502e-02
8.114280000000000381e-01
4.978049999999999975e-01
1.496526999999999941e+00
5.433189999999999964e-01
4.760150000000000214e-01
1.785506000000000038e+00
1.251579999999999915e+00
2.389085000000000125e+00
8.251279999999999726e-01
8.206799999999999651e-01
2.637880000000000225e-01
8.822489999999999499e-01
1.128713999999999995e+00
1.703181999999999974e+00
1.279975000000000085e+00
1.097372000000000014e+00
3.458049999999999735e-01
1.704873000000000083e+00
4.032169999999999921e-01
1.448221999999999898e+00
9.837080000000000268e-01
1.780508999999999897e+00
9.059920000000000195e-01
4.383739999999999859e-01
1.254661000000000026e+00
1.167987000000000108e+00
2.472091999999999956e+00
9.051120000000000276e-01
6.089470000000000161e-01
3.991660000000000208e-01
2.065442000000000000e+00
1.266361000000000070e+00
7.263079999999999536e-01


==> plots/data/f030_xoodoo_1_fixed_10k/tvals_signed.txt <==
1.547429999999999917e-01
1.245416000000000079e+00
2.968319999999999848e-01
-5.622169999999999668e-01
2.098399999999999918e-02
1.269347000000000003e+00
1.662690000000000001e+00
-2.362239999999999895e-01
3.189060000000000228e-01
2.454800000000000038e-02
4.112129999999999952e-01
1.066033000000000008e+00
9.846759999999999957e-01
5.436400000000000260e-02
1.101440000000000058e-01
2.088839000000000112e+00
5.048129999999999562e-01
-3.353740000000000054e-01
3.553439999999999932e-01
-2.142989999999999895e-01
1.875027999999999917e+00
4.909049999999999803e-01
1.344460000000000099e-01
1.081738000000000088e+00
-1.399980000000000113e-01
7.511480000000000379e-01
-1.089517000000000069e+00
1.944299999999999848e-02
3.217579999999999885e-01
4.042149999999999910e-01
1.089611000000000107e+00
8.282410000000000050e-01
4.179599999999999982e-02
1.635659999999999892e-01
1.125523999999999969e+00
1.293493000000000004e+00
-9.257250000000000201e-01
3.054230000000000000e-01
7.895330000000000403e-01
2.201579999999999870e+00
2.519859999999999878e-01
-4.836779999999999968e-01
3.681039999999999868e-01
-1.968910000000000105e-01
2.096569000000000127e+00
9.544550000000000534e-01
-2.173970000000000069e-01
2.176869999999999916e-01
-4.181940000000000102e-01
8.103080000000000283e-01
6.662860000000000449e-01
8.694999999999999951e-02
9.971219999999999528e-01
-5.283170000000000366e-01
9.353249999999999620e-01
-2.969200000000000172e-01
-3.008230000000000071e-01
3.180859999999999799e-01
1.378632000000000080e+00
1.955600000000000116e-01
-3.946399999999999908e-01
3.913769999999999749e-01
3.881560000000000010e-01
4.615279999999999938e-01
-2.110819999999999919e-01
-7.964029999999999720e-01
-1.009420000000000039e-01
3.667799999999999949e-01
1.432215000000000016e+00
-1.205009999999999970e-01
-5.176619999999999555e-01
3.477819999999999800e-01
-5.993450000000000166e-01
1.449210000000000109e+00
1.506000000000000005e+00
-7.414460000000000495e-01
-4.347550000000000026e-01
1.747424000000000088e+00
6.353590000000000071e-01
-6.773959999999999981e-01
-7.217130000000000489e-01
-5.189900000000000069e-02
-5.596790000000000376e-01
-2.208650000000000058e-01
-2.603320000000000078e-01
-7.953489999999999727e-01
-5.282170000000000476e-01
1.124379999999999935e+00
-8.140819999999999723e-01
-8.027570000000000539e-01
-1.216758999999999924e+00
-1.021560000000000024e+00
-1.026132000000000044e+00
-6.314159999999999773e-01
-1.010224999999999929e+00
-1.296934999999999949e+00
5.877069999999999794e-01
4.274249999999999994e-01
-1.425875000000000004e+00
-1.511449999999999960e+00
-2.347180000000000100e-01
-9.957399999999999585e-01
-3.953729999999999745e-01
4.155170000000000252e-01
-1.150835000000000052e+00
-1.559234999999999927e+00
1.157610999999999946e+00
-4.242000000000000215e-01
-1.356843999999999939e+00
-2.113853000000000204e+00
-2.629509999999999903e-01
-4.859850000000000003e-01
-6.711799999999999988e-01
-3.545980000000000243e-01
-1.216034000000000059e+00
-1.223564000000000096e+00
3.133460000000000134e-01
-1.181462000000000012e+00
-2.020741999999999816e+00
-1.660627000000000075e+00
-1.236815999999999915e+00
-2.862273000000000067e+00
-1.096762000000000015e+00
-1.506081999999999921e+00
-2.001819999999999933e+00
8.463929999999999509e-01
-2.996249999999999747e-01
-1.282607999999999970e+00
-2.389873000000000136e+00
-8.606829999999999758e-01
-9.442340000000000177e-01
-4.616819999999999813e-01
4.735210000000000252e-01
-2.071898000000000017e+00
-2.022400000000000198e+00
5.238310000000000466e-01
-8.299569999999999448e-01
-8.062930000000000375e-01
-1.551511000000000084e+00
9.102130000000000498e-01
-9.250810000000000421e-01
-1.353175999999999934e+00
-3.075990000000000113e-01
-1.578862999999999905e+00
1.192720000000000030e-01
-6.674309999999999965e-01
-1.240169000000000077e+00
-1.233872999999999998e+00
-1.042910999999999921e+00
4.561819999999999764e-01
-3.001420000000000199e-01
-1.734066000000000107e+00
-1.358810999999999991e+00
-1.644389000000000101e+00
3.716019999999999879e-01
-7.005890000000000173e-01
-5.071379999999999777e-01
-1.885172000000000070e+00
5.587520000000000264e-01
-3.835709999999999953e-01
-1.353088999999999986e+00
-7.514880000000000448e-01
-1.157651999999999903e+00
2.957429999999999781e-01
-3.259219999999999895e-01
-5.401380000000000070e-01
-8.553579999999999517e-01
-2.119790000000000063e+00
8.678400000000000003e-02
-6.134920000000000373e-01
-1.314011999999999958e+00
2.070029999999999926e-01
-1.378020000000000023e+00
1.660909999999999886e-01
-2.786710000000000020e-01
-1.072381999999999946e+00
-9.591229999999999478e-01
-5.076100000000000056e-01
4.487990000000000035e-01
-1.441038000000000041e+00
-1.588240000000000096e+00
-2.705509999999999859e-01
8.409780000000000033e-01
-3.300669999999999993e-01
-9.079169999999999741e-01
-1.166355999999999948e+00
-1.337283999999999917e+00
4.897369999999999779e-01
-1.213199999999999973e-01
-3.196609999999999729e-01
-1.862880000000000091e+00
-1.211649999999999894e+00
5.148869999999999836e-01
-4.095699999999999896e-01
-6.385619999999999630e-01
-1.086421000000000081e+00
-1.253978999999999955e+00
7.748700000000000032e-02
-1.461448999999999998e+00
-1.222718999999999889e+00
-6.232680000000000442e-01
9.957030000000000047e-01
-3.449369999999999936e-01
-9.140930000000000444e-01
-6.751829999999999776e-01
-6.458270000000000399e-01
-1.352569999999999883e-01
-8.162469999999999448e-01
-8.069359999999999866e-01
-1.398190000000000044e+00
-6.327499999999999791e-02
1.223673999999999928e+00
-5.452799999999999869e-01
-5.716869999999999452e-01
-7.050650000000000528e-01
-8.186700000000000088e-01
1.060467999999999966e+00
-7.584070000000000533e-01
1.773500000000000076e-01
-1.504791999999999907e+00
1.184312999999999949e+00
1.064620000000000011e-01
-1.318742999999999999e+00
-3.584030000000000271e-01
-5.472420000000000062e-01
-1.204083999999999932e+00
-1.461959999999999926e+00
-5.633559999999999679e-01
-6.117679999999999785e-01
-1.526564000000000032e+00
1.545549999999999979e+00
-5.041970000000000063e-01
-5.101989999999999581e-01
1.163479999999999931e-01
3.295029999999999903e-01
5.090860000000000385e-01
-2.558529999999999971e-01
3.400119999999999809e-01
-9.688020000000000520e-01
2.116471000000000213e+00
6.387589999999999657e-01
-1.015864000000000100e+00
-4.718450000000000144e-01
8.420699999999999852e-01
1.981097000000000108e+00
-1.975199999999999873e-02
-8.199149999999999494e-01
-6.027300000000000019e-02
-1.642025000000000068e+00
1.622049000000000074e+00
-5.087580000000000435e-01
-8.688810000000000144e-01
-5.505799999999999583e-01
-2.077189999999999870e-01
-1.719140000000000112e-01
-7.925980000000000247e-01
-5.636879999999999669e-01
-7.838300000000000267e-01
3.148469999999999880e-01
6.054800000000000182e-01
-1.344818999999999987e+00
-1.271492999999999984e+00
3.410699999999999843e-02
2.870400000000000174e-01
-1.743387999999999938e+00
-1.315580999999999889e+00
-3.433359999999999745e-01
-2.043636999999999926e+00
1.369777000000000022e+00
-1.451399999999999912e-01
-7.671029999999999793e-01
-1.020184999999999897e+00
9.085100000000000120e-02
8.060009999999999675e-01
-2.374749999999999917e-01
-1.242312000000000083e+00
8.648230000000000084e-01
8.790339999999999820e-01
5.970750000000000224e-01
3.910739999999999772e-01
4.147800000000000098e-02
-5.871999999999999616e-03
2.352740999999999971e+00
3.698259999999999881e-01
-5.627240000000000020e-01
2.681729999999999947e-01
1.341700000000000011e-02
1.594970999999999917e+00
8.747000000000000608e-02
-2.063280000000000114e-01
-3.079959999999999920e-01
7.694800000000000528e-01
1.953440000000000065e+00
2.780580000000000274e-01
-8.143040000000000278e-01
2.914160000000000084e-01
1.138600000000000029e-02
8.403610000000000246e-01
1.006510000000000016e+00
-1.799340000000000106e-01
-3.185230000000000006e-01
2.291522000000000059e+00
6.302980000000000249e-01
1.780466000000000104e+00
2.863010000000000277e-01
1.666009000000000073e+00
1.661145000000000094e+00
2.133369999999999989e-01
8.412709999999999910e-01
5.554860000000000353e-01
-2.811119999999999730e-01
1.827676000000000078e+00
5.775069999999999926e-01
2.862290000000000112e-01
4.463659999999999850e-01
1.513806999999999903e+00
8.916239999999999721e-01
2.942359999999999975e-01
5.080500000000000016e-01
4.979299999999999699e-02
1.386025999999999980e+00
7.226660000000000306e-01
-5.199899999999999661e-02
-4.912329999999999752e-01
6.931319999999999704e-01
2.303415999999999908e+00
2.556999999999999898e-02
4.052069999999999839e-01
6.914010000000000433e-01
-6.485000000000000486e-02
2.320342999999999822e+00
7.476730000000000320e-01
2.538830000000000253e-01
-7.076139999999999652e-01
9.686970000000000303e-01
8.812309999999999865e-01
3.423329999999999984e-01
1.733463999999999894e+00
5.569110000000000449e-01
2.254110000000000003e-01
1.089366999999999974e+00
3.157050000000000134e-01
1.289468999999999976e+00
1.029536999999999924e+00
3.064487999999999879e+00
2.116119999999999945e-01
1.025399999999999923e-02
1.119453000000000031e+00
2.939800000000000191e-01
2.023435000000000095e+00
7.144909999999999872e-01
3.963200000000000056e-02
1.818790000000000129e-01
1.038097999999999965e+00
1.567037999999999931e+00
1.006329000000000029e+00
1.639579999999999926e-01
3.479670000000000263e-01
7.378460000000000019e-01
1.848197000000000090e+00
1.541060000000000096e+00
1.238941000000000070e+00
-1.624079999999999968e-01
2.816748000000000030e+00
4.666069999999999940e-01
4.061969999999999748e-01
1.036920999999999982e+00
1.968611000000000111e+00
1.975970000000000004e+00
8.987209999999999921e-01
9.956589999999999607e-01
9.953710000000000058e-01
5.461620000000000363e-01
1.280817000000000094e+00
5.010820000000000274e-01
-8.363900000000000501e-02
1.205953000000000053e+00
1.674517999999999951e+00
1.112559000000000076e+00
5.056910000000000016e-01
3.467089999999999894e-01
2.461899999999999852e-02
2.995299999999999851e+00
3.819489999999999830e-01
4.106469999999999843e-01
-2.131649999999999934e-01
9.010019999999999696e-01
2.105459000000000191e+00
7.704769999999999675e-01
1.650506999999999946e+00
5.802169999999999828e-01
-7.869040000000000479e-01
1.579016999999999893e+00
5.750089999999999923e-01
7.680850000000000177e-01
3.142380000000000173e-01
1.615005000000000024e+00
8.372370000000000090e-01
8.426400000000000556e-02
3.846749999999999892e-01
2.543500000000000205e-01
1.086943999999999910e+00
2.267280000000000129e-01
-2.275459999999999983e-01
-2.630009999999999848e-01
2.818570000000000242e-01
2.350692000000000004e+00
-3.901959999999999873e-01
-4.521049999999999791e-01
4.918690000000000007e-01
3.942390000000000061e-01
1.826961999999999975e+00
-1.621080000000000021e-01
1.224009999999999959e-01
-1.184782000000000002e+00
6.489780000000000548e-01
1.406414000000000053e+00
-5.496130000000000182e-01
-3.181400000000000200e-02
-1.168899999999999974e-02
1.463000000000000064e-02
4.589710000000000178e-01
-5.436339999999999506e-01
-6.262689999999999646e-01
-1.515122999999999998e+00
1.514793999999999974e+00
-9.105689999999999618e-01
-5.946240000000000414e-01
7.285059999999999869e-01
-5.201399999999999774e-02
1.242914999999999992e+00
-6.187300000000000022e-01
-4.685239999999999960e-01
-2.362337000000000131e+00
-1.314963000000000104e+00
1.011139999999999928e+00
-1.321547999999999945e+00
-1.492267999999999928e+00
-8.176210000000000422e-01
3.302149999999999808e-01
2.645219999999999794e-01
-1.463224000000000080e+00
-8.672299999999999454e-01
-2.261449999999999960e+00
-5.719499999999999584e-01
-1.520828999999999986e+00
-1.449989999999999890e+00
-1.962394999999999889e+00
-1.040062999999999960e+00
1.438619000000000092e+00
-8.226360000000000339e-01
-1.159901999999999989e+00
-1.425516999999999923e+00
-2.023979999999999890e+00
4.634889999999999843e-01
-7.069929999999999826e-01
-2.606231000000000186e+00
-1.082316000000000056e+00
4.043059999999999987e-01
3.999530000000000030e-01
-1.303894000000000108e+00
-7.044949999999999823e-01
-1.889998000000000067e+00
6.479479999999999684e-01
4.937989999999999879e-01
-1.528137000000000079e+00
-1.736429999999999918e+00
-5.898060000000000525e-01
1.625512999999999986e+00
-3.071139999999999981e-01
-7.093549999999999578e-01
5.353090000000000348e-01
-9.932600000000000318e-01
4.262270000000000225e-01
4.268680000000000252e-01
-7.761569999999999858e-01
-1.290755000000000097e+00
8.162819999999999521e-01
6.355699999999999683e-01
-5.838999999999999746e-02
1.509089999999999876e-01
5.829199999999999937e-01
8.762600000000000389e-01
3.130089999999999817e-01
-3.967040000000000011e-01
-8.895180000000000309e-01
-2.268910000000000093e-01
1.957373000000000030e+00
-4.637800000000000256e-02
-7.963660000000000183e-01
3.472330000000000139e-01
-1.463079999999999936e-01
1.054573999999999900e+00
5.598389999999999755e-01
-4.639400000000000190e-01
-1.136074000000000028e+00
2.591030000000000277e-01
1.009513000000000105e+00
2.583869999999999778e-01
-8.720900000000000318e-01
2.084599999999999995e-02
4.152939999999999965e-01
1.326100000000000056e-01
2.351219999999999977e-01
-3.584510000000000196e-01
-1.165103999999999917e+00
1.938455999999999957e+00
5.663900000000000184e-02
-2.102030000000000010e-01
4.489750000000000130e-01
6.996850000000000014e-01
7.749920000000000142e-01
-1.854200000000000015e-01
2.149780000000000024e-01
-7.040899999999999936e-02
-3.505369999999999875e-01
1.025271000000000043e+00
-2.513799999999999923e-01
-4.037499999999999978e-01
4.178930000000000144e-01
6.892110000000000181e-01
1.254035999999999929e+00
-1.207410000000000094e+00
-9.446269999999999945e-01
-1.004431000000000074e+00
1.847814999999999985e+00
4.224120000000000097e-01
-5.719269999999999632e-01
-9.730879999999999530e-01
1.635880000000000112e-01
1.031111000000000111e+00
-7.905099999999999627e-02
-4.551700000000000190e-01
-1.286789999999999878e-01
-1.336513999999999980e+00
1.077960999999999947e+00
-2.812589999999999812e-01
-3.688710000000000044e-01
-7.982390000000000319e-01
-2.646229999999999971e-01
-1.093620000000000009e-01
-1.377950000000000008e+00
-3.639680000000000137e-01
-4.082899999999999863e-01
4.398449999999999860e-01
2.357680000000000053e-01
-1.402652000000000010e+00
-1.015042999999999918e+00
-7.777000000000000059e-03
7.900509999999999478e-01
6.621780000000000443e-01
-1.455497999999999958e+00
-4.341570000000000151e-01
-6.817330000000000334e-01
8.976769999999999472e-01
-1.164889999999999953e-01
-6.105199999999999516e-01
-1.989805000000000046e+00
-3.247869999999999924e-01
8.048340000000000494e-01
-5.940079999999999805e-01
-1.328700999999999910e+00
-1.029933999999999905e+00
8.246639999999999526e-01
2.066220000000000001e-01
-7.850500000000000256e-01
-6.975350000000000161e-01
-1.786886999999999892e+00
-2.103180000000000049e-01
-1.329064000000000023e+00
-1.200514999999999999e+00
-5.929010000000000113e-01
-3.066989999999999994e-01
1.047724000000000100e+00
-8.051660000000000483e-01
-8.140540000000000553e-01
-4.742140000000000244e-01
-2.990479999999999805e-01
-4.385660000000000114e-01
-7.940300000000000136e-01
-1.782780999999999949e+00
-1.027775000000000105e+00
9.801339999999999497e-01
-1.371299999999999950e-02
-9.168659999999999588e-01
-8.203009999999999469e-01
-1.669777000000000067e+00
3.984929999999999861e-01
-7.364030000000000298e-01
-1.178909999999999902e+00
-2.338589999999999947e+00
-5.200059999999999683e-01
1.305067999999999895e+00
-2.925840000000000107e-01
-2.982349999999999723e-01
-7.071100000000000163e-01
-9.431319999999999704e-01
2.501669999999999727e-01
-1.680020000000000124e-01
-1.798391999999999991e+00
-1.060496000000000105e+00
1.094716000000000022e+00
2.644639999999999769e-01
-1.240938000000000097e+00
-5.844059999999999810e-01
-7.933810000000000029e-01
-3.849190000000000111e-01
-2.185919999999999863e+00
-4.872609999999999997e-01
-1.812383999999999995e+00
-7.331820000000000004e-01
1.923205000000000053e+00
-1.641650000000000054e-01
-1.464053999999999967e+00
-3.859210000000000140e-01
-4.848839999999999817e-01
1.070630000000000054e-01
2.939860000000000251e-01
-8.360079999999999734e-01
-2.074870999999999910e+00
8.177969999999999962e-01
5.769830000000000236e-01
-1.019978999999999969e+00
-2.489159999999999984e-01
2.407600000000000018e-02
8.701440000000000285e-01
-6.547589999999999799e-01
-7.317540000000000155e-01
-1.366691000000000100e+00
-1.037358999999999920e+00
2.739361999999999853e+00
-7.906330000000000302e-01
-9.174299999999999677e-01
3.255999999999999867e-02
-1.140319999999999945e-01
1.374694000000000083e+00
3.822780000000000067e-01
7.543560000000000265e-01
-1.483916999999999931e+00
3.106599999999999917e-01
1.233479999999999910e+00
-4.103919999999999790e-01
-1.351799999999999891e+00
-1.760919999999999985e-01
5.896460000000000035e-01
9.208500000000000019e-02
-6.787940000000000085e-01
3.540650000000000186e-01
-8.260699999999999710e-01
1.225049999999999972e+00
-9.044740000000000002e-01
-9.109730000000000327e-01
-8.651259999999999506e-01
-1.454280000000000017e-01
1.318615000000000093e+00
-6.398800000000000321e-02
8.318309999999999871e-01
-5.319450000000000012e-01
3.992519999999999958e-01
8.489010000000000167e-01
-2.562349999999999905e-01
-1.300796000000000063e+00
6.802939999999999543e-01
1.104444999999999899e+00
8.482399999999999662e-02
-1.927326000000000095e+00
-7.211400000000000032e-01
-1.500715999999999939e+00
1.376768999999999910e+00
2.069830000000000003e-01
-1.055045999999999928e+00
-1.723376999999999937e+00
-6.298820000000000530e-01
-3.307060000000000000e-01
-1.005521000000000109e+00
-6.516129999999999978e-01
-1.890489999999999948e-01
-4.005600000000000271e-01
8.069960000000000466e-01
3.357160000000000144e-01
-5.633099999999999774e-01
-6.342959999999999710e-01
4.712520000000000042e-01
1.478869999999999907e-01
-6.902530000000000054e-01
3.533200000000000229e-01
-4.681259999999999866e-01
2.192358000000000029e+00
-8.642299999999999982e-02
-1.092216000000000076e+00
-1.172628999999999921e+00
-4.822870000000000212e-01
1.334813999999999945e+00
3.808299999999999880e-02
-1.120624000000000065e+00
-1.056219999999999937e-01
-5.067949999999999955e-01
8.488139999999999574e-01
-2.937520000000000131e-01
-2.595230000000000037e-01
-1.306098999999999899e+00
5.047760000000000025e-01
5.822150000000000380e-01
-5.554639999999999578e-01
-7.901350000000000318e-01
-9.938179999999999792e-01
1.905907000000000018e+00
2.743659999999999988e-01
-2.275979999999999948e-01
4.279680000000000151e-01
-9.052559999999999496e-01
9.281540000000000346e-01
5.841349999999999598e-01
-8.126710000000000322e-01
2.334880000000000011e-01
1.952349999999999919e-01
1.424662000000000095e+00
-4.838859999999999828e-01
-1.675240000000000062e-01
-2.685629999999999962e-01
5.038340000000000041e-01
1.299975000000000103e+00
-4.550000000000000155e-01
-1.017390999999999934e+00
-6.569169999999999732e-01
2.028446000000000193e+00
3.850029999999999841e-01
-7.605720000000000258e-01
-1.463849999999999874e-01
-1.102220999999999895e+00
4.265280000000000182e-01
7.631100000000000383e-02
-4.372989999999999933e-01
-8.937889999999999446e-01
-6.666229999999999656e-01
1.054222999999999910e+00
-2.328250000000000042e-01
2.495400000000000049e-02
7.737370000000000081e-01
3.515090000000000159e-01
5.275579999999999714e-01
-1.648080000000000100e-01
-1.465049999999999963e-01
-2.407999999999999863e-01
1.402646999999999977e+00
3.060800000000000187e-01
-8.586890000000000356e-01
3.052579999999999738e-01
2.981599999999999806e-01
1.179435000000000011e+00
8.352850000000000552e-01
3.031229999999999758e-01
-6.334330000000000238e-01
-2.819500000000000131e-02
1.562024000000000079e+00
8.628299999999999859e-02
-6.752270000000000216e-01
6.651160000000000405e-01
4.652549999999999741e-01
1.072476999999999903e+00
1.002318000000000042e+00
1.397579999999999933e-01
-6.575969999999999871e-01
7.188269999999999937e-01
8.981639999999999624e-01
-6.025509999999999478e-01
-1.665619999999999878e-01
1.003192000000000084e+00
7.590879999999999850e-01
-1.038826000000000027e+00
2.534919999999999951e-01
1.241239999999999982e-01
2.744100000000000011e-02
1.707090999999999914e+00
8.310880000000000489e-01
-5.042349999999999888e-01
8.482950000000000212e-01
1.815242000000000022e+00
1.642597000000000085e+00
1.147995000000000099e+00
1.395474000000000103e+00
9.659389999999999921e-01
1.576173999999999964e+00
9.084269999999999845e-01
7.970900000000000207e-02
-2.595199999999999937e-02
1.408708000000000071e+00
1.796181999999999945e+00
-1.755869999999999931e-01
2.465799999999999936e-02
9.149570000000000203e-01
-1.086170000000000052e-01
1.595377000000000045e+00
4.112629999999999897e-01
-4.469890000000000252e-01
2.560799999999999882e-02
1.874417000000000000e+00
1.040046999999999944e+00
9.196870000000000323e-01
1.453408999999999951e+00
6.050590000000000135e-01
1.810443999999999942e+00
9.348220000000000418e-01
7.231659999999999755e-01
-1.699700000000000100e-01
4.738100000000000089e-01
2.787189000000000139e+00
2.809590000000000143e-01
-8.400130000000000097e-01
3.195029999999999815e-01
1.906779999999999864e-01
2.197232000000000074e+00
3.403869999999999951e-01
8.329680000000000417e-01
3.759469999999999756e-01
4.372929999999999873e-01
1.829360000000000097e+00
1.185557999999999890e+00
6.699939999999999785e-01
5.908520000000000438e-01
1.465724000000000027e+00
8.246350000000000069e-01
9.509739999999999860e-01
-8.840399999999999647e-02
2.840449999999999919e-01
1.531130000000000102e+00
5.162550000000000194e-01
-9.495369999999999644e-01
6.908830000000000249e-01
2.303890000000000104e-01
1.991989000000000010e+00
-4.885470000000000090e-01
3.663299999999999890e-02
-3.910060000000000202e-01
2.943830000000000058e-01
2.668947000000000180e+00
7.036609999999999809e-01
-6.186650000000000205e-01
8.098250000000000171e-01
4.430220000000000269e-01
1.146978999999999971e+00
3.181129999999999791e-01
1.818309999999999926e-01
3.686360000000000192e-01
1.293846999999999969e+00
7.857809999999999517e-01
-6.019660000000000011e-01
-4.976309999999999900e-01
-2.288199999999999956e-01
1.521687999999999930e+00
1.743339999999999890e-01
-1.041689999999999977e-01
3.379260000000000042e-01
8.757230000000000292e-01
6.999429999999999819e-01
3.874330000000000274e-01
-4.976650000000000240e-01
-5.013800000000000201e-02
5.296239999999999837e-01
1.009079999999999977e+00
-3.056989999999999985e-01
-1.379350000000000021e-01
-7.135660000000000336e-01
7.816889999999999672e-01
3.839969999999999772e-01
-1.697329999999999950e-01
-1.248002999999999973e+00
-5.998099999999999543e-01
1.761190000000000033e+00
4.212420000000000053e-01
-1.184085999999999972e+00
-6.754839999999999733e-01
-3.857920000000000238e-01
-5.424179999999999557e-01
-2.463239999999999874e-01
-5.158030000000000115e-01
-1.174218999999999902e+00
-4.181520000000000237e-01
9.465810000000000057e-01
-4.532939999999999747e-01
-2.230379999999999863e-01
-6.771059999999999857e-01
6.717370000000000285e-01
-4.919839999999999769e-01
-5.407070000000000487e-01
-7.507939999999999614e-01
-7.744400000000000173e-01
1.463878000000000013e+00
8.135699999999999876e-02
-1.803506999999999971e+00
-5.337070000000000425e-01
1.771860000000000102e-01
1.065584000000000087e+00
-1.340540000000000065e-01
-1.336279999999999968e-01
-1.434647999999999923e+00
-5.637799999999999478e-01
7.667709999999999804e-01
1.103810000000000069e-01
-5.602700000000000458e-01
-7.055599999999999650e-01
1.303099999999999925e+00
5.395419999999999661e-01
-1.517800000000000052e-02
5.310960000000000125e-01
-7.390160000000000062e-01
9.735120000000000440e-01
6.317760000000000042e-01
3.863860000000000072e-01
8.026600000000000401e-02
-4.286749999999999727e-01
1.222847000000000017e+00
-1.266642999999999963e+00
-3.708969999999999767e-01
3.854650000000000021e-01
-7.214479999999999782e-01
1.368103000000000069e+00
1.564879999999999882e-01
-5.655280000000000307e-01
-3.253309999999999813e-01
5.244000000000000050e-02
6.581799999999999873e-01
-7.281370000000000342e-01
3.029589999999999783e-01
-4.939529999999999754e-01
1.518045000000000089e+00
5.491709999999999647e-01
1.240880000000000039e-01
-7.221959999999999491e-01
-9.033449999999999536e-01
1.840810999999999975e+00
-1.090349999999999930e+00
-5.907620000000000093e-01
-1.634110000000000007e-01
-1.400713000000000097e+00
9.848679999999999657e-01
6.272999999999999410e-02
-7.613370000000000415e-01
-4.990840000000000276e-01
-1.154079000000000077e+00
1.056203000000000003e+00
-1.434426999999999897e+00
-5.321280000000000454e-01
-1.084949999999999942e-01
3.776320000000000232e-01
5.910699999999999982e-02
-7.652400000000000313e-01
-1.020426999999999973e+00
-1.660220000000000029e+00
1.939829999999999888e-01
-7.986849999999999783e-01
-2.111860000000000070e+00
-1.098897999999999930e+00
-1.572284999999999933e+00
7.054310000000000302e-01
-9.560599999999999654e-02
-8.685030000000000250e-01
-1.424828999999999901e+00
-2.022197999999999940e+00
5.137329999999999952e-01
-1.951569000000000109e+00
-1.573101000000000083e+00
-3.537279999999999869e-01
-9.717919999999999892e-01
4.349700000000000094e-02
-7.470839999999999703e-01
-7.061269999999999492e-01
-9.915439999999999809e-01
-9.481920000000000348e-01
-7.184479999999999755e-01
-2.011464000000000141e+00
-1.256906999999999996e+00
-1.771240000000000037e-01
1.093760000000000066e+00
-4.668849999999999945e-01
-1.157173999999999925e+00
-1.464536000000000060e+00
-1.141092999999999913e+00
-1.550850000000000006e-01
3.085350000000000037e-01
-1.764288000000000078e+00
-1.681621999999999950e+00
3.237619999999999942e-01
3.094379999999999908e-01
-8.039720000000000200e-01
-9.438729999999999620e-01
-9.584319999999999506e-01
-8.360779999999999879e-01
-4.054999999999999577e-03
-1.757141000000000064e+00
-1.596446999999999949e+00
-1.408258999999999928e+00
1.172012000000000054e+00
-8.145350000000000090e-01
-7.916339999999999488e-01
-8.143660000000000343e-01
-1.080770999999999926e+00
-1.899983999999999895e+00
-1.567881000000000080e+00
-1.891982999999999970e+00
-1.583444999999999991e+00
2.033099999999999907e-01
2.518509999999999915e-01
-1.603914999999999980e+00
-1.480714000000000086e+00
-1.863928999999999947e+00
-7.936680000000000401e-01
-1.280823000000000045e+00
-1.139467999999999925e+00
-1.343792000000000098e+00
-1.536550000000000082e+00
1.263997999999999955e+00
-4.372650000000000148e-01
-1.629618999999999929e+00
-1.563911999999999969e+00
-1.795962999999999976e+00
-4.317679999999999851e-01
1.478440000000000032e-01
-7.612619999999999942e-01
-4.972030000000000061e-01
-1.336721999999999966e+00
4.157350000000000212e-01
-6.482670000000000377e-01
-1.286335000000000006e+00
-6.785290000000000488e-01
-1.771999999999999964e-02
-5.115600000000000147e-01
-6.185869999999999980e-01
-1.168193999999999955e+00
-1.176253999999999911e+00
6.827309999999999768e-01
-3.880029999999999868e-01
-2.032338999999999896e+00
-1.057104000000000044e+00
-1.070240999999999998e+00
-2.534879999999999911e-01
-7.628530000000000033e-01
-2.242243999999999904e+00
-1.802094000000000085e+00
-1.787185000000000024e+00
5.113370000000000415e-01
-5.488140000000000240e-01
-1.801101999999999981e+00
-1.699524999999999952e+00
-9.661300000000000443e-01
-6.691780000000000506e-01
-8.152059999999999862e-01
-1.440123999999999960e+00
-9.099159999999999471e-01
-3.156860000000000221e-01
-5.423379999999999868e-01
-1.853297999999999890e+00
-1.669974000000000069e+00
-1.613966999999999929e+00
-1.022723000000000049e+00
-2.136476000000000042e+00
-2.182942999999999856e+00
-1.957416000000000045e+00
-1.188954999999999984e+00
3.290900000000000075e-02
-1.101544000000000079e+00
-2.176514000000000060e+00
-2.359455000000000080e+00
-1.048262999999999945e+00
-3.011050000000000115e-01
-2.144941999999999904e+00
-2.109948000000000157e+00
-1.223551999999999973e+00
-2.964379999999999793e-01
-4.870499999999999829e-02
-1.107528999999999986e+00
-1.784580999999999973e+00
-2.302220999999999851e+00
-1.860499999999999932e-01
-3.982260000000000244e-01
-1.453335999999999961e+00
-2.059693000000000218e+00
-1.593056999999999945e+00
3.652099999999999791e-02
-6.485140000000000349e-01
-8.404700000000000504e-01
-2.181887999999999828e+00
-8.830839999999999801e-01
-2.547299999999999912e-02
-1.705138000000000043e+00
-1.196350999999999942e+00
-1.669888000000000039e+00
-1.591150000000000064e-01
-3.073569999999999913e-01
-6.381999999999999895e-01
-9.939559999999999507e-01
-1.337665000000000104e+00
1.484917000000000042e+00
1.901660000000000017e-01
-1.206768000000000063e+00
-1.278661000000000048e+00
-5.530100000000000293e-02
7.614140000000000352e-01
-9.553599999999999592e-02
-1.018720000000000042e-01
-7.656669999999999865e-01
-3.337809999999999944e-01
1.023387000000000047e+00
-4.918000000000000149e-02
-3.982840000000000269e-01
-1.032791000000000015e+00
1.552397000000000027e+00
6.365400000000000225e-02
-1.314700000000000070e-02
3.587540000000000173e-01
-6.328369999999999829e-01
5.397899999999999920e-01
-5.681180000000000119e-01
-5.566349999999999909e-01
-8.548470000000000235e-01
-6.158230000000000093e-01
1.192652999999999963e+00
-2.621229999999999949e-01
-3.601269999999999749e-01
-4.545649999999999968e-01
-7.445110000000000339e-01
1.093434999999999935e+00
9.160070000000000157e-01
-3.892039999999999944e-01
-9.908609999999999918e-01
1.254113000000000033e+00
1.433210000000000039e-01
-4.135610000000000119e-01
7.177949999999999608e-01
-1.106298000000000004e+00
3.466670000000000029e-01
1.827890000000000070e-01
-8.022909999999999764e-01
8.190500000000000558e-02
-8.853010000000000046e-01
1.878141000000000060e+00
-4.590170000000000083e-01
-7.126930000000000209e-01
5.040999999999999925e-01
-1.609000000000000014e-02
-7.063589999999999591e-01
-6.805500000000000438e-02
-3.210250000000000048e-01
-4.950439999999999841e-01
1.338486000000000065e+00
6.123659999999999659e-01
-3.531369999999999787e-01
-3.672650000000000081e-01
-2.680960000000000010e-01
4.972139999999999893e-01
-7.150079999999999769e-01
-2.025019999999999876e-01
-1.063079999999999997e-01
-8.645490000000000119e-01
1.729035000000000100e+00
-1.973709999999999909e-01
-4.222239999999999882e-01
-1.162419999999999981e-01
7.933500000000000274e-02
1.337430000000000008e-01
1.276334999999999997e+00
5.131130000000000413e-01
3.373530000000000140e-01
3.747010000000000063e-01
6.873850000000000238e-01
-9.211199999999999943e-02
2.784530000000000061e-01
1.584217999999999904e+00
9.942260000000000542e-01
-3.332760000000000167e-01
-4.379600000000000160e-02
-1.527050000000000074e-01
1.904750000000000054e-01
2.034710000000000019e+00
3.660269999999999913e-01
1.251180000000000070e-01
4.870090000000000252e-01
1.366273999999999988e+00
8.997169999999999890e-01
-2.394239999999999979e-01
7.625999999999999966e-03
-1.159899999999999994e-02
1.019184000000000090e+00
1.013716000000000061e+00
8.869829999999999659e-01
8.507890000000000175e-01
1.416199999999999959e-01
8.328200000000000047e-01
1.213909999999999989e-01
8.563920000000000421e-01
9.677759999999999696e-01
5.544609999999999816e-01
1.502531000000000061e+00
4.102990000000000248e-01
-6.214389999999999636e-01
4.322579999999999756e-01
6.717279999999999918e-01
1.683824999999999905e+00
-3.221800000000000219e-01
3.438720000000000110e-01
4.384549999999999836e-01
7.830500000000000238e-01
8.447400000000000464e-01
-3.282600000000000101e-02
-3.023259999999999836e-01
-1.861530000000000129e-01
1.162773999999999974e+00
7.499770000000000048e-01
-3.623779999999999779e-01
5.910000000000000323e-03
-3.873800000000000021e-01
1.372921000000000058e+00
3.980069999999999997e-01
-3.720010000000000261e-01
6.857659999999999867e-01
-3.426599999999999785e-02
1.298777999999999988e+00
8.525789999999999758e-01
4.705309999999999770e-01
1.391499999999999959e-01
3.650120000000000031e-01
6.925740000000000229e-01
1.273620000000000030e-01
2.424350000000000116e-01
6.892110000000000181e-01
8.667380000000000084e-01
7.387939999999999507e-01
-2.995340000000000225e-01
-3.994050000000000100e-01
5.650049999999999795e-01
1.857499000000000011e+00
-1.000059999999999977e-01
-7.113519999999999843e-01
8.144700000000000550e-02
-4.516049999999999787e-01
1.167391000000000068e+00
6.106460000000000221e-01
-6.571599999999999664e-01
-5.356100000000000305e-01
3.896009999999999751e-01
1.032168999999999892e+00
3.328099999999999808e-02
-6.484609999999999541e-01
-1.281480000000000119e-01
-7.032500000000000417e-01
6.519679999999999920e-01
7.360349999999999948e-01
-5.566250000000000364e-01
1.703000000000000087e-03
1.784899999999999931e+00
-3.065100000000000116e-02
-4.232750000000000123e-01
-5.965270000000000294e-01
-5.095690000000000497e-01
6.474269999999999747e-01
-3.026980000000000226e-01
-8.488529999999999687e-01
-7.617159999999999487e-01
5.055599999999999677e-02
1.336707000000000090e+00
-2.828550000000000231e-01
-8.497550000000000381e-01
2.942910000000000248e-01
-4.363489999999999869e-01
1.192870000000000041e-01
1.196539999999999965e-01
-1.042081999999999953e+00
-7.715090000000000003e-01
1.468040000000000012e+00
2.012009999999999910e-01
-5.284600000000000408e-01
-9.126009999999999955e-01
7.386220000000000008e-01
1.212379999999999985e-01
2.304569999999999952e-01
8.985090000000000021e-01
-5.599709999999999965e-01
-7.149400000000000199e-01
1.192836000000000007e+00
3.281870000000000065e-01
-2.898399999999999865e-01
7.219609999999999639e-01
9.173719999999999652e-01
5.551690000000000236e-01
1.534619999999999873e-01
-2.684289999999999732e-01
-6.330860000000000376e-01
1.224425000000000097e+00
6.724869999999999459e-01
4.269000000000000225e-03
-4.360829999999999984e-01
6.151780000000000026e-01
4.609650000000000136e-01
-8.585220000000000073e-01
5.362869999999999582e-01
-5.888860000000000205e-01
-9.024100000000000454e-01
1.749025000000000052e+00
1.313860000000000028e-01
4.483650000000000135e-01
1.505300000000000041e-02
1.718930999999999987e+00
3.305049999999999932e-01
5.876160000000000272e-01
1.673909000000000091e+00
-1.390329999999999899e-01
6.969819999999999904e-01
5.598670000000000035e-01
2.435680000000000067e-01
2.004009999999999958e-01
1.319390000000000007e-01
2.211339000000000166e+00
-1.057170000000000054e-01
-3.410469999999999891e-01
4.401760000000000117e-01
-3.738440000000000096e-01
1.580985000000000085e+00
-1.298199999999999910e-01
1.924629999999999952e-01
-6.580650000000000110e-01
6.212569999999999482e-01
1.077387000000000095e+00
4.186210000000000209e-01
5.089519999999999600e-01
1.981700000000000128e-02
3.533810000000000007e-01
8.479050000000000198e-01
3.529599999999999960e-01
1.200549999999999951e-01
-9.800320000000000142e-01
1.464045000000000041e+00
-3.998200000000000087e-01
-4.803629999999999844e-01
6.959990000000000343e-01
-7.583680000000000421e-01
1.030300999999999911e+00
-1.039729999999999960e-01
-7.534410000000000274e-01
-1.788659999999999972e-01
3.188119999999999843e-01
1.154660000000000020e+00
-7.608169999999999655e-01
-4.240670000000000273e-01
1.975929999999999909e-01
3.796629999999999727e-01
6.862489999999999979e-01
1.027160000000000017e-01
-2.852390000000000203e-01
2.221619999999999984e-01
1.640293999999999919e+00
1.108745000000000092e+00
1.182720999999999911e+00
-1.827820000000000000e-01
-2.663159999999999972e-01
1.270162999999999931e+00
5.390000000000000346e-02
4.485700000000000104e-02
5.487549999999999928e-01
1.989059999999999995e-01
1.839342000000000033e+00
2.224100000000000035e-02
1.734660000000000091e-01
2.792569999999999775e-01
9.682880000000000376e-01
7.347200000000000397e-01
2.784119999999999928e-01
4.660999999999999865e-02
5.091500000000000192e-02
6.022600000000000176e-02
-1.812499999999999875e-02
-6.596399999999999486e-02
-7.849570000000000158e-01
4.799109999999999765e-01
1.864444999999999908e+00
-1.889180000000000026e-01
-5.726930000000000076e-01
-5.201210000000000555e-01
-1.026151000000000035e+00
1.249087999999999976e+00
-4.083229999999999915e-01
-1.672730000000000050e-01
-1.138276999999999983e+00
-2.944840000000000235e-01
8.170730000000000492e-01
-6.663090000000000401e-01
-7.069950000000000401e-01
-1.217718000000000078e+00
-1.450925999999999938e+00
-2.354829999999999979e-01
-3.020740000000000092e-01
-9.344200000000000284e-01
-1.868997999999999937e+00
1.154922999999999922e+00
-3.691269999999999829e-01
-9.927460000000000173e-01
-2.688840000000000119e-01
-3.906819999999999737e-01
3.002049999999999996e-01
-8.016069999999999585e-01
-1.023720000000000047e-01
-1.098762999999999934e+00
-7.469989999999999686e-01
1.219553000000000109e+00
-6.852899999999999547e-01
-9.187250000000000139e-01
-2.871259999999999923e-01
3.477700000000000236e-01
-1.353000000000000036e-01
-1.117885999999999935e+00
-5.294910000000000450e-01
-1.776669999999999972e+00
1.021195000000000075e+00
-3.134900000000000186e-02
-9.850160000000000027e-01
-8.019560000000000022e-01
-4.233330000000000148e-01
1.190139999999999948e-01
-1.926299999999999887e-02
-1.078821999999999948e+00
-9.040409999999999835e-01
-1.671086999999999989e+00
1.036216000000000026e+00
-4.221269999999999745e-01
-7.893080000000000096e-01
-2.481200000000000072e-02
1.964420000000000055e-01
-2.390539999999999887e-01
-1.167335999999999929e+00
-3.946580000000000088e-01
-1.725122000000000044e+00
7.443699999999999761e-01
3.828469999999999929e-01
-1.020518000000000036e+00
-1.103636000000000061e+00
-5.271190000000000042e-01
4.636279999999999846e-01
-5.521610000000000129e-01
-1.603982000000000019e+00
3.282439999999999802e-01
-2.041220000000000034e+00
1.137464999999999948e+00
1.504300000000000082e-02
-7.721320000000000405e-01
-9.840900000000000203e-01
5.645820000000000283e-01
6.006740000000000412e-01
-1.028335999999999917e+00
-9.019479999999999720e-01
-1.006256999999999957e+00
1.795160000000000089e-01
3.133940000000000059e-01
-5.929630000000000178e-01
-1.360124000000000111e+00
-8.537420000000000009e-01
8.052960000000000118e-01
-1.354276999999999953e+00
-1.260318999999999967e+00
-4.404270000000000129e-01
-1.457545000000000091e+00
1.047663000000000011e+00
1.584909999999999930e-01
-1.053301999999999961e+00
-1.768553000000000042e+00
3.142650000000000166e-01
-2.722099999999999867e-02
-7.528179999999999872e-01
-9.224179999999999602e-01
-8.889500000000000179e-02
2.597610000000000197e-01
2.727910000000000057e-01
3.475139999999999896e-01
-7.481849999999999890e-01
-2.080621999999999971e+00
6.574050000000000171e-01
7.526099999999999457e-02
2.760529999999999928e-01
-3.204819999999999891e-01
2.107799999999999951e-01
1.303007000000000026e+00
-2.725850000000000217e-01
-5.564160000000000217e-01
-5.927780000000000271e-01
-2.476859999999999895e-01
1.268137000000000070e+00
-3.983999999999999764e-01
-1.230610999999999899e+00
-2.037869999999999959e-01
3.047969999999999846e-01
3.007509999999999906e-01
-6.504799999999999471e-02
-3.845169999999999977e-01
-1.465195999999999943e+00
9.154700000000000060e-01
-4.025130000000000097e-01
-3.625840000000000174e-01
-1.171499999999999986e+00
-5.930959999999999566e-01
1.024958999999999953e+00
-2.860949999999999882e-01
1.435019999999999907e-01
-6.322710000000000274e-01
-1.312675999999999954e+00
1.244655000000000067e+00
9.708300000000000263e-02
3.504610000000000225e-01
-3.995199999999999863e-01
1.633682000000000079e+00
4.588860000000000161e-01
-2.058319999999999872e-01
-1.004420000000000035e-01
-7.771890000000000187e-01
1.593759999999999899e-01
3.091899999999999857e-02
-8.925349999999999673e-01
-6.166009999999999547e-01
-3.842189999999999772e-01
1.453421999999999992e+00
1.985510000000000053e-01
-9.564810000000000256e-01
-4.914850000000000052e-01
-6.994979999999999531e-01
1.010642999999999958e+00
7.252920000000000478e-01
-5.961799999999999738e-02
-1.095531000000000033e+00
8.631330000000000391e-01
7.405049999999999688e-01
-1.214299999999999963e-01
-2.543000000000000121e-03
3.130209999999999937e-01
-2.805230000000000223e-01
3.693000000000000171e-01
4.492199999999999666e-02
-9.607300000000000562e-02
-6.910699999999999621e-01
1.365293000000000090e+00
7.216000000000000192e-03
-6.340230000000000032e-01
2.033349999999999880e-01
2.146969999999999990e-01
6.452360000000000317e-01
8.038079999999999670e-01
-8.842600000000000460e-02
-6.018179999999999641e-01
9.684700000000000530e-01
9.377410000000000467e-01
7.366300000000000625e-02
-6.062670000000000003e-01
2.892799999999999816e-01
7.254150000000000320e-01
4.645859999999999990e-01
1.495990000000000097e-01
-2.675040000000000195e-01
-1.242404999999999982e+00
1.208277999999999963e+00
5.613599999999999840e-02
-5.895000000000000240e-02
-5.457859999999999934e-01
3.344719999999999915e-01
2.543219999999999925e-01
-6.239660000000000206e-01
-8.570600000000000440e-02
-4.398900000000000032e-02
-3.289969999999999839e-01
9.797730000000000050e-01
1.131759999999999988e-01
-5.192240000000000189e-01
2.465279999999999971e-01
2.168038000000000132e+00
1.003465999999999969e+00
4.952980000000000160e-01
9.918109999999999982e-01
7.083949999999999969e-01
1.939397999999999955e+00
1.295999999999999930e-02
4.139100000000000001e-01
-3.964949999999999863e-01
5.834310000000000329e-01
1.772373999999999894e+00
-2.172469999999999957e-01
-2.497999999999999787e-03
5.123710000000000209e-01
-2.277119999999999977e-01
1.465230000000000032e+00
1.532129999999999881e-01
1.162460000000000021e-01
-3.539400000000000185e-02
2.260327000000000197e+00
1.027331999999999912e+00
1.000053999999999998e+00
1.446029000000000009e+00
2.696029999999999816e-01
1.153359000000000023e+00
1.670909999999999895e-01
7.103450000000000042e-01
-2.970670000000000255e-01
3.272699999999999915e-02
2.141208999999999918e+00
-5.784059999999999757e-01
-5.122280000000000166e-01
6.369709999999999539e-01
1.492670000000000108e-01
1.197615000000000096e+00
-2.580319999999999836e-01
6.516889999999999628e-01
-7.013000000000000345e-01
1.007479999999999931e+00
1.269395000000000051e+00
-8.854199999999999571e-02
-4.048260000000000192e-01
2.622070000000000234e-01
1.699427000000000021e+00
3.417689999999999895e-01
3.865660000000000207e-01
2.649250000000000216e-01
-1.217772000000000077e+00
1.438468999999999998e+00
-6.807400000000000118e-01
-8.435570000000000013e-01
1.445259999999999878e-01
4.696520000000000139e-01
1.258860000000000090e+00
-2.199429999999999996e-01
1.668499999999999983e-01
-6.891950000000000021e-01
4.766340000000000021e-01
1.521446999999999994e+00
7.544900000000000218e-02
-8.233200000000000518e-01
7.202929999999999611e-01
1.477522000000000002e+00
4.540540000000000131e-01
-3.050999999999999893e-03
7.266010000000000524e-01
-1.351428999999999991e+00
1.449948999999999932e+00
4.640699999999999825e-01
-6.236190000000000344e-01
-1.556944000000000106e+00
-9.796199999999999353e-02
1.490525000000000100e+00
-5.237899999999999778e-01
-3.418430000000000080e-01
5.143069999999999586e-01
-2.031189999999999940e-01
1.284389999999999976e-01
-5.348270000000000524e-01
-5.569110000000000449e-01
-8.348259999999999570e-01
9.226849999999999774e-01
3.352040000000000020e-01
-2.129870000000000096e-01
5.489319999999999755e-01
-1.777150000000000118e-01
1.089841000000000060e+00
7.877520000000000078e-01
5.000000000000000104e-03
-1.183470000000000022e+00
5.767719999999999514e-01
1.085572999999999899e+00
1.654000000000000088e-03
-7.115759999999999863e-01
1.582799999999999832e-02
-1.053676000000000057e+00
8.802309999999999857e-01
3.962570000000000259e-01
-4.963929999999999731e-01
-1.299471999999999960e+00
1.160964000000000107e+00
2.524140000000000272e-01
1.074100000000000055e-01
1.773859999999999881e-01
4.212710000000000066e-01
8.897819999999999618e-01
-2.927669999999999995e-01
-5.294999999999999707e-02
-2.375609999999999944e-01
-4.727459999999999996e-01
1.660830000000000028e+00
-1.783839999999999870e-01
-7.745900000000000007e-02
6.208470000000000377e-01
8.654680000000000151e-01
1.449913000000000007e+00
-2.566519999999999913e-01
-2.354219999999999924e-01
-5.729199999999999848e-01
8.960329999999999684e-01
6.803879999999999928e-01
5.740300000000000402e-01
-2.090239999999999876e-01
1.128543999999999992e+00
1.682195000000000107e+00
6.471019999999999550e-01
4.053069999999999729e-01
5.592899999999999539e-01
-2.590189999999999992e-01
2.205337999999999798e+00
1.669859999999999955e-01
1.605000000000000038e-01
-1.841899999999999926e-01
-5.267999999999999766e-02
7.350590000000000179e-01
-7.142370000000000108e-01
4.550989999999999758e-01
5.722329999999999917e-01
5.635769999999999946e-01
6.247599999999999820e-01
-1.173929999999999974e-01
-3.842979999999999730e-01
1.062154999999999960e+00
8.792240000000000055e-01
2.984689999999999843e-01
-4.352099999999999858e-01
1.768089999999999939e-01
-3.791570000000000218e-01
1.765757999999999939e+00
1.286380000000000023e-01
-1.681159999999999877e-01
-8.613110000000000488e-01
8.856999999999999595e-02
9.891750000000000265e-01
1.304124999999999979e+00
-6.818089999999999984e-01
-2.259379999999999999e-01
-3.524340000000000250e-01
7.022869999999999946e-01
-2.952759999999999829e-01
1.385959999999999970e-01
-5.725670000000000481e-01
4.459620000000000251e-01
5.721340000000000314e-01
-1.357760000000000078e-01
-2.072559999999999958e-01
6.159179999999999655e-01
1.483173999999999992e+00
-7.600489999999999746e-01
-1.041160000000000002e-01
-2.178329999999999989e-01
-3.597139999999999782e-01
4.454999999999999759e-03
-9.454160000000000341e-01
-1.166835999999999984e+00
-4.689119999999999955e-01
1.723969999999999947e-01
7.173490000000000144e-01
-6.794329999999999536e-01
-3.848559999999999759e-01
-9.809820000000000206e-01
4.223219999999999752e-01
2.655609999999999915e-01
3.043179999999999774e-01
-1.861623999999999945e+00
-5.047279999999999545e-01
1.262094000000000049e+00
-3.403939999999999744e-01
2.183819999999999928e-01
-4.380220000000000224e-01
-1.432919000000000054e+00
3.311689999999999912e-01
-6.802160000000000428e-01
-1.416889999999999983e+00
-1.005536999999999903e+00
3.271160000000000179e-01
5.330070000000000086e-01
-7.051209999999999978e-01
-6.453250000000000375e-01
-6.323189999999999644e-01
-8.304820000000000535e-01
-1.620665000000000022e+00
-5.470770000000000355e-01
-1.601118000000000041e+00
-1.159493000000000107e+00
9.931189999999999740e-01
-2.195189999999999919e-01
-5.822359999999999758e-01
-3.505409999999999915e-01
-5.945989999999999887e-01
5.360399999999999887e-02
-8.759080000000000199e-01
-9.465059999999999585e-01
-1.725395999999999930e+00
-2.927710000000000035e-01
8.310210000000000097e-01
-7.391879999999999562e-01
-8.410680000000000378e-01
-4.814729999999999843e-01
-3.433610000000000273e-01
-1.641829999999999956e-01
-7.890270000000000339e-01
-1.626171999999999951e+00
-1.425856999999999930e+00
1.309587000000000057e+00
-1.785789999999999877e-01
-1.279760999999999926e+00
-5.872540000000000537e-01
-1.131410000000000027e+00
-1.320040000000000102e-01
-1.642713000000000090e+00
-4.634960000000000191e-01
-1.923521999999999954e+00
-1.056742000000000070e+00
1.290637999999999952e+00
-6.327049999999999619e-01
-1.846403000000000016e+00
-5.165419999999999456e-01
-5.158479999999999732e-01
-1.773200000000000054e-01
-1.410288999999999904e+00
-3.358340000000000214e-01
-1.376659999999999995e+00
9.601499999999999480e-01
2.436089999999999922e-01
-7.521590000000000220e-01
-8.608139999999999681e-01
-7.276369999999999783e-01
4.432579999999999854e-01
-7.201070000000000526e-01
-4.523530000000000051e-01
-1.849946000000000090e+00
-1.709643000000000024e+00
1.244653000000000009e+00
-7.643619999999999859e-01
-1.754617000000000093e+00
-9.027589999999999781e-01
-8.351060000000000150e-01
1.185760000000000008e-01
-2.288679000000000130e+00
-1.310356000000000076e+00
-2.283012999999999959e+00
1.672929999999999973e-01
4.147890000000000188e-01
-1.120902999999999983e+00
-1.851029999999999953e+00
-1.119879999999999987e+00
-7.602339999999999653e-01
-1.347696000000000005e+00
-1.264369000000000076e+00
-7.028050000000000130e-01
-1.599042000000000074e+00
8.950320000000000498e-01
-7.514840000000000408e-01
-1.073477000000000015e+00
-1.484653000000000000e+00
-8.574770000000000447e-01
-3.964849999999999763e-01
-9.711090000000000000e-01
-7.456409999999999982e-01
-8.494080000000000519e-01
1.297322000000000086e+00
1.485180000000000111e-01
-6.283400000000000096e-01
-1.400301999999999936e+00
-7.636819999999999720e-01
8.082669999999999577e-01
-4.227739999999999831e-01
-1.261522999999999950e+00
-6.533830000000000471e-01
-1.007597000000000076e+00
1.566799000000000053e+00
-4.185539999999999816e-01
-4.788029999999999786e-01
-1.617191999999999963e+00
-4.097339999999999871e-01
1.181200000000000028e-01
-4.957570000000000032e-01
-1.545573000000000086e+00
-1.359677999999999942e+00
-2.329559999999999964e-01
2.252959999999999963e-01
-9.508320000000000105e-01
-8.980120000000000324e-01
-1.526572999999999958e+00
1.483720000000000039e-01
-6.489390000000000436e-01
-1.187707999999999986e+00
-6.648169999999999913e-01
-1.208477999999999941e+00
1.608165000000000067e+00
-8.270189999999999486e-01
-8.002019999999999689e-01
-1.175659000000000010e+00
-8.863550000000000040e-01
6.670110000000000205e-01
-4.048019999999999952e-01
-2.608597000000000055e+00
-1.551757000000000053e+00
-7.228199999999999903e-02
8.115499999999999936e-01
-1.626425999999999927e+00
-9.865140000000000020e-01
-2.208769000000000204e+00
-5.891999999999999460e-01
-2.056679999999999897e-01
-8.351150000000000517e-01
-1.741179999999999950e+00
-1.689254000000000033e+00
1.222372999999999932e+00
-7.958279999999999799e-01
-6.216059999999999919e-01
-2.523850000000000260e-01
-1.181621000000000032e+00
-5.409599999999999964e-01
-1.228536999999999990e+00
-5.777889999999999970e-01
-8.622760000000000424e-01
-8.001110000000000166e-01
8.432629999999999848e-01
-1.402401999999999926e+00
-7.917579999999999618e-01
-9.614179999999999948e-01
-7.971859999999999502e-01
5.579400000000000331e-02
-1.853239999999999887e-01
-1.928126999999999924e+00
-9.432220000000000049e-01
1.425054000000000043e+00
-3.037270000000000247e-01
-8.202329999999999899e-01
-2.275230000000000030e-01
-8.966110000000000468e-01
1.025784000000000029e+00
-4.737629999999999897e-01
-4.183089999999999864e-01
-1.433197999999999972e+00
-8.340570000000000483e-01
1.079091999999999940e+00
-9.629360000000000142e-01
-1.009298999999999946e+00
-2.916119999999999823e-01
-5.461049999999999516e-01
-9.093280000000000252e-01
-3.988340000000000218e-01
-6.574729999999999741e-01
-1.260872999999999911e+00
8.335380000000000011e-01
-8.073999999999999580e-03
-8.698789999999999578e-01
-6.028670000000000417e-01
2.104479999999999962e-01
8.804889999999999661e-01
-9.228570000000000384e-01
-3.628339999999999899e-01
-4.559770000000000212e-01
-2.064759999999999929e-01
1.237675000000000081e+00
-5.295689999999999564e-01
-1.414754000000000067e+00
-6.153950000000000253e-01
9.328799999999999593e-02
7.333599999999999841e-02
-8.204120000000000301e-01
-2.650489999999999791e-01
-7.702400000000000357e-01
4.704050000000000176e-01
2.375800000000000134e-01
-1.153383000000000047e+00
-6.647319999999999895e-01
4.755639999999999867e-01
-5.466100000000000125e-02
-2.229868000000000183e+00
-3.032000000000000250e-01
-7.820679999999999854e-01
-3.782479999999999731e-01
1.292338999999999904e+00
-2.142999999999999905e-01
-1.241597000000000062e+00
-5.432000000000000162e-01
1.092430000000000012e+00
4.813990000000000213e-01
-7.727979999999999849e-01
3.977080000000000060e-01
-3.363229999999999831e-01
1.825471999999999984e+00
2.387120000000000075e-01
1.572359999999999869e-01
-3.864190000000000125e-01
6.313699999999999868e-02
1.452971000000000013e+00
-3.638390000000000235e-01
-5.388969999999999594e-01
-3.647739999999999871e-01
-2.656410000000000160e-01
1.266634000000000038e+00
-3.796950000000000047e-01
-8.823069999999999524e-01
-3.913369999999999904e-01
2.829860000000000153e-01
1.358989999999999920e-01
-1.451340999999999992e+00
-2.950600000000000098e-02
-2.829389999999999961e-01
1.190317999999999987e+00
2.763530000000000153e-01
-9.322000000000000425e-03
-5.909050000000000136e-01
6.638099999999999556e-02
2.985491999999999813e+00
7.801019999999999621e-01
-9.086309999999999665e-01
3.652400000000000091e-01
-7.048799999999999510e-02
1.894061999999999912e+00
-1.815209999999999879e-01
7.349919999999999787e-01
1.301209999999999867e-01
9.392759999999999998e-01
1.641742000000000035e+00
-4.332400000000000140e-01
-1.980709999999999971e-01
4.275780000000000136e-01
1.263968999999999898e+00
5.950140000000000429e-01
1.951039999999999996e-01
5.249089999999999590e-01
9.528440000000000243e-01
1.213154000000000066e+00
-6.407979999999999787e-01
-4.123740000000000183e-01
-1.616519999999999901e-01
3.836180000000000145e-01
1.829226999999999936e+00
-3.292379999999999751e-01
6.314670000000000005e-01
-5.204600000000000198e-02
7.383170000000000011e-01
8.621109999999999607e-01
-5.866600000000000287e-02
-7.645450000000000301e-01
2.779030000000000111e-01
1.572688000000000086e+00
7.023380000000000178e-01
-2.368550000000000100e-01
-5.965999999999999776e-02
1.360290000000000110e-01
1.020307999999999993e+00
1.494698000000000082e+00
6.959089999999999998e-01
-5.050310000000000077e-01
3.790240000000000276e-01
1.817650999999999906e+00
-5.247619999999999507e-01
5.415229999999999766e-01
-8.136100000000000276e-02
9.707449999999999690e-01
1.332046000000000063e+00
3.051500000000000046e-02
-1.687939999999999996e-01
-1.275459999999999927e-01
1.264232999999999940e+00
9.553329999999999878e-01
-8.659489999999999688e-01
-2.649630000000000041e-01
6.371200000000000474e-02
1.571777999999999897e+00
-3.121650000000000258e-01
7.848770000000000469e-01
-1.405972999999999917e+00
-3.170250000000000012e-01
1.799743000000000093e+00
-5.056939999999999769e-01
-1.022853999999999930e+00
-4.532999999999999807e-01
3.091849999999999876e-01
1.036820999999999993e+00
-7.762660000000000116e-01
3.524619999999999975e-01
-6.025519999999999765e-01
4.924529999999999741e-01
8.232899999999999663e-01
-1.876069999999999960e-01
-3.781700000000000339e-02
-8.014419999999999877e-01
6.856280000000000152e-01
-1.370128999999999930e+00
1.614000000000000157e-02
-8.496299999999999686e-02
-8.820569999999999800e-01
1.898371000000000031e+00
-2.549080000000000235e-01
-7.627639999999999976e-01
4.294900000000000106e-02
-2.637519999999999865e-01
1.454603000000000090e+00
-5.692570000000000130e-01
-1.632409999999999972e-01
-5.394740000000000091e-01
3.202510000000000079e-01
1.358387999999999929e+00
-2.415490000000000137e-01
-5.488849999999999563e-01
-5.704890000000000239e-01
1.392738000000000032e+00
2.280530000000000057e-01
-1.442160000000000108e-01
5.795590000000000463e-01
-6.355629999999999891e-01
1.718039000000000094e+00
-6.254899999999999349e-02
1.018270000000000008e-01
-4.862949999999999773e-01
-8.809630000000000516e-01
2.124702999999999786e+00
-1.764723999999999959e+00
-2.078699999999999992e-01
1.734900000000000053e-01
7.004100000000000603e-02
1.241090999999999944e+00
-2.106409999999999949e-01
3.700519999999999921e-01
9.614399999999999336e-02
8.903090000000000170e-01
1.421478000000000019e+00
2.756540000000000101e-01
9.231730000000000214e-01
1.882649999999999879e-01
1.611993000000000009e+00
3.343090000000000228e-01
6.715480000000000338e-01
-9.565999999999999504e-02
-7.058670000000000222e-01
1.832219999999999960e+00
-1.339158999999999988e+00
-7.077689999999999815e-01
5.663080000000000336e-01
-4.819069999999999743e-01
1.073498000000000063e+00
-6.548629999999999729e-01
-5.301059999999999661e-01
-2.050810000000000133e-01
-4.838100000000000178e-01
8.087839999999999474e-01
-1.798262999999999945e+00
-6.062610000000000499e-01
3.540900000000000158e-01
1.227842000000000100e+00
-1.792479999999999907e-01
1.991590000000000027e-01
-4.438320000000000043e-01
-3.975600000000000245e-01
1.499926000000000093e+00
5.179200000000000470e-01
-7.535209999999999964e-01
-5.274360000000000159e-01
-1.049260000000000054e-01
1.335641999999999996e+00
-7.496469999999999523e-01
-5.468990000000000240e-01
-4.287549999999999972e-01
4.184999999999999831e-02
9.289889999999999537e-01
-1.135153999999999996e+00
-7.286150000000000126e-01
-2.748129999999999740e-01
1.524564999999999948e+00
7.578999999999999626e-02
-2.303510000000000002e-01
-5.554900000000000115e-02
-1.627850000000000130e-01
-4.916209999999999747e-01
-1.090376000000000012e+00
-9.320289999999999964e-01
-4.973319999999999963e-01
4.469290000000000207e-01
1.459443000000000046e+00
-1.318726000000000065e+00
-6.843489999999999851e-01
-8.131410000000000027e-01
-5.594400000000000067e-02
5.235300000000000509e-01
1.961420000000000108e-01
-1.393532999999999911e+00
-6.870829999999999993e-01
1.577986000000000111e+00
2.895260000000000056e-01
-9.069319999999999604e-01
-4.483130000000000170e-01
-5.267110000000000403e-01
1.404217999999999966e+00
1.927570000000000117e-01
-3.575600000000000306e-02
8.547100000000000530e-02
-1.081974999999999909e+00
1.508669999999999956e+00
-1.222352000000000105e+00
-5.115520000000000067e-01
-3.171200000000000130e-01
-3.437410000000000188e-01
-1.375685000000000047e+00
-1.122787999999999897e+00
-1.089272999999999936e+00
-6.760199999999999543e-01
5.026450000000000085e-01
3.974820000000000020e-01
-1.684010000000000007e+00
-3.080490000000000173e-01
-9.283740000000000325e-01
4.987690000000000179e-01
-5.013199999999999878e-01
-1.210842999999999892e+00
-1.515212999999999921e+00
-1.525557000000000052e+00
1.613558999999999966e+00
-5.915470000000000450e-01
-9.923870000000000191e-01
-4.265630000000000255e-01
-8.577580000000000204e-01
4.783080000000000109e-01
-1.153939000000000048e+00
-9.940400000000000347e-01
-5.358690000000000397e-01
-6.058800000000000296e-02
4.434600000000000208e-01
-1.153472000000000053e+00
-1.105186000000000002e+00
-1.153223000000000109e+00
-2.572160000000000002e-01
-2.492379000000000122e+00
-1.177645999999999971e+00
-1.146107999999999905e+00
-8.290600000000000191e-01
1.240539000000000058e+00
-7.690139999999999754e-01
-1.340859000000000023e+00
-1.276696000000000053e+00
-4.192660000000000275e-01
3.704140000000000210e-01
-2.570443000000000033e+00
-1.455192999999999959e+00
-9.132080000000000197e-01
-4.698499999999999899e-02
4.716799999999999882e-01
-6.244439999999999991e-01
-1.504585000000000061e+00
-1.632794999999999996e+00
1.411540000000000017e-01
-1.074859999999999982e-01
-5.027930000000000454e-01
-2.031248999999999860e+00
-1.173515000000000086e+00
9.364209999999999479e-01
-5.217720000000000136e-01
-6.688209999999999988e-01
-1.656082000000000054e+00
-1.039442999999999895e+00
6.424640000000000351e-01
-2.051804999999999879e+00
-1.261222999999999983e+00
-1.562801000000000107e+00
-5.749490000000000434e-01
2.955990000000000006e-01
-1.076519000000000004e+00
-1.134460000000000024e+00
-1.823045000000000027e+00
1.980619999999999881e-01
-1.315414000000000083e+00
-1.599817000000000045e+00
-1.461970999999999909e+00
-9.011400000000000521e-01
9.819620000000000015e-01
-5.708969999999999878e-01
-4.397170000000000245e-01
-1.611631000000000036e+00
-1.442415999999999920e+00
8.959359999999999546e-01
-5.818119999999999958e-01
-2.015439999999999898e+00
-1.991246000000000071e+00
1.074753999999999987e+00
7.789279999999999538e-01
-6.205049999999999732e-01
-2.383470000000000033e-01
-8.864250000000000185e-01
3.024400000000000005e-02
4.014380000000000170e-01
-8.457019999999999538e-01
-1.005603999999999942e+00
-8.238849999999999785e-01
1.210039000000000087e+00
-7.589930000000000287e-01
-1.603150000000000130e-01
-3.125580000000000025e-01
-9.333209999999999562e-01
1.348754000000000008e+00
-2.215599999999999861e-02
-8.334519999999999706e-01
-1.385979999999999990e+00
1.861470000000000069e-01
9.146290000000000253e-01
-1.191006999999999927e+00
-8.386899999999999911e-02
-1.098737000000000075e+00
-4.958799999999999875e-01
1.008844999999999992e+00
-1.188528999999999947e+00
-5.444959999999999800e-01
-1.301587000000000049e+00
1.784766000000000075e+00
-4.344999999999999973e-01
-7.434589999999999810e-01
-2.372170000000000112e-01
-1.274833000000000105e+00
-3.994960000000000178e-01
-1.777887999999999913e+00
-6.369559999999999667e-01
-7.753940000000000277e-01
-3.416640000000000232e-01
1.771891000000000105e+00
-1.371072000000000068e+00
-1.183503999999999889e+00
-6.824869999999999548e-01
-2.691589999999999816e-01
3.613290000000000113e-01
-5.115100000000000202e-01
-8.036240000000000050e-01
-1.714334999999999942e+00
1.446126000000000023e+00
1.138770000000000060e-01
-8.471760000000000401e-01
-5.252320000000000322e-01
-7.226299999999999946e-01
6.653120000000000145e-01
-5.574630000000000418e-01
-4.806790000000000229e-01
-1.855159999999999865e-01
-1.616908000000000012e+00
1.500235999999999903e+00
-1.319136000000000086e+00
-7.531090000000000284e-01
7.759920000000000151e-01
-2.275639999999999885e-01
-1.560130000000000017e+00
-1.284114999999999895e+00
-8.130429999999999602e-01
-4.115800000000000014e-01
1.447362000000000037e+00
5.804249999999999687e-01
-7.480580000000000007e-01
-2.853570000000000273e-01
6.261849999999999916e-01
9.651710000000000012e-01
-1.922719999999999985e-01
3.456560000000000188e-01
-4.666060000000000207e-01
1.804989999999999928e-01
1.825536999999999965e+00
-6.903519999999999657e-01
5.659999999999999754e-02
-7.396949999999999914e-01
3.678599999999999925e-02
3.814919999999999978e-01
-1.193510000000000071e+00
-1.623590000000000033e-01
-3.875629999999999908e-01
4.653379999999999739e-01
6.742070000000000007e-01
-1.153942999999999941e+00
-5.102449999999999486e-01
-4.796000000000000263e-01
1.340051000000000103e+00
-1.745325000000000015e+00
-1.729050000000000031e-01
9.962999999999999634e-03
1.817469999999999919e-01
1.673912999999999984e+00
-8.592009999999999925e-01
-3.510789999999999744e-01
-5.903030000000000221e-01
1.034739999999999993e+00
4.237210000000000143e-01
-1.571368000000000098e+00
-3.292910000000000004e-01
-7.886750000000000149e-01
8.339649999999999563e-01
8.469170000000000309e-01
-6.822080000000000366e-01
1.512860000000000038e-01
-8.752699999999999925e-01
1.375064999999999982e+00
2.403770000000000073e-01
-5.037369999999999903e-01
3.113300000000000095e-02
-3.347289999999999988e-01
1.291528999999999927e+00
-8.147849999999999815e-01
-2.568280000000000007e-01
-4.535100000000000242e-02
-7.145510000000000472e-01
9.072360000000000424e-01
-1.799012999999999973e+00
-1.044302999999999981e+00
-5.831669999999999909e-01
4.273870000000000169e-01
3.581820000000000004e-01
-1.153707999999999956e+00
-5.294959999999999667e-01
-1.069383999999999890e+00
6.238249999999999629e-01
8.592880000000000518e-01
-3.749279999999999835e-01
-1.059687999999999963e+00
9.412999999999999493e-03
2.041732000000000102e+00
-3.365489999999999871e-01
-4.487550000000000150e-01
-4.342369999999999841e-01
-7.285740000000000549e-01
1.297074000000000060e+00
-6.623909999999999521e-01
-1.085822000000000065e+00
-3.001539999999999764e-01
5.143170000000000242e-01
5.701840000000000241e-01
-8.172030000000000127e-01
-6.181330000000000435e-01
-5.339070000000000205e-01
-5.063339999999999508e-01
-4.421780000000000155e-01
-6.330409999999999648e-01
-7.836680000000000312e-01
1.453490000000000060e-01
1.863820000000000032e+00
-6.143570000000000420e-01
-1.072843999999999909e+00
-2.883799999999999905e-02
-1.675556000000000045e+00
1.480289999999999939e-01
-1.347200000000000064e-01
-2.078609000000000151e+00
-1.263514999999999944e+00
6.133579999999999588e-01
9.913849999999999607e-01
-1.099007999999999985e+00
-1.095269000000000048e+00
2.676160000000000205e-01
-1.847080000000000111e-01
3.204940000000000011e-01
-5.135840000000000405e-01
-8.723950000000000315e-01
-1.328411999999999926e+00
1.600213000000000108e+00
-3.802220000000000044e-01
-8.372920000000000362e-01
-1.014556999999999931e+00
-7.809770000000000323e-01
-4.604630000000000112e-01
-1.772375999999999951e+00
-8.025579999999999936e-01
-1.447001999999999899e+00
4.977349999999999830e-01
9.972259999999999458e-01
-1.119459999999999900e+00
-1.427716999999999903e+00
-8.190520000000000023e-01
-1.157675999999999927e+00
-1.302864000000000022e+00
-4.980370000000000075e-01
-1.185100000000000042e+00
-1.483878999999999948e+00
1.789662000000000086e+00
-1.878970000000000085e-01
-4.334370000000000167e-01
-1.385410999999999948e+00
5.424600000000000255e-02
-3.364420000000000188e-01
-8.556709999999999594e-01
1.503539999999999877e-01
-1.477035000000000098e+00
-9.965699999999999559e-01
1.211395000000000000e+00
-1.175461000000000089e+00
-8.345529999999999893e-01
-9.556860000000000355e-01
1.353280000000000038e-01
-1.632730000000000015e-01
-1.553633000000000042e+00
-8.946579999999999533e-01
-1.468355000000000077e+00
7.745630000000000015e-01
-1.488250000000000128e-01
-8.980240000000000444e-01
-1.598808000000000007e+00
-6.936890000000000001e-01
1.480259999999999909e-01
-1.278053000000000106e+00
-1.179659999999999931e+00
-1.266680000000000028e+00
-1.583506999999999998e+00
1.334559000000000051e+00
-1.207705999999999946e+00
-8.800249999999999462e-01
-1.703144999999999909e+00
2.556899999999999729e-01
-2.555580000000000074e-01
-1.629529000000000005e+00
8.681300000000000128e-02
-1.189167000000000085e+00
6.038799999999999724e-01
-6.184000000000000261e-03
-8.824239999999999862e-01
-3.354309999999999792e-01
-5.068329999999999780e-01
1.297838999999999965e+00
-1.860980999999999996e+00
-6.930749999999999966e-01
-3.349719999999999920e-01
-7.184810000000000363e-01
1.446687000000000056e+00
-1.044559999999999933e+00
-6.792129999999999557e-01
-6.365589999999999860e-01
9.914370000000000127e-01
2.679320000000000035e-01
-8.951599999999999557e-01
-9.410049999999999804e-01
-9.083290000000000530e-01
1.004440000000000000e+00
4.277119999999999811e-01
-2.975389999999999979e-01
1.171689999999999954e-01
-1.200819000000000081e+00
2.158155999999999963e+00
-2.746120000000000227e-01
3.971180000000000265e-01
8.961000000000000215e-03
7.348230000000000040e-01
1.537058999999999953e+00
-5.733260000000000023e-01
5.036370000000000013e-01
1.078807000000000071e+00
9.728440000000000420e-01
1.419993999999999978e+00
-3.688879999999999937e-01
1.284720000000000029e-01
1.295538999999999996e+00
2.587352999999999792e+00
6.514069999999999583e-01
-3.804719999999999769e-01
2.598650000000000126e-01
1.227619999999999961e-01
2.381333999999999840e+00
9.589189999999999658e-01
1.542251000000000039e+00
2.102539999999999965e-01
1.246672000000000002e+00
2.157656999999999936e+00
-6.995219999999999771e-01
4.718330000000000024e-01
1.856200000000000072e-01
-2.200100000000000111e-01
1.467406999999999906e+00
-6.110360000000000236e-01
-8.601899999999999824e-02
-5.325100000000000389e-01
1.564972999999999947e+00
5.205720000000000347e-01
-9.242650000000000032e-01
9.978299999999999670e-02
-2.618929999999999869e-01
2.438600000000000143e-02
-4.664229999999999765e-01
-2.982060000000000266e-01
-6.677659999999999707e-01
-3.420279999999999987e-01
2.338284999999999947e+00
-1.230892000000000097e+00
-5.194530000000000536e-01
-2.685899999999999954e-01
3.675530000000000186e-01
7.915889999999999871e-01
-1.772016999999999953e+00
-2.884519999999999862e-01
-1.344740999999999964e+00
1.242901000000000034e+00
9.138319999999999776e-01
-1.252428000000000097e+00
-3.462310000000000110e-01
-6.177740000000000453e-01
-2.810190000000000188e-01
3.175259999999999749e-01
-6.727480000000000127e-01
-9.576670000000000460e-01
-1.618541000000000007e+00
1.644987999999999895e+00
-7.337230000000000141e-01
-5.151829999999999465e-01
1.130830000000000030e-01
-3.619660000000000100e-01
6.171159999999999979e-01
-1.948846000000000078e+00
-3.785009999999999764e-01
-1.306346999999999925e+00
-3.836169999999999858e-01
1.115452000000000110e+00
-1.757995999999999892e+00
-1.011751000000000067e+00
-1.349839999999999929e-01
6.096190000000000220e-01
-6.371499999999999386e-02
-9.826289999999999747e-01
1.471490000000000020e-01
-1.755865000000000009e+00
1.650975000000000081e+00
-1.832000000000000078e-03
-5.500289999999999901e-01
-1.217022999999999966e+00
-9.924900000000000388e-02
1.336206999999999923e+00
-1.600918999999999981e+00
-6.940129999999999910e-01
-7.108809999999999851e-01
-7.473079999999999723e-01
1.385300999999999894e+00
-1.462055000000000105e+00
-1.245783000000000085e+00
-6.394809999999999661e-01
6.045190000000000285e-01
-9.189840000000000231e-01
-1.364687999999999901e+00
-5.142719999999999514e-01
-1.500734999999999930e+00
1.479006999999999961e+00
-2.663400000000000142e-02
-9.628700000000000037e-01
-1.268121999999999971e+00
-3.592549999999999910e-01
9.106579999999999675e-01
-1.871853999999999907e+00
-1.005849999999999911e+00
-1.995329999999999881e-01
-1.443203999999999931e+00
1.204120999999999997e+00
-9.718189999999999884e-01
-9.335040000000000004e-01
-1.764156000000000057e+00
5.170999999999999902e-02
6.747900000000000009e-01
-2.694380000000000108e-01
-1.126878999999999964e+00
-1.307810000000000084e-01
1.390365000000000073e+00
8.031999999999999210e-03
-5.474160000000000137e-01
-8.969070000000000098e-01
-5.976320000000000521e-01
1.908376000000000072e+00
-8.521539999999999671e-01
-9.601720000000000255e-01
-3.681110000000000215e-01
-5.378499999999999948e-02
1.456331000000000042e+00
-1.234045999999999976e+00
-5.499190000000000467e-01
-1.777384999999999993e+00
1.506649999999999934e-01
-2.955559999999999854e-01
-1.391815999999999942e+00
-1.599239000000000077e+00
-1.283233000000000068e+00
4.140209999999999724e-01
-1.705319999999999891e-01
-7.127400000000000402e-02
-9.048349999999999449e-01
-2.156287999999999982e+00
5.815860000000000474e-01
-2.537538000000000071e+00
-6.742709999999999537e-01
-1.035900999999999961e+00
3.300500000000000100e-01
1.524259999999999948e+00
-1.472842999999999902e+00
1.785700000000000134e-02
-6.919149999999999467e-01
-7.355570000000000164e-01
5.438169999999999948e-01
-8.716699999999999449e-01
-9.644409999999999927e-01
6.079299999999999982e-02
1.724561000000000011e+00
1.686650000000000094e-01
-6.346589999999999732e-01
-6.358580000000000343e-01
-1.567862000000000089e+00
1.193692999999999893e+00
-7.839949999999999974e-01
-4.856289999999999774e-01
-1.284901000000000071e+00
1.991819999999999979e-01
1.779573000000000071e+00
-9.950780000000000181e-01
-5.331479999999999553e-01
-1.136029999999999957e-01
-8.266820000000000279e-01
2.383280000000000121e-01
-1.085850999999999900e+00
-5.770070000000000476e-01
-1.152519000000000071e+00
7.813759999999999595e-01
5.144929999999999781e-01
-1.125872999999999902e+00
-1.283849999999999991e-01
2.495299999999999949e-02
3.007599999999999857e-02
1.528400000000000071e-02
-5.825299999999999923e-01
-1.106703999999999910e+00
3.313399999999999679e-02
1.783646000000000065e+00
-8.768510000000000471e-01
-7.708239999999999537e-01
-1.363979999999999915e-01
1.975899999999999879e-01
9.890109999999999735e-01
-8.153399999999999537e-01
-6.055869999999999864e-01
-1.747444999999999915e+00
8.633539999999999548e-01
7.595439999999999969e-01
-9.286780000000000035e-01
-8.589679999999999538e-01
-3.867479999999999807e-01
-3.892749999999999821e-01
1.852910000000000112e-01
1.306080000000000019e-01
-6.054819999999999647e-01
-8.614640000000000075e-01
1.773647999999999891e+00
-1.117701000000000056e+00
-5.334330000000000460e-01
-6.935949999999999616e-01
6.400360000000000493e-01
9.926000000000000378e-01
-1.700153000000000025e+00
-4.394350000000000200e-01
-3.574970000000000092e-01
7.773390000000000022e-01
4.817319999999999935e-01
-1.079031999999999991e+00
-1.036392999999999898e+00
-2.439769999999999994e-01
9.806660000000000377e-01
-1.015198999999999963e+00
-1.468180000000000041e-01
-5.448589999999999822e-01
-9.134109999999999729e-01
1.830804000000000098e+00
-9.655780000000000474e-01
9.200500000000000345e-02
-1.243316000000000088e+00
-3.626719999999999944e-01
1.038203999999999905e+00
-4.778800000000000270e-01
7.238759999999999639e-01
-1.679470000000000129e-01
5.321069999999999967e-01
8.443920000000000314e-01
-5.560829999999999940e-01
-9.561720000000000219e-01
-6.262510000000000021e-01
1.879304000000000086e+00
-1.828710000000000058e-01
-7.934759999999999591e-01
-7.066200000000000259e-02
-1.385210000000000052e-01
1.722234999999999960e+00
-6.934979999999999478e-01
6.644600000000000506e-01
-8.778580000000000272e-01
3.295469999999999788e-01
2.454149000000000136e+00
-3.838949999999999863e-01
-2.790500000000000203e-01
3.674080000000000124e-01
1.162041000000000102e+00
1.318227999999999955e+00
-1.007365000000000066e+00
-5.273240000000000149e-01
-8.209309999999999663e-01
1.699653999999999998e+00
4.376220000000000110e-01
-9.437250000000000361e-01
-3.245439999999999992e-01
-3.425600000000000173e-02
1.941505999999999954e+00
-3.867760000000000087e-01
1.598620000000000041e-01
-9.865040000000000475e-01
-3.429610000000000158e-01
2.609771999999999981e+00
-1.739780000000000104e+00
-4.781110000000000082e-01
3.317220000000000169e-01
8.069490000000000274e-01
1.827680999999999889e+00
-1.039752999999999927e+00
5.924089999999999634e-01
-7.665220000000000367e-01
1.055519000000000096e+00
1.092724999999999946e+00
-4.461910000000000043e-01
-7.953860000000000374e-01
2.151899999999999993e-02
2.276327999999999907e+00
2.042110000000000036e-01
4.048080000000000012e-01
9.286980000000000235e-01
5.665900000000000103e-02
2.271209999999999951e+00
3.289290000000000269e-01
-1.161120000000000069e-01
-1.312520000000000076e-01
1.247797999999999963e+00
1.596360000000000001e+00
-1.062011000000000038e+00
6.242159999999999931e-01
-5.553299999999999903e-01
1.003095000000000070e+00
1.095865000000000089e+00
-1.332875000000000032e+00
-7.316369999999999818e-01
2.777419999999999889e-01
2.383373000000000186e+00
4.759499999999999842e-02
-6.782599999999999740e-01
-1.133539999999999964e-01
-8.435099999999999820e-01
1.463481000000000032e+00
-6.514689999999999648e-01
-6.191050000000000164e-01
-1.347982000000000014e+00
1.644400000000000028e-01
1.949176999999999937e+00
-1.484539999999999971e+00
-1.606990000000000085e-01
-9.032300000000000051e-02
1.560840000000000005e-01
9.457729999999999748e-01
5.492230000000000167e-01
-4.894220000000000237e-01
-1.108033999999999963e+00
1.804130999999999929e+00
9.241499999999999715e-02
-4.693840000000000234e-01
1.105600000000000055e-01
2.124439999999999940e-01
2.409952999999999790e+00
-1.382389000000000090e+00
-5.047690000000000232e-01
-1.137005999999999961e+00
-1.839050000000000129e-01
2.141880000000000006e+00
-1.266445999999999961e+00
-7.458529999999999882e-01
-2.918000000000000108e-02
-1.733599999999999863e-01
1.139947000000000044e+00
5.424699999999999661e-02
4.730070000000000108e-01
-1.401135999999999937e+00
1.929116000000000053e+00
5.509779999999999678e-01
-7.166799999999999837e-01
-8.091949999999999976e-01
-6.636170000000000124e-01
1.457804000000000100e+00
-9.274259999999999726e-01
3.062710000000000155e-01
-2.355679999999999996e-01
-9.989419999999999966e-01
2.110876999999999892e+00
-1.379289999999999905e+00
-5.971940000000000026e-01
2.993200000000000027e-02
3.273710000000000231e-01
9.363949999999999774e-01
-1.301895999999999942e+00
-8.919499999999999651e-02
-3.340440000000000076e-01
1.794494999999999951e+00
5.759300000000000530e-01
-7.140750000000000153e-01
-6.509340000000000126e-01
-1.433000000000000072e-02
1.384405000000000108e+00
-5.546440000000000259e-01
-6.355490000000000306e-01
-1.686320000000000041e-01
-7.584539999999999615e-01
2.263171999999999962e+00
-7.946900000000000075e-01
1.819590000000000096e-01
-1.072670000000000012e+00
-1.484260000000000024e-01
1.601966999999999919e+00
1.684019999999999961e-01
-2.919300000000000020e-02
1.160614000000000035e+00
1.254172999999999982e+00
7.576349999999999474e-01
-7.201999999999999513e-01
2.725170000000000092e-01
-7.613000000000000322e-02
1.324022999999999950e+00
9.410899999999999821e-02
-9.482460000000000333e-01
-9.599399999999999600e-02
1.021360000000000046e-01
1.955453000000000108e+00
-9.291540000000000354e-01
3.145379999999999843e-01
-8.208560000000000301e-01
3.652650000000000063e-01
8.725960000000000383e-01
-1.461681000000000008e+00
-5.825259999999999883e-01
2.237889999999999879e-01
1.024972999999999912e+00
1.038624999999999909e+00
-5.384569999999999634e-01
-3.243000000000000049e-02
-1.091304999999999970e+00
7.836570000000000480e-01
5.022170000000000245e-01
-5.109050000000000535e-01
-4.502229999999999843e-01
4.508220000000000005e-01
1.979376999999999942e+00
-8.804950000000000276e-01
9.078779999999999628e-01
7.212899999999999867e-02
-1.153369999999999951e-01
1.206404999999999950e+00
5.930630000000000068e-01
-1.126208000000000098e+00
5.796919999999999851e-01
1.941982000000000097e+00
1.224693000000000032e+00
-9.950189999999999868e-01
1.537219999999999975e-01
3.233219999999999983e-01
1.398414000000000046e+00
7.215399999999999592e-02
-5.038569999999999993e-01
-7.997600000000000264e-01
-5.530549999999999633e-01
1.695664999999999978e+00
-7.302939999999999987e-01
7.040000000000000424e-02
-1.001210000000000017e-01
-4.012839999999999741e-01
8.359529999999999461e-01
-2.732410000000000116e-01
-1.617250000000000076e+00
-7.557709999999999706e-01
1.434979000000000005e+00
1.243589999999999973e+00
-1.693259999999999987e+00
-1.336960000000000093e-01
-3.497529999999999806e-01
1.125636000000000081e+00
9.747200000000000308e-02
-1.742070000000000007e-01
-1.384656000000000109e+00
-9.873990000000000267e-01
2.333235999999999866e+00
-4.774039999999999950e-01
-7.569069999999999965e-01
-3.265049999999999897e-01
-5.362059999999999604e-01
1.092303000000000024e+00
-2.444949999999999957e+00
1.952600000000000169e-02
-8.842020000000000435e-01
6.507100000000000384e-02
1.714617000000000058e+00
-1.583903999999999979e+00
-5.033320000000000016e-01
-4.372039999999999815e-01
7.041960000000000441e-01
-9.359629999999999894e-01
-3.783480000000000176e-01
-9.374289999999999567e-01
-1.070105000000000084e+00
1.905853999999999937e+00
-2.182159999999999933e-01
-9.874180000000000179e-01
3.311689999999999912e-01
-4.383409999999999807e-01
1.737095999999999973e+00
-1.608282999999999907e+00
-6.277409999999999934e-01
-1.993317999999999923e+00
8.513300000000000034e-02
2.211965000000000181e+00
-1.564159999999999995e+00
-7.888049999999999784e-01
-5.791009999999999769e-01
5.023959999999999537e-01
8.158429999999999849e-01
-1.343957999999999986e+00
5.826200000000000129e-02
-7.235449999999999937e-01
1.559123000000000037e+00
2.880809999999999760e-01
-5.441460000000000186e-01
-4.590080000000000271e-01
-7.029900000000000038e-02
1.374349000000000043e+00
-1.847871000000000041e+00
3.226500000000000201e-02
-2.684880000000000044e-01
3.538129999999999886e-01
1.739168000000000047e+00
-1.506358000000000086e+00
-3.235910000000000175e-01
-4.893259999999999832e-01
8.674300000000000344e-01
9.609250000000000291e-01
-1.437141999999999920e+00
-3.009099999999999969e-02
-7.094420000000000170e-01
1.734950999999999910e+00
1.278660000000000074e-01
-2.495690000000000131e-01
-1.335020000000000095e+00
-1.112179999999999974e-01
2.000913999999999859e+00
-8.340549999999999908e-01
-4.512849999999999917e-01
-9.531840000000000312e-01
-5.695890000000000120e-01
1.944970000000000088e+00
-1.275959000000000065e+00
-3.040249999999999897e-01
-1.218809999999999949e+00
-1.329940000000000011e-01
-6.469359999999999555e-01
-2.102527999999999953e+00
-2.862629999999999897e-01
-8.376869999999999594e-01
2.007133000000000056e+00
8.345299999999999940e-02
-9.223820000000000352e-01
-6.847339999999999538e-01
-8.133089999999999486e-01
9.526729999999999920e-01
-1.904018999999999906e+00
-8.517069999999999919e-01
-7.629639999999999755e-01
-2.745199999999999863e-01
2.399617999999999807e+00
-1.604546000000000028e+00
-4.396180000000000088e-01
-1.441105000000000080e+00
-1.220588000000000006e+00
1.036642999999999981e+00
-4.322489999999999943e-01
-2.204686000000000146e+00
-1.643400999999999890e+00
1.464522000000000101e+00
4.430970000000000186e-01
-1.303379999999999983e+00
2.407110000000000083e-01
-1.052861000000000047e+00
8.733309999999999684e-01
-4.636500000000000343e-02
-5.712559999999999860e-01
-6.436060000000000114e-01
-1.019687999999999928e+00
2.269836999999999883e+00
-1.535938000000000025e+00
4.586299999999999821e-01
3.200000000000000067e-01
6.790100000000000302e-02
1.919581999999999899e+00
6.770169999999999799e-01
-1.240212000000000092e+00
5.382540000000000102e-01
1.624584000000000028e+00
9.816850000000000298e-01
-1.389664999999999928e+00
2.599049999999999971e-01
-2.164129999999999943e-01
1.795625999999999944e+00
6.024979999999999780e-01
2.028610000000000135e-01
-9.495679999999999676e-01
-5.233740000000000059e-01
2.686484999999999790e+00
-1.260072999999999999e+00
2.980299999999999963e-02
1.196849999999999997e-01
4.150199999999999723e-02
3.864920000000000022e-01
-1.003638000000000030e+00
-8.742400000000000171e-02
-8.848399999999999599e-01
4.462059999999999915e-01
1.378455999999999904e+00
-1.494215999999999989e+00
1.570399999999999921e-02
6.940560000000000063e-01
1.407129999999999992e+00
3.702710000000000168e-01
5.314309999999999867e-01
-5.168400000000000077e-02
5.138299999999999812e-02
1.974259999999999904e+00
-6.025279999999999525e-01
-1.006060000000000010e-01
3.506239999999999912e-01
-1.692760000000000098e-01
1.118673000000000028e+00
-1.479376999999999942e+00
4.378900000000000153e-02
-8.072380000000000111e-01
1.676539999999999975e-01
1.462097999999999898e+00
-1.748807999999999918e+00
-4.527979999999999783e-01
3.142550000000000066e-01
4.885059999999999958e-01
-1.372616000000000058e+00
-1.260860000000000036e-01
-4.068399999999999794e-01
-2.149349999999999872e-01
1.992385000000000073e+00
-3.794969999999999732e-01
-6.411350000000000104e-01
-2.025700000000000001e-01
1.036734999999999962e+00
1.115839000000000025e+00
-2.464386999999999883e+00
-3.628900000000000181e-02
-3.505789999999999740e-01
9.519900000000000029e-01
1.374203999999999981e+00
-9.280479999999999841e-01
-4.610839999999999939e-01
-2.128259999999999874e-01
1.001370000000000093e+00
6.693299999999999805e-01
6.045909999999999895e-01
-1.492010000000000003e-01
1.748760000000000037e-01
1.624087000000000058e+00
-1.117100000000000037e-02
-3.296169999999999933e-01
-4.498219999999999996e-01
4.954180000000000250e-01
2.148568000000000033e+00
-1.984069000000000083e+00
2.673010000000000108e-01
-2.210209999999999952e-01
1.162800999999999974e+00
1.363431999999999977e+00
-1.173345000000000082e+00
-2.015490000000000059e-01
-1.183310000000000056e-01
2.335894000000000137e+00
1.025799999999999976e-02
-1.811031999999999975e+00
1.285000000000000031e-02
-3.939889999999999781e-01
2.317342000000000013e+00
2.513460000000000139e-01
5.744550000000000489e-01
2.857700000000000171e-02
1.198560000000000042e-01
3.498320999999999792e+00
-8.251400000000000401e-02
2.651099999999999984e-02
7.357299999999999951e-02
8.903079999999999883e-01
1.954056000000000015e+00
-7.073760000000000048e-01
7.374739999999999629e-01
7.174869999999999859e-01
1.326789999999999914e+00
9.660469999999999891e-01
-1.423702999999999941e+00
1.546899999999999942e-01
2.464030000000000109e-01
2.318661000000000083e+00
-1.666719999999999868e-01
1.073380000000000029e-01
-1.353290000000000048e-01
-3.319199999999999928e-02
2.016119999999999912e+00
-1.102492999999999945e+00
-4.245149999999999757e-01
8.505000000000000060e-02
4.591049999999999853e-01
2.346903999999999879e+00
-1.391753999999999936e+00
4.016179999999999750e-01
2.987190000000000123e-01
8.204829999999999623e-01
1.982102000000000031e+00
4.945320000000000271e-01
-1.382279999999999898e-01
7.458299999999999930e-01
2.089315000000000033e+00
4.298799999999999844e-01
3.910600000000000187e-02
6.331719999999999571e-01
1.530310999999999977e+00
2.509091000000000182e+00
-1.687210000000000099e-01
2.948040000000000105e-01
1.768149999999999999e-01
8.606519999999999726e-01
2.358134000000000174e+00
-1.524405000000000010e+00
3.072070000000000078e-01
5.254670000000000174e-01
1.584799999999999986e+00
1.345844000000000040e+00
4.185079999999999911e-01
-6.194370000000000154e-01
2.612220000000000097e-01
2.494667999999999886e+00
7.004650000000000043e-01
-1.416101999999999972e+00
-1.431290000000000062e-01
8.327900000000000580e-02
1.414927000000000046e+00
-2.580930000000000168e-01
4.573519999999999808e-01
-7.763719999999999510e-01
-4.897250000000000214e-01
2.365206000000000142e+00
-1.057069999999999954e+00
6.910669999999999868e-01
-2.597599999999999909e-01
1.143016999999999950e+00
4.531689999999999885e-01
-7.104979999999999629e-01
1.097500000000000003e-01
-5.279430000000000511e-01
1.875275999999999943e+00
9.567020000000000524e-01
-1.415294999999999970e+00
3.869839999999999947e-01
-4.181659999999999822e-01
1.610559999999999992e+00
-1.622500000000000053e-01
3.577219999999999844e-01
-4.699340000000000184e-01
-1.991320000000000034e-01
2.338893000000000111e+00
-1.195939000000000085e+00
-3.239719999999999822e-01
-1.090543000000000040e+00
6.479489999999999972e-01
8.229419999999999513e-01
-1.951480000000000103e+00
-1.251289999999999902e-01
-1.216215000000000046e+00
7.210180000000000478e-01
9.954619999999999580e-01
-1.501965999999999912e+00
-7.537319999999999576e-01
-1.300750000000000073e+00
1.353399999999999936e+00
-1.863791999999999893e+00
-2.499780000000000058e-01
-4.054999999999999577e-03
-4.910900000000000265e-01
1.855023000000000089e+00
-8.185210000000000541e-01
6.094990000000000130e-01
-1.628120000000000123e-01
1.749370000000000092e-01
1.484561000000000019e+00
-9.690630000000000077e-01
5.995299999999999935e-02
-4.317869999999999764e-01
9.488560000000000327e-01
1.365191000000000043e+00
-6.738030000000000408e-01
2.183740000000000125e-01
-1.106359999999999982e-01
2.371412999999999993e+00
-8.264299999999999424e-02
-1.649940000000000018e-01
9.458100000000000396e-01
-1.317499999999999921e-02
2.026065000000000005e+00
4.577099999999999919e-02
2.142830000000000013e-01
3.541900000000000048e-01
2.947659999999999725e-01
2.996407000000000043e+00
-6.221029999999999616e-01
-1.560090000000000088e-01
8.985429999999999806e-01
1.220782000000000034e+00
1.277347999999999928e+00
-1.056484999999999896e+00
5.499509999999999676e-01
3.457640000000000158e-01
2.108699999999999797e+00
1.082133000000000012e+00
-4.327520000000000255e-01
2.635730000000000017e-01
4.369080000000000186e-01
2.337194999999999911e+00
-1.161670000000000064e-01
2.098289999999999877e-01
-3.718500000000000277e-02
-3.791959999999999775e-01
2.118447999999999887e+00
-1.464590000000000058e+00
-1.383169999999999955e-01
-1.577979999999999938e-01
1.021492000000000067e+00
1.313309999999999977e+00
-1.231098000000000026e+00
5.016359999999999708e-01
1.480789999999999884e-01
-3.915859999999999896e-01
7.406430000000000513e-01
-9.254679999999999573e-01
-5.110470000000000290e-01
1.045951999999999993e+00
1.926168000000000102e+00
-5.103370000000000406e-01
-1.149290000000000034e-01
-4.673519999999999897e-01
-1.166620000000000018e-01
2.101564999999999905e+00
-9.875669999999999726e-01
-2.637220000000000120e-01
-5.425980000000000247e-01
7.399139999999999606e-01
1.577525999999999984e+00
-1.961708999999999925e+00
-1.272899999999999865e-01
-8.846629999999999772e-01
2.973250000000000060e-01
-1.009170000000000067e-01
-1.330621000000000054e+00
-1.376650000000000096e-01
-1.012113999999999958e+00
1.826656000000000057e+00
-5.458380000000000454e-01
-2.435730000000000117e-01
-6.878699999999999815e-01
-4.524699999999999833e-01
1.344470000000000109e-01
-1.817039999999999988e+00
-5.047300000000000120e-01
-6.403940000000000188e-01
1.204240000000000033e-01
1.677270999999999956e+00
-1.776218000000000075e+00
-4.764600000000000085e-02
-6.781989999999999963e-01
2.439850000000000074e-01
-3.405190000000000161e-01
-1.849259999999999904e+00
-1.425027000000000044e+00
-1.465346999999999955e+00
2.038685000000000080e+00
5.624599999999999739e-02
-1.245748000000000077e+00
-4.459179999999999811e-01
-8.158630000000000049e-01
1.422055999999999987e+00
-6.727880000000000527e-01
-1.672109999999999985e-01
1.679509999999999892e-01
-6.708779999999999744e-01
2.271875999999999785e+00
-1.441996999999999973e+00
-1.108640000000000042e-01
-3.619180000000000175e-01
-1.187000000000000034e-02
1.970300000000000107e-01
-4.318609999999999949e-01
-5.873350000000000515e-01
-1.584560000000000135e-01
1.129601000000000077e+00
3.884250000000000203e-01
-1.601847000000000021e+00
-1.740980000000000028e-01
9.298299999999999621e-02
1.950577999999999923e+00
-1.007727000000000039e+00
-3.732670000000000154e-01
4.526100000000000262e-02
-2.033790000000000042e-01
2.260140999999999956e+00
-1.150109000000000048e+00
-1.378300000000000011e-02
-6.930979999999999919e-01
3.082420000000000160e-01
7.293699999999999628e-01
-1.483741999999999894e+00
-8.891210000000000502e-01
-4.818700000000000205e-01
8.261439999999999895e-01
8.133139999999999814e-01
-1.118942000000000103e+00
-3.028950000000000253e-01
-5.291690000000000005e-01
1.492799999999999905e+00
-1.808046999999999960e+00
-5.034199999999999786e-02
-5.088949999999999863e-01
3.494400000000000284e-02
1.806230000000000002e+00
-1.298319000000000001e+00
-1.476300000000000008e-02
-1.060480000000000089e+00
6.559030000000000138e-01
1.251903999999999906e+00
-1.507344999999999935e+00
-2.480068000000000161e+00
-9.238659999999999650e-01
5.725440000000000529e-01
5.091400000000000370e-01
-1.404506000000000032e+00
-1.129976000000000091e+00
-1.212059999999999915e+00
1.498744000000000076e+00
-6.813649999999999984e-01
-1.421318000000000081e+00
-1.862962999999999925e+00
-2.431689999999999963e-01
1.209222000000000019e+00
-1.486039000000000110e+00
-1.368870000000000087e-01
-1.406641999999999948e+00
-1.756183999999999967e+00
8.811870000000000536e-01
-1.538732999999999906e+00
-1.793374999999999941e+00
-1.593487000000000098e+00
3.572509999999999852e-01
3.463870000000000005e-01
-1.439213000000000076e+00
-8.656599999999999850e-01
-1.658330000000000082e+00
8.619820000000000260e-01
-4.398830000000000240e-01
-1.398401000000000005e+00
-1.518211999999999895e+00
-8.230119999999999658e-01
1.375842000000000009e+00
-1.152298999999999962e+00
-5.646299999999999653e-01
-1.531600999999999990e+00
-1.941894999999999927e+00
1.857229999999999992e-01
-2.324133999999999922e+00
-1.015501999999999905e+00
-1.816875999999999935e+00
3.096430000000000016e-01
3.399789999999999757e-01
-2.037386999999999837e+00
-3.163579999999999726e-01
-1.365958999999999923e+00
-1.417159000000000058e+00
-1.721778000000000031e+00
-9.854540000000000521e-01
-1.084473000000000020e+00
-8.400140000000000384e-01
2.203624000000000027e+00
-8.839010000000000478e-01
-8.177290000000000392e-01
-8.610809999999999853e-01
-1.123990000000000045e+00
4.729039999999999910e-01
-7.320699999999999985e-01
-1.429813999999999918e+00
-2.254969000000000001e+00
9.282340000000000035e-01
1.129763999999999990e+00
-1.908646999999999982e+00
-1.499550000000000050e-01
-1.303558999999999912e+00
-4.628619999999999957e-01
2.187749999999999972e-01
-1.639694999999999903e+00
-6.165359999999999729e-01
-2.081062000000000189e+00
1.873914000000000080e+00
-1.033516000000000101e+00
-6.642789999999999528e-01
1.006179999999999991e-01
-7.734189999999999676e-01
-6.143480000000000052e-01
-1.706693999999999933e+00
-5.532550000000000523e-01
-5.016310000000000491e-01
6.869899999999999896e-01
1.305090000000000083e+00
-1.647110999999999992e+00
1.260459999999999914e-01
2.111619999999999886e-01
-1.747999999999999988e-03
-1.281617999999999924e+00
-1.388845000000000107e+00
-4.533170000000000255e-01
-8.296430000000000193e-01
2.518267999999999951e+00
-3.704500000000000015e-01
-8.301600000000000645e-02
-9.931790000000000340e-01
-3.154770000000000074e-01
1.772211999999999898e+00
-2.497290000000000065e-01
-5.368380000000000374e-01
-3.719819999999999793e-01
-2.016080000000000094e-01
1.767325000000000035e+00
-1.672203000000000106e+00
-8.550199999999999467e-02
-2.659380000000000077e-01
1.754146999999999901e+00
1.534750000000000003e-01
-1.579806999999999961e+00
-2.382380000000000053e-01
-3.947459999999999858e-01
1.388322000000000056e+00
-3.875629999999999908e-01
-8.156060000000000532e-01
-5.058669999999999556e-01
6.645959999999999646e-01
1.993838999999999917e+00
-8.870719999999999716e-01
1.561059999999999948e-01
-6.302210000000000312e-01
2.126679999999999959e-01
2.017247999999999930e+00
-1.129596999999999962e+00
6.433339999999999614e-01
-2.116939999999999933e-01
1.834972000000000047e+00
9.761229999999999629e-01
-1.397615000000000052e+00
-1.300790000000000002e-01
-2.930710000000000259e-01
1.146978000000000053e+00
2.676520000000000010e-01
-1.051377000000000006e+00
1.505140000000000089e-01
-9.223670000000000480e-01
9.893969999999999709e-01
-2.642884000000000011e+00
-5.231010000000000382e-01
-2.221339999999999981e-01
3.287680000000000047e-01
1.630988000000000104e+00
-1.257705000000000073e+00
2.774769999999999737e-01
-4.086009999999999920e-01
8.496420000000000083e-01
1.873275999999999941e+00
-4.236429999999999918e-01
-1.423337000000000074e+00
2.670040000000000191e-01
2.035829000000000111e+00
4.979399999999999937e-01
-1.564688999999999997e+00
2.363399999999999945e-01
-1.601153000000000048e+00
2.025478999999999807e+00
-6.626130000000000075e-01
-8.489870000000000472e-01
-9.519199999999999884e-02
1.067990000000000050e-01
1.738631999999999955e+00
-1.420690999999999926e+00
-5.504400000000000265e-02
-4.299109999999999876e-01
-7.762869999999999493e-01
1.027746999999999966e+00
-1.710480000000000000e+00
-5.546940000000000204e-01
1.433139999999999969e-01
2.088128000000000206e+00
1.071499999999999952e-01
-1.322051000000000087e+00
3.104270000000000085e-01
-1.481619999999999937e+00
3.016579999999999817e-01
-8.965119999999999756e-01
-7.242800000000000349e-01
-8.077509999999999968e-01
4.043109999999999760e-01
2.120880000000000098e+00
-1.336219000000000046e+00
-1.701860000000000039e-01
3.312140000000000084e-01
-7.453060000000000240e-01
2.214606999999999992e+00
2.365629999999999955e-01
-2.026459999999999928e-01
-8.718799999999999883e-01
1.900763999999999898e+00
1.027403000000000066e+00
-9.379790000000000072e-01
5.303090000000000304e-01
3.691010000000000124e-01
1.508413999999999922e+00
2.760329999999999728e-01
-4.389449999999999741e-01
-4.180400000000000227e-01
3.141970000000000041e-01
2.736597000000000168e+00
-8.994109999999999605e-01
-6.007699999999999846e-02
4.850860000000000172e-01
-2.829619999999999913e-01
1.804246000000000016e+00
4.583439999999999737e-01
-9.594500000000000250e-02
-2.940289999999999848e-01
1.988205999999999918e+00
1.399996000000000018e+00
-1.249290000000000012e+00
1.119460000000000038e-01
8.183880000000000043e-01
1.057279000000000080e+00
2.101949999999999930e-01
2.421719999999999984e-01
-2.113970000000000016e-01
-7.006769999999999943e-01
2.558628999999999820e+00
-5.629070000000000462e-01
2.689590000000000036e-01
4.159000000000000197e-02
1.032466000000000106e+00
8.782440000000000246e-01
-1.514016000000000028e+00
9.718999999999999861e-02
-4.672100000000000142e-01
1.380548000000000108e+00
1.367971000000000048e+00
-1.385837999999999903e+00
-1.847330000000000083e-01
5.499389999999999556e-01
1.293570000000000109e+00
4.803270000000000040e-01
-1.721999999999999920e-02
-7.105960000000000054e-01
-9.312989999999999879e-01
2.589881000000000100e+00
-3.330679999999999752e-01
2.775199999999999889e-02
-7.376219999999999999e-01
3.998229999999999840e-01
1.125124999999999931e+00
-1.277238000000000095e+00
7.399850000000000039e-01
-6.281879999999999686e-01
-4.954900000000000276e-02
1.531809999999999894e+00
-1.993641999999999914e+00
2.455900000000000027e-01
-3.422330000000000094e-01
9.698729999999999851e-01
-1.251643000000000061e+00
-1.253252999999999950e+00
1.692339999999999955e-01
-7.326580000000000314e-01
1.973803999999999892e+00
-4.736060000000000270e-01
-6.270919999999999828e-01
-4.712919999999999887e-01
-3.604990000000000139e-01
1.858443999999999985e+00
2.485549999999999982e-01
-1.462744999999999962e+00
-1.322426000000000101e+00
4.140599999999999836e-02
1.411864999999999926e+00
-1.695945000000000036e+00
-2.429199999999999970e-01
-1.478083999999999953e+00
1.244348999999999927e+00
-2.308119999999999894e-01
-1.720609000000000055e+00
-6.776790000000000314e-01
-5.274210000000000287e-01
1.289951000000000070e+00
-4.704059999999999908e-01
-6.030109999999999637e-01
-3.716200000000000059e-02
-7.219609999999999639e-01
5.878689999999999749e-01
-1.981289000000000078e+00
-6.390620000000000189e-01
-1.032539999999999986e-01
1.089523999999999937e+00
1.291123999999999938e+00
-1.451487999999999889e+00
-2.697829999999999950e-01
-7.900080000000000435e-01
1.176709000000000005e+00
-2.516039999999999943e-01
-5.991309999999999691e-01
-6.589530000000000109e-01
-1.994940000000000047e-01
1.703955000000000108e+00
-2.502070000000000127e-01
-7.043979999999999686e-01
-1.755700000000000038e-01
-1.129696000000000033e+00
1.535984999999999934e+00
-5.165509999999999824e-01
1.768170000000000019e-01
-1.282855999999999996e+00
2.288060000000000094e-01
1.286337000000000064e+00
-1.446361000000000008e+00
1.805569999999999953e-01
-3.943280000000000118e-01
1.854669999999999930e-01
5.617400000000000171e-01
-1.479092000000000073e+00
-6.856989999999999474e-01
-5.593069999999999986e-01
1.939607000000000081e+00
8.451200000000000379e-02
-1.272747000000000073e+00
5.350800000000000001e-01
2.542559999999999820e-01
2.270448000000000022e+00
-3.091369999999999951e-01
3.880290000000000128e-01
-1.077663999999999955e+00
7.693750000000000311e-01
2.270955999999999975e+00
-1.294502000000000042e+00
7.180050000000000043e-01
4.479190000000000116e-01
7.235260000000000025e-01
1.934399999999999897e+00
-1.209246000000000043e+00
4.244609999999999772e-01
-2.012079999999999980e-01
2.356593999999999856e+00
7.337029999999999941e-01
-1.134840000000000071e+00
1.348672000000000093e+00
4.614650000000000141e-01
1.095442000000000027e+00
-1.148198999999999970e+00
3.091369999999999951e-01
-4.756159999999999832e-01
4.334080000000000155e-01
2.428525000000000045e+00
-1.202538000000000107e+00
2.095859999999999945e-01
4.629409999999999914e-01
1.100023999999999891e+00
1.331307000000000018e+00
-8.394089999999999607e-01
1.026542000000000066e+00
-1.113318000000000030e+00
2.223333999999999921e+00
9.462920000000000220e-01
-1.115812999999999944e+00
5.296599999999999919e-02
9.640600000000000558e-02
2.300155999999999867e+00
-3.141809999999999881e-01
-4.466450000000000142e-01
-2.171879999999999922e-01
-6.657830000000000137e-01
2.385002000000000066e+00
-1.279991000000000101e+00
-3.568560000000000065e-01
2.112219999999999931e-01
3.175780000000000269e-01
1.078138999999999958e+00
-2.116730000000000000e+00
4.972599999999999937e-02
-1.015260000000000051e+00
1.684163000000000077e+00
8.893469999999999986e-01
-1.435726999999999975e+00
-1.143350000000000061e-01
1.033114000000000088e+00
1.715416000000000052e+00
-4.251480000000000259e-01
-7.493630000000000013e-01
4.459469999999999823e-01
-8.414409999999999945e-01
2.164921000000000095e+00
-7.675980000000000025e-01
-9.971800000000000108e-02
-4.969589999999999841e-01
6.050640000000000462e-01
1.664017000000000079e+00
-1.019177999999999917e+00
-5.644510000000000360e-01
3.295080000000000231e-01
1.181100000000000039e+00
1.102114999999999956e+00
-1.689483999999999986e+00
-3.620999999999999913e-02
-2.966469999999999940e-01
1.715101999999999904e+00
-1.133730000000000016e-01
-1.680404999999999927e+00
5.164599999999999747e-02
-1.056821000000000010e+00
1.859715000000000007e+00
-8.944069999999999521e-01
-8.244179999999999842e-01
-1.214185999999999988e+00
-1.053430000000000061e-01
9.182550000000000434e-01
-1.054232999999999976e+00
-2.666710000000000136e+00
-1.015868999999999911e+00
2.409400000000000083e-02
1.153391999999999973e+00
-1.628494000000000108e+00
-2.694779999999999953e-01
-1.826135000000000064e+00
6.262020000000000364e-01
-2.166389999999999982e-01
-1.356249999999999956e+00
-5.963249999999999940e-01
-2.793019999999999947e-01
1.790996999999999950e+00
-6.873660000000000325e-01
-5.380800000000000027e-01
-9.406649999999999734e-01
-1.262170000000000014e+00
1.208889999999999965e-01
-2.291056000000000203e+00
-7.000659999999999661e-01
-5.520429999999999504e-01
9.735610000000000097e-01
1.288928999999999991e+00
-2.397208000000000006e+00
-5.021839999999999637e-01
-1.780858999999999970e+00
-7.517190000000000261e-01
-1.727986999999999940e+00
-1.541962000000000055e+00
-1.549287000000000081e+00
-4.967630000000000101e-01
1.756828999999999974e+00
-5.345189999999999664e-01
-1.142026999999999903e+00
-3.670240000000000169e-01
-1.767854999999999954e+00
1.405567999999999929e+00
-4.478730000000000211e-01
-1.403661999999999965e+00
-2.041644999999999932e+00
-3.697449999999999903e-01
1.273347000000000007e+00
-2.189159000000000077e+00
-6.267599999999999560e-02
-6.529099999999999904e-01
7.321300000000000030e-02
1.795480000000000131e-01
-2.406139000000000028e+00
-1.081234000000000028e+00
-7.196129999999999471e-01
1.663153000000000103e+00
-3.083659999999999735e-01
-1.699627999999999917e+00
-2.214889999999999914e-01
-1.125918999999999892e+00
4.254870000000000041e-01
-2.413089999999999957e+00
-7.906919999999999504e-01
-1.572894000000000014e+00
-1.732049999999999979e-01
1.648898999999999893e+00
-2.024287000000000170e+00
-1.058778999999999915e+00
-1.303619000000000083e+00
-1.180021999999999904e+00
-1.475509999999999877e-01
-9.691340000000000510e-01
-1.373783999999999894e+00
-1.984925000000000050e+00
1.171194000000000068e+00
-7.216200000000000392e-02
-1.661774000000000084e+00
-3.440230000000000232e-01
6.618100000000000371e-02
8.114919999999999911e-01
-1.611072000000000060e+00
-6.358589999999999520e-01
-6.950960000000000472e-01
-2.339189999999999880e-01
1.384481000000000073e+00
-1.753546999999999967e+00
-1.399281999999999915e+00
-8.362760000000000193e-01
-2.392749999999999877e-01
-1.522900000000000087e-01
-1.373625000000000096e+00
-1.988806000000000074e+00
-1.938838999999999979e+00
1.082565000000000000e+00
-1.585699999999999957e-02
-2.178943999999999992e+00
-1.048677999999999999e+00
-8.439680000000000515e-01
1.117664999999999909e+00
-1.717996000000000079e+00
-5.918489999999999585e-01
-1.042586000000000013e+00
-1.564646999999999899e+00
1.364352000000000009e+00
-1.589145999999999948e+00
-1.264124000000000025e+00
-1.250526000000000026e+00
-1.616569999999999951e-01
5.453899999999999720e-02
-2.043938999999999950e+00
-1.270186999999999955e+00
-1.197305000000000064e+00
9.362279999999999491e-01
6.299499999999999544e-02
-1.565134999999999943e+00
-1.209510000000000085e+00
-9.668710000000000360e-01
1.590646000000000004e+00
-1.406161999999999912e+00
-1.937454999999999927e+00
-8.087079999999999824e-01
-8.100810000000000510e-01
1.691589000000000009e+00
-1.769673999999999969e+00
-7.098729999999999762e-01
-1.384306000000000036e+00
-1.659740000000000104e-01
-3.016999999999999890e-02
-2.923805000000000209e+00
-3.142699999999999938e-01
-7.832759999999999723e-01
1.115015000000000089e+00
3.595619999999999927e-01
-1.740601999999999983e+00
-8.808489999999999931e-01
-1.416336999999999957e+00
1.909245000000000081e+00
-5.352940000000000476e-01
-1.975688000000000111e+00
-6.120240000000000125e-01
-2.171269999999999867e-01
1.902514999999999956e+00
-1.313660999999999968e+00
2.640089999999999937e-01
-1.317771999999999943e+00
-2.160690000000000111e-01
1.876365000000000061e+00
-2.886772999999999811e+00
-1.115831999999999935e+00
-4.512450000000000072e-01
1.071374000000000049e+00
8.567599999999999660e-01
-1.842707000000000095e+00
7.493239999999999901e-01
-8.466169999999999529e-01
1.012334999999999985e+00
-6.427239999999999620e-01
-8.997509999999999675e-01
-2.925949999999999940e-01
-1.059399999999999925e-02
2.059403000000000095e+00
-1.050826999999999956e+00
4.553409999999999958e-01
-1.062999999999999926e-03
-8.036300000000000388e-02
1.851844000000000046e+00
-7.325019999999999865e-01
-1.209389999999999965e+00
7.662060000000000537e-01
2.008979000000000070e+00
1.043984999999999941e+00
-1.524421000000000026e+00
5.987620000000000164e-01
-9.142770000000000064e-01
1.486008999999999913e+00
7.189149999999999707e-01
-1.377566999999999986e+00
-7.283309999999999507e-01
-5.901800000000000102e-02
2.276412000000000102e+00
-6.107010000000000494e-01
-1.006910999999999889e+00
1.223329999999999973e-01
-4.049820000000000086e-01
3.309710000000000152e-01
-1.317439999999999944e+00
-4.599219999999999975e-01
-6.643289999999999473e-01
1.030119000000000007e+00
1.267385999999999902e+00
-1.950882000000000005e+00
2.275270000000000070e-01
-1.946000000000000160e-02
9.373080000000000300e-01
-1.090740000000000043e-01
-1.023881000000000041e+00
-1.707513000000000059e+00
-6.690129999999999688e-01
2.188736000000000015e+00
-3.435599999999999765e-01
-1.354012999999999911e+00
3.095479999999999898e-01
5.302300000000000069e-02
1.866538000000000030e+00
-1.298788000000000054e+00
4.618499999999999689e-02
-9.806690000000000129e-01
1.208641999999999994e+00
1.821782999999999930e+00
-1.938153999999999932e+00
-1.334349999999999981e-01
-4.496850000000000014e-01
4.084860000000000158e-01
3.434420000000000250e-01
2.255320000000000102e-01
-1.931019999999999959e-01
-1.029366000000000003e+00
2.196349999999999802e+00
-2.224059999999999926e-01
-6.419500000000000206e-01
5.941389999999999727e-01
4.091469999999999829e-01
2.707682000000000144e+00
-1.509867000000000070e+00
7.558399999999999841e-02
-1.083120000000000055e-01
3.250640000000000196e-01
2.019286999999999832e+00
-2.341647000000000034e+00
-2.919629999999999725e-01
-8.834300000000000486e-02
1.316983000000000015e+00
1.658903999999999934e+00
-8.934290000000000287e-01
-3.118580000000000241e-01
-9.525099999999999678e-01
1.802202999999999999e+00
1.272550000000000070e-01
-1.063911000000000051e+00
-7.266850000000000254e-01
-4.366289999999999893e-01
1.959373999999999949e+00
-1.315873999999999988e+00
-4.882810000000000206e-01
3.801559999999999939e-01
1.921249999999999902e-01
1.658910000000000107e+00
-1.335952999999999946e+00
4.214600000000000013e-01
2.721200000000000008e-02
1.515600000000000003e-01
-2.795300000000000007e-01
-2.084480000000000111e+00
1.217359999999999970e-01
-6.151000000000000217e-02
1.622521000000000102e+00
4.537599999999999967e-02
-1.258013000000000048e+00
-4.077770000000000006e-01
2.389189999999999925e-01
1.634041999999999994e+00
-9.492200000000000637e-02
-1.542896999999999963e+00
-1.017819999999999975e-01
1.267158000000000007e+00
1.482988999999999891e+00
-1.127370999999999901e+00
-1.455829999999999902e-01
-1.301523999999999903e+00
4.760570000000000079e-01
1.250007000000000090e+00
-2.596674999999999844e+00
-2.768930000000000002e-01
-4.744199999999999806e-02
1.647323000000000093e+00
8.655699999999999505e-02
-1.462512000000000034e+00
4.887029999999999985e-01
-4.341849999999999876e-01
5.800349999999999673e-01
-8.015149999999999775e-01
-8.476110000000000033e-01
-1.507900000000000039e-02
7.513250000000000206e-01
2.039620999999999906e+00
-1.912504999999999900e+00
1.576899999999999830e-02
-1.487489999999999923e-01
6.347700000000000564e-02
-7.646200000000000219e-02
-1.831271000000000093e+00
-7.141920000000000490e-01
-2.823330000000000006e-01
1.787004000000000037e+00
2.058270000000000099e-01
-1.685645999999999978e+00
6.055629999999999624e-01
-6.926670000000000327e-01
1.132200000000000095e+00
5.297399999999999887e-01
-1.706638000000000099e+00
-9.799320000000000253e-01
1.437791999999999959e+00
1.847612999999999950e+00
-1.169928000000000079e+00
5.914270000000000360e-01
3.268769999999999731e-01
1.016634999999999955e+00
1.396722000000000019e+00
-1.609601999999999977e+00
-6.127350000000000296e-01
-5.899609999999999577e-01
2.438603000000000076e+00
6.671399999999999553e-01
-2.024056999999999995e+00
8.163350000000000328e-01
1.486399999999999944e-01
2.182760000000000034e+00
6.966290000000000537e-01
2.662990000000000079e-01
-7.428670000000000551e-01
5.243100000000000538e-01
2.147781000000000162e+00
-7.966579999999999773e-01
1.858839999999999937e-01
6.357890000000000486e-01
1.065193000000000056e+00
1.747946999999999917e+00
-1.330187999999999926e+00
1.402720000000000078e-01
-1.556569999999999898e-01
1.873571000000000097e+00
1.143826000000000009e+00
-2.105468000000000117e+00
7.975539999999999852e-01
1.758770000000000056e-01
1.637499000000000038e+00
-2.753789999999999849e-01
-9.320599999999999719e-02
-1.146099999999999897e+00
2.864459999999999784e-01
2.775873999999999953e+00
-5.456579999999999764e-01
-1.196339999999999959e+00
1.532370000000000121e-01
4.119639999999999969e-01
1.784340000000000037e+00
-1.757417000000000007e+00
3.136680000000000024e-01
-2.285109999999999919e-01
1.615172000000000052e+00
1.453804000000000096e+00
-2.048831999999999987e+00
-3.506499999999999895e-02
-1.183540000000000009e-01
8.154470000000000329e-01
-8.404059999999999864e-01
-2.500299999999999745e-01
1.075200000000000045e-01
3.651700000000000085e-02
2.010390000000000121e+00
-4.646980000000000000e-01
-1.152363999999999944e+00
2.728380000000000249e-01
5.603059999999999707e-01
1.477781000000000011e+00
-2.285782000000000203e+00
2.588130000000000153e-01
-5.711889999999999468e-01
1.392811000000000021e+00
1.404951999999999979e+00
-1.631083000000000061e+00
-3.581329999999999791e-01
5.599990000000000245e-01
1.511395999999999962e+00
9.717360000000000442e-01
-8.871109999999999829e-01
-9.547200000000000131e-01
-1.709420000000000106e-01
2.130790999999999880e+00
-5.027899999999999731e-02
-5.973129999999999828e-01
2.567349999999999910e-01
8.755589999999999762e-01
1.765921000000000074e+00
-1.380441999999999947e+00
4.215260000000000118e-01
1.053950000000000026e-01
1.947257999999999933e+00
1.630389000000000088e+00
-1.651110000000000078e+00
6.144560000000000022e-01
2.919619999999999993e-01
1.286488000000000076e+00
-1.652029999999999887e-01
-1.215173000000000059e+00
1.139820000000000000e-01
-8.175699999999999634e-02
2.668540000000000134e+00
-3.890589999999999882e-01
-8.644119999999999582e-01
7.343800000000000328e-02
5.576929999999999943e-01
2.205013999999999807e+00
3.486700000000000216e-02
-1.423130000000000006e+00
-5.147859999999999658e-01
1.978112000000000092e+00
1.271625000000000005e+00
-1.333474000000000048e+00
1.097229999999999928e+00
-2.923120000000000163e-01
1.155999999999999917e+00
7.496549999999999603e-01
-1.559541999999999984e+00
2.494510000000000061e-01
-7.179039999999999866e-01
2.057735000000000092e+00
-3.691789999999999794e-01
-1.231772000000000089e+00
3.431009999999999893e-01
-2.945059999999999900e-01
1.426868999999999943e+00
-1.560432999999999959e+00
-5.575520000000000476e-01
-1.209620000000000001e-01
5.128770000000000273e-01
1.547946000000000044e+00
-1.774132000000000042e+00
2.861690000000000067e-01
-1.743199999999999958e-02
5.419140000000000068e-01
1.500380000000000047e+00
-6.059459999999999846e-01
-8.713710000000000067e-01
-3.494289999999999896e-01
2.412853000000000137e+00
5.614000000000000067e-03
-1.435726999999999975e+00
6.506030000000000424e-01
-4.535379999999999967e-01
1.801544999999999952e+00
-3.853150000000000186e-01
-3.625289999999999901e-01
-3.818219999999999947e-01
-1.267860000000000098e-01
2.240063000000000137e+00
-1.483861000000000097e+00
4.469499999999999862e-02
9.112419999999999964e-01
5.850049999999999972e-01
-7.198689999999999811e-01
-1.038575999999999944e+00
1.606400000000000050e-01
-5.246070000000000455e-01
1.868808000000000025e+00
4.665810000000000235e-01
-1.961338999999999944e+00
9.526029999999999776e-01
-3.798000000000000161e-03
1.389558000000000071e+00
7.027949999999999475e-01
-6.911699999999999788e-02
-1.165842999999999963e+00
7.990890000000000493e-01
1.749071000000000042e+00
-1.409769000000000050e+00
-3.495800000000000296e-02
9.227009999999999934e-01
7.166679999999999717e-01
7.391469999999999985e-01
-1.576230999999999938e+00
4.660399999999999959e-02
-7.184000000000000108e-02
1.500995999999999997e+00
7.004500000000000171e-01
-2.397642999999999969e+00
6.779100000000000403e-02
1.199559999999999932e-01
6.711819999999999453e-01
-2.330786999999999942e+00
-6.899089999999999945e-01
-2.726779999999999760e-01
-2.376399999999999901e-01
2.059590000000000032e+00
-1.225073000000000079e+00
-9.868660000000000210e-01
-3.325400000000000023e-01
2.321010000000000018e-01
5.176900000000000251e-02
-2.586282000000000192e+00
-4.257299999999999973e-01
-6.832260000000000000e-01
1.306054000000000048e+00
8.134970000000000256e-01
-2.019909000000000177e+00
-2.216999999999999874e-02
-7.391520000000000312e-01
1.293012999999999968e+00
-6.209510000000000307e-01
-8.153700000000000392e-01
-9.949090000000000433e-01
-0.000000000000000000e+00
1.408890999999999893e+00
-8.207309999999999883e-01
-1.320235000000000047e+00
-6.027099999999999819e-02
1.617580000000000018e+00
7.063000000000000389e-01
-3.047457999999999778e+00
-3.351439999999999975e-01
-8.503659999999999553e-01
1.330764000000000058e+00
9.727170000000000538e-01
-1.732232999999999912e+00
-2.681499999999999856e-02
-1.856530000000000125e-01
2.265734000000000137e+00
2.631169999999999898e-01
-1.344853999999999994e+00
-3.956419999999999937e-01
-3.129129999999999967e-01
2.226996000000000198e+00
-2.399830000000000019e-01
-4.219269999999999965e-01
6.430559999999999610e-01
4.093169999999999864e-01
1.464190000000000103e+00
-1.939078000000000079e+00
-6.001800000000000190e-02
7.614700000000000635e-02
1.432787999999999951e+00
1.029449999999999976e+00
-1.742966999999999933e+00
1.097540000000000043e-01
6.477600000000000025e-02
1.039965000000000028e+00
1.269236999999999949e+00
-1.458096999999999976e+00
1.862419999999999909e-01
5.385879999999999557e-01
2.389384999999999870e+00
-5.176049999999999818e-01
-1.023689000000000071e+00
6.499779999999999447e-01
7.930460000000000287e-01
2.707197999999999993e+00
-7.614889999999999715e-01
-6.776450000000000529e-01
1.142009999999999970e-01
1.794556999999999958e+00
1.412508000000000097e+00
-1.534783999999999926e+00
7.118259999999999588e-01
1.073809999999999931e+00
1.072381000000000029e+00
3.320489999999999831e-01
-9.240059999999999940e-01
1.537890000000000090e-01
2.201380000000000003e-01
2.509212999999999916e+00
-4.688740000000000130e-01
-7.895529999999999493e-01
7.296240000000000503e-01
1.128482999999999903e+00
1.334222000000000019e+00
-1.339936999999999934e+00
-1.977490000000000081e-01
-7.715999999999999769e-03
1.532345000000000068e+00
1.666393999999999931e+00
-2.084150000000000169e+00
4.788100000000000134e-01
4.627279999999999727e-01
1.228623999999999938e+00
1.472164000000000028e+00
5.858020000000000449e-01
-8.122470000000000523e-01
1.866839999999999888e-01
2.195864999999999956e+00
-2.369610000000000050e-01
-7.155399999999999539e-01
4.066000000000000170e-01
9.151989999999999847e-01
1.589618999999999893e+00
-7.126740000000000297e-01
2.877219999999999778e-01
-3.163599999999999746e-02
1.491730000000000000e+00
1.533285999999999927e+00
-1.773490000000000011e+00
4.688579999999999970e-01
2.597619999999999929e-01
1.285196999999999923e+00
-8.128609999999999447e-01
-6.981690000000000396e-01
1.918799999999999950e-01
-2.503469999999999862e-01
2.919595000000000162e+00
-4.167999999999999830e-03
-1.515141000000000071e+00
1.684209999999999874e-01
6.604940000000000255e-01
1.470733999999999986e+00
-1.185419000000000000e+00
4.414159999999999751e-01
-2.819110000000000227e-01
1.001041999999999987e+00
1.734950999999999910e+00
-1.141157999999999895e+00
2.337699999999999848e-02
-1.137019999999999975e-01
2.369613999999999887e+00
4.322829999999999728e-01
2.101129999999999942e-01
7.555520000000000014e-01
2.221760000000000124e-01
1.852621999999999991e+00
3.763250000000000206e-01
-1.077237000000000000e+00
4.912290000000000267e-01
2.931210000000000204e-01
2.018332000000000015e+00
-1.120900000000000007e+00
-4.274800000000000127e-02
1.755549999999999888e-01
1.480239999999999889e-01
2.051677999999999891e+00
-1.217470000000000052e+00
-1.754189999999999916e-01
-3.449519999999999809e-01
8.641469999999999985e-01
-7.266679999999999806e-01
-1.707078000000000095e+00
5.293909999999999449e-01
-7.314730000000000398e-01
1.644317999999999946e+00
7.455629999999999757e-01
-1.466965000000000074e+00
4.815099999999999936e-01
-4.668479999999999852e-01
2.677951000000000192e+00
-3.296310000000000073e-01
-2.883479999999999932e-01
2.583289999999999753e-01
8.803950000000000387e-01
1.437046000000000046e+00
-9.844300000000000272e-01
1.604810000000000125e-01
3.045209999999999861e-01
1.233071999999999946e+00
1.748855999999999966e+00
-2.452313999999999883e+00
1.698790000000000022e-01
1.027210000000000067e-01
1.659494999999999942e+00
6.068679999999999630e-01
-1.704838999999999993e+00
3.065400000000000069e-02
-1.034135999999999944e+00
1.342054000000000080e+00
-1.500885000000000025e+00
-1.159677999999999987e+00
-1.230590000000000017e-01
1.987790000000000112e-01
1.623891999999999891e+00
-8.927850000000000508e-01
-1.104460000000000025e-01
-1.270570000000000033e-01
-7.226540000000000186e-01
1.750475000000000003e+00
-2.079865999999999993e+00
-7.127010000000000289e-01
6.473060000000000480e-01
1.637045000000000083e+00
5.462470000000000381e-01
-1.648736999999999897e+00
-7.756000000000000394e-02
-2.161800000000000110e-01
1.791752999999999929e+00
-1.157590000000000008e-01
-1.589259999999999895e+00
-3.019069999999999809e-01
3.055539999999999923e-01
1.806195999999999913e+00
-1.028030999999999917e+00
-7.534530000000000394e-01
-9.884600000000000330e-02
4.640599999999999725e-01
1.784170000000000034e+00
-7.137909999999999533e-01
-3.475150000000000183e-01
-9.555649999999999977e-01
1.397628000000000092e+00
8.290619999999999656e-01
-1.767964000000000091e+00
3.704620000000000135e-01
9.831499999999999961e-02
1.083333000000000101e+00
1.764070000000000082e-01
-1.577674000000000021e+00
3.181800000000000184e-01
-1.572909999999999864e-01
2.501794999999999991e+00
-1.052558000000000105e+00
-5.935730000000000173e-01
3.377260000000000262e-01
4.668109999999999760e-01
9.041240000000000387e-01
-1.101158999999999999e+00
-7.597540000000000404e-01
-7.183530000000000193e-01
2.275325000000000042e+00
1.262577000000000060e+00
-1.933958000000000066e+00
4.091090000000000004e-01
-3.938530000000000086e-01
1.229842000000000102e+00
5.127869999999999928e-01
-1.270901999999999976e+00
6.370810000000000084e-01
-3.761280000000000179e-01
2.622145000000000170e+00
-6.689589999999999703e-01
-1.059755000000000003e+00
2.027930000000000010e-01
2.683619999999999894e-01
-1.841530000000000111e-01
-1.365812000000000026e+00
-4.249000000000000173e-03
-6.361300000000000288e-02
1.491552999999999907e+00
1.099409999999999998e+00
-2.104468999999999923e+00
8.950600000000000223e-02
4.262699999999999823e-01
1.104889000000000010e+00
-1.684749999999999970e+00
-1.061099000000000014e+00
1.302389999999999937e-01
-3.701320000000000165e-01
2.700752000000000042e+00
-2.438299999999999912e-01
-1.242961999999999900e+00
1.612689999999999957e-01
1.061803000000000052e+00
2.275647999999999893e+00
2.738119999999999998e-01
-8.993839999999999613e-01
-1.022299999999999945e-02
1.191577000000000108e+00
1.369126999999999983e+00
-1.522089000000000025e+00
-1.943910000000000082e-01
1.667679999999999996e-01
2.186961000000000155e+00
2.018439999999999956e-01
-1.163472000000000062e+00
-1.226299999999999960e-02
2.946559999999999735e-01
1.953268000000000004e+00
-2.331860000000000044e-01
-1.110042999999999891e+00
1.401469999999999938e-01
8.029060000000000086e-01
1.129278000000000004e+00
-2.417504000000000097e+00
-4.418690000000000118e-01
2.175690000000000124e-01
4.501000000000000001e-01
1.323199000000000014e+00
-1.343261000000000038e+00
-1.957470000000000043e-01
-5.047800000000000203e-02
1.856840999999999964e+00
1.290642999999999985e+00
-9.252869999999999706e-01
-1.441370999999999958e+00
1.039204000000000017e+00
1.852964999999999973e+00
2.721729999999999983e-01
-2.897279999999999855e-01
5.878109999999999724e-01
5.418030000000000346e-01
2.730821000000000165e+00
-1.394259999999999944e-01
-8.269999999999999574e-02
2.047019999999999951e-01
1.439060999999999924e+00
1.290343999999999935e+00
-9.545890000000000208e-01
1.704670000000000074e-01
7.230000000000000315e-02
1.142490000000000006e+00
1.584700999999999915e+00
-5.167399999999999771e-01
-8.410090000000000066e-01
2.336519999999999986e-01
1.554634000000000071e+00
1.951229999999999909e-01
-7.135479999999999601e-01
2.874669999999999725e-01
-2.965690000000000270e-01
2.618110000000000159e+00
-4.639679999999999915e-01
-7.223030000000000284e-01
-5.913270000000000470e-01
1.271161999999999903e+00
1.180595000000000061e+00
-1.354176000000000046e+00
1.063629999999999992e-01
-3.068179999999999796e-01
-1.796530000000000071e-01
8.634889999999999510e-01
-1.334521000000000068e+00
-1.329700000000000049e-01
-3.122710000000000208e-01
2.399458000000000091e+00
1.532940000000000136e-01
-1.440342999999999929e+00
3.264750000000000152e-01
-5.617229999999999723e-01
1.258747999999999978e+00
1.401949999999999863e-01
-1.067568000000000072e+00
-2.111406999999999812e+00
8.466179999999999817e-01
1.396566999999999892e+00
-1.329499999999999904e+00
-4.593889999999999918e-01
-3.191660000000000053e-01
-3.902439999999999798e-01
1.294977999999999962e+00
-1.990645999999999916e+00
-4.522160000000000069e-01
-1.379110999999999976e+00
1.583569999999999922e+00
-1.249009999999999981e-01
-2.045739999999999892e+00
2.237929999999999919e-01
-8.528529999999999722e-01
-5.698889999999999789e-01
-1.604503999999999930e+00
-1.270014999999999894e+00
-4.557720000000000105e-01
-2.070609999999999951e-01
1.887861999999999929e+00
-1.288832999999999895e+00
-8.645119999999999472e-01
1.411330000000000084e-01
-2.833840000000000248e-01
3.754460000000000020e-01
-1.796037000000000106e+00
-1.552106999999999903e+00
-1.180909999999999904e+00
1.742879999999999985e+00
6.730859999999999621e-01
-1.520712000000000064e+00
-4.710529999999999995e-01
-8.752259999999999485e-01
1.118576999999999932e+00
-6.305809999999999471e-01
-1.353718999999999895e+00
-2.809820000000000095e-01
-9.406419999999999781e-01
2.079187000000000118e+00
-9.394550000000000400e-01
-8.991040000000000143e-01
-2.093160000000000021e-01
3.982319999999999749e-01
-6.319090000000000540e-01
-1.643270000000000008e+00
-6.762400000000000355e-02
-5.503510000000000346e-01
7.001770000000000493e-01
8.335019999999999651e-01
-2.130784999999999929e+00
-3.816080000000000028e-01
2.848169999999999868e-01
9.544789999999999663e-01
-2.042543999999999915e+00
-1.035207999999999906e+00
-3.312680000000000069e-01
-5.740939999999999932e-01
2.183720999999999801e+00
-6.343149999999999622e-01
-5.946580000000000199e-01
-4.018590000000000217e-01
5.758649999999999602e-01
9.905009999999999648e-01
-8.587989999999999791e-01
-9.359189999999999454e-01
-1.297174000000000049e+00
1.120424000000000087e+00
1.016594999999999915e+00
-1.607852999999999977e+00
5.692150000000000265e-01
-8.897690000000000321e-01
1.390881000000000034e+00
-4.760909999999999864e-01
-1.700283999999999907e+00
2.979300000000000004e-02
-5.928740000000000121e-01
1.664028000000000063e+00
-7.901299999999999990e-01
-9.897280000000000522e-01
-1.777859999999999996e-01
-8.645899999999999419e-02
1.536445000000000061e+00
-1.360400999999999971e+00
-1.958895000000000053e+00
-5.407929999999999682e-01
9.390030000000000321e-01
1.078632999999999953e+00
-2.605459999999999887e+00
-3.664859999999999784e-01
-1.183681999999999901e+00
1.655143000000000031e+00
3.406870000000000176e-01
-2.317633999999999972e+00
-1.461729999999999974e-01
-5.830199999999999827e-01
1.710490000000000066e+00
-3.476199999999999846e-01
-1.407388000000000083e+00
-7.138799999999999313e-02
-1.036145000000000094e+00
1.044518000000000058e+00
-6.491649999999999920e-01
-8.135350000000000081e-01
-1.471580000000000110e-01
1.290380000000000082e+00
9.170179999999999998e-01
-1.876821999999999990e+00
-1.508349999999999969e-01
-9.236779999999999990e-01
8.201889999999999459e-01
5.022079999999999878e-01
-2.373826000000000214e+00
-8.191730000000000400e-01
-1.453659999999999952e-01
2.207774999999999821e+00
-3.823639999999999817e-01
-1.461886000000000019e+00
6.593700000000000117e-01
-6.824409999999999643e-01
1.398925999999999892e+00
-7.505760000000000209e-01
-3.918289999999999829e-01
-4.314299999999999802e-01
1.053423999999999916e+00
1.669021000000000088e+00
-1.638695000000000013e+00
-2.151510000000000089e-01
-3.680979999999999808e-01
2.562320000000000153e-01
1.276367000000000029e+00
-1.104740999999999973e+00
-1.758226000000000067e+00
-5.352190000000000003e-01
2.304448999999999970e+00
-1.959190000000000098e-01
-1.761687999999999921e+00
3.193960000000000132e-01
-9.519400000000000084e-01
1.685858000000000079e+00
-4.166960000000000108e-01
-7.515150000000000441e-01
-4.447229999999999794e-01
1.690199000000000007e+00
1.710136000000000100e+00
-1.393073999999999923e+00
-1.906490000000000129e-01
4.705019999999999758e-01
8.431600000000000206e-02
1.258712999999999971e+00
1.444860000000000033e-01
-1.277412999999999910e+00
-9.324189999999999978e-01
2.658641999999999950e+00
3.169930000000000248e-01
-1.267163999999999957e+00
5.008359999999999479e-01
1.021500000000000075e+00
1.926136999999999988e+00
-2.103339999999999932e-01
-5.279859999999999554e-01
-1.743799999999999864e-02
6.459920000000000107e-01
2.264825999999999784e+00
-9.522239999999999593e-01
-4.354430000000000245e-01
4.517570000000000197e-01
2.852740000000000276e-01
8.801699999999999802e-02
-1.552356999999999987e+00
-1.890380000000000116e-01
-6.093800000000000328e-01
2.638726000000000127e+00
3.951990000000000225e-01
-1.320583999999999980e+00
-1.856260000000000132e-01
3.278220000000000023e-01
1.423971000000000098e+00
4.433070000000000066e-01
6.903299999999999992e-01
-6.125629999999999686e-01
2.602039999999999909e-01
1.939691999999999972e+00
-8.605340000000000211e-01
6.529000000000000081e-02
6.368570000000000064e-01
2.339456000000000202e+00
1.361364999999999936e+00
-1.350748000000000060e+00
1.098373999999999961e+00
1.193560000000000038e-01
2.157023999999999830e+00
8.868260000000000032e-01
-1.748124000000000011e+00
5.338230000000000475e-01
9.023980000000000334e-01
2.645115000000000105e+00
1.703500000000000153e-02
-5.269230000000000302e-01
2.683499999999999774e-01
7.797720000000000207e-01
1.878319000000000072e+00
-8.122749999999999693e-01
-5.686599999999999988e-02
-4.766000000000000097e-02
1.316510999999999987e+00
9.768550000000000288e-01
-1.424762000000000084e+00
3.532139999999999724e-01
3.679430000000000200e-01
1.651013000000000064e+00
1.040054000000000034e+00
-1.538996999999999948e+00
3.203849999999999754e-01
-2.949300000000000255e-01
1.636692000000000036e+00
4.525129999999999986e-01
-3.992780000000000218e-01
7.892879999999999896e-01
8.012920000000000043e-01
1.811641999999999975e+00
-6.080269999999999841e-01
-9.077110000000000456e-01
5.749800000000000050e-02
1.337873000000000090e+00
1.385885000000000034e+00
-1.257878000000000052e+00
-5.977369999999999628e-01
1.134000000000000025e-03
1.965278999999999998e+00
8.664789999999999992e-01
-1.969300999999999968e+00
2.635759999999999770e-01
-8.826779999999999626e-01
1.072456000000000076e+00
-1.171921999999999908e+00
-7.008010000000000073e-01
-5.234379999999999589e-01
-2.170729999999999882e-01
1.866111000000000075e+00
-6.370440000000000547e-01
-8.008290000000000131e-01
3.720459999999999878e-01
-4.237210000000000143e-01
1.231303999999999954e+00
-3.590189999999999770e-01
-1.550186999999999982e+00
-5.265009999999999968e-01
2.544601999999999808e+00
7.954369999999999497e-01
-2.006099999999999994e+00
4.109970000000000012e-01
1.063240000000000018e-01
1.708949999999999969e+00
-2.979769999999999919e-01
-1.766059000000000045e+00
-7.974520000000000497e-01
-2.590910000000000157e-01
2.493738000000000010e+00
-7.625279999999999836e-01
-1.063307999999999920e+00
1.326819999999999944e-01
-6.239500000000000046e-01
4.740880000000000094e-01
-1.782864000000000004e+00
-2.523909999999999765e-01
-1.040502999999999956e+00
1.806294999999999984e+00
1.067609000000000030e+00
-1.993497999999999992e+00
2.680890000000000217e-01
-5.013370000000000326e-01
-1.070600000000000024e-02
-4.632800000000000112e-02
-8.672640000000000349e-01
-2.165865000000000151e+00
-1.102751999999999954e+00
2.439896000000000065e+00
-4.700239999999999974e-01
-1.509643000000000068e+00
7.815849999999999742e-01
3.004740000000000189e-01
1.501916999999999947e+00
-1.505365999999999982e+00
-1.322440000000000004e-01
-8.860900000000000443e-01
1.903739000000000070e+00
1.756172000000000066e+00
-1.801646999999999998e+00
-4.681210000000000093e-01
2.694520000000000248e-01
1.487662999999999958e+00
1.074847000000000108e+00
-8.965340000000000531e-01
-4.907980000000000120e-01
-7.706880000000000397e-01
2.717821999999999960e+00
-1.500269999999999937e-01
-1.911024000000000056e+00
3.836640000000000050e-01
5.407579999999999609e-01
1.657475000000000032e+00
-1.393326000000000064e+00
-5.603559999999999652e-01
-9.019730000000000247e-01
6.374269999999999659e-01
1.824062999999999990e+00
-1.691969999999999974e+00
-5.606950000000000545e-01
3.915500000000000091e-01
3.920069999999999943e-01
-4.302880000000000038e-01
-2.042695000000000149e+00
2.355899999999999939e-01
-1.347930000000000073e+00
1.922787000000000024e+00
3.621980000000000199e-01
-2.105726999999999904e+00
-3.476500000000000146e-01
-8.676599999999999591e-02
1.433434000000000097e+00
-1.079920000000000047e-01
-1.220361999999999947e+00
-3.364630000000000121e-01
1.326298999999999895e+00
1.356022000000000061e+00
-1.228534000000000015e+00
-3.461239999999999872e-01
-3.522029999999999883e-01
1.305652000000000035e+00
9.768860000000000321e-01
-2.759996999999999812e+00
3.185230000000000006e-01
-6.349270000000000191e-01
1.725896000000000097e+00
1.955340000000000134e-01
-1.967043000000000097e+00
-3.646209999999999729e-01
1.735319999999999918e-01
1.062492999999999910e+00
-1.764922000000000102e+00
-1.299349000000000087e+00
-1.474260000000000015e-01
-6.204250000000000043e-01
1.699381999999999948e+00
-6.329090000000000549e-01
-6.818330000000000224e-01
-5.442409999999999748e-01
6.400620000000000198e-01
-1.026429999999999981e-01
-2.009056999999999871e+00
-9.304600000000000370e-02
1.635340000000000127e-01
1.892894000000000077e+00
4.450509999999999744e-01
-1.640824000000000060e+00
1.924700000000000022e-02
-1.084257999999999944e+00
1.467216000000000076e+00
-4.537299999999999667e-02
-1.227562000000000042e+00
-3.629700000000000149e-01
9.888430000000000275e-01
1.579522000000000093e+00
-1.107869999999999910e+00
-1.126424000000000092e+00
-5.855080000000000284e-01
7.439259999999999762e-01
8.893550000000000066e-01
-2.211393999999999860e+00
-1.213632000000000044e+00
-1.104640000000000066e-01
1.428949999999999942e+00
5.810760000000000369e-01
-2.180931000000000175e+00
1.647500000000000006e-02
-1.092635999999999941e+00
1.160190999999999972e+00
-2.148210000000000119e-01
-1.329380000000000006e+00
-2.503552000000000000e+00
-4.804329999999999989e-01
1.385286000000000017e+00
-1.020494999999999930e+00
-1.017622000000000027e+00
-2.783199999999999910e-02
-5.045830000000000037e-01
6.786670000000000202e-01
-2.244816000000000145e+00
-1.228437999999999919e+00
-2.765270000000000228e-01
1.283028999999999975e+00
9.274000000000000021e-01
-2.487334000000000156e+00
7.301399999999999557e-02
-6.051379999999999537e-01
9.987960000000000171e-01
3.205500000000000016e-02
-1.299574999999999925e+00
-1.841007999999999978e+00
-2.631890000000000063e-01
1.875974999999999948e+00
-6.414689999999999559e-01
-1.699284000000000017e+00
-1.210309999999999997e-01
-6.572099999999999609e-01
6.293020000000000280e-01
-1.837989000000000095e+00
-8.264590000000000547e-01
-1.302027999999999963e+00
1.354230999999999963e+00
8.625329999999999941e-01
-2.106326999999999838e+00
1.406940000000000135e-01
2.740589999999999971e-01
4.845260000000000122e-01
-1.896574999999999900e+00
-1.031455999999999928e+00
1.400150000000000006e-01
-8.109700000000000242e-02
1.846597999999999962e+00
-4.855050000000000199e-01
-1.574068999999999940e+00
4.674309999999999854e-01
9.756759999999999877e-01
7.026200000000000501e-02
-1.418803000000000036e+00
-3.728299999999999670e-02
-7.699460000000000193e-01
1.938531999999999922e+00
1.084016000000000091e+00
-1.718985999999999903e+00
-3.638529999999999820e-01
5.421770000000000200e-01
1.442347999999999963e+00
-2.866499999999999951e-02
-4.129059999999999953e-01
-5.930360000000000076e-01
-1.271918000000000104e+00
1.631839000000000039e+00
-2.172789999999999999e-01
-1.826661000000000090e+00
1.019140000000000046e-01
8.886260000000000270e-01
7.980749999999999789e-01
-1.803509999999999946e+00
-5.331449999999999800e-01
-3.982910000000000061e-01
7.250189999999999690e-01
7.989220000000000210e-01
-1.514478999999999909e+00
-7.528789999999999649e-01
4.817500000000000254e-02
1.364678999999999975e+00
-9.813990000000000213e-01
-1.959322999999999926e+00
-1.479300000000000059e-02
-6.746599999999999819e-02
2.042250000000000121e+00
-3.565929999999999933e-01
-1.526467999999999936e+00
-2.261900000000000022e-01
-3.501599999999999852e-02
1.067574999999999941e+00
-1.021940999999999988e+00
-1.016488000000000058e+00
-1.108754999999999935e+00
1.007624000000000075e+00
8.084189999999999987e-01
-1.388832000000000066e+00
-1.116759000000000057e+00
-9.522549999999999626e-01
1.364791000000000087e+00
-2.125640000000000029e-01
-3.047988000000000142e+00
8.685600000000000265e-02
-7.649110000000000076e-01
1.705588000000000104e+00
-5.978959999999999830e-01
-1.858646000000000020e+00
-6.832369999999999832e-01
-5.626449999999999507e-01
1.663327000000000000e+00
-7.703370000000000495e-01
-2.804412999999999823e+00
-1.056502999999999970e+00
5.865540000000000198e-01
1.209694000000000047e+00
-1.553202999999999889e+00
-3.085339999999999749e-01
-9.985479999999999912e-01
9.185229999999999784e-01
3.192180000000000017e-01
-2.714913999999999827e+00
-6.479660000000000419e-01
-6.578399999999999803e-01
1.695327000000000028e+00
-1.355290000000000106e-01
-2.050844000000000111e+00
-1.009820000000000023e-01
-8.059650000000000425e-01
8.920510000000000383e-01
-1.400716000000000072e+00
-1.251389000000000085e+00
1.133539999999999964e-01
1.176463000000000036e+00
1.505406000000000022e+00
-1.606626000000000110e+00
-5.506899999999999989e-02
-8.280680000000000263e-01
2.216680000000000039e-01
1.406360999999999972e+00
-2.054930000000000145e+00
-6.367699999999999472e-01
-1.227260000000000018e-01
1.994550000000000045e+00
4.147049999999999903e-01
-1.942693000000000003e+00
8.631640000000000423e-01
-4.211820000000000008e-01
1.350597000000000047e+00
7.872770000000000046e-01
-1.668169000000000013e+00
-1.566284000000000010e+00
9.489570000000000505e-01
1.299682000000000004e+00
-1.080600000000000005e+00
-4.041629999999999945e-01
4.842639999999999723e-01
1.389882999999999980e+00
8.121410000000000018e-01
-2.323252000000000095e+00
-8.477820000000000356e-01
-3.754509999999999792e-01
2.365024000000000015e+00
6.766879999999999562e-01
-2.153579000000000132e+00
6.046230000000000215e-01
-2.311749999999999916e-01
1.472210000000000019e+00
-9.110479999999999690e-01
-7.649400000000000643e-02
-2.885840000000000072e-01
8.591280000000000028e-01
2.213436999999999877e+00
-7.092979999999999841e-01
-1.093634999999999913e+00
3.188779999999999948e-01
1.146234999999999893e+00
1.372530000000000028e+00
2.464709999999999956e-01
1.014990000000000059e-01
-4.328699999999999770e-01
2.266658000000000062e+00
9.305369999999999475e-01
-1.770299999999999985e+00
7.082910000000000039e-01
3.966129999999999933e-01
2.732918000000000180e+00
1.099720000000000003e-01
-7.586880000000000290e-01
3.403510000000000146e-01
5.064870000000000205e-01
2.155262000000000011e+00
-4.694550000000000112e-01
-1.131809000000000065e+00
9.749409999999999465e-01
1.274663000000000102e+00
2.248766999999999960e+00
-4.944359999999999866e-01
-2.266670000000000074e-01
-4.325809999999999933e-01
2.130821000000000076e+00
1.308696999999999999e+00
-1.504607000000000028e+00
2.616990000000000149e-01
6.188439999999999497e-01
2.622373000000000065e+00
4.918290000000000162e-01
-7.965250000000000385e-01
1.366937000000000069e+00
4.092169999999999974e-01
2.123470999999999886e+00
-2.770020000000000260e-01
-7.533980000000000121e-01
6.381959999999999855e-01
2.468410000000000049e-01
1.204717000000000038e+00
-1.919330999999999898e+00
-2.490000000000000026e-03
2.283870000000000067e-01
1.522799999999999931e+00
1.134767000000000081e+00
-1.631269999999999998e+00
-7.927700000000000025e-02
6.704290000000000527e-01
1.776758000000000060e+00
1.354184999999999972e+00
-1.540121999999999991e+00
1.694650000000000045e-01
6.913829999999999698e-01
2.061949999999999950e+00
1.468700000000000040e-02
-8.315850000000000186e-01
2.209699999999999998e-01
1.056518999999999986e+00
2.323742000000000196e+00
-1.531180999999999903e+00
-5.523649999999999949e-01
5.752209999999999823e-01
1.478407000000000027e+00
1.250458999999999987e+00
-1.365553000000000017e+00
3.786269999999999913e-01
-5.016799999999999732e-02
3.794850000000000168e-01
6.450709999999999500e-01
-1.707403999999999922e+00
4.122190000000000021e-01
8.827439999999999731e-01
1.954301000000000066e+00
-3.868219999999999992e-01
-9.772149999999999448e-01
6.084049999999999736e-01
5.143760000000000554e-01
9.997270000000000323e-01
-1.128139000000000003e+00
-5.600519999999999943e-01
4.708199999999999885e-02
1.723797999999999941e+00
1.075754000000000099e+00
-1.466425000000000090e+00
1.362109999999999987e-01
-1.654120000000000035e-01
9.254400000000000404e-01
1.064497000000000027e+00
-2.344094000000000122e+00
-1.615588000000000024e+00
8.040739999999999554e-01
1.723692000000000002e+00
-6.666199999999999903e-02
-1.418171000000000070e+00
3.887800000000000145e-01
8.561399999999999566e-02
1.122779999999999889e+00
-4.923040000000000194e-01
-1.906735999999999986e+00
-2.959220000000000184e-01
1.937500999999999918e+00
1.228175000000000017e+00
-1.690836000000000006e+00
-4.206599999999999923e-02
2.160110000000000086e-01
7.219419999999999726e-01
-5.123280000000000056e-01
-8.664939999999999864e-01
-2.964160000000000128e-01
-6.762400000000000355e-02
2.331827999999999790e+00
1.381999999999999895e-01
-1.837542999999999926e+00
5.621960000000000290e-01
4.398400000000000087e-01
1.142975999999999992e+00
5.766989999999999617e-01
-1.284291000000000071e+00
-8.062880000000000047e-01
1.613607000000000014e+00
1.280551999999999913e+00
-1.480677999999999939e+00
2.761699999999999919e-02
5.191890000000000116e-01
1.588430999999999926e+00
2.754699999999999926e-01
-1.661442000000000085e+00
-7.159649999999999626e-01
-8.153499999999999637e-02
2.841012000000000093e+00
2.631930000000000103e-01
-2.424873999999999974e+00
4.813029999999999808e-01
-6.068300000000000083e-02
1.076627000000000001e+00
-1.034904000000000046e+00
-1.271440000000000070e-01
-4.171909999999999785e-01
9.465940000000000465e-01
1.806985000000000063e+00
-1.293900999999999968e+00
-6.986139999999999572e-01
3.810629999999999851e-01
7.257730000000000015e-01
1.349877999999999911e+00
-5.310679999999999845e-01
-4.481899999999999773e-01
2.331670000000000131e-01
2.016726999999999936e+00
4.371669999999999723e-01
-2.013244999999999951e+00
1.982299999999999895e-01
2.659500000000000197e-01
2.034276999999999891e+00
-9.513430000000000497e-01
-8.441539999999999599e-01
-1.349500000000000005e-02
4.298359999999999959e-01
1.569630999999999998e+00
-9.028100000000000014e-01
-1.222264000000000017e+00
4.609500000000000264e-01
7.418580000000000174e-01
3.802429999999999977e-01
-2.099384999999999835e+00
-2.802950000000000164e-01
-4.203129999999999922e-01
1.699448999999999987e+00
1.150460999999999956e+00
-1.697114000000000011e+00
-1.403659999999999908e-01
4.561939999999999884e-01
1.548653999999999975e+00
4.822670000000000012e-01
2.288979999999999904e-01
1.594309999999999894e-01
1.875339000000000089e+00
1.474861999999999895e+00
-8.428919999999999746e-01
-9.104170000000000318e-01
6.574299999999999589e-01
8.986110000000000486e-01
1.097982000000000014e+00
-2.371844999999999981e+00
4.893800000000000233e-02
2.936860000000000026e-01
2.131848999999999883e+00
7.119050000000000100e-01
-2.094986000000000015e+00
-1.915040000000000076e-01
-2.513790000000000191e-01
1.264450999999999992e+00
-7.221720000000000361e-01
-1.148303000000000074e+00
3.799500000000000099e-02
3.017340000000000022e-01
1.970854000000000106e+00
-6.452499999999999902e-01
-5.003149999999999542e-01
3.818529999999999980e-01
-1.830150000000000110e-01
1.104325000000000001e+00
-1.344599000000000100e+00
-1.289679999999999993e-01
-5.817790000000000461e-01
1.773649000000000031e+00
6.427180000000000115e-01
-1.799096999999999946e+00
3.849929999999999741e-01
-5.107180000000000053e-01
1.384169999999999900e+00
5.612129999999999619e-01
-1.309822999999999960e+00
-3.124460000000000015e-01
5.323600000000000554e-01
1.625993999999999939e+00
-7.406960000000000210e-01
-1.000931999999999933e+00
6.989720000000000377e-01
7.784800000000000053e-02
1.850046999999999997e+00
-1.786410999999999971e+00
-1.391728000000000076e+00
-7.838000000000000522e-01
1.478610999999999898e+00
8.254280000000000506e-01
-2.159651999999999905e+00
5.330970000000000431e-01
-1.959700000000000053e-01
8.908760000000000012e-01
1.738297999999999899e+00
-1.000882000000000049e+00
-1.086872000000000060e+00
-2.947759999999999825e-01
2.383413000000000004e+00
-4.396370000000000000e-01
-8.028389999999999693e-01
1.137801000000000062e+00
7.364889999999999493e-01
1.332405999999999979e+00
-1.101466999999999974e+00
-1.526609999999999912e-01
1.067899999999999926e-02
1.129606000000000110e+00
1.335885999999999907e+00
-2.248031999999999808e+00
7.568199999999999927e-02
-1.285999999999999990e-02
-1.049019999999999953e-01
-4.014650000000000163e-01
-1.555854999999999988e+00
-3.257349999999999968e-01
-1.637419999999999987e-01
2.006571000000000105e+00
-4.248750000000000027e-01
-1.601202000000000014e+00
6.140649999999999720e-01
1.446500000000000043e-02
6.981100000000000083e-01
5.110369999999999635e-01
-9.292540000000000244e-01
-1.218930000000000069e+00
9.612610000000000321e-01
1.457888999999999990e+00
-1.761841999999999908e+00
-7.189830000000000387e-01
1.116654000000000035e+00
1.640257000000000076e+00
2.736250000000000071e-01
-1.691163999999999890e+00
1.731379999999999864e-01
1.949339999999999962e-01
2.109659000000000173e+00
3.480019999999999780e-01
-2.002393000000000089e+00
6.643599999999999506e-01
6.108489999999999753e-01
6.400109999999999966e-01
-1.311161000000000021e+00
-1.822400000000000131e-01
4.714999999999999747e-02
7.752999999999999892e-01
1.867769999999999930e+00
-1.792373999999999912e+00
-1.044367000000000045e+00
7.314800000000000468e-02
4.943750000000000089e-01
-8.889299999999999979e-02
-1.203071000000000002e+00
-1.333998000000000017e+00
-4.518380000000000174e-01
1.103763000000000050e+00
2.549810000000000132e-01
-2.592686000000000046e+00
-2.965000000000000187e-03
7.484969999999999679e-01
1.207176999999999945e+00
-1.240294999999999925e+00
-1.439554999999999918e+00
-2.446879999999999888e-01
6.167019999999999724e-01
1.443259000000000070e+00
-1.321976999999999958e+00
-1.057377000000000011e+00
-5.420009999999999550e-01
7.885830000000000339e-01
1.911699999999999858e-02
-2.203279000000000210e+00
-2.161923999999999957e+00
-1.145504000000000078e+00
1.600149999999999961e+00
4.356329999999999925e-01
-2.076712999999999809e+00
4.925800000000000317e-02
-7.402469999999999883e-01
7.726370000000000182e-01
-1.485063000000000022e+00
-1.823371999999999993e+00
-4.606500000000000039e-01
1.448500000000000065e-01
9.627539999999999987e-01
-1.547865000000000046e+00
-1.340009999999999923e+00
-3.137349999999999861e-01
-2.762129999999999863e-01
-4.954760000000000275e-01
-2.784486999999999934e+00
-2.131480000000000041e-01
-4.459600000000000231e-01
1.801439999999999930e+00
2.194530000000000092e-01
-2.099394000000000204e+00
-5.616010000000000169e-01
-8.354139999999999899e-01
9.286879999999999580e-01
-1.672679999999999945e+00
-1.406647999999999898e+00
-2.849039999999999906e-01
2.346979999999999900e-01
1.381372000000000044e+00
-1.129828000000000054e+00
-1.077503000000000100e+00
3.824199999999999822e-01
-2.495779999999999943e-01
9.432310000000000416e-01
-1.622220999999999913e+00
-2.046793999999999780e+00
-1.591035999999999895e+00
1.406638000000000055e+00
3.730669999999999820e-01
-2.048786000000000218e+00
-3.835399999999999920e-01
-2.184049999999999880e-01
3.604060000000000041e-01
-1.022734000000000032e+00
-2.552150000000000141e+00
-7.101739999999999720e-01
-6.230600000000000027e-02
1.459203999999999946e+00
-1.567611000000000088e+00
-1.448155999999999999e+00
5.156800000000000272e-02
-5.289629999999999610e-01
1.229319999999999996e-01
-1.454323999999999950e+00
-3.865089999999999915e-01
-7.118060000000000498e-01
2.073563000000000045e+00
9.273580000000000156e-01
-1.769489000000000090e+00
1.598860000000000003e-01
3.895100000000000229e-01
5.775590000000000446e-01
1.034367000000000036e+00
-1.512280000000000013e-01
-1.357434999999999947e+00
8.185299999999999798e-01
1.894282000000000021e+00
-7.599390000000000311e-01
-8.104780000000000317e-01
8.535179999999999989e-01
1.171275999999999984e+00
1.414190999999999976e+00
-1.307153999999999927e+00
-7.382700000000000373e-02
-8.381800000000000361e-02
2.227643000000000040e+00
1.249244000000000021e+00
-2.185299000000000103e+00
4.657259999999999733e-01
6.114330000000000043e-01
7.533530000000000504e-01
-2.012600000000000153e-02
-4.425220000000000264e-01
-1.328099999999999940e-02
7.657270000000000465e-01
2.289727000000000068e+00
-4.515810000000000102e-01
-8.666160000000000529e-01
4.188680000000000181e-01
1.562554999999999916e+00
1.559571000000000041e+00
1.053719999999999934e-01
9.566609999999999836e-01
-1.698199999999999987e-01
1.684897000000000089e+00
1.485765000000000002e+00
-1.462480999999999920e+00
3.829290000000000194e-01
4.688849999999999962e-01
2.074866999999999795e+00
3.195879999999999832e-01
-1.486158000000000090e+00
3.396870000000000167e-01
1.814000000000000057e-01
2.509511999999999965e+00
2.840679999999999872e-01
-1.037905000000000078e+00
3.568899999999999850e-01
8.549109999999999765e-01
3.932959999999999789e-01
-1.439969000000000054e+00
4.417969999999999953e-01
-7.738399999999999446e-02
1.145604999999999984e+00
2.075362000000000151e+00
-1.392012999999999945e+00
1.519510000000000027e-01
2.340849999999999875e-01
2.559927000000000064e+00
7.810110000000000108e-01
-8.504749999999999810e-01
1.039481000000000099e+00
6.652310000000000167e-01
1.704739999999999922e+00
2.096109999999999918e-01
-9.198239999999999750e-01
1.283663999999999916e+00
1.083533000000000079e+00
2.706099000000000032e+00
-5.921260000000000412e-01
-1.766659999999999897e-01
7.070840000000000458e-01
1.561832000000000109e+00
1.766348000000000029e+00
-1.230812000000000017e+00
-1.336320000000000008e-01
1.718399999999999928e-01
1.927116999999999969e+00
1.793501000000000012e+00
-1.067039000000000071e+00
2.745179999999999843e-01
2.365059999999999940e-01
1.877747999999999973e+00
6.562170000000000503e-01
-1.538392999999999899e+00
7.607559999999999878e-01
3.088779999999999859e-01
2.189499999999999780e+00
-9.067870000000000097e-01
-7.348639999999999617e-01
1.226156000000000024e+00
1.370341999999999949e+00
1.427710999999999952e+00
-1.205510000000000081e+00
-2.542079999999999895e-01
5.891359999999999930e-01
8.431020000000000181e-01
1.123674000000000062e+00
-1.494944999999999968e+00
-2.162499999999999839e-02
6.323870000000000324e-01
1.971977000000000091e+00
3.339759999999999951e-01
-1.476007999999999987e+00
9.221150000000000180e-01
5.772410000000000041e-01
2.418629000000000140e+00
1.055833000000000022e+00
1.313300000000000058e-02
-1.223640000000000005e-01
1.437650000000000095e+00
1.663709000000000104e+00
-1.080281000000000047e+00
-2.159260000000000068e-01
7.974350000000000049e-01
1.149847000000000063e+00
1.871634999999999938e+00
-1.989994999999999958e+00
1.765019999999999922e-01
2.327950000000000019e-01
2.304851999999999901e+00
4.811739999999999906e-01
-1.671921999999999908e+00
4.336160000000000014e-01
4.608050000000000201e-01
7.186439999999999495e-01
-1.163170999999999955e+00
-5.780579999999999607e-01
-1.187060000000000060e-01
1.529109999999999969e+00
1.955271999999999899e+00
-1.293611999999999984e+00
-5.325509999999999966e-01
3.668420000000000014e-01
7.032749999999999835e-01
1.846875999999999962e+00
-3.522710000000000008e-01
5.412529999999999841e-01
-4.321690000000000254e-01
2.439210999999999796e+00
7.845220000000000526e-01
-2.068632000000000026e+00
2.296100000000000085e-01
2.181190000000000073e-01
1.242485000000000062e+00
-1.225849999999999995e-01
-1.211807999999999996e+00
2.593469999999999942e-01
-2.288000000000000103e-02
1.743929999999999980e+00
-1.261832999999999982e+00
-1.072070999999999996e+00
6.493379999999999708e-01
5.275119999999999809e-01
-2.170549999999999979e-01
-1.772156000000000065e+00
-2.482600000000000084e-02
-2.388149999999999995e-01
1.827123000000000053e+00
1.175338999999999912e+00
-2.175685000000000091e+00
-3.375889999999999724e-01
3.912180000000000102e-01
1.353545999999999916e+00
4.413409999999999833e-01
-1.221236999999999906e+00
-8.915359999999999951e-01
-1.401989999999999903e-01
1.721640000000000059e+00
-4.521620000000000084e-01
-1.376614000000000004e+00
1.111304999999999987e+00
1.110001999999999933e+00
1.228944999999999954e+00
-1.192822999999999967e+00
-3.275080000000000213e-01
2.978069999999999884e-01
1.392754999999999965e+00
1.330510000000000081e+00
-2.268558000000000074e+00
-2.163370000000000015e-01
1.985020000000000118e-01
1.242734000000000005e+00
-3.470210000000000239e-01
-1.426276000000000099e+00
-1.075588999999999906e+00
-2.386540000000000050e-01
1.518043999999999949e+00
-3.606170000000000209e-01
-1.676698999999999939e+00
6.406100000000000683e-02
7.694119999999999848e-01
1.572519999999999918e+00
-2.202811000000000075e+00
-1.173915999999999960e+00
1.171869999999999995e-01
1.149175000000000058e+00
1.152762000000000064e+00
-1.747519000000000045e+00
-3.331129999999999924e-01
-6.728460000000000552e-01
3.212700000000000000e-01
-6.211149999999999727e-01
-1.828645999999999994e+00
-4.763959999999999861e-01
-3.274900000000000033e-02
1.371437999999999935e+00
-2.974169999999999869e-01
-1.521675000000000111e+00
-5.522669999999999524e-01
-2.240640000000000132e-01
1.595472999999999919e+00
-1.230582999999999982e+00
-1.701694000000000040e+00
-5.646710000000000340e-01
8.310469999999999802e-01
1.046824999999999894e+00
-1.525627000000000066e+00
-5.867830000000000545e-01
-4.886249999999999760e-01
2.049347000000000030e+00
5.150040000000000173e-01
-2.283425999999999956e+00
-5.615909999999999513e-01
3.888039999999999830e-01
1.078545000000000087e+00
5.876399999999999679e-02
-1.093134999999999968e+00
-3.756000000000000311e-02
-3.477740000000000276e-01
1.676867000000000107e+00
-4.534850000000000270e-01
-8.094749999999999446e-01
-7.185920000000000085e-01
2.008210000000000051e+00
1.222723999999999922e+00
-1.578291000000000111e+00
-3.850089999999999901e-01
1.134199999999999965e-02
9.633840000000000181e-01
6.365570000000000395e-01
-2.088064000000000142e+00
-5.910050000000000026e-01
4.849900000000000044e-02
1.409030999999999922e+00
1.563499999999999959e-02
-1.817695999999999978e+00
1.838859999999999939e-01
-2.542780000000000040e-01
1.390287000000000051e+00
-1.394381000000000093e+00
-2.016419999999999879e-01
-7.581909999999999483e-01
1.213351000000000068e+00
1.208820999999999923e+00
-1.837393000000000054e+00
-7.512999999999999713e-03
-2.253779999999999950e-01
-1.676199999999999912e-02
1.268842000000000025e+00
-1.510960000000000081e+00
-9.797879999999999923e-01
-4.945399999999999796e-02
1.971030000000000060e+00
1.307999999999999961e-02
-1.661661999999999972e+00
1.008896000000000015e+00
-1.141810000000000047e-01
9.026239999999999819e-01
-7.903559999999999475e-01
-1.380317999999999934e+00
-8.703600000000000225e-02
1.630239999999999911e+00
1.729416999999999982e+00
-1.536434999999999995e+00
-9.601669999999999927e-01
1.959029999999999938e-01
1.321420000000000095e-01
-3.008899999999999908e-01
-1.440077999999999969e+00
-1.719870000000000010e-01
-9.094179999999999486e-01
2.053456000000000170e+00
4.798339999999999828e-01
-2.405609000000000108e+00
1.013909999999999950e-01
4.117089999999999916e-01
1.479020000000000057e-01
-1.010272000000000059e+00
-5.402799999999999825e-01
-1.508559999999999901e-01
6.023589999999999778e-01
1.387553000000000036e+00
-1.472771999999999970e+00
-7.551799999999999624e-01
1.034518999999999966e+00
6.664649999999999741e-01
6.344819999999999904e-01
-7.438660000000000272e-01
-9.746350000000000291e-01
-6.610510000000000552e-01
2.144531999999999883e+00
6.466979999999999951e-01
-1.573851000000000111e+00
-3.451599999999999807e-02
6.507450000000000179e-01
1.513247999999999927e+00
-2.402390000000000081e-01
-1.282831999999999972e+00
-2.670899999999999941e-01
3.265440000000000009e-01
1.726534999999999931e+00
-1.060035999999999978e+00
-6.747079999999999744e-01
-1.636180000000000134e-01
1.533380000000000021e-01
-7.678049999999999597e-01
-1.871626000000000012e+00
-2.186790000000000123e-01
-5.040780000000000260e-01
1.142638999999999960e+00
7.911899999999999489e-01
-1.932878000000000096e+00
-1.605880000000000085e-01
3.360020000000000229e-01
2.508471000000000117e+00
2.212189999999999990e-01
-7.693290000000000406e-01
-5.963589999999999725e-01
1.510839000000000043e+00
1.700258999999999965e+00
-1.048524999999999929e+00
-8.504810000000000425e-01
3.171820000000000195e-01
7.685650000000000537e-01
1.432892000000000055e+00
-2.333860000000000046e+00
-5.171670000000000433e-01
-2.381800000000000028e-01
1.167052999999999896e+00
1.109148000000000023e+00
-2.109077999999999786e+00
-1.563579999999999970e-01
-5.521150000000000224e-01
8.843269999999999742e-01
-9.444040000000000212e-01
-1.579466000000000037e+00
-1.327700000000000061e-02
-5.697499999999999787e-02
1.325374000000000052e+00
-8.613889999999999603e-01
-9.480150000000000521e-01
-6.825399999999999523e-02
4.865699999999999886e-02
2.205630999999999897e+00
-1.049007000000000023e+00
-1.410681000000000074e+00
1.459999999999999926e-03
1.994453999999999949e+00
9.103999999999999870e-01
-2.051845999999999837e+00
2.648639999999999883e-01
-5.603280000000000483e-01
1.912700999999999985e+00
7.095059999999999700e-01
-2.211298000000000208e+00
-6.389460000000000139e-01
6.537199999999999678e-01
1.852279999999999927e+00
-3.271600000000000064e-01
-1.327992999999999979e+00
1.115550000000000014e-01
-5.102160000000000029e-01
6.581099999999999728e-01
-2.278138999999999914e+00
-7.560810000000000031e-01
-7.883600000000000330e-02
1.664538999999999991e+00
9.562709999999999821e-01
-1.837587999999999999e+00
-2.491800000000000126e-01
-9.532859999999999667e-01
-5.342869999999999564e-01
-7.202699999999999381e-02
-1.931864999999999943e+00
-6.662099999999999689e-01
6.993580000000000352e-01
1.692147000000000068e+00
-3.504340000000000233e-01
-1.942946000000000062e+00
4.081529999999999880e-01
-1.126217999999999941e+00
8.560370000000000479e-01
-3.299239999999999950e-01
-1.661140999999999979e+00
-1.996545999999999932e+00
1.854089000000000098e+00
1.264340999999999937e+00
-1.744248000000000021e+00
-7.693480000000000318e-01
7.729810000000000292e-01
9.376900000000000235e-01
8.740560000000000551e-01
-1.860643000000000047e+00
-2.486099999999999977e-01
-9.695499999999999952e-02
1.851323999999999970e+00
1.580229999999999968e-01
-2.075877000000000194e+00
6.364429999999999810e-01
3.933400000000000230e-01
-1.399000000000000070e-03
-1.660450999999999899e+00
-3.434159999999999990e-01
-4.934540000000000037e-01
1.749462000000000073e+00
1.517301000000000011e+00
-1.523381000000000096e+00
-1.051720999999999906e+00
5.845259999999999900e-01
9.565800000000000691e-02
1.194779000000000035e+00
-5.124000000000000082e-03
-1.387434999999999974e+00
-7.054329999999999767e-01
1.918739999999999890e+00
2.297299999999999898e-01
-1.485999000000000070e+00
4.689849999999999852e-01
1.728261000000000047e+00
1.491344000000000003e+00
-5.750739999999999741e-01
-3.321790000000000020e-01
5.305499999999999799e-02
1.115250999999999992e+00
1.495365999999999973e+00
-1.674198000000000075e+00
-6.631460000000000132e-01
4.333679999999999755e-01
1.117091999999999974e+00
1.456503000000000103e+00
-1.408854000000000051e+00
-1.274435999999999902e+00
-4.321599999999999886e-01
1.634776999999999925e+00
3.493660000000000099e-01
-1.838939000000000101e+00
-6.539530000000000065e-01
3.766889999999999961e-01
8.290680000000000271e-01
-9.074079999999999924e-01
-1.211842000000000086e+00
-1.030549999999999938e-01
2.598710000000000186e-01
1.298146000000000022e+00
-1.720979000000000037e+00
-7.810240000000000515e-01
-5.439049999999999718e-01
-1.808889999999999942e-01
-8.303270000000000373e-01
-2.479645000000000099e+00
2.618240000000000012e-01
-1.647470000000000045e-01
1.328977000000000075e+00
3.844389999999999752e-01
-1.756817000000000073e+00
-3.372009999999999730e-01
3.221939999999999804e-01
1.088664999999999994e+00
3.853770000000000251e-01
-1.113833999999999991e+00
-6.787689999999999557e-01
1.174935999999999980e+00
1.236915999999999904e+00
-1.095015000000000072e+00
-7.818279999999999674e-01
5.379099999999999854e-02
1.188739999999999908e+00
1.113258000000000081e+00
-1.496424999999999894e+00
-7.062990000000000101e-01
-1.848509999999999875e-01
1.611758999999999942e+00
6.912080000000000446e-01
-1.854635999999999951e+00
3.481960000000000055e-01
-2.715620000000000256e-01
7.537460000000000271e-01
-5.085960000000000480e-01
-8.271169999999999911e-01
-6.983799999999999730e-02
1.486334999999999962e+00
1.584284999999999943e+00
-9.140300000000000091e-01
-4.722669999999999924e-01
6.699770000000000447e-01
8.694380000000000441e-01
8.707819999999999450e-01
-5.264990000000000503e-01
-2.079518999999999895e+00
2.624790000000000179e-01
2.390649999999999942e+00
7.667610000000000259e-01
-1.638085999999999931e+00
4.452760000000000051e-01
-7.108699999999999741e-02
2.140982000000000163e+00
2.830250000000000266e-01
-1.370411999999999964e+00
-5.888470000000000093e-01
8.992609999999999770e-01
1.885777000000000037e+00
-7.708329999999999904e-01
-3.750749999999999917e-01
6.037200000000000344e-01
-9.732200000000000573e-02
4.732149999999999967e-01
-1.217556000000000083e+00
-3.565010000000000123e-01
-1.752700000000000091e-01
2.337969999999999882e+00
7.545650000000000412e-01
-1.706798999999999955e+00
4.697589999999999821e-01
4.986249999999999849e-01
6.204610000000000403e-01
-1.013314999999999966e+00
-6.864980000000000526e-01
-4.355379999999999807e-01
1.178835999999999995e+00
2.213719000000000214e+00
-4.136369999999999769e-01
-1.037991000000000108e+00
8.474859999999999616e-01
7.585920000000000440e-01
1.783134999999999915e+00
-7.617589999999999639e-01
-1.147976000000000107e+00
-1.328108999999999984e+00
2.221254000000000062e+00
1.067145000000000010e+00
-1.945734999999999992e+00
2.337399999999999894e-02
8.799639999999999684e-01
1.508910999999999891e+00
2.047470000000000123e-01
-1.667202999999999991e+00
-4.389190000000000036e-01
-4.227999999999999987e-03
2.040214999999999890e+00
-2.694270000000000276e-01
-1.531144000000000061e+00
8.809960000000000013e-01
5.131240000000000245e-01
1.624136000000000024e+00
-1.363725999999999994e+00
-2.388119999999999965e-01
-1.586362000000000050e+00
1.544505999999999935e+00
1.576831000000000094e+00
-1.776861999999999941e+00
-4.664769999999999750e-01
7.075569999999999915e-01
1.508564999999999934e+00
7.148849999999999927e-01
-1.624986999999999959e+00
7.563530000000000530e-01
2.446020000000000139e-01
1.765382999999999925e+00
3.547409999999999730e-01
-1.641904999999999948e+00
8.364399999999999613e-02
7.928220000000000267e-01
7.757410000000000139e-01
-2.183927000000000174e+00
2.650649999999999951e-01
2.215519999999999989e-01
1.420063999999999993e+00
1.502995000000000081e+00
-1.670716000000000090e+00
-7.441400000000000237e-01
4.342559999999999754e-01
1.108171000000000017e+00
1.060364000000000084e+00
-1.550081999999999960e+00
-8.473509999999999653e-01
-6.213269999999999627e-01
1.584403000000000006e+00
6.124680000000000124e-01
-1.832662999999999931e+00
-1.653759999999999952e-01
9.175780000000000047e-01
1.368861000000000105e+00
-8.264010000000000522e-01
-5.358399999999999830e-01
4.813259999999999761e-01
1.054735999999999896e+00
1.384452999999999934e+00
-1.393381999999999898e+00
-2.914749999999999841e-01
3.360199999999999992e-02
7.818049999999999722e-01
1.927410000000000068e+00
-5.333250000000000490e-01
3.163949999999999818e-01
9.466250000000000497e-01
2.049373999999999807e+00
4.329339999999999855e-01
-1.622913999999999968e+00
-3.120500000000000010e-02
5.239920000000000133e-01
1.621988999999999903e+00
-5.663909999999999778e-01
-1.343323999999999963e+00
5.934230000000000338e-01
1.332168999999999937e+00
1.519795999999999925e+00
-1.599269999999999969e+00
-3.644609999999999794e-01
-5.210000000000000048e-02
6.399789999999999646e-01
-3.087400000000000144e-01
-1.672326999999999897e+00
-6.271369999999999445e-01
-2.892879999999999896e-01
1.402546000000000070e+00
5.065749999999999975e-01
-1.729060000000000041e+00
-1.128780000000000061e-01
-7.180649999999999533e-01
3.727219999999999978e-01
-1.718660999999999994e+00
-8.896340000000000359e-01
-9.246699999999999364e-02
8.691140000000000532e-01
1.534771000000000107e+00
-1.807873000000000063e+00
-5.071269999999999945e-01
-1.750649999999999984e-01
9.445800000000000030e-02
7.475990000000000135e-01
-1.435081000000000051e+00
-2.442261999999999933e+00
-4.304199999999999693e-02
1.516259000000000023e+00
4.453110000000000124e-01
-1.701775000000000038e+00
6.369400000000000062e-02
-7.028910000000000435e-01
7.120549999999999935e-01
-5.383449999999999624e-01
-1.441508999999999929e+00
-8.067490000000000494e-01
7.375570000000000181e-01
1.285095000000000098e+00
-1.363329000000000013e+00
-7.798319999999999697e-01
6.294030000000000458e-01
-1.190999999999999975e-01
-9.233780000000000321e-01
-1.538359999999999950e+00
-2.393849999999999867e-01
-2.552019999999999844e-01
1.259716999999999976e+00
7.035179999999999767e-01
-2.423659999999999926e+00
-3.816800000000000054e-02
3.820919999999999872e-01
-1.355000000000000085e-03
-6.734149999999999858e-01
-7.739300000000000068e-01
-8.534730000000000372e-01
9.683469999999999578e-01
1.287701999999999902e+00
-9.748769999999999936e-01
-1.142995999999999901e+00
7.146900000000000475e-01
2.428879999999999928e-01
4.699510000000000076e-01
-4.031770000000000076e-01
-1.525106999999999990e+00
-1.398403999999999980e+00
1.517417999999999934e+00
8.685629999999999740e-01
-2.212776999999999994e+00
-2.399189999999999934e-01
4.663840000000000208e-01
6.150470000000000104e-01
-1.356350000000000056e-01
-1.848066999999999904e+00
-4.182890000000000219e-01
6.147799999999999793e-02
1.020941000000000098e+00
-4.160929999999999906e-01
-1.504270999999999914e+00
3.765149999999999886e-01
5.674219999999999819e-01
-3.891279999999999739e-01
-2.567664999999999864e+00
-2.076850000000000085e-01
-4.014610000000000123e-01
1.559936999999999907e+00
7.805800000000000516e-01
-2.121067000000000036e+00
-9.166940000000000088e-01
-1.290810000000000013e-01
5.005779999999999674e-01
-1.363729999999999942e-01
-1.523020999999999958e+00
-1.013387999999999955e+00
2.846090000000000009e-01
1.082726999999999995e+00
-4.391189999999999816e-01
-1.763171999999999962e+00
-3.709810000000000052e-01
9.487339999999999662e-01
7.189910000000000467e-01
-2.403378000000000014e+00
-1.795650000000000024e-01
-6.259660000000000224e-01
1.085973000000000077e+00
5.504850000000000021e-01
-1.936012999999999984e+00
-1.195969999999999978e+00
-4.412249999999999783e-01
1.264483999999999941e+00
4.534590000000000010e-01
-2.314985000000000070e+00
-7.632449999999999513e-01
3.411049999999999915e-01
1.016639999999999988e+00
-2.525600000000000067e-01
-1.070294000000000079e+00
-1.512370000000000103e-01
6.431369999999999587e-01
1.432393000000000027e+00
-1.794365999999999906e+00
-7.010990000000000277e-01
-2.332740000000000091e-01
1.239367000000000107e+00
5.295879999999999477e-01
-1.954485000000000028e+00
-8.054820000000000313e-01
-7.145660000000000345e-01
-8.480000000000000038e-02
5.121360000000000356e-01
-2.656128999999999962e+00
-1.306670999999999916e+00
-6.125289999999999901e-01
9.422000000000000375e-01
-5.652730000000000254e-01
-1.841560000000000086e+00
-1.035946000000000033e+00
-8.501100000000000323e-02
1.120972999999999997e+00
-2.181785000000000085e+00
-1.697189000000000059e+00
-4.514810000000000212e-01
7.938269999999999493e-01
1.026883999999999908e+00
-2.083206000000000113e+00
-2.236829999999999929e-01
-4.328429999999999778e-01
-5.953979999999999828e-01
-4.309729999999999950e-01
-2.224794000000000160e+00
-6.651359999999999495e-01
-2.865570000000000062e-01
9.066769999999999552e-01
1.236119999999999997e-01
-1.772780999999999940e+00
1.965799999999999839e-02
2.293199999999999961e-01
2.683679999999999954e-01
-1.135108000000000006e+00
-1.688595999999999986e+00
-1.222841999999999985e+00
1.535735999999999990e+00
1.103898000000000046e+00
-1.851544999999999996e+00
1.059630000000000016e-01
1.363779999999999992e-01
1.041760999999999937e+00
5.878879999999999661e-01
-1.958920999999999912e+00
-7.449829999999999508e-01
6.325650000000000439e-01
1.598912000000000111e+00
5.797330000000000538e-01
-2.046165999999999929e+00
-1.814299999999999941e-02
4.471370000000000067e-01
5.550150000000000361e-01
-1.928380000000000094e-01
-1.847769999999999968e-01
-4.226090000000000124e-01
1.108360999999999930e+00
1.119526000000000021e+00
-1.820645000000000069e+00
2.075980000000000047e-01
6.770720000000000072e-01
1.806176999999999921e+00
1.319393000000000038e+00
-5.561890000000000445e-01
-1.000706000000000095e+00
3.235140000000000238e-01
1.602691000000000088e+00
4.603289999999999882e-01
-1.450117000000000100e+00
6.009170000000000345e-01
9.018570000000000197e-01
2.151028999999999858e+00
-4.980479999999999907e-01
-1.137794999999999890e+00
-3.621409999999999907e-01
1.414565999999999990e+00
1.431823999999999986e+00
-1.215263999999999900e+00
-9.248720000000000274e-01
2.714369999999999838e-01
5.342029999999999834e-01
-5.834960000000000147e-01
-1.433901000000000092e+00
1.863070000000000004e-01
-4.067589999999999817e-01
1.768307000000000073e+00
9.507940000000000280e-01
-1.650295000000000067e+00
9.180399999999999672e-02
2.807300000000000073e-02
1.628870999999999958e+00
-2.400150000000000061e-01
-6.229970000000000230e-01
-1.156360000000000027e-01
1.140290000000000026e+00
1.380082999999999949e+00
-7.058619999999999894e-01
-1.019276000000000071e+00
8.926859999999999795e-01
1.543519000000000085e+00
7.997060000000000279e-01
-2.191072000000000131e+00
-1.867769999999999986e-01
8.193300000000000582e-02
1.649918999999999913e+00
1.068063999999999902e+00
-1.935859999999999914e+00
-4.309239999999999737e-01
1.990049999999999875e-01
9.518280000000000074e-01
-1.303288000000000002e+00
-1.051614000000000049e+00
1.455079999999999985e-01
5.706419999999999826e-01
1.518636000000000097e+00
-4.756589999999999985e-01
-5.140379999999999949e-01
7.379900000000000349e-02
2.985209999999999808e-01
1.670015000000000027e+00
-1.049852999999999925e+00
-3.380770000000000164e-01
1.015527000000000069e+00
1.978771999999999975e+00
7.084529999999999994e-01
-1.391509000000000107e+00
4.683749999999999858e-01
7.515070000000000361e-01
1.460957000000000061e+00
4.606319999999999859e-01
-1.880073000000000105e+00
3.560450000000000004e-01
1.105895999999999990e+00
1.623356999999999939e+00
-2.150380000000000069e-01
-1.092848000000000042e+00
1.560920000000000085e-01
4.321119999999999961e-01
1.864810000000000079e+00
-9.000080000000000302e-01
-8.416000000000000147e-01
4.562039999999999984e-01
2.138834999999999820e+00
9.564009999999999456e-01
-1.318788999999999989e+00
9.670900000000000329e-02
9.359600000000000142e-01
1.391148000000000051e+00
1.319933000000000023e+00
-2.420291000000000192e+00
-1.371690000000000131e-01
1.682487000000000066e+00
1.633809000000000067e+00
-5.507630000000000026e-01
-8.849430000000000351e-01
4.998509999999999898e-01
7.634020000000000250e-01
9.067840000000000344e-01
-7.424629999999999841e-01
-3.010079999999999978e-01
3.406299999999999883e-01
2.485386000000000095e+00
1.205171999999999910e+00
-1.627790999999999988e+00
3.190470000000000250e-01
9.619140000000000468e-01
6.354830000000000201e-01
2.474695999999999785e+00
-1.258818999999999910e+00
-6.887469999999999981e-01
1.464611000000000107e+00
1.877072999999999992e+00
2.109300000000000064e-02
-1.157777000000000056e+00
8.769010000000000415e-01
1.584610999999999992e+00
1.267295000000000060e+00
-7.091709999999999958e-01
-7.148240000000000149e-01
4.438599999999999768e-01
2.922013000000000194e+00
1.337004000000000081e+00
-2.108509999999999884e+00
4.606729999999999992e-01
9.007589999999999764e-01
1.412573999999999996e+00
8.864659999999999762e-01
-5.030019999999999492e-01
1.866379999999999983e-01
9.250810000000000421e-01
2.348628000000000160e+00
3.681429999999999980e-01
-1.668560000000000043e+00
7.601590000000000291e-01
1.391825000000000090e+00
2.207565999999999917e+00
7.275660000000000460e-01
6.480639999999999734e-01
6.972220000000000084e-01
2.483979999999999855e+00
1.223254000000000064e+00
-1.558340999999999976e+00
1.049830000000000069e-01
1.393588999999999967e+00
1.941059000000000090e+00
7.091370000000000173e-01
-1.638732000000000077e+00
-9.386200000000000099e-02
1.044227999999999934e+00
1.765146000000000104e+00
7.101269999999999527e-01
-2.119407999999999959e+00
4.794729999999999825e-01
8.966830000000000078e-01
1.041036000000000072e+00
-1.340864000000000056e+00
-4.428460000000000174e-01
-4.572999999999999982e-02
1.241881999999999930e+00
1.791239000000000026e+00
-1.696668999999999983e+00
-7.748220000000000107e-01
3.376460000000000017e-01
3.465650000000000119e-01
-3.746650000000000258e-01
-1.338311999999999946e+00
-1.016149999999999970e-01
7.196040000000000214e-01
1.436361999999999917e+00
7.447850000000000303e-01
-2.218684000000000101e+00
-2.969879999999999742e-01
2.333949999999999914e-01
9.666320000000000467e-01
-4.355769999999999920e-01
-7.823609999999999731e-01
-7.725779999999999870e-01
2.157779999999999809e+00
9.607989999999999586e-01
-1.316149999999999931e+00
-7.642989999999999506e-01
3.694790000000000019e-01
1.538157999999999914e+00
8.365420000000000078e-01
-2.500950000000000006e+00
-6.871369999999999978e-01
2.715540000000000176e-01
1.637243000000000004e+00
9.215119999999999978e-01
-1.752140000000000031e+00
-3.242920000000000247e-01
-5.060599999999999821e-02
9.740779999999999994e-01
-9.458550000000000013e-01
-6.972509999999999541e-01
-3.413590000000000235e-01
1.162112999999999952e+00
1.008836000000000066e+00
-1.187133999999999912e+00
-2.311690000000000134e-01
-1.676499999999999865e-02
8.444270000000000387e-01
9.697270000000000056e-01
-1.500051999999999941e+00
-6.179099999999999593e-01
3.870120000000000227e-01
1.870012000000000008e+00
5.039550000000000418e-01
-1.401226000000000083e+00
1.895080000000000098e-01
4.067700000000000204e-01
1.738669000000000020e+00
-3.122289999999999788e-01
-2.083079000000000125e+00
-5.680950000000000166e-01
1.766931999999999947e+00
1.320913000000000004e+00
-1.009972000000000092e+00
-4.811750000000000194e-01
3.291220000000000256e-01
1.905189999999999939e-01
2.543039999999999745e-01
-1.494756999999999891e+00
-3.422720000000000207e-01
-5.499150000000000427e-01
2.221811000000000202e+00
6.852070000000000105e-01
-1.837877999999999901e+00
5.266049999999999898e-01
2.646330000000000071e-01
6.102840000000000487e-01
-2.813539999999999930e-01
-7.351050000000000084e-01
1.028670000000000001e-01
1.364667999999999992e+00
1.471916999999999920e+00
-7.750550000000000495e-01
-5.788820000000000077e-01
7.091539999999999511e-01
5.617839999999999501e-01
1.399119999999999919e+00
-1.313429999999999875e-01
-9.687320000000000375e-01
-4.147700000000000276e-01
2.390924000000000049e+00
8.003400000000000514e-01
-1.894690999999999903e+00
4.067700000000000204e-01
8.432739999999999680e-01
1.476251999999999898e+00
1.121399000000000035e+00
-1.771355000000000013e+00
3.976000000000000367e-03
6.157420000000000115e-01
1.435089000000000059e+00
-1.709883000000000042e+00
-3.940831999999999891e+00
-2.446801999999999921e+00
-4.398651000000000089e+00
-4.673125999999999891e+00
-5.618476000000000248e+00
-7.142846999999999724e+00
-6.287943000000000282e+00
-1.516866999999999965e+00
-5.507929999999999771e-01
-3.916887000000000008e+00
-2.878624999999999989e+00
-2.607133000000000145e+00
-2.431248000000000076e+00
-2.043749000000000038e+00
-5.374132999999999605e+00
-2.816141000000000005e+00
-1.906347999999999931e+00
1.647790000000000088e-01
-1.387116000000000016e+00
-3.114386999999999794e+00
-1.129119999999999902e+00
-1.413377000000000105e+00
-2.752240000000000020e+00
-3.004690999999999779e+00
-1.167764000000000024e+00
-1.086391000000000107e+00
-8.603299999999999836e-02
3.152320000000000122e-01
-3.133418999999999954e+00
-9.694080000000000474e-01
1.432680000000000065e-01
-7.721299999999999830e-01
9.178999999999999659e-03
-2.474180000000000046e+00
-2.272685000000000066e+00
8.068000000000000518e-03
1.065747999999999918e+00
7.971599999999999520e-02
-2.324097000000000079e+00
-3.243380000000000152e-01
1.172930000000000028e+00
3.141579999999999928e-01
-2.084023000000000181e+00
-8.777650000000000174e-01
-3.144560000000000133e-01
1.456045000000000034e+00
1.080500999999999934e+00
-1.784181999999999935e+00
-7.826500000000000123e-02
3.208630000000000093e-01
7.613029999999999520e-01
1.268478999999999912e+00
-1.239055999999999935e+00
-2.752859999999999752e-01
9.217340000000000533e-01
1.020121999999999973e+00
5.457830000000000181e-01
-1.999195999999999973e+00
5.236509999999999776e-01
1.280364999999999975e+00
1.527646999999999977e+00
-9.643429999999999502e-01
-7.493299999999999961e-02
5.204959999999999587e-01
2.107307000000000041e+00
1.076256000000000101e+00
-1.760381999999999891e+00
-2.045900000000000149e-02
3.717019999999999769e-01
1.894539999999999891e+00
1.871237000000000039e+00
-1.615631999999999957e+00
-5.081309999999999993e-01
7.986280000000000046e-01
1.635067000000000048e+00
9.823960000000000470e-01
-1.639415000000000067e+00
9.821109999999999562e-01
1.248764999999999903e+00
1.474426999999999932e+00
-7.090819999999999901e-01
-9.546670000000000433e-01
4.748999999999999749e-03
1.507330000000000059e+00
9.990419999999999856e-01
-1.579752000000000045e+00
-1.762229999999999908e-01
9.957430000000000447e-01
2.815520000000000245e-01
-2.638449999999999962e-01
-1.923423000000000105e+00
-3.116189999999999793e-01
7.330889999999999906e-01
1.477443000000000062e+00
5.209089999999999554e-01
-1.792637000000000036e+00
4.342579999999999774e-01
8.083300000000000207e-02
2.887899999999999912e-01
-4.343469999999999831e-01
-7.525800000000000267e-01
-2.684360000000000079e-01
1.810421000000000058e+00
1.401934000000000013e+00
-1.373234000000000066e+00
-8.117259999999999476e-01
5.768680000000000474e-01
4.031509999999999816e-01
1.377266000000000101e+00
-4.926769999999999761e-01
-2.321022999999999836e+00
-5.902999999999999914e-02
1.789606999999999948e+00
6.177139999999999853e-01
-1.564813999999999927e+00
9.291299999999999559e-02
9.689959999999999685e-01
9.202439999999999509e-01
-3.154020000000000157e-01
-1.483062000000000102e+00
-4.848339999999999872e-01
1.448272000000000004e+00
1.076101999999999892e+00
-1.455146999999999968e+00
-8.643389999999999684e-01
5.248869999999999925e-01
7.184230000000000338e-01
1.033906999999999909e+00
-9.716999999999999943e-03
-1.220267999999999908e+00
2.707370000000000054e-01
2.365374000000000088e+00
8.864069999999999450e-01
-1.965929999999999955e+00
-2.776069999999999927e-01
1.683411999999999908e+00
1.151389999999999914e+00
1.639970000000000039e-01
-8.784769999999999524e-01
-2.595000000000000084e-02
1.325685999999999920e+00
1.687955000000000094e+00
-7.333499999999999464e-01
-8.282460000000000377e-01
7.758389999999999453e-01
1.006466000000000083e+00
-6.308460000000000178e-01
-1.123729999999999896e+00
4.310120000000000062e-01
-2.499190000000000023e-01
2.214573999999999820e+00
1.261495000000000033e+00
-1.987508999999999970e+00
-1.345830000000000082e-01
1.188976000000000033e+00
1.264702999999999911e+00
6.871599999999999930e-01
8.229100000000000303e-02
-5.589579999999999549e-01
1.496814000000000089e+00
2.124951999999999952e+00
-1.702029999999999932e-01
-7.700249999999999595e-01
6.392409999999999481e-01
2.255152999999999963e+00
5.439760000000000151e-01
-1.544073000000000029e+00
7.958039999999999559e-01
2.292210000000000081e-01
1.849933000000000050e+00
1.244159999999999933e+00
-2.102888999999999786e+00
-3.634799999999999837e-02
5.825939999999999452e-01
2.024614999999999831e+00
9.130460000000000242e-01
-1.093985999999999903e+00
-2.732140000000000124e-01
1.413785999999999987e+00
1.342279000000000000e+00
-1.710649999999999948e-01
-1.321188000000000029e+00
2.857339999999999880e-01
1.774788000000000032e+00
1.617153999999999980e+00
-1.668293000000000026e+00
2.364920000000000078e-01
3.071470000000000034e-01
1.869386999999999910e+00
1.385812000000000044e+00
-1.831776999999999989e+00
1.383759999999999990e-01
3.437399999999999900e-01
6.613520000000000509e-01
-4.940919999999999757e-01
-1.426576999999999984e+00
6.880619999999999514e-01
8.442910000000000137e-01
1.347606000000000082e+00
3.309929999999999817e-01
-1.450121999999999911e+00
8.382610000000000339e-01
1.313708000000000098e+00
2.901095999999999897e+00
-2.838350000000000040e-01
2.970709999999999740e-01
1.439354000000000022e+00
2.417587999999999848e+00
1.109688000000000008e+00
-1.704328000000000065e+00
2.157779999999999976e-01
1.004054000000000002e+00
2.077433999999999781e+00
1.678784999999999972e+00
-1.753581999999999974e+00
-3.651399999999999785e-02
1.004318000000000044e+00
1.291827000000000059e+00
4.359569999999999834e-01
-1.711346999999999952e+00
4.408759999999999901e-01
3.024109999999999854e-01
1.987022000000000066e+00
-6.935080000000000133e-01
-1.967220000000000080e-01
1.519669999999999910e-01
2.558750999999999998e+00
9.484270000000000200e-01
-1.512083000000000066e+00
1.550799999999999922e-02
9.540640000000000231e-01
1.074092999999999964e+00
7.802759999999999696e-01
-2.251196999999999893e+00
-3.228719999999999923e-01
1.310734999999999983e+00
1.636627000000000054e+00
3.145049999999999790e-01
-1.982898000000000049e+00
1.409529999999999950e-01
3.591070000000000095e-01
1.157941000000000109e+00
-1.367059000000000024e+00
1.447880000000000000e-01
4.565299999999999914e-02
2.351069999999999993e+00
1.403445000000000054e+00
-1.742226999999999970e+00
-4.685449999999999893e-01
6.897600000000000398e-01
6.298700000000000132e-02
1.314899999999999958e-01
-1.013387999999999955e+00
2.101760000000000017e-01
3.132659999999999889e-01
1.441036999999999901e+00
5.026009999999999645e-01
-2.322036000000000211e+00
2.263709999999999889e-01
5.138490000000000002e-01
2.008649999999999880e-01
-3.290620000000000211e-01
-9.496400000000000396e-01
-9.543260000000000076e-01
1.680242999999999931e+00
1.475397000000000070e+00
-1.607182000000000111e+00
-6.132609999999999451e-01
4.461319999999999730e-01
1.520324999999999926e+00
7.014000000000000234e-01
-2.502842999999999929e+00
-3.846890000000000032e-01
-1.307750000000000024e-01
1.759533999999999931e+00
1.224418999999999924e+00
-2.789095999999999798e+00
-7.202699999999999381e-02
3.234400000000000053e-01
4.513119999999999910e-01
7.474600000000000133e-01
-1.133663000000000087e+00
-4.692649999999999877e-01
1.321155999999999997e+00
1.437392999999999921e+00
-1.204191000000000011e+00
-9.890790000000000415e-01
4.707140000000000213e-01
6.741629999999999567e-01
-3.203469999999999929e-01
-2.685379000000000183e+00
-5.248199999999999532e-01
-3.598930000000000184e-01
1.083666999999999936e+00
1.004464000000000024e+00
-2.884614000000000011e+00
-6.414940000000000087e-01
3.773810000000000220e-01
1.061055000000000081e+00
-3.591899999999999954e-02
-2.025382000000000016e+00
-8.937040000000000539e-01
9.802939999999999987e-01
1.479036000000000017e+00
-7.004460000000000131e-01
-1.166479999999999961e+00
3.241290000000000004e-01
1.601174000000000097e+00
1.236348999999999920e+00
-1.983635999999999955e+00
-3.320940000000000003e-01
4.493119999999999892e-01
1.382849999999999913e+00
1.034213999999999967e+00
-2.016372000000000053e+00
-4.935970000000000080e-01
7.006329999999999503e-01
6.922420000000000240e-01
-1.379437000000000024e+00
-1.307182999999999984e+00
2.570800000000000168e-02
6.162020000000000275e-01
1.329102000000000006e+00
-4.008740000000000081e-01
-1.326359000000000066e+00
1.660320000000000129e-01
1.647580000000000044e+00
1.444129999999999914e+00
-7.515239999999999698e-01
-1.276507999999999976e+00
7.290159999999999973e-01
1.104686000000000057e+00
8.122599999999999820e-01
-1.881189999999999918e+00
-5.058359999999999523e-01
-6.218900000000000122e-02
1.812154999999999960e+00
1.857280000000000042e-01
-2.438038000000000149e+00
-3.889940000000000064e-01
1.494620999999999977e+00
9.921680000000000499e-01
-2.846339999999999981e-01
-1.294022000000000006e+00
1.023489999999999955e-01
3.645789999999999864e-01
1.487544999999999895e+00
-7.976469999999999949e-01
-1.406657000000000046e+00
4.037009999999999765e-01
1.883790000000000076e+00
8.027859999999999996e-01
-2.090618000000000087e+00
-3.766950000000000021e-01
1.639690000000000036e-01
1.625766999999999962e+00
8.368700000000000028e-01
-2.425806999999999825e+00
-7.808490000000000153e-01
1.100619000000000014e+00
8.053759999999999808e-01
-1.614599999999999924e-01
-1.386023999999999923e+00
1.121499999999999997e-01
-9.515899999999999359e-02
4.041299999999999754e-02
-1.940838000000000063e+00
-8.489000000000000018e-03
6.289300000000000446e-02
2.332289999999999974e+00
9.710349999999999815e-01
-2.024576000000000153e+00
4.984500000000000042e-02
3.170789999999999997e-01
6.381559999999999455e-01
1.479618000000000100e+00
-1.564492999999999912e+00
-1.029300000000000104e+00
1.581522000000000094e+00
1.546110000000000095e+00
3.092520000000000269e-01
-2.078034000000000159e+00
3.415599999999999747e-01
8.352600000000000025e-01
9.971229999999999816e-01
-1.265474999999999905e+00
-6.434579999999999744e-01
-5.875120000000000342e-01
2.037568999999999964e+00
1.007668999999999926e+00
-2.224307000000000034e+00
-3.223559999999999759e-01
4.721690000000000054e-01
-2.788459999999999828e-01
4.802440000000000042e-01
-1.714037999999999951e+00
-4.017600000000000338e-02
3.739509999999999779e-01
1.095507000000000009e+00
5.859400000000000025e-02
-2.028300000000000214e+00
8.305379999999999985e-01
6.280609999999999804e-01
-5.754730000000000123e-01
-1.722630000000000106e+00
-6.343680000000000430e-01
-2.462809999999999999e-01
1.861498000000000097e+00
1.170841999999999938e+00
-1.837110999999999938e+00
-5.834359999999999546e-01
8.373720000000000052e-01
4.485629999999999895e-01
1.375278000000000000e+00
-1.702059999999999906e+00
-1.988274000000000097e+00
-1.549590000000000134e-01
1.271460000000000035e+00
5.705850000000000088e-01
-1.959044999999999925e+00
1.492600000000000003e-02
5.830629999999999979e-01
1.722990000000000077e-01
-1.148180999999999896e+00
-1.388327000000000089e+00
-1.822189999999999921e-01
1.297811999999999966e+00
1.133744000000000085e+00
-1.793055000000000065e+00
-8.287160000000000082e-01
1.948830000000000007e-01
6.708549999999999791e-01
-7.779449999999999976e-01
-2.244158000000000097e+00
-2.152449999999999919e-01
4.227239999999999887e-01
1.308281000000000027e+00
5.771300000000000319e-01
-2.649871000000000087e+00
-6.841869999999999896e-01
3.067400000000000126e-01
1.379197999999999924e+00
-8.515800000000000036e-01
-1.480396999999999963e+00
-1.284005000000000063e+00
9.978470000000000395e-01
1.132444000000000006e+00
-1.444328000000000056e+00
-5.712399999999999700e-01
1.634790000000000132e-01
1.361507999999999940e+00
7.279050000000000242e-01
-2.707158999999999871e+00
-4.297630000000000061e-01
4.718910000000000049e-01
9.244790000000000507e-01
6.485370000000000301e-01
-2.380685000000000162e+00
-5.199460000000000193e-01
-2.214510000000000089e-01
4.892250000000000210e-01
-1.822486000000000050e+00
-1.474871000000000043e+00
-6.226600000000000190e-02
1.026319999999999899e+00
1.079946999999999990e+00
-1.590824000000000016e+00
-8.332500000000000462e-01
-8.716890000000000471e-01
4.328730000000000078e-01
1.405296000000000101e+00
-1.942912999999999890e+00
-2.958852999999999955e+00
-3.541429999999999856e-01
1.256523000000000057e+00
7.418249999999999567e-01
-2.807338000000000111e+00
-8.041740000000000554e-01
-6.284809999999999564e-01
4.692319999999999824e-01
-8.329990000000000450e-01
-3.302478999999999942e+00
-8.187330000000000441e-01
4.802569999999999895e-01
5.897820000000000285e-01
-1.605483999999999911e+00
-1.447637999999999980e+00
-7.271959999999999535e-01
-3.426810000000000134e-01
1.073418999999999901e+00
-2.032988000000000017e+00
-2.593827000000000105e+00
-1.277200000000000002e-01
1.497046000000000099e+00
7.383420000000000538e-01
-2.777670999999999779e+00
-5.575470000000000148e-01
-9.550229999999999553e-01
3.178500000000000075e-02
-3.342799999999999938e-02
-2.855818999999999885e+00
-1.294734999999999969e+00
6.302480000000000304e-01
8.888019999999999810e-01
-1.162905000000000078e+00
-1.953284000000000020e+00
1.987150000000000027e-01
-5.847160000000000135e-01
4.311519999999999797e-01
-1.706468000000000096e+00
-2.227921999999999958e+00
-1.311044000000000098e+00
1.506062999999999930e+00
9.087709999999999955e-01
-2.646208999999999811e+00
-5.746679999999999566e-01
2.153090000000000004e-01
2.457880000000000065e-01
2.414779999999999982e-01
-2.903065999999999924e+00
-1.139860000000000095e+00
1.074327000000000032e+00
1.074233999999999911e+00
-4.940590000000000259e-01
-2.286594000000000015e+00
9.577099999999999502e-02
-8.114280000000000381e-01
-4.978049999999999975e-01
-1.496526999999999941e+00
-5.433189999999999964e-01
-4.760150000000000214e-01
1.785506000000000038e+00
1.251579999999999915e+00
-2.389085000000000125e+00
-8.251279999999999726e-01
8.206799999999999651e-01
2.637880000000000225e-01
8.822489999999999499e-01
-1.128713999999999995e+00
-1.703181999999999974e+00
1.279975000000000085e+00
1.097372000000000014e+00
-3.458049999999999735e-01
-1.704873000000000083e+00
4.032169999999999921e-01
1.448221999999999898e+00
9.837080000000000268e-01
-1.780508999999999897e+00
-9.059920000000000195e-01
-4.383739999999999859e-01
1.254661000000000026e+00
1.167987000000000108e+00
-2.472091999999999956e+00
-9.051120000000000276e-01
6.089470000000000161e-01
3.991660000000000208e-01
2.065442000000000000e+00
-1.266361000000000070e+00
-7.263079999999999536e-01


==> plots/data/f030_xoodoo_2_check_10k/tvals.txt <==
8.418112993240356445e-01
1.387575715780258179e-01
1.442894220352172852e+00
1.706230163574218750e+00
1.938195466995239258e+00
1.348788142204284668e+00
1.794088125228881836e+00
1.894547581672668457e+00
8.643827438354492188e-01
1.137538909912109375e+00
1.462097525596618652e+00
1.266435503959655762e+00
1.483844161033630371e+00
1.679557919502258301e+00
1.843068838119506836e+00
1.280960559844970703e+00
1.818102121353149414e+00
1.529623150825500488e+00
7.675448656082153320e-01
1.293546795845031738e+00
1.507151126861572266e+00
1.879217743873596191e+00
9.183551073074340820e-01
1.047274708747863770e+00
1.520392417907714844e+00
2.156331300735473633e+00
4.495171904563903809e-01
7.846993207931518555e-01
5.249758958816528320e-01
7.030466198921203613e-01
7.255085706710815430e-01
2.047472953796386719e+00
9.533340930938720703e-01
1.718259453773498535e+00
1.157569050788879395e+00
2.015729188919067383e+00
2.384106636047363281e+00
1.092103123664855957e+00
1.871158957481384277e+00
1.410118341445922852e+00
1.350339531898498535e+00
1.619851827621459961e+00
1.774909257888793945e+00
2.434477567672729492e+00
2.179990530014038086e+00
1.464920401573181152e+00
1.875538349151611328e+00
9.934292435646057129e-01
9.769396781921386719e-01
3.196372389793395996e-01
6.031968593597412109e-01
1.425429224967956543e+00
1.552426099777221680e+00
1.798884391784667969e+00
1.893197417259216309e+00
4.795018732547760010e-01
1.198828458786010742e+00
6.864957213401794434e-01
1.252211213111877441e+00
2.880780100822448730e-01
9.985545873641967773e-01
1.264723896980285645e+00
1.530436873435974121e+00
1.227622628211975098e+00
2.560986995697021484e+00
1.873061656951904297e+00
7.384023070335388184e-01
1.158753514289855957e+00
1.359598278999328613e+00
9.560635089874267578e-01
1.371398210525512695e+00
1.821299910545349121e+00
2.183832406997680664e+00
1.833264112472534180e+00
1.621623516082763672e+00
1.675400972366333008e+00
1.143848180770874023e+00
4.439678490161895752e-01
8.699184060096740723e-01
9.626718759536743164e-01
1.212817072868347168e+00
1.043144941329956055e+00
1.355765342712402344e+00
7.804410457611083984e-01
1.548894286155700684e+00
8.441828489303588867e-01
2.827610373497009277e-01
5.883512496948242188e-01
8.577515482902526855e-01
4.984611570835113525e-01
4.839978218078613281e-01
1.314408183097839355e+00
1.670175671577453613e+00
2.495228767395019531e+00
2.998488545417785645e-01
1.081865310668945312e+00
1.398836016654968262e+00
1.099802374839782715e+00
1.443836450576782227e+00
1.963681101799011230e+00
2.166247367858886719e+00
3.139570713043212891e+00
1.840652942657470703e+00
1.948200345039367676e+00
2.131849288940429688e+00
7.928829193115234375e-01
9.731239080429077148e-01
9.862126111984252930e-01
2.091139078140258789e+00
3.898745775222778320e-01
5.790955424308776855e-01
1.376299619674682617e+00
3.963687717914581299e-01
2.205174922943115234e+00
1.069773077964782715e+00
1.213847517967224121e+00
1.774572968482971191e+00
1.783030390739440918e+00
2.128417491912841797e+00
1.656560420989990234e+00
2.694191932678222656e+00
2.291712045669555664e+00
2.717604398727416992e+00
5.512886047363281250e-01
6.221686005592346191e-01
1.241773724555969238e+00
1.291768789291381836e+00
2.439265966415405273e+00
7.408757805824279785e-01
5.664372444152832031e-01
1.335730195045471191e+00
7.833617329597473145e-01
2.448193550109863281e+00
1.346407890319824219e+00
1.991467326879501343e-01
3.328453600406646729e-01
1.850149482488632202e-01
7.324305176734924316e-01
8.230572938919067383e-01
4.694408774375915527e-01
1.465180039405822754e+00
1.117158532142639160e+00
2.109960794448852539e+00
2.668123245239257812e-01
8.202698230743408203e-01
1.529803872108459473e+00
1.299307227134704590e+00
2.114824533462524414e+00
1.696105718612670898e+00
2.013806343078613281e+00
2.029358386993408203e+00
2.263793230056762695e+00
1.452411413192749023e+00
9.562162309885025024e-02
1.035794615745544434e+00
4.700227975845336914e-01
2.021603107452392578e+00
6.411927342414855957e-01
6.098218560218811035e-01
1.027818322181701660e+00
1.163079977035522461e+00
2.570108652114868164e+00
6.124334335327148438e-01
8.380957841873168945e-01
1.103595733642578125e+00
7.756885290145874023e-01
6.718612313270568848e-01
1.217557072639465332e+00
1.378236413002014160e+00
1.348971962928771973e+00
1.441186428070068359e+00
1.277217566967010498e-01
1.042346000671386719e+01
1.205339813232421875e+01
1.314574813842773438e+01
1.300941562652587891e+01
1.289130210876464844e+01
1.216685485839843750e+01
1.277468109130859375e+01
1.166578388214111328e+01
1.016929435729980469e+01
7.503869056701660156e+00
8.643060684204101562e+00
1.013146686553955078e+01
1.000007820129394531e+01
8.034644126892089844e+00
8.365171432495117188e+00
1.034211730957031250e+01
9.081351280212402344e+00
8.129358291625976562e+00
6.379345893859863281e+00
3.024928569793701172e+00
5.834192752838134766e+00
5.042876720428466797e+00
5.805324077606201172e+00
4.775109291076660156e+00
4.740580081939697266e+00
4.947525024414062500e+00
4.396151065826416016e+00
3.777327060699462891e+00
3.612864017486572266e+00
3.917920112609863281e+00
2.846241712570190430e+00
3.324202060699462891e+00
2.915888547897338867e+00
2.453423738479614258e+00
1.605404257774353027e+00
2.578820943832397461e+00
2.476237773895263672e+00
2.332582950592041016e+00
2.230565786361694336e+00
1.852504968643188477e+00
1.953823685646057129e+00
2.208912611007690430e+00
2.600541830062866211e+00
1.981419563293457031e+00
2.156092643737792969e+00
2.050662517547607422e+00
1.641658186912536621e+00
1.636314630508422852e+00
1.310350537300109863e+00
1.022305965423583984e+00
1.063719630241394043e+00
1.205596685409545898e+00
1.229889750480651855e+00
1.324559926986694336e+00
6.847239732742309570e-01
5.413936376571655273e-01
4.527046680450439453e-01
2.289033651351928711e+00
4.069763123989105225e-01
7.873102426528930664e-01
8.715453743934631348e-01
5.387327671051025391e-01
1.571009159088134766e+00
9.276239275932312012e-01
3.974269628524780273e-01
2.910914719104766846e-01
1.743181645870208740e-01
1.892768979072570801e+00
7.560659646987915039e-01
8.261044025421142578e-01
6.969799399375915527e-01
8.383902311325073242e-01
1.858956217765808105e+00
8.034826517105102539e-01
9.136166572570800781e-01
1.612576961517333984e+00
1.965070962905883789e+00
1.707587838172912598e+00
4.772644340991973877e-01
2.266582012176513672e+00
1.519850254058837891e+00
2.276453495025634766e+00
1.656673908233642578e+00
1.585032105445861816e+00
2.415555953979492188e+00
1.837958574295043945e+00
2.904835462570190430e+00
6.737939715385437012e-01
1.143074035644531250e+00
1.532998919486999512e+00
9.677137136459350586e-01
2.687964916229248047e+00
8.829774260520935059e-01
6.973903775215148926e-01
9.148418903350830078e-01
1.330340266227722168e+00
2.380199193954467773e+00
9.794397354125976562e-01
7.029155492782592773e-01
1.558651328086853027e+00
7.693690657615661621e-01
2.115062952041625977e+00
1.800562292337417603e-01
1.106073617935180664e+00
1.750587344169616699e+00
1.634077191352844238e+00
2.188604593276977539e+00
5.139427185058593750e-01
1.609429836273193359e+00
1.667006492614746094e+00
2.030185937881469727e+00
2.396066188812255859e+00
2.247034549713134766e+00
2.699943542480468750e+00
2.018296480178833008e+00
3.116613149642944336e+00
1.033003807067871094e+00
6.191871166229248047e-01
1.215620279312133789e+00
9.535924196243286133e-01
2.060677766799926758e+00
1.157133340835571289e+00
2.634223699569702148e-01
6.995697617530822754e-01
7.948415875434875488e-01
2.267153739929199219e+00
4.938778579235076904e-01
3.457787036895751953e-01
3.650711178779602051e-01
4.980660378932952881e-01
8.183401226997375488e-01
3.093995451927185059e-01
5.520037412643432617e-01
1.069669961929321289e+00
8.134719729423522949e-01
1.999675869941711426e+00
7.870156168937683105e-01
1.630292892456054688e+00
2.017624378204345703e+00
1.585457563400268555e+00
1.715876936912536621e+00
1.483403444290161133e+00
2.645683050155639648e+00
2.718096017837524414e+00
2.048377990722656250e+00
1.112352967262268066e+00
4.595138430595397949e-01
9.509366750717163086e-01
7.613205909729003906e-01
1.054330706596374512e+00
2.619150578975677490e-01
6.459597349166870117e-01
4.635240435600280762e-01
4.671966731548309326e-01
2.521597623825073242e+00
5.705723166465759277e-01
2.346003353595733643e-01
1.328623414039611816e+00
3.151178956031799316e-01
2.166055202484130859e+00
1.122779488563537598e+00
7.322937995195388794e-02
7.053644657135009766e-01
6.072521209716796875e-01
2.031097888946533203e+00
1.164231419563293457e+00
7.003170251846313477e-01
1.534232616424560547e+00
8.618692159652709961e-01
2.065521478652954102e+00
8.085730075836181641e-01
1.212754249572753906e+00
1.868679404258728027e+00
1.511795520782470703e+00
1.903994321823120117e+00
4.923698604106903076e-01
1.618209123611450195e+00
2.373941659927368164e+00
2.337051868438720703e+00
2.327373504638671875e+00
1.677645921707153320e+00
2.102699756622314453e+00
2.612142324447631836e+00
2.526623725891113281e+00
7.189708352088928223e-01
7.240613698959350586e-01
1.462198376655578613e+00
1.633952498435974121e+00
2.740584373474121094e+00
1.121584177017211914e+00
1.189755558967590332e+00
1.107344031333923340e+00
7.993487715721130371e-01
2.146344661712646484e+00
1.250764846801757812e+00
3.482594490051269531e-01
5.689027905464172363e-01
5.421081781387329102e-01
8.841598629951477051e-01
2.830539941787719727e-01
8.780648708343505859e-01
1.497262597084045410e+00
8.754316568374633789e-01
1.728322863578796387e+00
1.836079508066177368e-01
6.246125698089599609e-01
1.047337770462036133e+00
1.128009557723999023e+00
1.990162611007690430e+00
1.226731657981872559e+00
1.840806961059570312e+00
1.761797904968261719e+00
2.291497945785522461e+00
1.389937400817871094e+00
7.674843072891235352e-01
1.333706378936767578e-01
3.649317026138305664e-01
1.358611106872558594e+00
4.021435678005218506e-01
6.146290302276611328e-01
2.164863198995590210e-01
2.739358544349670410e-01
2.372901439666748047e+00
3.186078369617462158e-01
3.516269326210021973e-01
6.812162995338439941e-01
6.730211377143859863e-01
1.365649819374084473e+00
1.096079587936401367e+00
1.720251441001892090e+00
1.453924655914306641e+00
9.305785298347473145e-01
1.732640743255615234e+00
1.003950476646423340e+00
5.385907888412475586e-01
1.172658562660217285e+00
6.334525942802429199e-01
1.640110015869140625e+00
3.075033128261566162e-01
2.527115345001220703e-01
9.151641726493835449e-01
1.568201780319213867e+00
1.904464960098266602e+00
2.779868245124816895e-01
6.825636625289916992e-01
4.326473474502563477e-01
2.534618854522705078e+00
1.993559598922729492e+00
1.293777227401733398e+00
1.292493224143981934e+00
6.857950687408447266e-01
2.569005012512207031e+00
4.897582530975341797e-01
3.901830613613128662e-01
5.530713796615600586e-01
5.024130940437316895e-01
2.174339294433593750e+00
8.573668003082275391e-01
1.967611312866210938e-01
2.369368672370910645e-01
6.388086676597595215e-01
2.056645154953002930e+00
2.233870744705200195e+00
4.859766662120819092e-01
9.110988974571228027e-01
1.664909124374389648e-01
1.289590120315551758e+00
8.111497759819030762e-01
1.160493254661560059e+00
1.757205724716186523e+00
7.892065644264221191e-01
1.113242745399475098e+00
9.983622431755065918e-01
9.089184999465942383e-01
1.363852500915527344e+00
5.897692441940307617e-01
6.720549464225769043e-01
9.103267192840576172e-01
7.171459794044494629e-01
1.352283358573913574e+00
1.905309081077575684e+00
6.363807916641235352e-01
8.747014999389648438e-01
6.392608880996704102e-01
1.113776326179504395e+00
1.087278604507446289e+00
8.367071747779846191e-01
9.394876360893249512e-01
4.589289724826812744e-01
6.441146731376647949e-01
2.198862314224243164e+00
1.759256243705749512e+00
7.228376269340515137e-01
2.423150539398193359e-01
6.616660952568054199e-01
6.712220311164855957e-01
2.715210616588592529e-01
1.552187442779541016e+00
8.756653070449829102e-01
4.983009397983551025e-01
1.009493350982666016e+00
1.649935364723205566e+00
1.056873917579650879e+00
8.695263862609863281e-01
8.998901247978210449e-01
6.708666086196899414e-01
1.440000176429748535e+00
5.920183658599853516e-01
1.109943747520446777e+00
8.189806938171386719e-01
8.966416716575622559e-01
2.013966560363769531e+00
1.236020803451538086e+00
1.175693631172180176e+00
2.439287900924682617e-01
5.127831101417541504e-01
1.575171470642089844e+00
1.756978034973144531e+00
1.004397869110107422e+00
1.795958399772644043e+00
9.019927382469177246e-01
1.577149271965026855e+00
1.173478126525878906e+00
1.345980167388916016e+00
9.500310420989990234e-01
2.627503156661987305e+00
1.680430054664611816e+00
1.537588715553283691e+00
1.271587729454040527e+00
1.605485677719116211e+00
2.027663230895996094e+00
9.138482213020324707e-01
4.891451895236968994e-01
1.090638518333435059e+00
8.047128319740295410e-01
1.101877808570861816e+00
7.927235364913940430e-01
6.129336357116699219e-01
9.182571768760681152e-01
1.059336066246032715e+00
1.582000374794006348e+00
3.729189038276672363e-01
8.566255569458007812e-01
3.404782116413116455e-01
5.318971276283264160e-01
1.602074980735778809e+00
1.170109391212463379e+00
1.194017648696899414e+00
1.796695590019226074e+00
1.861405223608016968e-01
9.581245779991149902e-01
1.674583435058593750e+00
1.838668465614318848e+00
7.702269554138183594e-01
1.754973649978637695e+00
1.770188927650451660e+00
2.460037946701049805e+00
2.117656230926513672e+00
1.643913507461547852e+00
1.862382411956787109e+00
7.557023763656616211e-01
6.926093101501464844e-01
1.087468504905700684e+00
1.847738176584243774e-01
1.221331715583801270e+00
1.349489331245422363e+00
1.154699444770812988e+00
9.869834780693054199e-01
1.275564551353454590e+00
1.309289932250976562e+00
3.096382021903991699e-01
1.067636609077453613e+00
9.487559795379638672e-01
1.380478143692016602e+00
8.810901641845703125e-01
1.193995237350463867e+00
1.566091299057006836e+00
1.473109602928161621e+00
1.015438675880432129e+00
1.443807125091552734e+00
3.464257717132568359e-01
1.045163393020629883e+00
9.894980192184448242e-01
2.722890377044677734e-01
8.911560773849487305e-01
5.975023508071899414e-01
6.521309614181518555e-01
1.893931031227111816e+00
6.416172385215759277e-01
7.120740413665771484e-01
8.124788403511047363e-01
1.111775517463684082e+00
5.499588251113891602e-01
6.048282384872436523e-01
5.126458406448364258e-01
1.377080798149108887e+00
9.996765255928039551e-01
1.436210274696350098e+00
1.305652737617492676e+00
3.640490472316741943e-01
1.500089287757873535e+00
4.851077497005462646e-01
7.398357987403869629e-01
1.273613214492797852e+00
6.444814801216125488e-01
9.407656192779541016e-01
7.813497185707092285e-01
1.441642403602600098e+00
7.301867008209228516e-01
7.038436532020568848e-01
1.229013800621032715e+00
1.908629536628723145e+00
1.779261589050292969e+00
1.321699500083923340e+00
1.994635820388793945e+00
1.064642310142517090e+00
2.183422803878784180e+00
1.108845546841621399e-01
9.061794877052307129e-01
3.809493482112884521e-01
1.102312326431274414e+00
1.936092257499694824e+00
1.505475401878356934e+00
1.417256116867065430e+00
5.249657034873962402e-01
9.852121472358703613e-01
1.654549121856689453e+00
1.565220832824707031e+00
1.031688928604125977e+00
1.041224002838134766e+00
1.658267736434936523e+00
1.559925675392150879e+00
1.540487766265869141e+00
1.042437314987182617e+00
8.612762093544006348e-01
6.484029889106750488e-01
1.232972264289855957e+00
7.587998509407043457e-01
1.041041254997253418e+00
1.226205468177795410e+00
2.243443012237548828e+00
2.402639865875244141e+00
1.599752545356750488e+00
2.704979777336120605e-01
3.877709805965423584e-01
1.700272440910339355e+00
8.107467889785766602e-01
7.690997719764709473e-01
9.909682273864746094e-01
1.194400668144226074e+00
6.245105266571044922e-01
8.634772300720214844e-01
1.373139023780822754e+00
1.882285594940185547e+00
1.327164173126220703e+00
1.560613632202148438e+00
1.499920845031738281e+00
1.591246604919433594e+00
1.013716459274291992e+00
1.756950259208679199e+00
4.282758533954620361e-01
1.921003818511962891e+00
1.830918192863464355e+00
1.545858860015869141e+00
1.846849918365478516e+00
8.901731967926025391e-01
1.562688589096069336e+00
1.466933131217956543e+00
1.474696397781372070e+00
2.007516145706176758e+00
1.994122266769409180e+00
1.814620018005371094e+00
1.188183069229125977e+00
1.067312598228454590e+00
8.943528532981872559e-01
1.171798825263977051e+00
7.785269618034362793e-01
8.082599043846130371e-01
1.102177858352661133e+00
1.666662096977233887e+00
1.422072291374206543e+00
6.132374405860900879e-01
5.055515766143798828e-01
1.013052225112915039e+00
1.878058671951293945e+00
2.039939314126968384e-01
1.014171481132507324e+00
4.503362476825714111e-01
9.477967619895935059e-01
5.224473476409912109e-01
1.117011547088623047e+00
1.331210732460021973e+00
1.531894922256469727e+00
1.384870886802673340e+00
1.441673874855041504e+00
1.883401751518249512e+00
1.314171314239501953e+00
7.954282164573669434e-01
1.180366039276123047e+00
5.141687393188476562e-01
1.341369271278381348e+00
1.515082836151123047e+00
1.608311057090759277e+00
9.021852016448974609e-01
1.058078289031982422e+00
1.398572921752929688e+00
7.999560236930847168e-01
3.420442342758178711e-01
5.784906744956970215e-01
1.379040956497192383e+00
6.754438281059265137e-01
9.196239113807678223e-01
9.464144706726074219e-01
1.704493522644042969e+00
5.119942426681518555e-01
9.251714944839477539e-01
5.771182179450988770e-01
5.667337179183959961e-01
1.511797428131103516e+00
3.298505842685699463e-01
1.005763649940490723e+00
1.228652715682983398e+00
9.294919371604919434e-01
2.178362131118774414e+00
9.314247965812683105e-01
1.033064723014831543e+00
9.434096217155456543e-01
2.184000730514526367e+00
1.856334447860717773e+00
1.099939584732055664e+00
1.571046948432922363e+00
6.659776568412780762e-01
8.247008919715881348e-01
1.262138366699218750e+00
5.848544836044311523e-01
1.459504127502441406e+00
1.864754438400268555e+00
1.978580951690673828e+00
1.852840185165405273e+00
8.652046918869018555e-01
4.770782887935638428e-01
1.013368844985961914e+00
1.897376179695129395e+00
1.649105668067932129e+00
4.776052236557006836e-01
5.291866660118103027e-01
5.889357924461364746e-01
1.577788710594177246e+00
1.276258707046508789e+00
1.061297774314880371e+00
1.345749497413635254e+00
1.665149569511413574e+00
2.098659992218017578e+00
3.363264352083206177e-02
4.421163797378540039e-01
6.680556535720825195e-01
6.019016504287719727e-01
1.223482370376586914e+00
1.232453107833862305e+00
5.479832291603088379e-01
4.653903245925903320e-01
9.758363366127014160e-01
1.216711521148681641e+00
9.765547513961791992e-01
1.129456162452697754e+00
8.067243695259094238e-01
1.345670104026794434e+00
1.000128865242004395e+00
1.848433613777160645e+00
2.068295329809188843e-01
4.151484668254852295e-01
4.780621528625488281e-01
1.622121691703796387e+00
3.416554033756256104e-01
9.969388842582702637e-01
1.110414862632751465e+00
1.386160731315612793e+00
1.600459814071655273e+00
1.514748692512512207e+00
2.117893934249877930e+00
1.860187530517578125e+00
2.257791996002197266e+00
9.376242160797119141e-01
4.697114229202270508e-02
7.617075443267822266e-01
4.731931090354919434e-01
2.229235649108886719e+00
7.607992291450500488e-01
4.870716631412506104e-01
4.716199040412902832e-01
5.767738819122314453e-01
1.989540576934814453e+00
1.109899759292602539e+00
7.949739098548889160e-01
2.609541118144989014e-01
1.496873855590820312e+00
1.375812411308288574e+00
1.272398829460144043e+00
8.104181289672851562e-01
6.444575786590576172e-01
6.412750482559204102e-01
1.651771783828735352e+00
2.663446664810180664e-01
1.061622381210327148e+00
1.034611582756042480e+00
7.039886713027954102e-01
1.736127495765686035e+00
1.250397920608520508e+00
1.497830271720886230e+00
1.635380864143371582e+00
1.427547335624694824e+00
1.238492012023925781e+00
1.256190538406372070e+00
2.985478937625885010e-01
4.276640415191650391e-01
5.488892793655395508e-01
6.495100855827331543e-01
1.191438913345336914e+00
9.112257361412048340e-01
4.436127245426177979e-01
1.980772852897644043e+00
3.882438838481903076e-01
3.198107182979583740e-01
4.753687977790832520e-01
1.683941334486007690e-01
3.501237034797668457e-01
9.611043930053710938e-01
1.458604633808135986e-01
5.588287711143493652e-01
2.038336992263793945e-01
9.726323485374450684e-01
6.724622249603271484e-01
6.913082003593444824e-01
1.806616783142089844e-01
1.065066456794738770e+00
1.252815127372741699e+00
7.977379560470581055e-01
9.524317383766174316e-01
2.492179870605468750e-01
8.888748288154602051e-01
1.671968698501586914e+00
6.468680500984191895e-01
1.913736015558242798e-01
7.096825242042541504e-01
1.235064864158630371e+00
1.163454174995422363e+00
1.250882267951965332e+00
6.969654560089111328e-01
6.953389644622802734e-01
1.911154627799987793e+00
3.399920761585235596e-01
1.004893541336059570e+00
7.383500933647155762e-01
5.956758856773376465e-01
1.565758466720581055e+00
1.336684942245483398e+00
1.720119595527648926e+00
7.075817584991455078e-01
6.289013028144836426e-01
1.492912530899047852e+00
1.494654536247253418e+00
6.422562599182128906e-01
7.268972396850585938e-01
6.140932440757751465e-01
1.064051747322082520e+00
1.058665871620178223e+00
7.760561704635620117e-01
8.782370090484619141e-01
7.606809139251708984e-01
1.033378720283508301e+00
1.077080965042114258e+00
5.189266204833984375e-01
4.269828796386718750e-01
1.897525489330291748e-01
9.686927795410156250e-01
7.950598001480102539e-01
6.983236074447631836e-01
1.025791764259338379e+00
1.518211722373962402e+00
8.353766798973083496e-01
9.937843084335327148e-01
8.321453928947448730e-01
6.323665976524353027e-01
1.123380661010742188e+00
9.797963500022888184e-01
7.193270325660705566e-01
8.781460523605346680e-01
7.647501826286315918e-01
1.615772128105163574e+00
5.759087800979614258e-01
3.826690316200256348e-01
6.809382438659667969e-01
2.460994869470596313e-01
9.079536795616149902e-02
2.893479764461517334e-01
3.547515571117401123e-01
1.454226970672607422e+00
1.526342988014221191e+00
1.197216629981994629e+00
7.631659507751464844e-01
7.621995210647583008e-01
2.644641160964965820e+00
1.876028180122375488e+00
1.715931534767150879e+00
2.331417798995971680e+00
2.853184700012207031e+00
3.244305849075317383e+00
2.107195377349853516e+00
8.999809622764587402e-01
9.706432819366455078e-01
1.084419012069702148e+00
1.058396697044372559e+00
9.394358396530151367e-01
8.574206829071044922e-01
1.177986741065979004e+00
1.016890406608581543e+00
1.452110767364501953e+00
1.434462547302246094e+00
3.049545884132385254e-01
3.977989256381988525e-01
3.261564373970031738e-01
5.599553585052490234e-01
3.339236974716186523e-01
1.208271145820617676e+00
9.241824746131896973e-01
1.601019740104675293e+00
1.184040069580078125e+00
1.098184108734130859e+00
1.070689678192138672e+00
1.925011038780212402e+00
2.749648094177246094e+00
2.005170345306396484e+00
1.952890515327453613e+00
2.102586984634399414e+00
2.725403547286987305e+00
2.994093894958496094e+00
3.044165849685668945e+00
1.795262455940246582e+00
1.152748584747314453e+00
9.294285774230957031e-01
1.421106338500976562e+00
7.607372403144836426e-01
9.804871678352355957e-01
1.471150040626525879e+00
1.309013962745666504e+00
1.264385700225830078e+00
1.361763477325439453e+00
1.998824626207351685e-01
1.099024891853332520e+00
5.483711957931518555e-01
1.926191151142120361e-01
6.591600179672241211e-01
1.426903247833251953e+00
7.743394970893859863e-01
4.252315759658813477e-01
1.423525452613830566e+00
1.522809743881225586e+00
7.089379429817199707e-01
1.444297432899475098e+00
1.388711094856262207e+00
1.249447584152221680e+00
1.119467854499816895e+00
2.044412612915039062e+00
1.463844418525695801e+00
2.298101902008056641e+00
2.003589630126953125e+00
2.241105556488037109e+00
7.537735104560852051e-01
1.329891383647918701e-01
1.358773112297058105e+00
3.052304089069366455e-01
1.240802526473999023e+00
3.775330781936645508e-01
5.505958795547485352e-01
6.110639572143554688e-01
7.471261620521545410e-01
1.352801203727722168e+00
2.876361906528472900e-01
5.875580310821533203e-01
3.714244365692138672e-01
1.193984985351562500e+00
7.450094819068908691e-01
5.894955992698669434e-01
7.270544171333312988e-01
7.149732708930969238e-01
1.748991489410400391e+00
2.543493509292602539e-01
1.821533679962158203e+00
1.714326381683349609e+00
1.529542565345764160e+00
1.263908624649047852e+00
2.205338239669799805e+00
2.026145935058593750e+00
2.620705127716064453e+00
2.182097434997558594e+00
2.246579647064208984e+00
7.355048656463623047e-01
4.225399792194366455e-01
1.391446948051452637e+00
7.822222709655761719e-01
4.367091357707977295e-01
5.231087803840637207e-01
8.253118395805358887e-01
3.713890314102172852e-01
2.469571232795715332e-01
8.298785090446472168e-01
6.435332298278808594e-01
1.181047677993774414e+00
1.792505741119384766e+00
1.992497682571411133e+00
2.481170415878295898e+00
2.024763345718383789e+00
1.305537939071655273e+00
1.456673741340637207e+00
1.757638573646545410e+00
1.251912236213684082e+00
7.726256847381591797e-01
1.306321024894714355e+00
1.701943516731262207e+00
1.690182685852050781e+00
1.453962922096252441e+00
8.701553940773010254e-01
4.274678230285644531e-01
3.660077452659606934e-01
1.113107562065124512e+00
7.331662774085998535e-01
6.963668465614318848e-01
3.326180875301361084e-01
4.236634373664855957e-01
4.441641271114349365e-01
9.203615188598632812e-01
1.317374348640441895e+00
9.051232933998107910e-01
6.320895552635192871e-01
6.475703120231628418e-01
6.891725063323974609e-01
1.021080255508422852e+00
4.000311791896820068e-01
6.727442145347595215e-01
8.356720209121704102e-01
9.441290497779846191e-01
6.570162177085876465e-01
1.159652233123779297e+00
4.600258469581604004e-01
8.708337545394897461e-01
8.688564300537109375e-01
4.020909368991851807e-01
4.912286996841430664e-01
1.145862936973571777e+00
8.269985318183898926e-01
6.616594195365905762e-01
7.450683116912841797e-01
1.099927425384521484e+00
1.320973038673400879e+00
3.914505243301391602e-01
7.137283682823181152e-01
5.138378962874412537e-02
4.535150527954101562e-01
9.441523551940917969e-01
1.380961894989013672e+00
8.321455717086791992e-01
5.977613925933837891e-01
3.876161873340606689e-01
6.908746361732482910e-01
7.680072784423828125e-01
7.663725018501281738e-01
5.672866106033325195e-01
6.475745439529418945e-01
8.727245926856994629e-01
8.345469236373901367e-01
8.071685433387756348e-01
1.040846347808837891e+00
9.211927056312561035e-01
1.124384999275207520e+00
7.910700440406799316e-01
1.433618545532226562e+00
1.819112896919250488e+00
1.895992755889892578e+00
2.504330635070800781e+00
1.658594250679016113e+00
9.850784540176391602e-01
6.072151064872741699e-01
1.545580625534057617e+00
8.721556067466735840e-01
5.118508338928222656e-01
5.914734005928039551e-01
6.920388936996459961e-01
7.512590289115905762e-01
8.416799902915954590e-01
7.942560911178588867e-01
9.273629188537597656e-01
5.349847078323364258e-01
8.847635388374328613e-01
9.336633086204528809e-01
3.559944629669189453e-01
8.524943590164184570e-01
9.182385206222534180e-01
7.156765460968017578e-01
5.639845132827758789e-01
8.650742769241333008e-01
9.946904182434082031e-01
1.021349430084228516e+00
7.610319256782531738e-01
4.307984411716461182e-01
5.169506669044494629e-01
8.149131536483764648e-01
1.084817767143249512e+00
7.972446680068969727e-01
6.000896692276000977e-01
1.452318310737609863e+00
1.368265986442565918e+00
1.178747415542602539e+00
2.332821190357208252e-01
1.011315107345581055e+00
4.047405123710632324e-01
9.909350872039794922e-01
7.805228829383850098e-01
8.264813423156738281e-01
6.459796428680419922e-01
1.250697970390319824e-01
5.634375810623168945e-01
1.224345088005065918e+00
1.368403315544128418e+00
1.187641382217407227e+00
8.051285743713378906e-01
7.517098784446716309e-01
2.874403893947601318e-01
1.423044800758361816e+00
8.663651943206787109e-01
1.574285030364990234e+00
7.178457379341125488e-01
1.198931097984313965e+00
5.857015848159790039e-01
1.802422404289245605e-01
6.429992914199829102e-01
1.277766674757003784e-01
5.904153585433959961e-01
5.897663831710815430e-01
6.817964315414428711e-01
5.145584344863891602e-01
7.368454933166503906e-01
7.889580130577087402e-01
6.484356522560119629e-01
5.051777958869934082e-01
9.582165479660034180e-01
1.151920676231384277e+00
1.137912034988403320e+00
9.393687844276428223e-01
1.880058944225311279e-01
3.840819597244262695e-01
1.575661540031433105e+00
1.015607342123985291e-01
5.822596549987792969e-01
3.478168249130249023e-01
7.043398618698120117e-01
9.281862378120422363e-01
9.149528741836547852e-01
1.104610204696655273e+00
1.218358874320983887e+00
5.177856683731079102e-01
6.641593575477600098e-01
9.845962524414062500e-01
1.198511719703674316e+00
8.807994127273559570e-01
1.250882387161254883e+00
4.571906924247741699e-01
8.694577813148498535e-01
1.735159039497375488e+00
1.287851929664611816e+00
1.018562555313110352e+00
6.256107091903686523e-01
8.509099483489990234e-01
2.070651531219482422e+00
1.542093634605407715e+00
1.875214576721191406e+00
2.369848728179931641e+00
1.921107411384582520e+00
1.218407273292541504e+00
9.304096698760986328e-01
1.534340023994445801e+00
1.266063809394836426e+00
6.523109674453735352e-01
8.271075487136840820e-01
1.125421762466430664e+00
1.204388618469238281e+00
7.028223872184753418e-01
5.844733119010925293e-01
7.762694954872131348e-01
1.009315729141235352e+00
1.099133610725402832e+00
1.274801254272460938e+00
9.972510933876037598e-01
1.269351601600646973e+00
1.473673224449157715e+00
1.324809908866882324e+00
7.655104994773864746e-01
2.035092353820800781e+00
1.343110680580139160e+00
1.454888224601745605e+00
1.640992641448974609e+00
4.871361255645751953e-01
1.307168126106262207e+00
8.539333343505859375e-01
1.221489310264587402e+00
1.271909594535827637e+00
1.079479932785034180e+00
8.535985350608825684e-01
5.705663561820983887e-01
1.364448070526123047e+00
7.803805470466613770e-01
1.046810001134872437e-01
1.156311988830566406e+00
9.416195154190063477e-01
1.332599043846130371e+00
1.003083944320678711e+00
4.540615975856781006e-01
3.551048338413238525e-01
6.795930266380310059e-01
1.528833270072937012e+00
1.603628396987915039e-01
6.528812646865844727e-01
8.172394633293151855e-01
4.944700300693511963e-01
5.258310437202453613e-01
7.662507891654968262e-01
9.314073324203491211e-01
8.043966889381408691e-01
7.424629330635070801e-01
7.579361796379089355e-01
4.364394843578338623e-01
6.357816606760025024e-02
8.570140004158020020e-01
5.015658140182495117e-01
9.288107752799987793e-01
4.487631022930145264e-01
5.806822776794433594e-01
7.410614490509033203e-01
5.921396613121032715e-01
1.256415963172912598e+00
3.756481707096099854e-01
3.481381535530090332e-01
9.313312172889709473e-01
1.093843698501586914e+00
1.326619148254394531e+00
1.171251654624938965e+00
1.416002511978149414e+00
1.868960738182067871e+00
1.526173114776611328e+00
3.324259221553802490e-01
6.778834462165832520e-01
9.279466271400451660e-01
8.242775201797485352e-01
4.696486592292785645e-01
9.160038828849792480e-01
7.746123671531677246e-01
7.204192876815795898e-01
3.725281655788421631e-01
7.301030158996582031e-01
5.876002907752990723e-01
4.613564908504486084e-01
3.861955404281616211e-01
8.751577734947204590e-01
3.929637074470520020e-01
1.020397424697875977e+00
1.378124654293060303e-01
9.794388413429260254e-01
3.728584647178649902e-01
9.568267464637756348e-01
7.510812282562255859e-01
1.985272318124771118e-01
1.686152338981628418e+00
1.043069720268249512e+00
1.250605463981628418e+00
1.588219761848449707e+00
2.901685953140258789e+00
2.763569116592407227e+00
1.280163049697875977e+00
3.413725197315216064e-01
6.403239369392395020e-01
6.109000444412231445e-01
9.589962959289550781e-01
5.021299123764038086e-01
1.151214241981506348e+00
1.231457948684692383e+00
8.188339471817016602e-01
9.060104489326477051e-01
9.258577227592468262e-01
1.335917353630065918e+00
4.880346655845642090e-01
7.965154647827148438e-01
5.859853625297546387e-01
7.652177810668945312e-01
7.375628948211669922e-01
5.584824681282043457e-01
1.026087522506713867e+00
7.092366218566894531e-01
9.978853464126586914e-01
6.932688355445861816e-01
3.052032887935638428e-01
6.410498619079589844e-01
7.978633642196655273e-01
1.268096446990966797e+00
9.082095623016357422e-01
1.774914264678955078e+00
1.949196100234985352e+00
1.314885258674621582e+00
8.470560312271118164e-01
8.985500335693359375e-01
5.939412117004394531e-01
4.960990548133850098e-01
1.045515656471252441e+00
3.558391630649566650e-01
1.236712574958801270e+00
1.301026344299316406e+00
9.453793764114379883e-01
6.014139056205749512e-01
5.591384172439575195e-01
9.095190763473510742e-01
9.473441839218139648e-01
1.210138201713562012e+00
8.776041865348815918e-01
4.330410957336425781e-01
5.041514039039611816e-01
8.425759077072143555e-01
9.455486536026000977e-01
1.223613619804382324e+00
9.299958348274230957e-01
1.645318984985351562e+00
8.348646759986877441e-01
1.737620353698730469e+00
1.875545263290405273e+00
1.190255284309387207e+00
2.097354650497436523e+00
7.828965783119201660e-01
8.472293019294738770e-01
4.388936460018157959e-01
6.890718340873718262e-01
1.059015274047851562e+00
6.061571240425109863e-01
2.945835590362548828e-01
2.581967413425445557e-01
1.064229607582092285e+00
1.300361156463623047e+00
1.436346173286437988e+00
7.939622998237609863e-01
2.083663046360015869e-01
1.785952568054199219e+00
1.323342323303222656e+00
1.002056837081909180e+00
8.984970450401306152e-01
1.895660638809204102e+00
1.806049227714538574e+00
1.727402329444885254e+00
1.102672338485717773e+00
7.155931591987609863e-01
1.422223091125488281e+00
9.776620268821716309e-01
7.852262854576110840e-01
1.063270449638366699e+00
1.197685003280639648e+00
1.010010838508605957e+00
8.810549974441528320e-01
4.628791511058807373e-01
5.051816105842590332e-01
6.014913320541381836e-01
6.951069831848144531e-01
1.031964421272277832e+00
1.062355875968933105e+00
3.686358928680419922e-01
2.113722264766693115e-01
1.072019100189208984e+00
1.245108246803283691e+00
1.304671287536621094e+00
4.638845920562744141e-01
3.562524616718292236e-01
1.093923330307006836e+00
1.928063869476318359e+00
1.797520399093627930e+00
1.491206049919128418e+00
7.745361328125000000e-01
1.657362699508666992e+00
1.753527641296386719e+00
1.574627518653869629e+00
1.319932579994201660e+00
9.567577242851257324e-01
7.493306398391723633e-01
1.301453948020935059e+00
1.866704702377319336e+00
2.189501047134399414e+00
8.514395356178283691e-01
1.136276841163635254e+00
2.624071836471557617e-01
3.097436726093292236e-01
4.117016494274139404e-01
4.915308952331542969e-01
1.208134770393371582e+00
1.061994791030883789e+00
1.213413476943969727e+00
1.081063508987426758e+00
5.006529092788696289e-01
8.872907757759094238e-01
7.443383932113647461e-01
8.513872027397155762e-01
1.037211060523986816e+00
4.188136160373687744e-01
1.573688387870788574e+00
9.540621042251586914e-01
1.496219992637634277e+00
1.761188983917236328e+00
8.934018015861511230e-01
1.314028739929199219e+00
1.293504476547241211e+00
1.246683239936828613e+00
1.345349311828613281e+00
6.519149541854858398e-01
1.423257946968078613e+00
1.322871565818786621e+00
1.997685194015502930e+00
1.265127062797546387e+00
5.676307082176208496e-01
8.638578653335571289e-01
1.210103154182434082e+00
9.134408831596374512e-01
9.566747397184371948e-02
9.344112277030944824e-01
1.659775257110595703e+00
2.025405883789062500e+00
2.081627130508422852e+00
1.069891571998596191e+00
1.329946756362915039e+00
3.196809291839599609e-01
4.413271546363830566e-01
7.597981095314025879e-01
5.885212421417236328e-01
1.440264344215393066e+00
4.300637543201446533e-01
9.447472691535949707e-01
6.900072693824768066e-01
6.958436965942382812e-02
7.712330818176269531e-01
3.257754445075988770e-01
5.550089478492736816e-01
4.982764422893524170e-01
6.895035505294799805e-01
4.374155700206756592e-01
1.139580383896827698e-01
7.415605187416076660e-01
8.771033287048339844e-01
1.035686731338500977e+00
3.091036677360534668e-01
8.495787978172302246e-01
9.287851452827453613e-01
3.572061657905578613e-01
4.812102615833282471e-01
9.592650532722473145e-01
1.502257943153381348e+00
1.899825811386108398e+00
5.553957223892211914e-01
7.496232390403747559e-01
3.014400303363800049e-01
3.221010565757751465e-01
2.503313720226287842e-01
4.049738943576812744e-01
1.144915580749511719e+00
8.605477213859558105e-01
1.103000164031982422e+00
6.119171380996704102e-01
2.670629024505615234e-01
1.077773690223693848e+00
1.104061841964721680e+00
4.367415010929107666e-01
5.186506509780883789e-01
1.012279033660888672e+00
1.230605959892272949e+00
5.497759580612182617e-01
5.864157080650329590e-01
4.063073098659515381e-01
1.276915788650512695e+00
7.664723992347717285e-01
8.193824291229248047e-01
5.664520263671875000e-01
1.681406497955322266e-01
9.592416286468505859e-01
1.006564140319824219e+00
1.018368005752563477e+00
1.538083791732788086e+00
1.517024159431457520e+00
8.690301775932312012e-01
2.657867670059204102e-01
1.384380459785461426e-01
4.816091954708099365e-01
2.582602500915527344e-01
8.127694725990295410e-01
7.470555901527404785e-01
1.169201493263244629e+00
7.837718129158020020e-01
8.775977492332458496e-01
1.074614524841308594e+00
4.722136557102203369e-01
6.593861579895019531e-01
2.472479790449142456e-01
9.964919090270996094e-01
1.706634163856506348e+00
9.064406156539916992e-01
1.249032616615295410e+00
8.399145007133483887e-01
1.164971232414245605e+00
1.528690814971923828e+00
1.033382296562194824e+00
1.092915654182434082e+00
3.753951489925384521e-01
6.808499097824096680e-01
1.590205430984497070e+00
1.566700100898742676e+00
1.819525122642517090e+00
1.779642105102539062e+00
1.012006878852844238e+00
2.766062021255493164e-01
2.789953052997589111e-01
6.253932118415832520e-01
4.576818346977233887e-01
4.886061847209930420e-01
5.401455163955688477e-01
2.682388424873352051e-01
3.823127746582031250e-01
6.307752728462219238e-01
5.877257585525512695e-01
7.624669075012207031e-01
7.592208981513977051e-01
4.913862943649291992e-01
7.009698748588562012e-01
7.545201778411865234e-01
1.734598577022552490e-01
3.754291236400604248e-01
5.018818378448486328e-01
7.457992434501647949e-01
8.433515429496765137e-01
3.196480572223663330e-01
3.010667562484741211e-01
8.769271373748779297e-01
7.419679313898086548e-02
6.940268874168395996e-01
5.762888789176940918e-01
1.471636772155761719e+00
9.021096229553222656e-01
1.469412446022033691e+00
8.860408663749694824e-01
1.174102663993835449e+00
1.054785728454589844e+00
7.208241224288940430e-01
6.926026344299316406e-01
3.980536758899688721e-01
7.876207232475280762e-01
6.334699392318725586e-01
1.195675969123840332e+00
1.079910993576049805e+00
1.225183606147766113e+00
8.712433576583862305e-01
3.965853452682495117e-01
8.461257219314575195e-01
7.125312685966491699e-01
1.449461936950683594e+00
1.470380544662475586e+00
1.065731644630432129e+00
2.388596296310424805e+00
1.758200883865356445e+00
1.903431177139282227e+00
1.355626106262207031e+00
1.769180774688720703e+00
9.988332390785217285e-01
3.261375427246093750e-01
1.257930040359497070e+00
7.784866094589233398e-01
6.420162320137023926e-01
7.388328909873962402e-01
6.185500025749206543e-01
8.328829407691955566e-01
7.761982083320617676e-01
6.406074762344360352e-01
2.885220646858215332e-01
5.238627791404724121e-01
6.931663751602172852e-01
9.615205526351928711e-01
9.687749147415161133e-01
1.641019880771636963e-01
3.158854842185974121e-01
4.470686316490173340e-01
9.363971948623657227e-01
5.095391273498535156e-01
8.956496715545654297e-01
6.823159456253051758e-01
8.704289793968200684e-01
6.280302405357360840e-01
1.279751896858215332e+00
1.462779641151428223e+00
1.029706716537475586e+00
8.004656434059143066e-01
1.156336784362792969e+00
9.848256111145019531e-01
9.298975020647048950e-02
1.066349148750305176e+00
9.531727433204650879e-01
1.178156256675720215e+00
5.734899044036865234e-01
2.731357216835021973e-01
4.095692336559295654e-01
4.561688601970672607e-01
7.235470414161682129e-01
6.784564852714538574e-01
7.036843299865722656e-01
7.535179257392883301e-01
1.356255173683166504e+00
2.685668468475341797e-01
1.033178091049194336e+00
7.466500401496887207e-01
1.440981745719909668e+00
1.097036480903625488e+00
4.682850837707519531e-01
1.212238669395446777e+00
1.681541085243225098e+00
1.271254181861877441e+00
9.449724555015563965e-01
2.148020505905151367e+00
1.945187687873840332e+00
2.041148900985717773e+00
2.018522739410400391e+00
2.098148107528686523e+00
1.048329353332519531e+00
7.108904123306274414e-01
5.848669409751892090e-01
5.091858506202697754e-01
3.200630545616149902e-01
1.107170343399047852e+00
1.015036582946777344e+00
1.072340250015258789e+00
8.226366639137268066e-01
5.211539864540100098e-01
9.058930277824401855e-01
1.690035939216613770e+00
1.011921286582946777e+00
1.400443434715270996e+00
2.189200401306152344e+00
1.279674768447875977e+00
1.836024224758148193e-01
4.338920116424560547e-01
4.945192933082580566e-01
4.186966717243194580e-01
5.039255619049072266e-01
8.178413510322570801e-01
8.356855511665344238e-01
3.708710670471191406e-01
6.585321426391601562e-01
1.705620288848876953e+00
1.399546384811401367e+00
8.418325185775756836e-01
3.918814361095428467e-01
5.773113965988159180e-01
5.982540249824523926e-01
2.002113610506057739e-01
2.203748673200607300e-01
6.243792772293090820e-01
4.034547507762908936e-01
1.298417091369628906e+00
4.936748147010803223e-01
7.501497864723205566e-01
6.047198772430419922e-01
5.079885125160217285e-01
1.396690964698791504e+00
1.333910346031188965e+00
9.018647670745849609e-01
1.625319957733154297e+00
1.159309267997741699e+00
3.868004083633422852e-01
8.917779922485351562e-01
9.502965211868286133e-01
5.513268113136291504e-01
5.943698287010192871e-01
1.199875473976135254e+00
1.089162826538085938e+00
7.296252250671386719e-01
1.340436697006225586e+00
1.367556571960449219e+00
2.678697586059570312e+00
2.441261768341064453e+00
2.015236377716064453e+00
5.862056016921997070e-01
3.413335084915161133e-01
3.886695206165313721e-01
4.707198441028594971e-01
8.632460236549377441e-01
1.086545228958129883e+00
1.046810626983642578e+00
5.214670896530151367e-01
1.724461019039154053e-01
1.655720323324203491e-01
6.720094084739685059e-01
8.325585722923278809e-01
1.014865636825561523e-01
2.058261334896087646e-01
1.920372843742370605e-01
9.801177978515625000e-01
9.692491292953491211e-01
7.713119387626647949e-01
4.165400564670562744e-01
4.041035473346710205e-01
1.187709927558898926e+00
1.494503259658813477e+00
1.250904202461242676e+00
1.025335311889648438e+00
1.132225036621093750e+00
1.523347973823547363e+00
1.511729717254638672e+00
1.124032616615295410e+00
4.562189877033233643e-01
8.961598873138427734e-01
1.241474151611328125e+00
5.500710010528564453e-01
8.822241425514221191e-01
8.627893328666687012e-01
1.110566496849060059e+00
1.340553164482116699e+00
1.466686606407165527e+00
9.348564743995666504e-01
3.983117341995239258e-01
1.439967155456542969e+00
1.137495994567871094e+00
1.262611150741577148e+00
1.690379977226257324e+00
9.572082757949829102e-01
1.240888833999633789e+00
2.061017274856567383e+00
1.406420946121215820e+00
1.338063478469848633e+00
4.188300073146820068e-01
6.335730552673339844e-01
1.671077013015747070e+00
8.654552102088928223e-01
1.708768129348754883e+00
1.913614749908447266e+00
1.148137211799621582e+00
1.000612974166870117e+00
2.433622926473617554e-01
3.299980461597442627e-01
2.841167449951171875e-01
5.279885530471801758e-01
3.482894301414489746e-01
3.980871140956878662e-01
2.732644975185394287e-01
1.070148348808288574e+00
1.302320241928100586e+00
1.422833800315856934e+00
1.106350064277648926e+00
8.695423603057861328e-01
1.266760826110839844e+00
1.194527506828308105e+00
1.220024347305297852e+00
1.453013420104980469e+00
8.693429827690124512e-01
1.444781064987182617e+00
1.673781275749206543e+00
9.925366640090942383e-01
6.592774987220764160e-01
4.407291710376739502e-01
9.527773857116699219e-01
3.249683976173400879e-01
4.792979359626770020e-01
2.668486535549163818e-01
7.964959740638732910e-01
1.594376206398010254e+00
1.239930272102355957e+00
9.459161162376403809e-01
3.711415231227874756e-01
4.460235834121704102e-01
1.116447448730468750e+00
1.144397020339965820e+00
6.672256588935852051e-01
2.979881465435028076e-01
7.212632894515991211e-01
7.087315320968627930e-01
7.080596685409545898e-01
5.379160642623901367e-01
5.279298424720764160e-01
7.277190089225769043e-01
3.962934613227844238e-01
5.073798298835754395e-01
7.461856007575988770e-01
1.056860685348510742e+00
8.443115353584289551e-01
4.429374337196350098e-01
4.526493251323699951e-01
5.791904032230377197e-02
1.545740365982055664e-01
8.200901150703430176e-01
1.211162507534027100e-01
5.948532819747924805e-01
5.824632048606872559e-01
7.992197275161743164e-01
4.583396613597869873e-01
6.317746043205261230e-01
7.977441549301147461e-01
1.016567468643188477e+00
1.066756963729858398e+00
9.163298010826110840e-01
8.222111463546752930e-01
8.179070949554443359e-01
3.070902824401855469e-01
5.548498034477233887e-01
1.475486397743225098e+00
1.521794676780700684e+00
1.313170909881591797e+00
6.467033624649047852e-01
6.612924337387084961e-01
1.260106563568115234e+00
1.428941965103149414e+00
9.875749945640563965e-01
9.505048990249633789e-01
1.908864021301269531e+00
1.453812360763549805e+00
1.052558541297912598e+00
4.309734404087066650e-01
1.988973468542098999e-01
1.579226374626159668e+00
1.050017118453979492e+00
1.267042994499206543e+00
1.722285270690917969e+00
1.734048128128051758e+00
1.849208116531372070e+00
1.917244076728820801e+00
1.351957559585571289e+00
1.307757973670959473e+00
8.030773997306823730e-01
1.541625022888183594e+00
2.397069692611694336e+00
1.849760890007019043e+00
2.083413839340209961e+00
1.869775772094726562e+00
1.704220533370971680e+00
2.898852348327636719e+00
1.845166563987731934e+00
2.265176773071289062e+00
1.588413238525390625e+00
1.271793007850646973e+00
2.168014764785766602e+00
2.037179946899414062e+00
3.279978036880493164e+00
2.170306682586669922e+00
1.198343992233276367e+00
1.570458173751831055e+00
1.092213034629821777e+00
9.714802503585815430e-01
9.776032567024230957e-01
9.019208550453186035e-01
1.993366956710815430e+00
1.879007339477539062e+00
2.222254276275634766e+00
1.438551068305969238e+00
1.045126795768737793e+00
7.275071144104003906e-01
5.946981310844421387e-01
2.592987120151519775e-01
6.792722344398498535e-01
4.472873806953430176e-01
2.465301603078842163e-01
2.687385082244873047e-01
6.044785380363464355e-01
1.133580327033996582e+00
7.595104575157165527e-01
6.989890336990356445e-01
5.876438617706298828e-01
4.909493327140808105e-01
7.847296595573425293e-01
1.190277218818664551e+00
1.371789574623107910e-01
2.085959315299987793e-01
3.822468519210815430e-01
7.482259273529052734e-01
7.438370585441589355e-01
4.351016879081726074e-01
4.028207063674926758e-01
3.374900519847869873e-01
1.840852349996566772e-01
7.821574211120605469e-01
8.632167577743530273e-01
1.292546510696411133e+00
8.994504809379577637e-01
4.999333620071411133e-01
8.705603480339050293e-01
7.417730093002319336e-01
4.143086969852447510e-01
9.558640718460083008e-01
1.455772995948791504e+00
1.815077304840087891e+00
1.731378912925720215e+00
1.629767179489135742e+00
2.750576019287109375e+00
2.740303516387939453e+00
2.713680267333984375e+00
2.185522794723510742e+00
2.215092420578002930e+00
1.526654958724975586e+00
1.222971796989440918e+00
2.216211080551147461e+00
1.852473974227905273e+00
1.808753609657287598e+00
1.385062098503112793e+00
8.940434455871582031e-01
1.579524159431457520e+00
1.248276829719543457e+00
8.782467842102050781e-01
1.386809825897216797e+00
1.645128965377807617e+00
1.782109022140502930e+00
1.442581295967102051e+00
1.367710828781127930e+00
1.627212047576904297e+00
1.706704020500183105e+00
1.634604096412658691e+00
1.337386250495910645e+00
1.032642364501953125e+00
1.481947898864746094e+00
2.257409334182739258e+00
1.772547602653503418e+00
8.235707879066467285e-01
2.427213668823242188e+00
1.514757990837097168e+00
2.138396501541137695e+00
2.107467412948608398e+00
2.140166759490966797e+00
1.479732036590576172e+00
1.556963801383972168e+00
2.291030406951904297e+00
2.605578660964965820e+00
1.630385279655456543e+00
2.772117614746093750e+00
3.140124559402465820e+00
3.096049547195434570e+00
2.418253898620605469e+00
1.642436623573303223e+00
1.423474907875061035e+00
1.169785141944885254e+00
2.057625532150268555e+00
1.496726751327514648e+00
1.426171302795410156e+00
1.626190662384033203e+00
1.348703384399414062e+00
1.876000404357910156e+00
1.309185624122619629e+00
7.789199948310852051e-01
1.606309294700622559e+00
1.488444328308105469e+00
2.417826652526855469e+00
1.665751338005065918e+00
2.964985132217407227e+00
2.724649429321289062e+00
2.512904882431030273e+00
1.911628007888793945e+00
1.866590738296508789e+00
1.348784804344177246e+00
6.254790425300598145e-01
1.066493868827819824e+00
1.386865735054016113e+00
3.678891956806182861e-01
1.627395987510681152e+00
3.522492051124572754e-01
6.039932966232299805e-01
2.766527533531188965e-01
1.953339725732803345e-01
1.101878762245178223e+00
7.616224884986877441e-01
9.780775904655456543e-01
1.174920082092285156e+00
5.657849907875061035e-01
6.453877687454223633e-01
9.759115576744079590e-01
1.035837173461914062e+00
1.351167321205139160e+00
6.275979876518249512e-01
4.532437026500701904e-01
5.005930066108703613e-01
1.046130210161209106e-01
6.561787128448486328e-01
1.169954657554626465e+00
1.444405436515808105e+00
7.649838328361511230e-01
5.120469927787780762e-01
1.914369463920593262e-01
6.304184198379516602e-01
2.814369797706604004e-01
4.079189598560333252e-01
5.991883277893066406e-01
2.783160805702209473e-01
1.400478243827819824e+00
4.766692519187927246e-01
6.534840464591979980e-01
6.472438573837280273e-01
3.035939335823059082e-01
1.037725090980529785e+00
8.224737644195556641e-01
1.345130443572998047e+00
1.195986509323120117e+00
7.628789544105529785e-01
1.091207027435302734e+00
5.922130346298217773e-01
8.261293172836303711e-01
5.774503946304321289e-01
1.127023175358772278e-01
9.433498382568359375e-01
1.936035156250000000e+00
9.210042357444763184e-01
1.445445895195007324e+00
9.239582419395446777e-01
4.607026576995849609e-01
8.873777389526367188e-01
1.268115639686584473e+00
1.056935071945190430e+00
4.653942286968231201e-01
7.576676607131958008e-01
9.762125015258789062e-01
1.196041107177734375e+00
1.055271506309509277e+00
4.923662841320037842e-01
7.286251187324523926e-01
7.447808980941772461e-01
1.024211287498474121e+00
2.605151534080505371e-01
8.269768953323364258e-01
1.108385205268859863e+00
1.284785747528076172e+00
1.255818843841552734e+00
1.095429778099060059e+00
1.147321462631225586e+00
1.600663900375366211e+00
1.371779203414916992e+00
1.321413874626159668e+00
1.104917526245117188e+00
1.446511149406433105e+00
1.818032741546630859e+00
1.863223195075988770e+00
2.322926998138427734e+00
1.645021080970764160e+00
1.200586080551147461e+00
1.606661915779113770e+00
1.657117486000061035e+00
1.068852543830871582e+00
3.543594181537628174e-01
1.489002585411071777e+00
1.592002153396606445e+00
1.425293326377868652e+00
1.242578506469726562e+00
8.082426786422729492e-01
6.182707548141479492e-01
1.048385620117187500e+00
6.923583149909973145e-01
4.143959581851959229e-01
4.830465316772460938e-01
4.484192430973052979e-01
6.308956146240234375e-01
7.347470521926879883e-01
1.104033589363098145e+00
7.254227399826049805e-01
7.129815816879272461e-01
2.068058103322982788e-01
2.543602287769317627e-01
3.377617299556732178e-01
7.414793372154235840e-01
1.601026058197021484e+00
4.729091525077819824e-01
1.296191692352294922e+00
1.275934934616088867e+00
3.932521641254425049e-01
1.767446756362915039e+00
1.479118227958679199e+00
1.457508563995361328e+00
9.777098298072814941e-01
5.502380132675170898e-01
1.456902384757995605e+00
1.146094679832458496e+00
1.778050303459167480e+00
1.069294810295104980e+00
3.406457602977752686e-01
3.928432464599609375e-01
4.745872020721435547e-01
2.602837979793548584e-02
7.531214952468872070e-01
1.424879729747772217e-01
1.208951830863952637e+00
1.043870329856872559e+00
1.615009307861328125e+00
1.144735693931579590e+00
9.238457083702087402e-01
7.200410366058349609e-01
7.294082045555114746e-01
7.530347108840942383e-01
7.712215185165405273e-01
7.121809124946594238e-01
8.931157588958740234e-01
1.192654013633728027e+00
1.325648903846740723e+00
3.173266351222991943e-01
1.786890387535095215e+00
7.457790970802307129e-01
1.298492074012756348e+00
5.965456366539001465e-01
3.566826283931732178e-01
2.121196508407592773e+00
1.283758640289306641e+00
1.723827481269836426e+00
1.683968067169189453e+00
1.309135198593139648e+00
1.737619042396545410e+00
1.415821313858032227e+00
1.009880423545837402e+00
6.326642036437988281e-01
1.067348718643188477e+00
1.314582943916320801e+00
8.495234847068786621e-01
1.409556150436401367e+00
3.903559446334838867e-01
7.504744529724121094e-01
3.472009301185607910e-01
4.950633943080902100e-01
1.548320949077606201e-01
8.948144316673278809e-01
8.708963990211486816e-01
1.055132269859313965e+00
1.402797460556030273e+00
1.024444222450256348e+00
1.977978944778442383e+00
1.983942508697509766e+00
2.147218704223632812e+00
1.619462847709655762e+00
1.213217377662658691e+00
1.132712125778198242e+00
5.492214560508728027e-01
8.257523775100708008e-01
5.251777768135070801e-01
3.205387890338897705e-01
9.743803739547729492e-01
6.827446818351745605e-01
8.000466823577880859e-01
3.458984792232513428e-01
2.212660014629364014e-01
1.179013729095458984e+00
5.599057078361511230e-01
1.375957489013671875e+00
8.268860578536987305e-01
1.348638415336608887e+00
2.081567287445068359e+00
2.012567281723022461e+00
1.326539039611816406e+00
7.062208056449890137e-01
1.048954129219055176e+00
5.046294331550598145e-01
4.723215997219085693e-01
4.512699246406555176e-01
5.668109655380249023e-01
1.119698405265808105e+00
2.130451053380966187e-01
4.091077744960784912e-01
5.575729012489318848e-01
3.865750432014465332e-01
9.055194258689880371e-01
1.515253901481628418e+00
1.321800947189331055e+00
1.214450359344482422e+00
1.671484231948852539e+00
8.521496653556823730e-01
1.157989740371704102e+00
6.905364394187927246e-01
5.845665931701660156e-01
1.446850895881652832e-01
1.307884335517883301e+00
8.978259563446044922e-01
8.405001163482666016e-01
6.565940976142883301e-01
1.051781296730041504e+00
1.680568695068359375e+00
2.243505001068115234e+00
1.913799285888671875e+00
1.421106457710266113e+00
8.314048051834106445e-01
6.876276135444641113e-01
1.864698529243469238e-01
8.255884647369384766e-01
1.031169295310974121e+00
9.907233119010925293e-01
4.823830425739288330e-01
3.932683765888214111e-01
7.025806903839111328e-01
7.653102278709411621e-01
5.601744651794433594e-01
1.023732304573059082e+00
1.502859830856323242e+00
1.770549178123474121e+00
1.977098464965820312e+00
2.417902946472167969e+00
1.710445284843444824e+00
8.089233636856079102e-01
8.757063746452331543e-01
2.470711618661880493e-01
1.352037191390991211e+00
1.717150807380676270e+00
1.458880782127380371e+00
2.102489233016967773e+00
7.958785295486450195e-01
1.218688726425170898e+00
1.259522080421447754e+00
1.599669098854064941e+00
3.556270301342010498e-01
1.962142884731292725e-01
4.993993341922760010e-01
1.353952169418334961e+00
4.079467356204986572e-01
9.894208312034606934e-01
8.452184200286865234e-01
3.265044987201690674e-01
1.402927398681640625e+00
1.609263420104980469e+00
1.379323005676269531e+00
7.464130520820617676e-01
7.227082252502441406e-01
1.327430009841918945e+00
1.669891953468322754e+00
1.604687094688415527e+00
3.294593989849090576e-01
7.546949982643127441e-01
5.211831927299499512e-01
4.051961600780487061e-01
5.491829514503479004e-01
6.953958272933959961e-01
1.310614466667175293e+00
5.290027260780334473e-01
8.200045824050903320e-01
6.929495334625244141e-01
1.208979606628417969e+00
7.444739937782287598e-01
1.140357851982116699e+00
1.165821671485900879e+00
6.276172399520874023e-01
7.383347153663635254e-01
1.731173634529113770e+00
8.153293728828430176e-01
1.469649672508239746e+00
1.843933463096618652e+00
1.571798920631408691e+00
1.796437025070190430e+00
1.142433166503906250e+00
1.027947187423706055e+00
1.001031160354614258e+00
1.437411308288574219e+00
1.446931004524230957e+00
2.888144731521606445e+00
2.178864002227783203e+00
4.760634899139404297e+00
3.198562145233154297e+00
3.234659433364868164e+00
3.287668704986572266e+00
2.961444854736328125e+00
2.242301702499389648e+00
2.275743961334228516e+00
3.061361312866210938e+00
3.584714651107788086e+00
3.160848140716552734e+00
3.863251924514770508e+00
4.079320907592773438e+00
5.306715488433837891e+00
3.933699607849121094e+00
3.321106195449829102e+00
1.753685355186462402e+00
8.799291849136352539e-01
2.738758802413940430e+00
2.000698089599609375e+00
2.168401479721069336e+00
1.964336156845092773e+00
6.318410038948059082e-01
2.068421125411987305e+00
1.176371216773986816e+00
5.830103158950805664e-01
9.748247265815734863e-01
2.241282314062118530e-01
4.672939479351043701e-01
2.339814752340316772e-01
1.089991211891174316e+00
8.422678112983703613e-01
1.052037715911865234e+00
1.521398663520812988e+00
9.813842773437500000e-01
1.067686796188354492e+00
1.012391209602355957e+00
7.802356481552124023e-01
1.018981695175170898e+00
1.058093309402465820e+00
2.449983835220336914e+00
1.514747619628906250e+00
2.144619703292846680e+00
1.164522647857666016e+00
1.096529245376586914e+00
1.118596076965332031e+00
5.613010525703430176e-01
7.736963629722595215e-01
2.508866190910339355e-01
2.366400957107543945e-01
8.946388959884643555e-01
1.269014835357666016e+00
2.731840908527374268e-01
8.612955808639526367e-01
4.097242355346679688e-01
5.355831384658813477e-01
1.804888725280761719e+00
8.281585574150085449e-01
1.474347710609436035e+00
1.159793496131896973e+00
9.740405082702636719e-01
7.746146321296691895e-01
2.092107534408569336e-01
2.915361821651458740e-01
9.122316241264343262e-01
3.288023173809051514e-01
9.917253255844116211e-02
1.151381209492683411e-01
1.212138533592224121e+00
1.619380116462707520e+00
1.524957418441772461e+00
1.215884923934936523e+00
5.976089835166931152e-01
8.515428900718688965e-01
9.437544941902160645e-01
7.072439193725585938e-01
5.398011207580566406e-01
1.131870388984680176e+00
7.441343069076538086e-01
4.448892772197723389e-01
1.424214363098144531e+00
3.160564005374908447e-01
1.012354850769042969e+00
5.378492474555969238e-01
6.751551628112792969e-01
2.023946762084960938e+00
1.279311656951904297e+00
2.110086679458618164e+00
1.569518804550170898e+00
9.038980007171630859e-01
1.178892254829406738e+00
6.089400649070739746e-01
6.608988642692565918e-01
3.563231825828552246e-01
1.483811020851135254e+00
9.792740345001220703e-01
1.671772360801696777e+00
2.108511626720428467e-01
1.865787982940673828e+00
1.644658207893371582e+00
1.786568641662597656e+00
1.188884258270263672e+00
6.773372292518615723e-01
1.141582369804382324e+00
7.258599996566772461e-01
1.034930706024169922e+00
7.980454564094543457e-01
7.077625989913940430e-01
1.365804553031921387e+00
8.492005467414855957e-01
7.443098425865173340e-01
8.295127153396606445e-01
4.496232867240905762e-01
1.067697167396545410e+00
1.818219661712646484e+00
7.791163325309753418e-01
1.616479277610778809e+00
1.480336427688598633e+00
7.207169532775878906e-01
1.128404736518859863e+00
1.098510861396789551e+00
3.972375690937042236e-01
2.091058343648910522e-01
1.314594388008117676e+00
8.406533002853393555e-01
1.757108688354492188e+00
6.200757622718811035e-01
1.603150725364685059e+00
1.793665051460266113e+00
1.661586165428161621e+00
1.968537688255310059e+00
1.742558598518371582e+00
1.261950016021728516e+00
3.082368671894073486e-01
3.963953852653503418e-01
6.190159320831298828e-01
1.199951887130737305e+00
8.709250688552856445e-01
5.228262543678283691e-01
7.499282360076904297e-01
9.877766370773315430e-01
1.027077913284301758e+00
5.667291879653930664e-01
1.367503166198730469e+00
1.266226410865783691e+00
1.916694045066833496e+00
2.193241834640502930e+00
2.133836030960083008e+00
1.451624751091003418e+00
6.817584633827209473e-01
1.110653519630432129e+00
3.811239004135131836e-01
9.726857542991638184e-01
1.417383193969726562e+00
1.090473771095275879e+00
7.491953372955322266e-01
1.266199469566345215e+00
9.792359471321105957e-01
2.957246601581573486e-01
2.069335281848907471e-01
3.425264358520507812e-01
1.010041952133178711e+00
6.692295670509338379e-01
2.861837625503540039e+00
2.255079746246337891e+00
3.128939390182495117e+00
1.841171264648437500e+00
1.942114353179931641e+00
2.573327064514160156e+00
2.527518510818481445e+00
2.238380432128906250e+00
6.907935142517089844e-01
1.328365087509155273e+00
1.869361042976379395e+00
1.986052513122558594e+00
1.609485149383544922e+00
7.700551152229309082e-01
6.549767851829528809e-01
1.895437121391296387e+00
2.206227302551269531e+00
9.909047484397888184e-01
3.072578608989715576e-01
2.895897626876831055e+00
2.521810531616210938e+00
2.468239307403564453e+00
1.974310636520385742e+00
4.973452389240264893e-01
3.279666185379028320e+00
2.684261083602905273e+00
2.623257637023925781e+00
8.320557475090026855e-01
1.551837325096130371e-01
3.049708366394042969e+00
2.947014808654785156e+00
3.173530817031860352e+00
2.586606502532958984e+00
2.973142862319946289e+00
2.132554531097412109e+00
1.664744615554809570e+00
1.388341188430786133e+00
3.941961824893951416e-01
9.994162321090698242e-01
1.125450849533081055e+00
1.390603065490722656e+00
1.466231226921081543e+00
5.512229204177856445e-01
5.534051060676574707e-01
7.084408402442932129e-01
6.053121685981750488e-01
4.898408353328704834e-01
7.829678654670715332e-01
7.658091187477111816e-01
1.170848488807678223e+00
6.505967974662780762e-01
9.661731719970703125e-01
9.170715808868408203e-01
1.385357618331909180e+00
1.308446645736694336e+00
6.284427642822265625e-01
1.596523076295852661e-01
7.747113704681396484e-01
1.903471946716308594e+00
1.717861175537109375e+00
1.960319280624389648e+00
1.936354994773864746e+00
1.753793239593505859e+00
1.227488160133361816e+00
1.495248556137084961e+00
3.540892302989959717e-01
8.681570291519165039e-01
2.158740282058715820e+00
2.271846771240234375e+00
1.894212961196899414e+00
5.924106240272521973e-01
2.197114229202270508e+00
2.163544178009033203e+00
2.087354183197021484e+00
1.269197940826416016e+00
1.180298924446105957e+00
1.141651034355163574e+00
1.251414895057678223e+00
1.293670892715454102e+00
1.067782282829284668e+00
4.561375677585601807e-01
9.292634129524230957e-01
1.032599329948425293e+00
1.235738396644592285e+00
1.352224200963973999e-01
2.319189459085464478e-01
1.472131490707397461e+00
9.534642696380615234e-01
7.962047457695007324e-01
1.326585888862609863e+00
5.125848054885864258e-01
1.137987494468688965e+00
7.467656135559082031e-01
1.368488550186157227e+00
5.587565153837203979e-02
6.869843602180480957e-01
6.937557458877563477e-01
7.659382224082946777e-01
6.083073019981384277e-01
3.504860699176788330e-01
1.242156267166137695e+00
1.980932950973510742e-01
5.108941793441772461e-01
3.376805186271667480e-01
7.947611212730407715e-01
9.341285228729248047e-01
7.818537354469299316e-01
1.218784809112548828e+00
1.900492429733276367e+00
1.807454824447631836e+00
8.016868829727172852e-01
1.533831715583801270e+00
1.060681939125061035e+00
1.629211664199829102e+00
9.787862896919250488e-01
6.286597251892089844e-01
1.835413813591003418e+00
1.603327274322509766e+00
2.020648717880249023e+00
1.990853309631347656e+00
5.669204592704772949e-01
1.283917903900146484e+00
7.606263756752014160e-01
4.199585318565368652e-01
6.514880657196044922e-01
8.211287856101989746e-01
4.253658950328826904e-01
6.320292949676513672e-01
6.043863296508789062e-01
1.463222622871398926e+00
1.893018484115600586e+00
1.744531631469726562e+00
1.466541171073913574e+00
1.693257689476013184e+00
9.976390004158020020e-01
6.084939837455749512e-01
6.179294586181640625e-01
6.869891285896301270e-01
1.250301957130432129e+00
1.200382471084594727e+00
8.735858798027038574e-01
5.061962604522705078e-01
1.472302675247192383e+00
1.188575029373168945e+00
4.936149120330810547e-01
1.442294120788574219e+00
1.426675200462341309e+00
1.865459561347961426e+00
2.037772178649902344e+00
1.865164637565612793e+00
1.535089969635009766e+00
9.636886119842529297e-01
1.052558660507202148e+00
3.017089962959289551e-01
7.811264991760253906e-01
1.024650931358337402e+00
6.602339148521423340e-01
1.027133464813232422e+00
8.822442889213562012e-01
8.156113028526306152e-01
3.273192048072814941e-01
4.764964282512664795e-01
6.323695182800292969e-01
1.176358461380004883e+00
2.945973873138427734e-01
7.816854119300842285e-01
5.541682243347167969e-01
5.893393754959106445e-01
1.354932785034179688e+00
2.864111363887786865e-01
1.359335184097290039e+00
1.515765309333801270e+00
1.168453216552734375e+00
8.526447415351867676e-01
6.497365236282348633e-01
9.191622138023376465e-01
1.103594779968261719e+00
1.091957688331604004e+00
2.823383212089538574e-01
8.557065129280090332e-01
3.573852479457855225e-01
6.285844445228576660e-01
6.725914478302001953e-01
8.736284971237182617e-01
9.221290349960327148e-01
2.939689159393310547e-01
6.226760149002075195e-01
9.689720273017883301e-01
1.778901338577270508e+00
6.001099348068237305e-01
7.002323269844055176e-01
9.337996840476989746e-01
9.049224257469177246e-01
7.656428813934326172e-01
1.299124479293823242e+00
4.676195085048675537e-01
9.624737501144409180e-01
1.473958373069763184e+00
2.905076742172241211e-01
1.838624000549316406e+00
1.063317298889160156e+00
9.510653018951416016e-01
9.991039037704467773e-01
5.534964203834533691e-01
1.989308118820190430e+00
2.229097127914428711e+00
2.162281036376953125e+00
1.355888605117797852e+00
1.284528493881225586e+00
9.995170235633850098e-01
1.082797527313232422e+00
2.652234435081481934e-01
7.838170528411865234e-01
8.526459336280822754e-01
1.409198999404907227e+00
8.280352950096130371e-01
4.986977949738502502e-02
1.425962567329406738e+00
1.081151962280273438e+00
7.942038178443908691e-01
4.666578173637390137e-01
6.829383969306945801e-01
9.981212615966796875e-01
6.033442020416259766e-01
8.221022039651870728e-02
1.063662409782409668e+00
1.296909928321838379e+00
3.850452303886413574e-01
1.331238985061645508e+00
7.228099107742309570e-01
1.395930290222167969e+00
1.027970314025878906e+00
6.074011325836181641e-01
8.162360191345214844e-01
4.923840761184692383e-01
7.497979998588562012e-01
1.082080379128456116e-01
5.547103881835937500e-01
3.283621966838836670e-01
4.239735007286071777e-01
6.585087776184082031e-01
1.134962797164916992e+00
1.031486511230468750e+00
6.174879074096679688e-01
1.038675069808959961e+00
1.154259800910949707e+00
1.988148331642150879e+00
2.140532016754150391e+00
1.960830926895141602e+00
9.966043233871459961e-01
9.741353392601013184e-01
1.131703495979309082e+00
3.789765536785125732e-01
5.071654319763183594e-01
1.475550234317779541e-01
9.606943726539611816e-01
1.073399901390075684e+00
1.260009288787841797e+00
3.305073976516723633e-01
3.704392611980438232e-01
1.101429104804992676e+00
3.423367142677307129e-01
2.125746250152587891e+00
1.748393297195434570e+00
1.789261579513549805e+00
2.097462177276611328e+00
1.359639883041381836e+00
8.818135261535644531e-01
7.490548491477966309e-01
6.614850759506225586e-01
1.145050764083862305e+00
4.096095263957977295e-01
1.035146951675415039e+00
7.113609313964843750e-01
1.332273244857788086e+00
1.463638901710510254e+00
1.384540915489196777e+00
8.180512785911560059e-01
8.532591462135314941e-01
1.113280534744262695e+00
1.098787903785705566e+00
1.269084692001342773e+00
1.151334881782531738e+00
1.285092711448669434e+00
1.686035633087158203e+00
3.446505963802337646e-01
2.343433856964111328e+00
1.819243907928466797e+00
1.930819630622863770e+00
9.829703569412231445e-01
2.645282149314880371e-01
1.959294557571411133e+00
1.498163461685180664e+00
2.092769145965576172e+00
1.472849011421203613e+00
1.824828863143920898e+00
1.317531824111938477e+00
2.945911288261413574e-01
7.520121932029724121e-01
1.278522253036499023e+00
6.646102666854858398e-01
1.417484283447265625e+00
5.582266449928283691e-01
1.145843744277954102e+00
1.380107402801513672e+00
1.506480097770690918e+00
5.490606427192687988e-01
5.478055477142333984e-01
1.071490406990051270e+00
9.946543574333190918e-01
6.334655880928039551e-01
6.672621965408325195e-01
1.114829897880554199e+00
1.283173441886901855e+00
4.535956084728240967e-01
1.883209109306335449e+00
1.406203031539916992e+00
1.629868507385253906e+00
5.013429522514343262e-01
4.336756765842437744e-01
2.042637348175048828e+00
1.277879118919372559e+00
1.752332091331481934e+00
1.444809198379516602e+00
1.180555105209350586e+00
1.429898381233215332e+00
8.249155282974243164e-01
4.668719470500946045e-01
7.681365013122558594e-01
4.600302875041961670e-01
2.317229032516479492e+00
1.875325202941894531e+00
2.571132659912109375e+00
1.871008276939392090e+00
1.483486771583557129e+00
7.611326575279235840e-01
7.721291184425354004e-01
6.770300865173339844e-01
6.609835624694824219e-01
1.310376763343811035e+00
1.119002461433410645e+00
1.438337326049804688e+00
1.070001482963562012e+00
1.192507386207580566e+00
9.423127174377441406e-01
5.212975144386291504e-01
5.380873084068298340e-01
8.741909265518188477e-01
6.448346972465515137e-01
1.590994358062744141e+00
1.188204407691955566e+00
1.602565050125122070e+00
1.548995733261108398e+00
2.225069552659988403e-01
2.175036430358886719e+00
1.463107347488403320e+00
1.729463696479797363e+00
6.719229817390441895e-01
1.034561634063720703e+00
2.120966911315917969e+00
1.694742560386657715e+00
1.648437500000000000e+00
1.466595530509948730e+00
2.217458337545394897e-01
1.840737223625183105e+00
2.022580862045288086e+00
1.451991200447082520e+00
1.139364004135131836e+00
1.678850948810577393e-01
1.468842983245849609e+00
1.227187752723693848e+00
1.459993720054626465e+00
9.506838917732238770e-01
1.165195107460021973e+00
1.279455065727233887e+00
1.562155127525329590e+00
7.668351531028747559e-01
4.863915145397186279e-01
1.519387364387512207e+00
1.561786174774169922e+00
2.241741657257080078e+00
2.478318929672241211e+00
1.700994133949279785e+00
1.614705562591552734e+00
1.396235585212707520e+00
1.610244393348693848e+00
5.111526846885681152e-01
1.673118591308593750e+00
2.169507741928100586e+00
2.285930395126342773e+00
2.446015357971191406e+00
1.426507115364074707e+00
1.625696659088134766e+00
1.695998668670654297e+00
1.508154153823852539e+00
3.806025385856628418e-01
9.049896001815795898e-01
1.742523312568664551e+00
1.402521967887878418e+00
1.147030115127563477e+00
4.183824360370635986e-01
1.225423097610473633e+00
1.225277781486511230e+00
8.683560490608215332e-01
4.397899508476257324e-01
6.489993333816528320e-01
7.849222421646118164e-01
4.587698578834533691e-01
5.773091912269592285e-01
5.060794353485107422e-01
7.554872632026672363e-01
6.196402311325073242e-01
1.123413205146789551e+00
7.526609897613525391e-01
1.190322637557983398e+00
5.564950108528137207e-01
7.533345818519592285e-01
1.308640837669372559e+00
1.161281466484069824e+00
1.541536688804626465e+00
7.671077251434326172e-01
8.069140911102294922e-01
1.032438278198242188e+00
9.939318895339965820e-01
7.182178646326065063e-02
7.382981181144714355e-01
5.719991326332092285e-01
1.366124391555786133e+00
6.546866297721862793e-01
5.110402703285217285e-01
1.653699636459350586e+00
1.103131055831909180e+00
3.228847384452819824e-01
7.073187828063964844e-01
7.141317129135131836e-01
1.174046754837036133e+00
5.191658735275268555e-01
7.735901474952697754e-01
6.595501899719238281e-01
1.310748815536499023e+00
1.394241452217102051e+00
6.821858882904052734e-01
3.849160969257354736e-01
3.817946016788482666e-01
7.242062091827392578e-01
1.070795178413391113e+00
6.020078063011169434e-01
1.339813113212585449e+00
1.392727971076965332e+00
1.497967243194580078e+00
2.101708889007568359e+00
2.004552125930786133e+00
2.614552497863769531e+00
1.485473990440368652e+00
2.078180074691772461e+00
1.204727172851562500e+00
3.549257814884185791e-01
8.008677363395690918e-01
6.505566835403442383e-01
1.297441005706787109e+00
8.918137550354003906e-01
9.009346365928649902e-01
3.955914676189422607e-01
3.338655531406402588e-01
9.823971986770629883e-01
6.936661005020141602e-01
1.008277297019958496e+00
3.906521797180175781e-01
5.090405344963073730e-01
2.405130565166473389e-01
4.997227787971496582e-01
7.930711507797241211e-01
4.114876389503479004e-01
4.796107411384582520e-01
1.039309024810791016e+00
1.036893844604492188e+00
6.833469271659851074e-01
1.060278654098510742e+00
1.137785553932189941e+00
2.542504072189331055e+00
2.246110200881958008e+00
2.384956359863281250e+00
1.897877573966979980e+00
1.558069944381713867e+00
1.077445268630981445e+00
4.365065991878509521e-01
6.794598698616027832e-01
4.941734373569488525e-01
9.323648214340209961e-01
1.049032926559448242e+00
3.643178641796112061e-01
4.709236919879913330e-01
2.519146800041198730e-01
8.091062903404235840e-01
9.754348397254943848e-01
1.766061425209045410e+00
1.126322627067565918e+00
1.328890442848205566e+00
5.437867045402526855e-01
9.944949746131896973e-01
1.204857707023620605e+00
8.077755570411682129e-01
6.918880939483642578e-01
3.354542851448059082e-01
1.406649351119995117e+00
1.771938323974609375e+00
1.372958302497863770e+00
1.072783946990966797e+00
6.800314784049987793e-01
7.858539819717407227e-01
1.143541216850280762e+00
7.868521809577941895e-01
1.177412509918212891e+00
1.106728196144104004e+00
8.694077730178833008e-01
1.422017335891723633e+00
1.077750325202941895e+00
1.019019961357116699e+00
2.086969137191772461e+00
2.240517616271972656e+00
1.771118521690368652e+00
1.273817300796508789e+00
1.212332725524902344e+00
1.041867017745971680e+00
6.751385331153869629e-01
6.763582825660705566e-01
1.065572142601013184e+00
1.738394379615783691e+00
6.019197106361389160e-01
5.582694411277770996e-01
3.260237574577331543e-01
7.340112924575805664e-01
1.276556491851806641e+00
2.363347262144088745e-01
1.470830202102661133e+00
9.685140848159790039e-01
1.604485750198364258e+00
4.699319899082183838e-01
5.176072120666503906e-01
7.490566372871398926e-02
4.049517214298248291e-01
5.788437128067016602e-01
7.589198350906372070e-01
3.814962506294250488e-01
7.252604961395263672e-01
4.558443427085876465e-01
4.143168330192565918e-01
1.650528788566589355e+00
1.337095975875854492e+00
4.764257669448852539e-01
7.723035216331481934e-01
6.316779255867004395e-01
8.152980804443359375e-01
5.100986957550048828e-01
4.902884960174560547e-01
1.442408561706542969e-01
9.019787311553955078e-01
4.781565666198730469e-01
8.762316703796386719e-01
5.503050088882446289e-01
5.936864614486694336e-01
9.455125331878662109e-01
7.002056241035461426e-01
9.540075659751892090e-01
6.241112947463989258e-01
1.029321074485778809e+00
3.593072593212127686e-01
5.492877364158630371e-01
9.028995037078857422e-01
2.525769770145416260e-01
7.728322744369506836e-01
8.767160773277282715e-01
7.789073586463928223e-01
9.406650066375732422e-01
6.731076836585998535e-01
1.275282025337219238e+00
1.457183480262756348e+00
9.867529869079589844e-01
5.268595218658447266e-01
1.111339211463928223e+00
8.032979965209960938e-01
7.968596220016479492e-01
6.620359420776367188e-01
3.025354743003845215e-01
4.613838791847229004e-01
1.103832721710205078e+00
6.876205205917358398e-01
1.927611351013183594e+00
1.178172469139099121e+00
9.788611531257629395e-01
1.038526535034179688e+00
4.254159033298492432e-01
2.400119304656982422e+00
2.341784954071044922e+00
2.599196910858154297e+00
2.304935932159423828e+00
1.865952372550964355e+00
1.553210377693176270e+00
9.587593674659729004e-01
9.829477071762084961e-01
1.006342649459838867e+00
7.631657719612121582e-01
2.039232492446899414e+00
1.475710391998291016e+00
1.743763208389282227e+00
1.458995461463928223e+00
6.212158203125000000e-01
1.122779488563537598e+00
1.355731606483459473e+00
1.037009239196777344e+00
6.997118592262268066e-01
4.021627008914947510e-01
1.679130196571350098e+00
1.777150034904479980e+00
1.799950599670410156e+00
5.062631368637084961e-01
1.800256967544555664e+00
1.552853465080261230e+00
1.799512863159179688e+00
7.901797294616699219e-01
5.364741086959838867e-01
2.146848917007446289e+00
2.261355161666870117e+00
2.144215822219848633e+00
2.188108205795288086e+00
2.346451759338378906e+00
1.804696440696716309e+00
1.124037981033325195e+00
1.062655210494995117e+00
9.031659364700317383e-01
7.199839353561401367e-01
1.820148706436157227e+00
1.716529130935668945e+00
2.130594968795776367e+00
1.075606822967529297e+00
7.655673027038574219e-01
1.429915547370910645e+00
1.251767158508300781e+00
1.245468139648437500e+00
9.718490839004516602e-01
8.849279880523681641e-01
2.253184080123901367e+00
2.233962535858154297e+00
2.622128248214721680e+00
3.759897947311401367e-01
1.538850426673889160e+00
1.959863543510437012e+00
2.314644575119018555e+00
1.127332687377929688e+00
5.117776393890380859e-01
1.580914378166198730e+00
1.750728845596313477e+00
1.976711392402648926e+00
1.104863524436950684e+00
4.917365014553070068e-01
7.498024106025695801e-01
9.367068409919738770e-01
8.339818716049194336e-01
8.977622389793395996e-01
4.664180874824523926e-01
2.212316751480102539e+00
1.512551546096801758e+00
1.700327515602111816e+00
1.278374671936035156e+00
1.568531394004821777e-01
2.212198495864868164e+00
2.239176988601684570e+00
1.719902634620666504e+00
9.060057997703552246e-01
5.894268751144409180e-01
1.955020070075988770e+00
1.665410876274108887e+00
2.215208053588867188e+00
1.326036095619201660e+00
1.214866995811462402e+00
1.346160769462585449e+00
1.145496964454650879e+00
7.551082968711853027e-01
3.223319053649902344e-01
7.413722872734069824e-01
1.732941508293151855e+00
1.947778701782226562e+00
1.867917776107788086e+00
3.576585054397583008e-01
5.534675121307373047e-01
3.482521772384643555e-01
5.751808285713195801e-01
8.880678415298461914e-01
9.461219906806945801e-01
1.069347023963928223e+00
2.178934663534164429e-01
7.819085717201232910e-01
1.468295454978942871e+00
1.902570486068725586e+00
1.280907988548278809e+00
1.152645468711853027e+00
8.465486168861389160e-01
1.294002532958984375e+00
5.193681120872497559e-01
6.023573279380798340e-01
4.309288263320922852e-01
1.199576258659362793e+00
1.277224540710449219e+00
3.899446129798889160e-01
7.066321969032287598e-01
7.291986346244812012e-01
1.117356896400451660e+00
9.920178651809692383e-01
4.308990538120269775e-01
1.196223258972167969e+00
1.245784997940063477e+00
1.708779215812683105e+00
1.245407819747924805e+00
1.222340822219848633e+00
4.986340999603271484e-01
2.146503031253814697e-01
6.986841559410095215e-01
7.946752309799194336e-01
1.071980237960815430e+00
5.124723315238952637e-01
7.083446383476257324e-01
6.913775801658630371e-01
1.238695859909057617e+00
3.546634018421173096e-01
5.914560556411743164e-01
5.429710149765014648e-01
1.140395402908325195e+00
7.927157878875732422e-01
1.163384675979614258e+00
2.756040692329406738e-01
3.990410268306732178e-01
1.265590786933898926e+00
5.446090102195739746e-01
1.443529963493347168e+00
9.607455730438232422e-01
6.919839382171630859e-01
7.582179903984069824e-01
7.464606761932373047e-01
1.327361226081848145e+00
1.441270947456359863e+00
2.074532985687255859e+00
9.448376893997192383e-01
6.504037380218505859e-01
9.159123897552490234e-01
6.220608353614807129e-01
1.011263728141784668e+00
6.150874495506286621e-01
6.585182547569274902e-01
8.879359960556030273e-01
6.447944045066833496e-01
8.332678079605102539e-01
9.726268053054809570e-01
3.245990574359893799e-01
5.445523858070373535e-01
5.864281058311462402e-01
9.356597661972045898e-01
9.461064338684082031e-01
1.276117324829101562e+00
6.503226161003112793e-01
3.765337169170379639e-01
8.359679579734802246e-01
6.333747506141662598e-01
1.283134579658508301e+00
1.222693085670471191e+00
5.032128691673278809e-01
1.086203455924987793e+00
1.415622472763061523e+00
1.164119958877563477e+00
1.467038154602050781e+00
1.637240409851074219e+00
6.448462605476379395e-01
9.032133221626281738e-01
1.297131538391113281e+00
4.137432575225830078e-01
6.178772449493408203e-01
6.038879156112670898e-01
2.089291334152221680e+00
1.700545430183410645e+00
7.890601754188537598e-01
5.921742320060729980e-01
1.423134446144104004e+00
1.163173437118530273e+00
5.722759962081909180e-01
5.276232361793518066e-01
1.090643167495727539e+00
4.999668300151824951e-01
1.627006530761718750e+00
2.098521471023559570e+00
2.506950378417968750e+00
1.487358689308166504e+00
1.887219399213790894e-01
2.652084112167358398e+00
1.325672626495361328e+00
1.260257124900817871e+00
7.951202988624572754e-01
8.906244039535522461e-01
2.727913379669189453e+00
2.048349618911743164e+00
2.318463087081909180e+00
1.388932466506958008e+00
4.265739321708679199e-01
2.746858358383178711e+00
2.154815196990966797e+00
2.226456403732299805e+00
5.269335508346557617e-01
7.503736615180969238e-01
2.399353504180908203e+00
2.242264509201049805e+00
2.581029891967773438e+00
7.003700137138366699e-01
1.732012748718261719e+00
2.571058511734008789e+00
2.386224985122680664e+00
1.686777353286743164e+00
9.576383233070373535e-01
1.437635183334350586e+00
1.753154993057250977e+00
2.137514591217041016e+00
2.178486347198486328e+00
1.719526529312133789e+00
1.558805942535400391e+00
1.905303120613098145e+00
4.602215886116027832e-01
8.508645296096801758e-01
2.071308612823486328e+00
1.879806160926818848e+00
1.875862956047058105e+00
1.207819104194641113e+00
5.939843058586120605e-01
1.549014925956726074e+00
1.574928998947143555e+00
8.647683262825012207e-01
9.189816117286682129e-01
9.197735190391540527e-01
1.747843384742736816e+00
1.449598908424377441e+00
9.620664715766906738e-01
1.138624325394630432e-01
1.137336969375610352e+00
1.355083584785461426e+00
1.283936262130737305e+00
7.342227697372436523e-01
3.507596850395202637e-01
5.623833537101745605e-01
2.063200473785400391e+00
1.843402504920959473e+00
2.089834451675415039e+00
1.946242451667785645e+00
9.961166381835937500e-01
1.206435441970825195e+00
1.487257719039916992e+00
2.917922139167785645e-01
8.309136033058166504e-01
1.372013926506042480e+00
1.883284807205200195e+00
1.599659323692321777e+00
1.652773261070251465e+00
8.083143830299377441e-01
1.125281691551208496e+00
1.325516700744628906e+00
1.429205298423767090e+00
8.379971981048583984e-01
8.529961705207824707e-01
1.934409022331237793e+00
2.309670209884643555e+00
1.759029626846313477e+00
2.642412483692169189e-01
1.736119031906127930e+00
1.891899347305297852e+00
1.197815060615539551e+00
1.430271387100219727e+00
1.122762799263000488e+00
7.721865773200988770e-01
1.345197677612304688e+00
9.393060207366943359e-01
8.998998403549194336e-01
7.135477662086486816e-01
7.014693021774291992e-01
1.057606458663940430e+00
1.240540504455566406e+00
5.963320732116699219e-01
6.284722685813903809e-01
8.590142130851745605e-01
1.891874551773071289e+00
1.391949057579040527e+00
1.435344576835632324e+00
2.693153917789459229e-01
1.493314862251281738e+00
1.873452663421630859e+00
1.504682540893554688e+00
1.121520623564720154e-01
7.607595324516296387e-01
1.413753390312194824e+00
1.750754833221435547e+00
1.661521077156066895e+00
4.817689955234527588e-01
1.115778565406799316e+00
1.419591784477233887e+00
1.313544869422912598e+00
1.287483930587768555e+00
4.742092490196228027e-01
7.120550274848937988e-01
1.492647647857666016e+00
1.773150682449340820e+00
1.781920433044433594e+00
1.849470734596252441e+00
1.418658256530761719e+00
1.799597382545471191e+00
1.822310328483581543e+00
7.027834653854370117e-01
2.546881139278411865e-01
7.327486872673034668e-01
1.949521660804748535e+00
1.341157317161560059e+00
1.550740599632263184e+00
1.371711015701293945e+00
1.446807146072387695e+00
1.549340009689331055e+00
1.349444150924682617e+00
8.248361349105834961e-01
8.848301768302917480e-01
1.731883883476257324e+00
1.654123544692993164e+00
1.532722711563110352e+00
1.543961286544799805e+00
1.436697125434875488e+00
1.631945252418518066e+00
2.455484867095947266e+00
1.813240408897399902e+00
2.002207040786743164e+00
1.444479942321777344e+00
9.417560696601867676e-01
8.236781358718872070e-01
8.642074465751647949e-02
7.861377000808715820e-01
1.191080570220947266e+00
6.138598918914794922e-01
1.016741037368774414e+00
5.291699767112731934e-01
5.243709683418273926e-01
8.787134289741516113e-01
1.432577729225158691e+00
6.783492565155029297e-01
1.309703469276428223e+00
3.482208847999572754e-01
1.749842524528503418e+00
1.742549180984497070e+00
1.178470492362976074e+00
9.910600185394287109e-01
9.540240168571472168e-01
1.002102255821228027e+00
1.448120117187500000e+00
1.194672703742980957e+00
6.543807983398437500e-01
9.004163742065429688e-01
1.142520785331726074e+00
1.151279568672180176e+00
9.133089184761047363e-01
3.446452319622039795e-01
1.035215735435485840e+00
8.938891291618347168e-01
1.376875996589660645e+00
7.217510342597961426e-01
7.660795450210571289e-01
9.843122959136962891e-01
9.155735969543457031e-01
8.517761826515197754e-01
4.691221714019775391e-01
6.919947862625122070e-01
4.026568233966827393e-01
1.533664464950561523e+00
1.718101978302001953e+00
1.404404282569885254e+00
8.752606511116027832e-01
8.751194477081298828e-01
1.099504113197326660e+00
1.004154086112976074e+00
9.284986853599548340e-01
1.244106769561767578e+00
8.990002274513244629e-01
1.078161597251892090e+00
1.362337708473205566e+00
1.182368397712707520e+00
7.739176750183105469e-01
1.892720222473144531e+00
1.213378190994262695e+00
8.815845251083374023e-01
5.356438159942626953e-01
1.209981560707092285e+00
8.738130331039428711e-01
1.081271052360534668e+00
1.211679220199584961e+00
1.506022691726684570e+00
1.429723620414733887e+00
3.239100575447082520e-01
1.637326836585998535e+00
9.136337041854858398e-01
1.020688176155090332e+00
1.395491957664489746e+00
1.056774854660034180e+00
1.520109653472900391e+00
1.304667949676513672e+00
1.205078363418579102e+00
1.206272840499877930e+00
3.880593776702880859e-01
1.026570200920104980e+00
1.351010322570800781e+00
9.613643884658813477e-01
9.136459231376647949e-01
7.663262486457824707e-01
1.008560657501220703e+00
1.387714505195617676e+00
1.130537509918212891e+00
6.523852944374084473e-01
1.142507553100585938e+00
1.304500818252563477e+00
1.241887688636779785e+00
1.058354139328002930e+00
5.789138674736022949e-01
1.344462990760803223e+00
1.346759080886840820e+00
1.442235350608825684e+00
1.372794270515441895e+00
1.289439201354980469e+00
1.236784934997558594e+00
5.231846570968627930e-01
2.429429143667221069e-01
1.226825952529907227e+00
1.168138146400451660e+00
1.581781625747680664e+00
6.929052472114562988e-01
1.153114438056945801e+00
1.648039102554321289e+00
1.483930230140686035e+00
1.104596734046936035e+00
2.245165407657623291e-01
1.046029210090637207e+00
8.159559965133666992e-01
4.897315800189971924e-01
1.336795449256896973e+00
4.536950886249542236e-01
1.389664769172668457e+00
5.774636864662170410e-01
3.016453385353088379e-01
1.515848994255065918e+00
1.195961356163024902e+00
1.178383469581604004e+00
8.249003887176513672e-01
1.167008280754089355e+00
1.231302261352539062e+00
1.400006055831909180e+00
6.207777261734008789e-01
9.978213310241699219e-01
6.082546710968017578e-01
9.413078427314758301e-01
2.282411009073257446e-01
1.131060004234313965e+00
1.241954088211059570e+00
1.300586223602294922e+00
1.728570699691772461e+00
9.927935600280761719e-01
6.742305159568786621e-01
1.038798689842224121e+00
5.598058700561523438e-01
6.446419954299926758e-01
7.519551515579223633e-01
1.102299928665161133e+00
1.481501221656799316e+00
9.766530394554138184e-01
9.970559477806091309e-01
3.090402781963348389e-01
1.520297765731811523e+00
1.604059815406799316e+00
2.024921417236328125e+00
1.463254213333129883e+00
1.663955450057983398e+00
1.206071138381958008e+00
5.321299433708190918e-01
8.295307159423828125e-01
2.761600315570831299e-01
8.432140946388244629e-01
1.066766023635864258e+00
1.075240373611450195e+00
1.206820130348205566e+00
2.652111947536468506e-01
8.028027415275573730e-01
1.634437441825866699e+00
1.577378869056701660e+00
1.801603674888610840e+00
1.056740641593933105e+00
1.382547497749328613e+00
1.774566888809204102e+00
1.235770344734191895e+00
1.023432850837707520e+00
1.102248072624206543e+00
1.325004816055297852e+00
1.254283070564270020e+00
1.174912571907043457e+00
1.157436609268188477e+00
6.121793985366821289e-01
1.822463154792785645e+00
1.672375082969665527e+00
9.344225525856018066e-01
3.589096963405609131e-01
7.770000100135803223e-01
9.572304487228393555e-01
1.241657257080078125e+00
1.652756571769714355e+00
1.828583598136901855e+00
1.096002459526062012e+00
1.099601626396179199e+00
1.571432113647460938e+00
1.728628396987915039e+00
4.444045126438140869e-01
7.739855051040649414e-01
1.105858206748962402e+00
1.931478381156921387e+00
1.779424905776977539e+00
1.174231648445129395e+00
1.174248695373535156e+00
2.337590456008911133e+00
1.948272705078125000e+00
1.296615839004516602e+00
1.592418789863586426e+00
1.464735865592956543e+00
1.164960384368896484e+00
1.108446478843688965e+00
1.348266601562500000e+00
2.668918669223785400e-01
1.018143415451049805e+00
9.906175136566162109e-01
1.113813757896423340e+00
5.007609724998474121e-01
8.535262942314147949e-01
1.071629524230957031e+00
1.010374903678894043e+00
1.452790737152099609e+00
1.281306147575378418e+00
1.342372298240661621e+00
1.218388319015502930e+00
1.237137317657470703e+00
1.386932611465454102e+00
6.120749711990356445e-01
6.331904530525207520e-01
7.554216384887695312e-01
9.592377543449401855e-01
1.194901943206787109e+00
9.876067042350769043e-01
1.185540318489074707e+00
1.164320588111877441e+00
1.182838678359985352e+00
9.693831950426101685e-02
8.504132032394409180e-01
1.470906496047973633e+00
5.483203530311584473e-01
1.320788383483886719e+00
1.571541786193847656e+00
1.891079545021057129e+00
2.369433403015136719e+00
6.133989691734313965e-01
1.967842817306518555e+00
1.051825404167175293e+00
1.497299313545227051e+00
1.919944167137145996e+00
6.811497211456298828e-01
1.847194433212280273e+00
1.519767880439758301e+00
1.564010381698608398e+00
1.656677842140197754e+00
1.279414057731628418e+00
1.370240688323974609e+00
1.158027410507202148e+00
9.107033610343933105e-01
1.023744821548461914e+00
7.067018151283264160e-01
8.082471489906311035e-01
6.777886152267456055e-01
1.051308035850524902e+00
9.578223228454589844e-01
7.667851448059082031e-01
1.303412437438964844e+00
1.071619868278503418e+00
1.319520950317382812e+00
6.693865656852722168e-01
1.312638998031616211e+00
1.936236143112182617e+00
1.926144242286682129e+00
2.359327316284179688e+00
1.529737830162048340e+00
1.662824034690856934e+00
1.345734834671020508e+00
1.278248548507690430e+00
1.056740760803222656e+00
1.424756050109863281e+00
2.034746885299682617e+00
1.513226747512817383e+00
2.053788661956787109e+00
1.883809089660644531e+00
1.144093155860900879e+00
1.265035867691040039e+00
8.045665621757507324e-01
6.553008556365966797e-01
7.516320347785949707e-01
1.396415472030639648e+00
1.269493818283081055e+00
1.160088181495666504e+00
6.117441654205322266e-01
1.803974270820617676e+00
1.756060957908630371e+00
1.621561408042907715e+00
1.230317950248718262e+00
1.240919470787048340e+00
9.748720526695251465e-01
8.151560276746749878e-02
1.126801595091819763e-01
5.278377532958984375e-01
1.165418148040771484e+00
1.144244432449340820e+00
2.431604862213134766e-01
6.328176259994506836e-01
5.764068961143493652e-01
1.289033412933349609e+00
7.572961449623107910e-01
1.568115949630737305e+00
1.834385633468627930e+00
1.699819087982177734e+00
1.534218907356262207e+00
1.602072000503540039e+00
8.602300882339477539e-01
8.362964391708374023e-01
4.360725879669189453e-01
1.114077687263488770e+00
9.754836559295654297e-01
1.137652635574340820e+00
5.182836055755615234e-01
7.929813265800476074e-01
1.568881392478942871e+00
1.020720362663269043e+00
8.603627681732177734e-01
4.277687370777130127e-01
9.651931524276733398e-01
1.096187949180603027e+00
7.919110655784606934e-01
2.781454622745513916e-01
6.032233834266662598e-01
9.764075875282287598e-01
1.752758383750915527e+00
3.179222643375396729e-01
4.800699949264526367e-01
4.209866225719451904e-01
9.960885643959045410e-01
9.206649065017700195e-01
1.075497984886169434e+00
9.251472949981689453e-01
1.183280944824218750e+00
5.012067556381225586e-01
7.682323455810546875e-01
1.051843285560607910e+00
8.407052755355834961e-01
8.906933665275573730e-01
2.843676567077636719e+00
3.239732503890991211e+00
5.397116661071777344e+00
5.935832977294921875e+00
6.990895748138427734e+00
6.317240238189697266e+00
8.605104446411132812e+00
6.425216197967529297e+00
5.382517337799072266e+00
2.811217784881591797e+00
3.165623664855957031e+00
2.832616090774536133e+00
3.875776529312133789e+00
3.672904968261718750e+00
3.261346340179443359e+00
3.204988479614257812e+00
2.340255498886108398e+00
1.865986466407775879e+00
1.863389253616333008e+00
6.358862519264221191e-01
2.764025449752807617e+00
4.820426940917968750e+00
6.289309024810791016e+00
7.105080127716064453e+00
7.370547771453857422e+00
7.019774436950683594e+00
8.684126853942871094e+00
9.845497131347656250e+00
7.946903705596923828e+00
4.801726341247558594e+00
5.804015636444091797e+00
7.316337585449218750e+00
8.041002273559570312e+00
8.680454254150390625e+00
7.676758289337158203e+00
6.104074001312255859e+00
6.341794490814208984e+00
5.738605976104736328e+00
5.063188552856445312e+00
3.452284812927246094e+00
4.503114223480224609e+00
5.521930694580078125e+00
5.107550144195556641e+00
5.336400985717773438e+00
5.809979438781738281e+00
3.659141063690185547e+00
4.011132240295410156e+00
3.480319023132324219e+00
3.478405714035034180e+00
2.052384614944458008e+00
3.698225736618041992e+00
4.100104808807373047e+00
4.355178356170654297e+00
3.711027860641479492e+00
4.660241127014160156e+00
4.239880084991455078e+00
4.900065422058105469e+00
3.765008687973022461e+00
2.356546640396118164e+00
1.593932867050170898e+00
1.890373587608337402e+00
2.078987121582031250e+00
1.684382915496826172e+00
2.261975765228271484e+00
2.066678285598754883e+00
1.458169221878051758e+00
1.087478637695312500e+00
8.062306642532348633e-01
1.289618611335754395e+00
1.542473196983337402e+00
1.764306783676147461e+00
1.759462356567382812e+00
1.188984036445617676e+00
6.682612299919128418e-01
1.109434008598327637e+00
1.746539115905761719e+00
8.117822408676147461e-01
5.005015134811401367e-01
9.787799119949340820e-01
1.436111688613891602e+00
1.939937829971313477e+00
1.627659440040588379e+00
4.223757982254028320e-01
2.183831214904785156e+00
2.117572784423828125e+00
1.583619832992553711e+00
1.449251294136047363e+00
1.305766344070434570e+00
1.012725710868835449e+00
7.565043121576309204e-02
2.482259422540664673e-01
4.130752384662628174e-01
1.112750053405761719e+00
5.789486765861511230e-01
1.065899133682250977e+00
6.967664361000061035e-01
1.076844334602355957e+00
1.296640515327453613e+00
6.201425790786743164e-01
1.655849456787109375e+00
1.793688893318176270e+00
1.883632421493530273e+00
2.034538030624389648e+00
1.651683926582336426e+00
1.390058755874633789e+00
9.412932991981506348e-01
8.466727137565612793e-01
9.811352491378784180e-01
1.358502507209777832e+00
1.720301985740661621e+00
1.381797075271606445e+00
8.546657562255859375e-01
9.524644613265991211e-01
2.181912809610366821e-01
1.339884161949157715e+00
7.888852357864379883e-01
8.978772759437561035e-01
6.930774450302124023e-01
7.703884243965148926e-01
1.227999448776245117e+00
1.317394495010375977e+00
9.813071489334106445e-01
2.484518587589263916e-01
1.590264320373535156e+00
1.709475159645080566e+00
1.563914060592651367e+00
1.022054672241210938e+00
1.156873226165771484e+00
1.574785470962524414e+00
1.706634759902954102e+00
1.999757766723632812e+00
1.026911497116088867e+00
1.662845253944396973e+00
1.104618072509765625e+00
5.119330286979675293e-01
9.461839795112609863e-01
2.789944648742675781e+00
3.402902364730834961e+00
5.932688236236572266e+00
5.848289489746093750e+00
6.752144813537597656e+00
6.364147663116455078e+00
7.815197467803955078e+00
6.752343654632568359e+00
5.354226112365722656e+00
2.940184354782104492e+00
3.290679931640625000e+00
3.387763023376464844e+00
4.785150527954101562e+00
4.716042518615722656e+00
4.006004333496093750e+00
4.008275508880615234e+00
3.003189325332641602e+00
3.473847150802612305e+00
3.206435680389404297e+00
2.098182201385498047e+00
2.305144071578979492e+00
4.143421649932861328e+00
4.845336437225341797e+00
5.361431121826171875e+00
4.457378864288330078e+00
4.830771923065185547e+00
6.939152717590332031e+00
6.292880058288574219e+00
4.897834777832031250e+00
3.081072807312011719e+00
3.853665351867675781e+00
5.271966934204101562e+00
5.092415332794189453e+00
2.632132053375244141e+00
3.217784881591796875e+00
3.604335069656372070e+00
3.861030817031860352e+00
2.527863502502441406e+00
1.549086928367614746e+00
1.309645175933837891e+00
3.327993631362915039e+00
3.432767629623413086e+00
3.776576042175292969e+00
3.993239879608154297e+00
2.264219284057617188e+00
2.524888038635253906e+00
2.700011253356933594e+00
1.772163152694702148e+00
6.732823848724365234e-01
1.619118928909301758e+00
2.934440135955810547e+00
2.911232471466064453e+00
3.407044410705566406e+00
3.038576126098632812e+00
2.830827713012695312e+00
2.670609951019287109e+00
2.404158115386962891e+00
7.742169499397277832e-01
1.387246370315551758e+00
1.692618250846862793e+00
2.598305702209472656e+00
2.570269346237182617e+00
1.542074203491210938e+00
1.516920328140258789e+00
1.613571882247924805e+00
1.723353147506713867e+00
1.000082254409790039e+00
7.411155104637145996e-01
1.292097330093383789e+00
1.264912962913513184e+00
1.173109173774719238e+00
6.444054245948791504e-01
8.489632606506347656e-01
7.762175202369689941e-01
4.083913564682006836e-01
1.682110667228698730e+00
1.695345282554626465e+00
1.085238575935363770e+00
5.862938165664672852e-01
1.315787792205810547e+00
1.268537402153015137e+00
1.428354978561401367e+00
1.520944118499755859e+00
1.085133790969848633e+00
1.245944738388061523e+00
1.125819802284240723e+00
7.103673815727233887e-01
7.802958488464355469e-01
1.105343222618103027e+00
1.603660464286804199e+00
1.529126405715942383e+00
6.277096867561340332e-01
1.179982066154479980e+00
1.562684297561645508e+00
1.567002177238464355e+00
1.183700799942016602e+00
9.564952850341796875e-01
1.388165354728698730e+00
6.739371418952941895e-01
1.120958328247070312e+00
7.737476229667663574e-01
1.110533595085144043e+00
1.579721808433532715e+00
1.208928748965263367e-01
1.638097047805786133e+00
1.261445999145507812e+00
1.206979155540466309e+00
1.044358730316162109e+00
9.191027879714965820e-01
2.081609249114990234e+00
2.319425106048583984e+00
2.614070415496826172e+00
2.161795854568481445e+00
1.722665905952453613e+00
1.491858005523681641e+00
1.094856858253479004e+00
1.194398760795593262e+00
5.385532379150390625e-01
1.433915376663208008e+00
2.042460203170776367e+00
2.309721231460571289e+00
1.720580697059631348e+00
1.242429375648498535e+00
1.238566875457763672e+00
2.158869266510009766e+00
1.772156834602355957e+00
1.138169646263122559e+00
5.306666493415832520e-01
2.053115129470825195e+00
2.122390747070312500e+00
2.395843029022216797e+00
1.329092025756835938e+00
1.079749703407287598e+00
2.826686382293701172e+00
2.293382883071899414e+00
2.066642045974731445e+00
1.335386395454406738e+00
9.453437924385070801e-01
2.516019821166992188e+00
2.737117528915405273e+00
3.101576089859008789e+00
2.344246387481689453e+00
2.597860813140869141e+00
1.691764116287231445e+00
1.597381711006164551e+00
1.915315866470336914e+00
3.087519407272338867e+00
4.780383586883544922e+00
6.691295146942138672e+00
7.062895774841308594e+00
6.743753910064697266e+00
7.933544158935546875e+00
7.721291065216064453e+00
6.195555686950683594e+00
3.942214727401733398e+00
3.032741546630859375e+00
3.474190711975097656e+00
3.806554794311523438e+00
4.567587852478027344e+00
4.519172191619873047e+00
4.456434249877929688e+00
3.535748481750488281e+00
2.891504049301147461e+00
2.777197599411010742e+00
2.951894044876098633e+00
5.026036739349365234e+00
5.633110046386718750e+00
7.417929172515869141e+00
7.852769851684570312e+00
9.635965347290039062e+00
9.218058586120605469e+00
1.258723354339599609e+01
1.029838085174560547e+01
7.853637218475341797e+00
4.567130565643310547e+00
4.801381587982177734e+00
5.422715663909912109e+00
7.196902275085449219e+00
6.947023868560791016e+00
5.267977237701416016e+00
5.600414752960205078e+00
4.761602401733398438e+00
4.562695980072021484e+00
3.997607707977294922e+00
2.827078342437744141e+00
2.610768795013427734e+00
2.552208185195922852e+00
4.025671958923339844e+00
4.418250083923339844e+00
3.976998567581176758e+00
4.843401432037353516e+00
3.251937389373779297e+00
2.937775135040283203e+00
2.395719289779663086e+00
2.112765073776245117e+00
8.851507902145385742e-01
2.693596839904785156e+00
2.822569608688354492e+00
3.500005245208740234e+00
3.069992780685424805e+00
2.627451181411743164e+00
1.847505331039428711e+00
1.585994362831115723e+00
1.243353843688964844e+00
1.708121180534362793e+00
1.975939124822616577e-01
1.830009937286376953e+00
1.558929562568664551e+00
2.137734413146972656e+00
2.208407163619995117e+00
1.840635299682617188e+00
8.926976919174194336e-01
1.086016058921813965e+00
1.515269279479980469e+00
1.149468541145324707e+00
3.818447291851043701e-01
1.316204309463500977e+00
1.320946455001831055e+00
1.700815320014953613e+00
7.888348102569580078e-01
1.624255299568176270e+00
1.914662480354309082e+00
1.660254597663879395e+00
1.398954391479492188e+00
3.276870548725128174e-01
1.785503864288330078e+00
1.820302605628967285e+00
1.992844939231872559e+00
1.253501176834106445e+00
2.153286218643188477e+00
1.283138871192932129e+00
8.863751292228698730e-01
9.210124611854553223e-01
1.293395519256591797e+00
1.247418999671936035e+00
1.347789049148559570e+00
9.313857555389404297e-01
4.348226785659790039e-01
1.527969717979431152e+00
1.295890927314758301e+00
9.462760686874389648e-01
9.616891741752624512e-01
1.385745406150817871e+00
1.079847931861877441e+00
4.083642661571502686e-01
1.265586018562316895e+00
4.562326967716217041e-01
1.462609767913818359e+00
8.596140742301940918e-01
3.275017440319061279e-01
6.010248661041259766e-01
1.142020702362060547e+00
1.393182516098022461e+00
5.309922695159912109e-01
1.274808287620544434e+00
2.080316543579101562e+00
1.883442640304565430e+00
1.729588389396667480e+00
1.420708298683166504e+00
1.378697991371154785e+00
1.582283735275268555e+00
6.969362497329711914e-01
9.228755831718444824e-01
1.256453990936279297e+00
1.902623414993286133e+00
1.532899379730224609e+00
7.599830031394958496e-01
8.935665488243103027e-01
1.349190115928649902e+00
1.468938708305358887e+00
8.068903088569641113e-01
8.847345113754272461e-01
8.886873722076416016e-01
1.480202198028564453e+00
1.251116633415222168e+00
5.269340276718139648e-01
5.901483297348022461e-01
8.152057528495788574e-01
1.477286100387573242e+00
1.499051928520202637e+00
7.858472466468811035e-01
7.229506969451904297e-01
8.610543608665466309e-01
2.234287023544311523e+00
2.139151573181152344e+00
2.065178155899047852e+00
1.961056947708129883e+00
1.604920387268066406e+00
1.719900608062744141e+00
1.893626093864440918e+00
4.363505244255065918e-01
2.232471942901611328e+00
2.838497400283813477e+00
3.302367925643920898e+00
5.017665386199951172e+00
6.611883640289306641e+00
5.833570003509521484e+00
7.346806526184082031e+00
5.900745868682861328e+00
4.887641906738281250e+00
2.437153100967407227e+00
3.029191732406616211e+00
2.578141927719116211e+00
3.553494215011596680e+00
3.533216238021850586e+00
3.086827516555786133e+00
3.399793863296508789e+00
2.278434753417968750e+00
1.996158003807067871e+00
2.000499010086059570e+00
1.976849317550659180e+00
1.725128531455993652e+00
2.769702970981597900e-01
1.316000580787658691e+00
5.889035463333129883e-01
1.763079762458801270e+00
3.468207120895385742e-01
3.311742246150970459e-01
4.453415572643280029e-01
7.211552858352661133e-01
1.428074836730957031e+00
7.299146652221679688e-01
7.852343320846557617e-01
9.693274497985839844e-01
1.102086067199707031e+00
1.842633962631225586e+00
1.628889083862304688e+00
3.845207393169403076e-01
4.026916325092315674e-01
1.175950288772583008e+00
3.334737539291381836e+00
4.025855064392089844e+00
5.832055568695068359e+00
7.439527034759521484e+00
5.550653457641601562e+00
6.308794975280761719e+00
5.068173408508300781e+00
4.888488769531250000e+00
4.864269733428955078e+00
3.967998743057250977e+00
3.864573240280151367e+00
2.087424039840698242e+00
3.060775041580200195e+00
3.518604278564453125e+00
4.885825634002685547e+00
2.566371202468872070e+00
2.369663000106811523e+00
1.829789519309997559e+00
1.606213569641113281e+00
2.049283742904663086e+00
1.793952345848083496e+00
1.363784193992614746e+00
2.237456321716308594e+00
1.649877667427062988e+00
2.738280296325683594e+00
3.452298641204833984e+00
1.631527423858642578e+00
1.874346375465393066e+00
1.751631617546081543e+00
1.976385951042175293e+00
6.457058191299438477e-01
6.549635529518127441e-01
5.266685485839843750e-01
1.009963035583496094e+00
1.735834836959838867e+00
5.883456468582153320e-01
1.337178945541381836e+00
8.155588507652282715e-01
1.186882257461547852e+00
1.205762386322021484e+00
1.338481187820434570e+00
1.646701931953430176e+00
2.011931180953979492e+00
1.422773838043212891e+00
1.679319977760314941e+00
1.827956438064575195e+00
2.035968780517578125e+00
1.231996774673461914e+00
8.428321480751037598e-01
1.020870447158813477e+00
1.763744354248046875e+00
2.169867753982543945e+00
1.363330006599426270e+00
1.650184243917465210e-01
1.801708698272705078e+00
1.371241807937622070e+00
1.482336282730102539e+00
8.736596703529357910e-01
1.072846293449401855e+00
9.448187947273254395e-01
1.526796579360961914e+00
1.102677345275878906e+00
2.386636286973953247e-01
1.389173150062561035e+00
8.961157202720642090e-01
1.450803279876708984e+00
7.533028125762939453e-01
5.119293928146362305e-01
1.331320166587829590e+00
1.215705990791320801e+00
1.851719141006469727e+00
1.638559222221374512e+00
1.603836536407470703e+00
1.202910304069519043e+00
1.697094678878784180e+00
2.155434846878051758e+00
1.096354722976684570e+00
5.663551092147827148e-01
6.940456032752990723e-01
2.435013532638549805e+00
2.409245252609252930e+00
2.364336729049682617e+00
3.670035898685455322e-01
1.684182167053222656e+00
1.649677872657775879e+00
2.402253150939941406e+00
1.938980370759963989e-01
1.084256291389465332e+00
1.096721172332763672e+00
1.993558526039123535e+00
1.583194255828857422e+00
8.081358671188354492e-01
6.625540852546691895e-01
7.693840265274047852e-01
1.783281922340393066e+00
1.367626190185546875e+00
9.819381237030029297e-01
9.687678813934326172e-01
1.425813317298889160e+00
2.014398574829101562e+00
1.361471056938171387e+00
1.115229487419128418e+00
6.588511466979980469e-01
1.491082310676574707e+00
1.838919401168823242e+00
7.170296311378479004e-01
6.665360927581787109e-01
1.701304554939270020e+00
2.320665836334228516e+00
4.274144649505615234e+00
6.810059547424316406e+00
6.589409351348876953e+00
7.162706851959228516e+00
6.389339447021484375e+00
9.366652488708496094e+00
7.880949497222900391e+00
5.281008720397949219e+00
2.912848472595214844e+00
2.656963348388671875e+00
3.044019222259521484e+00
4.383554935455322266e+00
4.394430637359619141e+00
3.282174348831176758e+00
2.753631830215454102e+00
3.029429674148559570e+00
3.049753189086914062e+00
3.285517215728759766e+00
3.169135093688964844e+00
4.522304534912109375e+00
6.084734439849853516e+00
7.429483413696289062e+00
9.189160346984863281e+00
7.237806797027587891e+00
1.027560329437255859e+01
1.005623245239257812e+01
8.031630516052246094e+00
4.164976119995117188e+00
2.820453405380249023e+00
4.046753883361816406e+00
6.211733341217041016e+00
5.603294849395751953e+00
4.843095302581787109e+00
3.842149019241333008e+00
3.539397001266479492e+00
4.393765926361083984e+00
2.982493400573730469e+00
2.124971628189086914e+00
1.569196820259094238e+00
1.322541356086730957e+00
2.269239425659179688e+00
1.808926820755004883e+00
4.388362884521484375e+00
1.650112152099609375e+00
1.750383615493774414e+00
1.393698096275329590e+00
2.226212501525878906e+00
1.672231078147888184e+00
1.965140223503112793e+00
1.847866654396057129e+00
1.623573184013366699e+00
1.036353349685668945e+00
1.527692437171936035e+00
1.702820539474487305e+00
1.401980280876159668e+00
1.316719532012939453e+00
1.749086499214172363e+00
1.343191742897033691e+00
2.184123039245605469e+00
1.731401920318603516e+00
8.407337069511413574e-01
2.105294942855834961e+00
2.024724960327148438e+00
2.120268344879150391e+00
1.728638768196105957e+00
1.381886243820190430e+00
1.232461452484130859e+00
1.318593740463256836e+00
1.149464249610900879e+00
4.086078703403472900e-01
9.206867814064025879e-01
1.098025560379028320e+00
1.282338500022888184e+00
1.435904026031494141e+00
6.366496086120605469e-01
9.693107604980468750e-01
8.468093872070312500e-01
1.976857304573059082e+00
1.826481580734252930e+00
1.641082763671875000e+00
1.373210191726684570e+00
1.539192318916320801e+00
1.702740430831909180e+00
1.731847763061523438e+00
3.872627615928649902e-01
1.359647393226623535e+00
1.282631039619445801e+00
2.525102376937866211e+00
2.085385799407958984e+00
5.070353746414184570e-01
9.170784354209899902e-01
1.284814596176147461e+00
1.613510727882385254e+00
9.854140877723693848e-01
5.424154400825500488e-01
1.448853492736816406e+00
1.419484138488769531e+00
1.562402009963989258e+00
8.660996556282043457e-01
1.469750523567199707e+00
4.015349447727203369e-01
1.781656146049499512e+00
1.944896221160888672e+00
1.291721582412719727e+00
5.941844582557678223e-01
5.138770937919616699e-01
2.619391679763793945e+00
2.531756162643432617e+00
2.264264106750488281e+00
4.927599728107452393e-01
1.518885254859924316e+00
2.334666252136230469e+00
2.414039611816406250e+00
1.012103110551834106e-01
9.773231744766235352e-01
8.825407624244689941e-01
2.684122323989868164e+00
2.029267549514770508e+00
1.284608960151672363e+00
4.588469862937927246e-01
1.411110758781433105e+00
1.929937839508056641e+00
1.770845413208007812e+00
1.127309083938598633e+00
1.081271886825561523e+00
1.939456939697265625e+00
3.288242578506469727e+00
2.707300662994384766e+00
2.896547794342041016e+00
3.816726684570312500e+00
3.231042146682739258e+00
2.789103031158447266e+00
3.109584093093872070e+00
2.619278669357299805e+00
2.450272560119628906e+00
2.853041887283325195e+00
2.393144607543945312e+00
3.174622535705566406e+00
2.998735427856445312e+00
4.426226139068603516e+00
4.071223735809326172e+00
4.725821971893310547e+00
3.641224145889282227e+00
3.159504413604736328e+00
2.682466506958007812e+00
4.093204975128173828e+00
5.608216762542724609e+00
8.521455764770507812e+00
7.573253631591796875e+00
4.514495849609375000e+00
5.276877880096435547e+00
5.026519775390625000e+00
4.607567310333251953e+00
4.292853832244873047e+00
2.198308229446411133e+00
2.290582180023193359e+00
2.997003793716430664e+00
2.722595214843750000e+00
4.419065475463867188e+00
3.100139617919921875e+00
2.056066036224365234e+00
2.919929742813110352e+00
2.433218479156494141e+00
1.945910453796386719e+00
1.558951735496520996e+00
2.445107698440551758e+00
2.331973552703857422e+00
1.805400252342224121e+00
3.428369283676147461e+00
2.838460922241210938e+00
3.344365835189819336e+00
2.551781654357910156e+00
1.420326113700866699e+00
1.190820574760437012e+00
2.034325122833251953e+00
2.043602228164672852e+00
1.136268615722656250e+00
1.143953561782836914e+00
1.588503956794738770e+00
1.776601910591125488e+00
1.581730365753173828e+00
5.040156245231628418e-01
1.242051959037780762e+00
6.620980501174926758e-01
2.623468875885009766e+00
2.105878829956054688e+00
2.449257850646972656e+00
1.662143707275390625e+00
2.100356101989746094e+00
2.576417446136474609e+00
1.756018042564392090e+00
9.674333930015563965e-01
8.717394471168518066e-01
2.180107831954956055e+00
2.639104604721069336e+00
2.296740293502807617e+00
1.291162848472595215e+00
4.855524301528930664e-01
1.098464131355285645e+00
2.648405075073242188e+00
1.119053006172180176e+00
9.595934748649597168e-01
5.292739868164062500e-01
2.427385568618774414e+00
2.189695358276367188e+00
1.566374421119689941e+00
1.554450273513793945e+00
4.101714789867401123e-01
1.918200612068176270e+00
2.185793161392211914e+00
1.657830238342285156e+00
1.100370407104492188e+00
4.328454136848449707e-01
2.727443456649780273e+00
2.496934413909912109e+00
3.087427377700805664e+00
2.736659526824951172e+00
2.599789619445800781e+00
2.575889110565185547e+00
2.120513200759887695e+00
1.075247645378112793e+00
9.994341731071472168e-01
2.048319816589355469e+00
3.110913515090942383e+00
2.654694795608520508e+00
1.830429911613464355e+00
9.733921289443969727e-01
1.124043822288513184e+00
2.855356454849243164e+00
2.099559545516967773e+00
1.805010676383972168e+00
7.584993839263916016e-01
1.777684211730957031e+00
2.136815071105957031e+00
1.655562639236450195e+00
2.259686946868896484e+00
6.855109930038452148e-01
2.249477624893188477e+00
2.653238534927368164e+00
2.177954912185668945e+00
1.689440250396728516e+00
4.929980039596557617e-01
2.818859338760375977e+00
2.779645681381225586e+00
2.336040973663330078e+00
2.753677845001220703e+00
2.133008480072021484e+00
2.252059936523437500e+00
2.034896612167358398e+00
9.275383353233337402e-01
4.518300592899322510e-01
5.144744873046875000e+00
9.927374839782714844e+00
1.004596328735351562e+01
8.660945892333984375e+00
4.755158901214599609e+00
8.292002677917480469e+00
1.042837524414062500e+01
6.985843658447265625e+00
1.832998752593994141e+00
1.080312609672546387e+00
5.724280357360839844e+00
7.713593006134033203e+00
6.435874462127685547e+00
2.949919223785400391e+00
3.285369873046875000e+00
5.786617279052734375e+00
6.519918918609619141e+00
4.904768943786621094e+00
2.614084959030151367e+00
7.201493740081787109e+00
1.227978706359863281e+01
1.467791938781738281e+01
1.575199985504150391e+01
1.184773921966552734e+01
1.410365009307861328e+01
1.993378067016601562e+01
1.688568305969238281e+01
9.360531806945800781e+00
6.361395359039306641e+00
7.848392963409423828e+00
1.188943862915039062e+01
1.234218597412109375e+01
1.016783618927001953e+01
6.420007228851318359e+00
9.251543998718261719e+00
9.772571563720703125e+00
7.409553527832031250e+00
3.253302097320556641e+00
2.824737548828125000e+00
5.738994121551513672e+00
7.899333953857421875e+00
7.341541290283203125e+00
8.500042915344238281e+00
6.594172477722167969e+00
5.751896858215332031e+00
5.858733654022216797e+00
4.085140228271484375e+00
1.081921458244323730e+00
1.494754791259765625e+00
5.060951232910156250e+00
5.902287960052490234e+00
5.997847557067871094e+00
5.316108703613281250e+00
4.188033580780029297e+00
4.090872764587402344e+00
4.085699558258056641e+00
1.291973829269409180e+00
1.118938446044921875e+00
1.296341776847839355e+00
4.367601394653320312e+00
4.618759632110595703e+00
3.247325897216796875e+00
1.479097485542297363e+00
1.859458088874816895e+00
2.996573686599731445e+00
2.848350524902343750e+00
8.740275502204895020e-01
1.406106591224670410e+00
1.191040277481079102e+00
2.508410453796386719e+00
1.816509842872619629e+00
1.060059070587158203e+00
7.590481042861938477e-01
1.486954808235168457e+00
2.109529256820678711e+00
1.425877809524536133e+00
1.444372057914733887e+00
1.284399986267089844e+00
1.865944385528564453e+00
2.272435426712036133e+00
1.846646666526794434e+00
1.888483047485351562e+00
1.743650674819946289e+00
1.795921087265014648e+00
1.996419191360473633e+00
1.159280419349670410e+00
1.119426488876342773e+00
4.928533136844635010e-01
2.384382963180541992e+00
2.027735948562622070e+00
1.072535753250122070e+00
9.558359980583190918e-01
9.353605508804321289e-01
5.370890498161315918e-01
1.115555763244628906e+00
9.722243547439575195e-01
1.529838204383850098e+00
3.152333199977874756e-01
1.322862982749938965e+00
1.480026841163635254e+00
1.494722485542297363e+00
1.334710836410522461e+00
8.832534551620483398e-01
2.331557750701904297e+00
2.075943946838378906e+00
2.053244113922119141e+00
1.379963040351867676e+00
1.061100125312805176e+00
2.058871984481811523e+00
2.563180208206176758e+00
2.444597959518432617e+00
3.135100364685058594e+00
2.397084474563598633e+00
1.816575050354003906e+00
1.427568793296813965e+00
1.320466756820678711e+00
1.480617046356201172e+00
6.632522106170654297e+00
9.063318252563476562e+00
8.876386642456054688e+00
5.270423412322998047e+00
5.085694789886474609e+00
9.113914489746093750e+00
8.340094566345214844e+00
2.531016826629638672e+00
6.175916194915771484e-01
2.563469409942626953e+00
5.366336345672607422e+00
5.275833129882812500e+00
3.648051261901855469e+00
1.856304168701171875e+00
4.035851001739501953e+00
4.772600173950195312e+00
4.183376312255859375e+00
2.751580715179443359e+00
3.312301635742187500e+00
9.794143676757812500e+00
1.258290958404541016e+01
1.382673168182373047e+01
1.372997856140136719e+01
9.682713508605957031e+00
1.652969360351562500e+01
1.785724639892578125e+01
1.198556995391845703e+01
8.579050064086914062e+00
3.952032089233398438e+00
9.476557731628417969e+00
1.139971637725830078e+01
1.093675613403320312e+01
5.570500850677490234e+00
6.305205821990966797e+00
8.449030876159667969e+00
8.022242546081542969e+00
3.992985010147094727e+00
2.865906000137329102e+00
2.634466648101806641e+00
6.684972286224365234e+00
6.668435096740722656e+00
6.722329616546630859e+00
7.477344512939453125e+00
5.311810970306396484e+00
5.088911533355712891e+00
4.671940803527832031e+00
1.702279806137084961e+00
1.562826275825500488e+00
3.039077520370483398e+00
4.383671283721923828e+00
4.651847362518310547e+00
4.614465236663818359e+00
2.996380329132080078e+00
3.017037391662597656e+00
3.079904317855834961e+00
1.964609503746032715e+00
5.876247286796569824e-01
1.250842094421386719e+00
1.761743426322937012e+00
2.542345046997070312e+00
2.066908121109008789e+00
9.776849299669265747e-02
9.678882956504821777e-01
8.842747807502746582e-01
1.422123432159423828e+00
7.562198042869567871e-01
1.548063874244689941e+00
1.120041608810424805e+00
6.351097226142883301e-01
1.916856408119201660e+00
1.730707526206970215e+00
1.564205408096313477e+00
7.245390415191650391e-01
8.694193363189697266e-01
1.690239787101745605e+00
1.111344575881958008e+00
1.493751287460327148e+00
8.417216688394546509e-02
9.270091056823730469e-01
1.882572770118713379e+00
2.032615184783935547e+00
2.084160089492797852e+00
2.143814325332641602e+00
1.723250746726989746e+00
2.519806146621704102e+00
2.080629587173461914e+00
2.159640789031982422e+00
9.286074042320251465e-01
2.092653751373291016e+00
2.266587734222412109e+00
2.546395540237426758e+00
2.965573310852050781e+00
1.518162488937377930e+00
2.790521383285522461e+00
2.472846269607543945e+00
2.326533555984497070e+00
2.383193254470825195e+00
1.755696177482604980e+00
3.219655513763427734e+00
3.105899810791015625e+00
3.565008401870727539e+00
3.737660169601440430e+00
3.336511373519897461e+00
2.445105791091918945e+00
2.555314779281616211e+00
2.109732151031494141e+00
1.337005853652954102e+00
1.311737656593322754e+00
1.959717512130737305e+00
1.996071338653564453e+00
2.651984691619873047e+00
3.462228536605834961e+00
2.300983428955078125e+00
2.568785667419433594e+00
1.708820581436157227e+00
2.036684989929199219e+00
1.584137201309204102e+00
2.076226472854614258e+00
2.404846429824829102e+00
2.335942268371582031e+00
2.949788570404052734e+00
1.273304820060729980e+00
2.713364839553833008e+00
2.286537170410156250e+00
2.454128503799438477e+00
2.316717147827148438e+00
1.016787767410278320e+00
3.139111280441284180e+00
3.072260141372680664e+00
3.374427318572998047e+00
3.799565076828002930e+00
3.470207452774047852e+00
2.576550960540771484e+00
2.177023172378540039e+00
2.200635910034179688e+00
1.458384752273559570e+00
1.938838005065917969e+00
3.374021530151367188e+00
3.159852504730224609e+00
3.351863622665405273e+00
3.217191934585571289e+00
2.242671489715576172e+00
2.476530790328979492e+00
2.054512977600097656e+00
1.952012658119201660e+00
7.268369197845458984e-01
1.052477836608886719e+00
1.679255604743957520e+00
1.739366650581359863e+00
2.790527582168579102e+00
2.763526678085327148e+00
1.978501677513122559e+00
2.250363588333129883e+00
1.389016985893249512e+00
2.070908308029174805e+00
1.003665089607238770e+00
2.083569526672363281e+00
2.999028682708740234e+00
2.810684919357299805e+00
2.543298959732055664e+00
2.234906435012817383e+00
2.906934976577758789e+00
2.864573478698730469e+00
2.846356153488159180e+00
2.007351875305175781e+00
1.821819186210632324e+00
2.957319021224975586e+00
3.324105739593505859e+00
3.443753004074096680e+00
3.228897094726562500e+00
3.327636003494262695e+00
2.458720445632934570e+00
2.163691043853759766e+00
1.694022178649902344e+00
6.491655111312866211e-01
1.180346727371215820e+00
1.772497057914733887e+00
1.657993674278259277e+00
1.993588924407958984e+00
2.917289972305297852e+00
1.589608430862426758e+00
1.537110090255737305e+00
1.666914820671081543e+00
1.869304656982421875e+00
1.221531629562377930e+00
2.222645521163940430e+00
2.835719585418701172e+00
3.543980836868286133e+00
2.317020893096923828e+00
2.253188848495483398e+00
2.832344293594360352e+00
2.844123363494873047e+00
2.994266748428344727e+00
2.164968013763427734e+00
1.318838953971862793e+00
3.012392997741699219e+00
2.682471513748168945e+00
2.620477437973022461e+00
2.499304294586181641e+00
2.123061656951904297e+00
3.118806362152099609e+00
3.201681613922119141e+00
1.935317993164062500e+00
1.458012938499450684e+00
1.373840212821960449e+00
3.309148788452148438e+00
3.472200632095336914e+00
2.837938547134399414e+00
1.133762717247009277e+00
2.700477361679077148e+00
3.111424922943115234e+00
3.019619226455688477e+00
1.814787030220031738e+00
7.551122903823852539e-01
2.238931417465209961e+00
2.964830398559570312e+00
3.287791252136230469e+00
3.178239822387695312e+00
3.356998443603515625e+00
2.081993818283081055e+00
1.478957772254943848e+00
1.329358220100402832e+00
1.861010909080505371e+00
4.586158990859985352e-01
2.260390520095825195e+00
2.650524854660034180e+00
2.661844491958618164e+00
3.017786026000976562e+00
1.874610424041748047e+00
2.639576196670532227e+00
2.528736114501953125e+00
1.944666266441345215e+00
1.582886934280395508e+00
1.239560008049011230e+00
2.551558732986450195e+00
2.566908597946166992e+00
2.784621953964233398e+00
9.848362803459167480e-01
2.334270954132080078e+00
2.969678878784179688e+00
2.434827566146850586e+00
1.660598158836364746e+00
5.285320878028869629e-01
1.849731683731079102e+00
2.768329620361328125e+00
2.658086776733398438e+00
2.677359580993652344e+00
2.385584354400634766e+00
2.484054327011108398e+00
1.673257589340209961e+00
1.398252010345458984e+00
1.407767772674560547e+00
5.042553544044494629e-01
1.406401634216308594e+00
1.221324443817138672e+00
1.377745509147644043e+00
1.845575094223022461e+00
1.200127124786376953e+00
2.302992492914199829e-01
1.077627539634704590e+00
1.365182757377624512e+00
1.738414406776428223e+00
1.068809181451797485e-01
1.860834598541259766e+00
1.191791415214538574e+00
1.732643842697143555e+00
8.936194777488708496e-01
9.787593483924865723e-01
1.942659735679626465e+00
1.289555072784423828e+00
1.679811239242553711e+00
5.633203387260437012e-01
1.264139890670776367e+00
2.093395948410034180e+00
1.928218007087707520e+00
1.439489126205444336e+00
1.083721637725830078e+00
1.257850050926208496e+00
9.614238142967224121e-01
7.665716409683227539e-01
1.360514521598815918e+00
3.842013180255889893e-01
1.592420578002929688e+00
1.315906405448913574e+00
1.189884185791015625e+00
1.540303826332092285e+00
1.278665661811828613e+00
2.756577730178833008e-01
6.613041162490844727e-01
1.108350515365600586e+00
1.839206814765930176e+00
8.751260042190551758e-01
1.257195711135864258e+00
1.211024641990661621e+00
1.601529836654663086e+00
1.132684588432312012e+00
1.119090437889099121e+00
1.476097226142883301e+00
1.042213916778564453e+00
1.360722303390502930e+00
5.227133035659790039e-01
1.739200353622436523e+00
1.525731921195983887e+00
1.156969428062438965e+00
6.384249925613403320e-01
1.278306484222412109e+00
6.578814983367919922e-01
9.630796313285827637e-01
1.069200873374938965e+00
1.548919320106506348e+00
7.715007066726684570e-01
1.477401852607727051e+00
8.222992420196533203e-01
6.122100353240966797e-01
1.235117554664611816e+00
1.965570449829101562e-01
1.276404619216918945e+00
7.675892710685729980e-01
9.547510147094726562e-01
1.538641333580017090e+00
4.642132222652435303e-01
1.848266243934631348e+00
1.505647301673889160e+00
1.771637916564941406e+00
1.486399888992309570e+00
1.897856235504150391e+00
1.195079922676086426e+00
5.917709469795227051e-01
1.519450068473815918e+00
2.365496397018432617e+00
1.078074216842651367e+00
2.464716196060180664e+00
2.417114496231079102e+00
3.793845891952514648e+00
4.787475585937500000e+00
4.622120857238769531e+00
3.775654554367065430e+00
3.019028663635253906e+00
2.839417219161987305e+00
2.600972652435302734e+00
1.720667123794555664e+00
2.579184770584106445e+00
3.422398328781127930e+00
3.327239751815795898e+00
2.224788188934326172e+00
2.364039421081542969e+00
2.814737081527709961e+00
2.238877296447753906e+00
2.415708541870117188e+00
1.055048227310180664e+00
2.206524610519409180e+00
2.365704536437988281e+00
2.461269617080688477e+00
2.062723875045776367e+00
2.401320695877075195e+00
1.629700183868408203e+00
1.452700614929199219e+00
1.491449952125549316e+00
2.219331026077270508e+00
3.191676735877990723e-01
1.379045248031616211e+00
8.089473843574523926e-01
2.432455539703369141e+00
2.544024705886840820e+00
2.611957788467407227e+00
1.616318941116333008e+00
1.603950977325439453e+00
2.268715858459472656e+00
1.829009771347045898e+00
5.612821578979492188e-01
1.749217748641967773e+00
1.345086932182312012e+00
2.357220888137817383e+00
1.211092829704284668e+00
1.527816295623779297e+00
1.548157811164855957e+00
1.320511579513549805e+00
1.714056968688964844e+00
2.820808589458465576e-01
7.957866191864013672e-01
1.232195854187011719e+00
7.395680546760559082e-01
1.816218495368957520e+00
2.067622900009155273e+00
2.861968576908111572e-01
1.477678418159484863e+00
1.293989300727844238e+00
1.991229414939880371e+00
7.283058762550354004e-02
1.627964854240417480e+00
1.314343810081481934e+00
1.741522192955017090e+00
1.749262094497680664e+00
9.249134659767150879e-01
1.536574840545654297e+00
1.232118964195251465e+00
1.376421332359313965e+00
1.019431829452514648e+00
1.160136222839355469e+00
1.340415477752685547e+00
6.186828017234802246e-01
1.093850493431091309e+00
1.515769481658935547e+00
3.116598129272460938e-01
1.490799665451049805e+00
9.621091485023498535e-01
1.527875661849975586e+00
7.535986304283142090e-01
9.832168817520141602e-01
1.442967772483825684e+00
1.089316368103027344e+00
1.337149143218994141e+00
2.689073681831359863e-01
1.752346277236938477e+00
1.838226079940795898e+00
1.414797425270080566e+00
1.360302567481994629e+00
3.669527471065521240e-01
1.825075745582580566e+00
1.391763091087341309e+00
1.789991497993469238e+00
1.624464631080627441e+00
1.565800070762634277e+00
1.159113645553588867e+00
1.046195745468139648e+00
1.194013237953186035e+00
1.630769252777099609e+00
1.059235334396362305e+00
1.959461212158203125e+00
1.397947907447814941e+00
1.816952466964721680e+00
1.120998144149780273e+00
1.112624406814575195e+00
1.323251843452453613e+00
4.611221253871917725e-01
1.419968605041503906e+00
9.686553478240966797e-01
1.352473735809326172e+00
1.434550166130065918e+00
6.818948984146118164e-01
1.564309597015380859e+00
1.459944248199462891e+00
6.490667462348937988e-01
7.687689661979675293e-01
1.185034632682800293e+00
1.579658031463623047e+00
4.280830025672912598e-01
1.239633798599243164e+00
1.471350908279418945e+00
1.383208751678466797e+00
1.737727284431457520e+00
1.416987180709838867e-01
1.809824585914611816e+00
1.640369892120361328e+00
1.421551704406738281e+00
1.628542065620422363e+00
7.059326767921447754e-01
1.879613161087036133e+00
1.899829983711242676e+00
2.518894195556640625e+00
2.580121517181396484e+00
2.469800949096679688e+00
1.577512025833129883e+00
9.814043641090393066e-01
1.288951992988586426e+00
8.571438193321228027e-01
1.584739923477172852e+00
1.734956145286560059e+00
1.275117278099060059e+00
1.375589132308959961e+00
1.634136199951171875e+00
9.710474014282226562e-01
1.869925141334533691e+00
1.149283409118652344e+00
1.615625143051147461e+00
5.479519963264465332e-01
7.673434615135192871e-01
1.639101028442382812e+00
1.465434432029724121e+00
1.525942683219909668e+00
2.059123069047927856e-01
1.828556656837463379e+00
1.446605682373046875e+00
9.540551900863647461e-01
1.466900467872619629e+00
2.317520231008529663e-01
1.627968549728393555e+00
1.638744354248046875e+00
1.474603533744812012e+00
2.364992141723632812e+00
1.750337839126586914e+00
1.054313659667968750e+00
1.814345359802246094e+00
1.566148638725280762e+00
1.991920113563537598e+00
5.254287123680114746e-01
1.500799179077148438e+00
4.570783376693725586e-01
1.202693343162536621e+00
1.047100901603698730e+00
6.108278036117553711e-01
1.212962388992309570e+00
1.030233144760131836e+00
1.847757697105407715e+00
8.421142101287841797e-01
9.738985896110534668e-01
2.312046289443969727e+00
2.183889865875244141e+00
1.869195222854614258e+00
1.178530931472778320e+00
1.576497793197631836e+00
9.782736897468566895e-01
9.559783339500427246e-01
1.563110589981079102e+00
2.676727771759033203e-01
1.766918540000915527e+00
1.425981402397155762e+00
1.423871755599975586e+00
2.440829515457153320e+00
2.420825481414794922e+00
8.841184973716735840e-01
1.468290209770202637e+00
1.701228260993957520e+00
2.454915761947631836e+00
5.842373967170715332e-01
1.896768450736999512e+00
2.344743967056274414e+00
2.623174190521240234e+00
2.507121324539184570e+00
1.565634608268737793e+00
2.702250480651855469e+00
1.926881909370422363e+00
2.104370832443237305e+00
1.669906854629516602e+00
1.241486668586730957e+00
2.426259756088256836e+00
2.300656795501708984e+00
2.253367424011230469e+00
2.499721527099609375e+00
1.896454572677612305e+00
1.713783025741577148e+00
1.278920769691467285e+00
1.626868128776550293e+00
5.542443990707397461e-01
6.267163753509521484e-01
1.011356353759765625e+00
7.102262973785400391e-01
1.985155582427978516e+00
2.360259294509887695e+00
1.062623500823974609e+00
1.254472851753234863e+00
1.436315059661865234e+00
1.741715669631958008e+00
9.870973229408264160e-01
1.540907382965087891e+00
1.845273613929748535e+00
2.398040056228637695e+00
2.133129596710205078e+00
1.570289731025695801e+00
2.467147588729858398e+00
2.079236984252929688e+00
2.119042634963989258e+00
1.823699951171875000e+00
1.119052886962890625e+00
2.650149822235107422e+00
2.164706945419311523e+00
2.619997978210449219e+00
1.960760354995727539e+00
1.918460488319396973e+00
1.242333412170410156e+00
5.035638213157653809e-01
1.518081903457641602e+00
6.660170555114746094e-01
9.755817651748657227e-01
1.714112877845764160e+00
1.264545321464538574e+00
1.350395321846008301e+00
1.760069370269775391e+00
6.723690032958984375e-01
8.859121203422546387e-01
1.235908150672912598e+00
1.703730583190917969e+00
7.052417993545532227e-01
1.518326640129089355e+00
2.126463413238525391e+00
2.463233232498168945e+00
2.130027055740356445e+00
8.265460729598999023e-01
1.805699348449707031e+00
1.513968229293823242e+00
1.920540332794189453e+00
1.869516372680664062e+00
4.654951095581054688e-01
1.755714297294616699e+00
1.285724997520446777e+00
1.602803468704223633e+00
2.256933689117431641e+00
1.146485328674316406e+00
7.622943520545959473e-01
1.300814151763916016e+00
1.960744619369506836e+00
1.288889408111572266e+00
7.288086414337158203e-01
1.961595177650451660e+00
1.100107312202453613e+00
1.807358860969543457e+00
2.790549695491790771e-01
1.230104565620422363e+00
1.987786412239074707e+00
1.326125741004943848e+00
1.564783453941345215e+00
9.348841756582260132e-02
1.157217264175415039e+00
1.905733585357666016e+00
1.951554775238037109e+00
1.474428296089172363e+00
1.518003344535827637e+00
1.499106764793395996e+00
1.146342873573303223e+00
9.155852794647216797e-01
1.718669176101684570e+00
2.149181365966796875e-01
1.311800360679626465e+00
8.981205821037292480e-01
1.165229439735412598e+00
2.390966176986694336e+00
1.603568196296691895e+00
2.402215600013732910e-01
9.401023983955383301e-01
1.405257821083068848e+00
1.654514193534851074e+00
3.051488101482391357e-01
1.510008811950683594e+00
5.413631200790405273e-01
1.626046657562255859e+00
1.041320204734802246e+00
6.334136128425598145e-01
1.415593385696411133e+00
7.269919514656066895e-01
1.374818801879882812e+00
7.505970001220703125e-01
1.568337798118591309e+00
1.489378333091735840e+00
8.393130898475646973e-01
4.961268901824951172e-01
1.158253550529479980e+00
7.132302522659301758e-01
9.275980591773986816e-01
7.522494196891784668e-01
1.188742399215698242e+00
2.892426252365112305e-01
1.164028048515319824e+00
1.383599042892456055e+00
1.414316773414611816e+00
1.597975254058837891e+00
4.202218651771545410e-01
1.582774519920349121e+00
1.515647172927856445e+00
1.388956665992736816e+00
1.693640947341918945e+00
6.773746013641357422e-01
2.097403764724731445e+00
1.688314795494079590e+00
2.479112148284912109e+00
1.892804145812988281e+00
1.959097981452941895e+00
1.636568665504455566e+00
1.339120268821716309e+00
1.519760489463806152e+00
9.731107205152511597e-02
1.399130105972290039e+00
2.133203744888305664e+00
1.513161182403564453e+00
1.898957014083862305e+00
1.408838748931884766e+00
1.504820466041564941e+00
1.203516602516174316e+00
5.061801075935363770e-01
9.657264351844787598e-01
5.725557804107666016e-01
1.542293429374694824e+00
1.036333322525024414e+00
3.205887973308563232e-01
1.477936625480651855e+00
1.818228363990783691e+00
1.092961907386779785e+00
9.009515643119812012e-01
1.131174445152282715e+00
1.541715383529663086e+00
4.865339994430541992e-01
9.735196232795715332e-01
2.508588135242462158e-01
1.161995887756347656e+00
1.802543997764587402e+00
1.335464268922805786e-01
1.495958447456359863e+00
8.369420766830444336e-01
1.596638917922973633e+00
1.383071064949035645e+00
8.761008977890014648e-01
1.900969147682189941e+00
1.540564894676208496e+00
1.518255591392517090e+00
1.259717941284179688e+00
1.408711671829223633e+00
1.256644129753112793e+00
6.205466985702514648e-01
1.415075659751892090e+00
6.085764169692993164e-01
1.431148648262023926e+00
1.445504426956176758e+00
1.615743041038513184e+00
1.086838960647583008e+00
1.087509036064147949e+00
1.777258157730102539e+00
9.470980763435363770e-01
5.531913638114929199e-01
1.385838031768798828e+00
9.096236228942871094e-01
1.847359895706176758e+00
1.353900909423828125e+00
4.755061566829681396e-01
1.692423939704895020e+00
1.615663647651672363e+00
1.682404875755310059e+00
1.064186692237854004e+00
1.153389453887939453e+00
1.795637130737304688e+00
1.994799226522445679e-01
7.148256301879882812e-01
5.054066777229309082e-01
1.428735613822937012e+00
1.256927490234375000e+00
1.929052472114562988e-01
7.499729394912719727e-01
7.325170636177062988e-01
1.801361083984375000e+00
8.548319935798645020e-01
7.976295948028564453e-01
1.221234083175659180e+00
1.139623880386352539e+00
1.500776529312133789e+00
9.513410329818725586e-01
9.147771596908569336e-01
4.694220125675201416e-01
8.407900929450988770e-01
1.253740191459655762e+00
5.961775779724121094e-01
1.224732756614685059e+00
9.343668818473815918e-01
5.792492628097534180e-01
1.726234316825866699e+00
1.566812753677368164e+00
6.122345328330993652e-01
5.968989133834838867e-01
1.175977230072021484e+00
1.785241365432739258e+00
5.580931305885314941e-01
7.631758451461791992e-01
1.190898939967155457e-01
1.228407144546508789e+00
1.402254819869995117e+00
1.036952212452888489e-01
7.649353146553039551e-01
2.179002016782760620e-01
2.492518186569213867e+00
3.148494243621826172e+00
2.919470787048339844e+00
3.533330202102661133e+00
5.081351280212402344e+00
6.622882843017578125e+00
7.409862995147705078e+00
8.030536651611328125e+00
6.108335494995117188e+00
4.876012802124023438e+00
3.979090690612792969e+00
3.597212553024291992e+00
4.022038936614990234e+00
4.274882316589355469e+00
4.371129512786865234e+00
4.353468418121337891e+00
4.159618377685546875e+00
4.029798507690429688e+00
3.806454896926879883e+00
3.272768735885620117e+00
3.189921855926513672e+00
1.957066893577575684e+00
2.894617557525634766e+00
2.956477403640747070e+00
3.139700889587402344e+00
2.617524147033691406e+00
2.767102479934692383e+00
2.069485664367675781e+00
1.490097403526306152e+00
2.027934789657592773e+00
2.229610681533813477e+00
9.534057378768920898e-01
1.970297098159790039e+00
1.845212459564208984e+00
3.026949405670166016e+00
3.633793830871582031e+00
3.421150922775268555e+00
1.965333223342895508e+00
1.858583092689514160e+00
2.275956392288208008e+00
1.996674299240112305e+00
9.728630781173706055e-01
1.619052171707153320e+00
2.002860784530639648e+00
2.264196634292602539e+00
1.453740715980529785e+00
8.149940371513366699e-01
1.128678202629089355e+00
1.536113858222961426e+00
1.588036060333251953e+00
6.231645941734313965e-01
5.627909302711486816e-01
8.754353523254394531e-01
1.205000400543212891e+00
2.479833126068115234e+00
2.052685499191284180e+00
3.423880934715270996e-01
8.791589736938476562e-01
1.431257247924804688e+00
1.627275943756103516e+00
2.264710813760757446e-01
1.660568594932556152e+00
1.129048466682434082e+00
1.250959634780883789e+00
1.053832292556762695e+00
1.053482770919799805e+00
1.713687539100646973e+00
1.282588839530944824e+00
1.380304336547851562e+00
6.861913800239562988e-01
1.543555498123168945e+00
1.623547792434692383e+00
1.496133804321289062e+00
1.809385418891906738e+00
1.329821944236755371e+00
1.440803408622741699e+00
1.120552897453308105e+00
7.769622206687927246e-01
1.423709392547607422e+00
4.137789011001586914e-01
1.803729057312011719e+00
1.994002580642700195e+00
1.626520276069641113e+00
1.361938953399658203e+00
1.228395104408264160e+00
1.689990758895874023e+00
9.492162466049194336e-01
7.349082827568054199e-01
1.351716399192810059e+00
6.429854631423950195e-01
1.791993379592895508e+00
1.479255914688110352e+00
1.487803161144256592e-01
1.782648444175720215e+00
1.329759240150451660e+00
7.466889619827270508e-01
3.961448371410369873e-01
1.435898303985595703e+00
1.361095666885375977e+00
8.575864434242248535e-01
1.440203428268432617e+00
6.702746152877807617e-01
1.155168771743774414e+00
1.038680076599121094e+00
1.043022513389587402e+00
1.291959166526794434e+00
1.402672082185745239e-01
1.305647373199462891e+00
1.174664735794067383e+00
1.723895549774169922e+00
1.686423063278198242e+00
8.255876898765563965e-01
5.529542565345764160e-01
1.510046124458312988e+00
1.446628332138061523e+00
1.058862090110778809e+00
9.701251387596130371e-01
1.252128005027770996e+00
6.816735267639160156e-01
1.243376493453979492e+00
7.858995795249938965e-01
6.944980621337890625e-01
1.141396641731262207e+00
6.693805456161499023e-01
1.453962326049804688e+00
8.662903904914855957e-01
6.404613852500915527e-01
1.264867782592773438e+00
1.681764960289001465e+00
2.166690349578857422e+00
1.677459239959716797e+00
1.215318441390991211e+00
1.285885930061340332e+00
1.615122318267822266e+00
1.478268742561340332e+00
9.052157402038574219e-01
1.379477620124816895e+00
1.045676589012145996e+00
1.950429677963256836e+00
2.169793605804443359e+00
1.257457375526428223e+00
5.227549672126770020e-01
1.598476171493530273e+00
1.323971748352050781e+00
1.759682297706604004e+00
3.864241242408752441e-01
1.155674695968627930e+00
7.271684408187866211e-01
1.897337675094604492e+00
1.472822070121765137e+00
7.586963176727294922e-01
6.524728536605834961e-01
8.364368677139282227e-01
1.759823918342590332e+00
1.393320202827453613e+00
5.469261407852172852e-01
9.638376832008361816e-01
1.424782514572143555e+00
2.394288539886474609e+00
2.429560899734497070e+00
1.445834398269653320e+00
1.442709207534790039e+00
2.134861946105957031e+00
1.948751330375671387e+00
1.181355476379394531e+00
6.921044588088989258e-01
1.517695426940917969e+00
2.317084550857543945e+00
2.183031558990478516e+00
1.938809156417846680e+00
4.289962649345397949e-01
2.107350349426269531e+00
1.963898062705993652e+00
1.399461865425109863e+00
2.232076406478881836e+00
1.424920916557312012e+00
8.139412999153137207e-01
1.460180640220642090e+00
1.320198297500610352e+00
4.392417669296264648e-01
5.717886686325073242e-01
9.795570373535156250e-01
1.928869605064392090e+00
1.580295085906982422e+00
2.312455922365188599e-01
8.644744753837585449e-01
1.491340279579162598e+00
2.559761047363281250e+00
2.704922914505004883e+00
1.649347782135009766e+00
1.695839762687683105e+00
1.988113522529602051e+00
2.593630075454711914e+00
9.197642803192138672e-01
7.268738746643066406e-01
1.571113824844360352e+00
1.697808504104614258e+00
2.865669488906860352e+00
2.199018955230712891e+00
5.404446721076965332e-01
1.729216337203979492e+00
2.172894954681396484e+00
2.402808189392089844e+00
8.949362039566040039e-01
8.817215561866760254e-01
7.821961641311645508e-01
2.625797986984252930e+00
2.846820592880249023e+00
2.764244794845581055e+00
2.873999118804931641e+00
2.442382335662841797e+00
2.180572509765625000e+00
1.784521937370300293e+00
4.519125521183013916e-01
1.091202497482299805e+00
9.542440772056579590e-01
2.623951435089111328e+00
2.662449121475219727e+00
2.845657587051391602e+00
1.735918760299682617e+00
1.754816055297851562e+00
2.521930217742919922e+00
1.304641604423522949e+00
3.766981363296508789e-01
1.471257448196411133e+00
1.535431504249572754e+00
2.601710319519042969e+00
2.167538166046142578e+00
4.743070006370544434e-01
1.506734251976013184e+00
1.723259687423706055e+00
1.827231407165527344e+00
9.868453741073608398e-01
1.194367170333862305e+00
1.330559372901916504e+00
1.676578402519226074e+00
2.129452943801879883e+00
8.026122450828552246e-01
7.373807430267333984e-01
1.307857871055603027e+00
1.723003745079040527e+00
1.715089678764343262e+00
4.574891328811645508e-01
1.425292968750000000e+00
6.060921549797058105e-01
1.550217151641845703e+00
2.075034618377685547e+00
1.464436531066894531e+00
1.675162196159362793e+00
1.542322039604187012e+00
1.744383215904235840e+00
1.432150959968566895e+00
6.752418279647827148e-01
1.179931402206420898e+00
6.641247868537902832e-01
1.863087534904479980e+00
1.745853781700134277e+00
1.228430747985839844e+00
1.557643413543701172e+00
6.593233346939086914e-01
5.175727605819702148e-01
9.417119622230529785e-01
1.185347199440002441e+00
1.255038738250732422e+00
2.194302976131439209e-01
2.166898727416992188e+00
1.309841513633728027e+00
1.761888384819030762e+00
5.125840306282043457e-01
1.177066206932067871e+00
2.367701292037963867e+00
1.507768988609313965e+00
1.539036631584167480e+00
3.486965596675872803e-01
1.100615382194519043e+00
1.881036877632141113e+00
1.778466343879699707e+00
2.044768571853637695e+00
1.646896719932556152e+00
1.266351938247680664e+00
9.911233186721801758e-01
1.154416322708129883e+00
1.341734766960144043e+00
3.928251564502716064e-01
1.528991937637329102e+00
2.159258127212524414e+00
2.149125337600708008e+00
1.498702287673950195e+00
1.245744109153747559e+00
1.274419426918029785e+00
8.482648730278015137e-01
1.077542662620544434e+00
1.388686418533325195e+00
7.244124412536621094e-01
1.681715965270996094e+00
1.005156874656677246e+00
7.566295266151428223e-01
1.860220074653625488e+00
9.262325763702392578e-01
3.867431581020355225e-01
5.456154942512512207e-01
1.328111052513122559e+00
1.100654482841491699e+00
8.543318510055541992e-01
1.169469356536865234e+00
3.179550468921661377e-01
1.550644993782043457e+00
5.475701689720153809e-01
1.001517891883850098e+00
1.094975590705871582e+00
1.051574826240539551e+00
1.596404314041137695e+00
4.736585021018981934e-01
1.401791930198669434e+00
1.769536733627319336e+00
1.350032687187194824e+00
1.544560551643371582e+00
1.304326176643371582e+00
1.509450197219848633e+00
1.264285802841186523e+00
6.625548601150512695e-01
1.127659440040588379e+00
1.101641893386840820e+00
2.117910623550415039e+00
1.689806222915649414e+00
3.415463268756866455e-01
1.114935755729675293e+00
1.438335776329040527e+00
1.877410054206848145e+00
5.083499550819396973e-01
2.020138978958129883e+00
3.612069606781005859e+00
3.845158576965332031e+00
5.125948905944824219e+00
6.357685565948486328e+00
6.597292900085449219e+00
6.126976490020751953e+00
5.000996112823486328e+00
6.042206764221191406e+00
5.202961921691894531e+00
3.606586694717407227e+00
3.224324941635131836e+00
2.851645231246948242e+00
4.830288410186767578e+00
4.815597534179687500e+00
5.407205581665039062e+00
5.013884067535400391e+00
3.361839771270751953e+00
2.997823715209960938e+00
2.529365062713623047e+00
2.312740802764892578e+00
1.508942723274230957e+00
2.076114416122436523e+00
2.931028604507446289e+00
3.214556932449340820e+00
3.901369333267211914e+00
3.925511598587036133e+00
2.718987941741943359e+00
2.840122938156127930e+00
2.267375230789184570e+00
2.220416307449340820e+00
1.146998882293701172e+00
2.514455556869506836e+00
1.668604373931884766e+00
2.356862068176269531e+00
2.189737081527709961e+00
1.008989453315734863e+00
2.624810695648193359e+00
1.457750320434570312e+00
1.841979265213012695e+00
7.199121117591857910e-01
1.176258206367492676e+00
1.435048699378967285e+00
5.982808470726013184e-01
1.437900900840759277e+00
1.721230983734130859e+00
8.229594826698303223e-01
9.068762063980102539e-01
1.147077083587646484e+00
1.511630535125732422e+00
6.727650165557861328e-01
1.380537033081054688e+00
1.396471023559570312e+00
1.649943143129348755e-01
1.006097316741943359e+00
9.457667469978332520e-01
1.710623860359191895e+00
1.202603101730346680e+00
5.624802708625793457e-01
1.336778402328491211e+00
1.026892900466918945e+00
1.692216277122497559e+00
1.381962776184082031e+00
3.680091202259063721e-01
1.344956755638122559e+00
1.474517107009887695e+00
1.041329264640808105e+00
4.913887083530426025e-01
1.387629866600036621e+00
1.514863252639770508e+00
1.030977010726928711e+00
1.133573174476623535e+00
5.678482651710510254e-01
1.100375056266784668e+00
1.391777038574218750e+00
1.276896715164184570e+00
1.277519822120666504e+00
5.985605120658874512e-01
1.477888464927673340e+00
6.543733477592468262e-01
1.404865264892578125e+00
1.719804525375366211e+00
9.246972799301147461e-01
1.231601238250732422e+00
1.363182425498962402e+00
1.543894410133361816e+00
1.120202422142028809e+00
2.747083604335784912e-01
9.844819903373718262e-01
1.109489917755126953e+00
1.724126935005187988e+00
1.683362841606140137e+00
6.472927331924438477e-01
1.958136677742004395e+00
2.422782897949218750e+00
2.146415710449218750e+00
1.719548583030700684e+00
1.363613724708557129e+00
1.665321946144104004e+00
7.781820297241210938e-01
1.150940418243408203e+00
1.047998189926147461e+00
8.954293131828308105e-01
1.520173311233520508e+00
1.011003851890563965e+00
8.805560469627380371e-01
3.946712315082550049e-01
1.358584046363830566e+00
1.092705130577087402e+00
1.994166612625122070e+00
1.938470840454101562e+00
1.720012664794921875e+00
1.594395756721496582e+00
1.703124880790710449e+00
2.008252859115600586e+00
1.441593647003173828e+00
5.841380357742309570e-01
1.380938768386840820e+00
1.078227281570434570e+00
2.398280382156372070e+00
1.974722266197204590e+00
1.102386951446533203e+00
1.278610587120056152e+00
2.192722082138061523e+00
1.741607189178466797e+00
9.713277220726013184e-01
6.570270061492919922e-01
1.497921705245971680e+00
8.302400708198547363e-01
1.895396709442138672e+00
1.176416873931884766e+00
5.284088850021362305e-01
1.466461420059204102e+00
1.418688654899597168e+00
1.744660496711730957e+00
4.375541508197784424e-01
1.087335824966430664e+00
1.078959822654724121e+00
1.793658494949340820e+00
2.395272970199584961e+00
2.644560813903808594e+00
1.668893814086914062e+00
1.548883080482482910e+00
1.896942615509033203e+00
1.679884791374206543e+00
7.025439739227294922e-01
1.224896669387817383e+00
9.380812048912048340e-01
2.305036067962646484e+00
2.053397655487060547e+00
1.391850233078002930e+00
1.017989039421081543e+00
2.543780088424682617e+00
1.655469655990600586e+00
9.002774357795715332e-01
7.402783632278442383e-01
1.359370350837707520e+00
1.043597340583801270e+00
1.996170639991760254e+00
1.568690896034240723e+00
2.842578887939453125e-01
1.018388271331787109e+00
1.612884879112243652e+00
2.240816354751586914e+00
1.043753027915954590e+00
6.696417927742004395e-01
2.142809629440307617e+00
6.283175468444824219e+00
7.869346141815185547e+00
8.521494865417480469e+00
7.212950706481933594e+00
6.136940002441406250e+00
1.084438514709472656e+01
9.763854980468750000e+00
3.755359649658203125e+00
1.446450829505920410e+00
2.763680934906005859e+00
6.331682682037353516e+00
7.081660270690917969e+00
5.406351566314697266e+00
2.988790035247802734e+00
4.655019283294677734e+00
5.376688957214355469e+00
4.232182979583740234e+00
1.708695888519287109e+00
1.492799520492553711e-01
2.303322553634643555e+00
4.725216388702392578e+00
4.619021415710449219e+00
4.856282234191894531e+00
3.937825918197631836e+00
3.372785091400146484e+00
3.789853334426879883e+00
2.554664134979248047e+00
1.000338077545166016e+00
9.769465327262878418e-01
2.957472801208496094e+00
4.177611351013183594e+00
3.810976266860961914e+00
1.954320430755615234e+00
1.196769356727600098e+00
2.691263437271118164e+00
3.886342048645019531e+00
1.102355003356933594e+00
8.619589805603027344e-01
1.199687123298645020e+00
2.174645185470581055e+00
2.275969266891479492e+00
1.069854497909545898e+00
6.543005108833312988e-01
9.266574978828430176e-01
1.940235137939453125e+00
2.152397155761718750e+00
5.273690223693847656e-01
9.127429723739624023e-01
1.084731101989746094e+00
2.206008672714233398e+00
2.202623128890991211e+00
1.501060485839843750e+00
1.181172966957092285e+00
2.554221153259277344e+00
2.090782880783081055e+00
8.406266570091247559e-01
6.589247584342956543e-01
1.475120306015014648e+00
1.064444661140441895e+00
1.602437973022460938e+00
8.141639232635498047e-01
1.084992051124572754e+00
2.572243928909301758e+00
1.264650702476501465e+00
1.950535058975219727e+00
4.024843275547027588e-01
8.961833715438842773e-01
1.863775253295898438e+00
1.470248818397521973e+00
2.226110458374023438e+00
2.134032249450683594e+00
1.434354543685913086e+00
1.938545107841491699e+00
1.549751400947570801e+00
1.261311531066894531e+00
1.254649519920349121e+00
1.452664613723754883e+00
1.077252030372619629e+00
1.909854412078857422e+00
1.791621685028076172e+00
1.471808910369873047e+00
1.704890251159667969e+00
2.482036352157592773e+00
1.631271481513977051e+00
1.505250215530395508e+00
1.373341917991638184e+00
1.905269742012023926e+00
1.499279618263244629e+00
1.708215236663818359e+00
1.427019834518432617e+00
2.287011861801147461e+00
2.995481014251708984e+00
3.506391048431396484e+00
3.232460021972656250e+00
2.883517265319824219e+00
1.668177604675292969e+00
2.080523490905761719e+00
9.923455715179443359e-01
1.206056237220764160e+00
1.054459333419799805e+00
1.067488551139831543e+00
2.193588495254516602e+00
1.096350431442260742e+00
1.639199256896972656e+00
8.837260603904724121e-01
1.173393607139587402e+00
3.541713953018188477e+00
5.279206752777099609e+00
7.676471710205078125e+00
1.070314693450927734e+01
1.292704677581787109e+01
1.332859134674072266e+01
1.392813110351562500e+01
1.709391403198242188e+01
1.415019130706787109e+01
7.246532917022705078e+00
4.262561798095703125e+00
5.914538383483886719e+00
7.873549938201904297e+00
9.928568840026855469e+00
9.314394950866699219e+00
7.004099845886230469e+00
6.998063564300537109e+00
6.457399845123291016e+00
5.452871322631835938e+00
4.020034313201904297e+00
2.788859367370605469e+00
3.821235656738281250e+00
3.911675930023193359e+00
3.994184970855712891e+00
5.068894386291503906e+00
4.040888786315917969e+00
3.040680170059204102e+00
3.098878145217895508e+00
2.645923376083374023e+00
3.372895240783691406e+00
2.977889060974121094e+00
3.397559165954589844e+00
2.898402929306030273e+00
4.039192676544189453e+00
4.658212184906005859e+00
4.628087043762207031e+00
4.733554840087890625e+00
3.984385728836059570e+00
3.021059751510620117e+00
2.002678155899047852e+00
2.073183298110961914e+00
1.789524555206298828e+00
2.030496597290039062e+00
2.314386606216430664e+00
1.883819699287414551e+00
1.687617063522338867e+00
1.377817988395690918e+00
1.154826879501342773e+00
1.694523930549621582e+00
1.191174030303955078e+00
1.460160374641418457e+00
1.343500494956970215e+00
2.860049009323120117e-01
1.621275901794433594e+00
2.106919050216674805e+00
1.338187932968139648e+00
1.883796416223049164e-02
1.230337381362915039e+00
1.651504278182983398e+00
3.898351192474365234e-01
6.329498291015625000e-01
2.431467026472091675e-01
1.297963857650756836e+00
1.267045140266418457e+00
1.156189322471618652e+00
1.492249488830566406e+00
2.401383817195892334e-01
1.452825546264648438e+00
1.102643966674804688e+00
1.381412982940673828e+00
1.282076358795166016e+00
5.770733356475830078e-01
1.346063733100891113e+00
1.515539050102233887e+00
7.101774811744689941e-01
6.338164806365966797e-01
1.390629887580871582e+00
1.557198643684387207e+00
4.653069674968719482e-01
8.565267920494079590e-01
1.491447687149047852e+00
9.481011033058166504e-01
1.849048018455505371e+00
2.786436080932617188e-01
1.388587474822998047e+00
1.453311324119567871e+00
1.333064317703247070e+00
1.462424039840698242e+00
4.808574318885803223e-01
1.735536694526672363e+00
1.445822834968566895e+00
1.243654131889343262e+00
4.970749616622924805e-01
1.356164455413818359e+00
1.277716755867004395e+00
3.345329761505126953e-01
1.646498918533325195e+00
1.290476799011230469e+00
6.824920773506164551e-01
2.095954895019531250e+00
1.442078948020935059e+00
1.793915629386901855e+00
1.147002339363098145e+00
1.051707267761230469e+00
7.133761048316955566e-01
9.510415792465209961e-01
1.762252688407897949e+00
9.094883203506469727e-01
5.588004589080810547e-01
1.680563330650329590e+00
9.169630408287048340e-01
2.245738267898559570e+00
3.118558406829833984e+00
1.429531455039978027e+00
6.755633354187011719e-01
1.504286527633666992e+00
1.892756819725036621e+00
1.226660132408142090e+00
4.804510772228240967e-01
7.988008856773376465e-01
2.004273653030395508e+00
2.314683437347412109e+00
7.823232412338256836e-01
1.041296958923339844e+00
1.054947495460510254e+00
1.689371228218078613e+00
1.805730104446411133e+00
1.128452718257904053e-01
2.290391445159912109e+00
1.826290369033813477e+00
1.980020880699157715e+00
9.320474267005920410e-01
1.492530107498168945e+00
1.239369630813598633e+00
6.031104326248168945e-01
1.591551065444946289e+00
1.101697325706481934e+00
1.079309701919555664e+00
1.096550583839416504e+00
4.859420955181121826e-01
1.442774534225463867e+00
1.977859020233154297e+00
1.309328317642211914e+00
2.396732121706008911e-01
1.371012091636657715e+00
1.767372250556945801e+00
8.590527772903442383e-01
8.018310070037841797e-01
9.159172773361206055e-01
1.416860818862915039e+00
1.687230944633483887e+00
7.528925538063049316e-01
8.230057954788208008e-01
5.050417184829711914e-01
1.550380110740661621e+00
1.595486760139465332e+00
4.416362643241882324e-01
1.419953465461730957e+00
1.416278839111328125e+00
1.375640153884887695e+00
9.555737972259521484e-01
1.420522809028625488e+00
1.398724079132080078e+00
7.500951886177062988e-01
1.242885708808898926e+00
9.334758520126342773e-01
1.349539279937744141e+00
1.618118643760681152e+00
1.347252249717712402e+00
1.237395167350769043e+00
1.018721342086791992e+00
1.190542936325073242e+00
7.131724953651428223e-01
9.878352880477905273e-01
1.512930512428283691e+00
6.009156703948974609e-01
7.662862539291381836e-01
1.072808265686035156e+00
3.550545871257781982e-01
1.587825298309326172e+00
2.009622812271118164e+00
1.273945450782775879e+00
9.666611552238464355e-01
1.416491627693176270e+00
1.975966691970825195e+00
9.413414001464843750e-01
8.213246464729309082e-01
1.420402646064758301e+00
1.834802031517028809e+00
1.921145439147949219e+00
9.677850604057312012e-01
1.361967682838439941e+00
8.915159106254577637e-01
2.637421131134033203e+00
3.964257955551147461e+00
3.080024957656860352e+00
4.108888626098632812e+00
4.863821983337402344e+00
6.270275592803955078e+00
6.281510829925537109e+00
7.984019279479980469e+00
6.566963195800781250e+00
6.005760669708251953e+00
3.674653768539428711e+00
3.761067867279052734e+00
2.961276531219482422e+00
4.267034530639648438e+00
4.796608924865722656e+00
4.347353935241699219e+00
3.792635202407836914e+00
2.777211904525756836e+00
3.658329486846923828e+00
2.909273147583007812e+00
2.951703786849975586e+00
1.919229865074157715e+00
1.564211606979370117e+00
2.303855180740356445e+00
3.263318300247192383e+00
3.894532442092895508e+00
4.382576942443847656e+00
2.536431550979614258e+00
2.711304903030395508e+00
2.224921703338623047e+00
2.428202152252197266e+00
1.501499772071838379e+00
2.620402574539184570e+00
2.391917228698730469e+00
2.860809564590454102e+00
2.861209869384765625e+00
1.865293741226196289e+00
3.148223876953125000e+00
2.072551250457763672e+00
2.177799940109252930e+00
1.821048855781555176e+00
1.332753539085388184e+00
3.010818004608154297e+00
2.371674776077270508e+00
2.719466686248779297e+00
2.955329656600952148e+00
1.980019330978393555e+00
2.081112861633300781e+00
1.551354646682739258e+00
1.490188837051391602e+00
3.835384249687194824e-01
6.558266282081604004e-01
1.820834755897521973e+00
8.879949450492858887e-01
2.151562452316284180e+00
2.655411243438720703e+00
8.548924326896667480e-01
1.003087043762207031e+00
1.385949969291687012e+00
1.707816004753112793e+00
7.716494202613830566e-01
1.280436038970947266e+00
1.723401069641113281e+00
1.467414140701293945e+00
1.564199924468994141e+00
2.474465668201446533e-01
1.874294281005859375e+00
1.210232496261596680e+00
1.248380064964294434e+00
1.359188318252563477e+00
8.196086883544921875e-01
1.998337030410766602e+00
1.166051506996154785e+00
7.968137860298156738e-01
1.742948532104492188e+00
1.200812980532646179e-01
1.417481422424316406e+00
1.055910229682922363e+00
9.552249312400817871e-01
5.898115038871765137e-01
1.661531090736389160e+00
1.443079233169555664e+00
9.104760885238647461e-01
1.272122025489807129e+00
7.784309387207031250e-01
1.610742688179016113e+00
1.996293067932128906e+00
1.045982122421264648e+00
8.919724225997924805e-01
8.214438557624816895e-01
1.589400529861450195e+00
1.773108363151550293e+00


==> plots/data/f030_xoodoo_2_check_10k/tvals_signed.txt <==
-8.418112993240356445e-01
1.387575715780258179e-01
-1.442894220352172852e+00
-1.706230163574218750e+00
-1.938195466995239258e+00
-1.348788142204284668e+00
-1.794088125228881836e+00
1.894547581672668457e+00
8.643827438354492188e-01
-1.137538909912109375e+00
1.462097525596618652e+00
-1.266435503959655762e+00
1.483844161033630371e+00
1.679557919502258301e+00
1.843068838119506836e+00
-1.280960559844970703e+00
-1.818102121353149414e+00
1.529623150825500488e+00
7.675448656082153320e-01
1.293546795845031738e+00
1.507151126861572266e+00
1.879217743873596191e+00
9.183551073074340820e-01
1.047274708747863770e+00
1.520392417907714844e+00
-2.156331300735473633e+00
4.495171904563903809e-01
7.846993207931518555e-01
5.249758958816528320e-01
7.030466198921203613e-01
7.255085706710815430e-01
2.047472953796386719e+00
9.533340930938720703e-01
-1.718259453773498535e+00
-1.157569050788879395e+00
-2.015729188919067383e+00
2.384106636047363281e+00
-1.092103123664855957e+00
-1.871158957481384277e+00
-1.410118341445922852e+00
-1.350339531898498535e+00
-1.619851827621459961e+00
-1.774909257888793945e+00
-2.434477567672729492e+00
-2.179990530014038086e+00
-1.464920401573181152e+00
1.875538349151611328e+00
9.934292435646057129e-01
9.769396781921386719e-01
-3.196372389793395996e-01
-6.031968593597412109e-01
1.425429224967956543e+00
1.552426099777221680e+00
1.798884391784667969e+00
-1.893197417259216309e+00
-4.795018732547760010e-01
1.198828458786010742e+00
6.864957213401794434e-01
1.252211213111877441e+00
2.880780100822448730e-01
9.985545873641967773e-01
1.264723896980285645e+00
-1.530436873435974121e+00
-1.227622628211975098e+00
-2.560986995697021484e+00
1.873061656951904297e+00
7.384023070335388184e-01
-1.158753514289855957e+00
-1.359598278999328613e+00
-9.560635089874267578e-01
-1.371398210525512695e+00
-1.821299910545349121e+00
-2.183832406997680664e+00
-1.833264112472534180e+00
-1.621623516082763672e+00
1.675400972366333008e+00
1.143848180770874023e+00
4.439678490161895752e-01
8.699184060096740723e-01
-9.626718759536743164e-01
1.212817072868347168e+00
1.043144941329956055e+00
1.355765342712402344e+00
-7.804410457611083984e-01
-1.548894286155700684e+00
8.441828489303588867e-01
2.827610373497009277e-01
5.883512496948242188e-01
-8.577515482902526855e-01
-4.984611570835113525e-01
-4.839978218078613281e-01
-1.314408183097839355e+00
-1.670175671577453613e+00
-2.495228767395019531e+00
-2.998488545417785645e-01
1.081865310668945312e+00
-1.398836016654968262e+00
-1.099802374839782715e+00
-1.443836450576782227e+00
-1.963681101799011230e+00
-2.166247367858886719e+00
-3.139570713043212891e+00
-1.840652942657470703e+00
-1.948200345039367676e+00
2.131849288940429688e+00
-7.928829193115234375e-01
-9.731239080429077148e-01
9.862126111984252930e-01
-2.091139078140258789e+00
-3.898745775222778320e-01
5.790955424308776855e-01
-1.376299619674682617e+00
3.963687717914581299e-01
-2.205174922943115234e+00
1.069773077964782715e+00
-1.213847517967224121e+00
-1.774572968482971191e+00
-1.783030390739440918e+00
-2.128417491912841797e+00
-1.656560420989990234e+00
-2.694191932678222656e+00
-2.291712045669555664e+00
-2.717604398727416992e+00
-5.512886047363281250e-01
-6.221686005592346191e-01
-1.241773724555969238e+00
-1.291768789291381836e+00
-2.439265966415405273e+00
-7.408757805824279785e-01
-5.664372444152832031e-01
-1.335730195045471191e+00
7.833617329597473145e-01
-2.448193550109863281e+00
1.346407890319824219e+00
1.991467326879501343e-01
-3.328453600406646729e-01
1.850149482488632202e-01
7.324305176734924316e-01
8.230572938919067383e-01
-4.694408774375915527e-01
-1.465180039405822754e+00
-1.117158532142639160e+00
-2.109960794448852539e+00
-2.668123245239257812e-01
-8.202698230743408203e-01
-1.529803872108459473e+00
-1.299307227134704590e+00
-2.114824533462524414e+00
-1.696105718612670898e+00
-2.013806343078613281e+00
-2.029358386993408203e+00
-2.263793230056762695e+00
-1.452411413192749023e+00
9.562162309885025024e-02
-1.035794615745544434e+00
-4.700227975845336914e-01
-2.021603107452392578e+00
-6.411927342414855957e-01
6.098218560218811035e-01
-1.027818322181701660e+00
-1.163079977035522461e+00
-2.570108652114868164e+00
6.124334335327148438e-01
8.380957841873168945e-01
-1.103595733642578125e+00
-7.756885290145874023e-01
-6.718612313270568848e-01
-1.217557072639465332e+00
-1.378236413002014160e+00
-1.348971962928771973e+00
-1.441186428070068359e+00
-1.277217566967010498e-01
1.042346000671386719e+01
1.205339813232421875e+01
1.314574813842773438e+01
1.300941562652587891e+01
1.289130210876464844e+01
1.216685485839843750e+01
1.277468109130859375e+01
1.166578388214111328e+01
1.016929435729980469e+01
7.503869056701660156e+00
8.643060684204101562e+00
1.013146686553955078e+01
1.000007820129394531e+01
8.034644126892089844e+00
8.365171432495117188e+00
1.034211730957031250e+01
9.081351280212402344e+00
8.129358291625976562e+00
6.379345893859863281e+00
3.024928569793701172e+00
5.834192752838134766e+00
5.042876720428466797e+00
5.805324077606201172e+00
4.775109291076660156e+00
4.740580081939697266e+00
4.947525024414062500e+00
4.396151065826416016e+00
3.777327060699462891e+00
3.612864017486572266e+00
3.917920112609863281e+00
2.846241712570190430e+00
3.324202060699462891e+00
2.915888547897338867e+00
2.453423738479614258e+00
1.605404257774353027e+00
2.578820943832397461e+00
2.476237773895263672e+00
2.332582950592041016e+00
2.230565786361694336e+00
1.852504968643188477e+00
1.953823685646057129e+00
2.208912611007690430e+00
2.600541830062866211e+00
1.981419563293457031e+00
2.156092643737792969e+00
2.050662517547607422e+00
1.641658186912536621e+00
-1.636314630508422852e+00
1.310350537300109863e+00
1.022305965423583984e+00
1.063719630241394043e+00
1.205596685409545898e+00
-1.229889750480651855e+00
-1.324559926986694336e+00
-6.847239732742309570e-01
5.413936376571655273e-01
4.527046680450439453e-01
-2.289033651351928711e+00
4.069763123989105225e-01
7.873102426528930664e-01
-8.715453743934631348e-01
5.387327671051025391e-01
-1.571009159088134766e+00
9.276239275932312012e-01
3.974269628524780273e-01
2.910914719104766846e-01
-1.743181645870208740e-01
-1.892768979072570801e+00
7.560659646987915039e-01
-8.261044025421142578e-01
-6.969799399375915527e-01
-8.383902311325073242e-01
-1.858956217765808105e+00
-8.034826517105102539e-01
-9.136166572570800781e-01
-1.612576961517333984e+00
-1.965070962905883789e+00
-1.707587838172912598e+00
-4.772644340991973877e-01
-2.266582012176513672e+00
-1.519850254058837891e+00
-2.276453495025634766e+00
-1.656673908233642578e+00
-1.585032105445861816e+00
-2.415555953979492188e+00
-1.837958574295043945e+00
-2.904835462570190430e+00
-6.737939715385437012e-01
-1.143074035644531250e+00
-1.532998919486999512e+00
-9.677137136459350586e-01
-2.687964916229248047e+00
-8.829774260520935059e-01
-6.973903775215148926e-01
-9.148418903350830078e-01
-1.330340266227722168e+00
-2.380199193954467773e+00
9.794397354125976562e-01
-7.029155492782592773e-01
-1.558651328086853027e+00
-7.693690657615661621e-01
-2.115062952041625977e+00
-1.800562292337417603e-01
-1.106073617935180664e+00
-1.750587344169616699e+00
-1.634077191352844238e+00
-2.188604593276977539e+00
-5.139427185058593750e-01
-1.609429836273193359e+00
-1.667006492614746094e+00
-2.030185937881469727e+00
-2.396066188812255859e+00
-2.247034549713134766e+00
-2.699943542480468750e+00
-2.018296480178833008e+00
-3.116613149642944336e+00
-1.033003807067871094e+00
6.191871166229248047e-01
-1.215620279312133789e+00
-9.535924196243286133e-01
-2.060677766799926758e+00
-1.157133340835571289e+00
-2.634223699569702148e-01
-6.995697617530822754e-01
-7.948415875434875488e-01
-2.267153739929199219e+00
4.938778579235076904e-01
3.457787036895751953e-01
-3.650711178779602051e-01
4.980660378932952881e-01
-8.183401226997375488e-01
3.093995451927185059e-01
-5.520037412643432617e-01
-1.069669961929321289e+00
-8.134719729423522949e-01
-1.999675869941711426e+00
-7.870156168937683105e-01
-1.630292892456054688e+00
-2.017624378204345703e+00
-1.585457563400268555e+00
-1.715876936912536621e+00
-1.483403444290161133e+00
-2.645683050155639648e+00
-2.718096017837524414e+00
-2.048377990722656250e+00
-1.112352967262268066e+00
4.595138430595397949e-01
-9.509366750717163086e-01
7.613205909729003906e-01
-1.054330706596374512e+00
-2.619150578975677490e-01
6.459597349166870117e-01
-4.635240435600280762e-01
4.671966731548309326e-01
-2.521597623825073242e+00
-5.705723166465759277e-01
2.346003353595733643e-01
-1.328623414039611816e+00
-3.151178956031799316e-01
-2.166055202484130859e+00
1.122779488563537598e+00
7.322937995195388794e-02
-7.053644657135009766e-01
-6.072521209716796875e-01
-2.031097888946533203e+00
1.164231419563293457e+00
-7.003170251846313477e-01
-1.534232616424560547e+00
-8.618692159652709961e-01
-2.065521478652954102e+00
-8.085730075836181641e-01
-1.212754249572753906e+00
-1.868679404258728027e+00
-1.511795520782470703e+00
-1.903994321823120117e+00
-4.923698604106903076e-01
-1.618209123611450195e+00
-2.373941659927368164e+00
-2.337051868438720703e+00
-2.327373504638671875e+00
-1.677645921707153320e+00
-2.102699756622314453e+00
-2.612142324447631836e+00
-2.526623725891113281e+00
-7.189708352088928223e-01
-7.240613698959350586e-01
-1.462198376655578613e+00
-1.633952498435974121e+00
-2.740584373474121094e+00
-1.121584177017211914e+00
-1.189755558967590332e+00
-1.107344031333923340e+00
-7.993487715721130371e-01
-2.146344661712646484e+00
1.250764846801757812e+00
-3.482594490051269531e-01
-5.689027905464172363e-01
5.421081781387329102e-01
-8.841598629951477051e-01
2.830539941787719727e-01
-8.780648708343505859e-01
-1.497262597084045410e+00
-8.754316568374633789e-01
-1.728322863578796387e+00
-1.836079508066177368e-01
-6.246125698089599609e-01
-1.047337770462036133e+00
-1.128009557723999023e+00
-1.990162611007690430e+00
-1.226731657981872559e+00
-1.840806961059570312e+00
-1.761797904968261719e+00
-2.291497945785522461e+00
-1.389937400817871094e+00
7.674843072891235352e-01
-1.333706378936767578e-01
-3.649317026138305664e-01
-1.358611106872558594e+00
4.021435678005218506e-01
6.146290302276611328e-01
-2.164863198995590210e-01
-2.739358544349670410e-01
-2.372901439666748047e+00
3.186078369617462158e-01
-3.516269326210021973e-01
-6.812162995338439941e-01
6.730211377143859863e-01
-1.365649819374084473e+00
-1.096079587936401367e+00
-1.720251441001892090e+00
-1.453924655914306641e+00
-9.305785298347473145e-01
-1.732640743255615234e+00
1.003950476646423340e+00
-5.385907888412475586e-01
-1.172658562660217285e+00
-6.334525942802429199e-01
-1.640110015869140625e+00
3.075033128261566162e-01
2.527115345001220703e-01
-9.151641726493835449e-01
-1.568201780319213867e+00
-1.904464960098266602e+00
2.779868245124816895e-01
-6.825636625289916992e-01
-4.326473474502563477e-01
-2.534618854522705078e+00
-1.993559598922729492e+00
-1.293777227401733398e+00
-1.292493224143981934e+00
-6.857950687408447266e-01
-2.569005012512207031e+00
4.897582530975341797e-01
3.901830613613128662e-01
-5.530713796615600586e-01
-5.024130940437316895e-01
-2.174339294433593750e+00
8.573668003082275391e-01
1.967611312866210938e-01
2.369368672370910645e-01
6.388086676597595215e-01
-2.056645154953002930e+00
2.233870744705200195e+00
4.859766662120819092e-01
-9.110988974571228027e-01
1.664909124374389648e-01
-1.289590120315551758e+00
-8.111497759819030762e-01
-1.160493254661560059e+00
-1.757205724716186523e+00
-7.892065644264221191e-01
-1.113242745399475098e+00
9.983622431755065918e-01
-9.089184999465942383e-01
-1.363852500915527344e+00
-5.897692441940307617e-01
-6.720549464225769043e-01
9.103267192840576172e-01
7.171459794044494629e-01
1.352283358573913574e+00
-1.905309081077575684e+00
-6.363807916641235352e-01
8.747014999389648438e-01
6.392608880996704102e-01
1.113776326179504395e+00
1.087278604507446289e+00
8.367071747779846191e-01
9.394876360893249512e-01
4.589289724826812744e-01
-6.441146731376647949e-01
-2.198862314224243164e+00
1.759256243705749512e+00
7.228376269340515137e-01
2.423150539398193359e-01
6.616660952568054199e-01
6.712220311164855957e-01
2.715210616588592529e-01
1.552187442779541016e+00
8.756653070449829102e-01
4.983009397983551025e-01
-1.009493350982666016e+00
1.649935364723205566e+00
1.056873917579650879e+00
8.695263862609863281e-01
8.998901247978210449e-01
-6.708666086196899414e-01
1.440000176429748535e+00
5.920183658599853516e-01
1.109943747520446777e+00
-8.189806938171386719e-01
-8.966416716575622559e-01
2.013966560363769531e+00
1.236020803451538086e+00
-1.175693631172180176e+00
-2.439287900924682617e-01
-5.127831101417541504e-01
1.575171470642089844e+00
1.756978034973144531e+00
1.004397869110107422e+00
-1.795958399772644043e+00
9.019927382469177246e-01
1.577149271965026855e+00
1.173478126525878906e+00
1.345980167388916016e+00
9.500310420989990234e-01
2.627503156661987305e+00
1.680430054664611816e+00
1.537588715553283691e+00
1.271587729454040527e+00
-1.605485677719116211e+00
2.027663230895996094e+00
9.138482213020324707e-01
4.891451895236968994e-01
1.090638518333435059e+00
8.047128319740295410e-01
1.101877808570861816e+00
7.927235364913940430e-01
-6.129336357116699219e-01
-9.182571768760681152e-01
-1.059336066246032715e+00
1.582000374794006348e+00
3.729189038276672363e-01
8.566255569458007812e-01
3.404782116413116455e-01
5.318971276283264160e-01
1.602074980735778809e+00
-1.170109391212463379e+00
1.194017648696899414e+00
-1.796695590019226074e+00
-1.861405223608016968e-01
9.581245779991149902e-01
-1.674583435058593750e+00
-1.838668465614318848e+00
-7.702269554138183594e-01
-1.754973649978637695e+00
-1.770188927650451660e+00
-2.460037946701049805e+00
-2.117656230926513672e+00
-1.643913507461547852e+00
1.862382411956787109e+00
7.557023763656616211e-01
6.926093101501464844e-01
1.087468504905700684e+00
-1.847738176584243774e-01
1.221331715583801270e+00
1.349489331245422363e+00
-1.154699444770812988e+00
9.869834780693054199e-01
-1.275564551353454590e+00
1.309289932250976562e+00
3.096382021903991699e-01
-1.067636609077453613e+00
-9.487559795379638672e-01
-1.380478143692016602e+00
-8.810901641845703125e-01
-1.193995237350463867e+00
-1.566091299057006836e+00
-1.473109602928161621e+00
-1.015438675880432129e+00
1.443807125091552734e+00
-3.464257717132568359e-01
-1.045163393020629883e+00
-9.894980192184448242e-01
2.722890377044677734e-01
8.911560773849487305e-01
5.975023508071899414e-01
6.521309614181518555e-01
-1.893931031227111816e+00
6.416172385215759277e-01
7.120740413665771484e-01
-8.124788403511047363e-01
-1.111775517463684082e+00
-5.499588251113891602e-01
-6.048282384872436523e-01
-5.126458406448364258e-01
-1.377080798149108887e+00
-9.996765255928039551e-01
-1.436210274696350098e+00
1.305652737617492676e+00
3.640490472316741943e-01
-1.500089287757873535e+00
4.851077497005462646e-01
-7.398357987403869629e-01
1.273613214492797852e+00
6.444814801216125488e-01
-9.407656192779541016e-01
-7.813497185707092285e-01
-1.441642403602600098e+00
7.301867008209228516e-01
-7.038436532020568848e-01
-1.229013800621032715e+00
-1.908629536628723145e+00
-1.779261589050292969e+00
-1.321699500083923340e+00
-1.994635820388793945e+00
-1.064642310142517090e+00
-2.183422803878784180e+00
-1.108845546841621399e-01
9.061794877052307129e-01
-3.809493482112884521e-01
1.102312326431274414e+00
-1.936092257499694824e+00
1.505475401878356934e+00
1.417256116867065430e+00
5.249657034873962402e-01
9.852121472358703613e-01
-1.654549121856689453e+00
1.565220832824707031e+00
1.031688928604125977e+00
1.041224002838134766e+00
1.658267736434936523e+00
1.559925675392150879e+00
1.540487766265869141e+00
1.042437314987182617e+00
8.612762093544006348e-01
6.484029889106750488e-01
-1.232972264289855957e+00
7.587998509407043457e-01
1.041041254997253418e+00
1.226205468177795410e+00
2.243443012237548828e+00
2.402639865875244141e+00
1.599752545356750488e+00
2.704979777336120605e-01
-3.877709805965423584e-01
-1.700272440910339355e+00
-8.107467889785766602e-01
7.690997719764709473e-01
-9.909682273864746094e-01
-1.194400668144226074e+00
-6.245105266571044922e-01
-8.634772300720214844e-01
-1.373139023780822754e+00
-1.882285594940185547e+00
-1.327164173126220703e+00
-1.560613632202148438e+00
1.499920845031738281e+00
1.591246604919433594e+00
1.013716459274291992e+00
1.756950259208679199e+00
4.282758533954620361e-01
1.921003818511962891e+00
1.830918192863464355e+00
1.545858860015869141e+00
1.846849918365478516e+00
-8.901731967926025391e-01
1.562688589096069336e+00
1.466933131217956543e+00
1.474696397781372070e+00
2.007516145706176758e+00
1.994122266769409180e+00
1.814620018005371094e+00
1.188183069229125977e+00
1.067312598228454590e+00
8.943528532981872559e-01
1.171798825263977051e+00
7.785269618034362793e-01
8.082599043846130371e-01
1.102177858352661133e+00
1.666662096977233887e+00
1.422072291374206543e+00
6.132374405860900879e-01
-5.055515766143798828e-01
-1.013052225112915039e+00
-1.878058671951293945e+00
-2.039939314126968384e-01
1.014171481132507324e+00
-4.503362476825714111e-01
-9.477967619895935059e-01
-5.224473476409912109e-01
-1.117011547088623047e+00
1.331210732460021973e+00
-1.531894922256469727e+00
1.384870886802673340e+00
-1.441673874855041504e+00
1.883401751518249512e+00
1.314171314239501953e+00
7.954282164573669434e-01
1.180366039276123047e+00
-5.141687393188476562e-01
1.341369271278381348e+00
1.515082836151123047e+00
1.608311057090759277e+00
9.021852016448974609e-01
-1.058078289031982422e+00
1.398572921752929688e+00
7.999560236930847168e-01
-3.420442342758178711e-01
-5.784906744956970215e-01
-1.379040956497192383e+00
-6.754438281059265137e-01
-9.196239113807678223e-01
-9.464144706726074219e-01
-1.704493522644042969e+00
-5.119942426681518555e-01
9.251714944839477539e-01
-5.771182179450988770e-01
5.667337179183959961e-01
-1.511797428131103516e+00
3.298505842685699463e-01
1.005763649940490723e+00
1.228652715682983398e+00
9.294919371604919434e-01
-2.178362131118774414e+00
9.314247965812683105e-01
1.033064723014831543e+00
9.434096217155456543e-01
2.184000730514526367e+00
1.856334447860717773e+00
1.099939584732055664e+00
1.571046948432922363e+00
6.659776568412780762e-01
8.247008919715881348e-01
-1.262138366699218750e+00
5.848544836044311523e-01
1.459504127502441406e+00
1.864754438400268555e+00
1.978580951690673828e+00
1.852840185165405273e+00
8.652046918869018555e-01
4.770782887935638428e-01
-1.013368844985961914e+00
-1.897376179695129395e+00
-1.649105668067932129e+00
4.776052236557006836e-01
-5.291866660118103027e-01
-5.889357924461364746e-01
-1.577788710594177246e+00
-1.276258707046508789e+00
-1.061297774314880371e+00
-1.345749497413635254e+00
-1.665149569511413574e+00
-2.098659992218017578e+00
-3.363264352083206177e-02
-4.421163797378540039e-01
-6.680556535720825195e-01
-6.019016504287719727e-01
-1.223482370376586914e+00
1.232453107833862305e+00
5.479832291603088379e-01
4.653903245925903320e-01
9.758363366127014160e-01
-1.216711521148681641e+00
9.765547513961791992e-01
1.129456162452697754e+00
8.067243695259094238e-01
1.345670104026794434e+00
1.000128865242004395e+00
1.848433613777160645e+00
2.068295329809188843e-01
-4.151484668254852295e-01
-4.780621528625488281e-01
-1.622121691703796387e+00
3.416554033756256104e-01
-9.969388842582702637e-01
-1.110414862632751465e+00
-1.386160731315612793e+00
-1.600459814071655273e+00
-1.514748692512512207e+00
-2.117893934249877930e+00
-1.860187530517578125e+00
-2.257791996002197266e+00
-9.376242160797119141e-01
4.697114229202270508e-02
-7.617075443267822266e-01
-4.731931090354919434e-01
-2.229235649108886719e+00
-7.607992291450500488e-01
-4.870716631412506104e-01
-4.716199040412902832e-01
-5.767738819122314453e-01
-1.989540576934814453e+00
1.109899759292602539e+00
7.949739098548889160e-01
2.609541118144989014e-01
1.496873855590820312e+00
1.375812411308288574e+00
1.272398829460144043e+00
-8.104181289672851562e-01
-6.444575786590576172e-01
-6.412750482559204102e-01
-1.651771783828735352e+00
-2.663446664810180664e-01
-1.061622381210327148e+00
-1.034611582756042480e+00
-7.039886713027954102e-01
-1.736127495765686035e+00
-1.250397920608520508e+00
-1.497830271720886230e+00
-1.635380864143371582e+00
-1.427547335624694824e+00
-1.238492012023925781e+00
1.256190538406372070e+00
2.985478937625885010e-01
4.276640415191650391e-01
5.488892793655395508e-01
6.495100855827331543e-01
1.191438913345336914e+00
9.112257361412048340e-01
4.436127245426177979e-01
-1.980772852897644043e+00
3.882438838481903076e-01
3.198107182979583740e-01
-4.753687977790832520e-01
1.683941334486007690e-01
-3.501237034797668457e-01
-9.611043930053710938e-01
1.458604633808135986e-01
-5.588287711143493652e-01
-2.038336992263793945e-01
-9.726323485374450684e-01
6.724622249603271484e-01
6.913082003593444824e-01
-1.806616783142089844e-01
1.065066456794738770e+00
-1.252815127372741699e+00
7.977379560470581055e-01
9.524317383766174316e-01
2.492179870605468750e-01
-8.888748288154602051e-01
-1.671968698501586914e+00
6.468680500984191895e-01
1.913736015558242798e-01
-7.096825242042541504e-01
-1.235064864158630371e+00
-1.163454174995422363e+00
-1.250882267951965332e+00
-6.969654560089111328e-01
-6.953389644622802734e-01
-1.911154627799987793e+00
3.399920761585235596e-01
1.004893541336059570e+00
-7.383500933647155762e-01
5.956758856773376465e-01
-1.565758466720581055e+00
1.336684942245483398e+00
1.720119595527648926e+00
-7.075817584991455078e-01
6.289013028144836426e-01
-1.492912530899047852e+00
1.494654536247253418e+00
6.422562599182128906e-01
-7.268972396850585938e-01
6.140932440757751465e-01
-1.064051747322082520e+00
-1.058665871620178223e+00
-7.760561704635620117e-01
-8.782370090484619141e-01
7.606809139251708984e-01
-1.033378720283508301e+00
1.077080965042114258e+00
5.189266204833984375e-01
-4.269828796386718750e-01
1.897525489330291748e-01
-9.686927795410156250e-01
7.950598001480102539e-01
6.983236074447631836e-01
1.025791764259338379e+00
-1.518211722373962402e+00
-8.353766798973083496e-01
9.937843084335327148e-01
8.321453928947448730e-01
6.323665976524353027e-01
1.123380661010742188e+00
9.797963500022888184e-01
7.193270325660705566e-01
8.781460523605346680e-01
7.647501826286315918e-01
-1.615772128105163574e+00
5.759087800979614258e-01
3.826690316200256348e-01
-6.809382438659667969e-01
-2.460994869470596313e-01
9.079536795616149902e-02
2.893479764461517334e-01
3.547515571117401123e-01
-1.454226970672607422e+00
-1.526342988014221191e+00
-1.197216629981994629e+00
-7.631659507751464844e-01
-7.621995210647583008e-01
-2.644641160964965820e+00
-1.876028180122375488e+00
-1.715931534767150879e+00
-2.331417798995971680e+00
-2.853184700012207031e+00
-3.244305849075317383e+00
-2.107195377349853516e+00
-8.999809622764587402e-01
9.706432819366455078e-01
-1.084419012069702148e+00
-1.058396697044372559e+00
-9.394358396530151367e-01
8.574206829071044922e-01
1.177986741065979004e+00
1.016890406608581543e+00
1.452110767364501953e+00
-1.434462547302246094e+00
3.049545884132385254e-01
-3.977989256381988525e-01
-3.261564373970031738e-01
5.599553585052490234e-01
3.339236974716186523e-01
-1.208271145820617676e+00
-9.241824746131896973e-01
-1.601019740104675293e+00
-1.184040069580078125e+00
-1.098184108734130859e+00
-1.070689678192138672e+00
-1.925011038780212402e+00
-2.749648094177246094e+00
-2.005170345306396484e+00
-1.952890515327453613e+00
-2.102586984634399414e+00
-2.725403547286987305e+00
-2.994093894958496094e+00
-3.044165849685668945e+00
-1.795262455940246582e+00
1.152748584747314453e+00
9.294285774230957031e-01
-1.421106338500976562e+00
-7.607372403144836426e-01
-9.804871678352355957e-01
1.471150040626525879e+00
1.309013962745666504e+00
1.264385700225830078e+00
-1.361763477325439453e+00
1.998824626207351685e-01
1.099024891853332520e+00
5.483711957931518555e-01
1.926191151142120361e-01
-6.591600179672241211e-01
1.426903247833251953e+00
-7.743394970893859863e-01
-4.252315759658813477e-01
-1.423525452613830566e+00
-1.522809743881225586e+00
7.089379429817199707e-01
-1.444297432899475098e+00
-1.388711094856262207e+00
-1.249447584152221680e+00
-1.119467854499816895e+00
-2.044412612915039062e+00
-1.463844418525695801e+00
-2.298101902008056641e+00
-2.003589630126953125e+00
-2.241105556488037109e+00
-7.537735104560852051e-01
-1.329891383647918701e-01
-1.358773112297058105e+00
-3.052304089069366455e-01
-1.240802526473999023e+00
-3.775330781936645508e-01
5.505958795547485352e-01
-6.110639572143554688e-01
-7.471261620521545410e-01
-1.352801203727722168e+00
-2.876361906528472900e-01
-5.875580310821533203e-01
-3.714244365692138672e-01
-1.193984985351562500e+00
-7.450094819068908691e-01
-5.894955992698669434e-01
-7.270544171333312988e-01
-7.149732708930969238e-01
-1.748991489410400391e+00
-2.543493509292602539e-01
-1.821533679962158203e+00
-1.714326381683349609e+00
-1.529542565345764160e+00
-1.263908624649047852e+00
-2.205338239669799805e+00
-2.026145935058593750e+00
-2.620705127716064453e+00
-2.182097434997558594e+00
-2.246579647064208984e+00
-7.355048656463623047e-01
4.225399792194366455e-01
-1.391446948051452637e+00
7.822222709655761719e-01
-4.367091357707977295e-01
5.231087803840637207e-01
8.253118395805358887e-01
3.713890314102172852e-01
2.469571232795715332e-01
-8.298785090446472168e-01
6.435332298278808594e-01
1.181047677993774414e+00
1.792505741119384766e+00
1.992497682571411133e+00
2.481170415878295898e+00
2.024763345718383789e+00
1.305537939071655273e+00
1.456673741340637207e+00
1.757638573646545410e+00
1.251912236213684082e+00
7.726256847381591797e-01
1.306321024894714355e+00
1.701943516731262207e+00
1.690182685852050781e+00
1.453962922096252441e+00
8.701553940773010254e-01
4.274678230285644531e-01
3.660077452659606934e-01
-1.113107562065124512e+00
7.331662774085998535e-01
6.963668465614318848e-01
-3.326180875301361084e-01
4.236634373664855957e-01
4.441641271114349365e-01
-9.203615188598632812e-01
1.317374348640441895e+00
-9.051232933998107910e-01
6.320895552635192871e-01
-6.475703120231628418e-01
6.891725063323974609e-01
1.021080255508422852e+00
4.000311791896820068e-01
6.727442145347595215e-01
8.356720209121704102e-01
9.441290497779846191e-01
6.570162177085876465e-01
1.159652233123779297e+00
-4.600258469581604004e-01
8.708337545394897461e-01
8.688564300537109375e-01
4.020909368991851807e-01
4.912286996841430664e-01
1.145862936973571777e+00
8.269985318183898926e-01
6.616594195365905762e-01
-7.450683116912841797e-01
-1.099927425384521484e+00
-1.320973038673400879e+00
3.914505243301391602e-01
7.137283682823181152e-01
-5.138378962874412537e-02
4.535150527954101562e-01
9.441523551940917969e-01
-1.380961894989013672e+00
-8.321455717086791992e-01
5.977613925933837891e-01
3.876161873340606689e-01
-6.908746361732482910e-01
7.680072784423828125e-01
7.663725018501281738e-01
5.672866106033325195e-01
6.475745439529418945e-01
8.727245926856994629e-01
8.345469236373901367e-01
8.071685433387756348e-01
1.040846347808837891e+00
9.211927056312561035e-01
-1.124384999275207520e+00
7.910700440406799316e-01
1.433618545532226562e+00
1.819112896919250488e+00
1.895992755889892578e+00
2.504330635070800781e+00
1.658594250679016113e+00
9.850784540176391602e-01
6.072151064872741699e-01
-1.545580625534057617e+00
8.721556067466735840e-01
5.118508338928222656e-01
-5.914734005928039551e-01
6.920388936996459961e-01
-7.512590289115905762e-01
-8.416799902915954590e-01
-7.942560911178588867e-01
-9.273629188537597656e-01
-5.349847078323364258e-01
-8.847635388374328613e-01
9.336633086204528809e-01
3.559944629669189453e-01
-8.524943590164184570e-01
-9.182385206222534180e-01
-7.156765460968017578e-01
-5.639845132827758789e-01
8.650742769241333008e-01
-9.946904182434082031e-01
-1.021349430084228516e+00
-7.610319256782531738e-01
-4.307984411716461182e-01
5.169506669044494629e-01
-8.149131536483764648e-01
-1.084817767143249512e+00
-7.972446680068969727e-01
-6.000896692276000977e-01
-1.452318310737609863e+00
-1.368265986442565918e+00
-1.178747415542602539e+00
2.332821190357208252e-01
1.011315107345581055e+00
4.047405123710632324e-01
9.909350872039794922e-01
-7.805228829383850098e-01
8.264813423156738281e-01
6.459796428680419922e-01
-1.250697970390319824e-01
-5.634375810623168945e-01
-1.224345088005065918e+00
1.368403315544128418e+00
1.187641382217407227e+00
8.051285743713378906e-01
-7.517098784446716309e-01
2.874403893947601318e-01
-1.423044800758361816e+00
-8.663651943206787109e-01
-1.574285030364990234e+00
-7.178457379341125488e-01
-1.198931097984313965e+00
-5.857015848159790039e-01
1.802422404289245605e-01
-6.429992914199829102e-01
1.277766674757003784e-01
-5.904153585433959961e-01
5.897663831710815430e-01
6.817964315414428711e-01
5.145584344863891602e-01
-7.368454933166503906e-01
-7.889580130577087402e-01
6.484356522560119629e-01
5.051777958869934082e-01
9.582165479660034180e-01
1.151920676231384277e+00
1.137912034988403320e+00
9.393687844276428223e-01
-1.880058944225311279e-01
-3.840819597244262695e-01
-1.575661540031433105e+00
1.015607342123985291e-01
5.822596549987792969e-01
3.478168249130249023e-01
7.043398618698120117e-01
9.281862378120422363e-01
-9.149528741836547852e-01
1.104610204696655273e+00
-1.218358874320983887e+00
5.177856683731079102e-01
-6.641593575477600098e-01
9.845962524414062500e-01
1.198511719703674316e+00
8.807994127273559570e-01
1.250882387161254883e+00
4.571906924247741699e-01
8.694577813148498535e-01
1.735159039497375488e+00
1.287851929664611816e+00
1.018562555313110352e+00
-6.256107091903686523e-01
8.509099483489990234e-01
2.070651531219482422e+00
1.542093634605407715e+00
1.875214576721191406e+00
2.369848728179931641e+00
1.921107411384582520e+00
1.218407273292541504e+00
9.304096698760986328e-01
-1.534340023994445801e+00
1.266063809394836426e+00
6.523109674453735352e-01
8.271075487136840820e-01
1.125421762466430664e+00
1.204388618469238281e+00
7.028223872184753418e-01
5.844733119010925293e-01
7.762694954872131348e-01
1.009315729141235352e+00
-1.099133610725402832e+00
1.274801254272460938e+00
9.972510933876037598e-01
1.269351601600646973e+00
1.473673224449157715e+00
1.324809908866882324e+00
7.655104994773864746e-01
2.035092353820800781e+00
1.343110680580139160e+00
1.454888224601745605e+00
1.640992641448974609e+00
4.871361255645751953e-01
1.307168126106262207e+00
8.539333343505859375e-01
1.221489310264587402e+00
1.271909594535827637e+00
1.079479932785034180e+00
8.535985350608825684e-01
5.705663561820983887e-01
-1.364448070526123047e+00
-7.803805470466613770e-01
1.046810001134872437e-01
1.156311988830566406e+00
9.416195154190063477e-01
1.332599043846130371e+00
1.003083944320678711e+00
4.540615975856781006e-01
3.551048338413238525e-01
-6.795930266380310059e-01
-1.528833270072937012e+00
1.603628396987915039e-01
-6.528812646865844727e-01
-8.172394633293151855e-01
-4.944700300693511963e-01
-5.258310437202453613e-01
-7.662507891654968262e-01
-9.314073324203491211e-01
-8.043966889381408691e-01
-7.424629330635070801e-01
-7.579361796379089355e-01
-4.364394843578338623e-01
6.357816606760025024e-02
-8.570140004158020020e-01
5.015658140182495117e-01
-9.288107752799987793e-01
-4.487631022930145264e-01
5.806822776794433594e-01
-7.410614490509033203e-01
-5.921396613121032715e-01
-1.256415963172912598e+00
-3.756481707096099854e-01
-3.481381535530090332e-01
-9.313312172889709473e-01
-1.093843698501586914e+00
-1.326619148254394531e+00
-1.171251654624938965e+00
-1.416002511978149414e+00
-1.868960738182067871e+00
-1.526173114776611328e+00
-3.324259221553802490e-01
-6.778834462165832520e-01
-9.279466271400451660e-01
-8.242775201797485352e-01
-4.696486592292785645e-01
9.160038828849792480e-01
7.746123671531677246e-01
-7.204192876815795898e-01
3.725281655788421631e-01
-7.301030158996582031e-01
-5.876002907752990723e-01
4.613564908504486084e-01
3.861955404281616211e-01
8.751577734947204590e-01
3.929637074470520020e-01
-1.020397424697875977e+00
1.378124654293060303e-01
-9.794388413429260254e-01
-3.728584647178649902e-01
-9.568267464637756348e-01
-7.510812282562255859e-01
-1.985272318124771118e-01
-1.686152338981628418e+00
-1.043069720268249512e+00
-1.250605463981628418e+00
-1.588219761848449707e+00
-2.901685953140258789e+00
-2.763569116592407227e+00
-1.280163049697875977e+00
-3.413725197315216064e-01
6.403239369392395020e-01
6.109000444412231445e-01
9.589962959289550781e-01
-5.021299123764038086e-01
1.151214241981506348e+00
1.231457948684692383e+00
8.188339471817016602e-01
9.060104489326477051e-01
-9.258577227592468262e-01
1.335917353630065918e+00
-4.880346655845642090e-01
7.965154647827148438e-01
5.859853625297546387e-01
7.652177810668945312e-01
7.375628948211669922e-01
5.584824681282043457e-01
-1.026087522506713867e+00
-7.092366218566894531e-01
-9.978853464126586914e-01
-6.932688355445861816e-01
3.052032887935638428e-01
-6.410498619079589844e-01
-7.978633642196655273e-01
-1.268096446990966797e+00
-9.082095623016357422e-01
-1.774914264678955078e+00
-1.949196100234985352e+00
-1.314885258674621582e+00
-8.470560312271118164e-01
8.985500335693359375e-01
5.939412117004394531e-01
4.960990548133850098e-01
1.045515656471252441e+00
3.558391630649566650e-01
1.236712574958801270e+00
1.301026344299316406e+00
9.453793764114379883e-01
6.014139056205749512e-01
5.591384172439575195e-01
9.095190763473510742e-01
9.473441839218139648e-01
1.210138201713562012e+00
8.776041865348815918e-01
4.330410957336425781e-01
5.041514039039611816e-01
8.425759077072143555e-01
9.455486536026000977e-01
1.223613619804382324e+00
9.299958348274230957e-01
1.645318984985351562e+00
8.348646759986877441e-01
1.737620353698730469e+00
1.875545263290405273e+00
1.190255284309387207e+00
2.097354650497436523e+00
7.828965783119201660e-01
8.472293019294738770e-01
-4.388936460018157959e-01
6.890718340873718262e-01
1.059015274047851562e+00
6.061571240425109863e-01
-2.945835590362548828e-01
2.581967413425445557e-01
-1.064229607582092285e+00
-1.300361156463623047e+00
-1.436346173286437988e+00
-7.939622998237609863e-01
-2.083663046360015869e-01
1.785952568054199219e+00
1.323342323303222656e+00
1.002056837081909180e+00
8.984970450401306152e-01
1.895660638809204102e+00
1.806049227714538574e+00
1.727402329444885254e+00
1.102672338485717773e+00
7.155931591987609863e-01
1.422223091125488281e+00
9.776620268821716309e-01
7.852262854576110840e-01
1.063270449638366699e+00
1.197685003280639648e+00
1.010010838508605957e+00
8.810549974441528320e-01
-4.628791511058807373e-01
-5.051816105842590332e-01
-6.014913320541381836e-01
-6.951069831848144531e-01
1.031964421272277832e+00
1.062355875968933105e+00
3.686358928680419922e-01
-2.113722264766693115e-01
1.072019100189208984e+00
1.245108246803283691e+00
1.304671287536621094e+00
4.638845920562744141e-01
-3.562524616718292236e-01
1.093923330307006836e+00
1.928063869476318359e+00
1.797520399093627930e+00
1.491206049919128418e+00
7.745361328125000000e-01
1.657362699508666992e+00
1.753527641296386719e+00
1.574627518653869629e+00
1.319932579994201660e+00
9.567577242851257324e-01
7.493306398391723633e-01
1.301453948020935059e+00
1.866704702377319336e+00
2.189501047134399414e+00
8.514395356178283691e-01
1.136276841163635254e+00
2.624071836471557617e-01
3.097436726093292236e-01
4.117016494274139404e-01
-4.915308952331542969e-01
1.208134770393371582e+00
1.061994791030883789e+00
1.213413476943969727e+00
1.081063508987426758e+00
5.006529092788696289e-01
8.872907757759094238e-01
7.443383932113647461e-01
8.513872027397155762e-01
1.037211060523986816e+00
4.188136160373687744e-01
1.573688387870788574e+00
9.540621042251586914e-01
1.496219992637634277e+00
1.761188983917236328e+00
8.934018015861511230e-01
1.314028739929199219e+00
1.293504476547241211e+00
1.246683239936828613e+00
1.345349311828613281e+00
6.519149541854858398e-01
1.423257946968078613e+00
1.322871565818786621e+00
1.997685194015502930e+00
1.265127062797546387e+00
5.676307082176208496e-01
8.638578653335571289e-01
1.210103154182434082e+00
9.134408831596374512e-01
9.566747397184371948e-02
9.344112277030944824e-01
1.659775257110595703e+00
2.025405883789062500e+00
2.081627130508422852e+00
1.069891571998596191e+00
1.329946756362915039e+00
3.196809291839599609e-01
-4.413271546363830566e-01
-7.597981095314025879e-01
-5.885212421417236328e-01
1.440264344215393066e+00
4.300637543201446533e-01
-9.447472691535949707e-01
-6.900072693824768066e-01
6.958436965942382812e-02
-7.712330818176269531e-01
-3.257754445075988770e-01
-5.550089478492736816e-01
-4.982764422893524170e-01
6.895035505294799805e-01
4.374155700206756592e-01
-1.139580383896827698e-01
-7.415605187416076660e-01
8.771033287048339844e-01
1.035686731338500977e+00
3.091036677360534668e-01
8.495787978172302246e-01
-9.287851452827453613e-01
3.572061657905578613e-01
4.812102615833282471e-01
9.592650532722473145e-01
1.502257943153381348e+00
1.899825811386108398e+00
5.553957223892211914e-01
7.496232390403747559e-01
-3.014400303363800049e-01
3.221010565757751465e-01
-2.503313720226287842e-01
-4.049738943576812744e-01
1.144915580749511719e+00
8.605477213859558105e-01
1.103000164031982422e+00
6.119171380996704102e-01
-2.670629024505615234e-01
1.077773690223693848e+00
1.104061841964721680e+00
4.367415010929107666e-01
-5.186506509780883789e-01
1.012279033660888672e+00
1.230605959892272949e+00
5.497759580612182617e-01
5.864157080650329590e-01
4.063073098659515381e-01
1.276915788650512695e+00
7.664723992347717285e-01
8.193824291229248047e-01
5.664520263671875000e-01
1.681406497955322266e-01
9.592416286468505859e-01
1.006564140319824219e+00
1.018368005752563477e+00
1.538083791732788086e+00
1.517024159431457520e+00
8.690301775932312012e-01
2.657867670059204102e-01
1.384380459785461426e-01
-4.816091954708099365e-01
-2.582602500915527344e-01
8.127694725990295410e-01
7.470555901527404785e-01
1.169201493263244629e+00
7.837718129158020020e-01
-8.775977492332458496e-01
1.074614524841308594e+00
4.722136557102203369e-01
6.593861579895019531e-01
2.472479790449142456e-01
9.964919090270996094e-01
1.706634163856506348e+00
9.064406156539916992e-01
1.249032616615295410e+00
8.399145007133483887e-01
1.164971232414245605e+00
1.528690814971923828e+00
1.033382296562194824e+00
1.092915654182434082e+00
3.753951489925384521e-01
6.808499097824096680e-01
1.590205430984497070e+00
1.566700100898742676e+00
1.819525122642517090e+00
1.779642105102539062e+00
1.012006878852844238e+00
2.766062021255493164e-01
2.789953052997589111e-01
-6.253932118415832520e-01
4.576818346977233887e-01
-4.886061847209930420e-01
-5.401455163955688477e-01
-2.682388424873352051e-01
3.823127746582031250e-01
-6.307752728462219238e-01
5.877257585525512695e-01
-7.624669075012207031e-01
7.592208981513977051e-01
-4.913862943649291992e-01
-7.009698748588562012e-01
7.545201778411865234e-01
-1.734598577022552490e-01
3.754291236400604248e-01
-5.018818378448486328e-01
7.457992434501647949e-01
8.433515429496765137e-01
-3.196480572223663330e-01
3.010667562484741211e-01
-8.769271373748779297e-01
-7.419679313898086548e-02
6.940268874168395996e-01
-5.762888789176940918e-01
-1.471636772155761719e+00
-9.021096229553222656e-01
-1.469412446022033691e+00
-8.860408663749694824e-01
-1.174102663993835449e+00
-1.054785728454589844e+00
-7.208241224288940430e-01
-6.926026344299316406e-01
-3.980536758899688721e-01
-7.876207232475280762e-01
-6.334699392318725586e-01
-1.195675969123840332e+00
-1.079910993576049805e+00
-1.225183606147766113e+00
-8.712433576583862305e-01
-3.965853452682495117e-01
-8.461257219314575195e-01
-7.125312685966491699e-01
-1.449461936950683594e+00
-1.470380544662475586e+00
-1.065731644630432129e+00
-2.388596296310424805e+00
-1.758200883865356445e+00
-1.903431177139282227e+00
-1.355626106262207031e+00
-1.769180774688720703e+00
-9.988332390785217285e-01
-3.261375427246093750e-01
-1.257930040359497070e+00
-7.784866094589233398e-01
-6.420162320137023926e-01
-7.388328909873962402e-01
-6.185500025749206543e-01
-8.328829407691955566e-01
-7.761982083320617676e-01
-6.406074762344360352e-01
2.885220646858215332e-01
5.238627791404724121e-01
6.931663751602172852e-01
9.615205526351928711e-01
9.687749147415161133e-01
-1.641019880771636963e-01
-3.158854842185974121e-01
-4.470686316490173340e-01
-9.363971948623657227e-01
-5.095391273498535156e-01
-8.956496715545654297e-01
-6.823159456253051758e-01
-8.704289793968200684e-01
-6.280302405357360840e-01
-1.279751896858215332e+00
-1.462779641151428223e+00
-1.029706716537475586e+00
-8.004656434059143066e-01
-1.156336784362792969e+00
-9.848256111145019531e-01
9.298975020647048950e-02
-1.066349148750305176e+00
-9.531727433204650879e-01
-1.178156256675720215e+00
-5.734899044036865234e-01
2.731357216835021973e-01
-4.095692336559295654e-01
-4.561688601970672607e-01
-7.235470414161682129e-01
-6.784564852714538574e-01
-7.036843299865722656e-01
-7.535179257392883301e-01
-1.356255173683166504e+00
-2.685668468475341797e-01
-1.033178091049194336e+00
-7.466500401496887207e-01
-1.440981745719909668e+00
-1.097036480903625488e+00
-4.682850837707519531e-01
-1.212238669395446777e+00
-1.681541085243225098e+00
-1.271254181861877441e+00
-9.449724555015563965e-01
-2.148020505905151367e+00
-1.945187687873840332e+00
-2.041148900985717773e+00
-2.018522739410400391e+00
-2.098148107528686523e+00
-1.048329353332519531e+00
7.108904123306274414e-01
5.848669409751892090e-01
5.091858506202697754e-01
3.200630545616149902e-01
1.107170343399047852e+00
1.015036582946777344e+00
1.072340250015258789e+00
8.226366639137268066e-01
-5.211539864540100098e-01
9.058930277824401855e-01
1.690035939216613770e+00
1.011921286582946777e+00
1.400443434715270996e+00
2.189200401306152344e+00
1.279674768447875977e+00
1.836024224758148193e-01
-4.338920116424560547e-01
-4.945192933082580566e-01
-4.186966717243194580e-01
-5.039255619049072266e-01
-8.178413510322570801e-01
-8.356855511665344238e-01
-3.708710670471191406e-01
-6.585321426391601562e-01
-1.705620288848876953e+00
-1.399546384811401367e+00
-8.418325185775756836e-01
-3.918814361095428467e-01
-5.773113965988159180e-01
-5.982540249824523926e-01
-2.002113610506057739e-01
2.203748673200607300e-01
6.243792772293090820e-01
-4.034547507762908936e-01
1.298417091369628906e+00
4.936748147010803223e-01
7.501497864723205566e-01
6.047198772430419922e-01
-5.079885125160217285e-01
1.396690964698791504e+00
1.333910346031188965e+00
9.018647670745849609e-01
1.625319957733154297e+00
1.159309267997741699e+00
3.868004083633422852e-01
-8.917779922485351562e-01
-9.502965211868286133e-01
-5.513268113136291504e-01
-5.943698287010192871e-01
-1.199875473976135254e+00
-1.089162826538085938e+00
-7.296252250671386719e-01
-1.340436697006225586e+00
-1.367556571960449219e+00
-2.678697586059570312e+00
-2.441261768341064453e+00
-2.015236377716064453e+00
-5.862056016921997070e-01
3.413335084915161133e-01
3.886695206165313721e-01
4.707198441028594971e-01
8.632460236549377441e-01
1.086545228958129883e+00
1.046810626983642578e+00
5.214670896530151367e-01
1.724461019039154053e-01
1.655720323324203491e-01
6.720094084739685059e-01
8.325585722923278809e-01
1.014865636825561523e-01
2.058261334896087646e-01
-1.920372843742370605e-01
-9.801177978515625000e-01
9.692491292953491211e-01
-7.713119387626647949e-01
4.165400564670562744e-01
-4.041035473346710205e-01
1.187709927558898926e+00
1.494503259658813477e+00
1.250904202461242676e+00
1.025335311889648438e+00
1.132225036621093750e+00
1.523347973823547363e+00
1.511729717254638672e+00
1.124032616615295410e+00
4.562189877033233643e-01
8.961598873138427734e-01
1.241474151611328125e+00
5.500710010528564453e-01
8.822241425514221191e-01
8.627893328666687012e-01
-1.110566496849060059e+00
-1.340553164482116699e+00
1.466686606407165527e+00
9.348564743995666504e-01
-3.983117341995239258e-01
1.439967155456542969e+00
1.137495994567871094e+00
1.262611150741577148e+00
1.690379977226257324e+00
9.572082757949829102e-01
1.240888833999633789e+00
2.061017274856567383e+00
1.406420946121215820e+00
1.338063478469848633e+00
4.188300073146820068e-01
6.335730552673339844e-01
1.671077013015747070e+00
8.654552102088928223e-01
1.708768129348754883e+00
1.913614749908447266e+00
1.148137211799621582e+00
1.000612974166870117e+00
2.433622926473617554e-01
-3.299980461597442627e-01
2.841167449951171875e-01
-5.279885530471801758e-01
3.482894301414489746e-01
3.980871140956878662e-01
2.732644975185394287e-01
1.070148348808288574e+00
-1.302320241928100586e+00
-1.422833800315856934e+00
1.106350064277648926e+00
-8.695423603057861328e-01
1.266760826110839844e+00
1.194527506828308105e+00
1.220024347305297852e+00
1.453013420104980469e+00
8.693429827690124512e-01
1.444781064987182617e+00
1.673781275749206543e+00
9.925366640090942383e-01
6.592774987220764160e-01
4.407291710376739502e-01
9.527773857116699219e-01
3.249683976173400879e-01
4.792979359626770020e-01
2.668486535549163818e-01
-7.964959740638732910e-01
1.594376206398010254e+00
1.239930272102355957e+00
-9.459161162376403809e-01
-3.711415231227874756e-01
-4.460235834121704102e-01
1.116447448730468750e+00
1.144397020339965820e+00
6.672256588935852051e-01
2.979881465435028076e-01
7.212632894515991211e-01
-7.087315320968627930e-01
7.080596685409545898e-01
5.379160642623901367e-01
5.279298424720764160e-01
7.277190089225769043e-01
3.962934613227844238e-01
5.073798298835754395e-01
-7.461856007575988770e-01
1.056860685348510742e+00
8.443115353584289551e-01
-4.429374337196350098e-01
-4.526493251323699951e-01
-5.791904032230377197e-02
-1.545740365982055664e-01
-8.200901150703430176e-01
1.211162507534027100e-01
5.948532819747924805e-01
5.824632048606872559e-01
7.992197275161743164e-01
-4.583396613597869873e-01
6.317746043205261230e-01
-7.977441549301147461e-01
-1.016567468643188477e+00
-1.066756963729858398e+00
-9.163298010826110840e-01
8.222111463546752930e-01
-8.179070949554443359e-01
-3.070902824401855469e-01
5.548498034477233887e-01
-1.475486397743225098e+00
-1.521794676780700684e+00
-1.313170909881591797e+00
-6.467033624649047852e-01
6.612924337387084961e-01
1.260106563568115234e+00
1.428941965103149414e+00
9.875749945640563965e-01
9.505048990249633789e-01
1.908864021301269531e+00
1.453812360763549805e+00
1.052558541297912598e+00
4.309734404087066650e-01
1.988973468542098999e-01
1.579226374626159668e+00
1.050017118453979492e+00
1.267042994499206543e+00
1.722285270690917969e+00
1.734048128128051758e+00
1.849208116531372070e+00
1.917244076728820801e+00
1.351957559585571289e+00
1.307757973670959473e+00
8.030773997306823730e-01
1.541625022888183594e+00
2.397069692611694336e+00
1.849760890007019043e+00
2.083413839340209961e+00
1.869775772094726562e+00
1.704220533370971680e+00
2.898852348327636719e+00
1.845166563987731934e+00
2.265176773071289062e+00
1.588413238525390625e+00
1.271793007850646973e+00
2.168014764785766602e+00
2.037179946899414062e+00
3.279978036880493164e+00
2.170306682586669922e+00
1.198343992233276367e+00
1.570458173751831055e+00
1.092213034629821777e+00
9.714802503585815430e-01
9.776032567024230957e-01
9.019208550453186035e-01
1.993366956710815430e+00
1.879007339477539062e+00
2.222254276275634766e+00
1.438551068305969238e+00
1.045126795768737793e+00
7.275071144104003906e-01
5.946981310844421387e-01
2.592987120151519775e-01
-6.792722344398498535e-01
4.472873806953430176e-01
2.465301603078842163e-01
2.687385082244873047e-01
6.044785380363464355e-01
-1.133580327033996582e+00
7.595104575157165527e-01
-6.989890336990356445e-01
5.876438617706298828e-01
-4.909493327140808105e-01
-7.847296595573425293e-01
1.190277218818664551e+00
1.371789574623107910e-01
-2.085959315299987793e-01
3.822468519210815430e-01
-7.482259273529052734e-01
7.438370585441589355e-01
4.351016879081726074e-01
-4.028207063674926758e-01
3.374900519847869873e-01
-1.840852349996566772e-01
7.821574211120605469e-01
8.632167577743530273e-01
1.292546510696411133e+00
8.994504809379577637e-01
-4.999333620071411133e-01
-8.705603480339050293e-01
-7.417730093002319336e-01
-4.143086969852447510e-01
-9.558640718460083008e-01
-1.455772995948791504e+00
-1.815077304840087891e+00
-1.731378912925720215e+00
-1.629767179489135742e+00
-2.750576019287109375e+00
-2.740303516387939453e+00
-2.713680267333984375e+00
-2.185522794723510742e+00
-2.215092420578002930e+00
-1.526654958724975586e+00
-1.222971796989440918e+00
-2.216211080551147461e+00
-1.852473974227905273e+00
-1.808753609657287598e+00
-1.385062098503112793e+00
-8.940434455871582031e-01
-1.579524159431457520e+00
-1.248276829719543457e+00
-8.782467842102050781e-01
-1.386809825897216797e+00
-1.645128965377807617e+00
-1.782109022140502930e+00
-1.442581295967102051e+00
-1.367710828781127930e+00
-1.627212047576904297e+00
-1.706704020500183105e+00
-1.634604096412658691e+00
-1.337386250495910645e+00
-1.032642364501953125e+00
-1.481947898864746094e+00
-2.257409334182739258e+00
-1.772547602653503418e+00
-8.235707879066467285e-01
-2.427213668823242188e+00
-1.514757990837097168e+00
-2.138396501541137695e+00
-2.107467412948608398e+00
-2.140166759490966797e+00
-1.479732036590576172e+00
-1.556963801383972168e+00
-2.291030406951904297e+00
-2.605578660964965820e+00
-1.630385279655456543e+00
-2.772117614746093750e+00
-3.140124559402465820e+00
-3.096049547195434570e+00
-2.418253898620605469e+00
-1.642436623573303223e+00
-1.423474907875061035e+00
-1.169785141944885254e+00
-2.057625532150268555e+00
-1.496726751327514648e+00
-1.426171302795410156e+00
-1.626190662384033203e+00
-1.348703384399414062e+00
-1.876000404357910156e+00
-1.309185624122619629e+00
-7.789199948310852051e-01
-1.606309294700622559e+00
-1.488444328308105469e+00
-2.417826652526855469e+00
-1.665751338005065918e+00
-2.964985132217407227e+00
-2.724649429321289062e+00
-2.512904882431030273e+00
-1.911628007888793945e+00
-1.866590738296508789e+00
-1.348784804344177246e+00
-6.254790425300598145e-01
-1.066493868827819824e+00
-1.386865735054016113e+00
-3.678891956806182861e-01
-1.627395987510681152e+00
3.522492051124572754e-01
-6.039932966232299805e-01
-2.766527533531188965e-01
-1.953339725732803345e-01
-1.101878762245178223e+00
7.616224884986877441e-01
-9.780775904655456543e-01
-1.174920082092285156e+00
-5.657849907875061035e-01
-6.453877687454223633e-01
-9.759115576744079590e-01
-1.035837173461914062e+00
-1.351167321205139160e+00
-6.275979876518249512e-01
-4.532437026500701904e-01
5.005930066108703613e-01
1.046130210161209106e-01
6.561787128448486328e-01
1.169954657554626465e+00
-1.444405436515808105e+00
7.649838328361511230e-01
5.120469927787780762e-01
1.914369463920593262e-01
6.304184198379516602e-01
-2.814369797706604004e-01
-4.079189598560333252e-01
-5.991883277893066406e-01
2.783160805702209473e-01
-1.400478243827819824e+00
-4.766692519187927246e-01
-6.534840464591979980e-01
-6.472438573837280273e-01
-3.035939335823059082e-01
-1.037725090980529785e+00
-8.224737644195556641e-01
-1.345130443572998047e+00
-1.195986509323120117e+00
-7.628789544105529785e-01
-1.091207027435302734e+00
-5.922130346298217773e-01
-8.261293172836303711e-01
-5.774503946304321289e-01
1.127023175358772278e-01
-9.433498382568359375e-01
1.936035156250000000e+00
9.210042357444763184e-01
1.445445895195007324e+00
9.239582419395446777e-01
-4.607026576995849609e-01
8.873777389526367188e-01
1.268115639686584473e+00
1.056935071945190430e+00
4.653942286968231201e-01
-7.576676607131958008e-01
9.762125015258789062e-01
1.196041107177734375e+00
1.055271506309509277e+00
-4.923662841320037842e-01
-7.286251187324523926e-01
-7.447808980941772461e-01
-1.024211287498474121e+00
-2.605151534080505371e-01
-8.269768953323364258e-01
1.108385205268859863e+00
-1.284785747528076172e+00
-1.255818843841552734e+00
1.095429778099060059e+00
-1.147321462631225586e+00
1.600663900375366211e+00
-1.371779203414916992e+00
1.321413874626159668e+00
1.104917526245117188e+00
-1.446511149406433105e+00
-1.818032741546630859e+00
-1.863223195075988770e+00
-2.322926998138427734e+00
-1.645021080970764160e+00
-1.200586080551147461e+00
-1.606661915779113770e+00
-1.657117486000061035e+00
-1.068852543830871582e+00
-3.543594181537628174e-01
-1.489002585411071777e+00
1.592002153396606445e+00
1.425293326377868652e+00
1.242578506469726562e+00
8.082426786422729492e-01
6.182707548141479492e-01
1.048385620117187500e+00
-6.923583149909973145e-01
4.143959581851959229e-01
-4.830465316772460938e-01
-4.484192430973052979e-01
-6.308956146240234375e-01
7.347470521926879883e-01
1.104033589363098145e+00
-7.254227399826049805e-01
-7.129815816879272461e-01
-2.068058103322982788e-01
2.543602287769317627e-01
3.377617299556732178e-01
-7.414793372154235840e-01
1.601026058197021484e+00
4.729091525077819824e-01
1.296191692352294922e+00
1.275934934616088867e+00
-3.932521641254425049e-01
1.767446756362915039e+00
1.479118227958679199e+00
1.457508563995361328e+00
9.777098298072814941e-01
-5.502380132675170898e-01
1.456902384757995605e+00
1.146094679832458496e+00
1.778050303459167480e+00
1.069294810295104980e+00
3.406457602977752686e-01
-3.928432464599609375e-01
-4.745872020721435547e-01
-2.602837979793548584e-02
-7.531214952468872070e-01
1.424879729747772217e-01
1.208951830863952637e+00
1.043870329856872559e+00
1.615009307861328125e+00
1.144735693931579590e+00
9.238457083702087402e-01
7.200410366058349609e-01
7.294082045555114746e-01
7.530347108840942383e-01
7.712215185165405273e-01
7.121809124946594238e-01
8.931157588958740234e-01
1.192654013633728027e+00
1.325648903846740723e+00
3.173266351222991943e-01
1.786890387535095215e+00
7.457790970802307129e-01
1.298492074012756348e+00
5.965456366539001465e-01
-3.566826283931732178e-01
2.121196508407592773e+00
1.283758640289306641e+00
1.723827481269836426e+00
1.683968067169189453e+00
1.309135198593139648e+00
1.737619042396545410e+00
1.415821313858032227e+00
1.009880423545837402e+00
6.326642036437988281e-01
-1.067348718643188477e+00
1.314582943916320801e+00
8.495234847068786621e-01
1.409556150436401367e+00
3.903559446334838867e-01
7.504744529724121094e-01
-3.472009301185607910e-01
-4.950633943080902100e-01
1.548320949077606201e-01
-8.948144316673278809e-01
-8.708963990211486816e-01
-1.055132269859313965e+00
-1.402797460556030273e+00
-1.024444222450256348e+00
-1.977978944778442383e+00
-1.983942508697509766e+00
-2.147218704223632812e+00
-1.619462847709655762e+00
-1.213217377662658691e+00
-1.132712125778198242e+00
5.492214560508728027e-01
-8.257523775100708008e-01
-5.251777768135070801e-01
3.205387890338897705e-01
-9.743803739547729492e-01
6.827446818351745605e-01
-8.000466823577880859e-01
3.458984792232513428e-01
-2.212660014629364014e-01
-1.179013729095458984e+00
-5.599057078361511230e-01
-1.375957489013671875e+00
-8.268860578536987305e-01
-1.348638415336608887e+00
-2.081567287445068359e+00
-2.012567281723022461e+00
-1.326539039611816406e+00
-7.062208056449890137e-01
-1.048954129219055176e+00
-5.046294331550598145e-01
-4.723215997219085693e-01
-4.512699246406555176e-01
5.668109655380249023e-01
-1.119698405265808105e+00
-2.130451053380966187e-01
4.091077744960784912e-01
5.575729012489318848e-01
3.865750432014465332e-01
-9.055194258689880371e-01
1.515253901481628418e+00
1.321800947189331055e+00
1.214450359344482422e+00
1.671484231948852539e+00
8.521496653556823730e-01
1.157989740371704102e+00
-6.905364394187927246e-01
5.845665931701660156e-01
1.446850895881652832e-01
-1.307884335517883301e+00
-8.978259563446044922e-01
-8.405001163482666016e-01
-6.565940976142883301e-01
-1.051781296730041504e+00
-1.680568695068359375e+00
-2.243505001068115234e+00
-1.913799285888671875e+00
-1.421106457710266113e+00
-8.314048051834106445e-01
-6.876276135444641113e-01
1.864698529243469238e-01
-8.255884647369384766e-01
1.031169295310974121e+00
9.907233119010925293e-01
4.823830425739288330e-01
3.932683765888214111e-01
7.025806903839111328e-01
7.653102278709411621e-01
-5.601744651794433594e-01
1.023732304573059082e+00
1.502859830856323242e+00
1.770549178123474121e+00
1.977098464965820312e+00
2.417902946472167969e+00
1.710445284843444824e+00
-8.089233636856079102e-01
8.757063746452331543e-01
2.470711618661880493e-01
-1.352037191390991211e+00
1.717150807380676270e+00
-1.458880782127380371e+00
-2.102489233016967773e+00
-7.958785295486450195e-01
-1.218688726425170898e+00
-1.259522080421447754e+00
-1.599669098854064941e+00
-3.556270301342010498e-01
1.962142884731292725e-01
-4.993993341922760010e-01
1.353952169418334961e+00
4.079467356204986572e-01
9.894208312034606934e-01
8.452184200286865234e-01
3.265044987201690674e-01
1.402927398681640625e+00
1.609263420104980469e+00
1.379323005676269531e+00
7.464130520820617676e-01
7.227082252502441406e-01
1.327430009841918945e+00
1.669891953468322754e+00
1.604687094688415527e+00
-3.294593989849090576e-01
7.546949982643127441e-01
-5.211831927299499512e-01
4.051961600780487061e-01
-5.491829514503479004e-01
-6.953958272933959961e-01
1.310614466667175293e+00
5.290027260780334473e-01
8.200045824050903320e-01
6.929495334625244141e-01
-1.208979606628417969e+00
7.444739937782287598e-01
1.140357851982116699e+00
1.165821671485900879e+00
6.276172399520874023e-01
-7.383347153663635254e-01
1.731173634529113770e+00
8.153293728828430176e-01
1.469649672508239746e+00
1.843933463096618652e+00
1.571798920631408691e+00
1.796437025070190430e+00
1.142433166503906250e+00
1.027947187423706055e+00
1.001031160354614258e+00
-1.437411308288574219e+00
-1.446931004524230957e+00
-2.888144731521606445e+00
-2.178864002227783203e+00
-4.760634899139404297e+00
-3.198562145233154297e+00
-3.234659433364868164e+00
-3.287668704986572266e+00
-2.961444854736328125e+00
-2.242301702499389648e+00
-2.275743961334228516e+00
-3.061361312866210938e+00
-3.584714651107788086e+00
-3.160848140716552734e+00
-3.863251924514770508e+00
-4.079320907592773438e+00
-5.306715488433837891e+00
-3.933699607849121094e+00
-3.321106195449829102e+00
-1.753685355186462402e+00
-8.799291849136352539e-01
-2.738758802413940430e+00
-2.000698089599609375e+00
-2.168401479721069336e+00
-1.964336156845092773e+00
-6.318410038948059082e-01
-2.068421125411987305e+00
-1.176371216773986816e+00
5.830103158950805664e-01
-9.748247265815734863e-01
2.241282314062118530e-01
-4.672939479351043701e-01
2.339814752340316772e-01
-1.089991211891174316e+00
-8.422678112983703613e-01
-1.052037715911865234e+00
-1.521398663520812988e+00
-9.813842773437500000e-01
-1.067686796188354492e+00
-1.012391209602355957e+00
-7.802356481552124023e-01
-1.018981695175170898e+00
-1.058093309402465820e+00
-2.449983835220336914e+00
-1.514747619628906250e+00
-2.144619703292846680e+00
-1.164522647857666016e+00
-1.096529245376586914e+00
-1.118596076965332031e+00
5.613010525703430176e-01
-7.736963629722595215e-01
2.508866190910339355e-01
2.366400957107543945e-01
-8.946388959884643555e-01
1.269014835357666016e+00
2.731840908527374268e-01
8.612955808639526367e-01
4.097242355346679688e-01
-5.355831384658813477e-01
1.804888725280761719e+00
8.281585574150085449e-01
1.474347710609436035e+00
1.159793496131896973e+00
9.740405082702636719e-01
7.746146321296691895e-01
-2.092107534408569336e-01
2.915361821651458740e-01
9.122316241264343262e-01
-3.288023173809051514e-01
9.917253255844116211e-02
-1.151381209492683411e-01
1.212138533592224121e+00
-1.619380116462707520e+00
-1.524957418441772461e+00
-1.215884923934936523e+00
5.976089835166931152e-01
8.515428900718688965e-01
-9.437544941902160645e-01
7.072439193725585938e-01
5.398011207580566406e-01
1.131870388984680176e+00
7.441343069076538086e-01
-4.448892772197723389e-01
1.424214363098144531e+00
3.160564005374908447e-01
1.012354850769042969e+00
5.378492474555969238e-01
-6.751551628112792969e-01
2.023946762084960938e+00
1.279311656951904297e+00
2.110086679458618164e+00
1.569518804550170898e+00
9.038980007171630859e-01
1.178892254829406738e+00
-6.089400649070739746e-01
6.608988642692565918e-01
-3.563231825828552246e-01
-1.483811020851135254e+00
-9.792740345001220703e-01
-1.671772360801696777e+00
-2.108511626720428467e-01
-1.865787982940673828e+00
-1.644658207893371582e+00
-1.786568641662597656e+00
-1.188884258270263672e+00
-6.773372292518615723e-01
-1.141582369804382324e+00
-7.258599996566772461e-01
-1.034930706024169922e+00
-7.980454564094543457e-01
-7.077625989913940430e-01
-1.365804553031921387e+00
-8.492005467414855957e-01
-7.443098425865173340e-01
8.295127153396606445e-01
4.496232867240905762e-01
-1.067697167396545410e+00
1.818219661712646484e+00
7.791163325309753418e-01
1.616479277610778809e+00
1.480336427688598633e+00
-7.207169532775878906e-01
1.128404736518859863e+00
-1.098510861396789551e+00
3.972375690937042236e-01
2.091058343648910522e-01
-1.314594388008117676e+00
-8.406533002853393555e-01
-1.757108688354492188e+00
-6.200757622718811035e-01
-1.603150725364685059e+00
-1.793665051460266113e+00
-1.661586165428161621e+00
-1.968537688255310059e+00
-1.742558598518371582e+00
-1.261950016021728516e+00
3.082368671894073486e-01
3.963953852653503418e-01
6.190159320831298828e-01
1.199951887130737305e+00
-8.709250688552856445e-01
5.228262543678283691e-01
7.499282360076904297e-01
9.877766370773315430e-01
1.027077913284301758e+00
-5.667291879653930664e-01
1.367503166198730469e+00
1.266226410865783691e+00
1.916694045066833496e+00
2.193241834640502930e+00
2.133836030960083008e+00
1.451624751091003418e+00
6.817584633827209473e-01
1.110653519630432129e+00
3.811239004135131836e-01
-9.726857542991638184e-01
1.417383193969726562e+00
-1.090473771095275879e+00
7.491953372955322266e-01
1.266199469566345215e+00
-9.792359471321105957e-01
-2.957246601581573486e-01
-2.069335281848907471e-01
3.425264358520507812e-01
1.010041952133178711e+00
6.692295670509338379e-01
2.861837625503540039e+00
2.255079746246337891e+00
3.128939390182495117e+00
1.841171264648437500e+00
1.942114353179931641e+00
2.573327064514160156e+00
2.527518510818481445e+00
2.238380432128906250e+00
6.907935142517089844e-01
1.328365087509155273e+00
1.869361042976379395e+00
1.986052513122558594e+00
1.609485149383544922e+00
7.700551152229309082e-01
6.549767851829528809e-01
1.895437121391296387e+00
2.206227302551269531e+00
9.909047484397888184e-01
-3.072578608989715576e-01
2.895897626876831055e+00
2.521810531616210938e+00
2.468239307403564453e+00
1.974310636520385742e+00
4.973452389240264893e-01
3.279666185379028320e+00
2.684261083602905273e+00
2.623257637023925781e+00
8.320557475090026855e-01
1.551837325096130371e-01
3.049708366394042969e+00
2.947014808654785156e+00
3.173530817031860352e+00
2.586606502532958984e+00
2.973142862319946289e+00
2.132554531097412109e+00
1.664744615554809570e+00
1.388341188430786133e+00
3.941961824893951416e-01
-9.994162321090698242e-01
1.125450849533081055e+00
-1.390603065490722656e+00
1.466231226921081543e+00
-5.512229204177856445e-01
-5.534051060676574707e-01
7.084408402442932129e-01
6.053121685981750488e-01
4.898408353328704834e-01
-7.829678654670715332e-01
-7.658091187477111816e-01
-1.170848488807678223e+00
-6.505967974662780762e-01
9.661731719970703125e-01
-9.170715808868408203e-01
1.385357618331909180e+00
-1.308446645736694336e+00
6.284427642822265625e-01
1.596523076295852661e-01
-7.747113704681396484e-01
1.903471946716308594e+00
1.717861175537109375e+00
1.960319280624389648e+00
1.936354994773864746e+00
1.753793239593505859e+00
1.227488160133361816e+00
-1.495248556137084961e+00
3.540892302989959717e-01
-8.681570291519165039e-01
-2.158740282058715820e+00
-2.271846771240234375e+00
-1.894212961196899414e+00
-5.924106240272521973e-01
-2.197114229202270508e+00
-2.163544178009033203e+00
-2.087354183197021484e+00
-1.269197940826416016e+00
-1.180298924446105957e+00
-1.141651034355163574e+00
-1.251414895057678223e+00
-1.293670892715454102e+00
-1.067782282829284668e+00
4.561375677585601807e-01
-9.292634129524230957e-01
1.032599329948425293e+00
-1.235738396644592285e+00
1.352224200963973999e-01
-2.319189459085464478e-01
-1.472131490707397461e+00
9.534642696380615234e-01
-7.962047457695007324e-01
-1.326585888862609863e+00
-5.125848054885864258e-01
-1.137987494468688965e+00
-7.467656135559082031e-01
-1.368488550186157227e+00
5.587565153837203979e-02
6.869843602180480957e-01
-6.937557458877563477e-01
7.659382224082946777e-01
-6.083073019981384277e-01
3.504860699176788330e-01
1.242156267166137695e+00
-1.980932950973510742e-01
5.108941793441772461e-01
3.376805186271667480e-01
7.947611212730407715e-01
9.341285228729248047e-01
7.818537354469299316e-01
1.218784809112548828e+00
1.900492429733276367e+00
1.807454824447631836e+00
8.016868829727172852e-01
1.533831715583801270e+00
1.060681939125061035e+00
1.629211664199829102e+00
9.787862896919250488e-01
-6.286597251892089844e-01
1.835413813591003418e+00
1.603327274322509766e+00
2.020648717880249023e+00
1.990853309631347656e+00
-5.669204592704772949e-01
1.283917903900146484e+00
-7.606263756752014160e-01
4.199585318565368652e-01
6.514880657196044922e-01
-8.211287856101989746e-01
4.253658950328826904e-01
-6.320292949676513672e-01
6.043863296508789062e-01
1.463222622871398926e+00
-1.893018484115600586e+00
-1.744531631469726562e+00
-1.466541171073913574e+00
-1.693257689476013184e+00
-9.976390004158020020e-01
6.084939837455749512e-01
6.179294586181640625e-01
6.869891285896301270e-01
1.250301957130432129e+00
1.200382471084594727e+00
8.735858798027038574e-01
5.061962604522705078e-01
1.472302675247192383e+00
1.188575029373168945e+00
-4.936149120330810547e-01
1.442294120788574219e+00
1.426675200462341309e+00
1.865459561347961426e+00
2.037772178649902344e+00
1.865164637565612793e+00
1.535089969635009766e+00
9.636886119842529297e-01
1.052558660507202148e+00
3.017089962959289551e-01
-7.811264991760253906e-01
1.024650931358337402e+00
-6.602339148521423340e-01
1.027133464813232422e+00
8.822442889213562012e-01
8.156113028526306152e-01
-3.273192048072814941e-01
-4.764964282512664795e-01
6.323695182800292969e-01
1.176358461380004883e+00
2.945973873138427734e-01
7.816854119300842285e-01
5.541682243347167969e-01
5.893393754959106445e-01
1.354932785034179688e+00
2.864111363887786865e-01
1.359335184097290039e+00
1.515765309333801270e+00
1.168453216552734375e+00
8.526447415351867676e-01
6.497365236282348633e-01
9.191622138023376465e-01
1.103594779968261719e+00
1.091957688331604004e+00
2.823383212089538574e-01
8.557065129280090332e-01
-3.573852479457855225e-01
6.285844445228576660e-01
-6.725914478302001953e-01
-8.736284971237182617e-01
9.221290349960327148e-01
-2.939689159393310547e-01
-6.226760149002075195e-01
9.689720273017883301e-01
-1.778901338577270508e+00
-6.001099348068237305e-01
-7.002323269844055176e-01
9.337996840476989746e-01
9.049224257469177246e-01
-7.656428813934326172e-01
1.299124479293823242e+00
-4.676195085048675537e-01
9.624737501144409180e-01
1.473958373069763184e+00
2.905076742172241211e-01
1.838624000549316406e+00
1.063317298889160156e+00
9.510653018951416016e-01
9.991039037704467773e-01
5.534964203834533691e-01
1.989308118820190430e+00
2.229097127914428711e+00
2.162281036376953125e+00
1.355888605117797852e+00
1.284528493881225586e+00
-9.995170235633850098e-01
1.082797527313232422e+00
2.652234435081481934e-01
-7.838170528411865234e-01
-8.526459336280822754e-01
-1.409198999404907227e+00
-8.280352950096130371e-01
-4.986977949738502502e-02
-1.425962567329406738e+00
-1.081151962280273438e+00
-7.942038178443908691e-01
4.666578173637390137e-01
-6.829383969306945801e-01
-9.981212615966796875e-01
6.033442020416259766e-01
-8.221022039651870728e-02
1.063662409782409668e+00
1.296909928321838379e+00
-3.850452303886413574e-01
1.331238985061645508e+00
7.228099107742309570e-01
1.395930290222167969e+00
1.027970314025878906e+00
-6.074011325836181641e-01
8.162360191345214844e-01
4.923840761184692383e-01
7.497979998588562012e-01
1.082080379128456116e-01
5.547103881835937500e-01
-3.283621966838836670e-01
-4.239735007286071777e-01
-6.585087776184082031e-01
-1.134962797164916992e+00
-1.031486511230468750e+00
-6.174879074096679688e-01
-1.038675069808959961e+00
1.154259800910949707e+00
-1.988148331642150879e+00
-2.140532016754150391e+00
-1.960830926895141602e+00
9.966043233871459961e-01
-9.741353392601013184e-01
-1.131703495979309082e+00
3.789765536785125732e-01
-5.071654319763183594e-01
-1.475550234317779541e-01
-9.606943726539611816e-01
-1.073399901390075684e+00
1.260009288787841797e+00
-3.305073976516723633e-01
3.704392611980438232e-01
1.101429104804992676e+00
-3.423367142677307129e-01
2.125746250152587891e+00
1.748393297195434570e+00
1.789261579513549805e+00
2.097462177276611328e+00
1.359639883041381836e+00
8.818135261535644531e-01
7.490548491477966309e-01
6.614850759506225586e-01
1.145050764083862305e+00
4.096095263957977295e-01
1.035146951675415039e+00
7.113609313964843750e-01
1.332273244857788086e+00
1.463638901710510254e+00
1.384540915489196777e+00
8.180512785911560059e-01
8.532591462135314941e-01
1.113280534744262695e+00
1.098787903785705566e+00
1.269084692001342773e+00
1.151334881782531738e+00
1.285092711448669434e+00
1.686035633087158203e+00
3.446505963802337646e-01
2.343433856964111328e+00
1.819243907928466797e+00
1.930819630622863770e+00
9.829703569412231445e-01
-2.645282149314880371e-01
1.959294557571411133e+00
1.498163461685180664e+00
2.092769145965576172e+00
1.472849011421203613e+00
1.824828863143920898e+00
1.317531824111938477e+00
2.945911288261413574e-01
7.520121932029724121e-01
1.278522253036499023e+00
-6.646102666854858398e-01
1.417484283447265625e+00
5.582266449928283691e-01
1.145843744277954102e+00
1.380107402801513672e+00
1.506480097770690918e+00
5.490606427192687988e-01
5.478055477142333984e-01
1.071490406990051270e+00
9.946543574333190918e-01
6.334655880928039551e-01
6.672621965408325195e-01
1.114829897880554199e+00
1.283173441886901855e+00
-4.535956084728240967e-01
1.883209109306335449e+00
1.406203031539916992e+00
1.629868507385253906e+00
5.013429522514343262e-01
-4.336756765842437744e-01
2.042637348175048828e+00
1.277879118919372559e+00
1.752332091331481934e+00
1.444809198379516602e+00
1.180555105209350586e+00
1.429898381233215332e+00
-8.249155282974243164e-01
4.668719470500946045e-01
7.681365013122558594e-01
-4.600302875041961670e-01
2.317229032516479492e+00
1.875325202941894531e+00
2.571132659912109375e+00
1.871008276939392090e+00
1.483486771583557129e+00
7.611326575279235840e-01
7.721291184425354004e-01
6.770300865173339844e-01
-6.609835624694824219e-01
-1.310376763343811035e+00
-1.119002461433410645e+00
1.438337326049804688e+00
1.070001482963562012e+00
-1.192507386207580566e+00
-9.423127174377441406e-01
-5.212975144386291504e-01
5.380873084068298340e-01
8.741909265518188477e-01
-6.448346972465515137e-01
1.590994358062744141e+00
1.188204407691955566e+00
1.602565050125122070e+00
1.548995733261108398e+00
2.225069552659988403e-01
2.175036430358886719e+00
1.463107347488403320e+00
1.729463696479797363e+00
6.719229817390441895e-01
-1.034561634063720703e+00
2.120966911315917969e+00
1.694742560386657715e+00
1.648437500000000000e+00
1.466595530509948730e+00
2.217458337545394897e-01
1.840737223625183105e+00
2.022580862045288086e+00
1.451991200447082520e+00
1.139364004135131836e+00
1.678850948810577393e-01
1.468842983245849609e+00
1.227187752723693848e+00
1.459993720054626465e+00
9.506838917732238770e-01
1.165195107460021973e+00
1.279455065727233887e+00
1.562155127525329590e+00
7.668351531028747559e-01
-4.863915145397186279e-01
1.519387364387512207e+00
1.561786174774169922e+00
2.241741657257080078e+00
2.478318929672241211e+00
1.700994133949279785e+00
1.614705562591552734e+00
1.396235585212707520e+00
1.610244393348693848e+00
5.111526846885681152e-01
-1.673118591308593750e+00
-2.169507741928100586e+00
-2.285930395126342773e+00
-2.446015357971191406e+00
1.426507115364074707e+00
-1.625696659088134766e+00
-1.695998668670654297e+00
-1.508154153823852539e+00
-3.806025385856628418e-01
-9.049896001815795898e-01
-1.742523312568664551e+00
-1.402521967887878418e+00
-1.147030115127563477e+00
4.183824360370635986e-01
-1.225423097610473633e+00
-1.225277781486511230e+00
-8.683560490608215332e-01
-4.397899508476257324e-01
6.489993333816528320e-01
-7.849222421646118164e-01
-4.587698578834533691e-01
-5.773091912269592285e-01
-5.060794353485107422e-01
7.554872632026672363e-01
-6.196402311325073242e-01
1.123413205146789551e+00
7.526609897613525391e-01
1.190322637557983398e+00
5.564950108528137207e-01
-7.533345818519592285e-01
1.308640837669372559e+00
-1.161281466484069824e+00
-1.541536688804626465e+00
7.671077251434326172e-01
-8.069140911102294922e-01
1.032438278198242188e+00
-9.939318895339965820e-01
7.182178646326065063e-02
7.382981181144714355e-01
-5.719991326332092285e-01
1.366124391555786133e+00
-6.546866297721862793e-01
5.110402703285217285e-01
1.653699636459350586e+00
1.103131055831909180e+00
3.228847384452819824e-01
7.073187828063964844e-01
7.141317129135131836e-01
1.174046754837036133e+00
-5.191658735275268555e-01
7.735901474952697754e-01
6.595501899719238281e-01
1.310748815536499023e+00
1.394241452217102051e+00
6.821858882904052734e-01
-3.849160969257354736e-01
3.817946016788482666e-01
7.242062091827392578e-01
-1.070795178413391113e+00
-6.020078063011169434e-01
-1.339813113212585449e+00
-1.392727971076965332e+00
-1.497967243194580078e+00
-2.101708889007568359e+00
-2.004552125930786133e+00
-2.614552497863769531e+00
-1.485473990440368652e+00
-2.078180074691772461e+00
-1.204727172851562500e+00
3.549257814884185791e-01
-8.008677363395690918e-01
6.505566835403442383e-01
1.297441005706787109e+00
-8.918137550354003906e-01
9.009346365928649902e-01
-3.955914676189422607e-01
3.338655531406402588e-01
9.823971986770629883e-01
-6.936661005020141602e-01
1.008277297019958496e+00
3.906521797180175781e-01
5.090405344963073730e-01
-2.405130565166473389e-01
-4.997227787971496582e-01
-7.930711507797241211e-01
-4.114876389503479004e-01
4.796107411384582520e-01
-1.039309024810791016e+00
-1.036893844604492188e+00
-6.833469271659851074e-01
-1.060278654098510742e+00
-1.137785553932189941e+00
-2.542504072189331055e+00
-2.246110200881958008e+00
-2.384956359863281250e+00
-1.897877573966979980e+00
-1.558069944381713867e+00
-1.077445268630981445e+00
4.365065991878509521e-01
-6.794598698616027832e-01
-4.941734373569488525e-01
-9.323648214340209961e-01
-1.049032926559448242e+00
3.643178641796112061e-01
-4.709236919879913330e-01
-2.519146800041198730e-01
8.091062903404235840e-01
-9.754348397254943848e-01
1.766061425209045410e+00
-1.126322627067565918e+00
1.328890442848205566e+00
5.437867045402526855e-01
-9.944949746131896973e-01
-1.204857707023620605e+00
-8.077755570411682129e-01
6.918880939483642578e-01
-3.354542851448059082e-01
-1.406649351119995117e+00
-1.771938323974609375e+00
-1.372958302497863770e+00
1.072783946990966797e+00
-6.800314784049987793e-01
-7.858539819717407227e-01
-1.143541216850280762e+00
-7.868521809577941895e-01
-1.177412509918212891e+00
-1.106728196144104004e+00
-8.694077730178833008e-01
-1.422017335891723633e+00
-1.077750325202941895e+00
-1.019019961357116699e+00
-2.086969137191772461e+00
-2.240517616271972656e+00
-1.771118521690368652e+00
-1.273817300796508789e+00
-1.212332725524902344e+00
-1.041867017745971680e+00
6.751385331153869629e-01
-6.763582825660705566e-01
1.065572142601013184e+00
1.738394379615783691e+00
-6.019197106361389160e-01
5.582694411277770996e-01
3.260237574577331543e-01
7.340112924575805664e-01
1.276556491851806641e+00
-2.363347262144088745e-01
1.470830202102661133e+00
9.685140848159790039e-01
1.604485750198364258e+00
4.699319899082183838e-01
5.176072120666503906e-01
-7.490566372871398926e-02
4.049517214298248291e-01
5.788437128067016602e-01
-7.589198350906372070e-01
-3.814962506294250488e-01
-7.252604961395263672e-01
-4.558443427085876465e-01
4.143168330192565918e-01
-1.650528788566589355e+00
-1.337095975875854492e+00
-4.764257669448852539e-01
7.723035216331481934e-01
6.316779255867004395e-01
-8.152980804443359375e-01
5.100986957550048828e-01
-4.902884960174560547e-01
1.442408561706542969e-01
9.019787311553955078e-01
-4.781565666198730469e-01
8.762316703796386719e-01
-5.503050088882446289e-01
5.936864614486694336e-01
9.455125331878662109e-01
-7.002056241035461426e-01
9.540075659751892090e-01
-6.241112947463989258e-01
1.029321074485778809e+00
-3.593072593212127686e-01
-5.492877364158630371e-01
-9.028995037078857422e-01
-2.525769770145416260e-01
-7.728322744369506836e-01
-8.767160773277282715e-01
-7.789073586463928223e-01
-9.406650066375732422e-01
-6.731076836585998535e-01
1.275282025337219238e+00
-1.457183480262756348e+00
-9.867529869079589844e-01
5.268595218658447266e-01
1.111339211463928223e+00
8.032979965209960938e-01
-7.968596220016479492e-01
6.620359420776367188e-01
3.025354743003845215e-01
4.613838791847229004e-01
1.103832721710205078e+00
-6.876205205917358398e-01
1.927611351013183594e+00
1.178172469139099121e+00
9.788611531257629395e-01
1.038526535034179688e+00
-4.254159033298492432e-01
2.400119304656982422e+00
2.341784954071044922e+00
2.599196910858154297e+00
2.304935932159423828e+00
1.865952372550964355e+00
1.553210377693176270e+00
9.587593674659729004e-01
9.829477071762084961e-01
1.006342649459838867e+00
-7.631657719612121582e-01
2.039232492446899414e+00
1.475710391998291016e+00
1.743763208389282227e+00
1.458995461463928223e+00
6.212158203125000000e-01
1.122779488563537598e+00
1.355731606483459473e+00
1.037009239196777344e+00
6.997118592262268066e-01
4.021627008914947510e-01
1.679130196571350098e+00
1.777150034904479980e+00
1.799950599670410156e+00
5.062631368637084961e-01
1.800256967544555664e+00
1.552853465080261230e+00
1.799512863159179688e+00
7.901797294616699219e-01
-5.364741086959838867e-01
2.146848917007446289e+00
2.261355161666870117e+00
2.144215822219848633e+00
2.188108205795288086e+00
2.346451759338378906e+00
1.804696440696716309e+00
-1.124037981033325195e+00
1.062655210494995117e+00
9.031659364700317383e-01
-7.199839353561401367e-01
1.820148706436157227e+00
1.716529130935668945e+00
2.130594968795776367e+00
1.075606822967529297e+00
7.655673027038574219e-01
1.429915547370910645e+00
1.251767158508300781e+00
1.245468139648437500e+00
9.718490839004516602e-01
8.849279880523681641e-01
2.253184080123901367e+00
2.233962535858154297e+00
2.622128248214721680e+00
3.759897947311401367e-01
1.538850426673889160e+00
1.959863543510437012e+00
2.314644575119018555e+00
1.127332687377929688e+00
-5.117776393890380859e-01
1.580914378166198730e+00
1.750728845596313477e+00
1.976711392402648926e+00
1.104863524436950684e+00
-4.917365014553070068e-01
-7.498024106025695801e-01
-9.367068409919738770e-01
8.339818716049194336e-01
8.977622389793395996e-01
-4.664180874824523926e-01
2.212316751480102539e+00
1.512551546096801758e+00
1.700327515602111816e+00
1.278374671936035156e+00
1.568531394004821777e-01
2.212198495864868164e+00
2.239176988601684570e+00
1.719902634620666504e+00
9.060057997703552246e-01
-5.894268751144409180e-01
1.955020070075988770e+00
1.665410876274108887e+00
2.215208053588867188e+00
1.326036095619201660e+00
1.214866995811462402e+00
1.346160769462585449e+00
1.145496964454650879e+00
7.551082968711853027e-01
-3.223319053649902344e-01
-7.413722872734069824e-01
1.732941508293151855e+00
1.947778701782226562e+00
1.867917776107788086e+00
-3.576585054397583008e-01
5.534675121307373047e-01
-3.482521772384643555e-01
5.751808285713195801e-01
8.880678415298461914e-01
-9.461219906806945801e-01
1.069347023963928223e+00
2.178934663534164429e-01
7.819085717201232910e-01
1.468295454978942871e+00
1.902570486068725586e+00
-1.280907988548278809e+00
-1.152645468711853027e+00
8.465486168861389160e-01
1.294002532958984375e+00
-5.193681120872497559e-01
6.023573279380798340e-01
-4.309288263320922852e-01
1.199576258659362793e+00
1.277224540710449219e+00
3.899446129798889160e-01
7.066321969032287598e-01
7.291986346244812012e-01
1.117356896400451660e+00
9.920178651809692383e-01
4.308990538120269775e-01
1.196223258972167969e+00
1.245784997940063477e+00
1.708779215812683105e+00
1.245407819747924805e+00
1.222340822219848633e+00
4.986340999603271484e-01
2.146503031253814697e-01
6.986841559410095215e-01
-7.946752309799194336e-01
-1.071980237960815430e+00
-5.124723315238952637e-01
7.083446383476257324e-01
6.913775801658630371e-01
-1.238695859909057617e+00
-3.546634018421173096e-01
-5.914560556411743164e-01
5.429710149765014648e-01
1.140395402908325195e+00
-7.927157878875732422e-01
1.163384675979614258e+00
-2.756040692329406738e-01
3.990410268306732178e-01
1.265590786933898926e+00
-5.446090102195739746e-01
1.443529963493347168e+00
9.607455730438232422e-01
6.919839382171630859e-01
7.582179903984069824e-01
-7.464606761932373047e-01
1.327361226081848145e+00
1.441270947456359863e+00
2.074532985687255859e+00
9.448376893997192383e-01
6.504037380218505859e-01
-9.159123897552490234e-01
6.220608353614807129e-01
1.011263728141784668e+00
-6.150874495506286621e-01
-6.585182547569274902e-01
-8.879359960556030273e-01
6.447944045066833496e-01
8.332678079605102539e-01
-9.726268053054809570e-01
-3.245990574359893799e-01
-5.445523858070373535e-01
5.864281058311462402e-01
9.356597661972045898e-01
-9.461064338684082031e-01
1.276117324829101562e+00
-6.503226161003112793e-01
3.765337169170379639e-01
8.359679579734802246e-01
-6.333747506141662598e-01
1.283134579658508301e+00
1.222693085670471191e+00
5.032128691673278809e-01
1.086203455924987793e+00
-1.415622472763061523e+00
1.164119958877563477e+00
-1.467038154602050781e+00
1.637240409851074219e+00
6.448462605476379395e-01
-9.032133221626281738e-01
-1.297131538391113281e+00
-4.137432575225830078e-01
6.178772449493408203e-01
-6.038879156112670898e-01
-2.089291334152221680e+00
-1.700545430183410645e+00
-7.890601754188537598e-01
5.921742320060729980e-01
-1.423134446144104004e+00
-1.163173437118530273e+00
-5.722759962081909180e-01
5.276232361793518066e-01
1.090643167495727539e+00
-4.999668300151824951e-01
1.627006530761718750e+00
2.098521471023559570e+00
2.506950378417968750e+00
1.487358689308166504e+00
1.887219399213790894e-01
2.652084112167358398e+00
1.325672626495361328e+00
1.260257124900817871e+00
7.951202988624572754e-01
-8.906244039535522461e-01
2.727913379669189453e+00
2.048349618911743164e+00
2.318463087081909180e+00
1.388932466506958008e+00
4.265739321708679199e-01
2.746858358383178711e+00
2.154815196990966797e+00
2.226456403732299805e+00
5.269335508346557617e-01
7.503736615180969238e-01
2.399353504180908203e+00
2.242264509201049805e+00
2.581029891967773438e+00
7.003700137138366699e-01
1.732012748718261719e+00
2.571058511734008789e+00
2.386224985122680664e+00
1.686777353286743164e+00
-9.576383233070373535e-01
-1.437635183334350586e+00
1.753154993057250977e+00
2.137514591217041016e+00
2.178486347198486328e+00
-1.719526529312133789e+00
-1.558805942535400391e+00
-1.905303120613098145e+00
4.602215886116027832e-01
8.508645296096801758e-01
-2.071308612823486328e+00
-1.879806160926818848e+00
-1.875862956047058105e+00
-1.207819104194641113e+00
5.939843058586120605e-01
-1.549014925956726074e+00
-1.574928998947143555e+00
-8.647683262825012207e-01
-9.189816117286682129e-01
-9.197735190391540527e-01
-1.747843384742736816e+00
-1.449598908424377441e+00
-9.620664715766906738e-01
1.138624325394630432e-01
-1.137336969375610352e+00
-1.355083584785461426e+00
-1.283936262130737305e+00
7.342227697372436523e-01
3.507596850395202637e-01
-5.623833537101745605e-01
-2.063200473785400391e+00
-1.843402504920959473e+00
-2.089834451675415039e+00
-1.946242451667785645e+00
-9.961166381835937500e-01
-1.206435441970825195e+00
-1.487257719039916992e+00
2.917922139167785645e-01
8.309136033058166504e-01
-1.372013926506042480e+00
-1.883284807205200195e+00
-1.599659323692321777e+00
-1.652773261070251465e+00
-8.083143830299377441e-01
-1.125281691551208496e+00
-1.325516700744628906e+00
-1.429205298423767090e+00
-8.379971981048583984e-01
-8.529961705207824707e-01
-1.934409022331237793e+00
-2.309670209884643555e+00
-1.759029626846313477e+00
-2.642412483692169189e-01
-1.736119031906127930e+00
-1.891899347305297852e+00
-1.197815060615539551e+00
-1.430271387100219727e+00
-1.122762799263000488e+00
-7.721865773200988770e-01
-1.345197677612304688e+00
-9.393060207366943359e-01
-8.998998403549194336e-01
7.135477662086486816e-01
-7.014693021774291992e-01
-1.057606458663940430e+00
-1.240540504455566406e+00
-5.963320732116699219e-01
6.284722685813903809e-01
-8.590142130851745605e-01
-1.891874551773071289e+00
-1.391949057579040527e+00
-1.435344576835632324e+00
2.693153917789459229e-01
-1.493314862251281738e+00
-1.873452663421630859e+00
-1.504682540893554688e+00
1.121520623564720154e-01
7.607595324516296387e-01
-1.413753390312194824e+00
-1.750754833221435547e+00
-1.661521077156066895e+00
-4.817689955234527588e-01
-1.115778565406799316e+00
-1.419591784477233887e+00
-1.313544869422912598e+00
-1.287483930587768555e+00
4.742092490196228027e-01
-7.120550274848937988e-01
-1.492647647857666016e+00
-1.773150682449340820e+00
-1.781920433044433594e+00
-1.849470734596252441e+00
-1.418658256530761719e+00
-1.799597382545471191e+00
-1.822310328483581543e+00
-7.027834653854370117e-01
2.546881139278411865e-01
-7.327486872673034668e-01
-1.949521660804748535e+00
-1.341157317161560059e+00
-1.550740599632263184e+00
1.371711015701293945e+00
-1.446807146072387695e+00
-1.549340009689331055e+00
-1.349444150924682617e+00
-8.248361349105834961e-01
8.848301768302917480e-01
-1.731883883476257324e+00
-1.654123544692993164e+00
-1.532722711563110352e+00
-1.543961286544799805e+00
-1.436697125434875488e+00
-1.631945252418518066e+00
-2.455484867095947266e+00
-1.813240408897399902e+00
-2.002207040786743164e+00
-1.444479942321777344e+00
-9.417560696601867676e-01
-8.236781358718872070e-01
-8.642074465751647949e-02
7.861377000808715820e-01
-1.191080570220947266e+00
-6.138598918914794922e-01
-1.016741037368774414e+00
-5.291699767112731934e-01
5.243709683418273926e-01
-8.787134289741516113e-01
-1.432577729225158691e+00
-6.783492565155029297e-01
-1.309703469276428223e+00
3.482208847999572754e-01
-1.749842524528503418e+00
-1.742549180984497070e+00
-1.178470492362976074e+00
-9.910600185394287109e-01
-9.540240168571472168e-01
-1.002102255821228027e+00
-1.448120117187500000e+00
-1.194672703742980957e+00
-6.543807983398437500e-01
-9.004163742065429688e-01
-1.142520785331726074e+00
-1.151279568672180176e+00
-9.133089184761047363e-01
-3.446452319622039795e-01
1.035215735435485840e+00
-8.938891291618347168e-01
1.376875996589660645e+00
-7.217510342597961426e-01
7.660795450210571289e-01
9.843122959136962891e-01
9.155735969543457031e-01
8.517761826515197754e-01
4.691221714019775391e-01
6.919947862625122070e-01
4.026568233966827393e-01
-1.533664464950561523e+00
-1.718101978302001953e+00
-1.404404282569885254e+00
-8.752606511116027832e-01
-8.751194477081298828e-01
-1.099504113197326660e+00
-1.004154086112976074e+00
-9.284986853599548340e-01
-1.244106769561767578e+00
-8.990002274513244629e-01
-1.078161597251892090e+00
-1.362337708473205566e+00
-1.182368397712707520e+00
7.739176750183105469e-01
-1.892720222473144531e+00
-1.213378190994262695e+00
-8.815845251083374023e-01
-5.356438159942626953e-01
1.209981560707092285e+00
-8.738130331039428711e-01
1.081271052360534668e+00
1.211679220199584961e+00
1.506022691726684570e+00
1.429723620414733887e+00
-3.239100575447082520e-01
1.637326836585998535e+00
9.136337041854858398e-01
1.020688176155090332e+00
1.395491957664489746e+00
-1.056774854660034180e+00
1.520109653472900391e+00
1.304667949676513672e+00
1.205078363418579102e+00
1.206272840499877930e+00
3.880593776702880859e-01
1.026570200920104980e+00
1.351010322570800781e+00
9.613643884658813477e-01
9.136459231376647949e-01
-7.663262486457824707e-01
1.008560657501220703e+00
1.387714505195617676e+00
1.130537509918212891e+00
-6.523852944374084473e-01
1.142507553100585938e+00
1.304500818252563477e+00
1.241887688636779785e+00
1.058354139328002930e+00
-5.789138674736022949e-01
1.344462990760803223e+00
1.346759080886840820e+00
1.442235350608825684e+00
1.372794270515441895e+00
1.289439201354980469e+00
1.236784934997558594e+00
-5.231846570968627930e-01
2.429429143667221069e-01
1.226825952529907227e+00
-1.168138146400451660e+00
1.581781625747680664e+00
6.929052472114562988e-01
1.153114438056945801e+00
1.648039102554321289e+00
-1.483930230140686035e+00
-1.104596734046936035e+00
-2.245165407657623291e-01
1.046029210090637207e+00
8.159559965133666992e-01
-4.897315800189971924e-01
1.336795449256896973e+00
4.536950886249542236e-01
1.389664769172668457e+00
5.774636864662170410e-01
3.016453385353088379e-01
1.515848994255065918e+00
1.195961356163024902e+00
1.178383469581604004e+00
-8.249003887176513672e-01
-1.167008280754089355e+00
-1.231302261352539062e+00
-1.400006055831909180e+00
6.207777261734008789e-01
-9.978213310241699219e-01
-6.082546710968017578e-01
-9.413078427314758301e-01
2.282411009073257446e-01
1.131060004234313965e+00
-1.241954088211059570e+00
1.300586223602294922e+00
-1.728570699691772461e+00
9.927935600280761719e-01
6.742305159568786621e-01
-1.038798689842224121e+00
-5.598058700561523438e-01
-6.446419954299926758e-01
7.519551515579223633e-01
-1.102299928665161133e+00
-1.481501221656799316e+00
-9.766530394554138184e-01
-9.970559477806091309e-01
3.090402781963348389e-01
-1.520297765731811523e+00
-1.604059815406799316e+00
-2.024921417236328125e+00
-1.463254213333129883e+00
-1.663955450057983398e+00
-1.206071138381958008e+00
-5.321299433708190918e-01
-8.295307159423828125e-01
-2.761600315570831299e-01
8.432140946388244629e-01
-1.066766023635864258e+00
-1.075240373611450195e+00
-1.206820130348205566e+00
2.652111947536468506e-01
8.028027415275573730e-01
-1.634437441825866699e+00
-1.577378869056701660e+00
-1.801603674888610840e+00
-1.056740641593933105e+00
-1.382547497749328613e+00
-1.774566888809204102e+00
-1.235770344734191895e+00
-1.023432850837707520e+00
-1.102248072624206543e+00
-1.325004816055297852e+00
-1.254283070564270020e+00
-1.174912571907043457e+00
-1.157436609268188477e+00
-6.121793985366821289e-01
-1.822463154792785645e+00
-1.672375082969665527e+00
-9.344225525856018066e-01
-3.589096963405609131e-01
7.770000100135803223e-01
-9.572304487228393555e-01
-1.241657257080078125e+00
-1.652756571769714355e+00
-1.828583598136901855e+00
-1.096002459526062012e+00
-1.099601626396179199e+00
-1.571432113647460938e+00
-1.728628396987915039e+00
-4.444045126438140869e-01
7.739855051040649414e-01
-1.105858206748962402e+00
-1.931478381156921387e+00
-1.779424905776977539e+00
-1.174231648445129395e+00
-1.174248695373535156e+00
-2.337590456008911133e+00
-1.948272705078125000e+00
-1.296615839004516602e+00
-1.592418789863586426e+00
-1.464735865592956543e+00
-1.164960384368896484e+00
-1.108446478843688965e+00
-1.348266601562500000e+00
-2.668918669223785400e-01
1.018143415451049805e+00
-9.906175136566162109e-01
-1.113813757896423340e+00
-5.007609724998474121e-01
8.535262942314147949e-01
1.071629524230957031e+00
-1.010374903678894043e+00
-1.452790737152099609e+00
-1.281306147575378418e+00
1.342372298240661621e+00
1.218388319015502930e+00
-1.237137317657470703e+00
-1.386932611465454102e+00
-6.120749711990356445e-01
6.331904530525207520e-01
-7.554216384887695312e-01
-9.592377543449401855e-01
1.194901943206787109e+00
9.876067042350769043e-01
1.185540318489074707e+00
1.164320588111877441e+00
-1.182838678359985352e+00
9.693831950426101685e-02
8.504132032394409180e-01
1.470906496047973633e+00
-5.483203530311584473e-01
1.320788383483886719e+00
1.571541786193847656e+00
1.891079545021057129e+00
2.369433403015136719e+00
6.133989691734313965e-01
1.967842817306518555e+00
1.051825404167175293e+00
1.497299313545227051e+00
1.919944167137145996e+00
-6.811497211456298828e-01
1.847194433212280273e+00
1.519767880439758301e+00
1.564010381698608398e+00
1.656677842140197754e+00
1.279414057731628418e+00
1.370240688323974609e+00
1.158027410507202148e+00
9.107033610343933105e-01
1.023744821548461914e+00
-7.067018151283264160e-01
8.082471489906311035e-01
6.777886152267456055e-01
1.051308035850524902e+00
-9.578223228454589844e-01
7.667851448059082031e-01
1.303412437438964844e+00
1.071619868278503418e+00
1.319520950317382812e+00
-6.693865656852722168e-01
1.312638998031616211e+00
1.936236143112182617e+00
1.926144242286682129e+00
2.359327316284179688e+00
1.529737830162048340e+00
1.662824034690856934e+00
1.345734834671020508e+00
1.278248548507690430e+00
1.056740760803222656e+00
-1.424756050109863281e+00
2.034746885299682617e+00
1.513226747512817383e+00
2.053788661956787109e+00
1.883809089660644531e+00
-1.144093155860900879e+00
1.265035867691040039e+00
8.045665621757507324e-01
6.553008556365966797e-01
-7.516320347785949707e-01
-1.396415472030639648e+00
-1.269493818283081055e+00
-1.160088181495666504e+00
6.117441654205322266e-01
-1.803974270820617676e+00
-1.756060957908630371e+00
-1.621561408042907715e+00
-1.230317950248718262e+00
-1.240919470787048340e+00
-9.748720526695251465e-01
-8.151560276746749878e-02
1.126801595091819763e-01
5.278377532958984375e-01
1.165418148040771484e+00
-1.144244432449340820e+00
2.431604862213134766e-01
6.328176259994506836e-01
5.764068961143493652e-01
1.289033412933349609e+00
-7.572961449623107910e-01
1.568115949630737305e+00
1.834385633468627930e+00
1.699819087982177734e+00
1.534218907356262207e+00
1.602072000503540039e+00
8.602300882339477539e-01
-8.362964391708374023e-01
4.360725879669189453e-01
1.114077687263488770e+00
-9.754836559295654297e-01
1.137652635574340820e+00
-5.182836055755615234e-01
7.929813265800476074e-01
1.568881392478942871e+00
-1.020720362663269043e+00
-8.603627681732177734e-01
4.277687370777130127e-01
9.651931524276733398e-01
-1.096187949180603027e+00
-7.919110655784606934e-01
-2.781454622745513916e-01
-6.032233834266662598e-01
9.764075875282287598e-01
-1.752758383750915527e+00
3.179222643375396729e-01
-4.800699949264526367e-01
4.209866225719451904e-01
9.960885643959045410e-01
-9.206649065017700195e-01
-1.075497984886169434e+00
-9.251472949981689453e-01
-1.183280944824218750e+00
5.012067556381225586e-01
-7.682323455810546875e-01
-1.051843285560607910e+00
-8.407052755355834961e-01
8.906933665275573730e-01
2.843676567077636719e+00
3.239732503890991211e+00
5.397116661071777344e+00
5.935832977294921875e+00
6.990895748138427734e+00
6.317240238189697266e+00
8.605104446411132812e+00
6.425216197967529297e+00
5.382517337799072266e+00
2.811217784881591797e+00
3.165623664855957031e+00
2.832616090774536133e+00
3.875776529312133789e+00
3.672904968261718750e+00
3.261346340179443359e+00
3.204988479614257812e+00
2.340255498886108398e+00
1.865986466407775879e+00
1.863389253616333008e+00
6.358862519264221191e-01
-2.764025449752807617e+00
-4.820426940917968750e+00
-6.289309024810791016e+00
-7.105080127716064453e+00
-7.370547771453857422e+00
-7.019774436950683594e+00
-8.684126853942871094e+00
-9.845497131347656250e+00
-7.946903705596923828e+00
-4.801726341247558594e+00
-5.804015636444091797e+00
-7.316337585449218750e+00
-8.041002273559570312e+00
-8.680454254150390625e+00
-7.676758289337158203e+00
-6.104074001312255859e+00
-6.341794490814208984e+00
-5.738605976104736328e+00
-5.063188552856445312e+00
-3.452284812927246094e+00
-4.503114223480224609e+00
-5.521930694580078125e+00
-5.107550144195556641e+00
-5.336400985717773438e+00
-5.809979438781738281e+00
-3.659141063690185547e+00
-4.011132240295410156e+00
-3.480319023132324219e+00
-3.478405714035034180e+00
-2.052384614944458008e+00
-3.698225736618041992e+00
-4.100104808807373047e+00
-4.355178356170654297e+00
-3.711027860641479492e+00
-4.660241127014160156e+00
-4.239880084991455078e+00
-4.900065422058105469e+00
-3.765008687973022461e+00
-2.356546640396118164e+00
-1.593932867050170898e+00
-1.890373587608337402e+00
-2.078987121582031250e+00
-1.684382915496826172e+00
-2.261975765228271484e+00
-2.066678285598754883e+00
-1.458169221878051758e+00
-1.087478637695312500e+00
-8.062306642532348633e-01
-1.289618611335754395e+00
-1.542473196983337402e+00
-1.764306783676147461e+00
-1.759462356567382812e+00
-1.188984036445617676e+00
-6.682612299919128418e-01
-1.109434008598327637e+00
-1.746539115905761719e+00
-8.117822408676147461e-01
5.005015134811401367e-01
-9.787799119949340820e-01
-1.436111688613891602e+00
-1.939937829971313477e+00
-1.627659440040588379e+00
-4.223757982254028320e-01
-2.183831214904785156e+00
-2.117572784423828125e+00
-1.583619832992553711e+00
-1.449251294136047363e+00
1.305766344070434570e+00
-1.012725710868835449e+00
7.565043121576309204e-02
-2.482259422540664673e-01
4.130752384662628174e-01
1.112750053405761719e+00
-5.789486765861511230e-01
1.065899133682250977e+00
6.967664361000061035e-01
1.076844334602355957e+00
1.296640515327453613e+00
-6.201425790786743164e-01
1.655849456787109375e+00
1.793688893318176270e+00
1.883632421493530273e+00
2.034538030624389648e+00
1.651683926582336426e+00
1.390058755874633789e+00
9.412932991981506348e-01
8.466727137565612793e-01
9.811352491378784180e-01
-1.358502507209777832e+00
1.720301985740661621e+00
1.381797075271606445e+00
8.546657562255859375e-01
9.524644613265991211e-01
2.181912809610366821e-01
1.339884161949157715e+00
7.888852357864379883e-01
8.978772759437561035e-01
-6.930774450302124023e-01
-7.703884243965148926e-01
1.227999448776245117e+00
1.317394495010375977e+00
9.813071489334106445e-01
-2.484518587589263916e-01
1.590264320373535156e+00
1.709475159645080566e+00
1.563914060592651367e+00
1.022054672241210938e+00
-1.156873226165771484e+00
1.574785470962524414e+00
1.706634759902954102e+00
1.999757766723632812e+00
1.026911497116088867e+00
1.662845253944396973e+00
1.104618072509765625e+00
-5.119330286979675293e-01
9.461839795112609863e-01
2.789944648742675781e+00
3.402902364730834961e+00
5.932688236236572266e+00
5.848289489746093750e+00
6.752144813537597656e+00
6.364147663116455078e+00
7.815197467803955078e+00
6.752343654632568359e+00
5.354226112365722656e+00
2.940184354782104492e+00
3.290679931640625000e+00
3.387763023376464844e+00
4.785150527954101562e+00
4.716042518615722656e+00
4.006004333496093750e+00
4.008275508880615234e+00
3.003189325332641602e+00
3.473847150802612305e+00
3.206435680389404297e+00
2.098182201385498047e+00
-2.305144071578979492e+00
-4.143421649932861328e+00
-4.845336437225341797e+00
-5.361431121826171875e+00
-4.457378864288330078e+00
-4.830771923065185547e+00
-6.939152717590332031e+00
-6.292880058288574219e+00
-4.897834777832031250e+00
-3.081072807312011719e+00
-3.853665351867675781e+00
-5.271966934204101562e+00
-5.092415332794189453e+00
-2.632132053375244141e+00
-3.217784881591796875e+00
-3.604335069656372070e+00
-3.861030817031860352e+00
-2.527863502502441406e+00
-1.549086928367614746e+00
-1.309645175933837891e+00
-3.327993631362915039e+00
-3.432767629623413086e+00
-3.776576042175292969e+00
-3.993239879608154297e+00
-2.264219284057617188e+00
-2.524888038635253906e+00
-2.700011253356933594e+00
-1.772163152694702148e+00
-6.732823848724365234e-01
-1.619118928909301758e+00
-2.934440135955810547e+00
-2.911232471466064453e+00
-3.407044410705566406e+00
-3.038576126098632812e+00
-2.830827713012695312e+00
-2.670609951019287109e+00
-2.404158115386962891e+00
-7.742169499397277832e-01
-1.387246370315551758e+00
-1.692618250846862793e+00
-2.598305702209472656e+00
-2.570269346237182617e+00
-1.542074203491210938e+00
-1.516920328140258789e+00
-1.613571882247924805e+00
-1.723353147506713867e+00
-1.000082254409790039e+00
-7.411155104637145996e-01
-1.292097330093383789e+00
-1.264912962913513184e+00
1.173109173774719238e+00
6.444054245948791504e-01
8.489632606506347656e-01
-7.762175202369689941e-01
-4.083913564682006836e-01
1.682110667228698730e+00
1.695345282554626465e+00
1.085238575935363770e+00
-5.862938165664672852e-01
-1.315787792205810547e+00
1.268537402153015137e+00
-1.428354978561401367e+00
1.520944118499755859e+00
-1.085133790969848633e+00
-1.245944738388061523e+00
-1.125819802284240723e+00
7.103673815727233887e-01
7.802958488464355469e-01
-1.105343222618103027e+00
-1.603660464286804199e+00
-1.529126405715942383e+00
-6.277096867561340332e-01
1.179982066154479980e+00
-1.562684297561645508e+00
-1.567002177238464355e+00
-1.183700799942016602e+00
-9.564952850341796875e-01
1.388165354728698730e+00
-6.739371418952941895e-01
1.120958328247070312e+00
7.737476229667663574e-01
1.110533595085144043e+00
1.579721808433532715e+00
-1.208928748965263367e-01
1.638097047805786133e+00
1.261445999145507812e+00
1.206979155540466309e+00
1.044358730316162109e+00
-9.191027879714965820e-01
2.081609249114990234e+00
2.319425106048583984e+00
2.614070415496826172e+00
2.161795854568481445e+00
1.722665905952453613e+00
1.491858005523681641e+00
1.094856858253479004e+00
1.194398760795593262e+00
-5.385532379150390625e-01
-1.433915376663208008e+00
2.042460203170776367e+00
2.309721231460571289e+00
1.720580697059631348e+00
1.242429375648498535e+00
1.238566875457763672e+00
2.158869266510009766e+00
1.772156834602355957e+00
1.138169646263122559e+00
-5.306666493415832520e-01
2.053115129470825195e+00
2.122390747070312500e+00
2.395843029022216797e+00
1.329092025756835938e+00
1.079749703407287598e+00
2.826686382293701172e+00
2.293382883071899414e+00
2.066642045974731445e+00
1.335386395454406738e+00
-9.453437924385070801e-01
2.516019821166992188e+00
2.737117528915405273e+00
3.101576089859008789e+00
2.344246387481689453e+00
2.597860813140869141e+00
1.691764116287231445e+00
1.597381711006164551e+00
1.915315866470336914e+00
3.087519407272338867e+00
4.780383586883544922e+00
6.691295146942138672e+00
7.062895774841308594e+00
6.743753910064697266e+00
7.933544158935546875e+00
7.721291065216064453e+00
6.195555686950683594e+00
3.942214727401733398e+00
3.032741546630859375e+00
3.474190711975097656e+00
3.806554794311523438e+00
4.567587852478027344e+00
4.519172191619873047e+00
4.456434249877929688e+00
3.535748481750488281e+00
2.891504049301147461e+00
2.777197599411010742e+00
2.951894044876098633e+00
5.026036739349365234e+00
5.633110046386718750e+00
7.417929172515869141e+00
7.852769851684570312e+00
9.635965347290039062e+00
9.218058586120605469e+00
1.258723354339599609e+01
1.029838085174560547e+01
7.853637218475341797e+00
4.567130565643310547e+00
4.801381587982177734e+00
5.422715663909912109e+00
7.196902275085449219e+00
6.947023868560791016e+00
5.267977237701416016e+00
5.600414752960205078e+00
4.761602401733398438e+00
4.562695980072021484e+00
3.997607707977294922e+00
2.827078342437744141e+00
2.610768795013427734e+00
2.552208185195922852e+00
4.025671958923339844e+00
4.418250083923339844e+00
3.976998567581176758e+00
4.843401432037353516e+00
3.251937389373779297e+00
2.937775135040283203e+00
2.395719289779663086e+00
2.112765073776245117e+00
8.851507902145385742e-01
2.693596839904785156e+00
2.822569608688354492e+00
3.500005245208740234e+00
3.069992780685424805e+00
2.627451181411743164e+00
1.847505331039428711e+00
1.585994362831115723e+00
1.243353843688964844e+00
1.708121180534362793e+00
-1.975939124822616577e-01
1.830009937286376953e+00
1.558929562568664551e+00
2.137734413146972656e+00
2.208407163619995117e+00
1.840635299682617188e+00
8.926976919174194336e-01
1.086016058921813965e+00
1.515269279479980469e+00
1.149468541145324707e+00
3.818447291851043701e-01
1.316204309463500977e+00
1.320946455001831055e+00
1.700815320014953613e+00
7.888348102569580078e-01
1.624255299568176270e+00
1.914662480354309082e+00
1.660254597663879395e+00
1.398954391479492188e+00
-3.276870548725128174e-01
1.785503864288330078e+00
1.820302605628967285e+00
1.992844939231872559e+00
1.253501176834106445e+00
2.153286218643188477e+00
1.283138871192932129e+00
-8.863751292228698730e-01
9.210124611854553223e-01
1.293395519256591797e+00
-1.247418999671936035e+00
-1.347789049148559570e+00
-9.313857555389404297e-01
4.348226785659790039e-01
1.527969717979431152e+00
-1.295890927314758301e+00
-9.462760686874389648e-01
-9.616891741752624512e-01
1.385745406150817871e+00
1.079847931861877441e+00
-4.083642661571502686e-01
1.265586018562316895e+00
4.562326967716217041e-01
1.462609767913818359e+00
-8.596140742301940918e-01
3.275017440319061279e-01
6.010248661041259766e-01
1.142020702362060547e+00
1.393182516098022461e+00
-5.309922695159912109e-01
-1.274808287620544434e+00
2.080316543579101562e+00
1.883442640304565430e+00
1.729588389396667480e+00
1.420708298683166504e+00
-1.378697991371154785e+00
-1.582283735275268555e+00
6.969362497329711914e-01
9.228755831718444824e-01
-1.256453990936279297e+00
-1.902623414993286133e+00
-1.532899379730224609e+00
7.599830031394958496e-01
8.935665488243103027e-01
-1.349190115928649902e+00
-1.468938708305358887e+00
-8.068903088569641113e-01
8.847345113754272461e-01
-8.886873722076416016e-01
-1.480202198028564453e+00
-1.251116633415222168e+00
-5.269340276718139648e-01
5.901483297348022461e-01
-8.152057528495788574e-01
-1.477286100387573242e+00
-1.499051928520202637e+00
-7.858472466468811035e-01
7.229506969451904297e-01
-8.610543608665466309e-01
-2.234287023544311523e+00
-2.139151573181152344e+00
-2.065178155899047852e+00
-1.961056947708129883e+00
-1.604920387268066406e+00
-1.719900608062744141e+00
-1.893626093864440918e+00
-4.363505244255065918e-01
2.232471942901611328e+00
2.838497400283813477e+00
3.302367925643920898e+00
5.017665386199951172e+00
6.611883640289306641e+00
5.833570003509521484e+00
7.346806526184082031e+00
5.900745868682861328e+00
4.887641906738281250e+00
2.437153100967407227e+00
3.029191732406616211e+00
2.578141927719116211e+00
3.553494215011596680e+00
3.533216238021850586e+00
3.086827516555786133e+00
3.399793863296508789e+00
2.278434753417968750e+00
1.996158003807067871e+00
2.000499010086059570e+00
1.976849317550659180e+00
1.725128531455993652e+00
2.769702970981597900e-01
1.316000580787658691e+00
5.889035463333129883e-01
1.763079762458801270e+00
3.468207120895385742e-01
-3.311742246150970459e-01
-4.453415572643280029e-01
7.211552858352661133e-01
1.428074836730957031e+00
-7.299146652221679688e-01
-7.852343320846557617e-01
9.693274497985839844e-01
1.102086067199707031e+00
1.842633962631225586e+00
1.628889083862304688e+00
-3.845207393169403076e-01
4.026916325092315674e-01
1.175950288772583008e+00
3.334737539291381836e+00
4.025855064392089844e+00
5.832055568695068359e+00
7.439527034759521484e+00
5.550653457641601562e+00
6.308794975280761719e+00
5.068173408508300781e+00
4.888488769531250000e+00
4.864269733428955078e+00
3.967998743057250977e+00
3.864573240280151367e+00
2.087424039840698242e+00
3.060775041580200195e+00
3.518604278564453125e+00
4.885825634002685547e+00
2.566371202468872070e+00
2.369663000106811523e+00
1.829789519309997559e+00
1.606213569641113281e+00
2.049283742904663086e+00
1.793952345848083496e+00
1.363784193992614746e+00
2.237456321716308594e+00
1.649877667427062988e+00
2.738280296325683594e+00
3.452298641204833984e+00
1.631527423858642578e+00
1.874346375465393066e+00
1.751631617546081543e+00
1.976385951042175293e+00
-6.457058191299438477e-01
6.549635529518127441e-01
5.266685485839843750e-01
1.009963035583496094e+00
1.735834836959838867e+00
5.883456468582153320e-01
1.337178945541381836e+00
8.155588507652282715e-01
1.186882257461547852e+00
1.205762386322021484e+00
-1.338481187820434570e+00
-1.646701931953430176e+00
-2.011931180953979492e+00
1.422773838043212891e+00
-1.679319977760314941e+00
-1.827956438064575195e+00
-2.035968780517578125e+00
-1.231996774673461914e+00
8.428321480751037598e-01
-1.020870447158813477e+00
-1.763744354248046875e+00
-2.169867753982543945e+00
-1.363330006599426270e+00
1.650184243917465210e-01
-1.801708698272705078e+00
-1.371241807937622070e+00
-1.482336282730102539e+00
-8.736596703529357910e-01
1.072846293449401855e+00
-9.448187947273254395e-01
-1.526796579360961914e+00
-1.102677345275878906e+00
2.386636286973953247e-01
1.389173150062561035e+00
-8.961157202720642090e-01
-1.450803279876708984e+00
-7.533028125762939453e-01
5.119293928146362305e-01
1.331320166587829590e+00
-1.215705990791320801e+00
-1.851719141006469727e+00
-1.638559222221374512e+00
1.603836536407470703e+00
-1.202910304069519043e+00
-1.697094678878784180e+00
-2.155434846878051758e+00
-1.096354722976684570e+00
5.663551092147827148e-01
-6.940456032752990723e-01
-2.435013532638549805e+00
-2.409245252609252930e+00
-2.364336729049682617e+00
3.670035898685455322e-01
-1.684182167053222656e+00
-1.649677872657775879e+00
-2.402253150939941406e+00
-1.938980370759963989e-01
1.084256291389465332e+00
-1.096721172332763672e+00
-1.993558526039123535e+00
-1.583194255828857422e+00
-8.081358671188354492e-01
6.625540852546691895e-01
-7.693840265274047852e-01
-1.783281922340393066e+00
-1.367626190185546875e+00
9.819381237030029297e-01
9.687678813934326172e-01
-1.425813317298889160e+00
-2.014398574829101562e+00
-1.361471056938171387e+00
1.115229487419128418e+00
-6.588511466979980469e-01
-1.491082310676574707e+00
-1.838919401168823242e+00
-7.170296311378479004e-01
6.665360927581787109e-01
-1.701304554939270020e+00
-2.320665836334228516e+00
-4.274144649505615234e+00
-6.810059547424316406e+00
-6.589409351348876953e+00
-7.162706851959228516e+00
-6.389339447021484375e+00
-9.366652488708496094e+00
-7.880949497222900391e+00
-5.281008720397949219e+00
-2.912848472595214844e+00
-2.656963348388671875e+00
-3.044019222259521484e+00
-4.383554935455322266e+00
-4.394430637359619141e+00
-3.282174348831176758e+00
-2.753631830215454102e+00
-3.029429674148559570e+00
-3.049753189086914062e+00
-3.285517215728759766e+00
-3.169135093688964844e+00
-4.522304534912109375e+00
-6.084734439849853516e+00
-7.429483413696289062e+00
-9.189160346984863281e+00
-7.237806797027587891e+00
-1.027560329437255859e+01
-1.005623245239257812e+01
-8.031630516052246094e+00
-4.164976119995117188e+00
-2.820453405380249023e+00
-4.046753883361816406e+00
-6.211733341217041016e+00
-5.603294849395751953e+00
-4.843095302581787109e+00
-3.842149019241333008e+00
-3.539397001266479492e+00
-4.393765926361083984e+00
-2.982493400573730469e+00
-2.124971628189086914e+00
-1.569196820259094238e+00
-1.322541356086730957e+00
-2.269239425659179688e+00
-1.808926820755004883e+00
-4.388362884521484375e+00
-1.650112152099609375e+00
-1.750383615493774414e+00
-1.393698096275329590e+00
-2.226212501525878906e+00
-1.672231078147888184e+00
-1.965140223503112793e+00
-1.847866654396057129e+00
-1.623573184013366699e+00
-1.036353349685668945e+00
-1.527692437171936035e+00
-1.702820539474487305e+00
-1.401980280876159668e+00
-1.316719532012939453e+00
-1.749086499214172363e+00
-1.343191742897033691e+00
-2.184123039245605469e+00
-1.731401920318603516e+00
-8.407337069511413574e-01
-2.105294942855834961e+00
-2.024724960327148438e+00
-2.120268344879150391e+00
-1.728638768196105957e+00
-1.381886243820190430e+00
1.232461452484130859e+00
-1.318593740463256836e+00
-1.149464249610900879e+00
-4.086078703403472900e-01
9.206867814064025879e-01
-1.098025560379028320e+00
-1.282338500022888184e+00
-1.435904026031494141e+00
6.366496086120605469e-01
9.693107604980468750e-01
-8.468093872070312500e-01
-1.976857304573059082e+00
-1.826481580734252930e+00
-1.641082763671875000e+00
-1.373210191726684570e+00
-1.539192318916320801e+00
-1.702740430831909180e+00
-1.731847763061523438e+00
-3.872627615928649902e-01
-1.359647393226623535e+00
-1.282631039619445801e+00
-2.525102376937866211e+00
-2.085385799407958984e+00
5.070353746414184570e-01
9.170784354209899902e-01
-1.284814596176147461e+00
-1.613510727882385254e+00
-9.854140877723693848e-01
5.424154400825500488e-01
1.448853492736816406e+00
-1.419484138488769531e+00
1.562402009963989258e+00
-8.660996556282043457e-01
1.469750523567199707e+00
4.015349447727203369e-01
-1.781656146049499512e+00
-1.944896221160888672e+00
-1.291721582412719727e+00
5.941844582557678223e-01
-5.138770937919616699e-01
-2.619391679763793945e+00
-2.531756162643432617e+00
-2.264264106750488281e+00
4.927599728107452393e-01
-1.518885254859924316e+00
-2.334666252136230469e+00
-2.414039611816406250e+00
-1.012103110551834106e-01
9.773231744766235352e-01
-8.825407624244689941e-01
-2.684122323989868164e+00
-2.029267549514770508e+00
-1.284608960151672363e+00
4.588469862937927246e-01
-1.411110758781433105e+00
-1.929937839508056641e+00
-1.770845413208007812e+00
1.127309083938598633e+00
1.081271886825561523e+00
-1.939456939697265625e+00
-3.288242578506469727e+00
-2.707300662994384766e+00
-2.896547794342041016e+00
-3.816726684570312500e+00
-3.231042146682739258e+00
-2.789103031158447266e+00
-3.109584093093872070e+00
-2.619278669357299805e+00
-2.450272560119628906e+00
-2.853041887283325195e+00
-2.393144607543945312e+00
-3.174622535705566406e+00
-2.998735427856445312e+00
-4.426226139068603516e+00
-4.071223735809326172e+00
-4.725821971893310547e+00
-3.641224145889282227e+00
-3.159504413604736328e+00
-2.682466506958007812e+00
-4.093204975128173828e+00
-5.608216762542724609e+00
-8.521455764770507812e+00
-7.573253631591796875e+00
-4.514495849609375000e+00
-5.276877880096435547e+00
-5.026519775390625000e+00
-4.607567310333251953e+00
-4.292853832244873047e+00
-2.198308229446411133e+00
-2.290582180023193359e+00
-2.997003793716430664e+00
-2.722595214843750000e+00
-4.419065475463867188e+00
-3.100139617919921875e+00
-2.056066036224365234e+00
-2.919929742813110352e+00
-2.433218479156494141e+00
-1.945910453796386719e+00
-1.558951735496520996e+00
-2.445107698440551758e+00
-2.331973552703857422e+00
-1.805400252342224121e+00
-3.428369283676147461e+00
-2.838460922241210938e+00
-3.344365835189819336e+00
-2.551781654357910156e+00
-1.420326113700866699e+00
-1.190820574760437012e+00
-2.034325122833251953e+00
-2.043602228164672852e+00
-1.136268615722656250e+00
-1.143953561782836914e+00
-1.588503956794738770e+00
-1.776601910591125488e+00
-1.581730365753173828e+00
5.040156245231628418e-01
1.242051959037780762e+00
-6.620980501174926758e-01
-2.623468875885009766e+00
-2.105878829956054688e+00
-2.449257850646972656e+00
1.662143707275390625e+00
-2.100356101989746094e+00
-2.576417446136474609e+00
-1.756018042564392090e+00
9.674333930015563965e-01
8.717394471168518066e-01
-2.180107831954956055e+00
-2.639104604721069336e+00
-2.296740293502807617e+00
1.291162848472595215e+00
4.855524301528930664e-01
-1.098464131355285645e+00
-2.648405075073242188e+00
1.119053006172180176e+00
9.595934748649597168e-01
-5.292739868164062500e-01
-2.427385568618774414e+00
-2.189695358276367188e+00
1.566374421119689941e+00
1.554450273513793945e+00
-4.101714789867401123e-01
-1.918200612068176270e+00
2.185793161392211914e+00
1.657830238342285156e+00
1.100370407104492188e+00
-4.328454136848449707e-01
-2.727443456649780273e+00
2.496934413909912109e+00
-3.087427377700805664e+00
-2.736659526824951172e+00
2.599789619445800781e+00
-2.575889110565185547e+00
-2.120513200759887695e+00
1.075247645378112793e+00
9.994341731071472168e-01
-2.048319816589355469e+00
-3.110913515090942383e+00
-2.654694795608520508e+00
1.830429911613464355e+00
9.733921289443969727e-01
-1.124043822288513184e+00
-2.855356454849243164e+00
2.099559545516967773e+00
1.805010676383972168e+00
7.584993839263916016e-01
-1.777684211730957031e+00
-2.136815071105957031e+00
1.655562639236450195e+00
2.259686946868896484e+00
-6.855109930038452148e-01
-2.249477624893188477e+00
2.653238534927368164e+00
2.177954912185668945e+00
1.689440250396728516e+00
-4.929980039596557617e-01
-2.818859338760375977e+00
-2.779645681381225586e+00
2.336040973663330078e+00
2.753677845001220703e+00
-2.133008480072021484e+00
-2.252059936523437500e+00
-2.034896612167358398e+00
9.275383353233337402e-01
-4.518300592899322510e-01
-5.144744873046875000e+00
-9.927374839782714844e+00
-1.004596328735351562e+01
-8.660945892333984375e+00
-4.755158901214599609e+00
-8.292002677917480469e+00
-1.042837524414062500e+01
-6.985843658447265625e+00
-1.832998752593994141e+00
-1.080312609672546387e+00
-5.724280357360839844e+00
-7.713593006134033203e+00
-6.435874462127685547e+00
-2.949919223785400391e+00
-3.285369873046875000e+00
-5.786617279052734375e+00
-6.519918918609619141e+00
-4.904768943786621094e+00
-2.614084959030151367e+00
-7.201493740081787109e+00
-1.227978706359863281e+01
-1.467791938781738281e+01
-1.575199985504150391e+01
-1.184773921966552734e+01
-1.410365009307861328e+01
-1.993378067016601562e+01
-1.688568305969238281e+01
-9.360531806945800781e+00
-6.361395359039306641e+00
-7.848392963409423828e+00
-1.188943862915039062e+01
-1.234218597412109375e+01
-1.016783618927001953e+01
-6.420007228851318359e+00
-9.251543998718261719e+00
-9.772571563720703125e+00
-7.409553527832031250e+00
-3.253302097320556641e+00
-2.824737548828125000e+00
-5.738994121551513672e+00
-7.899333953857421875e+00
-7.341541290283203125e+00
-8.500042915344238281e+00
-6.594172477722167969e+00
-5.751896858215332031e+00
-5.858733654022216797e+00
-4.085140228271484375e+00
-1.081921458244323730e+00
-1.494754791259765625e+00
-5.060951232910156250e+00
-5.902287960052490234e+00
-5.997847557067871094e+00
-5.316108703613281250e+00
-4.188033580780029297e+00
-4.090872764587402344e+00
-4.085699558258056641e+00
-1.291973829269409180e+00
-1.118938446044921875e+00
-1.296341776847839355e+00
-4.367601394653320312e+00
-4.618759632110595703e+00
-3.247325897216796875e+00
-1.479097485542297363e+00
-1.859458088874816895e+00
-2.996573686599731445e+00
-2.848350524902343750e+00
-8.740275502204895020e-01
-1.406106591224670410e+00
-1.191040277481079102e+00
-2.508410453796386719e+00
-1.816509842872619629e+00
1.060059070587158203e+00
7.590481042861938477e-01
-1.486954808235168457e+00
-2.109529256820678711e+00
1.425877809524536133e+00
1.444372057914733887e+00
1.284399986267089844e+00
-1.865944385528564453e+00
-2.272435426712036133e+00
1.846646666526794434e+00
1.888483047485351562e+00
1.743650674819946289e+00
1.795921087265014648e+00
-1.996419191360473633e+00
1.159280419349670410e+00
1.119426488876342773e+00
-4.928533136844635010e-01
-2.384382963180541992e+00
-2.027735948562622070e+00
1.072535753250122070e+00
9.558359980583190918e-01
-9.353605508804321289e-01
-5.370890498161315918e-01
1.115555763244628906e+00
9.722243547439575195e-01
1.529838204383850098e+00
-3.152333199977874756e-01
-1.322862982749938965e+00
1.480026841163635254e+00
1.494722485542297363e+00
1.334710836410522461e+00
8.832534551620483398e-01
2.331557750701904297e+00
2.075943946838378906e+00
2.053244113922119141e+00
1.379963040351867676e+00
-1.061100125312805176e+00
2.058871984481811523e+00
2.563180208206176758e+00
2.444597959518432617e+00
3.135100364685058594e+00
2.397084474563598633e+00
1.816575050354003906e+00
1.427568793296813965e+00
1.320466756820678711e+00
-1.480617046356201172e+00
-6.632522106170654297e+00
-9.063318252563476562e+00
-8.876386642456054688e+00
-5.270423412322998047e+00
-5.085694789886474609e+00
-9.113914489746093750e+00
-8.340094566345214844e+00
-2.531016826629638672e+00
6.175916194915771484e-01
-2.563469409942626953e+00
-5.366336345672607422e+00
-5.275833129882812500e+00
-3.648051261901855469e+00
-1.856304168701171875e+00
-4.035851001739501953e+00
-4.772600173950195312e+00
-4.183376312255859375e+00
-2.751580715179443359e+00
-3.312301635742187500e+00
-9.794143676757812500e+00
-1.258290958404541016e+01
-1.382673168182373047e+01
-1.372997856140136719e+01
-9.682713508605957031e+00
-1.652969360351562500e+01
-1.785724639892578125e+01
-1.198556995391845703e+01
-8.579050064086914062e+00
-3.952032089233398438e+00
-9.476557731628417969e+00
-1.139971637725830078e+01
-1.093675613403320312e+01
-5.570500850677490234e+00
-6.305205821990966797e+00
-8.449030876159667969e+00
-8.022242546081542969e+00
-3.992985010147094727e+00
-2.865906000137329102e+00
-2.634466648101806641e+00
-6.684972286224365234e+00
-6.668435096740722656e+00
-6.722329616546630859e+00
-7.477344512939453125e+00
-5.311810970306396484e+00
-5.088911533355712891e+00
-4.671940803527832031e+00
-1.702279806137084961e+00
-1.562826275825500488e+00
-3.039077520370483398e+00
-4.383671283721923828e+00
-4.651847362518310547e+00
-4.614465236663818359e+00
-2.996380329132080078e+00
-3.017037391662597656e+00
-3.079904317855834961e+00
-1.964609503746032715e+00
-5.876247286796569824e-01
-1.250842094421386719e+00
-1.761743426322937012e+00
-2.542345046997070312e+00
-2.066908121109008789e+00
9.776849299669265747e-02
-9.678882956504821777e-01
-8.842747807502746582e-01
-1.422123432159423828e+00
7.562198042869567871e-01
1.548063874244689941e+00
1.120041608810424805e+00
-6.351097226142883301e-01
1.916856408119201660e+00
1.730707526206970215e+00
1.564205408096313477e+00
7.245390415191650391e-01
8.694193363189697266e-01
1.690239787101745605e+00
1.111344575881958008e+00
1.493751287460327148e+00
-8.417216688394546509e-02
9.270091056823730469e-01
1.882572770118713379e+00
2.032615184783935547e+00
2.084160089492797852e+00
2.143814325332641602e+00
1.723250746726989746e+00
2.519806146621704102e+00
2.080629587173461914e+00
2.159640789031982422e+00
9.286074042320251465e-01
2.092653751373291016e+00
2.266587734222412109e+00
2.546395540237426758e+00
2.965573310852050781e+00
1.518162488937377930e+00
2.790521383285522461e+00
2.472846269607543945e+00
2.326533555984497070e+00
2.383193254470825195e+00
1.755696177482604980e+00
3.219655513763427734e+00
3.105899810791015625e+00
3.565008401870727539e+00
3.737660169601440430e+00
3.336511373519897461e+00
2.445105791091918945e+00
2.555314779281616211e+00
2.109732151031494141e+00
1.337005853652954102e+00
1.311737656593322754e+00
1.959717512130737305e+00
1.996071338653564453e+00
2.651984691619873047e+00
3.462228536605834961e+00
2.300983428955078125e+00
2.568785667419433594e+00
1.708820581436157227e+00
2.036684989929199219e+00
1.584137201309204102e+00
2.076226472854614258e+00
2.404846429824829102e+00
2.335942268371582031e+00
2.949788570404052734e+00
1.273304820060729980e+00
2.713364839553833008e+00
2.286537170410156250e+00
2.454128503799438477e+00
2.316717147827148438e+00
1.016787767410278320e+00
3.139111280441284180e+00
3.072260141372680664e+00
3.374427318572998047e+00
3.799565076828002930e+00
3.470207452774047852e+00
2.576550960540771484e+00
2.177023172378540039e+00
2.200635910034179688e+00
1.458384752273559570e+00
1.938838005065917969e+00
3.374021530151367188e+00
3.159852504730224609e+00
3.351863622665405273e+00
3.217191934585571289e+00
2.242671489715576172e+00
2.476530790328979492e+00
2.054512977600097656e+00
1.952012658119201660e+00
7.268369197845458984e-01
1.052477836608886719e+00
1.679255604743957520e+00
1.739366650581359863e+00
2.790527582168579102e+00
2.763526678085327148e+00
1.978501677513122559e+00
2.250363588333129883e+00
1.389016985893249512e+00
2.070908308029174805e+00
1.003665089607238770e+00
2.083569526672363281e+00
2.999028682708740234e+00
2.810684919357299805e+00
2.543298959732055664e+00
2.234906435012817383e+00
2.906934976577758789e+00
2.864573478698730469e+00
2.846356153488159180e+00
2.007351875305175781e+00
1.821819186210632324e+00
2.957319021224975586e+00
3.324105739593505859e+00
3.443753004074096680e+00
3.228897094726562500e+00
3.327636003494262695e+00
2.458720445632934570e+00
2.163691043853759766e+00
1.694022178649902344e+00
6.491655111312866211e-01
1.180346727371215820e+00
1.772497057914733887e+00
1.657993674278259277e+00
1.993588924407958984e+00
2.917289972305297852e+00
1.589608430862426758e+00
1.537110090255737305e+00
1.666914820671081543e+00
1.869304656982421875e+00
1.221531629562377930e+00
2.222645521163940430e+00
2.835719585418701172e+00
3.543980836868286133e+00
2.317020893096923828e+00
2.253188848495483398e+00
2.832344293594360352e+00
2.844123363494873047e+00
2.994266748428344727e+00
2.164968013763427734e+00
1.318838953971862793e+00
3.012392997741699219e+00
2.682471513748168945e+00
2.620477437973022461e+00
2.499304294586181641e+00
2.123061656951904297e+00
3.118806362152099609e+00
3.201681613922119141e+00
1.935317993164062500e+00
1.458012938499450684e+00
1.373840212821960449e+00
3.309148788452148438e+00
3.472200632095336914e+00
2.837938547134399414e+00
1.133762717247009277e+00
2.700477361679077148e+00
3.111424922943115234e+00
3.019619226455688477e+00
1.814787030220031738e+00
7.551122903823852539e-01
2.238931417465209961e+00
2.964830398559570312e+00
3.287791252136230469e+00
3.178239822387695312e+00
3.356998443603515625e+00
2.081993818283081055e+00
1.478957772254943848e+00
1.329358220100402832e+00
1.861010909080505371e+00
4.586158990859985352e-01
2.260390520095825195e+00
2.650524854660034180e+00
2.661844491958618164e+00
3.017786026000976562e+00
1.874610424041748047e+00
2.639576196670532227e+00
2.528736114501953125e+00
1.944666266441345215e+00
1.582886934280395508e+00
1.239560008049011230e+00
2.551558732986450195e+00
2.566908597946166992e+00
2.784621953964233398e+00
9.848362803459167480e-01
2.334270954132080078e+00
2.969678878784179688e+00
2.434827566146850586e+00
1.660598158836364746e+00
5.285320878028869629e-01
1.849731683731079102e+00
2.768329620361328125e+00
2.658086776733398438e+00
2.677359580993652344e+00
2.385584354400634766e+00
2.484054327011108398e+00
1.673257589340209961e+00
1.398252010345458984e+00
1.407767772674560547e+00
-5.042553544044494629e-01
-1.406401634216308594e+00
-1.221324443817138672e+00
1.377745509147644043e+00
1.845575094223022461e+00
1.200127124786376953e+00
2.302992492914199829e-01
1.077627539634704590e+00
1.365182757377624512e+00
1.738414406776428223e+00
-1.068809181451797485e-01
1.860834598541259766e+00
1.191791415214538574e+00
1.732643842697143555e+00
8.936194777488708496e-01
9.787593483924865723e-01
1.942659735679626465e+00
1.289555072784423828e+00
1.679811239242553711e+00
5.633203387260437012e-01
-1.264139890670776367e+00
2.093395948410034180e+00
1.928218007087707520e+00
1.439489126205444336e+00
1.083721637725830078e+00
-1.257850050926208496e+00
-9.614238142967224121e-01
7.665716409683227539e-01
1.360514521598815918e+00
-3.842013180255889893e-01
-1.592420578002929688e+00
-1.315906405448913574e+00
1.189884185791015625e+00
1.540303826332092285e+00
1.278665661811828613e+00
-2.756577730178833008e-01
6.613041162490844727e-01
1.108350515365600586e+00
1.839206814765930176e+00
-8.751260042190551758e-01
1.257195711135864258e+00
1.211024641990661621e+00
1.601529836654663086e+00
1.132684588432312012e+00
-1.119090437889099121e+00
1.476097226142883301e+00
1.042213916778564453e+00
1.360722303390502930e+00
-5.227133035659790039e-01
-1.739200353622436523e+00
-1.525731921195983887e+00
-1.156969428062438965e+00
6.384249925613403320e-01
1.278306484222412109e+00
-6.578814983367919922e-01
-9.630796313285827637e-01
1.069200873374938965e+00
1.548919320106506348e+00
-7.715007066726684570e-01
-1.477401852607727051e+00
8.222992420196533203e-01
6.122100353240966797e-01
1.235117554664611816e+00
-1.965570449829101562e-01
1.276404619216918945e+00
7.675892710685729980e-01
9.547510147094726562e-01
1.538641333580017090e+00
-4.642132222652435303e-01
1.848266243934631348e+00
-1.505647301673889160e+00
1.771637916564941406e+00
1.486399888992309570e+00
1.897856235504150391e+00
-1.195079922676086426e+00
5.917709469795227051e-01
1.519450068473815918e+00
2.365496397018432617e+00
1.078074216842651367e+00
2.464716196060180664e+00
2.417114496231079102e+00
3.793845891952514648e+00
4.787475585937500000e+00
4.622120857238769531e+00
3.775654554367065430e+00
3.019028663635253906e+00
2.839417219161987305e+00
2.600972652435302734e+00
1.720667123794555664e+00
2.579184770584106445e+00
3.422398328781127930e+00
3.327239751815795898e+00
2.224788188934326172e+00
2.364039421081542969e+00
2.814737081527709961e+00
2.238877296447753906e+00
2.415708541870117188e+00
1.055048227310180664e+00
2.206524610519409180e+00
2.365704536437988281e+00
2.461269617080688477e+00
2.062723875045776367e+00
2.401320695877075195e+00
1.629700183868408203e+00
1.452700614929199219e+00
1.491449952125549316e+00
2.219331026077270508e+00
3.191676735877990723e-01
1.379045248031616211e+00
8.089473843574523926e-01
2.432455539703369141e+00
2.544024705886840820e+00
2.611957788467407227e+00
1.616318941116333008e+00
1.603950977325439453e+00
2.268715858459472656e+00
1.829009771347045898e+00
5.612821578979492188e-01
1.749217748641967773e+00
1.345086932182312012e+00
2.357220888137817383e+00
1.211092829704284668e+00
1.527816295623779297e+00
1.548157811164855957e+00
1.320511579513549805e+00
1.714056968688964844e+00
-2.820808589458465576e-01
-7.957866191864013672e-01
1.232195854187011719e+00
7.395680546760559082e-01
1.816218495368957520e+00
2.067622900009155273e+00
2.861968576908111572e-01
1.477678418159484863e+00
1.293989300727844238e+00
1.991229414939880371e+00
7.283058762550354004e-02
1.627964854240417480e+00
1.314343810081481934e+00
1.741522192955017090e+00
1.749262094497680664e+00
9.249134659767150879e-01
1.536574840545654297e+00
1.232118964195251465e+00
1.376421332359313965e+00
1.019431829452514648e+00
-1.160136222839355469e+00
1.340415477752685547e+00
6.186828017234802246e-01
1.093850493431091309e+00
1.515769481658935547e+00
3.116598129272460938e-01
1.490799665451049805e+00
9.621091485023498535e-01
1.527875661849975586e+00
-7.535986304283142090e-01
-9.832168817520141602e-01
1.442967772483825684e+00
1.089316368103027344e+00
1.337149143218994141e+00
-2.689073681831359863e-01
1.752346277236938477e+00
1.838226079940795898e+00
1.414797425270080566e+00
1.360302567481994629e+00
-3.669527471065521240e-01
1.825075745582580566e+00
1.391763091087341309e+00
1.789991497993469238e+00
1.624464631080627441e+00
1.565800070762634277e+00
-1.159113645553588867e+00
1.046195745468139648e+00
1.194013237953186035e+00
1.630769252777099609e+00
-1.059235334396362305e+00
1.959461212158203125e+00
1.397947907447814941e+00
1.816952466964721680e+00
1.120998144149780273e+00
-1.112624406814575195e+00
-1.323251843452453613e+00
4.611221253871917725e-01
1.419968605041503906e+00
-9.686553478240966797e-01
-1.352473735809326172e+00
1.434550166130065918e+00
6.818948984146118164e-01
1.564309597015380859e+00
1.459944248199462891e+00
-6.490667462348937988e-01
7.687689661979675293e-01
1.185034632682800293e+00
1.579658031463623047e+00
-4.280830025672912598e-01
-1.239633798599243164e+00
1.471350908279418945e+00
1.383208751678466797e+00
1.737727284431457520e+00
-1.416987180709838867e-01
1.809824585914611816e+00
1.640369892120361328e+00
1.421551704406738281e+00
1.628542065620422363e+00
-7.059326767921447754e-01
1.879613161087036133e+00
1.899829983711242676e+00
2.518894195556640625e+00
2.580121517181396484e+00
2.469800949096679688e+00
1.577512025833129883e+00
9.814043641090393066e-01
1.288951992988586426e+00
8.571438193321228027e-01
-1.584739923477172852e+00
1.734956145286560059e+00
1.275117278099060059e+00
1.375589132308959961e+00
1.634136199951171875e+00
9.710474014282226562e-01
1.869925141334533691e+00
1.149283409118652344e+00
1.615625143051147461e+00
-5.479519963264465332e-01
-7.673434615135192871e-01
1.639101028442382812e+00
1.465434432029724121e+00
1.525942683219909668e+00
2.059123069047927856e-01
1.828556656837463379e+00
1.446605682373046875e+00
9.540551900863647461e-01
1.466900467872619629e+00
-2.317520231008529663e-01
1.627968549728393555e+00
1.638744354248046875e+00
1.474603533744812012e+00
2.364992141723632812e+00
1.750337839126586914e+00
1.054313659667968750e+00
1.814345359802246094e+00
1.566148638725280762e+00
1.991920113563537598e+00
-5.254287123680114746e-01
1.500799179077148438e+00
4.570783376693725586e-01
1.202693343162536621e+00
-1.047100901603698730e+00
6.108278036117553711e-01
1.212962388992309570e+00
1.030233144760131836e+00
1.847757697105407715e+00
8.421142101287841797e-01
9.738985896110534668e-01
2.312046289443969727e+00
2.183889865875244141e+00
1.869195222854614258e+00
1.178530931472778320e+00
1.576497793197631836e+00
9.782736897468566895e-01
9.559783339500427246e-01
1.563110589981079102e+00
2.676727771759033203e-01
1.766918540000915527e+00
1.425981402397155762e+00
1.423871755599975586e+00
2.440829515457153320e+00
2.420825481414794922e+00
8.841184973716735840e-01
1.468290209770202637e+00
1.701228260993957520e+00
2.454915761947631836e+00
5.842373967170715332e-01
1.896768450736999512e+00
2.344743967056274414e+00
2.623174190521240234e+00
2.507121324539184570e+00
1.565634608268737793e+00
2.702250480651855469e+00
1.926881909370422363e+00
2.104370832443237305e+00
1.669906854629516602e+00
1.241486668586730957e+00
2.426259756088256836e+00
2.300656795501708984e+00
2.253367424011230469e+00
2.499721527099609375e+00
1.896454572677612305e+00
1.713783025741577148e+00
1.278920769691467285e+00
1.626868128776550293e+00
5.542443990707397461e-01
-6.267163753509521484e-01
1.011356353759765625e+00
7.102262973785400391e-01
1.985155582427978516e+00
2.360259294509887695e+00
1.062623500823974609e+00
1.254472851753234863e+00
1.436315059661865234e+00
1.741715669631958008e+00
9.870973229408264160e-01
1.540907382965087891e+00
1.845273613929748535e+00
2.398040056228637695e+00
2.133129596710205078e+00
1.570289731025695801e+00
2.467147588729858398e+00
2.079236984252929688e+00
2.119042634963989258e+00
1.823699951171875000e+00
1.119052886962890625e+00
2.650149822235107422e+00
2.164706945419311523e+00
2.619997978210449219e+00
1.960760354995727539e+00
1.918460488319396973e+00
1.242333412170410156e+00
5.035638213157653809e-01
1.518081903457641602e+00
6.660170555114746094e-01
-9.755817651748657227e-01
1.714112877845764160e+00
1.264545321464538574e+00
1.350395321846008301e+00
1.760069370269775391e+00
6.723690032958984375e-01
8.859121203422546387e-01
1.235908150672912598e+00
1.703730583190917969e+00
7.052417993545532227e-01
1.518326640129089355e+00
2.126463413238525391e+00
2.463233232498168945e+00
2.130027055740356445e+00
8.265460729598999023e-01
1.805699348449707031e+00
1.513968229293823242e+00
1.920540332794189453e+00
1.869516372680664062e+00
4.654951095581054688e-01
1.755714297294616699e+00
1.285724997520446777e+00
1.602803468704223633e+00
2.256933689117431641e+00
1.146485328674316406e+00
7.622943520545959473e-01
1.300814151763916016e+00
1.960744619369506836e+00
1.288889408111572266e+00
-7.288086414337158203e-01
1.961595177650451660e+00
1.100107312202453613e+00
1.807358860969543457e+00
2.790549695491790771e-01
1.230104565620422363e+00
1.987786412239074707e+00
1.326125741004943848e+00
1.564783453941345215e+00
-9.348841756582260132e-02
-1.157217264175415039e+00
1.905733585357666016e+00
1.951554775238037109e+00
1.474428296089172363e+00
1.518003344535827637e+00
1.499106764793395996e+00
1.146342873573303223e+00
9.155852794647216797e-01
1.718669176101684570e+00
-2.149181365966796875e-01
1.311800360679626465e+00
8.981205821037292480e-01
1.165229439735412598e+00
2.390966176986694336e+00
1.603568196296691895e+00
2.402215600013732910e-01
9.401023983955383301e-01
1.405257821083068848e+00
1.654514193534851074e+00
3.051488101482391357e-01
1.510008811950683594e+00
5.413631200790405273e-01
1.626046657562255859e+00
1.041320204734802246e+00
6.334136128425598145e-01
1.415593385696411133e+00
7.269919514656066895e-01
1.374818801879882812e+00
-7.505970001220703125e-01
-1.568337798118591309e+00
-1.489378333091735840e+00
-8.393130898475646973e-01
4.961268901824951172e-01
-1.158253550529479980e+00
-7.132302522659301758e-01
9.275980591773986816e-01
7.522494196891784668e-01
1.188742399215698242e+00
-2.892426252365112305e-01
1.164028048515319824e+00
1.383599042892456055e+00
1.414316773414611816e+00
1.597975254058837891e+00
4.202218651771545410e-01
1.582774519920349121e+00
1.515647172927856445e+00
1.388956665992736816e+00
1.693640947341918945e+00
-6.773746013641357422e-01
2.097403764724731445e+00
1.688314795494079590e+00
2.479112148284912109e+00
1.892804145812988281e+00
1.959097981452941895e+00
1.636568665504455566e+00
1.339120268821716309e+00
1.519760489463806152e+00
-9.731107205152511597e-02
-1.399130105972290039e+00
2.133203744888305664e+00
1.513161182403564453e+00
1.898957014083862305e+00
1.408838748931884766e+00
-1.504820466041564941e+00
1.203516602516174316e+00
5.061801075935363770e-01
9.657264351844787598e-01
-5.725557804107666016e-01
-1.542293429374694824e+00
-1.036333322525024414e+00
3.205887973308563232e-01
1.477936625480651855e+00
1.818228363990783691e+00
-1.092961907386779785e+00
-9.009515643119812012e-01
1.131174445152282715e+00
1.541715383529663086e+00
-4.865339994430541992e-01
9.735196232795715332e-01
2.508588135242462158e-01
1.161995887756347656e+00
1.802543997764587402e+00
1.335464268922805786e-01
1.495958447456359863e+00
8.369420766830444336e-01
1.596638917922973633e+00
1.383071064949035645e+00
-8.761008977890014648e-01
1.900969147682189941e+00
1.540564894676208496e+00
1.518255591392517090e+00
1.259717941284179688e+00
1.408711671829223633e+00
-1.256644129753112793e+00
6.205466985702514648e-01
1.415075659751892090e+00
-6.085764169692993164e-01
-1.431148648262023926e+00
1.445504426956176758e+00
-1.615743041038513184e+00
-1.086838960647583008e+00
-1.087509036064147949e+00
-1.777258157730102539e+00
-9.470980763435363770e-01
5.531913638114929199e-01
-1.385838031768798828e+00
-9.096236228942871094e-01
-1.847359895706176758e+00
-1.353900909423828125e+00
-4.755061566829681396e-01
-1.692423939704895020e+00
-1.615663647651672363e+00
-1.682404875755310059e+00
-1.064186692237854004e+00
1.153389453887939453e+00
1.795637130737304688e+00
-1.994799226522445679e-01
-7.148256301879882812e-01
5.054066777229309082e-01
1.428735613822937012e+00
-1.256927490234375000e+00
1.929052472114562988e-01
7.499729394912719727e-01
7.325170636177062988e-01
1.801361083984375000e+00
8.548319935798645020e-01
-7.976295948028564453e-01
1.221234083175659180e+00
1.139623880386352539e+00
1.500776529312133789e+00
-9.513410329818725586e-01
-9.147771596908569336e-01
-4.694220125675201416e-01
8.407900929450988770e-01
1.253740191459655762e+00
-5.961775779724121094e-01
-1.224732756614685059e+00
9.343668818473815918e-01
5.792492628097534180e-01
1.726234316825866699e+00
-1.566812753677368164e+00
-6.122345328330993652e-01
-5.968989133834838867e-01
1.175977230072021484e+00
1.785241365432739258e+00
-5.580931305885314941e-01
-7.631758451461791992e-01
1.190898939967155457e-01
1.228407144546508789e+00
1.402254819869995117e+00
-1.036952212452888489e-01
7.649353146553039551e-01
2.179002016782760620e-01
2.492518186569213867e+00
3.148494243621826172e+00
2.919470787048339844e+00
3.533330202102661133e+00
5.081351280212402344e+00
6.622882843017578125e+00
7.409862995147705078e+00
8.030536651611328125e+00
6.108335494995117188e+00
4.876012802124023438e+00
3.979090690612792969e+00
3.597212553024291992e+00
4.022038936614990234e+00
4.274882316589355469e+00
4.371129512786865234e+00
4.353468418121337891e+00
4.159618377685546875e+00
4.029798507690429688e+00
3.806454896926879883e+00
3.272768735885620117e+00
3.189921855926513672e+00
1.957066893577575684e+00
2.894617557525634766e+00
2.956477403640747070e+00
3.139700889587402344e+00
2.617524147033691406e+00
2.767102479934692383e+00
2.069485664367675781e+00
1.490097403526306152e+00
2.027934789657592773e+00
2.229610681533813477e+00
9.534057378768920898e-01
1.970297098159790039e+00
1.845212459564208984e+00
3.026949405670166016e+00
3.633793830871582031e+00
3.421150922775268555e+00
1.965333223342895508e+00
1.858583092689514160e+00
2.275956392288208008e+00
1.996674299240112305e+00
9.728630781173706055e-01
1.619052171707153320e+00
2.002860784530639648e+00
2.264196634292602539e+00
1.453740715980529785e+00
8.149940371513366699e-01
1.128678202629089355e+00
1.536113858222961426e+00
1.588036060333251953e+00
6.231645941734313965e-01
5.627909302711486816e-01
8.754353523254394531e-01
1.205000400543212891e+00
2.479833126068115234e+00
2.052685499191284180e+00
3.423880934715270996e-01
8.791589736938476562e-01
1.431257247924804688e+00
1.627275943756103516e+00
-2.264710813760757446e-01
1.660568594932556152e+00
1.129048466682434082e+00
1.250959634780883789e+00
1.053832292556762695e+00
1.053482770919799805e+00
1.713687539100646973e+00
1.282588839530944824e+00
1.380304336547851562e+00
6.861913800239562988e-01
-1.543555498123168945e+00
1.623547792434692383e+00
-1.496133804321289062e+00
1.809385418891906738e+00
-1.329821944236755371e+00
-1.440803408622741699e+00
1.120552897453308105e+00
7.769622206687927246e-01
1.423709392547607422e+00
-4.137789011001586914e-01
-1.803729057312011719e+00
1.994002580642700195e+00
1.626520276069641113e+00
1.361938953399658203e+00
-1.228395104408264160e+00
-1.689990758895874023e+00
-9.492162466049194336e-01
7.349082827568054199e-01
-1.351716399192810059e+00
-6.429854631423950195e-01
-1.791993379592895508e+00
-1.479255914688110352e+00
1.487803161144256592e-01
1.782648444175720215e+00
-1.329759240150451660e+00
-7.466889619827270508e-01
-3.961448371410369873e-01
1.435898303985595703e+00
1.361095666885375977e+00
-8.575864434242248535e-01
-1.440203428268432617e+00
-6.702746152877807617e-01
1.155168771743774414e+00
-1.038680076599121094e+00
-1.043022513389587402e+00
-1.291959166526794434e+00
1.402672082185745239e-01
1.305647373199462891e+00
-1.174664735794067383e+00
-1.723895549774169922e+00
-1.686423063278198242e+00
-8.255876898765563965e-01
-5.529542565345764160e-01
-1.510046124458312988e+00
-1.446628332138061523e+00
-1.058862090110778809e+00
9.701251387596130371e-01
-1.252128005027770996e+00
-6.816735267639160156e-01
-1.243376493453979492e+00
-7.858995795249938965e-01
6.944980621337890625e-01
1.141396641731262207e+00
-6.693805456161499023e-01
-1.453962326049804688e+00
-8.662903904914855957e-01
6.404613852500915527e-01
-1.264867782592773438e+00
-1.681764960289001465e+00
-2.166690349578857422e+00
-1.677459239959716797e+00
-1.215318441390991211e+00
-1.285885930061340332e+00
-1.615122318267822266e+00
-1.478268742561340332e+00
-9.052157402038574219e-01
1.379477620124816895e+00
-1.045676589012145996e+00
-1.950429677963256836e+00
-2.169793605804443359e+00
-1.257457375526428223e+00
5.227549672126770020e-01
-1.598476171493530273e+00
-1.323971748352050781e+00
-1.759682297706604004e+00
3.864241242408752441e-01
1.155674695968627930e+00
-7.271684408187866211e-01
-1.897337675094604492e+00
-1.472822070121765137e+00
7.586963176727294922e-01
-6.524728536605834961e-01
-8.364368677139282227e-01
-1.759823918342590332e+00
-1.393320202827453613e+00
5.469261407852172852e-01
-9.638376832008361816e-01
-1.424782514572143555e+00
-2.394288539886474609e+00
-2.429560899734497070e+00
1.445834398269653320e+00
-1.442709207534790039e+00
-2.134861946105957031e+00
-1.948751330375671387e+00
-1.181355476379394531e+00
6.921044588088989258e-01
-1.517695426940917969e+00
-2.317084550857543945e+00
-2.183031558990478516e+00
-1.938809156417846680e+00
-4.289962649345397949e-01
-2.107350349426269531e+00
-1.963898062705993652e+00
-1.399461865425109863e+00
-2.232076406478881836e+00
1.424920916557312012e+00
-8.139412999153137207e-01
-1.460180640220642090e+00
-1.320198297500610352e+00
-4.392417669296264648e-01
-5.717886686325073242e-01
-9.795570373535156250e-01
-1.928869605064392090e+00
-1.580295085906982422e+00
-2.312455922365188599e-01
-8.644744753837585449e-01
-1.491340279579162598e+00
-2.559761047363281250e+00
-2.704922914505004883e+00
-1.649347782135009766e+00
-1.695839762687683105e+00
-1.988113522529602051e+00
-2.593630075454711914e+00
-9.197642803192138672e-01
-7.268738746643066406e-01
-1.571113824844360352e+00
-1.697808504104614258e+00
-2.865669488906860352e+00
-2.199018955230712891e+00
-5.404446721076965332e-01
-1.729216337203979492e+00
-2.172894954681396484e+00
-2.402808189392089844e+00
-8.949362039566040039e-01
8.817215561866760254e-01
-7.821961641311645508e-01
-2.625797986984252930e+00
-2.846820592880249023e+00
-2.764244794845581055e+00
-2.873999118804931641e+00
-2.442382335662841797e+00
-2.180572509765625000e+00
-1.784521937370300293e+00
4.519125521183013916e-01
-1.091202497482299805e+00
-9.542440772056579590e-01
-2.623951435089111328e+00
-2.662449121475219727e+00
-2.845657587051391602e+00
-1.735918760299682617e+00
-1.754816055297851562e+00
-2.521930217742919922e+00
-1.304641604423522949e+00
3.766981363296508789e-01
-1.471257448196411133e+00
-1.535431504249572754e+00
-2.601710319519042969e+00
-2.167538166046142578e+00
-4.743070006370544434e-01
-1.506734251976013184e+00
-1.723259687423706055e+00
-1.827231407165527344e+00
-9.868453741073608398e-01
1.194367170333862305e+00
-1.330559372901916504e+00
-1.676578402519226074e+00
-2.129452943801879883e+00
-8.026122450828552246e-01
7.373807430267333984e-01
-1.307857871055603027e+00
-1.723003745079040527e+00
-1.715089678764343262e+00
4.574891328811645508e-01
1.425292968750000000e+00
-6.060921549797058105e-01
-1.550217151641845703e+00
-2.075034618377685547e+00
-1.464436531066894531e+00
-1.675162196159362793e+00
-1.542322039604187012e+00
-1.744383215904235840e+00
-1.432150959968566895e+00
6.752418279647827148e-01
1.179931402206420898e+00
-6.641247868537902832e-01
-1.863087534904479980e+00
-1.745853781700134277e+00
1.228430747985839844e+00
1.557643413543701172e+00
6.593233346939086914e-01
-5.175727605819702148e-01
9.417119622230529785e-01
1.185347199440002441e+00
1.255038738250732422e+00
2.194302976131439209e-01
2.166898727416992188e+00
1.309841513633728027e+00
1.761888384819030762e+00
5.125840306282043457e-01
1.177066206932067871e+00
2.367701292037963867e+00
1.507768988609313965e+00
1.539036631584167480e+00
3.486965596675872803e-01
-1.100615382194519043e+00
1.881036877632141113e+00
1.778466343879699707e+00
2.044768571853637695e+00
1.646896719932556152e+00
1.266351938247680664e+00
9.911233186721801758e-01
1.154416322708129883e+00
1.341734766960144043e+00
-3.928251564502716064e-01
1.528991937637329102e+00
2.159258127212524414e+00
2.149125337600708008e+00
1.498702287673950195e+00
1.245744109153747559e+00
-1.274419426918029785e+00
8.482648730278015137e-01
1.077542662620544434e+00
1.388686418533325195e+00
-7.244124412536621094e-01
1.681715965270996094e+00
1.005156874656677246e+00
7.566295266151428223e-01
1.860220074653625488e+00
9.262325763702392578e-01
3.867431581020355225e-01
5.456154942512512207e-01
1.328111052513122559e+00
1.100654482841491699e+00
-8.543318510055541992e-01
1.169469356536865234e+00
3.179550468921661377e-01
1.550644993782043457e+00
-5.475701689720153809e-01
-1.001517891883850098e+00
1.094975590705871582e+00
1.051574826240539551e+00
1.596404314041137695e+00
-4.736585021018981934e-01
-1.401791930198669434e+00
-1.769536733627319336e+00
1.350032687187194824e+00
1.544560551643371582e+00
-1.304326176643371582e+00
-1.509450197219848633e+00
-1.264285802841186523e+00
6.625548601150512695e-01
-1.127659440040588379e+00
-1.101641893386840820e+00
-2.117910623550415039e+00
-1.689806222915649414e+00
-3.415463268756866455e-01
-1.114935755729675293e+00
-1.438335776329040527e+00
-1.877410054206848145e+00
-5.083499550819396973e-01
2.020138978958129883e+00
3.612069606781005859e+00
3.845158576965332031e+00
5.125948905944824219e+00
6.357685565948486328e+00
6.597292900085449219e+00
6.126976490020751953e+00
5.000996112823486328e+00
6.042206764221191406e+00
5.202961921691894531e+00
3.606586694717407227e+00
3.224324941635131836e+00
2.851645231246948242e+00
4.830288410186767578e+00
4.815597534179687500e+00
5.407205581665039062e+00
5.013884067535400391e+00
3.361839771270751953e+00
2.997823715209960938e+00
2.529365062713623047e+00
2.312740802764892578e+00
1.508942723274230957e+00
2.076114416122436523e+00
2.931028604507446289e+00
3.214556932449340820e+00
3.901369333267211914e+00
3.925511598587036133e+00
2.718987941741943359e+00
2.840122938156127930e+00
2.267375230789184570e+00
2.220416307449340820e+00
1.146998882293701172e+00
2.514455556869506836e+00
1.668604373931884766e+00
2.356862068176269531e+00
2.189737081527709961e+00
1.008989453315734863e+00
2.624810695648193359e+00
1.457750320434570312e+00
1.841979265213012695e+00
7.199121117591857910e-01
-1.176258206367492676e+00
1.435048699378967285e+00
5.982808470726013184e-01
1.437900900840759277e+00
1.721230983734130859e+00
-8.229594826698303223e-01
9.068762063980102539e-01
1.147077083587646484e+00
1.511630535125732422e+00
-6.727650165557861328e-01
-1.380537033081054688e+00
-1.396471023559570312e+00
1.649943143129348755e-01
-1.006097316741943359e+00
-9.457667469978332520e-01
-1.710623860359191895e+00
-1.202603101730346680e+00
5.624802708625793457e-01
-1.336778402328491211e+00
-1.026892900466918945e+00
-1.692216277122497559e+00
-1.381962776184082031e+00
3.680091202259063721e-01
1.344956755638122559e+00
-1.474517107009887695e+00
-1.041329264640808105e+00
-4.913887083530426025e-01
1.387629866600036621e+00
-1.514863252639770508e+00
-1.030977010726928711e+00
-1.133573174476623535e+00
-5.678482651710510254e-01
1.100375056266784668e+00
-1.391777038574218750e+00
-1.276896715164184570e+00
-1.277519822120666504e+00
5.985605120658874512e-01
1.477888464927673340e+00
-6.543733477592468262e-01
-1.404865264892578125e+00
1.719804525375366211e+00
9.246972799301147461e-01
-1.231601238250732422e+00
-1.363182425498962402e+00
-1.543894410133361816e+00
-1.120202422142028809e+00
2.747083604335784912e-01
9.844819903373718262e-01
-1.109489917755126953e+00
-1.724126935005187988e+00
-1.683362841606140137e+00
-6.472927331924438477e-01
-1.958136677742004395e+00
-2.422782897949218750e+00
-2.146415710449218750e+00
-1.719548583030700684e+00
1.363613724708557129e+00
-1.665321946144104004e+00
-7.781820297241210938e-01
-1.150940418243408203e+00
-1.047998189926147461e+00
8.954293131828308105e-01
-1.520173311233520508e+00
-1.011003851890563965e+00
-8.805560469627380371e-01
-3.946712315082550049e-01
1.358584046363830566e+00
-1.092705130577087402e+00
-1.994166612625122070e+00
-1.938470840454101562e+00
-1.720012664794921875e+00
-1.594395756721496582e+00
-1.703124880790710449e+00
-2.008252859115600586e+00
-1.441593647003173828e+00
-5.841380357742309570e-01
-1.380938768386840820e+00
-1.078227281570434570e+00
-2.398280382156372070e+00
-1.974722266197204590e+00
-1.102386951446533203e+00
-1.278610587120056152e+00
-2.192722082138061523e+00
-1.741607189178466797e+00
-9.713277220726013184e-01
6.570270061492919922e-01
-1.497921705245971680e+00
-8.302400708198547363e-01
-1.895396709442138672e+00
-1.176416873931884766e+00
5.284088850021362305e-01
-1.466461420059204102e+00
-1.418688654899597168e+00
-1.744660496711730957e+00
4.375541508197784424e-01
1.087335824966430664e+00
-1.078959822654724121e+00
-1.793658494949340820e+00
-2.395272970199584961e+00
-2.644560813903808594e+00
-1.668893814086914062e+00
-1.548883080482482910e+00
-1.896942615509033203e+00
-1.679884791374206543e+00
-7.025439739227294922e-01
1.224896669387817383e+00
-9.380812048912048340e-01
-2.305036067962646484e+00
-2.053397655487060547e+00
-1.391850233078002930e+00
-1.017989039421081543e+00
-2.543780088424682617e+00
-1.655469655990600586e+00
-9.002774357795715332e-01
7.402783632278442383e-01
-1.359370350837707520e+00
-1.043597340583801270e+00
-1.996170639991760254e+00
-1.568690896034240723e+00
2.842578887939453125e-01
-1.018388271331787109e+00
-1.612884879112243652e+00
-2.240816354751586914e+00
-1.043753027915954590e+00
-6.696417927742004395e-01
-2.142809629440307617e+00
-6.283175468444824219e+00
-7.869346141815185547e+00
-8.521494865417480469e+00
-7.212950706481933594e+00
-6.136940002441406250e+00
-1.084438514709472656e+01
-9.763854980468750000e+00
-3.755359649658203125e+00
1.446450829505920410e+00
-2.763680934906005859e+00
-6.331682682037353516e+00
-7.081660270690917969e+00
-5.406351566314697266e+00
-2.988790035247802734e+00
-4.655019283294677734e+00
-5.376688957214355469e+00
-4.232182979583740234e+00
1.708695888519287109e+00
1.492799520492553711e-01
-2.303322553634643555e+00
-4.725216388702392578e+00
-4.619021415710449219e+00
-4.856282234191894531e+00
-3.937825918197631836e+00
-3.372785091400146484e+00
-3.789853334426879883e+00
-2.554664134979248047e+00
1.000338077545166016e+00
-9.769465327262878418e-01
-2.957472801208496094e+00
-4.177611351013183594e+00
-3.810976266860961914e+00
-1.954320430755615234e+00
-1.196769356727600098e+00
-2.691263437271118164e+00
-3.886342048645019531e+00
-1.102355003356933594e+00
8.619589805603027344e-01
-1.199687123298645020e+00
-2.174645185470581055e+00
-2.275969266891479492e+00
-1.069854497909545898e+00
6.543005108833312988e-01
-9.266574978828430176e-01
-1.940235137939453125e+00
-2.152397155761718750e+00
-5.273690223693847656e-01
9.127429723739624023e-01
-1.084731101989746094e+00
-2.206008672714233398e+00
-2.202623128890991211e+00
-1.501060485839843750e+00
-1.181172966957092285e+00
-2.554221153259277344e+00
-2.090782880783081055e+00
-8.406266570091247559e-01
6.589247584342956543e-01
-1.475120306015014648e+00
-1.064444661140441895e+00
-1.602437973022460938e+00
-8.141639232635498047e-01
-1.084992051124572754e+00
-2.572243928909301758e+00
-1.264650702476501465e+00
-1.950535058975219727e+00
-4.024843275547027588e-01
8.961833715438842773e-01
-1.863775253295898438e+00
-1.470248818397521973e+00
-2.226110458374023438e+00
-2.134032249450683594e+00
-1.434354543685913086e+00
-1.938545107841491699e+00
-1.549751400947570801e+00
-1.261311531066894531e+00
-1.254649519920349121e+00
1.452664613723754883e+00
-1.077252030372619629e+00
-1.909854412078857422e+00
-1.791621685028076172e+00
-1.471808910369873047e+00
-1.704890251159667969e+00
-2.482036352157592773e+00
-1.631271481513977051e+00
-1.505250215530395508e+00
-1.373341917991638184e+00
-1.905269742012023926e+00
-1.499279618263244629e+00
-1.708215236663818359e+00
-1.427019834518432617e+00
-2.287011861801147461e+00
-2.995481014251708984e+00
-3.506391048431396484e+00
-3.232460021972656250e+00
-2.883517265319824219e+00
-1.668177604675292969e+00
-2.080523490905761719e+00
-9.923455715179443359e-01
-1.206056237220764160e+00
-1.054459333419799805e+00
1.067488551139831543e+00
-2.193588495254516602e+00
-1.096350431442260742e+00
-1.639199256896972656e+00
-8.837260603904724121e-01
-1.173393607139587402e+00
-3.541713953018188477e+00
-5.279206752777099609e+00
-7.676471710205078125e+00
-1.070314693450927734e+01
-1.292704677581787109e+01
-1.332859134674072266e+01
-1.392813110351562500e+01
-1.709391403198242188e+01
-1.415019130706787109e+01
-7.246532917022705078e+00
-4.262561798095703125e+00
-5.914538383483886719e+00
-7.873549938201904297e+00
-9.928568840026855469e+00
-9.314394950866699219e+00
-7.004099845886230469e+00
-6.998063564300537109e+00
-6.457399845123291016e+00
-5.452871322631835938e+00
-4.020034313201904297e+00
-2.788859367370605469e+00
-3.821235656738281250e+00
-3.911675930023193359e+00
-3.994184970855712891e+00
-5.068894386291503906e+00
-4.040888786315917969e+00
-3.040680170059204102e+00
-3.098878145217895508e+00
-2.645923376083374023e+00
-3.372895240783691406e+00
-2.977889060974121094e+00
-3.397559165954589844e+00
-2.898402929306030273e+00
-4.039192676544189453e+00
-4.658212184906005859e+00
-4.628087043762207031e+00
-4.733554840087890625e+00
-3.984385728836059570e+00
-3.021059751510620117e+00
-2.002678155899047852e+00
-2.073183298110961914e+00
-1.789524555206298828e+00
-2.030496597290039062e+00
-2.314386606216430664e+00
-1.883819699287414551e+00
-1.687617063522338867e+00
-1.377817988395690918e+00
-1.154826879501342773e+00
-1.694523930549621582e+00
-1.191174030303955078e+00
-1.460160374641418457e+00
-1.343500494956970215e+00
-2.860049009323120117e-01
-1.621275901794433594e+00
-2.106919050216674805e+00
-1.338187932968139648e+00
1.883796416223049164e-02
1.230337381362915039e+00
-1.651504278182983398e+00
-3.898351192474365234e-01
-6.329498291015625000e-01
-2.431467026472091675e-01
1.297963857650756836e+00
1.267045140266418457e+00
-1.156189322471618652e+00
1.492249488830566406e+00
2.401383817195892334e-01
1.452825546264648438e+00
-1.102643966674804688e+00
-1.381412982940673828e+00
1.282076358795166016e+00
5.770733356475830078e-01
1.346063733100891113e+00
1.515539050102233887e+00
-7.101774811744689941e-01
6.338164806365966797e-01
1.390629887580871582e+00
1.557198643684387207e+00
-4.653069674968719482e-01
-8.565267920494079590e-01
1.491447687149047852e+00
9.481011033058166504e-01
1.849048018455505371e+00
-2.786436080932617188e-01
1.388587474822998047e+00
1.453311324119567871e+00
1.333064317703247070e+00
1.462424039840698242e+00
-4.808574318885803223e-01
1.735536694526672363e+00
1.445822834968566895e+00
1.243654131889343262e+00
4.970749616622924805e-01
1.356164455413818359e+00
1.277716755867004395e+00
3.345329761505126953e-01
1.646498918533325195e+00
1.290476799011230469e+00
-6.824920773506164551e-01
2.095954895019531250e+00
1.442078948020935059e+00
1.793915629386901855e+00
1.147002339363098145e+00
-1.051707267761230469e+00
-7.133761048316955566e-01
9.510415792465209961e-01
1.762252688407897949e+00
9.094883203506469727e-01
-5.588004589080810547e-01
1.680563330650329590e+00
9.169630408287048340e-01
2.245738267898559570e+00
3.118558406829833984e+00
-1.429531455039978027e+00
6.755633354187011719e-01
1.504286527633666992e+00
1.892756819725036621e+00
1.226660132408142090e+00
4.804510772228240967e-01
7.988008856773376465e-01
2.004273653030395508e+00
2.314683437347412109e+00
7.823232412338256836e-01
1.041296958923339844e+00
1.054947495460510254e+00
1.689371228218078613e+00
1.805730104446411133e+00
1.128452718257904053e-01
2.290391445159912109e+00
1.826290369033813477e+00
1.980020880699157715e+00
9.320474267005920410e-01
1.492530107498168945e+00
1.239369630813598633e+00
6.031104326248168945e-01
1.591551065444946289e+00
1.101697325706481934e+00
-1.079309701919555664e+00
1.096550583839416504e+00
4.859420955181121826e-01
1.442774534225463867e+00
1.977859020233154297e+00
-1.309328317642211914e+00
2.396732121706008911e-01
1.371012091636657715e+00
1.767372250556945801e+00
-8.590527772903442383e-01
-8.018310070037841797e-01
9.159172773361206055e-01
1.416860818862915039e+00
1.687230944633483887e+00
-7.528925538063049316e-01
-8.230057954788208008e-01
5.050417184829711914e-01
1.550380110740661621e+00
1.595486760139465332e+00
-4.416362643241882324e-01
1.419953465461730957e+00
1.416278839111328125e+00
1.375640153884887695e+00
9.555737972259521484e-01
1.420522809028625488e+00
1.398724079132080078e+00
7.500951886177062988e-01
1.242885708808898926e+00
-9.334758520126342773e-01
-1.349539279937744141e+00
1.618118643760681152e+00
1.347252249717712402e+00
1.237395167350769043e+00
-1.018721342086791992e+00
-1.190542936325073242e+00
-7.131724953651428223e-01
9.878352880477905273e-01
1.512930512428283691e+00
-6.009156703948974609e-01
-7.662862539291381836e-01
1.072808265686035156e+00
3.550545871257781982e-01
1.587825298309326172e+00
2.009622812271118164e+00
-1.273945450782775879e+00
9.666611552238464355e-01
1.416491627693176270e+00
1.975966691970825195e+00
9.413414001464843750e-01
8.213246464729309082e-01
1.420402646064758301e+00
1.834802031517028809e+00
1.921145439147949219e+00
9.677850604057312012e-01
1.361967682838439941e+00
8.915159106254577637e-01
2.637421131134033203e+00
3.964257955551147461e+00
3.080024957656860352e+00
4.108888626098632812e+00
4.863821983337402344e+00
6.270275592803955078e+00
6.281510829925537109e+00
7.984019279479980469e+00
6.566963195800781250e+00
6.005760669708251953e+00
3.674653768539428711e+00
3.761067867279052734e+00
2.961276531219482422e+00
4.267034530639648438e+00
4.796608924865722656e+00
4.347353935241699219e+00
3.792635202407836914e+00
2.777211904525756836e+00
3.658329486846923828e+00
2.909273147583007812e+00
2.951703786849975586e+00
1.919229865074157715e+00
1.564211606979370117e+00
2.303855180740356445e+00
3.263318300247192383e+00
3.894532442092895508e+00
4.382576942443847656e+00
2.536431550979614258e+00
2.711304903030395508e+00
2.224921703338623047e+00
2.428202152252197266e+00
1.501499772071838379e+00
2.620402574539184570e+00
2.391917228698730469e+00
2.860809564590454102e+00
2.861209869384765625e+00
1.865293741226196289e+00
3.148223876953125000e+00
2.072551250457763672e+00
2.177799940109252930e+00
1.821048855781555176e+00
1.332753539085388184e+00
3.010818004608154297e+00
2.371674776077270508e+00
2.719466686248779297e+00
2.955329656600952148e+00
1.980019330978393555e+00
2.081112861633300781e+00
1.551354646682739258e+00
1.490188837051391602e+00
3.835384249687194824e-01
-6.558266282081604004e-01
1.820834755897521973e+00
8.879949450492858887e-01
2.151562452316284180e+00
2.655411243438720703e+00
8.548924326896667480e-01
1.003087043762207031e+00
1.385949969291687012e+00
1.707816004753112793e+00
7.716494202613830566e-01
1.280436038970947266e+00
1.723401069641113281e+00
1.467414140701293945e+00
1.564199924468994141e+00
2.474465668201446533e-01
1.874294281005859375e+00
1.210232496261596680e+00
1.248380064964294434e+00
1.359188318252563477e+00
-8.196086883544921875e-01
1.998337030410766602e+00
1.166051506996154785e+00
7.968137860298156738e-01
1.742948532104492188e+00
-1.200812980532646179e-01
-1.417481422424316406e+00
1.055910229682922363e+00
9.552249312400817871e-01
-5.898115038871765137e-01
-1.661531090736389160e+00
1.443079233169555664e+00
9.104760885238647461e-01
1.272122025489807129e+00
-7.784309387207031250e-01
-1.610742688179016113e+00
1.996293067932128906e+00
1.045982122421264648e+00
8.919724225997924805e-01
-8.214438557624816895e-01
-1.589400529861450195e+00
1.773108363151550293e+00


==> plots/data/f030_xoodoo_2_fixed_10k/tvals.txt <==
4.842483401298522949e-01
3.452323377132415771e-01
-2.440909892320632935e-01
4.953694343566894531e-01
2.032157406210899353e-02
9.559394419193267822e-02
1.666610874235630035e-02
-1.055377796292304993e-01
9.848279953002929688e-01
-8.417090773582458496e-01
5.142192244529724121e-01
-2.464169263839721680e-01
5.940684676170349121e-02
7.288263440132141113e-01
-1.110534548759460449e+00
7.280687689781188965e-01
4.130987226963043213e-01
1.897547245025634766e-01
4.714651405811309814e-01
-1.190648555755615234e+00
1.499907672405242920e-02
-9.220951795578002930e-02
4.711928665637969971e-01
7.473856210708618164e-01
1.876004338264465332e-01
6.889835000038146973e-01
4.254873394966125488e-01
4.588058590888977051e-01
-2.683215737342834473e-01
-8.004459738731384277e-02
6.110601425170898438e-01
3.437914550304412842e-01
8.188049793243408203e-01
2.758181393146514893e-01
1.181161999702453613e+00
7.645412683486938477e-01
5.120468735694885254e-01
1.701718449592590332e+00
-6.212069392204284668e-01
1.446208119392395020e+00
1.031858921051025391e+00
6.468833088874816895e-01
9.070371389389038086e-01
8.449123054742813110e-02
2.666807174682617188e-01
5.632777214050292969e-01
3.051615655422210693e-01
1.050184488296508789e+00
-7.519569396972656250e-01
8.994126915931701660e-01
8.140802979469299316e-01
2.719408571720123291e-01
4.031195342540740967e-01
-5.552277565002441406e-01
1.086766481399536133e+00
1.022607445716857910e+00
6.285100579261779785e-01
2.052208334207534790e-01
-7.117387652397155762e-01
7.693471908569335938e-01
3.850239813327789307e-01
1.365572333335876465e+00
8.354443907737731934e-01
1.330151915550231934e+00
1.162742495536804199e+00
1.216843724250793457e+00
1.726831674575805664e+00
-5.115529894828796387e-01
9.421550035476684570e-01
1.329131364822387695e+00
1.287412524223327637e+00
1.805242300033569336e+00
4.739528000354766846e-01
7.238241434097290039e-01
4.602341651916503906e-01
6.669966578483581543e-01
1.104009270668029785e+00
-5.728307962417602539e-01
5.154706835746765137e-01
4.274054765701293945e-01
4.733651578426361084e-01
1.101062774658203125e+00
-7.673225998878479004e-01
1.161532998085021973e+00
1.069621562957763672e+00
4.266184568405151367e-01
1.206984400749206543e+00
-6.648294925689697266e-01
8.827674388885498047e-01
1.708219796419143677e-01
8.894363045692443848e-01
1.477367043495178223e+00
8.402975201606750488e-01
1.581352353096008301e+00
9.900326132774353027e-01
1.185117840766906738e+00
-1.340578198432922363e-01
-2.268002480268478394e-01
1.109441757202148438e+00
1.099797248840332031e+00
1.219797015190124512e+00
4.280965626239776611e-01
7.768425345420837402e-01
9.686335921287536621e-01
5.418733358383178711e-01
1.144730806350708008e+00
-9.367758631706237793e-01
3.812502324581146240e-01
-1.546511054039001465e-01
-4.736877977848052979e-01
6.249478459358215332e-01
-8.537798523902893066e-01
1.065601706504821777e-01
-8.681643754243850708e-02
-9.866710752248764038e-03
1.169976592063903809e+00
-9.596267342567443848e-01
5.089627504348754883e-01
2.703115046024322510e-01
9.005543589591979980e-01
1.928864121437072754e-01
-4.602834880352020264e-01
2.996582984924316406e-01
1.382730454206466675e-01
5.415399074554443359e-01
6.509323418140411377e-02
-1.178254365921020508e+00
9.305614233016967773e-01
2.886050194501876831e-02
9.752844572067260742e-01
8.636860549449920654e-02
-1.031116098165512085e-01
1.701486825942993164e+00
8.795210719108581543e-01
1.387674093246459961e+00
-7.308019995689392090e-01
-1.122238487005233765e-01
3.820982575416564941e-01
-4.384498670697212219e-02
6.559985280036926270e-01
6.326736807823181152e-01
1.706712961196899414e+00
9.311828613281250000e-01
7.407494187355041504e-01
1.380393147468566895e+00
-2.959910929203033447e-01
1.357438325881958008e+00
1.096258997917175293e+00
1.083900809288024902e+00
1.343100905418395996e+00
5.298318862915039062e-01
1.425378799438476562e+00
1.323418140411376953e+00
1.383785128593444824e+00
1.051493406295776367e+00
-9.498401880264282227e-01
8.721107840538024902e-01
3.679632842540740967e-01
7.045477032661437988e-01
3.570396900177001953e-01
-8.343840837478637695e-01
1.439351439476013184e+00
9.655466079711914062e-01
8.724969625473022461e-01
-2.985951304435729980e-01
-4.512060582637786865e-01
1.277127623558044434e+00
6.195348501205444336e-01
1.433575630187988281e+00
4.972139298915863037e-01
4.826771318912506104e-01
1.113015770912170410e+00
7.552720308303833008e-01
1.911948919296264648e+00
-6.562715768814086914e-01
7.790244221687316895e-01
7.517258524894714355e-01
3.443588316440582275e-01
1.845220923423767090e+00
-7.143827080726623535e-01
2.946304678916931152e-01
9.434977769851684570e-01
8.025360107421875000e-01
1.548074364662170410e+00
-6.479073762893676758e-01
9.333007931709289551e-01
9.042675495147705078e-01
1.182562589645385742e+00
8.308160901069641113e-01
-3.285821378231048584e-01
1.265267610549926758e+00
9.617833495140075684e-01
6.677364706993103027e-01
5.727154612541198730e-01
-1.451272845268249512e+00
8.652531504631042480e-01
4.469236359000205994e-02
1.293806135654449463e-01
3.375885784626007080e-01
-3.760842084884643555e-01
6.418538093566894531e-01
4.422251284122467041e-01
6.019217967987060547e-01
-7.719580531120300293e-01
-3.142310678958892822e-01
1.745967119932174683e-01
-1.625915616750717163e-01
7.998129725456237793e-01
-2.533743083477020264e-01
5.875923857092857361e-02
3.712396621704101562e-01
-4.528957307338714600e-01
1.242452502250671387e+00
-1.022581338882446289e+00
3.578254580497741699e-01
3.481445088982582092e-02
-5.577123761177062988e-01
2.160174101591110229e-01
-1.045539975166320801e+00
-3.518032431602478027e-01
-2.450744509696960449e-01
-3.357840776443481445e-01
4.750912487506866455e-01
-1.138432383537292480e+00
5.244751572608947754e-01
-5.233629941940307617e-01
2.162884473800659180e-01
-1.296088397502899170e-01
-8.244655728340148926e-01
-1.939641498029232025e-02
-4.033661186695098877e-01
7.496292889118194580e-02
-6.309075355529785156e-01
-1.815458774566650391e+00
5.554992705583572388e-02
-2.719908952713012695e-01
3.204209506511688232e-01
-7.804664373397827148e-01
-4.968512058258056641e-01
-2.984666228294372559e-01
-4.244304895401000977e-01
4.215405285358428955e-01
-1.172014236450195312e+00
-2.646368443965911865e-01
1.581409722566604614e-01
-6.912527680397033691e-01
2.536658644676208496e-01
-3.699366152286529541e-01
-5.846797823905944824e-01
-5.331940054893493652e-01
-8.440456986427307129e-01
3.523782491683959961e-01
-1.094318032264709473e+00
-3.083057701587677002e-01
-1.080787777900695801e+00
-8.322547674179077148e-01
-3.156630992889404297e-01
-1.738175749778747559e+00
6.787536293268203735e-02
-8.007097244262695312e-01
-1.113832712173461914e+00
-1.007016897201538086e-01
-1.726755738258361816e+00
-2.446049302816390991e-01
-6.721590161323547363e-01
-3.104788959026336670e-01
-5.790758728981018066e-01
-1.232532188296318054e-01
2.182260155677795410e-01
2.303223162889480591e-01
2.197697609663009644e-01
-1.170296430587768555e+00
-9.157745242118835449e-01
-6.398494839668273926e-01
-1.327944278717041016e+00
1.802000701427459717e-01
-4.998658001422882080e-01
-5.064926147460937500e-01
-7.215904593467712402e-01
-6.897618770599365234e-01
8.180316090583801270e-01
-1.272155880928039551e+00
-1.795336604118347168e-01
-3.868621885776519775e-01
-7.017853260040283203e-01
2.070254832506179810e-01
-1.561959624290466309e+00
-4.956080913543701172e-01
-3.644511997699737549e-01
-5.200130343437194824e-01
3.460709154605865479e-01
-1.517258882522583008e+00
-3.560123741626739502e-01
-9.054872393608093262e-01
-8.281514048576354980e-01
-1.035856127738952637e+00
-8.530738353729248047e-01
2.710359990596771240e-01
-1.697068065404891968e-01
2.690500319004058838e-01
-1.545252203941345215e-01
-1.306561231613159180e+00
-9.318780899047851562e-02
-3.625266253948211670e-01
4.532641768455505371e-01
-3.044771254062652588e-01
-7.010298371315002441e-01
-3.328093886375427246e-01
-8.411344885826110840e-01
1.017647758126258850e-01
-1.000581264495849609e+00
-5.711489319801330566e-01
-1.774947531521320343e-02
-9.780150055885314941e-01
1.107639893889427185e-01
-1.022954463958740234e+00
6.000533234328031540e-03
-2.609909139573574066e-02
-6.115763187408447266e-01
5.571607947349548340e-01
-9.265571832656860352e-01
1.781072169542312622e-01
-2.160568386316299438e-01
-3.467804193496704102e-01
1.050763651728630066e-01
-7.161657810211181641e-01
4.982168376445770264e-01
2.879576086997985840e-01
1.505621671676635742e-01
3.546625375747680664e-01
-1.380472302436828613e+00
3.642404079437255859e-01
8.741422742605209351e-02
3.244525194168090820e-01
-9.570671617984771729e-02
-1.527058184146881104e-01
1.764990538358688354e-01
1.221161335706710815e-02
1.091361120343208313e-01
-1.221932411193847656e+00
-1.035436272621154785e+00
-1.932374536991119385e-01
-8.843313455581665039e-01
4.978860169649124146e-02
-7.659955024719238281e-01
-4.417232573032379150e-01
-3.414913713932037354e-01
-4.662760198116302490e-01
4.400516450405120850e-01
-1.125630974769592285e+00
-3.427529009059071541e-03
-3.593043088912963867e-01
-4.880222678184509277e-01
-7.262121886014938354e-02
-6.144288778305053711e-01
2.090611010789871216e-01
-1.119220331311225891e-01
9.479011595249176025e-02
8.474766612052917480e-01
-1.395647287368774414e+00
-2.182284295558929443e-01
-4.212383925914764404e-01
-5.476531386375427246e-01
-5.017096400260925293e-01
-1.220611453056335449e+00
4.549654424190521240e-01
8.185944706201553345e-02
-1.072181090712547302e-01
-8.332794159650802612e-02
-1.451378703117370605e+00
2.413288503885269165e-01
3.732789307832717896e-02
7.142196297645568848e-01
4.356178641319274902e-01
-3.742659986019134521e-01
5.705768987536430359e-02
2.130484282970428467e-01
3.070230782032012939e-01
-9.296917319297790527e-01
-6.542895734310150146e-02
9.694968163967132568e-02
-4.645891189575195312e-01
7.556606531143188477e-01
-7.678046822547912598e-01
5.004491806030273438e-01
2.567522525787353516e-01
9.673786908388137817e-02
1.659648776054382324e+00
-9.870788455009460449e-01
6.064659953117370605e-01
7.256650179624557495e-02
-5.000987648963928223e-01
5.081529617309570312e-01
-9.140453934669494629e-01
7.758851647377014160e-01
4.316905736923217773e-01
3.207430839538574219e-01
8.734089136123657227e-01
-1.416984200477600098e+00
5.286349058151245117e-01
-2.665740847587585449e-01
7.052848488092422485e-02
-1.147032901644706726e-01
-1.170717000961303711e+00
-4.497044980525970459e-01
3.592486083507537842e-01
-3.173296526074409485e-02
-8.165771365165710449e-01
-1.490440845489501953e+00
6.635074019432067871e-01
-2.759842574596405029e-02
9.672657251358032227e-01
-4.598598182201385498e-01
2.600580751895904541e-01
7.429700493812561035e-01
-8.087535947561264038e-02
1.732120156288146973e+00
-7.069860696792602539e-01
-1.356988102197647095e-01
9.978850930929183960e-02
-1.701492369174957275e-01
1.257469058036804199e+00
-1.461012214422225952e-01
-6.291139125823974609e-01
-2.452738732099533081e-01
5.285116657614707947e-02
1.257544755935668945e+00
-1.095725536346435547e+00
3.105185031890869141e-01
4.586044847965240479e-01
-9.407262504100799561e-02
7.752444148063659668e-01
-1.284181714057922363e+00
1.106363534927368164e+00
4.809769988059997559e-01
2.709105312824249268e-01
7.303446531295776367e-01
-1.241101026535034180e+00
1.213903188705444336e+00
7.954157590866088867e-01
6.710129380226135254e-01
3.148646354675292969e-01
-1.430964916944503784e-01
1.093549609184265137e+00
1.081482052803039551e+00
8.177474737167358398e-01
-2.246052175760269165e-01
4.350368678569793701e-01
7.370203733444213867e-01
1.169772863388061523e+00
2.549348354339599609e+00
-3.089243471622467041e-01
1.263355135917663574e+00
1.133829951286315918e+00
1.249867558479309082e+00
2.528198719024658203e+00
-4.745342731475830078e-01
1.636947393417358398e+00
1.147234678268432617e+00
7.696679830551147461e-01
1.194448232650756836e+00
5.250511690974235535e-02
3.371126949787139893e-01
5.093757510185241699e-01
5.420107245445251465e-01
1.328338861465454102e+00
-1.183593034744262695e+00
6.931323409080505371e-01
4.254676997661590576e-01
6.048342585563659668e-01
4.291621744632720947e-01
-1.616935849189758301e+00
8.967558145523071289e-01
5.051795244216918945e-01
1.552835404872894287e-01
-3.560394048690795898e-01
-1.321322202682495117e+00
5.937408804893493652e-01
2.451788932085037231e-01
7.571001052856445312e-01
4.148284792900085449e-01
7.923856973648071289e-01
1.001760959625244141e+00
5.432291626930236816e-01
9.151386022567749023e-01
-3.160376250743865967e-01
6.573795080184936523e-01
1.394921541213989258e+00
6.707010269165039062e-01
1.254959702491760254e+00
7.879807949066162109e-01
5.082268118858337402e-01
1.004993438720703125e+00
8.430876731872558594e-01
1.665427923202514648e+00
-9.764497876167297363e-01
-9.131443500518798828e-02
-1.861002445220947266e-01
-2.610999047756195068e-01
6.489614248275756836e-01
-1.472904086112976074e+00
3.248162865638732910e-01
-1.644133329391479492e-01
-6.942181289196014404e-02
6.678452491760253906e-01
-2.130191087722778320e+00
6.871071457862854004e-01
4.612912535667419434e-01
5.688751935958862305e-01
-3.597824573516845703e-01
-4.892308115959167480e-01
4.106931388378143311e-01
2.730242609977722168e-01
5.924245119094848633e-01
-1.125995635986328125e+00
-8.510411381721496582e-01
2.517682909965515137e-01
-5.648292303085327148e-01
5.274715423583984375e-01
-7.565605640411376953e-01
2.402104586362838745e-01
-1.963858604431152344e-01
-3.994675874710083008e-01
1.074660778045654297e+00
-7.714234590530395508e-01
3.542779684066772461e-01
1.470198035240173340e-01
2.115705460309982300e-01
3.557612001895904541e-01
-3.939704895019531250e-01
4.649607539176940918e-01
5.006208419799804688e-01
3.167973458766937256e-01
1.116671442985534668e+00
-1.301305532455444336e+00
2.018755227327346802e-01
-4.703415334224700928e-01
4.823673143982887268e-02
-6.143944263458251953e-01
-1.634023666381835938e+00
7.184431552886962891e-01
7.549728155136108398e-01
6.185295581817626953e-01
1.644607037305831909e-01
-9.059719443321228027e-01
1.183793187141418457e+00
6.592202186584472656e-01
1.128026843070983887e+00
4.667289555072784424e-01
3.131853938102722168e-01
5.493831038475036621e-01
3.662836551666259766e-01
5.972193479537963867e-01
-9.840548634529113770e-01
-7.948087900876998901e-02
2.070132941007614136e-01
-3.809308707714080811e-01
4.157149791717529297e-01
-4.598833918571472168e-01
-1.367488801479339600e-01
1.542056500911712646e-01
3.840680047869682312e-02
1.139158248901367188e+00
-5.840972065925598145e-01
7.061090469360351562e-01
6.139374375343322754e-01
7.762520909309387207e-01
8.812992572784423828e-01
2.295515388250350952e-01
3.752947151660919189e-01
4.830564558506011963e-01
8.801014423370361328e-01
7.628133893013000488e-01
-1.560855507850646973e+00
9.252852797508239746e-01
1.054451018571853638e-01
2.497249096632003784e-01
-1.690230965614318848e-01
-1.058935642242431641e+00
9.070591330528259277e-01
3.457849323749542236e-01
1.261173635721206665e-01
-2.957614362239837646e-01
-5.298423171043395996e-01
1.132574677467346191e+00
3.824295401573181152e-01
1.641736984252929688e+00
2.114287465810775757e-01
6.481948494911193848e-02
4.965188801288604736e-01
-3.159105181694030762e-01
1.332563281059265137e+00
-7.219632863998413086e-01
-1.155701950192451477e-01
1.936545670032501221e-01
-3.834678828716278076e-01
8.530982136726379395e-01
-1.009856581687927246e+00
-5.225881934165954590e-01
4.024125039577484131e-01
6.593533605337142944e-02
1.311064958572387695e+00
-1.261642813682556152e+00
1.338159143924713135e-01
5.771411657333374023e-01
1.161771714687347412e-01
4.509774595499038696e-02
-6.998150944709777832e-01
1.494874525815248489e-02
1.653948724269866943e-01
7.656358182430267334e-02
9.920127689838409424e-03
-1.733416318893432617e+00
3.459632396697998047e-01
-1.915965080261230469e-01
-2.000407315790653229e-02
7.239234447479248047e-02
-7.020710706710815430e-01
6.178116053342819214e-02
-3.824663460254669189e-01
4.794517457485198975e-01
-1.100020408630371094e+00
-5.482918620109558105e-01
5.250307545065879822e-02
-3.361220657825469971e-01
8.448042273521423340e-01
-3.882174491882324219e-01
6.303182840347290039e-01
6.861136555671691895e-01
-1.854597330093383789e-01
8.556479811668395996e-01
-7.046837210655212402e-01
2.018170356750488281e-01
8.883121609687805176e-02
9.884247928857803345e-02
5.855367183685302734e-01
-5.110003948211669922e-01
4.468291997909545898e-01
6.581504940986633301e-01
4.565384387969970703e-01
6.693582534790039062e-01
-1.489160060882568359e+00
7.112517952919006348e-01
-2.990074455738067627e-02
5.935730934143066406e-01
-5.597352981567382812e-02
-3.199279010295867920e-01
3.015096783638000488e-01
-1.052782163023948669e-01
-1.230904459953308105e-01
-1.047006845474243164e+00
-1.482443213462829590e+00
-7.919467985630035400e-03
-6.088156700134277344e-01
5.947501584887504578e-02
-6.378238201141357422e-01
-3.285722136497497559e-01
3.343407437205314636e-02
-4.856760799884796143e-01
1.852312982082366943e-01
-1.261883854866027832e+00
-5.136690139770507812e-01
-2.979842126369476318e-01
-5.749440789222717285e-01
2.259487360715866089e-01
-8.935143947601318359e-01
3.580200672149658203e-01
-3.436883166432380676e-02
-4.874885827302932739e-02
9.587193131446838379e-01
-1.249410390853881836e+00
-1.681503206491470337e-01
-1.524402294307947159e-02
-3.466804027557373047e-01
-4.588257521390914917e-02
-1.028545618057250977e+00
4.638332724571228027e-01
5.989913940429687500e-01
-8.134209550917148590e-03
-3.878214210271835327e-02
-1.929935097694396973e+00
5.959865450859069824e-01
-3.700474202632904053e-01
1.809722632169723511e-01
-1.436187028884887695e-01
-3.669241666793823242e-01
-9.901154786348342896e-02
-5.370908379554748535e-01
4.769983887672424316e-02
-1.209485530853271484e+00
-1.277259707450866699e+00
-7.095542550086975098e-01
-9.310855865478515625e-01
-1.615489870309829712e-01
-1.140339493751525879e+00
-6.692355871200561523e-01
-2.627612352371215820e-01
-7.572554349899291992e-01
5.290664434432983398e-01
-1.412553668022155762e+00
3.077392876148223877e-01
2.649653553962707520e-01
-2.519060671329498291e-01
5.438034534454345703e-01
-4.534000456333160400e-01
1.132528781890869141e-01
1.576365977525711060e-01
-3.412618637084960938e-01
1.253627896308898926e+00
-1.737203001976013184e+00
3.062117993831634521e-01
-8.450820297002792358e-02
-5.585188865661621094e-01
-5.466728936880826950e-03
-2.306855916976928711e+00
2.318820506334304810e-01
3.266773745417594910e-02
1.134486049413681030e-01
-4.318095445632934570e-01
-2.131994009017944336e+00
1.207564175128936768e-01
-6.208413243293762207e-01
2.539138197898864746e-01
-3.282727301120758057e-01
3.268136978149414062e-01
5.699861049652099609e-01
7.206117361783981323e-02
1.464245915412902832e-01
-1.192484140396118164e+00
-5.982521772384643555e-01
-3.325061202049255371e-01
-9.359081983566284180e-01
3.825967013835906982e-01
-4.576390385627746582e-01
1.766500771045684814e-01
-3.255362808704376221e-01
-1.073600351810455322e-01
1.183997392654418945e+00
-1.518343687057495117e+00
-1.422929763793945312e-01
-2.133953012526035309e-02
-1.664266735315322876e-01
3.009618818759918213e-01
-4.604412019252777100e-01
-1.093511953949928284e-01
-3.625227510929107666e-02
-1.764125674962997437e-01
5.021607279777526855e-01
-2.038605451583862305e+00
3.916478753089904785e-01
-1.225356832146644592e-01
1.363655030727386475e-01
-2.930912077426910400e-01
-9.861364960670471191e-01
2.698711156845092773e-01
1.528481990098953247e-01
-2.016940861940383911e-01
-1.088296175003051758e+00
-1.148849248886108398e+00
3.581254184246063232e-02
-2.849047482013702393e-01
5.070454478263854980e-01
5.728629976511001587e-02
9.677991271018981934e-01
6.141123175621032715e-01
5.638376995921134949e-02
1.242081642150878906e+00
-6.196963191032409668e-01
4.075281620025634766e-01
1.019048094749450684e+00
7.063261270523071289e-01
1.573324799537658691e+00
-2.250937186181545258e-02
8.024906367063522339e-02
4.219246506690979004e-01
3.823998272418975830e-01
1.420159578323364258e+00
-1.399241685867309570e+00
9.757680892944335938e-01
6.176738142967224121e-01
-1.238011643290519714e-01
5.652545094490051270e-01
-1.474477529525756836e+00
1.461625576019287109e+00
4.741204380989074707e-01
6.117553710937500000e-01
2.448279708623886108e-01
-1.516048908233642578e+00
4.580427408218383789e-01
4.475495219230651855e-01
6.465316414833068848e-01
4.667682051658630371e-01
8.563455343246459961e-01
5.292656421661376953e-01
8.750274777412414551e-01
5.301406979560852051e-01
-7.302514910697937012e-01
4.070919156074523926e-01
9.644632935523986816e-01
3.065945506095886230e-01
1.291193008422851562e+00
4.066404104232788086e-01
1.389940679073333740e-01
3.432304263114929199e-01
2.714563906192779541e-01
1.099086880683898926e+00
-1.020654916763305664e+00
3.459159135818481445e-01
-6.463677436113357544e-02
-1.629435271024703979e-01
2.477507889270782471e-01
-5.833953619003295898e-01
5.421702861785888672e-01
1.874940991401672363e-01
4.778394699096679688e-01
1.083293557167053223e+00
-1.546929717063903809e+00
1.916583538055419922e+00
9.648345112800598145e-01
1.142483949661254883e+00
6.881406307220458984e-01
-5.094587206840515137e-01
1.439471960067749023e+00
1.761685609817504883e+00
8.234737515449523926e-01
4.303949698805809021e-02
-9.412411451339721680e-01
1.521299004554748535e+00
7.519574165344238281e-01
1.413822770118713379e+00
-5.205214023590087891e-01
3.959670066833496094e-01
8.052954077720642090e-01
1.144951343536376953e+00
1.524778604507446289e+00
-5.401632189750671387e-01
8.057738542556762695e-01
1.351434230804443359e+00
6.893234848976135254e-01
1.475679636001586914e+00
1.908602863550186157e-01
-2.709867246448993683e-02
1.244007229804992676e+00
1.004047632217407227e+00
1.931898236274719238e+00
-9.485387206077575684e-01
1.188420653343200684e+00
1.476377844810485840e+00
9.878451228141784668e-01
1.549419999122619629e+00
-1.446366906166076660e+00
2.359042167663574219e+00
2.023262977600097656e+00
1.393836975097656250e+00
9.256919026374816895e-01
-1.367195963859558105e+00
2.085365295410156250e+00
2.171605825424194336e+00
1.018757462501525879e+00
5.980282425880432129e-01
4.012988209724426270e-01
1.146274328231811523e+00
1.244268536567687988e+00
1.055729508399963379e+00
-8.878058791160583496e-01
-9.466408938169479370e-02
9.199748039245605469e-01
2.738067805767059326e-01
1.622321844100952148e+00
2.405728548765182495e-01
1.133456587791442871e+00
1.063740134239196777e+00
9.402170777320861816e-01
1.960040807723999023e+00
-7.240513563156127930e-01
3.957467377185821533e-01
1.004606932401657104e-01
1.930895447731018066e-01
9.233945012092590332e-01
-6.430371403694152832e-01
1.031605005264282227e+00
6.506918668746948242e-01
5.788884758949279785e-01
1.048246741294860840e+00
-1.271829843521118164e+00
8.121244907379150391e-01
4.068509638309478760e-01
3.530896008014678955e-01
2.717784643173217773e-01
-9.678724408149719238e-02
1.081367254257202148e+00
1.066369295120239258e+00
1.162284016609191895e+00
5.292383953928947449e-02
-3.920535147190093994e-01
1.366259455680847168e+00
8.023808598518371582e-01
1.264914035797119141e+00
4.778372943401336670e-01
4.348627626895904541e-01
7.789946198463439941e-01
3.350421488285064697e-01
7.865848541259765625e-01
-9.515228867530822754e-01
1.774561256170272827e-01
4.610874652862548828e-01
-3.664902970194816589e-02
6.234114170074462891e-01
-1.521311402320861816e-01
2.648380696773529053e-01
3.664129674434661865e-01
4.746525287628173828e-01
1.559558868408203125e+00
-7.928082942962646484e-01
6.709723472595214844e-01
3.456255197525024414e-01
3.215997219085693359e-01
3.955928087234497070e-01
-3.952430188655853271e-01
1.131914138793945312e+00
7.965751886367797852e-01
4.606128036975860596e-01
5.213795304298400879e-01
-9.418740272521972656e-01
9.330026507377624512e-01
5.419583916664123535e-01
7.943754196166992188e-01
2.043415904045104980e-01
2.815003693103790283e-01
3.517286479473114014e-01
2.359804958105087280e-01
5.191907882690429688e-01
-1.433401823043823242e+00
-4.051444828510284424e-01
4.230533540248870850e-01
-2.416900098323822021e-01
5.886403918266296387e-01
-3.055551946163177490e-01
3.078886866569519043e-01
6.083676815032958984e-01
1.365657448768615723e-01
9.928783178329467773e-01
-9.844792485237121582e-01
2.150627225637435913e-01
4.212063550949096680e-01
3.032869845628738403e-02
1.040316343307495117e+00
5.087267160415649414e-01
1.172462463378906250e+00
9.940655827522277832e-01
8.504657745361328125e-01
1.536564230918884277e+00
-1.123217463493347168e+00
1.228284358978271484e+00
8.742130398750305176e-01
6.812180280685424805e-01
5.453960895538330078e-01
-1.086667478084564209e-01
8.539714813232421875e-01
7.747046947479248047e-01
9.407024979591369629e-01
-2.538683414459228516e-01
-1.558180212974548340e+00
7.999463081359863281e-01
1.355805397033691406e-01
4.215887784957885742e-01
-2.542704045772552490e-01
3.729026764631271362e-02
5.692321062088012695e-01
-6.937804818153381348e-01
2.833875715732574463e-01
-1.047095060348510742e+00
-2.371901087462902069e-02
3.890355825424194336e-01
7.000575214624404907e-02
1.040647149085998535e+00
7.495616078376770020e-01
5.622712969779968262e-01
6.340578794479370117e-01
5.617096424102783203e-01
1.341336965560913086e+00
-8.839135766029357910e-01
4.677180051803588867e-01
5.486233234405517578e-01
4.017397463321685791e-01
3.507363498210906982e-01
-8.322782069444656372e-02
2.709448635578155518e-01
3.667693436145782471e-01
2.344320565462112427e-01
2.367370575666427612e-02
-1.709487199783325195e+00
5.170034170150756836e-01
2.268860302865505219e-02
-2.134918123483657837e-01
-2.701254487037658691e-01
-5.146083235740661621e-01
7.384627461433410645e-01
5.506387352943420410e-02
1.721177995204925537e-01
-9.454365968704223633e-01
-1.224581480026245117e+00
4.736149311065673828e-01
3.265796005725860596e-01
7.392402291297912598e-01
2.603759467601776123e-01
1.361134529113769531e+00
8.278138637542724609e-01
8.409115672111511230e-01
7.746172547340393066e-01
-4.055692851543426514e-01
6.016291975975036621e-01
3.794009387493133545e-01
1.147898361086845398e-01
8.214297294616699219e-01
-1.515468508005142212e-01
1.062631130218505859e+00
7.933793663978576660e-01
7.698335051536560059e-01
1.530731558799743652e+00
-1.515123605728149414e+00
7.793964147567749023e-01
1.020226001739501953e+00
5.332382321357727051e-01
4.286738336086273193e-01
-5.109923481941223145e-01
6.543380022048950195e-02
1.831934005022048950e-01
-1.012134552001953125e-02
-4.010364711284637451e-01
-1.324533939361572266e+00
9.362244606018066406e-01
3.504520952701568604e-01
2.429416030645370483e-01
-5.614733099937438965e-01
-4.660742580890655518e-01
8.195956349372863770e-01
4.633780717849731445e-01
6.273331642150878906e-01
-1.142695069313049316e+00
2.942237071692943573e-02
5.632354021072387695e-01
1.585752516984939575e-01
9.679345488548278809e-01
6.548869609832763672e-01
1.159628391265869141e+00
9.860728383064270020e-01
4.961427450180053711e-01
1.351822257041931152e+00
-1.103828907012939453e+00
6.277422308921813965e-01
6.677563786506652832e-01
3.157754540443420410e-01
8.474409580230712891e-01
-1.881496161222457886e-01
-6.662489473819732666e-02
4.528020918369293213e-01
3.801798224449157715e-01
6.278102993965148926e-01
-1.754112005233764648e+00
7.420221567153930664e-01
3.408312797546386719e-01
1.204485967755317688e-01
4.763257130980491638e-02
-8.680704236030578613e-01
8.976241946220397949e-01
6.595939993858337402e-01
7.870705127716064453e-01
-9.215578436851501465e-01
-1.081166148185729980e+00
3.650117814540863037e-01
-1.974721550941467285e-01
2.886726260185241699e-01
-2.851667404174804688e-01
8.562305569648742676e-01
5.085316896438598633e-01
5.312768220901489258e-01
4.735216200351715088e-01
-3.166230916976928711e-01
1.347749829292297363e-01
6.336125135421752930e-01
1.862700581550598145e-01
8.029524683952331543e-01
-1.322477161884307861e-01
-7.394246459007263184e-01
1.078411042690277100e-01
-3.072177171707153320e-01
8.833983540534973145e-01
-1.583734869956970215e+00
4.274503290653228760e-01
4.979789555072784424e-01
-2.499834448099136353e-01
5.423204302787780762e-01
-1.506338119506835938e+00
1.000227332115173340e+00
2.468037903308868408e-01
-4.083030521869659424e-01
-2.016071975231170654e-01
-1.752428650856018066e+00
1.109415292739868164e+00
1.918350756168365479e-01
8.297975063323974609e-01
-5.352172534912824631e-03
-3.117941915988922119e-01
8.445985615253448486e-02
2.194576114416122437e-01
2.534305751323699951e-01
-1.105980157852172852e+00
-6.377063393592834473e-01
5.967029333114624023e-01
4.870816767215728760e-01
9.992425441741943359e-01
-7.006992697715759277e-01
7.999900579452514648e-01
1.119591116905212402e+00
1.033757925033569336e+00
1.628713965415954590e+00
-7.119329571723937988e-01
1.019530057907104492e+00
9.458540678024291992e-01
9.827895164489746094e-01
1.403301358222961426e+00
-2.064094841480255127e-01
2.752954661846160889e-01
8.697040677070617676e-01
2.970919907093048096e-01
1.479314923286437988e+00
-1.369550824165344238e+00
9.852329492568969727e-01
9.450845122337341309e-01
3.046195805072784424e-01
7.403514981269836426e-01
-1.032034397125244141e+00
1.106510996818542480e+00
9.430918097496032715e-01
1.034310221672058105e+00
-3.590481579303741455e-01
-6.177600026130676270e-01
1.302511572837829590e+00
8.078568577766418457e-01
1.090165376663208008e+00
8.962339162826538086e-01
1.526215553283691406e+00
1.205877780914306641e+00
1.015355110168457031e+00
1.086849927902221680e+00
-5.255952477455139160e-01
9.609227776527404785e-01
1.193013787269592285e+00
9.402723312377929688e-01
1.822832942008972168e+00
5.626846551895141602e-01
1.453889310359954834e-01
4.122234582901000977e-01
3.752506077289581299e-01
1.238466739654541016e+00
-1.029608607292175293e+00
8.871561288833618164e-01
6.201419830322265625e-01
1.863113790750503540e-01
5.280920863151550293e-02
-1.101225376129150391e+00
1.369190812110900879e+00
6.137371659278869629e-01
5.628367662429809570e-01
6.771481037139892578e-02
-1.727159857749938965e+00
7.257243990898132324e-01
-1.614402085542678833e-01
-2.804332077503204346e-01
-6.249938011169433594e-01
3.936407566070556641e-01
9.841772913932800293e-01
3.336472511291503906e-01
6.951271295547485352e-01
-8.643605709075927734e-01
-1.282328128814697266e+00
3.149813115596771240e-01
-1.376241445541381836e-01
5.672227144241333008e-01
-1.552460938692092896e-01
-9.788052439689636230e-01
-4.258744716644287109e-01
-4.897291064262390137e-01
-3.053569979965686798e-02
-1.406724452972412109e+00
-3.368056565523147583e-02
-4.050651490688323975e-01
-9.629168510437011719e-01
3.829372823238372803e-01
-1.413533449172973633e+00
5.374915897846221924e-02
-3.509598225355148315e-02
-2.209476232528686523e-01
1.213965415954589844e+00
-1.712156414985656738e+00
2.225417941808700562e-01
-3.837391734123229980e-01
-2.739473879337310791e-01
-3.685310482978820801e-01
-5.848103165626525879e-01
8.532266020774841309e-01
3.645916283130645752e-01
5.234697461128234863e-01
-7.628746628761291504e-01
-1.897573590278625488e+00
3.681845664978027344e-01
-1.543363332748413086e-01
-1.898554861545562744e-01
-6.538201570510864258e-01
4.221345484256744385e-01
7.231054306030273438e-01
2.406245321035385132e-01
2.226257771253585815e-01
-8.635550141334533691e-01
-1.377767771482467651e-01
3.610673546791076660e-01
-2.784458100795745850e-01
1.246879339218139648e+00
2.385171651840209961e-01
-6.354105472564697266e-01
-2.443875670433044434e-01
-2.971571683883666992e-01
3.785364925861358643e-01
-9.079332947731018066e-01
1.916431933641433716e-01
2.794950641691684723e-02
-4.939857423305511475e-01
1.856663823127746582e-01
-1.757949829101562500e+00
9.125912189483642578e-01
-2.308936715126037598e-01
1.434996444731950760e-02
8.363083600997924805e-01
-2.118433475494384766e+00
1.351418614387512207e+00
2.580074965953826904e-01
4.450705647468566895e-01
-1.398054808378219604e-01
-6.786244511604309082e-01
2.812481820583343506e-01
-9.225764125585556030e-02
1.019464284181594849e-01
-1.093365788459777832e+00
-1.672771453857421875e+00
8.879423737525939941e-01
-7.174325175583362579e-03
-1.977142393589019775e-01
-7.179012298583984375e-01
1.507158484309911728e-02
1.726740002632141113e-01
1.068097203969955444e-01
1.399103105068206787e-01
-9.888970255851745605e-01
2.953532850369811058e-03
1.604934483766555786e-01
2.300247848033905029e-01
9.928575158119201660e-01
1.357932984828948975e-01
9.888675808906555176e-01
6.688202023506164551e-01
2.744380831718444824e-01
1.277240395545959473e+00
-1.635254263877868652e+00
5.678524374961853027e-01
7.920380681753158569e-02
2.107209712266921997e-01
2.161961197853088379e-01
-6.169610619544982910e-01
1.777338087558746338e-01
3.316861391067504883e-01
-1.979730650782585144e-02
-4.712875187397003174e-01
-1.577902317047119141e+00
3.366926908493041992e-01
-2.414855808019638062e-01
1.469862610101699829e-01
-3.377413749694824219e-01
-5.645537972450256348e-01
6.617683768272399902e-01
1.729192435741424561e-01
7.019280195236206055e-01
-1.345510125160217285e+00
-3.748630881309509277e-01
1.564508080482482910e-01
-4.894991219043731689e-02
3.737453818321228027e-01
2.713504433631896973e-01
7.054198980331420898e-01
6.813302040100097656e-01
2.752525806427001953e-01
7.764289379119873047e-01
-1.100548982620239258e+00
7.476524114608764648e-01
2.219720780849456787e-01
2.606410346925258636e-02
4.369033873081207275e-01
-5.464749932289123535e-01
-1.121568586677312851e-02
1.392332613468170166e-01
3.341743648052215576e-01
4.329143762588500977e-01
-1.859198927879333496e+00
8.195319175720214844e-01
6.056167557835578918e-02
-2.053238898515701294e-01
-3.755106031894683838e-01
-1.290338635444641113e+00
9.031523466110229492e-01
6.112826466560363770e-01
9.919663667678833008e-01
-5.531235337257385254e-01
-1.437575340270996094e+00
1.563664913177490234e+00
7.098793983459472656e-02
5.622333884239196777e-01
-1.843859851360321045e-01
-6.727017760276794434e-01
7.884700298309326172e-01
2.171675711870193481e-01
-8.494711667299270630e-02
-7.086063027381896973e-01
2.626526057720184326e-01
5.629926919937133789e-01
2.642914652824401855e-02
1.484938263893127441e+00
-6.660548448562622070e-01
4.508239030838012695e-01
4.980091452598571777e-01
3.350014686584472656e-01
1.610994338989257812e+00
-9.453332424163818359e-01
1.264285326004028320e+00
9.759670495986938477e-01
5.937198400497436523e-01
8.094047904014587402e-01
-3.165904805064201355e-02
3.260582089424133301e-01
7.162307500839233398e-01
-2.002486586570739746e-02
-1.959982067346572876e-01
-1.514692544937133789e+00
7.031322717666625977e-01
7.314567565917968750e-01
5.131831765174865723e-01
-4.015281796455383301e-01
-1.480404883623123169e-01
7.037066221237182617e-01
2.978583276271820068e-01
7.778587937355041504e-01
-1.070416092872619629e+00
-4.286894798278808594e-01
7.653096318244934082e-01
2.974753975868225098e-01
1.026157975196838379e+00
9.759503602981567383e-02
7.111884951591491699e-01
8.918523788452148438e-01
5.467053055763244629e-01
8.541722297668457031e-01
-1.069057106971740723e+00
8.619065284729003906e-01
1.993384361267089844e-01
-7.827194407582283020e-03
1.057892680168151855e+00
-2.517880797386169434e-01
-6.014500260353088379e-01
-1.787976473569869995e-01
-1.172749325633049011e-01
8.509241342544555664e-01
-1.913923621177673340e+00
2.061383984982967377e-02
-1.090856269001960754e-01
-3.087261915206909180e-01
-3.767143189907073975e-01
-2.107081413269042969e+00
5.541208982467651367e-01
4.619692638516426086e-02
-1.460810154676437378e-01
-1.050911784172058105e+00
-1.798343062400817871e+00
1.834959387779235840e-01
-2.378472685813903809e-01
-1.029274463653564453e-01
-1.392913311719894409e-01
6.821442842483520508e-01
6.021695733070373535e-01
5.374345779418945312e-01
6.874847412109375000e-02
-1.345906496047973633e+00
-3.945568799972534180e-01
-2.925077378749847412e-01
-8.182826638221740723e-01
5.504437088966369629e-01
-2.300475239753723145e-01
-2.314282357692718506e-01
1.833315342664718628e-01
-3.373539447784423828e-01
3.478247821331024170e-01
-1.576275587081909180e+00
3.627745807170867920e-02
-5.623457431793212891e-01
-5.367146730422973633e-01
1.076099369674921036e-02
-2.113891839981079102e+00
-4.867684468626976013e-02
1.319219470024108887e-01
1.409326940774917603e-01
-3.364988788962364197e-02
-1.850989222526550293e+00
5.580244660377502441e-01
-3.748443424701690674e-01
-8.670495450496673584e-02
-5.525178909301757812e-01
-6.861628592014312744e-02
7.989205718040466309e-01
4.408659040927886963e-01
2.049930542707443237e-01
-1.512337088584899902e+00
-8.676780462265014648e-01
3.655745685100555420e-01
-1.212503537535667419e-01
1.554880738258361816e-01
-3.487443029880523682e-01
8.837378621101379395e-01
8.918642401695251465e-01
7.499054670333862305e-01
7.374298572540283203e-01
-1.188436508178710938e+00
7.845443487167358398e-01
2.779077291488647461e-01
-1.788511425256729126e-01
8.393104076385498047e-01
-2.235141098499298096e-01
-3.903241157531738281e-01
4.153601527214050293e-01
-5.927141755819320679e-03
8.566491007804870605e-01
-1.305089116096496582e+00
4.601340293884277344e-01
1.696363389492034912e-01
-1.127777770161628723e-01
4.153682291507720947e-01
-1.125695466995239258e+00
1.022325754165649414e+00
9.214065074920654297e-01
7.479054331779479980e-01
-5.050440430641174316e-01
-1.735866069793701172e+00
3.969302177429199219e-01
1.407678574323654175e-01
-1.466036681085824966e-02
3.421181812882423401e-02
5.206817984580993652e-01
1.012614727020263672e+00
7.867296338081359863e-01
6.454724669456481934e-01
-1.035351634025573730e+00
6.796734333038330078e-01
9.017957448959350586e-01
6.867861151695251465e-01
1.481147527694702148e+00
6.182043552398681641e-01
2.793729007244110107e-01
5.930410027503967285e-01
9.335919618606567383e-01
7.362077236175537109e-01
-9.767444729804992676e-01
1.359332561492919922e+00
1.020670533180236816e+00
4.957027733325958252e-01
1.393655180931091309e+00
-1.003239631652832031e+00
1.554750204086303711e+00
1.397121548652648926e+00
6.526920199394226074e-01
7.100049257278442383e-01
-1.523250102996826172e+00
1.122644066810607910e+00
3.146169781684875488e-01
4.844755232334136963e-01
5.508020520210266113e-01
4.136648774147033691e-01
1.346684932708740234e+00
1.383432507514953613e+00
1.200658679008483887e+00
-2.635271549224853516e-01
-6.613553166389465332e-01
1.319352388381958008e+00
1.026988744735717773e+00
1.275234580039978027e+00
1.734271198511123657e-01
-1.243206020444631577e-02
1.685347914695739746e+00
4.847203791141510010e-01
3.608950674533843994e-01
-1.315038561820983887e+00
3.591348826885223389e-01
8.060559630393981934e-01
1.935939043760299683e-01
1.335213065147399902e+00
-2.353799045085906982e-01
7.250849008560180664e-01
6.541888713836669922e-01
3.668146133422851562e-01
1.138928890228271484e+00
-1.292719960212707520e+00
5.126352310180664062e-01
4.047158360481262207e-02
1.346872977592283860e-06
6.499441266059875488e-01
-4.850215613842010498e-01
1.454859375953674316e+00
1.145716190338134766e+00
7.403320670127868652e-01
3.126168847084045410e-01
-1.433827400207519531e+00
8.500177860260009766e-01
3.466135263442993164e-01
5.756890177726745605e-01
1.180859729647636414e-01
-6.849901676177978516e-01
1.648719981312751770e-02
8.217193484306335449e-01
-2.315567135810852051e-01
-1.428009986877441406e+00
-8.132876157760620117e-01
-1.518502831459045410e-02
-9.463624358177185059e-01
-6.268563270568847656e-01
-1.350573420524597168e+00
-3.043942749500274658e-01
5.936044082045555115e-02
-8.291409611701965332e-01
-2.965748608112335205e-01
-1.438501000404357910e+00
4.997061491012573242e-01
-1.507528722286224365e-01
-2.089348137378692627e-01
5.852141380310058594e-01
-6.698341369628906250e-01
-1.235065698623657227e+00
-3.239851593971252441e-01
-7.850980162620544434e-01
-1.447094380855560303e-01
-2.183382272720336914e+00
1.950545161962509155e-01
-1.328394889831542969e+00
-5.453240275382995605e-01
-9.726958870887756348e-01
-2.818135976791381836e+00
1.842536181211471558e-01
-5.038512349128723145e-01
-2.800042927265167236e-01
-7.380890250205993652e-01
-2.453497171401977539e+00
5.846364498138427734e-01
-6.462762355804443359e-01
-1.209582313895225525e-01
-6.684913039207458496e-01
-1.398452281951904297e+00
-3.579457700252532959e-01
-2.678901255130767822e-01
-9.593766927719116211e-01
-1.627917766571044922e+00
-1.142742753028869629e+00
-1.030471920967102051e+00
-1.604696035385131836e+00
-6.928947567939758301e-01
-1.059705138206481934e+00
-7.236138582229614258e-01
-1.017072200775146484e+00
-1.082006573677062988e+00
-2.952033877372741699e-01
-1.910699725151062012e+00
-5.896845087409019470e-02
-8.622530102729797363e-01
-6.375517845153808594e-01
-4.692133963108062744e-01
-9.061860442161560059e-01
3.812446892261505127e-01
3.668632730841636658e-02
1.143898814916610718e-01
-8.414815366268157959e-02
-1.597629308700561523e+00
3.978908658027648926e-01
-5.712528824806213379e-01
3.221944347023963928e-02
-5.795440077781677246e-01
-1.081527709960937500e+00
-4.907167553901672363e-01
-9.874451160430908203e-01
-1.165266394615173340e+00
-1.385993361473083496e+00
-1.620542764663696289e+00
-5.087788701057434082e-01
-1.584239602088928223e+00
-1.102027177810668945e+00
-1.726927757263183594e+00
-1.550698161125183105e+00
-8.672086596488952637e-01
-9.713913798332214355e-01
-8.120502233505249023e-01
-1.579083204269409180e+00
-1.669373512268066406e-01
1.664433032274246216e-01
-5.062115192413330078e-01
-1.558919902890920639e-03
-5.655996799468994141e-01
4.257986843585968018e-01
6.484562158584594727e-01
1.867868453264236450e-01
5.500993728637695312e-01
-1.052375912666320801e+00
8.223130106925964355e-01
4.343877434730529785e-01
7.377125322818756104e-02
2.533694505691528320e-01
-2.783720195293426514e-01
2.953974604606628418e-01
2.144462019205093384e-01
1.625857502222061157e-01
-6.115713119506835938e-01
-1.482264757156372070e+00
-5.891377851366996765e-02
-6.105333566665649414e-01
-6.788786500692367554e-02
-2.918473482131958008e-01
-4.364466965198516846e-01
3.290318548679351807e-01
6.946080923080444336e-02
2.030155658721923828e-01
-1.101579904556274414e+00
-5.640902519226074219e-01
8.157536387443542480e-03
-6.585580110549926758e-02
4.733088314533233643e-01
7.569996714591979980e-01
8.117560744285583496e-01
1.021813750267028809e+00
9.620398283004760742e-01
1.028272628784179688e+00
-7.303666472434997559e-01
7.151492834091186523e-01
3.438247442245483398e-01
1.524487603455781937e-02
2.308828830718994141e-01
-2.739220261573791504e-01
-4.335804879665374756e-01
-1.763129383325576782e-01
-3.585179150104522705e-01
3.299927711486816406e-02
-1.735049009323120117e+00
1.340027213096618652e+00
-1.489022523164749146e-01
1.194070279598236084e-01
-1.511852890253067017e-01
-1.505618453025817871e+00
7.139995694160461426e-01
6.128565669059753418e-01
2.387673407793045044e-01
-1.033613085746765137e+00
-7.863463759422302246e-01
8.905967473983764648e-01
4.025481343269348145e-01
3.194777965545654297e-01
3.764476776123046875e-01
7.508637905120849609e-01
1.025142192840576172e+00
6.013345122337341309e-01
5.630094408988952637e-01
-6.728430390357971191e-01
2.238910794258117676e-01
4.649416506290435791e-01
1.454065591096878052e-01
1.103901147842407227e+00
2.530332803726196289e-01
-3.783708810806274414e-02
3.063518702983856201e-01
3.233019113540649414e-01
7.071954607963562012e-01
-1.387905836105346680e+00
6.613983958959579468e-02
-1.575731299817562103e-02
-2.048358768224716187e-01
-1.308791935443878174e-01
-8.159627318382263184e-01
4.955767989158630371e-01
1.209695637226104736e-01
3.897269964218139648e-01
5.487533286213874817e-02
-1.356872558593750000e+00
1.024813413619995117e+00
5.561788678169250488e-01
8.491965532302856445e-01
4.673262834548950195e-01
-5.949747562408447266e-01
6.380785256624221802e-02
2.570048570632934570e-01
1.722000688314437866e-01
-9.707569479942321777e-01
-3.797142803668975830e-01
4.204294681549072266e-01
-2.259478121995925903e-01
1.819287091493606567e-01
-1.012855648994445801e+00
-1.917951367795467377e-02
6.993271708488464355e-01
2.097199559211730957e-01
7.596682310104370117e-01
-1.142259240150451660e+00
9.494069814682006836e-01
9.189126491546630859e-01
4.960353076457977295e-01
1.402492046356201172e+00
1.195991858839988708e-01
2.142611443996429443e-01
5.858530998229980469e-01
3.159309327602386475e-01
9.594993591308593750e-01
-1.097682714462280273e+00
1.409203052520751953e+00
6.934465169906616211e-01
3.910764157772064209e-01
6.985996365547180176e-01
-6.084862947463989258e-01
1.307983040809631348e+00
1.187604784965515137e+00
1.133553743362426758e+00
-7.946605086326599121e-01
-1.099347233772277832e+00
6.867231130599975586e-01
3.788774907588958740e-01
5.528920888900756836e-01
5.297503992915153503e-02
9.762471318244934082e-01
1.344293951988220215e+00
9.827097058296203613e-01
8.347023129463195801e-01
-6.509813070297241211e-01
3.134896159172058105e-01
8.072921633720397949e-01
-1.582338847219944000e-02
7.348554730415344238e-01
3.059607744216918945e-01
-4.190739691257476807e-01
1.938370317220687866e-01
5.425326153635978699e-02
1.948957145214080811e-01
-9.551724195480346680e-01
3.999921381473541260e-01
4.054132103919982910e-01
3.897777199745178223e-01
8.103762865066528320e-01
-5.575476884841918945e-01
9.298132061958312988e-01
1.231078267097473145e+00
1.042058229446411133e+00
1.792171150445938110e-01
-1.302594423294067383e+00
1.420464754104614258e+00
7.781782746315002441e-01
9.689188003540039062e-01
2.618101835250854492e-01
-2.382278442382812500e-01
6.190073490142822266e-01
8.057951331138610840e-01
6.370543837547302246e-01
-1.020324349403381348e+00
-6.556656956672668457e-01
3.813437819480895996e-01
8.679282665252685547e-02
4.191132783889770508e-01
-7.376317381858825684e-01
3.260161280632019043e-01
6.474314928054809570e-01
-1.304676011204719543e-02
6.581804752349853516e-01
-1.225695610046386719e+00
2.834759950637817383e-01
5.704851150512695312e-01
1.113990172743797302e-01
1.135504603385925293e+00
3.378408551216125488e-01
1.155531406402587891e+00
7.947296500205993652e-01
5.970567464828491211e-01
5.527286529541015625e-01
-1.270003080368041992e+00
1.020287513732910156e+00
1.542579755187034607e-02
1.166751384735107422e-01
6.570245623588562012e-01
-2.871502041816711426e-01
1.648905277252197266e+00
1.185595989227294922e+00
9.952936768531799316e-01
-3.353509008884429932e-01
-1.158276081085205078e+00
1.614274740219116211e+00
8.702558875083923340e-01
9.395027756690979004e-01
1.105463281273841858e-01
-5.168920755386352539e-01
6.514324545860290527e-01
4.089178144931793213e-01
7.829289883375167847e-02
-9.690032601356506348e-01
1.551339030265808105e-01
5.533594489097595215e-01
1.417734427377581596e-03
4.878802299499511719e-01
-5.871782898902893066e-01
9.919756650924682617e-01
1.389781355857849121e+00
2.825832664966583252e-01
6.192657947540283203e-01
-8.906911611557006836e-01
1.363732576370239258e+00
8.627615571022033691e-01
6.231489777565002441e-01
1.661849141120910645e+00
2.554157972335815430e-01
2.531245350837707520e-01
9.241803288459777832e-01
7.719760537147521973e-01
7.892811894416809082e-01
-1.730188369750976562e+00
4.242231249809265137e-01
2.267351746559143066e-01
-8.537448197603225708e-02
-4.119898080825805664e-01
-9.787799119949340820e-01
9.381845593452453613e-01
7.513009905815124512e-01
-6.534656882286071777e-02
-9.352170825004577637e-01
-1.201472997665405273e+00
2.235585600137710571e-01
1.584908962249755859e-01
3.227416574954986572e-01
-3.174068331718444824e-01
6.227862834930419922e-01
6.066845059394836426e-01
5.315376520156860352e-01
2.525370121002197266e-01
-1.568356394767761230e+00
3.191317617893218994e-01
-1.552616506814956665e-01
-3.375551700592041016e-01
6.119222044944763184e-01
-2.052524834871292114e-01
9.764121174812316895e-01
5.148546099662780762e-01
2.744448184967041016e-01
3.746522665023803711e-01
-1.581171274185180664e+00
5.971859097480773926e-01
-4.745952785015106201e-02
3.173407018184661865e-01
3.793440759181976318e-01
-8.501055836677551270e-01
2.403866797685623169e-01
3.155291080474853516e-02
-2.757647074759006500e-02
-7.035948634147644043e-01
-1.669520974159240723e+00
6.068149954080581665e-02
1.281421929597854614e-01
-4.456250667572021484e-01
-7.053093314170837402e-01
-3.587943911552429199e-01
5.859866142272949219e-01
-6.821238901466131210e-03
1.394881159067153931e-01
-1.459629654884338379e+00
-6.735794544219970703e-01
3.934295475482940674e-02
1.087850853800773621e-01
3.992964029312133789e-01
-7.600105553865432739e-02
8.534096479415893555e-01
9.054006934165954590e-01
6.505993604660034180e-01
8.976019024848937988e-01
-8.796448111534118652e-01
1.417730569839477539e+00
1.261990427970886230e+00
5.461200475692749023e-01
1.297967910766601562e+00
8.734811563044786453e-04
5.285550951957702637e-01
6.341210603713989258e-01
2.218410521745681763e-01
4.430191218852996826e-01
-1.105663657188415527e+00
1.523118734359741211e+00
9.309791922569274902e-01
8.613136410713195801e-01
3.062301874160766602e-01
-2.585206925868988037e-01
1.253530263900756836e+00
8.963412642478942871e-01
8.273492455482482910e-01
-1.631451249122619629e-01
-2.440084517002105713e-01
1.261194109916687012e+00
8.323041796684265137e-01
6.687738299369812012e-01
1.195387363433837891e+00
1.268085002899169922e+00
1.189680933952331543e+00
1.113374710083007812e+00
7.092781066894531250e-01
-1.288340806961059570e+00
9.176152348518371582e-01
4.591791331768035889e-01
4.405611455440521240e-01
3.739376068115234375e-01
4.822577536106109619e-01
2.007572412490844727e+00
1.037528514862060547e+00
1.078229427337646484e+00
9.969333410263061523e-01
-1.115603685379028320e+00
1.559329867362976074e+00
1.181415677070617676e+00
1.131208062171936035e+00
8.333588242530822754e-01
-3.264125883579254150e-01
9.337853193283081055e-01
9.711633324623107910e-01
2.484675198793411255e-01
-3.333792984485626221e-01
-7.648630142211914062e-01
1.043122291564941406e+00
7.679323554039001465e-01
2.378410845994949341e-01
-6.629943847656250000e-02
4.611263051629066467e-02
1.456181764602661133e+00
8.428961038589477539e-01
1.032909750938415527e+00
-8.328312635421752930e-01
4.380933642387390137e-01
1.992066025733947754e+00
1.339317083358764648e+00
1.870946764945983887e+00
5.974540710449218750e-01
3.739603459835052490e-01
1.246016621589660645e+00
1.237041354179382324e+00
8.865157961845397949e-01
-1.255861520767211914e+00
1.026741504669189453e+00
5.008059740066528320e-01
4.580822288990020752e-01
9.149206876754760742e-01
-9.049451947212219238e-01
1.094817042350769043e+00
5.232363343238830566e-01
3.659375905990600586e-01
9.681881666183471680e-01
-1.048879623413085938e+00
5.973742604255676270e-01
4.368876814842224121e-01
2.715583443641662598e-01
7.574756741523742676e-01
5.083101391792297363e-01
9.543102979660034180e-01
7.263860106468200684e-01
1.002622604370117188e+00
-9.045958518981933594e-01
-4.321431517601013184e-01
1.535022616386413574e+00
9.786155223846435547e-01
1.173054456710815430e+00
2.688371241092681885e-01
-8.771953731775283813e-02
8.959786295890808105e-01
3.677844107151031494e-01
5.546774864196777344e-01
-1.167659044265747070e+00
4.946487843990325928e-01
8.467477560043334961e-01
4.591590762138366699e-01
9.090766310691833496e-01
-4.256024658679962158e-01
1.246322274208068848e+00
1.208528399467468262e+00
8.998708724975585938e-01
9.365230798721313477e-01
-1.336112380027770996e+00
8.850941061973571777e-01
2.545193135738372803e-01
-8.976076543331146240e-02
-1.851937174797058105e-01
-7.105631828308105469e-01
-3.014016151428222656e-01
1.551256775856018066e-01
-4.281347393989562988e-01
-7.728084325790405273e-01
-1.825753211975097656e+00
2.143298089504241943e-01
-4.735418558120727539e-01
-8.830154314637184143e-03
-1.602241277694702148e+00
-1.017933130264282227e+00
8.885559439659118652e-02
-4.670965671539306641e-01
-6.812743376940488815e-03
-1.677509784698486328e+00
-1.058376669883728027e+00
4.256396293640136719e-01
-3.568287789821624756e-01
6.893278658390045166e-02
-4.702864885330200195e-01
-6.467021703720092773e-01
3.407572396099567413e-03
-4.157670438289642334e-01
-4.005945920944213867e-01
-1.787535429000854492e+00
-1.378525886684656143e-02
-7.061560153961181641e-01
-6.610505580902099609e-01
-5.522593259811401367e-01
-1.707899928092956543e+00
2.896521985530853271e-01
-6.251078099012374878e-02
-6.535598039627075195e-01
-1.410178393125534058e-01
-1.327617883682250977e+00
9.665984660387039185e-02
-2.030387073755264282e-01
1.793505437672138214e-02
-9.226410090923309326e-02
-3.541618585586547852e-02
7.478290200233459473e-01
5.416773557662963867e-01
5.425749421119689941e-01
-9.750522375106811523e-01
-1.330600500106811523e+00
-3.008999302983283997e-02
-3.294731378555297852e-01
1.578889638185501099e-01
-5.476078391075134277e-01
2.848448157310485840e-01
1.209452390670776367e+00
6.398993730545043945e-01
1.590006202459335327e-01
-1.438341856002807617e+00
9.302862733602523804e-02
1.817957907915115356e-01
1.126961484551429749e-01
3.089111857116222382e-02
-4.269532561302185059e-01
-3.260717093944549561e-01
-1.737636923789978027e-01
-5.732604265213012695e-01
-2.699851691722869873e-01
-1.543512105941772461e+00
-3.228913247585296631e-02
-3.628364801406860352e-01
-7.871407866477966309e-01
-6.536101698875427246e-01
-1.568081498146057129e+00
-1.014317646622657776e-01
-4.349083602428436279e-01
-1.677667945623397827e-01
-6.342397928237915039e-01
-1.718791007995605469e+00
-9.834317117929458618e-02
-4.629747867584228516e-01
-2.744294106960296631e-01
-9.597576260566711426e-01
-3.483536243438720703e-01
3.101219534873962402e-01
9.874008595943450928e-02
2.290523499250411987e-01
-1.667081594467163086e+00
-1.883107781410217285e+00
-5.524410009384155273e-01
-1.367792487144470215e+00
-8.756773471832275391e-01
-1.090555071830749512e+00
-1.151158094406127930e+00
-1.710692048072814941e-01
-5.873253345489501953e-01
-7.502943873405456543e-01
-2.020584821701049805e+00
-3.784545361995697021e-01
-1.109802603721618652e+00
-1.431184649467468262e+00
-9.551138877868652344e-01
-1.644980311393737793e+00
-1.887322813272476196e-01
-3.119934201240539551e-01
-6.782644987106323242e-01
-4.672392904758453369e-01
-1.649148583412170410e+00
4.521325975656509399e-02
-1.624089032411575317e-01
3.273766487836837769e-02
-3.612535297870635986e-01
-5.703791379928588867e-01
5.907508730888366699e-01
5.588212609291076660e-01
4.038461744785308838e-01
-5.230219960212707520e-01
-4.986141920089721680e-01
3.225712478160858154e-01
2.719025015830993652e-01
4.329643249511718750e-01
-1.283164415508508682e-02
4.413681924343109131e-01
6.894899010658264160e-01
4.379608631134033203e-01
7.708653211593627930e-01
-1.016404867172241211e+00
1.833544075489044189e-01
3.903532624244689941e-01
1.954137086868286133e-01
2.561674118041992188e-01
-1.436216663569211960e-02
-7.336689159274101257e-04
2.120638042688369751e-01
4.895665496587753296e-02
-1.192266047000885010e-01
-1.351312398910522461e+00
2.136714570224285126e-02
-2.430491149425506592e-01
-1.991640180349349976e-01
-1.509599238634109497e-01
-4.900572001934051514e-01
4.895253777503967285e-01
1.672361642122268677e-01
2.444608137011528015e-02
3.481528460979461670e-01
-1.176134109497070312e+00
1.262120246887207031e+00
6.110966205596923828e-01
1.061310768127441406e+00
6.626070141792297363e-01
-3.863497078418731689e-01
6.239059567451477051e-01
8.462042808532714844e-01
5.830974578857421875e-01
-1.119236111640930176e+00
-5.923982858657836914e-01
9.359421133995056152e-01
3.709605336189270020e-01
2.299944907426834106e-01
-9.336432218551635742e-01
5.337959621101617813e-03
6.808072924613952637e-01
2.862445116043090820e-01
2.643408179283142090e-01
-1.534602046012878418e+00
3.572712838649749756e-01
3.307769894599914551e-01
-1.929363608360290527e-01
8.991649746894836426e-02
1.484250724315643311e-01
6.859934329986572266e-01
2.157415449619293213e-01
5.435513854026794434e-01
3.127756416797637939e-01
-1.030258536338806152e+00
8.664250969886779785e-01
1.169404685497283936e-01
-3.448631986975669861e-02
-1.736475527286529541e-01
-4.451443850994110107e-01
1.487306356430053711e-01
3.598444759845733643e-01
-7.495607435703277588e-02
-1.156548738479614258e+00
-1.471776247024536133e+00
-2.375593641772866249e-03
-5.260384678840637207e-01
-3.289963304996490479e-01
-9.205172657966613770e-01
-5.058680176734924316e-01
2.072903327643871307e-02
1.618938893079757690e-01
-9.055556729435920715e-03
-1.693573474884033203e+00
-6.663956642150878906e-01
2.493394725024700165e-02
-4.445211291313171387e-01
-1.950979232788085938e-01
6.121738627552986145e-02
8.875622153282165527e-01
4.447790682315826416e-01
6.699517965316772461e-01
4.882144927978515625e-01
-7.977935075759887695e-01
5.022616982460021973e-01
1.724491417407989502e-01
1.169293895363807678e-01
5.984069705009460449e-01
-2.184530943632125854e-01
6.169590726494789124e-02
1.342815905809402466e-01
2.094239890575408936e-01
5.654430016875267029e-02
-1.511142015457153320e+00
5.041247010231018066e-01
-3.660783469676971436e-01
-8.822079002857208252e-02
-4.150878190994262695e-01
-1.062565207481384277e+00
4.217034578323364258e-01
1.213652372360229492e+00
5.746619701385498047e-01
-1.180958509445190430e+00
-5.854922533035278320e-01
3.439084589481353760e-01
-2.142272144556045532e-01
2.566639482975006104e-01
-5.714904069900512695e-01
6.513643860816955566e-01
9.772966504096984863e-01
4.921565353870391846e-01
5.008016228675842285e-01
-1.364485025405883789e+00
2.572609782218933105e-01
1.473580002784729004e-01
-5.327212810516357422e-01
-2.617802321910858154e-01
-4.153111279010772705e-01
-4.361843466758728027e-01
-2.071206271648406982e-01
2.069944590330123901e-01
-4.496637880802154541e-01
-1.427842497825622559e+00
3.288465440273284912e-01
-5.672171711921691895e-01
-4.847747683525085449e-01
-5.960913896560668945e-01
-1.187363743782043457e+00
7.695981264114379883e-01
1.210956573486328125e-01
2.353017404675483704e-02
-9.771050810813903809e-01
-1.490446209907531738e+00
1.749954372644424438e-01
-2.115966826677322388e-01
-2.885903604328632355e-02
7.649750262498855591e-02
2.543281018733978271e-01
8.587858080863952637e-01
4.917261600494384766e-01
6.033785939216613770e-01
-8.668022751808166504e-01
-9.711321443319320679e-02
8.575223088264465332e-01
5.313924551010131836e-01
8.331045508384704590e-01
8.856396377086639404e-02
1.310064196586608887e-01
8.617224693298339844e-01
8.230019807815551758e-01
4.627699553966522217e-01
-1.042287707328796387e+00
1.332125425338745117e+00
7.528957128524780273e-01
4.056689143180847168e-01
5.092820525169372559e-01
-3.273795843124389648e-01
1.651569008827209473e+00
1.047853469848632812e+00
1.228368639945983887e+00
5.347654223442077637e-01
-8.537480235099792480e-01
1.251665472984313965e+00
3.202562630176544189e-01
4.278463423252105713e-01
6.549170613288879395e-01
9.934821724891662598e-01
1.722457647323608398e+00
1.453475117683410645e+00
1.190201759338378906e+00
-2.496071904897689819e-02
2.402135543525218964e-02
1.977741241455078125e+00
1.347404837608337402e+00
1.287258267402648926e+00
3.780970871448516846e-01
1.192491576075553894e-01
1.350002884864807129e+00
1.448734998703002930e+00
1.431835293769836426e+00
-1.111764550209045410e+00
8.944427967071533203e-02
8.084440231323242188e-01
4.871472120285034180e-01
7.398496866226196289e-01
-1.004163622856140137e+00
9.271782636642456055e-01
4.279503226280212402e-01
4.994155764579772949e-01
1.012931585311889648e+00
-1.008008718490600586e+00
7.199841737747192383e-01
5.569574832916259766e-01
5.444082021713256836e-01
3.286527097225189209e-01
5.258790850639343262e-01
1.177959322929382324e+00
8.961123228073120117e-01
1.030734062194824219e+00
-1.687932312488555908e-01
-8.052182197570800781e-01
1.774351239204406738e+00
8.875175714492797852e-01
8.736655116081237793e-01
3.556470572948455811e-01
9.968810528516769409e-02
1.213809132575988770e+00
8.010920286178588867e-01
3.156697452068328857e-01
-8.500428199768066406e-01
-1.855377852916717529e-01
8.482155203819274902e-01
3.997424542903900146e-01
2.438585907220840454e-01
-5.707432627677917480e-01
3.073064982891082764e-01
4.258745312690734863e-01
6.746231913566589355e-01
7.054983973503112793e-01
-1.486917495727539062e+00
4.078677892684936523e-01
2.010523080825805664e-01
-1.028003469109535217e-01
-1.374170631170272827e-01
6.067326664924621582e-01
8.235411047935485840e-01
9.508220553398132324e-01
8.223487734794616699e-01
2.739938497543334961e-01
-1.007042765617370605e+00
8.050827980041503906e-01
7.178302109241485596e-02
2.254756353795528412e-02
-5.476871132850646973e-01
2.469891309738159180e-01
1.106434106826782227e+00
6.850289702415466309e-01
7.976608276367187500e-01
-6.720396876335144043e-01
-7.930852174758911133e-01
1.024532198905944824e+00
-4.186094272881746292e-03
-2.420137673616409302e-01
-6.401289701461791992e-01
-7.010661959648132324e-01
8.484273403882980347e-02
1.730845421552658081e-01
-7.246219366788864136e-02
-1.271896839141845703e+00
-5.304406881332397461e-01
2.142523974180221558e-01
-6.275919675827026367e-01
-1.013392433524131775e-01
-1.221494793891906738e+00
3.465684652328491211e-01
3.644999861717224121e-01
-1.621024459600448608e-01
-1.245071664452552795e-01
-1.467760205268859863e+00
1.121874749660491943e-01
-3.684603422880172729e-02
-6.269084811210632324e-01
-4.087756276130676270e-01
-5.475542545318603516e-01
5.288748145103454590e-01
1.367407143115997314e-01
1.710275411605834961e-01
-3.170453310012817383e-01
-1.203469514846801758e+00
5.193130373954772949e-01
-3.102514743804931641e-01
5.894878134131431580e-02
-2.599040865898132324e-01
-7.229453325271606445e-01
-8.255763053894042969e-01
-5.599778294563293457e-01
-6.741399765014648438e-01
-1.488222122192382812e+00
-1.336339712142944336e+00
-2.060890346765518188e-01
-1.000601530075073242e+00
-6.315425634384155273e-01
-1.442209005355834961e+00
-9.175922870635986328e-01
9.030646085739135742e-02
-7.105816602706909180e-01
-2.261617332696914673e-01
-1.644755959510803223e+00
9.084986522793769836e-03
-5.990911647677421570e-02
-3.406158089637756348e-01
-8.239038288593292236e-02
-3.880614340305328369e-01
-5.686852931976318359e-01
-4.944054037332534790e-02
-1.829030364751815796e-01
-6.239287853240966797e-01
-1.399657487869262695e+00
3.671505153179168701e-01
-8.717871904373168945e-01
-2.347489446401596069e-01
-6.467712521553039551e-01
-8.490941524505615234e-01
1.163249313831329346e-01
-3.596035540103912354e-01
2.101766467094421387e-01
-1.062616348266601562e+00
-1.274929642677307129e+00
3.231238201260566711e-02
-1.559812296181917191e-02
-5.732853338122367859e-02
-4.134973287582397461e-01
2.036399543285369873e-01
6.753172278404235840e-01
4.486290812492370605e-01
1.590677201747894287e-01
-1.440335869789123535e+00
-7.268660664558410645e-01
-4.049045220017433167e-02
-8.137981295585632324e-01
-4.778966903686523438e-01
-1.182091236114501953e+00
7.246277332305908203e-01
4.799474179744720459e-01
3.311270475387573242e-01
4.286028444766998291e-01
-1.088486075401306152e+00
7.269424200057983398e-01
-2.539017051458358765e-02
-3.717074096202850342e-01
1.674115359783172607e-01
-2.308794260025024414e-01
4.581916332244873047e-02
1.842135190963745117e-01
-7.171484827995300293e-02
-3.003359138965606689e-01
-1.511638164520263672e+00
8.057579398155212402e-03
-3.689147830009460449e-01
-5.006811022758483887e-01
-5.207900404930114746e-01
-5.389206409454345703e-01
9.891831874847412109e-02
4.528205990791320801e-01
1.618621945381164551e-01
-8.054871559143066406e-01
-6.006094217300415039e-01
8.504210412502288818e-02
-6.329848617315292358e-02
1.723869740962982178e-01
-4.186766445636749268e-01
5.420507192611694336e-01
8.066852688789367676e-01
6.189512610435485840e-01
4.211013615131378174e-01
-9.012830853462219238e-01
-4.380460828542709351e-02
2.985638976097106934e-01
-2.146188020706176758e-01
1.622914373874664307e-01
-2.879551351070404053e-01
-2.952360510826110840e-01
-2.887645959854125977e-01
-4.315581917762756348e-01
-3.408063650131225586e-01
-1.444886684417724609e+00
1.845753341913223267e-01
-5.662814378738403320e-01
-5.726016163825988770e-01
-7.145427465438842773e-01
-1.053587794303894043e+00
4.287290871143341064e-01
5.295550227165222168e-01
-1.419407129287719727e-01
-1.266458868980407715e+00
-1.270142197608947754e+00
-5.333799868822097778e-02
-5.000406503677368164e-01
-5.029842257499694824e-01
-9.260455369949340820e-01
2.010864317417144775e-01
2.619791030883789062e-01
3.936220705509185791e-01
3.675769865512847900e-01
-8.003748655319213867e-01
-5.263465642929077148e-02
1.224392533302307129e+00
8.143900632858276367e-01
1.034822940826416016e+00
-1.360548436641693115e-01
1.496445387601852417e-01
1.046839594841003418e+00
5.646833181381225586e-01
4.046303927898406982e-01
-1.016453981399536133e+00
7.307695746421813965e-01
6.716493964195251465e-01
3.586142063140869141e-01
4.431451857089996338e-01
-6.765713095664978027e-01
1.421577453613281250e+00
7.222662568092346191e-01
1.001460790634155273e+00
2.911099195480346680e-01
-9.590587615966796875e-01
6.413685679435729980e-01
5.647497773170471191e-01
2.329615205526351929e-01
4.172841906547546387e-01
6.205286979675292969e-01
1.186074852943420410e+00
6.558195352554321289e-01
6.529875993728637695e-01
-6.296564340591430664e-01
-4.387799799442291260e-01
7.541680335998535156e-01
7.256630063056945801e-01
6.348011493682861328e-01
-1.410104781389236450e-01
-5.119492411613464355e-01
6.704322695732116699e-01
2.362740635871887207e-01
1.425046324729919434e-01
-1.007176637649536133e+00
7.938522845506668091e-02
5.107232332229614258e-01
6.626595556735992432e-02
1.407784670591354370e-01
-5.405962467193603516e-01
8.194110989570617676e-01
8.190830349922180176e-01
7.807083725929260254e-01
4.497063159942626953e-01
-1.330308914184570312e+00
1.636594176292419434e+00
8.028904199600219727e-01
4.072799384593963623e-01
5.609984993934631348e-01
-2.239147871732711792e-01
7.549929618835449219e-01
1.357113122940063477e+00
7.716258168220520020e-01
-6.381834745407104492e-01
-1.222639322280883789e+00
4.082736372947692871e-01
-8.887576311826705933e-02
-1.360584497451782227e-01
-7.026728987693786621e-01
-8.588882684707641602e-01
9.305533766746520996e-01
3.181286454200744629e-01
6.179848909378051758e-01
-1.368933320045471191e+00
-7.045662403106689453e-01
1.818260252475738525e-01
-6.178704276680946350e-02
1.867732033133506775e-02
-1.917234063148498535e-01
8.409528136253356934e-01
1.168253421783447266e+00
7.722141742706298828e-01
5.310838222503662109e-01
-8.996161222457885742e-01
2.888493537902832031e-01
3.522146642208099365e-01
-1.762010902166366577e-02
8.813251554965972900e-02
-2.495251893997192383e-01
1.092666625976562500e+00
4.570249319076538086e-01
6.882119774818420410e-01
2.779049575328826904e-01
-9.032867550849914551e-01
7.889080047607421875e-01
4.280900582671165466e-02
4.242676198482513428e-01
1.974268555641174316e-01
-1.655952334403991699e-01
3.269835710525512695e-01
1.145875528454780579e-01
7.548406720161437988e-03
-9.885262250900268555e-01
-9.005920886993408203e-01
3.334274888038635254e-02
-4.597837328910827637e-01
-1.701721400022506714e-01
-5.937419533729553223e-01
-1.024298444390296936e-01
3.414967060089111328e-01
2.847788035869598389e-01
3.121745586395263672e-01
-1.035574197769165039e+00
1.620972454547882080e-01
4.259361326694488525e-01
9.302620589733123779e-02
2.849922776222229004e-01
-4.055423438549041748e-01
7.162424325942993164e-01
8.487327098846435547e-01
8.542111515998840332e-01
5.393725633621215820e-01
-7.748008966445922852e-01
1.271173238754272461e+00
6.248120069503784180e-01
7.934886217117309570e-01
4.641584157943725586e-01
-3.671906292438507080e-01
6.592237353324890137e-01
4.879180490970611572e-01
8.542115688323974609e-01
-4.089771211147308350e-01
-1.109228014945983887e+00
1.278114199638366699e+00
4.426286816596984863e-01
6.199424266815185547e-01
-4.245080053806304932e-01
-7.430871129035949707e-01
1.710729837417602539e+00
7.762529850006103516e-01
5.665055662393569946e-02
-6.456338167190551758e-01
2.199680209159851074e-01
1.125375032424926758e+00
5.491703152656555176e-01
1.988647699356079102e+00
4.973091781139373779e-01
-1.709555238485336304e-01
1.415868759155273438e+00
1.878067493438720703e+00
1.443601608276367188e+00
-7.790543437004089355e-01
4.074933230876922607e-01
1.051397681236267090e+00
4.986170828342437744e-01
3.676583170890808105e-01
-3.116242587566375732e-01
1.116350412368774414e+00
1.178637862205505371e+00
6.736634969711303711e-01
1.275685429573059082e-01
-9.780241250991821289e-01
5.188791155815124512e-01
-6.777684390544891357e-02
1.878874897956848145e-01
-2.650775313377380371e-01
-1.915284395217895508e-01
1.108392238616943359e+00
8.355625867843627930e-01
7.052747011184692383e-01
-4.718756377696990967e-01
-1.745079606771469116e-01
5.802177786827087402e-01
4.595982134342193604e-01
4.912078976631164551e-01
1.845845580101013184e-01
7.664055824279785156e-01
1.194456100463867188e+00
4.102137088775634766e-01
9.060463309288024902e-01
-5.551728010177612305e-01
5.904055237770080566e-01
8.256464004516601562e-01
6.872744560241699219e-01
6.182904839515686035e-01
6.478477269411087036e-02
2.332516014575958252e-01
6.481429934501647949e-01
3.052870333194732666e-01
3.470872342586517334e-02
-1.174293875694274902e+00
7.383502274751663208e-02
5.161255225539207458e-02
1.215444505214691162e-01
-1.632932275533676147e-01
-6.123560070991516113e-01
5.891200304031372070e-01
3.156520128250122070e-01
4.583243727684020996e-01
-1.873966753482818604e-01
-1.113092780113220215e+00
8.627166748046875000e-01
2.210563272237777710e-01
2.924852371215820312e-01
4.433945119380950928e-01
8.017048239707946777e-01
1.649879813194274902e+00
1.147523403167724609e+00
1.015779495239257812e+00
-4.198727011680603027e-01
9.966267645359039307e-02
1.508181452751159668e+00
1.187798023223876953e+00
1.229694247245788574e+00
4.424559175968170166e-01
4.505849182605743408e-01
2.091264486312866211e+00
1.217199087142944336e+00
1.261120676994323730e+00
-3.801898360252380371e-01
5.630587339401245117e-01
9.601528048515319824e-01
8.472394943237304688e-01
3.359142541885375977e-01
-6.132349371910095215e-01
5.357958078384399414e-01
1.263860106468200684e+00
6.903165578842163086e-01
2.613886892795562744e-01
-8.796851038932800293e-01
1.057884931564331055e+00
3.910323679447174072e-01
4.924695491790771484e-01
2.144205868244171143e-01
2.464055716991424561e-01
1.154487133026123047e+00
1.117089152336120605e+00
1.008107423782348633e+00
-2.495465278625488281e-01
-4.936625957489013672e-01
7.824231982231140137e-01
2.126050591468811035e-01
8.320109248161315918e-01
-3.001727163791656494e-02
6.352566182613372803e-02
5.648742318153381348e-01
4.650598764419555664e-01
4.689110517501831055e-01
-1.228645682334899902e+00
-4.003423154354095459e-01
2.071930617094039917e-01
-1.670641303062438965e-01
-2.167701423168182373e-01
-9.045279026031494141e-01
1.477686017751693726e-01
5.334296822547912598e-01
2.470963001251220703e-01
1.628917455673217773e-02
-1.374688386917114258e+00
2.851174771785736084e-02
-1.049983054399490356e-01
-2.491185367107391357e-01
2.256922423839569092e-01
1.272431164979934692e-01
1.363735079765319824e+00
7.318669557571411133e-01
5.712167620658874512e-01
2.656996846199035645e-01
-7.370557785034179688e-01
7.802435755729675293e-01
8.165568709373474121e-01
6.372075080871582031e-01
9.385305643081665039e-02
-3.875860273838043213e-01
5.096817612648010254e-01
3.014482855796813965e-01
7.349764704704284668e-01
-1.358537912368774414e+00
-7.645455598831176758e-01
3.736932873725891113e-01
-1.958509087562561035e-01
1.693637669086456299e-01
-9.640709757804870605e-01
3.780100494623184204e-02
4.871569871902465820e-01
2.043924629688262939e-01
3.615201711654663086e-01
-1.075369834899902344e+00
1.700460612773895264e-01
3.321615159511566162e-01
6.932620704174041748e-02
-3.075235337018966675e-02
-4.505292773246765137e-01
1.007552146911621094e+00
5.339338779449462891e-01
3.463214337825775146e-01
2.848547101020812988e-01
-1.151861548423767090e+00
1.028396964073181152e+00
8.833026140928268433e-02
3.701008856296539307e-01
1.125107109546661377e-01
-4.773787856101989746e-01
-1.393179446458816528e-01
-2.464011609554290771e-01
1.305907964706420898e-01
-5.812228322029113770e-01
-1.330365061759948730e+00
3.963661491870880127e-01
-2.903188467025756836e-01
-5.309997797012329102e-01
-1.067103505134582520e+00
-8.386910557746887207e-01
1.164738759398460388e-01
-3.176100850105285645e-01
1.351870745420455933e-01
-1.750548243522644043e+00
-5.171670317649841309e-01
-1.942633278667926788e-02
-1.637090183794498444e-02
-3.431712463498115540e-02
-6.146081089973449707e-01
7.029164433479309082e-01
7.531454563140869141e-01
4.981118142604827881e-01
-1.083372309803962708e-01
-1.266066551208496094e+00
4.712216258049011230e-01
2.128885537385940552e-01
-1.323427110910415649e-01
8.417166769504547119e-02
-3.597248792648315430e-01
-1.593611091375350952e-01
1.166594773530960083e-01
-2.125471681356430054e-01
-2.168015241622924805e-01
-1.612065315246582031e+00
-1.643938720226287842e-01
-6.419757604598999023e-01
-6.159843802452087402e-01
-8.019083738327026367e-01
-1.478203058242797852e+00
2.501113116741180420e-01
1.125297844409942627e-01
1.138156577944755554e-01
-1.612814307212829590e+00
-1.167239546775817871e+00
4.753512740135192871e-01
3.022414445877075195e-01
6.841005384922027588e-02
-4.876051545143127441e-01
-4.106985628604888916e-01
-2.433501332998275757e-01
-2.357126623392105103e-01
-3.986803293228149414e-01
-1.640157461166381836e+00
4.798126965761184692e-02
-7.357619702816009521e-02
-2.399314939975738525e-01
9.451969712972640991e-02
-1.240944385528564453e+00
4.302755296230316162e-01
6.129155158996582031e-01
8.609565347433090210e-02
2.144673913717269897e-01
-1.305721282958984375e+00
2.201697826385498047e-01
-1.415227055549621582e-01
-4.195364117622375488e-01
1.395223885774612427e-01
-2.605548202991485596e-01
8.398103713989257812e-01
6.907353401184082031e-01
4.462394118309020996e-01
-5.540607571601867676e-01
-1.016451478004455566e+00
7.117481827735900879e-01
2.292867600917816162e-01
5.142158642411231995e-02
-6.188109517097473145e-01
4.182241261005401611e-01
1.297739624977111816e+00
1.108105540275573730e+00
7.361410260200500488e-01
-1.281077384948730469e+00
3.666018322110176086e-02
9.115076661109924316e-01
5.629490017890930176e-01
8.649175763130187988e-01
-2.341337203979492188e-01
1.848140060901641846e-01
4.936998784542083740e-01
6.086280345916748047e-01
2.977198064327239990e-01
-1.130601167678833008e+00
6.982158422470092773e-01
3.207434415817260742e-01
-3.736075460910797119e-01
-2.475461363792419434e-01
-1.089533925056457520e+00
4.858864247798919678e-01
4.996464550495147705e-01
1.882925480604171753e-01
1.819857805967330933e-01
-1.380783915519714355e+00
4.684037566184997559e-01
3.551621362566947937e-02
-1.943585574626922607e-01
-2.909049093723297119e-01
-3.325251936912536621e-01
8.563222289085388184e-01
6.097689867019653320e-01
8.481233716011047363e-01
-3.766730129718780518e-01
-3.911592662334442139e-01
6.964313983917236328e-01
4.447991549968719482e-01
4.140314757823944092e-01
6.993771344423294067e-02
1.272797703742980957e+00
1.444751024246215820e+00
1.215749859809875488e+00
6.212472319602966309e-01
-1.040729284286499023e+00
1.163059949874877930e+00
1.206354975700378418e+00
9.056513309478759766e-01
5.366849899291992188e-01
2.505436241626739502e-01
3.145366609096527100e-01
4.744418263435363770e-01
3.919967710971832275e-01
2.385492622852325439e-01
-7.246239781379699707e-01
6.257483363151550293e-01
6.411705166101455688e-02
-2.462414801120758057e-01
-3.453212976455688477e-02
-3.395439088344573975e-01
5.150555968284606934e-01
4.454255998134613037e-01
3.989886641502380371e-01
2.843375205993652344e-01
-1.219143986701965332e+00
5.597321987152099609e-01
4.103637635707855225e-01
4.813548028469085693e-01
-1.750534214079380035e-02
5.220189224928617477e-03
1.122548341751098633e+00
9.019061923027038574e-01
1.014522194862365723e+00
-7.435361742973327637e-01
-2.491673976182937622e-01
8.576428294181823730e-01
3.165619969367980957e-01
3.036342561244964600e-01
-1.036657467484474182e-01
3.207749128341674805e-01
8.166555762290954590e-01
6.028845906257629395e-01
1.889917999505996704e-01
-1.077573657035827637e+00
6.653746962547302246e-01
-8.191861212253570557e-02
-3.108521401882171631e-01
-2.292171865701675415e-01
-1.035328865051269531e+00
3.246529996395111084e-01
2.125802338123321533e-01
2.405361235141754150e-01
1.479152143001556396e-01
-1.524481415748596191e+00
3.951428532600402832e-01
-1.421833038330078125e-01
-7.672700285911560059e-01
-1.085999369621276855e+00
-1.393235921859741211e+00
-9.315905570983886719e-01
-3.846845626831054688e-01
-7.109854817390441895e-01
-1.759160041809082031e+00
-1.832876682281494141e+00
-6.003285199403762817e-02
-5.348467230796813965e-01
-6.842550635337829590e-01
-2.276698350906372070e+00
-8.180530071258544922e-01
2.565934062004089355e-01
-2.177160829305648804e-01
-5.214987993240356445e-01
-2.136034250259399414e+00
-1.730253696441650391e-01
2.343986183404922485e-01
-2.861455678939819336e-01
-2.765157520771026611e-01
1.023932173848152161e-01
1.116402029991149902e+00
6.828241944313049316e-01
6.570921540260314941e-01
2.662638127803802490e-01
-1.088693857192993164e+00
8.726156949996948242e-01
7.655199766159057617e-01
8.524722456932067871e-01
6.738770008087158203e-01
-1.170155107975006104e-01
2.865447103977203369e-01
9.680411219596862793e-01
2.530722916126251221e-01
-6.673610210418701172e-02
-9.980438947677612305e-01
8.588498830795288086e-01
7.163684964179992676e-01
9.020639061927795410e-01
1.856474429368972778e-01
-5.568877458572387695e-01
9.924775362014770508e-01
1.402309536933898926e+00
1.247424840927124023e+00
-1.758319616317749023e+00
-7.720793485641479492e-01
9.764175415039062500e-01
6.624069213867187500e-01
5.385843515396118164e-01
3.617593348026275635e-01
2.296957254409790039e+00
1.966988801956176758e+00
1.606984615325927734e+00
1.233835577964782715e+00
-7.698828577995300293e-01
1.717957258224487305e+00
1.551735997200012207e+00
1.037456870079040527e+00
1.133710026741027832e+00
5.947855114936828613e-01
9.953044652938842773e-01
1.979206323623657227e+00
1.440721392631530762e+00
4.237835705280303955e-01
-6.248850226402282715e-01
1.051234722137451172e+00
9.262722730636596680e-01
8.825955390930175781e-01
1.848184317350387573e-01
-5.652769804000854492e-01
1.262935638427734375e+00
1.101083993911743164e+00
1.258922219276428223e+00
-2.896162271499633789e-01
-9.643955826759338379e-01
8.837926983833312988e-01
2.186409831047058105e-01
3.447469472885131836e-01
-3.158231675624847412e-01
4.667479395866394043e-01
1.130071878433227539e+00
8.629971146583557129e-01
8.642538189888000488e-01
-1.409096240997314453e+00
4.269496202468872070e-01
1.154294967651367188e+00
9.565070867538452148e-01
1.151001691818237305e+00
3.391632735729217529e-01
6.005429625511169434e-01
7.602264881134033203e-01
7.155896425247192383e-01
3.533160686492919922e-01
-8.728670477867126465e-01
1.014183402061462402e+00
2.650345563888549805e-01
1.949188411235809326e-01
4.567787051200866699e-01
-5.445483922958374023e-01
6.433257460594177246e-01
9.465061426162719727e-01
4.472424983978271484e-01
1.696863323450088501e-01
-9.614832997322082520e-01
4.487536847591400146e-01
-1.043961476534605026e-02
2.150051295757293701e-01
-4.368118047714233398e-01
-1.227772012352943420e-01
8.611080646514892578e-01
8.136113882064819336e-01
8.489941358566284180e-01
-1.456909537315368652e+00
-5.375983119010925293e-01
6.044225692749023438e-01
1.448371857404708862e-01
6.362693309783935547e-01
-7.960013747215270996e-01
1.099344372749328613e+00
1.048499226570129395e+00
6.440719366073608398e-01
1.071818232536315918e+00
-1.342208266258239746e+00
9.908626675605773926e-01
1.220537066459655762e+00
-2.248277366161346436e-01
3.286338150501251221e-01
9.414455294609069824e-02
-4.303399622440338135e-01
1.591356992721557617e-01
-1.456690132617950439e-01
-9.956516325473785400e-02
-9.102593660354614258e-01
-1.888602823019027710e-01
-7.809622287750244141e-01
-6.493062376976013184e-01
-1.188859343528747559e+00
-1.407889485359191895e+00
-1.238624081015586853e-01
-1.908773183822631836e-01
-2.685552537441253662e-01
-1.101294279098510742e+00
-1.589783430099487305e+00
5.047581791877746582e-01
7.933185100555419922e-01
1.440153121948242188e-01
-1.933277964591979980e+00
-7.082353830337524414e-01
2.736907303333282471e-01
-1.540912687778472900e-01
-3.903338313102722168e-01
-2.350651264190673828e+00
-6.539371609687805176e-01
1.690742373466491699e-01
-8.374959230422973633e-01
-6.244395971298217773e-01
-1.885783672332763672e+00
2.387794107198715210e-01
-1.366377770900726318e-01
-7.315986752510070801e-01
-2.267822772264480591e-01
-1.505287766456604004e+00
4.642951190471649170e-01
3.296838998794555664e-01
-5.302563309669494629e-02
1.099060997366905212e-01
1.548480689525604248e-01
5.021891593933105469e-01
6.402578949928283691e-01
4.608575701713562012e-01
2.038852870464324951e-01
-8.155312538146972656e-01
8.682065010070800781e-01
4.072969555854797363e-01
2.079233229160308838e-01
-3.190146684646606445e-01
-2.050775438547134399e-01
3.017364144325256348e-01
-6.053370982408523560e-02
-2.630783058702945709e-02
-1.186119675636291504e+00
-9.596002697944641113e-01
4.459699243307113647e-02
-2.589100599288940430e-01
6.237064488232135773e-03
-8.411699533462524414e-01
-4.997276365756988525e-01
3.285133838653564453e-01
1.782296150922775269e-01
1.648340374231338501e-01
-2.033783435821533203e+00
2.024786621332168579e-01
-1.100241765379905701e-01
-1.082107946276664734e-01
-8.795394748449325562e-02
-6.645393967628479004e-01
7.941681146621704102e-01
5.333430767059326172e-01
5.953693389892578125e-01
5.432268381118774414e-01
-4.363046586513519287e-01
4.240181744098663330e-01
7.817477732896804810e-02
-1.993935406208038330e-01
-1.685878038406372070e-01
-6.221307069063186646e-02
4.240198433399200439e-01
4.956251382827758789e-01
4.462338685989379883e-01
-3.101786077022552490e-01
-1.061215281486511230e+00
2.859227359294891357e-01
3.470719605684280396e-02
2.330089211463928223e-01
-8.538367748260498047e-01
-7.776410579681396484e-01
2.496555596590042114e-01
2.225283235311508179e-01
4.130237698554992676e-01
-1.398817658424377441e+00
-7.236176729202270508e-01
2.408557683229446411e-01
-3.217935860157012939e-01
-5.828585028648376465e-01
-9.380971789360046387e-01
2.513620555400848389e-01
6.711045652627944946e-02
6.957477331161499023e-02
-2.595844268798828125e-01
-1.379829049110412598e+00
7.216687202453613281e-01
-8.326099067926406860e-02
6.774614006280899048e-02
-2.756946906447410583e-02
-7.438361644744873047e-01
9.396907687187194824e-01
8.066383600234985352e-01
6.131033897399902344e-01
5.690377950668334961e-01
-8.595969080924987793e-01
7.933039069175720215e-01
7.642808556556701660e-01
3.833115398883819580e-01
3.821374848484992981e-02
-4.409356713294982910e-01
5.311868190765380859e-01
9.430629611015319824e-01
5.255090594291687012e-01
-7.328492999076843262e-01
-7.010151743888854980e-01
7.903978824615478516e-01
6.828698515892028809e-01
7.915930151939392090e-01
-9.651593565940856934e-01
5.352633818984031677e-02
9.722480773925781250e-01
1.100687503814697266e+00
7.134254574775695801e-01
-1.630043864250183105e+00
5.901688337326049805e-01
2.026225477457046509e-01
1.576986312866210938e-01
1.964766681194305420e-01
2.059454470872879028e-01
1.172231912612915039e+00
7.216632366180419922e-01
5.276550054550170898e-01
5.522276163101196289e-01
-7.924349904060363770e-01
1.265343308448791504e+00
7.606620788574218750e-01
4.139376580715179443e-01
2.163535803556442261e-01
-4.138641655445098877e-01
3.363484442234039307e-01
4.611480534076690674e-01
-8.312159776687622070e-02
-1.965462714433670044e-01
-8.632701635360717773e-01
3.748473823070526123e-01
6.907138228416442871e-02
3.111118972301483154e-01
-6.002284288406372070e-01
-5.453313589096069336e-01
7.271642088890075684e-01
5.767954587936401367e-01
4.087306857109069824e-01
-1.989633202552795410e+00
-7.035742998123168945e-01
3.189673721790313721e-01
1.317521631717681885e-01
-1.057417392730712891e-01
-2.596402466297149658e-01
1.672770738601684570e+00
9.258792996406555176e-01
1.105111598968505859e+00
5.791830420494079590e-01
-9.325163960456848145e-01
1.523462891578674316e+00
6.498131752014160156e-01
7.763265371322631836e-01
1.032639026641845703e+00
1.367737650871276855e-01
7.452220320701599121e-01
1.192839264869689941e+00
5.929386019706726074e-01
6.274512410163879395e-01
-4.709695279598236084e-01
7.893522977828979492e-01
1.025374770164489746e+00
9.712320566177368164e-01
-1.446893364191055298e-01
-5.388342142105102539e-01
9.722630381584167480e-01
1.582243800163269043e+00
1.001882672309875488e+00
-3.639225959777832031e-01
-6.878787875175476074e-01
6.534361243247985840e-01
2.235573902726173401e-02
3.570539355278015137e-01
-1.457007527351379395e+00
5.669271945953369141e-01
1.091430068016052246e+00
7.159342169761657715e-01
7.113631963729858398e-01
-1.632199764251708984e+00
3.087723255157470703e-01
4.379265308380126953e-01
6.707136631011962891e-01
8.480678200721740723e-01
-1.541235744953155518e-01
2.255951613187789917e-01
7.035100460052490234e-01
4.512252509593963623e-01
1.620109081268310547e-01
-1.124569535255432129e+00
7.307677865028381348e-01
3.493216335773468018e-01
1.987491846084594727e-01
-2.920264005661010742e-01
-6.681556701660156250e-01
7.713900804519653320e-01
7.970961332321166992e-01
5.700080990791320801e-01
2.354801148176193237e-01
-6.270835399627685547e-01
5.845353603363037109e-01
3.757473081350326538e-02
4.072986245155334473e-01
-3.216412961483001709e-01
-7.392970472574234009e-02
9.689756035804748535e-01
8.583260178565979004e-01
6.430901885032653809e-01
-1.194491624832153320e+00
-4.722689390182495117e-01
5.368238091468811035e-01
3.099125027656555176e-01
5.084445476531982422e-01
-8.819746226072311401e-02
2.054524660110473633e+00
1.255690217018127441e+00
1.226203083992004395e+00
9.679416418075561523e-01
-9.400910735130310059e-01
1.708941698074340820e+00
1.454510569572448730e+00
5.659979581832885742e-01
5.717554092407226562e-01
5.576167255640029907e-02
1.473909765481948853e-01
1.014548897743225098e+00
4.285285472869873047e-01
2.515955269336700439e-01
-5.512076020240783691e-01
4.591957330703735352e-01
6.757640838623046875e-01
4.199673235416412354e-01
-4.978764355182647705e-01
-7.647722959518432617e-01
6.848487854003906250e-01
4.895044565200805664e-01
9.935675859451293945e-01
-2.965705394744873047e-01
-1.045511722564697266e+00
9.653272032737731934e-01
1.250083923339843750e+00
1.456013441085815430e+00
-8.561756610870361328e-01
-6.025975346565246582e-01
8.383467197418212891e-01
1.012179732322692871e+00
6.889111399650573730e-01
-2.125494480133056641e+00
-3.990294337272644043e-01
6.974917650222778320e-01
2.516030371189117432e-01
6.233899295330047607e-02
-1.464269161224365234e+00
1.015485048294067383e+00
2.277674973011016846e-01
1.306527405977249146e-01
1.987792104482650757e-01
-9.983469843864440918e-01
4.159848392009735107e-01
2.113259732723236084e-01
-7.524900138378143311e-02
-1.361718028783798218e-01
-1.651880443096160889e-01
4.480936527252197266e-01
6.603807210922241211e-01
4.933918416500091553e-01
-1.790228672325611115e-02
-5.915312170982360840e-01
3.097376227378845215e-01
3.641114234924316406e-01
7.295115590095520020e-01
-3.989076316356658936e-01
-3.248055875301361084e-01
5.932338833808898926e-01
4.957989156246185303e-01
4.211650788784027100e-01
-1.266386151313781738e+00
-5.843260884284973145e-01
2.233488559722900391e-01
-1.533612795174121857e-02
1.351513862609863281e-01
-6.186305284500122070e-01
2.618265710771083832e-02
3.782936632633209229e-01
2.304585278034210205e-01
3.801592886447906494e-01
-1.677378177642822266e+00
9.817614555358886719e-01
8.005232214927673340e-01
3.333305716514587402e-01
5.352513790130615234e-01
1.258795857429504395e+00
1.583671927452087402e+00
1.058949947357177734e+00
6.976822614669799805e-01
6.241015195846557617e-01
-1.594697088003158569e-01
5.121405124664306641e-01
3.408480882644653320e-01
3.840532898902893066e-01
-2.341053932905197144e-01
5.033962801098823547e-02
9.234419465065002441e-01
1.366016387939453125e+00
9.633309841156005859e-01
-3.930142223834991455e-01
-4.964184761047363281e-01
1.107665181159973145e+00
8.453459143638610840e-01
1.150712013244628906e+00
-2.383024096488952637e-01
-5.657812952995300293e-01
1.043854951858520508e+00
1.466016769409179688e+00
8.360152840614318848e-01
-1.378601670265197754e+00
1.334111094474792480e-01
1.270434260368347168e+00
1.032370686531066895e+00
8.011256456375122070e-01
-5.055466890335083008e-01
1.301991939544677734e+00
1.249915242195129395e+00
5.177494883537292480e-01
6.782939434051513672e-01
-1.016527175903320312e+00
1.107560992240905762e+00
5.201484635472297668e-02
-5.927139520645141602e-01
-1.662276834249496460e-01
-2.851422429084777832e-01
5.362678766250610352e-01
7.467153072357177734e-01
4.562713503837585449e-01
7.322565186768770218e-03
-5.423839688301086426e-01
1.592367887496948242e-01
2.543576993048191071e-02
3.758846223354339600e-02
-7.149278521537780762e-01
-6.447541117668151855e-01
2.921979129314422607e-01
-1.858205199241638184e-01
-3.524565398693084717e-01
-1.501619815826416016e+00
-1.062069535255432129e+00
-1.307590305805206299e-01
-6.184673905372619629e-01
-2.787921428680419922e-01
-1.314953565597534180e+00
-2.031992971897125244e-01
7.601459324359893799e-02
2.315517067909240723e-01
-2.315443754196166992e-01
-2.131146907806396484e+00
4.308402072638273239e-03
-5.596227645874023438e-01
-1.492533236742019653e-01
-1.187283843755722046e-01
-6.502172946929931641e-01
1.012604355812072754e+00
7.680238485336303711e-01
4.531123638153076172e-01
4.348792135715484619e-01
-6.113526225090026855e-01
4.517251551151275635e-01
-2.826653122901916504e-01
-1.346821486949920654e-01
-3.137789368629455566e-01
-6.730517148971557617e-01
-4.330031573772430420e-01
5.019679069519042969e-01
-6.183413863182067871e-01
-1.417367219924926758e+00
-1.088989853858947754e+00
-5.913634300231933594e-01
-1.263083815574645996e+00
-1.373683094978332520e+00
-2.203248977661132812e+00
-1.390242815017700195e+00
-3.462258279323577881e-01
-6.985229849815368652e-01
-8.068715929985046387e-01
-2.441988468170166016e+00
-1.261655688285827637e+00
-1.182014226913452148e+00
-1.536835789680480957e+00
-8.175637722015380859e-01
-1.640970945358276367e+00
-4.911722838878631592e-01
-1.254744529724121094e+00
-1.169270038604736328e+00
-1.250488400459289551e+00
-2.269454240798950195e+00
6.782020330429077148e-01
-9.062508940696716309e-01
-1.288465619087219238e+00
-1.001607060432434082e+00
-2.203390121459960938e+00
-8.914538621902465820e-01
-6.460567712783813477e-01
-1.766500592231750488e+00
-1.481279492378234863e+00
-1.368680953979492188e+00
-5.790000557899475098e-01
-1.000369310379028320e+00
-1.065547466278076172e+00
-1.385810256004333496e+00
-9.412200450897216797e-01
-8.581463098526000977e-01
-6.631119847297668457e-01
-1.314363718032836914e+00
-1.770892143249511719e+00
-8.457727432250976562e-01
-2.859677076339721680e-01
-9.708756804466247559e-01
-6.416013240814208984e-01
-2.089104890823364258e+00
-8.192896246910095215e-01
-1.856912672519683838e-01
-3.274345397949218750e-01
-3.631572127342224121e-01
-2.340908050537109375e+00
-6.213120743632316589e-02
-2.976439893245697021e-01
-6.031693220138549805e-01
-2.678871154785156250e-01
-6.189047098159790039e-01
1.522561073303222656e+00
1.833606809377670288e-01
6.011769175529479980e-01
4.587771296501159668e-01
-7.443089485168457031e-01
1.119054198265075684e+00
3.686946928501129150e-01
4.444912970066070557e-01
3.194189667701721191e-01
-3.514793217182159424e-01
7.268031239509582520e-01
5.286406874656677246e-01
-5.991965066641569138e-03
-4.754368066787719727e-01
-3.766491711139678955e-01
9.842748939990997314e-02
2.694761753082275391e-01
-1.537929326295852661e-01
-9.616503119468688965e-01
-6.844446659088134766e-01
3.285659849643707275e-01
3.672264516353607178e-01
-6.577468663454055786e-02
-1.449358463287353516e+00
-5.281248688697814941e-01
2.545649409294128418e-01
-1.204164475202560425e-01
8.826005458831787109e-02
-5.325528979301452637e-01
1.383307695388793945e+00
7.444545030593872070e-01
6.395109295845031738e-01
3.656647801399230957e-01
-9.833980798721313477e-01
1.561829805374145508e+00
-5.455830320715904236e-02
-2.125698626041412354e-01
3.915436565876007080e-01
7.748530805110931396e-02
3.539002239704132080e-01
3.696530461311340332e-01
3.075335919857025146e-01
-1.198171898722648621e-01
-4.260116517543792725e-01
5.418733954429626465e-01
-7.158514857292175293e-02
1.505106985569000244e-01
-5.464076995849609375e-01
-6.791380047798156738e-01
1.310460120439529419e-01
2.809517085552215576e-01
-1.345267891883850098e-01
-8.531361818313598633e-01
-6.406965255737304688e-01
1.231700405478477478e-01
-1.612916141748428345e-01
8.732096105813980103e-02
-1.245937585830688477e+00
-3.068547248840332031e-01
7.437486052513122559e-01
6.941093206405639648e-01
2.627955675125122070e-01
-1.994281172752380371e+00
3.277027979493141174e-02
1.335982382297515869e-01
1.504854559898376465e-01
2.736693620681762695e-01
4.535332322120666504e-01
2.066350460052490234e+00
9.564163684844970703e-01
1.423419117927551270e+00
7.184472084045410156e-01
-8.289574980735778809e-01
1.335748910903930664e+00
6.131376624107360840e-01
3.425996303558349609e-01
1.344352811574935913e-01
-1.634077131748199463e-01
6.742540597915649414e-01
1.087268829345703125e+00
4.132307171821594238e-01
-8.188955485820770264e-02
-6.376228928565979004e-01
3.380902409553527832e-01
-2.085958123207092285e-01
-3.791287168860435486e-02
-9.756779670715332031e-01
-7.384216189384460449e-01
4.002064093947410583e-02
1.677467823028564453e-01
4.441880583763122559e-01
-1.212121725082397461e+00
-5.139614343643188477e-01
1.043550610542297363e+00
-4.164646193385124207e-02
8.517023324966430664e-01
-1.677937209606170654e-01
3.046649992465972900e-01
7.912524342536926270e-01
3.632980585098266602e-02
-2.330146133899688721e-01
-1.934863567352294922e+00
1.134677886962890625e+00
2.161128669977188110e-01
1.349121984094381332e-02
1.036856025457382202e-01
-1.086690068244934082e+00
1.086221218109130859e+00
2.720274925231933594e-01
-4.857594519853591919e-02
1.107221469283103943e-01
-4.421861469745635986e-01
6.510447263717651367e-01
-1.758836209774017334e-01
5.024796817451715469e-03
-3.803584277629852295e-01
-1.526690572500228882e-01
5.880159735679626465e-01
7.517490386962890625e-01
6.690720915794372559e-01
-3.393020033836364746e-01
-5.337666869163513184e-01
8.615096211433410645e-01
8.911608457565307617e-01
5.071815252304077148e-01
-9.101371765136718750e-01
-6.209768056869506836e-01
1.401063561439514160e+00
6.200883984565734863e-01
3.593826293945312500e-01
-1.290386080741882324e+00
-3.338437676429748535e-01
1.779011078178882599e-02
-4.306224882602691650e-01
1.024278476834297180e-01
-7.402065396308898926e-01
9.261707663536071777e-01
1.948016881942749023e-01
5.881368517875671387e-01
4.222759604454040527e-01
-1.144333481788635254e+00
1.145028829574584961e+00
4.176007211208343506e-01
2.473912537097930908e-01
2.051837742328643799e-02
1.987638920545578003e-01
1.022787690162658691e+00
1.018140316009521484e+00
1.112439155578613281e+00
3.243320286273956299e-01
-8.967877924442291260e-02
6.522893309593200684e-01
4.292899072170257568e-01
5.105730891227722168e-01
2.231005579233169556e-02
4.491102397441864014e-01
1.522542595863342285e+00
1.433983087539672852e+00
1.173755526542663574e+00
-6.139054894447326660e-01
-3.525934219360351562e-01
1.070339560508728027e+00
5.525658130645751953e-01
9.598458409309387207e-01
-8.721706867218017578e-01
-4.112982749938964844e-02
1.072838068008422852e+00
7.171012163162231445e-01
4.337242543697357178e-01
-1.502285242080688477e+00
5.330910086631774902e-01
4.641810357570648193e-01
1.918998062610626221e-01
9.091407060623168945e-02
-1.003080248832702637e+00
8.117043972015380859e-01
4.796118140220642090e-01
3.938945531845092773e-01
2.309467941522598267e-01
-6.181347966194152832e-01
7.703933119773864746e-01
7.826437801122665405e-02
4.939127266407012939e-01
-1.009439677000045776e-01
-1.121295914053916931e-01
-8.246212452650070190e-02
6.450139284133911133e-01
6.957695484161376953e-01
-5.299737453460693359e-01
-3.296468853950500488e-01
6.976890563964843750e-01
4.139693081378936768e-01
1.080641746520996094e+00
-9.033449888229370117e-01
-2.024453729391098022e-01
1.094184279441833496e+00
9.789012670516967773e-01
1.192921757698059082e+00
-1.204243421554565430e+00
-5.588927865028381348e-02
6.671658158302307129e-01
-9.656631387770175934e-03
3.379857242107391357e-01
1.464026868343353271e-01
2.455067873001098633e+00
9.639145135879516602e-01
3.291327655315399170e-01
6.126405000686645508e-01
-7.291448116302490234e-01
1.484588027000427246e+00
3.386394083499908447e-01
1.144894659519195557e-01
4.823454022407531738e-01
8.730623871088027954e-02
8.764734864234924316e-01
9.588080048561096191e-01
7.303054332733154297e-01
5.414924025535583496e-01
-2.853637039661407471e-01
1.031838774681091309e+00
1.316911339759826660e+00
1.414076089859008789e+00
4.708417057991027832e-01
-1.244908869266510010e-01
1.220940113067626953e+00
8.720620870590209961e-01
9.519262909889221191e-01
-4.285385906696319580e-01
-2.300566881895065308e-01
7.391352057456970215e-01
9.089974761009216309e-01
9.053052663803100586e-01
-9.822828173637390137e-01
1.761576086282730103e-01
9.323474764823913574e-01
9.021244049072265625e-01
1.868182182312011719e+00
-1.494198203086853027e+00
7.844554185867309570e-01
1.932646274566650391e+00
2.091619253158569336e+00
2.341832160949707031e+00
7.078800201416015625e-01
1.549319148063659668e+00
2.903609037399291992e+00
2.078309059143066406e+00
1.593739748001098633e+00
-2.788121104240417480e-01
2.379081249237060547e+00
1.755371093750000000e+00
1.009497165679931641e+00
5.052559971809387207e-01
1.039987206459045410e-01
1.711371898651123047e+00
1.882954478263854980e+00
1.361290812492370605e+00
7.596567869186401367e-01
-3.890239074826240540e-02
4.577139616012573242e-01
6.199094653129577637e-01
4.275085031986236572e-01
1.607897281646728516e-01
3.027832508087158203e-01
1.062827825546264648e+00
1.128325700759887695e+00
9.740051031112670898e-01
-4.330211281776428223e-01
1.299971044063568115e-01
7.259197831153869629e-01
7.524764537811279297e-01
5.065752863883972168e-01
2.664796113967895508e-01
1.598419070243835449e+00
9.720436334609985352e-01
1.050349116325378418e+00
1.238465666770935059e+00
-9.156975746154785156e-01
1.850549697875976562e+00
1.400893926620483398e+00
7.141916751861572266e-01
9.210658073425292969e-01
4.267459213733673096e-01
4.659096002578735352e-01
9.221543073654174805e-01
6.762637495994567871e-01
3.846267461776733398e-01
-1.244642660021781921e-01
1.088795542716979980e+00
2.780445516109466553e-01
5.020645856857299805e-01
-3.190620541572570801e-01
-2.526976168155670166e-01
7.486515641212463379e-01
9.159206151962280273e-01
5.315137505531311035e-01
-4.940849244594573975e-01
-1.757484525442123413e-01
9.922075867652893066e-01
1.032200932502746582e+00
1.060204505920410156e+00
-1.501135826110839844e-01
1.052612900733947754e+00
1.388018012046813965e+00
1.334951996803283691e+00
1.271392345428466797e+00
-1.571525573730468750e+00
7.372645735740661621e-01
7.425885200500488281e-01
5.920953750610351562e-01
5.339772105216979980e-01
6.944618821144104004e-01
3.477535963058471680e+00
1.709549903869628906e+00
1.551359891891479492e+00
1.346196889877319336e+00
-5.332885980606079102e-01
1.982070207595825195e+00
1.344142198562622070e+00
9.252567291259765625e-01
8.028111457824707031e-01
2.960725920274853706e-03
4.701208472251892090e-01
1.369312524795532227e+00
8.348211646080017090e-01
2.748328447341918945e-01
-2.190374433994293213e-01
8.359363079071044922e-01
6.089927554130554199e-01
3.327735960483551025e-01
-3.839254379272460938e-01
-4.018956720829010010e-01
8.630686402320861816e-01
1.175228953361511230e+00
9.343160986900329590e-01
-7.106525897979736328e-01
-1.449762582778930664e-01
1.201819181442260742e+00
1.604461073875427246e+00
1.403934597969055176e+00
-5.539078712463378906e-01
5.441651344299316406e-01
1.736846089363098145e+00
1.578364729881286621e+00
8.809041380882263184e-01
-1.573925971984863281e+00
1.894050836563110352e+00
5.436318516731262207e-01
8.136593103408813477e-01
1.323245644569396973e+00
-7.500640749931335449e-01
2.014879941940307617e+00
1.464017748832702637e+00
1.106517195701599121e+00
1.552455067634582520e+00
-2.023098468780517578e-01
1.345628976821899414e+00
2.356126904487609863e-01
2.692639827728271484e-01
1.487567722797393799e-01
5.054582357406616211e-01
1.013929963111877441e+00
8.793165087699890137e-01
7.937315106391906738e-01
5.202866196632385254e-01
-8.080033212900161743e-02
1.033997297286987305e+00
9.429550766944885254e-01
7.059094905853271484e-01
-3.201414942741394043e-01
-1.589076071977615356e-01
1.077842593193054199e+00
7.683296203613281250e-01
3.263430297374725342e-01
-1.358283281326293945e+00
-3.972496092319488525e-02
1.030835416167974472e-02
7.899976521730422974e-02
2.068827897310256958e-01
-7.157464623451232910e-01
7.723824381828308105e-01
4.204150438308715820e-01
3.164871633052825928e-01
-1.382329463958740234e-01
-1.181714296340942383e+00
1.134965300559997559e+00
-1.670685708522796631e-01
5.829817429184913635e-02
2.193335145711898804e-01
-4.706580042839050293e-01
6.341491341590881348e-01
7.854273319244384766e-01
5.580073595046997070e-01
2.339211255311965942e-01
-1.802534312009811401e-01
6.462111473083496094e-01
2.751920819282531738e-01
3.999167084693908691e-01
-6.257927417755126953e-02
2.570345401763916016e-01
8.438538908958435059e-01
5.083156228065490723e-01
4.670223295688629150e-01
-2.048986852169036865e-01
-1.550046801567077637e-01
5.611661672592163086e-01
2.552015483379364014e-01
1.125470846891403198e-01
-1.031334877014160156e+00
-5.457161068916320801e-01
5.697337985038757324e-01
1.577230095863342285e-01
2.396412193775177002e-02
-1.799087524414062500e+00
1.620928198099136353e-02
-3.531503677368164062e-01
-4.342674314975738525e-01
-8.703525662422180176e-01
-1.530148983001708984e+00
9.236226081848144531e-01
-3.300893008708953857e-01
-7.101381421089172363e-01
-4.692800045013427734e-01
-1.076931476593017578e+00
8.863249421119689941e-01
-3.455954194068908691e-01
-2.293792963027954102e-01
-2.099898010492324829e-01
-4.661376774311065674e-01
4.328112006187438965e-01
5.554243326187133789e-01
3.494664430618286133e-01
-4.354445040225982666e-01
-5.081592798233032227e-01
1.179623901844024658e-01
-3.629636764526367188e-02
-1.649182662367820740e-02
-8.943830728530883789e-01
-1.445618867874145508e+00
5.909450650215148926e-01
8.817753195762634277e-01
4.986760318279266357e-01
-1.122916460037231445e+00
-1.255619823932647705e-01
9.480551481246948242e-01
3.297935724258422852e-01
2.130475938320159912e-01
-2.774352133274078369e-01
1.563918963074684143e-02
2.994849085807800293e-01
3.383260965347290039e-01
-2.329804934561252594e-02
-1.553188323974609375e+00
9.147067070007324219e-01
-4.231109321117401123e-01
-1.319061070680618286e-01
-7.325443625450134277e-02
-5.925807356834411621e-01
4.011705219745635986e-01
1.387112587690353394e-01
2.482501566410064697e-01
-4.812068119645118713e-02
-5.297222137451171875e-01
1.417100429534912109e+00
6.105925440788269043e-01
8.831546902656555176e-01
1.355432718992233276e-01
-8.202193304896354675e-03
9.969159960746765137e-01
6.188869476318359375e-01
4.187902510166168213e-01
-6.615854501724243164e-01
-3.678619861602783203e-01
8.620402216911315918e-01
7.729870080947875977e-01
5.658219456672668457e-01
-1.570096969604492188e+00
1.775508821010589600e-01
1.395917654037475586e+00
1.358195543289184570e+00
7.122746706008911133e-01
-1.683519124984741211e+00
1.819639354944229126e-01
2.997885346412658691e-01
-6.465889513492584229e-02
1.991221010684967041e-01
-8.239684700965881348e-01
1.447399139404296875e+00
7.986684441566467285e-01
5.503345727920532227e-01
4.889879748225212097e-02
-7.765080928802490234e-01
1.422785639762878418e+00
2.809522747993469238e-01
4.801272749900817871e-01
8.606107532978057861e-02
-1.853632628917694092e-01
3.279283642768859863e-01
2.874642312526702881e-01
6.010577082633972168e-01
-2.088271528482437134e-01
-2.202924191951751709e-01
5.328481197357177734e-01
1.422213166952133179e-01
1.929237395524978638e-01
-5.141736268997192383e-01
-4.235396683216094971e-01
6.840938329696655273e-01
7.487846016883850098e-01
4.519385993480682373e-01
-1.033073663711547852e+00
-1.767009496688842773e-01
8.052285909652709961e-01
4.836129248142242432e-01
6.689785122871398926e-01
-3.736785054206848145e-01
-5.597385391592979431e-02
9.896832108497619629e-01
1.750148534774780273e-01
4.961609840393066406e-01
-1.678343892097473145e+00
8.091709613800048828e-01
1.742625087499618530e-01
7.112500723451375961e-03
1.858674585819244385e-01
-1.186082124710083008e+00
1.280542016029357910e+00
8.131170272827148438e-01
8.657826185226440430e-01
3.042317330837249756e-01
-4.066684544086456299e-01
1.033046364784240723e+00
4.215326011180877686e-01
2.857192754745483398e-01
-9.947223216295242310e-02
3.571766018867492676e-01
8.640420436859130859e-01
8.862425684928894043e-01
6.185102462768554688e-01
-1.999942772090435028e-02
-1.419865339994430542e-01
8.340218067169189453e-01
1.509651541709899902e-01
6.384489536285400391e-01
-1.535323560237884521e-01
1.139931306242942810e-01
1.112173318862915039e+00
7.812672853469848633e-01
1.144479632377624512e+00
-9.100400805473327637e-01
3.209097087383270264e-01
9.686756134033203125e-01
9.690479636192321777e-01
1.384522438049316406e+00
4.971973225474357605e-02
6.179718971252441406e-01
8.733317255973815918e-01
5.820803046226501465e-01
3.674983978271484375e-01
-9.485788941383361816e-01
1.041783094406127930e+00
2.162335067987442017e-01
2.838746458292007446e-02
1.210621297359466553e-01
-4.972670972347259521e-01
5.622974038124084473e-01
7.451438307762145996e-01
4.472395479679107666e-01
1.533980220556259155e-01
-3.839628994464874268e-01
4.808521866798400879e-01
-1.654833182692527771e-02
1.733737438917160034e-01
-3.564789891242980957e-01
-2.454442232847213745e-01
7.210793495178222656e-01
7.518550157546997070e-01
5.303535461425781250e-01
-7.055655717849731445e-01
-2.374974787235260010e-01
5.573475360870361328e-01
6.533060669898986816e-01
4.397703409194946289e-01
-5.004444718360900879e-01
-1.540467888116836548e-01
5.731258988380432129e-01
3.681296110153198242e-01
1.633220165967941284e-01
-1.812619566917419434e+00
4.990485906600952148e-01
-2.019471973180770874e-01
-3.893949389457702637e-01
-8.623583242297172546e-03
-1.789305210113525391e+00
1.021862626075744629e+00
2.957253530621528625e-02
-8.667168021202087402e-02
-8.311622589826583862e-02
-1.304062604904174805e+00
1.688115954399108887e+00
7.188510894775390625e-01
7.487672567367553711e-01
-1.904068887233734131e-02
-5.698010325431823730e-01
2.886631786823272705e-01
1.678454995155334473e+00
4.180364012718200684e-01
-8.313918113708496094e-01
-6.430842876434326172e-01
8.347707986831665039e-01
3.491736352443695068e-01
9.739980846643447876e-02
-1.236835837364196777e+00
-3.230845928192138672e-01
9.099619388580322266e-01
5.173621773719787598e-01
7.691852450370788574e-01
-1.714059233665466309e+00
-4.057427644729614258e-01
3.543231487274169922e-01
-1.206602156162261963e-01
2.825680971145629883e-01
-7.770376801490783691e-01
8.405286073684692383e-01
6.298201680183410645e-01
6.903410553932189941e-01
3.747498095035552979e-01
-1.392758965492248535e+00
8.749252557754516602e-01
8.378908783197402954e-02
-5.218463018536567688e-02
1.155660748481750488e-01
-2.953330278396606445e-01
7.658989429473876953e-01
4.777651727199554443e-01
5.455418825149536133e-01
5.649531260132789612e-02
-7.333781719207763672e-01
8.624014854431152344e-01
4.505388438701629639e-01
7.238062024116516113e-01
-1.815795004367828369e-01
-4.628626257181167603e-02
5.533076524734497070e-01
2.947854399681091309e-01
1.167484074831008911e-01
-9.650626182556152344e-01
-2.415201812982559204e-01
1.493008136749267578e-01
4.798826575279235840e-02
1.826744228601455688e-01
-8.558230996131896973e-01
-3.277165293693542480e-01
2.862358987331390381e-01
4.059165716171264648e-01
1.970481574535369873e-01
-1.741363286972045898e+00
2.855245582759380341e-02
1.369038969278335571e-01
-5.424008518457412720e-02
2.505278289318084717e-01
-8.374735116958618164e-01
1.528423905372619629e+00
7.165436148643493652e-01
2.969174683094024658e-01
6.079139113426208496e-01
-1.021373152732849121e+00
1.509951114654541016e+00
5.725907087326049805e-01
3.955019414424896240e-01
4.371291100978851318e-01
-3.461980521678924561e-01
-6.482720375061035156e-02
7.939702868461608887e-01
3.823319673538208008e-01
-4.259638786315917969e-01
-6.998362541198730469e-01
5.603163838386535645e-01
-7.917448133230209351e-02
-8.384241908788681030e-02
-1.303022742271423340e+00
-8.247850537300109863e-01
5.794502496719360352e-01
-2.104186713695526123e-01
-2.396848946809768677e-01
-1.517576098442077637e+00
-5.193880796432495117e-01
-1.744716167449951172e-01
-5.402044057846069336e-01
-2.336864173412322998e-01
-1.332558155059814453e+00
5.199247002601623535e-01
3.425256013870239258e-01
5.735670328140258789e-01
2.931865155696868896e-01
-1.830637812614440918e+00
7.376374006271362305e-01
1.480403542518615723e-01
-3.539063632488250732e-01
1.451307982206344604e-01
-3.869748711585998535e-01
1.707264482975006104e-01
4.638340473175048828e-01
-8.682621270418167114e-02
-4.430460333824157715e-01
-6.110731959342956543e-01
4.211462736129760742e-01
-6.030020713806152344e-01
-4.572058022022247314e-01
-7.821943759918212891e-01
-5.145562291145324707e-01
1.716689318418502808e-01
1.289906203746795654e-01
1.707072705030441284e-01
-1.270336508750915527e+00
-5.170831680297851562e-01
2.167566716670989990e-01
-3.801714777946472168e-01
-7.471071183681488037e-02
-1.118175983428955078e+00
-8.217147588729858398e-01
4.742791652679443359e-01
6.568976640701293945e-01
6.707723140716552734e-01
-1.014184355735778809e+00
-1.045565381646156311e-01
1.857266575098037720e-01
-7.601422071456909180e-02
1.301844418048858643e-02
-6.381720900535583496e-01
9.657253623008728027e-01
6.282436847686767578e-01
6.122112870216369629e-01
3.335691094398498535e-01
-1.242225408554077148e+00
1.523295640945434570e+00
2.223887890577316284e-01
-1.069266572594642639e-01
6.879380345344543457e-02
-6.229323744773864746e-01
-1.318017095327377319e-01
4.002709388732910156e-01
2.717480361461639404e-01
-1.643643528223037720e-01
-6.799249053001403809e-01
8.479626774787902832e-01
4.076849818229675293e-01
1.872624456882476807e-01
-5.576797723770141602e-01
-3.763350844383239746e-01
7.933776378631591797e-01
4.828228950500488281e-01
8.326651453971862793e-01
-7.359302043914794922e-01
-6.482005715370178223e-01
5.319357514381408691e-01
1.485506445169448853e-01
4.429396986961364746e-01
-9.882649779319763184e-01
-7.384381294250488281e-01
3.556362092494964600e-01
3.969654440879821777e-01
8.094096183776855469e-02
-2.024455547332763672e+00
1.802286654710769653e-01
-7.639585435390472412e-02
-5.822302699089050293e-01
-2.214072495698928833e-01
-1.599071383476257324e+00
4.416387379169464111e-01
-3.082222938537597656e-01
-1.381017714738845825e-01
-6.807041168212890625e-02
-1.135397315025329590e+00
1.561780810356140137e+00
5.690647363662719727e-01
1.019733786582946777e+00
-2.949636876583099365e-01
-8.073794245719909668e-01
1.496533155441284180e-01
7.420305013656616211e-01
-1.366588771343231201e-01
-1.440593004226684570e+00
-9.210262894630432129e-01
6.262826919555664062e-01
-3.933919370174407959e-01
-6.144701689481735229e-02
-1.648231148719787598e+00
-1.180836081504821777e+00
3.968659639358520508e-01
7.651558518409729004e-01
5.032432079315185547e-01
-2.026274442672729492e+00
-7.726137042045593262e-01
4.624814987182617188e-01
9.896238893270492554e-02
-1.838467419147491455e-01
-1.397317171096801758e+00
-6.146350502967834473e-01
7.524991035461425781e-01
3.077057898044586182e-01
-8.619185537099838257e-02
-1.920993208885192871e+00
7.201651930809020996e-01
7.860444486141204834e-02
-2.050567604601383209e-02
-2.390880584716796875e-01
-1.322088479995727539e+00
1.002895474433898926e+00
4.196131229400634766e-01
1.873571574687957764e-01
-1.072822287678718567e-01
-1.064567685127258301e+00
7.105287909507751465e-01
-1.818835437297821045e-01
2.772831022739410400e-01
1.631527245044708252e-01
5.287336185574531555e-03
9.554256796836853027e-01
1.075021147727966309e+00
7.965239286422729492e-01
-4.459198713302612305e-01
-3.417122960090637207e-01
1.187302708625793457e+00
1.040055990219116211e+00
1.236354470252990723e+00
1.612033993005752563e-01
-1.848936975002288818e-01
1.896907210350036621e+00
1.470419287681579590e+00
7.742461562156677246e-01
-1.563569903373718262e+00
3.984804749488830566e-01
1.065647244453430176e+00
1.156718850135803223e+00
9.251605272293090820e-01
-5.221029520034790039e-01
1.685208320617675781e+00
1.252987504005432129e+00
8.827657699584960938e-01
1.119713425636291504e+00
-9.183365106582641602e-01
1.512264966964721680e+00
2.589921355247497559e-01
5.787247419357299805e-01
5.117990374565124512e-01
2.880423367023468018e-01
1.262270569801330566e+00
1.213690161705017090e+00
1.025859355926513672e+00
-2.746508419513702393e-01
-4.565791785717010498e-01
1.834058165550231934e+00
7.868064045906066895e-01
1.100580334663391113e+00
-3.657386600971221924e-01
-4.493884444236755371e-01
1.082339286804199219e+00
1.108692526817321777e+00
7.026492357254028320e-01
-9.333079457283020020e-01
-2.895919084548950195e-01
1.193280696868896484e+00
9.021107554435729980e-01
8.054366707801818848e-01
-1.012284994125366211e+00
6.300662755966186523e-01
1.227468967437744141e+00
1.382542848587036133e+00
1.472692608833312988e+00
-1.593377113342285156e+00
6.802328228950500488e-01
5.482389330863952637e-01
6.353492140769958496e-01
6.365565061569213867e-01
3.340396657586097717e-02
1.384263992309570312e+00
1.088571548461914062e+00
9.493718743324279785e-01
5.126066207885742188e-01
-7.012676596641540527e-01
1.292650103569030762e+00
9.776903390884399414e-01
9.523800015449523926e-01
4.385792016983032227e-01
-7.224573194980621338e-02
9.383257031440734863e-01
1.724214911460876465e+00
1.283522129058837891e+00
-8.270182609558105469e-01
-3.608664572238922119e-01
1.171327590942382812e+00
7.940312623977661133e-01
1.173795104026794434e+00
-7.317546606063842773e-01
-1.807288825511932373e-01
1.373782753944396973e+00
1.630054950714111328e+00
1.613811135292053223e+00
-1.285230278968811035e+00
9.305754303932189941e-02
1.541143059730529785e+00
1.104606151580810547e+00
1.305610775947570801e+00
-4.687953293323516846e-01
4.255466163158416748e-01
1.736974835395812988e+00
1.067014694213867188e+00
7.458189129829406738e-01
-1.181558966636657715e+00
1.860389471054077148e+00
1.186622500419616699e+00
8.167884945869445801e-01
6.671626567840576172e-01
-8.982483744621276855e-01
1.079650044441223145e+00
1.067058682441711426e+00
1.702888727188110352e+00
3.405354321002960205e-01
-8.885686993598937988e-01
1.553769111633300781e+00
1.908088088035583496e+00
2.068603992462158203e+00
1.719384640455245972e-01
-9.154547005891799927e-02
1.641770482063293457e+00
1.803723096847534180e+00
1.443245053291320801e+00
-8.323547840118408203e-01
-3.072344064712524414e-01
1.101914048194885254e+00
9.689750671386718750e-01
8.085046410560607910e-01
-6.864127516746520996e-01
5.234895944595336914e-01
1.366689324378967285e+00
1.066407918930053711e+00
1.552612185478210449e+00
-1.684349179267883301e+00
1.897774338722229004e-01
6.577499508857727051e-01
2.381541579961776733e-01
6.435495018959045410e-01
1.195211783051490784e-01
1.513407707214355469e+00
9.211413264274597168e-01
7.999196052551269531e-01
4.066150188446044922e-01
-7.728732824325561523e-01
1.030014872550964355e+00
3.033959865570068359e-01
3.756096065044403076e-01
2.061181329190731049e-02
-1.472744345664978027e-01
1.204862356185913086e+00
1.238201737403869629e+00
1.123184919357299805e+00
-5.534440875053405762e-01
-6.488670110702514648e-01
1.403580188751220703e+00
4.294461309909820557e-01
3.694500029087066650e-01
-6.384302377700805664e-01
-8.954142928123474121e-01
4.033193290233612061e-01
8.563905954360961914e-01
1.032153069972991943e-01
-1.645442008972167969e+00
-3.057096004486083984e-01
5.613620281219482422e-01
2.315426170825958252e-01
2.455549836158752441e-01
-1.104237556457519531e+00
7.056834101676940918e-01
8.347353935241699219e-01
6.593062281608581543e-01
7.908008098602294922e-01
-1.605956435203552246e+00
6.178914904594421387e-01
2.935964465141296387e-01
-1.163898706436157227e-01
-1.078770235180854797e-01
-9.463521242141723633e-01
8.223174810409545898e-01
6.073720455169677734e-01
4.942539632320404053e-01
-1.809802055358886719e-01
-7.398746013641357422e-01
6.101065874099731445e-01
5.653765425086021423e-02
1.473772078752517700e-01
-3.192200362682342529e-01
-6.238746643066406250e-01
-8.474817126989364624e-02
5.735467746853828430e-02
-2.288228571414947510e-01
-1.443218708038330078e+00
-9.993928670883178711e-01
-3.260426521301269531e-01
-3.542069196701049805e-01
-5.185645222663879395e-01
-1.996503829956054688e+00
-6.462467312812805176e-01
1.781162172555923462e-01
-4.506346881389617920e-01
1.567650437355041504e-01
-2.299883842468261719e+00
2.010262161493301392e-01
8.013674616813659668e-01
7.851043939590454102e-01
1.173142075538635254e+00
-4.237411618232727051e-01
-4.136816784739494324e-02
7.924018502235412598e-01
1.841095238924026489e-01
6.099189817905426025e-02
-1.291348099708557129e+00
1.274512052536010742e+00
5.646361112594604492e-01
4.968108236789703369e-01
-2.394028604030609131e-01
-7.779288887977600098e-01
9.368842244148254395e-01
6.404100656509399414e-01
9.442924261093139648e-01
-5.766259431838989258e-01
-7.426930665969848633e-01
5.299475193023681641e-01
1.269986927509307861e-01
-2.254850566387176514e-01
-8.081353306770324707e-01
-2.374537289142608643e-01
5.447839498519897461e-01
5.162625312805175781e-01
8.079015612602233887e-01
-8.738516569137573242e-01
-3.784326612949371338e-01
3.424485027790069580e-01
2.378683239221572876e-01
1.895480901002883911e-01
-1.003565907478332520e+00
3.562563061714172363e-01
4.371820688247680664e-01
3.096000850200653076e-01
4.797184765338897705e-01
-1.510577201843261719e+00
7.344168424606323242e-01
3.208008781075477600e-02
-4.997436404228210449e-01
3.851907327771186829e-02
-7.386963963508605957e-01
-3.957913815975189209e-02
1.529306620359420776e-01
-2.165093123912811279e-01
-5.810184478759765625e-01
-1.146540045738220215e+00
6.688517928123474121e-01
-2.733320295810699463e-01
-2.563768923282623291e-01
-8.147227764129638672e-01
-1.009867429733276367e+00
2.919824123382568359e-01
-5.654804781079292297e-02
-2.583781071007251740e-02
-1.260738134384155273e+00
-9.490650296211242676e-01
5.044306516647338867e-01
4.304934293031692505e-02
3.582204580307006836e-01
-7.215673327445983887e-01
6.486679613590240479e-02
6.341544389724731445e-01
6.980884075164794922e-01
4.136287868022918701e-01
-1.267156958580017090e+00
1.088800057768821716e-01
6.259675621986389160e-01
2.916361391544342041e-01
6.045989990234375000e-01
-2.987654805183410645e-01
3.855212628841400146e-01
4.020309448242187500e-01
2.262791842222213745e-01
2.599486410617828369e-01
-1.103515505790710449e+00
4.389404058456420898e-01
-1.137752905488014221e-01
-3.667580783367156982e-01
-4.043774008750915527e-01
-8.650697469711303711e-01
3.191804289817810059e-01
4.235150218009948730e-01
3.878475725650787354e-01
-2.637899816036224365e-01
-8.605903387069702148e-01
7.749820947647094727e-01
1.205083504319190979e-01
2.789191901683807373e-01
-6.073806881904602051e-01
-5.130406022071838379e-01
1.333858728408813477e+00
1.034289956092834473e+00
8.033297657966613770e-01
-8.272302150726318359e-01
-3.199164271354675293e-01
5.501714944839477539e-01
7.467420697212219238e-01
5.105711221694946289e-01
-6.771991252899169922e-01
-9.577853232622146606e-02
1.468515276908874512e+00
1.255561828613281250e+00
7.115069627761840820e-01
-1.720189929008483887e+00
4.517459571361541748e-01
5.368645191192626953e-01
5.612434744834899902e-01
3.155440986156463623e-01
-1.258228302001953125e+00
1.337430596351623535e+00
9.059873223304748535e-01
8.063904047012329102e-01
3.550343513488769531e-01
-9.897937774658203125e-01
1.111419439315795898e+00
4.793674945831298828e-01
4.421964287757873535e-01
1.414703428745269775e-01
2.004507035017013550e-01
1.295088171958923340e+00
1.051494836807250977e+00
7.965134382247924805e-01
-5.490418151021003723e-02
-6.121627092361450195e-01
1.050955176353454590e+00
6.683243513107299805e-01
7.943176627159118652e-01
-3.306836485862731934e-01
-4.109858870506286621e-01
6.607137322425842285e-01
4.517675638198852539e-01
9.055838733911514282e-02
-1.206797957420349121e+00
-2.875346839427947998e-01
-5.711955204606056213e-02
-3.588539361953735352e-01
-1.660525202751159668e-01
-9.543683528900146484e-01
1.705734729766845703e-01
-8.516368269920349121e-02
1.335056424140930176e-01
-2.546910382807254791e-02
-1.400114774703979492e+00
4.697183668613433838e-01
-2.115524001419544220e-02
-2.664733827114105225e-01
-1.430603414773941040e-01
-7.041398882865905762e-01
5.336079597473144531e-01
4.892691373825073242e-01
3.674417734146118164e-01
-2.889918386936187744e-01
-5.269972681999206543e-01
4.904551506042480469e-01
9.431789815425872803e-02
1.817668080329895020e-01
-1.746752411127090454e-01
-1.351483464241027832e-01
8.244475722312927246e-01
3.734838962554931641e-01
4.146511256694793701e-01
-7.688691616058349609e-01
-5.742166638374328613e-01
3.332791030406951904e-01
-9.702038764953613281e-02
2.164011634886264801e-02
-1.044056534767150879e+00
-8.788319826126098633e-01
-1.027646213769912720e-01
2.111455053091049194e-01
-2.035460174083709717e-01
-1.559149980545043945e+00
-3.118580393493175507e-02
-1.031241752207279205e-02
-6.502041816711425781e-01
-4.516625106334686279e-01
-1.339602231979370117e+00
7.104645669460296631e-02
-1.233641579747200012e-01
2.236776202917098999e-01
-1.770279556512832642e-01
-1.413330197334289551e+00
6.482979059219360352e-01
6.444068625569343567e-03
-9.723796695470809937e-02
-7.364724278450012207e-01
-7.986606359481811523e-01
-7.681914418935775757e-02
1.799038201570510864e-01
1.019047722220420837e-01
-9.107959270477294922e-01
-7.850434780120849609e-01
8.166643977165222168e-01
7.200278043746948242e-01
6.440460681915283203e-01
-6.977508068084716797e-01
-6.144021153450012207e-01
1.033780097961425781e+00
1.352210760116577148e+00
7.458095550537109375e-01
-9.062013626098632812e-01
1.782584935426712036e-01
1.144671559333801270e+00
1.354483485221862793e+00
1.312204360961914062e+00
2.488707602024078369e-01
2.794394195079803467e-01
1.153469204902648926e+00
1.421809077262878418e+00
9.843658804893493652e-01
-1.276853084564208984e+00
1.007612824440002441e+00
5.152810215950012207e-01
6.868229508399963379e-01
2.710785567760467529e-01
-9.664095640182495117e-01
9.970676898956298828e-01
1.466333150863647461e+00
1.283433675765991211e+00
1.325347423553466797e-01
-5.802249908447265625e-01
1.105188488960266113e+00
4.498618841171264648e-01
4.818332791328430176e-01
-1.307127773761749268e-01
-1.997812986373901367e-01
1.024595141410827637e+00
9.522248506546020508e-01
9.028906226158142090e-01
-3.439545333385467529e-01
-8.589627593755722046e-02
8.280510306358337402e-01
5.710328817367553711e-01
1.066656231880187988e+00
9.240768849849700928e-02
6.443854570388793945e-01
1.420671820640563965e+00
1.285683870315551758e+00
9.516953825950622559e-01
-1.050054430961608887e+00
5.013998746871948242e-01
1.046725153923034668e+00
6.203989982604980469e-01
9.443393349647521973e-01
-3.296262919902801514e-01
7.708270847797393799e-02
4.427589476108551025e-01
3.525861799716949463e-01
1.346157640218734741e-01
-8.258487582206726074e-01
4.858909249305725098e-01
8.303225040435791016e-02
-6.154293566942214966e-02
-4.849481880664825439e-01
-7.378761172294616699e-01
7.560246437788009644e-02
-1.210425347089767456e-01
-2.351332753896713257e-01
-7.407043576240539551e-01
-6.791393160820007324e-01
1.342739909887313843e-01
7.582721114158630371e-02
-2.807896211743354797e-02
-9.178462028503417969e-01
-1.508279561996459961e+00
3.674617111682891846e-01
1.966921389102935791e-01
1.085539534687995911e-01
-1.069729328155517578e+00
-2.693316936492919922e-01
3.840678930282592773e-02
-5.572401732206344604e-02
1.502466350793838501e-01
-6.935162544250488281e-01
3.063228428363800049e-01
5.837491750717163086e-01
4.349904656410217285e-01
3.558330237865447998e-01
-1.066590666770935059e+00
1.686958521604537964e-01
1.229713261127471924e-01
-5.975989699363708496e-01
-3.256050348281860352e-01
-7.462894320487976074e-01
-3.433958888053894043e-01
1.726157665252685547e-01
-3.522507101297378540e-02
-3.398880660533905029e-01
-7.204431295394897461e-01
2.101771682500839233e-01
4.057015106081962585e-02
-2.560128569602966309e-01
-7.152528166770935059e-01
-8.457366824150085449e-01
-2.549654543399810791e-01
-5.811356008052825928e-02
2.371155619621276855e-01
-1.119018554687500000e+00
-7.441295385360717773e-01
4.503874182701110840e-01
-1.590084433555603027e-01
-3.530543297529220581e-02
-1.256078958511352539e+00
-4.184612631797790527e-01
2.529153227806091309e-01
4.637250900268554688e-01
4.212599098682403564e-01
-8.849998712539672852e-01
4.302314296364784241e-02
5.141910910606384277e-01
3.644008934497833252e-01
6.302493810653686523e-01
-6.023852825164794922e-01
9.693104028701782227e-02
4.251109659671783447e-01
4.682248830795288086e-02
-1.965228766202926636e-01
-1.038117289543151855e+00
1.866520047187805176e-01
-2.536620795726776123e-01
-2.885081470012664795e-01
-6.554841399192810059e-01
-1.169186592102050781e+00
-1.991411745548248291e-01
-2.573728263378143311e-01
-3.807705938816070557e-01
-8.302471637725830078e-01
-5.207998752593994141e-01
2.154438048601150513e-01
-1.565870270133018494e-02
4.051791429519653320e-01
-3.125856518745422363e-01
-6.746418476104736328e-01
5.506060719490051270e-01
6.121933460235595703e-01
3.027236759662628174e-01
-6.281217932701110840e-01
-1.980134844779968262e-01
6.134473085403442383e-01
6.293596029281616211e-01
6.174196004867553711e-01
-9.290434122085571289e-01
-3.539784252643585205e-01
6.950594186782836914e-01
3.156097233295440674e-01
3.589783608913421631e-01
-1.452108979225158691e+00
2.352621108293533325e-01
1.263024210929870605e-01
-7.575763463973999023e-01
1.484755724668502808e-01
-1.277318477630615234e+00
3.071956522762775421e-02
4.714860394597053528e-02
-1.647183150053024292e-01
-8.082275837659835815e-02
-9.507614374160766602e-01
5.051320195198059082e-01
2.322046756744384766e-01
-9.270034730434417725e-03
-3.526816964149475098e-01
-7.301766872406005859e-01
-2.526003122329711914e-01
9.169896245002746582e-01
5.170090794563293457e-01
-9.954211115837097168e-01
-6.839541196823120117e-01
1.694929599761962891e-01
-2.890784442424774170e-01
-4.007034376263618469e-02
-1.373354434967041016e+00
-9.544653892517089844e-01
3.170152306556701660e-01
5.114908218383789062e-01
7.962896674871444702e-02
-1.354019522666931152e+00
-2.227741479873657227e-01
-7.390871644020080566e-02
-2.068669497966766357e-01
-6.657014042139053345e-02
-1.355207204818725586e+00
3.381138741970062256e-01
1.686046570539474487e-01
5.684059858322143555e-01
6.083769798278808594e-01
-9.948862195014953613e-01
5.576652884483337402e-01
4.393504858016967773e-01
7.432326674461364746e-02
9.297877550125122070e-02
-3.306868374347686768e-01
5.548917502164840698e-02
4.508714973926544189e-01
4.392087925225496292e-03
-4.737455546855926514e-01
-2.907425463199615479e-01
5.594384074211120605e-01
-1.034492179751396179e-01
2.187799476087093353e-02
-5.186831951141357422e-01
-4.984898269176483154e-01
1.058652475476264954e-01
3.602441549301147461e-01
4.961016476154327393e-01
-8.493859171867370605e-01
-5.971190929412841797e-01
2.369636297225952148e-01
-2.740504443645477295e-01
-6.119545176625251770e-02
-9.277683496475219727e-01
-6.234224438667297363e-01
2.061442732810974121e-01
5.384654998779296875e-01
2.146796286106109619e-01
-1.154837846755981445e+00
-6.619144976139068604e-02
1.031050533056259155e-01
-6.966431438922882080e-02
2.019866406917572021e-01
-6.545596718788146973e-01
7.023605704307556152e-01
6.431956887245178223e-01
4.399638473987579346e-01
6.964688748121261597e-02
-8.726011514663696289e-01
4.645491242408752441e-01
-3.168075382709503174e-01
-1.138045564293861389e-01
-5.591120719909667969e-01
-1.006099343299865723e+00
-4.450754821300506592e-01
-1.560626924037933350e-01
-3.845727145671844482e-01
-1.036722779273986816e+00
-6.512936949729919434e-01
-2.109509110450744629e-01
-5.669021010398864746e-01
-3.663884401321411133e-01
-1.150338768959045410e+00
-1.119481325149536133e+00
-1.297113765031099319e-02
-2.897136807441711426e-01
-4.017927050590515137e-01
-1.400096654891967773e+00
-5.115652680397033691e-01
-1.121967211365699768e-01
-1.587099023163318634e-02
-2.235904186964035034e-01
-1.428344726562500000e+00
9.542352706193923950e-02
3.011173903942108154e-01
1.762551069259643555e-02
-6.211172416806221008e-02
-1.267310261726379395e+00
4.081457257270812988e-01
2.150984108448028564e-01
5.415658354759216309e-01
1.777642406523227692e-02
-8.520663976669311523e-01
1.436542868614196777e-01
5.309002399444580078e-01
8.046302199363708496e-01
-5.182994008064270020e-01
-9.976828694343566895e-01
9.502556920051574707e-01
-8.316309750080108643e-02
-5.856697559356689453e-01
-4.397237002849578857e-01
-1.032871723175048828e+00
2.101059257984161377e-01
2.354065179824829102e-01
4.226162433624267578e-01
-6.573023796081542969e-01
-8.499358892440795898e-01
2.074193507432937622e-01
-1.682098060846328735e-01
9.456139057874679565e-02
-1.738163709640502930e+00
-8.402659296989440918e-01
-2.055800408124923706e-01
1.572043634951114655e-02
-3.660648465156555176e-01
-1.400070905685424805e+00
-3.347406685352325439e-01
-2.529261112213134766e-01
-1.025369882583618164e+00
-2.492847889661788940e-01
-1.627141833305358887e+00
-5.339761450886726379e-02
1.699325628578662872e-02
3.763592541217803955e-01
-5.418717861175537109e-01
-1.312604308128356934e+00
4.356921017169952393e-01
-8.690990507602691650e-02
-1.343400124460458755e-02
-4.387171864509582520e-01
-1.399697542190551758e+00
2.050984799861907959e-01
4.136943519115447998e-01
5.001793503761291504e-01
-2.560147941112518311e-01
-4.068211019039154053e-01
8.339531421661376953e-01
4.278425872325897217e-01
5.711268186569213867e-01
8.013128302991390228e-03
7.451870013028383255e-03
1.067587852478027344e+00
1.268994927406311035e+00
7.185950875282287598e-01
-7.046114206314086914e-01
-1.507666260004043579e-01
8.447650671005249023e-01
1.107337594032287598e+00
1.499004483222961426e+00
-1.671105176210403442e-01
1.443480104207992554e-01
1.022022008895874023e+00
7.422072291374206543e-01
2.614095211029052734e-01
-1.191557645797729492e+00
6.442809104919433594e-01
5.185779333114624023e-01
1.546297818422317505e-01
4.396963417530059814e-01
-5.988653898239135742e-01
8.297508358955383301e-01
8.024206757545471191e-01
1.066676855087280273e+00
3.080005943775177002e-01
-7.284950613975524902e-01
1.317766547203063965e+00
3.528676331043243408e-01
7.519606351852416992e-01
4.100714027881622314e-01
-2.853287458419799805e-01
1.322366952896118164e+00
1.231568217277526855e+00
1.122223734855651855e+00
-2.078587263822555542e-01
-1.801660507917404175e-01
1.772048830986022949e+00
1.362704038619995117e+00
1.558479070663452148e+00
-3.428629040718078613e-01
-3.105756640434265137e-01
1.366243362426757812e+00
9.282387495040893555e-01
7.533621788024902344e-01
-9.527907967567443848e-01
3.133496940135955811e-01
9.604240655899047852e-01
7.045173048973083496e-01
8.869040012359619141e-01
-5.737554430961608887e-01
7.071485519409179688e-01
1.210709691047668457e+00
1.419942021369934082e+00
4.993473291397094727e-01
-1.015376925468444824e+00
1.373362898826599121e+00
1.272089242935180664e+00
1.198994159698486328e+00
2.243548631668090820e-02
-1.592228710651397705e-01
8.923850059509277344e-01
1.000535726547241211e+00
1.433457255363464355e+00
-1.225643604993820190e-01
-2.460668981075286865e-01
1.820815801620483398e+00
1.080990314483642578e+00
1.146162986755371094e+00
3.977105915546417236e-01
8.490650914609432220e-03
1.582020401954650879e+00
1.441926479339599609e+00
1.621161580085754395e+00
-1.970349401235580444e-01
9.744935482740402222e-02
1.244038462638854980e+00
8.243395090103149414e-01
8.284564018249511719e-01
1.973591744899749756e-01
9.842203259468078613e-01
1.131887078285217285e+00
1.273397684097290039e+00
7.638012170791625977e-01
-9.129109382629394531e-01
6.390283107757568359e-01
1.032220363616943359e+00
6.696903109550476074e-01
5.188403725624084473e-01
-2.842299938201904297e-01
1.734444141387939453e+00
1.155654191970825195e+00
8.248564600944519043e-01
6.775374412536621094e-01
-7.007944583892822266e-01
1.502319097518920898e+00
7.136987447738647461e-01
7.807154655456542969e-01
4.522417485713958740e-01
-3.530571758747100830e-01
4.277633726596832275e-01
9.510900974273681641e-01
5.322660803794860840e-01
-8.774905204772949219e-01
-5.614838600158691406e-01
2.465232163667678833e-01
1.154367402195930481e-01
5.947807431221008301e-01
-1.000301957130432129e+00
-5.283193588256835938e-01
7.276379466056823730e-01
4.891251027584075928e-01
5.364506840705871582e-01
-1.486923336982727051e+00
-1.474939435720443726e-01
4.518795907497406006e-01
-1.092301830649375916e-01
2.500022053718566895e-01
-1.173761606216430664e+00
6.453417539596557617e-01
7.066261172294616699e-01
6.829897761344909668e-01
4.979694783687591553e-01
-9.425077438354492188e-01
8.813633322715759277e-01
9.128255844116210938e-01
4.949506223201751709e-01
3.394899368286132812e-01
-2.791464626789093018e-01
5.428410172462463379e-01
8.190554976463317871e-01
8.552777767181396484e-01
-9.750103950500488281e-02
-4.668885171413421631e-01
1.340144753456115723e+00
9.494364857673645020e-01
9.538379907608032227e-01
-3.392329514026641846e-01
-4.338085055351257324e-01
1.232088685035705566e+00
1.118341684341430664e+00
1.100404024124145508e+00
-3.511388301849365234e-01
-3.735970705747604370e-02
1.622389435768127441e+00
2.152551412582397461e+00
1.972015142440795898e+00
-3.488044068217277527e-02
2.730270922183990479e-01
2.083739995956420898e+00
1.894250988960266113e+00
1.613665580749511719e+00
-9.808003902435302734e-01
8.701081871986389160e-01
1.700376510620117188e+00
1.121545553207397461e+00
1.813541889190673828e+00
-6.001279950141906738e-01
1.671846270561218262e+00
1.611996769905090332e+00
1.527315378189086914e+00
8.451423645019531250e-01
-5.801951885223388672e-01
1.723167538642883301e+00
1.292678356170654297e+00
1.329724907875061035e+00
9.847329854965209961e-01
8.984794616699218750e-01
1.682961463928222656e+00
1.547450661659240723e+00
1.340847253799438477e+00
2.893114089965820312e-01
3.975811600685119629e-02
2.044456243515014648e+00
1.672271251678466797e+00
2.314683198928833008e+00
5.713065266609191895e-01
5.210871342569589615e-03
1.771304368972778320e+00
1.707001686096191406e+00
1.264127850532531738e+00
-6.074357032775878906e-01
3.586012125015258789e-01
1.021949291229248047e+00
9.536485075950622559e-01
1.023481488227844238e+00
-5.247361063957214355e-01
8.153297901153564453e-01
1.146894335746765137e+00
1.087557077407836914e+00
8.706795573234558105e-01
-1.189662098884582520e+00
1.325868248939514160e+00
9.973385334014892578e-01
7.064530253410339355e-01
7.869492769241333008e-01
-3.092663586139678955e-01
1.580242276191711426e+00
1.464682340621948242e+00
1.091048240661621094e+00
3.827282488346099854e-01
-2.747428417205810547e-01
1.728772282600402832e+00
9.203272461891174316e-01
8.656454682350158691e-01
2.749632000923156738e-01
8.425303697586059570e-01
1.644957900047302246e+00
1.642392635345458984e+00
1.041893959045410156e+00
-7.584716677665710449e-01
-9.567780047655105591e-02
1.462822794914245605e+00
1.044748783111572266e+00
9.705874919891357422e-01
-1.953558325767517090e-01
-2.210161387920379639e-01
7.119460701942443848e-01
9.274977445602416992e-01
3.736844658851623535e-01
-1.276186466217041016e+00
1.804324388504028320e-01
1.022009849548339844e-01
3.636879920959472656e-01
6.513687372207641602e-01
-1.440130114555358887e+00
4.337573051452636719e-01
3.883389234542846680e-01
3.625560700893402100e-01
1.485540717840194702e-01
-1.355006217956542969e+00
5.301018357276916504e-01
2.437090128660202026e-01
-2.646304070949554443e-01
-5.810462832450866699e-01
-1.604693293571472168e+00
4.721415936946868896e-01
7.542535662651062012e-01
2.210197448730468750e-01
-7.484341263771057129e-01
-6.623484492301940918e-01
1.254233479499816895e+00
9.329676032066345215e-01
1.226305246353149414e+00
-2.568762516602873802e-03
-3.016242384910583496e-01
1.035986065864562988e+00
7.821342945098876953e-01
8.841987252235412598e-01
-1.084940791130065918e+00
-1.739611662924289703e-02
9.220156669616699219e-01
8.688300848007202148e-01
6.759050488471984863e-01
-1.086079478263854980e+00
-7.545869331806898117e-03
9.071130156517028809e-01
1.547079086303710938e+00
4.220791161060333252e-01
-1.479429125785827637e+00
6.999157667160034180e-01
3.533636033535003662e-01
5.738288164138793945e-01
2.291885465383529663e-01
-8.306923508644104004e-01
1.360898017883300781e+00
9.129416346549987793e-01
7.258077859878540039e-01
4.111493229866027832e-01
-6.518180966377258301e-01
1.328980803489685059e+00
5.033586621284484863e-01
1.413154482841491699e+00
3.191668689250946045e-01
-6.374514698982238770e-01
6.241581439971923828e-01
1.324135541915893555e+00
5.966558456420898438e-01
-1.001439929008483887e+00
-4.153572320938110352e-01
9.882861375808715820e-01
3.828718662261962891e-01
4.609637856483459473e-01
-5.119073390960693359e-01
-5.749466419219970703e-01
1.015910506248474121e+00
5.651929378509521484e-01
7.218781113624572754e-01
-1.329867720603942871e+00
3.397406935691833496e-01
1.199093222618103027e+00
1.277137875556945801e+00
1.115090370178222656e+00
-8.164758086204528809e-01
3.356431722640991211e-01
1.686001539230346680e+00
1.483888626098632812e+00
3.439176380634307861e-01
-1.162887573242187500e+00
1.486613750457763672e+00
9.348784089088439941e-01
1.100054383277893066e+00
8.807582855224609375e-01
-6.231817603111267090e-01
1.556794047355651855e+00
1.585528850555419922e+00
1.541984558105468750e+00
9.258157610893249512e-01
-6.001484394073486328e-01
1.838650941848754883e+00
1.418738484382629395e+00
1.472772598266601562e+00
2.552768886089324951e-01
1.092449724674224854e-01
1.630332708358764648e+00
1.676221013069152832e+00
1.359313011169433594e+00
-5.745974183082580566e-01
-1.159062013030052185e-01
1.226959466934204102e+00
8.853576779365539551e-01
9.454115033149719238e-01
-7.573966383934020996e-01
1.002059653401374817e-01
1.089973211288452148e+00
1.058312296867370605e+00
2.660113275051116943e-01
-1.571661353111267090e+00
3.635987639427185059e-01
8.963400125503540039e-02
1.515554487705230713e-01
5.234155431389808655e-02
-1.518664717674255371e+00
6.682353019714355469e-01
5.263788104057312012e-01
5.355730056762695312e-01
-1.316115539520978928e-02
-9.094943404197692871e-01
8.125177621841430664e-01
2.859486043453216553e-01
-4.150513559579849243e-02
-1.106687821447849274e-02
-6.188521981239318848e-01
1.368870019912719727e+00
5.080271959304809570e-01
8.136600255966186523e-01
-7.166788578033447266e-01
-6.053425073623657227e-01
1.229225397109985352e+00
3.660295009613037109e-01
5.934548974037170410e-01
-3.358292877674102783e-01
-7.788284420967102051e-01
1.200576186180114746e+00
6.173545122146606445e-01
-2.396707423031330109e-02
-1.541344881057739258e+00
2.617423050105571747e-02
3.332217037677764893e-01
3.364980816841125488e-01
2.507384121417999268e-01
-1.412043333053588867e+00
9.482969343662261963e-02
5.667206048965454102e-01
6.416014432907104492e-01
1.792305409908294678e-01
-1.425134301185607910e+00
6.104273200035095215e-01
-2.481436133384704590e-01
0.000000000000000000e+00
1.384152565151453018e-02
-1.600836753845214844e+00
6.368733644485473633e-01
5.364702343940734863e-01
4.018538296222686768e-01
-3.787791132926940918e-01
-9.816106557846069336e-01
1.110459804534912109e+00
4.575729966163635254e-01
1.058457255363464355e+00
2.977606095373630524e-02
-6.965397000312805176e-01
9.250960946083068848e-01
9.867831468582153320e-01
5.697684884071350098e-01
-9.015784263610839844e-01
-5.956699252128601074e-01
6.854707598686218262e-01
1.101475283503532410e-01
1.844748109579086304e-01
-1.365264296531677246e+00
-4.883866906166076660e-01
4.922809302806854248e-01
7.580287754535675049e-02
-4.148998484015464783e-02
-1.852177381515502930e+00
-1.907593756914138794e-01
2.604349255561828613e-01
1.265754848718643188e-01
5.063441395759582520e-01
-1.122103810310363770e+00
-6.709723919630050659e-02
4.685366153717041016e-01
4.542148485779762268e-02
-6.124438643455505371e-01
-1.349074244499206543e+00
2.512899041175842285e-01
2.966393530368804932e-01
-4.278374090790748596e-02
-4.859856665134429932e-01
-1.067378401756286621e+00
7.977589368820190430e-01
2.492997348308563232e-01
5.136399269104003906e-01
-6.035386323928833008e-01
-8.313189744949340820e-01
8.029282093048095703e-01
1.631437093019485474e-01
3.051201105117797852e-01
-7.398306131362915039e-01
-6.194933056831359863e-01
8.814189434051513672e-01
7.088548541069030762e-01
4.688419699668884277e-01
-1.149214863777160645e+00
-3.120146857327199541e-06
6.166492104530334473e-01
2.382366806268692017e-01
5.639042258262634277e-01
-1.044409394264221191e+00
-3.123957812786102295e-01
5.329009890556335449e-01
3.216151893138885498e-01
4.239489510655403137e-02
-1.534058451652526855e+00
2.094830274581909180e-01
-4.811020195484161377e-02
-7.506478428840637207e-01
-9.116601347923278809e-01
-1.649840831756591797e+00
1.265087574720382690e-01
-2.374419271945953369e-01
2.989939749240875244e-01
-6.888348460197448730e-01
-1.296783328056335449e+00
3.928056359291076660e-01
-1.174307167530059814e-01
-8.479847013950347900e-02
-6.307846307754516602e-01
-1.552519440650939941e+00
7.985515594482421875e-01
4.718800485134124756e-01
1.737326681613922119e-01
-6.834599971771240234e-01
-7.267783284187316895e-01
4.811228513717651367e-01
1.151374503970146179e-01
5.070930123329162598e-01
-7.711391448974609375e-01
-6.345406174659729004e-01
4.437379539012908936e-01
-3.425301052629947662e-03
-3.234932124614715576e-01
-1.758559226989746094e+00
-4.801366850733757019e-02
-6.396710127592086792e-02
-3.575068116188049316e-01
2.153364010155200958e-02
-1.521795392036437988e+00
-1.511012017726898193e-01
2.676169574260711670e-01
-9.617479145526885986e-02
-5.185247585177421570e-02
-1.398861527442932129e+00
1.870532780885696411e-01
-4.838607311248779297e-01
-1.910243332386016846e-01
-3.546515405178070068e-01
-1.321598052978515625e+00
9.941454529762268066e-01
8.854398131370544434e-01
5.409335494041442871e-01
-5.055782794952392578e-01
-9.652431011199951172e-01
1.069885253906250000e+00
3.610035777091979980e-01
5.420428514480590820e-01
-1.343434900045394897e-01
-5.964614152908325195e-01
1.009772658348083496e+00
6.751797795295715332e-01
2.765639424324035645e-01
-1.371902585029602051e+00
-6.213362812995910645e-01
5.237818956375122070e-01
-1.212320290505886078e-02
7.145135998725891113e-01
-1.573997616767883301e+00
-8.360435813665390015e-02
7.712286114692687988e-01
3.750197291374206543e-01
1.431459337472915649e-01
-1.558118700981140137e+00
4.632525444030761719e-01
2.348320037126541138e-01
1.502124965190887451e-02
4.126186072826385498e-01
-1.039581537246704102e+00
1.033372998237609863e+00
9.677371382713317871e-01
7.771787047386169434e-01
5.204004049301147461e-02
-9.352231025695800781e-01
7.792296409606933594e-01
6.406166553497314453e-01
5.476091504096984863e-01
9.568642824888229370e-02
-3.211449086666107178e-01
3.078430891036987305e-01
5.241675376892089844e-01
3.860123753547668457e-01
-9.515137076377868652e-01
-4.666652679443359375e-01
2.818394601345062256e-01
3.656092286109924316e-02
2.817004024982452393e-01
-9.256856441497802734e-01
-5.138463973999023438e-01
6.992659568786621094e-01
3.177045583724975586e-01
2.228785008192062378e-01
-1.671964168548583984e+00
-1.356627792119979858e-01
2.913388013839721680e-01
-5.326436832547187805e-02
9.997147321701049805e-02
-1.004992604255676270e+00
3.377170562744140625e-01
4.888066351413726807e-01
3.683065474033355713e-01
6.630102545022964478e-02
-1.139270186424255371e+00
4.531715214252471924e-01
-8.269671350717544556e-02
-3.724208101630210876e-02
-9.311739355325698853e-02
-8.850602507591247559e-01
6.921942234039306641e-01
5.498023033142089844e-01
1.872625499963760376e-01
-4.318104684352874756e-01
-8.975310325622558594e-01
8.543946146965026855e-01
-9.876658022403717041e-02
4.253976792097091675e-02
-1.000209689140319824e+00
-1.108492493629455566e+00
-8.473194390535354614e-02
3.105292916297912598e-01
-3.726043701171875000e-01
-1.651286005973815918e+00
-8.115665316581726074e-01
-4.203907847404479980e-01
-1.298952579498291016e+00
-6.721536517143249512e-01
-1.852314710617065430e+00
-8.695203661918640137e-01
-5.922549366950988770e-01
-6.931366920471191406e-01
-9.155127406120300293e-01
-2.040418386459350586e+00
-4.248357117176055908e-01
-1.821886599063873291e-01
-6.776607129722833633e-03
3.125023543834686279e-01
-1.774231672286987305e+00
-8.259441852569580078e-01
1.097248867154121399e-01
-7.599712610244750977e-01
-3.432513177394866943e-01
-1.524055838584899902e+00
1.743857748806476593e-02
5.124972201883792877e-03
-4.762922525405883789e-01
-5.236336588859558105e-01
-1.223199367523193359e+00
4.830230176448822021e-01
6.358114480972290039e-01
2.318590283393859863e-01
-9.397181272506713867e-01
-6.836528182029724121e-01
7.755650281906127930e-01
2.317013144493103027e-01
5.528635978698730469e-01
-3.654278814792633057e-01
1.143897995352745056e-01
1.075576424598693848e+00
7.831167578697204590e-01
4.012023210525512695e-01
-1.297940135002136230e+00
-1.364079415798187256e-01
7.642945647239685059e-01
4.542120695114135742e-01
8.817306160926818848e-01
-7.252066731452941895e-01
-1.520876493304967880e-02
2.701488733291625977e-01
3.249468207359313965e-01
3.609134629368782043e-02
-1.408842444419860840e+00
4.592216908931732178e-01
-7.611772418022155762e-02
2.160120755434036255e-01
1.533519327640533447e-01
-1.639274597167968750e+00
1.779772043228149414e-01
7.369327545166015625e-01
3.817442059516906738e-01
-1.414677649736404419e-01
-1.173944950103759766e+00
9.203118681907653809e-01
6.471835374832153320e-01
6.898277401924133301e-01
3.968048095703125000e-01
-4.649919569492340088e-01
9.882754087448120117e-01
1.186842441558837891e+00
6.308207511901855469e-01
-7.928480505943298340e-01
-3.422515988349914551e-01
8.867541551589965820e-01
2.739118933677673340e-01
3.380413353443145752e-01
-3.289250433444976807e-01
1.352698504924774170e-01
1.056725025177001953e+00
1.257669806480407715e+00
4.879037737846374512e-01
-1.460449814796447754e+00
2.708033919334411621e-01
2.679075598716735840e-01
8.728176951408386230e-01
1.019792199134826660e+00
-8.867529034614562988e-01
-2.555979788303375244e-01
6.789864897727966309e-01
3.331885933876037598e-01
-2.290651760995388031e-02
-1.039237856864929199e+00
5.047433376312255859e-01
4.198771119117736816e-01
6.196862459182739258e-02
1.298287212848663330e-01
-1.032505989074707031e+00
1.075358390808105469e+00
9.994514584541320801e-01
6.987611651420593262e-01
-8.863959312438964844e-01
-8.622873425483703613e-01
9.315686821937561035e-01
2.909924089908599854e-01
5.889594554901123047e-02
-3.480796217918395996e-01
-1.083591461181640625e+00
1.050476908683776855e+00
8.880805373191833496e-01
3.409701287746429443e-01
-1.406224727630615234e+00
-3.892801403999328613e-01
4.905830025672912598e-01
3.839706182479858398e-01
6.536003351211547852e-01
-7.202277779579162598e-01
-3.054093122482299805e-01
9.063980579376220703e-01
1.118470788002014160e+00
-3.404354751110076904e-01
-1.418192267417907715e+00
5.575073361396789551e-01
2.834784090518951416e-01
-2.344696782529354095e-02
-1.829358488321304321e-01
-2.010274648666381836e+00
1.611022949218750000e-01
4.762941598892211914e-01
4.792759120464324951e-01
-1.419149935245513916e-01
-1.427075743675231934e+00
7.709619402885437012e-01
4.672594964504241943e-01
2.567298114299774170e-01
1.443219184875488281e-01
-1.005766630172729492e+00
1.539879441261291504e+00
1.005240797996520996e+00
7.691166400909423828e-01
-9.413610696792602539e-01
-6.607048511505126953e-01
1.052047371864318848e+00
7.454061508178710938e-01
6.925934553146362305e-01
-5.165790915489196777e-01
-7.194213271141052246e-01
5.821548700332641602e-01
2.904493510723114014e-01
7.266493886709213257e-02
-1.607458591461181641e+00
-4.665566682815551758e-01
1.334493607282638550e-01
-9.939645230770111084e-02
4.402985796332359314e-02
-1.017040133476257324e+00
-2.625699639320373535e-01
-1.141116619110107422e-01
5.092265009880065918e-01
3.507704734802246094e-01
-1.238538742065429688e+00
5.016382932662963867e-01
1.092621237039566040e-01
3.875538408756256104e-01
-3.385627269744873047e-02
-1.051175713539123535e+00
2.715687751770019531e-01
8.442991375923156738e-01
6.217067241668701172e-01
-9.469171166419982910e-01
-1.173528552055358887e+00
8.280140757560729980e-01
-3.524950742721557617e-01
-4.163944423198699951e-01
-5.575749278068542480e-01
-1.305438160896301270e+00
3.505425453186035156e-01
1.458442062139511108e-01
2.873500883579254150e-01
-1.961191296577453613e+00
-7.907989621162414551e-01
2.029776722192764282e-01
-2.100262790918350220e-01
2.710193395614624023e-01
-1.398509025573730469e+00
-4.556272327899932861e-01
4.304948449134826660e-01
3.773909807205200195e-01
-1.192377805709838867e-01
-1.476814746856689453e+00
1.359571665525436401e-01
3.152030110359191895e-01
-9.197723120450973511e-02
1.152831092476844788e-01
-1.449817538261413574e+00
9.491232037544250488e-02
5.739460587501525879e-01
7.200961709022521973e-01
-4.492994546890258789e-01
-1.466590881347656250e+00
4.515725672245025635e-01
5.421347171068191528e-02
2.666458487510681152e-01
-1.172306686639785767e-01
-7.538964748382568359e-01
4.579744338989257812e-01
1.552755851298570633e-02
-2.569319009780883789e-01
-1.145232439041137695e+00
-9.636772274971008301e-01
5.962848663330078125e-01
1.122222170233726501e-01
3.866008222103118896e-01
-1.116397261619567871e+00
-6.364747881889343262e-01
1.179256558418273926e+00
3.864521384239196777e-01
5.085986852645874023e-02
-1.829072475433349609e+00
-3.383834660053253174e-01
4.823292046785354614e-02
9.228400886058807373e-03
2.269204407930374146e-01
-1.118757843971252441e+00
5.251787900924682617e-01
6.543124318122863770e-01
4.774760007858276367e-01
5.745984315872192383e-01
-1.102415561676025391e+00
6.094189882278442383e-01
7.125703692436218262e-01
7.389999032020568848e-01
6.965222954750061035e-01
-3.741085529327392578e-01
4.040963351726531982e-01
1.150580286979675293e+00
5.668608546257019043e-01
-5.095325708389282227e-01
-1.196300864219665527e+00
8.434363007545471191e-01
1.829519271850585938e-01
3.327724039554595947e-01
-6.547828912734985352e-01
-1.217273473739624023e+00
9.814652800559997559e-01
5.861852765083312988e-01
5.547227263450622559e-01
-1.292761325836181641e+00
-5.681189298629760742e-01
1.305891156196594238e+00
2.702562808990478516e-01
1.291339397430419922e+00
-7.298359274864196777e-01
-4.770421683788299561e-01
1.456835269927978516e+00
1.341676592826843262e+00
5.287075042724609375e-01
-1.390944719314575195e+00
1.395652145147323608e-01
8.327858448028564453e-01
1.771752685308456421e-01
4.193411469459533691e-01
-1.353569626808166504e+00
-3.851602226495742798e-02
1.829534322023391724e-01
3.433607816696166992e-01
1.306502670049667358e-01
-1.141716241836547852e+00
3.783514201641082764e-01
3.149788677692413330e-01
1.874804943799972534e-01
-2.430434823036193848e-01
-1.025872468948364258e+00
1.337173223495483398e+00
8.683707714080810547e-01
8.395432829856872559e-01
-5.496923327445983887e-01
-6.099120378494262695e-01
1.412256717681884766e+00
8.490713238716125488e-01
1.348538875579833984e+00
5.620386451482772827e-02
-6.066941618919372559e-01
5.850057005882263184e-01
7.669461965560913086e-01
5.602567791938781738e-01
-1.239849567413330078e+00
-3.618656694889068604e-01
7.017248868942260742e-01
5.395376086235046387e-01
5.469427108764648438e-01
-9.393730759620666504e-01
-1.702214181423187256e-01
7.824212312698364258e-01
3.981821537017822266e-01
-9.189689904451370239e-02
-1.326213359832763672e+00
3.905870914459228516e-01
2.320137470960617065e-01
1.587221026420593262e-01
1.930649429559707642e-01
-1.914525985717773438e+00
4.125458598136901855e-01
5.321739315986633301e-01
3.505553901195526123e-01
1.654146015644073486e-01
-1.271023988723754883e+00
8.106629848480224609e-01
3.874634802341461182e-01
5.574401021003723145e-01
-3.751402497291564941e-01
-1.062381744384765625e+00
1.475636959075927734e-01
1.058895707130432129e+00
2.036039382219314575e-01
-1.233713030815124512e+00
-7.408805489540100098e-01
5.053032040596008301e-01
2.691746056079864502e-01
2.440137043595314026e-02
-1.362339973449707031e+00
-9.771035909652709961e-01
7.056138515472412109e-01
1.909920722246170044e-01
9.688064455986022949e-02
-1.692696690559387207e+00
-2.164989709854125977e-01
7.359226346015930176e-01
9.889855980873107910e-02
1.123470187187194824e+00
-1.130587458610534668e+00
-6.674485802650451660e-01
2.516792416572570801e-01
1.397848278284072876e-01
-2.022236287593841553e-01
-1.346858620643615723e+00
2.685469090938568115e-01
2.297262400388717651e-01
5.515235476195812225e-03
-4.235386252403259277e-01
-1.548330664634704590e+00
1.783264577388763428e-01
1.938053220510482788e-01
-1.183948740363121033e-01
-9.134658575057983398e-01
-1.478263258934020996e+00
7.728499770164489746e-01
1.287800222635269165e-01
1.496738791465759277e-01
-3.653238713741302490e-01
-3.032941222190856934e-01
8.708443045616149902e-01
5.227834582328796387e-01
4.540863931179046631e-01
-1.089684605598449707e+00
-2.397122979164123535e-01
5.147462487220764160e-01
-2.009104639291763306e-01
4.352905750274658203e-01
-7.701893448829650879e-01
-3.615931421518325806e-02
7.194280028343200684e-01
4.743506908416748047e-01
5.597400069236755371e-01
-1.325613617897033691e+00
8.967721462249755859e-02
5.129548907279968262e-01
1.534056365489959717e-01
4.101839661598205566e-01
-1.487710356712341309e+00
-6.419858932495117188e-01
5.134102702140808105e-01
2.493933774530887604e-02
-4.244690835475921631e-01
-1.218963861465454102e+00
3.631837069988250732e-01
2.196144461631774902e-01
-1.229162365198135376e-01
-4.176408648490905762e-01
-1.371921420097351074e+00
7.441090941429138184e-01
5.084080696105957031e-01
4.228033423423767090e-01
-1.098660826683044434e+00
-8.288482427597045898e-01
8.691609501838684082e-01
3.600158393383026123e-01
3.463521301746368408e-01
-5.915457606315612793e-01
-3.219547681510448456e-03
1.166944503784179688e+00
9.036459326744079590e-01
5.242401957511901855e-01
-1.124701142311096191e+00
-6.758103519678115845e-02
1.188732504844665527e+00
1.080365419387817383e+00
1.090769052505493164e+00
-4.363453984260559082e-01
-8.563052117824554443e-02
7.107890248298645020e-01
3.199800550937652588e-01
2.793142199516296387e-01
-9.122334122657775879e-01
6.292474269866943359e-01
5.492974519729614258e-01
1.869441419839859009e-01
7.051897048950195312e-01
-1.157298445701599121e+00
5.923499464988708496e-01
1.206663966178894043e+00
8.730344176292419434e-01
3.253446221351623535e-01
-1.133228063583374023e+00
1.114175558090209961e+00
8.334982395172119141e-01
6.278424263000488281e-01
1.049714982509613037e-01
-3.675032779574394226e-02
1.254360675811767578e+00
1.008448839187622070e+00
7.937243580818176270e-01
-7.085275053977966309e-01
-1.471466422080993652e-01
1.259067058563232422e+00
7.191919088363647461e-01
9.250680208206176758e-01
-4.918648898601531982e-01
-6.629619598388671875e-01
1.309702277183532715e+00
6.957775354385375977e-01
4.204882383346557617e-01
-1.415695786476135254e+00
9.547138959169387817e-02
6.807161569595336914e-01
4.209849238395690918e-01
7.137246727943420410e-01
-1.598708629608154297e+00
2.817940711975097656e-01
7.681624889373779297e-01
5.827224850654602051e-01
6.793625354766845703e-01
-1.078068852424621582e+00
5.501677393913269043e-01
5.469501614570617676e-01
4.509272873401641846e-01
2.525720000267028809e-01
-6.995152831077575684e-01
1.442611098289489746e+00
9.805043935775756836e-01
9.001225233078002930e-01
9.165459871292114258e-02
-5.609560012817382812e-01
1.204604029655456543e+00
1.218311667442321777e+00
1.097654581069946289e+00
1.187620162963867188e-01
-2.076411396265029907e-01
8.376595377922058105e-01
8.390091061592102051e-01
4.385536909103393555e-01
-1.064897656440734863e+00
-3.382199704647064209e-01
2.556771934032440186e-01
1.121852025389671326e-01
3.388687968254089355e-01
-7.495954632759094238e-01
-3.702288568019866943e-01
4.073722064495086670e-01
4.748427867889404297e-01
3.791850507259368896e-01
-1.054392814636230469e+00
1.408541500568389893e-01
8.123737573623657227e-01
1.032377243041992188e+00
8.523074388504028320e-01
-9.999033808708190918e-01
2.184928059577941895e-01
9.126674532890319824e-01
9.141573905944824219e-01
-7.495179772377014160e-02
-1.195294380187988281e+00
7.695428133010864258e-01
5.786644816398620605e-01
7.304970622062683105e-01
-4.268763661384582520e-01
-1.347262620925903320e+00
1.282314300537109375e+00
8.125878572463989258e-01
7.163346409797668457e-01
-7.201259136199951172e-01
-8.020811676979064941e-01
9.483971595764160156e-01
9.247769713401794434e-01
6.844704747200012207e-01
-2.778896391391754150e-01
5.066298246383666992e-01
1.362432122230529785e+00
9.576662778854370117e-01
4.173012971878051758e-01
-1.154256224632263184e+00
6.498175859451293945e-02
9.733475446701049805e-01
4.833695292472839355e-01
9.033401012420654297e-01
-1.033194661140441895e+00
-3.089406192302703857e-01
5.651205182075500488e-01
5.364556908607482910e-01
2.688102126121520996e-01
-1.108815908432006836e+00
2.394401878118515015e-01
4.019614458084106445e-01
4.863466918468475342e-01
-3.703462779521942139e-01
-1.423296093940734863e+00
7.403814792633056641e-01
5.530574321746826172e-01
7.654746174812316895e-01
-1.853243857622146606e-01
-9.226555228233337402e-01
9.075130820274353027e-01
1.842766553163528442e-01
3.747654259204864502e-01
8.342914283275604248e-02
-8.869304656982421875e-01
1.131586194038391113e+00
7.511642575263977051e-01
7.040447592735290527e-01
-9.449625611305236816e-01
-2.209138125181198120e-01
7.335305213928222656e-01
8.157476186752319336e-01
1.163500308990478516e+00
-3.119472861289978027e-01
-3.628898262977600098e-01
7.182179093360900879e-01
6.367120742797851562e-01
4.681229889392852783e-01
-1.539953708648681641e+00
-1.238571852445602417e-01
4.359191954135894775e-01
3.315258324146270752e-01
-1.957719027996063232e-01
-1.722124695777893066e+00
1.331696361303329468e-01
8.627660274505615234e-01
3.817523121833801270e-01
-2.402236461639404297e-01
-1.351661682128906250e+00
3.349826633930206299e-01
3.965377807617187500e-01
4.775445461273193359e-01
-2.464519590139389038e-01
-9.120087623596191406e-01
1.472775459289550781e+00
9.006331562995910645e-01
6.997633576393127441e-01
-5.452938079833984375e-01
-6.856947541236877441e-01
9.249528050422668457e-01
1.057315111160278320e+00
1.008129477500915527e+00
-3.634351193904876709e-01
-7.450196743011474609e-01
8.525463342666625977e-01
8.295057415962219238e-01
2.962146401405334473e-01
-1.259390950202941895e+00
-2.418393790721893311e-01
3.410273790359497070e-01
-1.649251729249954224e-01
4.270467162132263184e-01
-1.534094572067260742e+00
-4.601655602455139160e-01
8.175524324178695679e-02
-2.407023459672927856e-01
-1.129829362034797668e-01
-1.513245463371276855e+00
-1.330723762512207031e-01
5.414930731058120728e-02
-1.624491065740585327e-01
-6.011096239089965820e-01
-1.858710050582885742e+00
6.378996968269348145e-01
4.421138763427734375e-01
2.981049418449401855e-01
-4.288977086544036865e-01
-9.670698046684265137e-01
5.284454822540283203e-01
2.250518351793289185e-01
1.556774228811264038e-01
-3.931980431079864502e-01
-1.261401891708374023e+00
6.944230794906616211e-01
3.711867034435272217e-01
2.096529304981231689e-01
-1.367989659309387207e+00
-6.926859021186828613e-01
3.288462460041046143e-01
-7.009560614824295044e-02
8.119701147079467773e-01
-1.011328339576721191e+00
-4.648104608058929443e-01
5.134590268135070801e-01
-8.513125032186508179e-02
1.669679135084152222e-01
-1.600551009178161621e+00
-3.928529322147369385e-01
7.255485653877258301e-02
-4.495881199836730957e-01
-5.567182898521423340e-01
-1.960127234458923340e+00
-8.346942663192749023e-01
-9.848452359437942505e-02
-1.632607430219650269e-01
-7.942723631858825684e-01
-1.885342955589294434e+00
1.145775541663169861e-01
-1.326206140220165253e-03
1.744936406612396240e-01
-1.228328347206115723e-01
-1.218146324157714844e+00
2.135270237922668457e-01
6.492745280265808105e-01
-1.644454002380371094e-01
-9.787086844444274902e-01
-1.078259229660034180e+00
5.276706218719482422e-01
-1.381115172989666462e-03
2.662526667118072510e-01
-1.101315617561340332e+00
-1.131536126136779785e+00
4.017609059810638428e-01
3.045047819614410400e-01
2.919467985630035400e-01
-1.580035448074340820e+00
-4.299879968166351318e-01
4.089571833610534668e-01
-1.821444928646087646e-01
4.365317821502685547e-01
-8.494181632995605469e-01
2.876195609569549561e-01
9.687115550041198730e-01
5.828419327735900879e-01
4.772876799106597900e-01
-9.044699668884277344e-01
4.647580683231353760e-01
5.369653701782226562e-01
5.062381625175476074e-01
3.027646541595458984e-01
-9.691172242164611816e-01
-8.579590916633605957e-02
1.058269739151000977e+00
4.770128130912780762e-01
-5.039337277412414551e-01
-1.064875125885009766e+00
6.859708428382873535e-01
2.796998023986816406e-01
6.927133202552795410e-01
-1.194468885660171509e-01
-1.100236177444458008e+00
1.447997212409973145e+00
1.183059811592102051e+00
9.259727001190185547e-01
-6.518675088882446289e-01
-7.553970217704772949e-01
1.128393292427062988e+00
9.595802426338195801e-01
1.236521720886230469e+00
-7.286914587020874023e-01
-8.341279029846191406e-01
6.963764429092407227e-01
5.775650739669799805e-01
3.167124986648559570e-01
-1.672144651412963867e+00
-2.220167666673660278e-01
2.643440663814544678e-01
-1.906498521566390991e-01
1.416329443454742432e-01
-1.991647958755493164e+00
-3.209120929241180420e-01
4.294297695159912109e-01
1.536149829626083374e-01
2.633363567292690277e-02
-1.563091158866882324e+00
3.268609344959259033e-01
2.639849781990051270e-01
2.064025998115539551e-01
-1.236336827278137207e-01
-6.218683719635009766e-01
9.425522089004516602e-01
5.784177184104919434e-01
3.354953825473785400e-01
-1.135327890515327454e-01
-8.006997108459472656e-01
9.438874721527099609e-01
6.528528928756713867e-01
6.024960875511169434e-01
-2.346880435943603516e-01
-6.445160508155822754e-01
5.927211046218872070e-01
3.408794701099395752e-01
-3.403515517711639404e-01
-1.106132149696350098e+00
-3.132731914520263672e-01
-7.810886949300765991e-02
-4.460482895374298096e-01
1.331712305545806885e-01
-8.506460189819335938e-01
-1.810206770896911621e-01
-1.412356793880462646e-01
-1.444737464189529419e-01
1.330072432756423950e-01
-1.448607802391052246e+00
1.328496783971786499e-01
-7.247245311737060547e-02
-1.005385145545005798e-01
-1.879052072763442993e-02
-2.277734994888305664e+00
7.584957778453826904e-02
5.876291990280151367e-01
7.834742218255996704e-02
-3.782417774200439453e-01
-1.075845122337341309e+00
5.725989937782287598e-01
3.565223813056945801e-01
2.669665515422821045e-01
-3.989885747432708740e-01
-6.871414780616760254e-01
1.273742556571960449e+00
6.644176840782165527e-01
2.694906592369079590e-01
-8.049338459968566895e-01
-6.487779021263122559e-01
8.077502846717834473e-01
5.893334746360778809e-01
3.544168174266815186e-01
-8.717960119247436523e-01
-8.721388578414916992e-01
4.092905819416046143e-01
4.621765613555908203e-01
2.459107525646686554e-02
-1.527566671371459961e+00
-2.721836231648921967e-02
3.002234995365142822e-01
3.243525046855211258e-03
5.403077006340026855e-01
-1.461030721664428711e+00
4.029917716979980469e-02
6.753926873207092285e-01
8.993042260408401489e-02
3.725178539752960205e-01
-1.110566854476928711e+00
2.632289528846740723e-01
3.369381427764892578e-01
1.712226122617721558e-01
3.293709754943847656e-01
-1.311348199844360352e+00
9.990602135658264160e-01
9.415557384490966797e-01
9.390788078308105469e-01
-2.683125138282775879e-01
-7.298032045364379883e-01
1.178754448890686035e+00
7.679731845855712891e-01
1.066033482551574707e+00
-2.418842613697052002e-01
-5.990935564041137695e-01
7.011679410934448242e-01
7.364769577980041504e-01
-8.032993972301483154e-02
-1.250657916069030762e+00
-3.263235390186309814e-01
5.240074992179870605e-01
-3.880857303738594055e-02
1.675060987472534180e-01
-1.153098225593566895e+00
-3.330262005329132080e-01
3.852780163288116455e-01
5.885252356529235840e-02
1.385823637247085571e-01
-1.493499875068664551e+00
2.162282317876815796e-01
1.374456882476806641e-01
-6.874700635671615601e-02
3.900690702721476555e-03
-1.684882879257202148e+00
4.300776720046997070e-01
6.665710806846618652e-01
2.398371249437332153e-01
-2.102812826633453369e-01
-1.028427124023437500e+00
7.311058640480041504e-01
6.395127177238464355e-01
2.217855304479598999e-01
-3.980693966150283813e-02
-9.614447355270385742e-01
6.681643724441528320e-01
1.119384646415710449e+00
4.189040660858154297e-01
-9.194882512092590332e-01
-8.862130045890808105e-01
1.211602210998535156e+00
3.250077068805694580e-01
5.586158037185668945e-01
-6.847341656684875488e-01
-8.154029250144958496e-01
7.917066216468811035e-01
3.771541714668273926e-01
1.779835373163223267e-01
-1.424860596656799316e+00
-1.596574187278747559e-01
5.576780438423156738e-01
3.515471816062927246e-01
5.886155962944030762e-01
-1.070019960403442383e+00
5.914631485939025879e-01
5.689703822135925293e-01
4.864500164985656738e-01
2.973566651344299316e-01
-1.042142868041992188e+00
2.509248852729797363e-01
-1.943770945072174072e-01
4.871811717748641968e-02
1.699981242418289185e-01
-1.943257927894592285e+00
1.042538762092590332e+00
1.003977298736572266e+00
6.786715984344482422e-01
-3.393664658069610596e-01
-1.062945961952209473e+00
7.320463657379150391e-01
5.078315734863281250e-01
6.053546071052551270e-01
1.618534177541732788e-01
-1.191639780998229980e+00
3.981875479221343994e-01
1.134444713592529297e+00
-1.571356356143951416e-01
-1.213812351226806641e+00
-5.853754281997680664e-01
3.557765781879425049e-01
-3.617476224899291992e-01
1.022041514515876770e-01
-1.397864818572998047e+00
-4.683561325073242188e-01
5.328752994537353516e-01
5.254036933183670044e-02
1.717455536127090454e-01
-1.576996445655822754e+00
1.188163384795188904e-01
9.027437865734100342e-02
-9.947066009044647217e-02
1.456551104784011841e-01
-1.891745090484619141e+00
1.832213401794433594e-01
5.957417488098144531e-01
6.242075562477111816e-01
-1.034691184759140015e-01
-1.039095878601074219e+00
4.183288216590881348e-01
2.368996888399124146e-01
3.046537339687347412e-01
-5.245215892791748047e-01
-1.498178720474243164e+00
3.323477506637573242e-01
7.711037993431091309e-01
-4.686743393540382385e-02
-9.512761235237121582e-01
-1.305161833763122559e+00
6.675586104393005371e-01
-3.347948491573333740e-01
-3.628390431404113770e-01
-9.302678704261779785e-01
-1.633793950080871582e+00
4.765384495258331299e-01
-3.136340677738189697e-01
-4.729185700416564941e-01
-1.550227880477905273e+00
-6.428792476654052734e-01
1.628347337245941162e-01
-3.484895527362823486e-01
1.928753256797790527e-01
-8.071679472923278809e-01
-9.308353662490844727e-01
1.557402461767196655e-01
1.460138522088527679e-02
-5.143643170595169067e-02
-1.518099427223205566e+00
-4.169391468167304993e-02
-2.242930680513381958e-01
-2.030893862247467041e-01
-6.285360455513000488e-01
-1.736708283424377441e+00
-3.149051964282989502e-01
2.619674503803253174e-01
8.234695345163345337e-02
-1.044115543365478516e+00
-1.294109821319580078e+00
6.918351650238037109e-01
-1.849209368228912354e-01
1.802004128694534302e-01
-4.066166579723358154e-01
-9.840120673179626465e-01
1.365404486656188965e+00
5.924304127693176270e-01
2.755920290946960449e-01
-7.701876163482666016e-01
-4.552165269851684570e-01
1.099807500839233398e+00
3.481792509555816650e-01
3.380029201507568359e-01
-6.728314161300659180e-01
-1.130335807800292969e+00
6.165862083435058594e-01
5.815663933753967285e-01
2.887233495712280273e-01
-1.438211441040039062e+00
-2.511685527861118317e-02
5.693308711051940918e-01
3.219518065452575684e-01
2.586847841739654541e-01
-1.811710476875305176e+00
1.631567627191543579e-01
6.260235309600830078e-01
9.009673595428466797e-01
2.374926209449768066e-01
-1.189125299453735352e+00
3.187059462070465088e-01
5.525048971176147461e-01
5.404763817787170410e-01
6.029860973358154297e-01
-7.074007391929626465e-01
9.809744954109191895e-01
1.128668665885925293e+00
9.635913372039794922e-01
3.152136132121086121e-02
-6.643716096878051758e-01
1.468047261238098145e+00
1.236980319023132324e+00
1.285973072052001953e+00
3.231651484966278076e-01
-5.200049281120300293e-01
1.324179053306579590e+00
1.322483181953430176e+00
5.432981252670288086e-01
-8.738464117050170898e-01
-3.412619233131408691e-01
8.122357726097106934e-01
5.755272507667541504e-01
1.004340887069702148e+00
-6.733277440071105957e-01
-1.212730407714843750e-01
9.368204474449157715e-01
6.399387717247009277e-01
6.095523238182067871e-01
-1.422326564788818359e+00
5.817339420318603516e-01
7.170584201812744141e-01
3.496485948562622070e-01
3.680255711078643799e-01
-1.177329063415527344e+00
6.526451706886291504e-01
1.298829317092895508e+00
9.264904260635375977e-01
-2.681823968887329102e-01
-7.074373364448547363e-01
6.185605525970458984e-01
5.730427503585815430e-01
8.002204298973083496e-01
5.570020675659179688e-01
-2.421887367963790894e-01
1.637168288230895996e+00
1.112944722175598145e+00
1.033442258834838867e+00
-4.526655673980712891e-01
-6.521630287170410156e-01
1.328648924827575684e+00
1.062626838684082031e+00
9.007356762886047363e-01
-3.823890984058380127e-01
-2.742521166801452637e-01
1.065737605094909668e+00
1.228035688400268555e+00
5.777085423469543457e-01
-1.364911794662475586e+00
-4.014009237289428711e-01
6.590583324432373047e-01
2.955034747719764709e-02
1.421555727720260620e-01
-1.680678367614746094e+00
-2.222395241260528564e-01
5.396021604537963867e-01
5.547573566436767578e-01
4.301680028438568115e-01
-1.520213127136230469e+00
-5.193648859858512878e-02
8.253349661827087402e-01
5.167301893234252930e-01
1.836852878332138062e-01
-1.137193679809570312e+00
-8.446241915225982666e-02
1.083170413970947266e+00
3.441326320171356201e-01
-6.848105192184448242e-01
-9.417589306831359863e-01
5.402101278305053711e-01
2.929118871688842773e-01
1.905783265829086304e-01
-6.951150894165039062e-01
-1.480111956596374512e+00
9.400357604026794434e-01
4.718865156173706055e-01
4.856045842170715332e-01
-8.586469292640686035e-01
-4.814780652523040771e-01
8.616108894348144531e-01
2.854581773281097412e-01
4.687265753746032715e-01
-2.767592072486877441e-01
4.723921716213226318e-01
8.236882686614990234e-01
5.911604166030883789e-01
6.659259200096130371e-01
-1.078198671340942383e+00
6.567059457302093506e-02
5.798339843750000000e-01
5.521343350410461426e-01
5.696998834609985352e-01
-1.260397911071777344e+00
-2.721787393093109131e-01
8.541504144668579102e-01
1.964288502931594849e-01
-3.815557360649108887e-01
-1.017611861228942871e+00
1.479853242635726929e-01
4.385654926300048828e-01
2.239617556333541870e-01
-3.387841880321502686e-01
-1.368704915046691895e+00
6.075235009193420410e-01
7.240967750549316406e-01
3.654553592205047607e-01
-7.482023835182189941e-01
-1.240527749061584473e+00
5.515675544738769531e-01
4.022143408656120300e-02
1.679029762744903564e-01
-7.552666664123535156e-01
-1.200725913047790527e+00
1.810132116079330444e-01
1.328889727592468262e-01
2.331093847751617432e-01
-1.371284604072570801e+00
-6.665111184120178223e-01
4.040699303150177002e-01
-2.060540020465850830e-01
-3.670268654823303223e-01
-1.814055562019348145e+00
-4.311103820800781250e-01
6.150349974632263184e-01
3.678331151604652405e-02
-1.868491619825363159e-01
-1.302329897880554199e+00
1.409642994403839111e-01
3.233935236930847168e-01
-1.430892348289489746e-01
7.417804002761840820e-02
-8.491194844245910645e-01
4.449353218078613281e-01
4.597116112709045410e-01
5.949517488479614258e-01
3.342458978295326233e-02
-7.827823758125305176e-01
7.324115037918090820e-01
5.105762481689453125e-01
1.553677320480346680e-01
3.067815899848937988e-01
-2.853536605834960938e-01
7.648137211799621582e-01
7.592265605926513672e-01
6.066800355911254883e-01
-5.467613935470581055e-01
-5.298611521720886230e-01
6.100993156433105469e-01
6.777166724205017090e-01
3.239231407642364502e-01
-7.721278071403503418e-01
-1.629683673381805420e-01
3.795986771583557129e-01
2.845212221145629883e-01
1.513622850179672241e-01
-1.101466894149780273e+00
-9.331618435680866241e-03
-2.897507697343826294e-02
-4.217722117900848389e-01
-2.671073079109191895e-01
-1.619408965110778809e+00
-4.707304835319519043e-01
2.822818458080291748e-01
-3.093985319137573242e-01
-4.488995671272277832e-01
-1.391523003578186035e+00
-2.509930729866027832e-01
9.661145508289337158e-02
5.760775133967399597e-02
-3.310868740081787109e-01
-1.592786550521850586e+00
2.493362277746200562e-01
6.558223366737365723e-01
5.423158407211303711e-01
-6.043276786804199219e-01
-1.147769689559936523e+00
7.835077047348022461e-01
1.900789141654968262e-01
-3.385922312736511230e-02
-7.774834036827087402e-01
-7.971366643905639648e-01
9.009600877761840820e-01
3.767254650592803955e-01
-6.339032948017120361e-02
-1.251220464706420898e+00
-4.221447408199310303e-01
2.692762911319732666e-01
1.145407110452651978e-01
1.069464627653360367e-02
-1.294227361679077148e+00
-5.169087648391723633e-01
2.490930110216140747e-01
-1.985536664724349976e-01
-1.255260109901428223e-01
-1.313661813735961914e+00
-2.040482610464096069e-01
-3.896062970161437988e-01
-6.948795318603515625e-01
-5.094872117042541504e-01
-1.799952507019042969e+00
-5.149359107017517090e-01
2.434610277414321899e-01
-2.984681427478790283e-01
-1.197596669197082520e+00
-1.287255883216857910e+00
-1.291159689426422119e-01
-1.288274079561233521e-01
-2.590244412422180176e-01
-9.494217038154602051e-01
-1.898549199104309082e+00
8.765938878059387207e-01
1.997286081314086914e-01
4.213821608573198318e-03
-8.161914944648742676e-01
-9.239518642425537109e-01
5.665070414543151855e-01
1.532048434019088745e-01
1.054032705724239349e-02
-1.151472926139831543e+00
-9.413624405860900879e-01
1.958951056003570557e-01
1.744647026062011719e-01
-3.164238333702087402e-01
-1.444497942924499512e+00
-1.197695061564445496e-01
7.137733697891235352e-01
4.621589779853820801e-01
2.840206027030944824e-01
-1.332749009132385254e+00
7.094168569892644882e-03
8.467192053794860840e-01
1.187587976455688477e+00
2.568033337593078613e-01
-1.233317732810974121e+00
6.139479875564575195e-01
1.275823712348937988e+00
1.444919824600219727e+00
6.994160413742065430e-01
-6.639984250068664551e-01
6.831751465797424316e-01
2.171314716339111328e+00
1.385477423667907715e+00
-1.933326572179794312e-01
-8.955552577972412109e-01
9.212466478347778320e-01
5.500313043594360352e-01
4.614938795566558838e-01
-9.601699113845825195e-01
-1.506208777427673340e+00
1.109303832054138184e+00
8.021556735038757324e-01
3.255775272846221924e-01
-1.132771372795104980e+00
-6.501733064651489258e-01
1.181707620620727539e+00
9.435147643089294434e-01
8.979545831680297852e-01
-7.780376076698303223e-01
-2.811878621578216553e-01
1.124894380569458008e+00
8.456445336341857910e-01
9.525355696678161621e-01
-8.854609727859497070e-01
9.002155810594558716e-02
6.317382454872131348e-01
6.211040019989013672e-01
8.208136260509490967e-02
-1.506315946578979492e+00
4.004624187946319580e-01
7.902690172195434570e-01
5.762218832969665527e-01
-3.808399438858032227e-01
-9.037151932716369629e-01
3.666961491107940674e-01
2.829848527908325195e-01
2.248911857604980469e-01
2.415113896131515503e-02
-8.411117196083068848e-01
1.296612977981567383e+00
8.560369014739990234e-01
1.020614862442016602e+00
-1.551629006862640381e-01
-6.252182722091674805e-01
1.050909280776977539e+00
7.334412336349487305e-01
8.951590061187744141e-01
-2.438843548297882080e-01
-7.305744290351867676e-01
1.086039543151855469e+00
8.492527008056640625e-01
2.918599843978881836e-01
-1.243418216705322266e+00
-4.010450839996337891e-01
7.093760371208190918e-01
4.071210920810699463e-01
2.466890364885330200e-01
-1.708215236663818359e+00
-1.815636307001113892e-01
6.778069734573364258e-01
7.753550410270690918e-01
1.333229243755340576e-01
-1.174488425254821777e+00
5.440505146980285645e-01
8.469650745391845703e-01
4.995763897895812988e-01
7.703570127487182617e-01
-1.013223230838775635e-01
1.067332744598388672e+00
1.305078506469726562e+00
1.120316028594970703e+00
4.211821556091308594e-01
-4.460081756114959717e-01
1.188170433044433594e+00
1.279362320899963379e+00
1.380554914474487305e+00
4.486660063266754150e-01
-4.938876330852508545e-01
1.165634512901306152e+00
1.135884284973144531e+00
8.793255090713500977e-01
-7.422426342964172363e-01
-3.688610196113586426e-01
9.118309020996093750e-01
4.190345704555511475e-01
3.827834427356719971e-01
-6.068751811981201172e-01
-3.376896958798170090e-03
9.699842929840087891e-01
8.091205358505249023e-01
4.038108289241790771e-01
-9.997003674507141113e-01
4.400234818458557129e-01
1.001682281494140625e+00
6.784586310386657715e-01
5.382091403007507324e-01
-6.232507824897766113e-01
6.934509277343750000e-01
1.184300780296325684e+00
9.552813768386840820e-01
3.836933672428131104e-01
-4.493048787117004395e-01
9.127075672149658203e-01
1.111020326614379883e+00
1.201969504356384277e+00
7.952581644058227539e-01
-2.813095152378082275e-01
1.195438861846923828e+00
1.970095634460449219e+00
1.666003465652465820e+00
-3.098059296607971191e-01
-6.285657286643981934e-01
1.848159432411193848e+00
1.398114204406738281e+00
1.664773344993591309e+00
3.213965594768524170e-01
-2.125481516122817993e-01
2.443611621856689453e+00
1.968789100646972656e+00
1.448692798614501953e+00
-6.719108819961547852e-01
2.169696390628814697e-01
1.754193305969238281e+00
1.273041129112243652e+00
1.635226011276245117e+00
7.654324173927307129e-01
1.615471482276916504e+00
2.020029783248901367e+00
1.882411122322082520e+00
1.445044040679931641e+00
-3.933467566967010498e-01
7.997149825096130371e-01
1.885907053947448730e+00
1.872182011604309082e+00
1.228270769119262695e+00
-1.218313649296760559e-01
7.968955636024475098e-01
1.709347128868103027e+00
1.307258367538452148e+00
-1.466164141893386841e-01
-6.636046171188354492e-01
5.850538015365600586e-01
5.870766639709472656e-01
5.634149312973022461e-01
-1.105012223124504089e-01
-8.940098881721496582e-01
1.185932636260986328e+00
6.886985301971435547e-01
7.220799326896667480e-01
-4.313910305500030518e-01
-3.653374612331390381e-01
1.589744091033935547e+00
1.084558844566345215e+00
1.257933020591735840e+00
2.876180112361907959e-01
-1.485287845134735107e-01
1.880547404289245605e+00
2.027818679809570312e+00
1.104416012763977051e+00
-1.184311747550964355e+00
-7.980737090110778809e-02
1.014466404914855957e+00
2.563728988170623779e-01
1.836344003677368164e-01
-2.091846942901611328e+00
-3.146753609180450439e-01
9.880061149597167969e-01
5.120922327041625977e-01
-4.725676178932189941e-01
-1.514092922210693359e+00
1.941612511873245239e-01
4.644188880920410156e-01
5.336632132530212402e-01
2.755966484546661377e-01
-1.058134078979492188e+00
1.000621914863586426e+00
8.652551174163818359e-01
5.892307758331298828e-01
-5.406447052955627441e-01
-8.142410516738891602e-01
9.537870287895202637e-01
6.336993575096130371e-01
7.981345653533935547e-01
-4.970908761024475098e-01
-1.329758167266845703e+00
5.861790180206298828e-01
8.094528913497924805e-01
7.342027872800827026e-02
-1.422594428062438965e+00
-5.807386040687561035e-01
6.201530098915100098e-01
2.206853628158569336e-01
8.735401630401611328e-01
-1.540937662124633789e+00
-4.492066800594329834e-01
1.377669453620910645e+00
-1.770308017730712891e-01
-1.005167048424482346e-02
-1.119442939758300781e+00
-6.154548842459917068e-03
6.536645889282226562e-01
8.831583708524703979e-02
2.120808959007263184e-01
-1.098106265068054199e+00
5.362350344657897949e-01
9.074961543083190918e-01
5.571631789207458496e-01
-4.638817012310028076e-01
-7.173742055892944336e-01
8.419477939605712891e-01
9.197403788566589355e-01
9.937470555305480957e-01
4.832886904478073120e-02
-8.553871512413024902e-01
5.830307602882385254e-01
8.466656804084777832e-01
5.511000156402587891e-01
-8.326064944267272949e-01
-4.967250823974609375e-01
3.456145823001861572e-01
1.510322540998458862e-01
1.639923751354217529e-01
-1.104019522666931152e+00
-6.784735321998596191e-01
4.040763974189758301e-01
2.527623474597930908e-01
3.138126134872436523e-01
-1.458780288696289062e+00
-4.119367897510528564e-01
4.967283606529235840e-01
1.660577207803726196e-01
2.766431272029876709e-01
-1.599536895751953125e+00
1.180816534906625748e-02
1.096591830253601074e+00
7.567566037178039551e-01
3.321703672409057617e-01
-8.188843131065368652e-01
3.025800585746765137e-01
7.753689885139465332e-01
7.673206329345703125e-01
5.031096339225769043e-01
-7.557979226112365723e-01
1.218479275703430176e+00
1.215559840202331543e+00
9.085110425949096680e-01
-5.958753451704978943e-02
-7.423624396324157715e-01
1.359720826148986816e+00
7.298604846000671387e-01
1.284356236457824707e+00
6.397269368171691895e-01
-6.789153218269348145e-01
1.060600519180297852e+00
1.232984542846679688e+00
2.898215949535369873e-01
-7.044764757156372070e-01
-3.818182349205017090e-01
6.628139019012451172e-01
2.811948359012603760e-01
6.472932696342468262e-01
-8.063968420028686523e-01
-4.302116334438323975e-01
7.502658367156982422e-01
5.323168039321899414e-01
3.032489717006683350e-01
-1.119278550148010254e+00
8.002901077270507812e-02
6.046383380889892578e-01
3.571455478668212891e-01
2.627563178539276123e-01
-1.698769927024841309e+00
4.375085234642028809e-01
9.247307181358337402e-01
7.579908967018127441e-01
-1.191356554627418518e-01
-8.378737568855285645e-01
5.653473138809204102e-01
1.030234098434448242e+00
7.070745229721069336e-01
-9.827558642427902669e-06
-8.974454998970031738e-01
4.174178540706634521e-01
7.482841014862060547e-01
6.627353429794311523e-01
-7.002388834953308105e-01
-6.172152757644653320e-01
3.359332978725433350e-01
3.933555483818054199e-01
5.228202939033508301e-01
-7.469403743743896484e-01
-8.097706437110900879e-01
7.071223855018615723e-01
7.308735847473144531e-01
4.494240283966064453e-01
-1.307099103927612305e+00
-2.848192155361175537e-01
8.019871115684509277e-01
6.394829154014587402e-01
7.168821096420288086e-01
-7.720405459403991699e-01
6.921215653419494629e-01
8.957294225692749023e-01
1.053212046623229980e+00
3.458671867847442627e-01
-1.104286074638366699e+00
3.647319674491882324e-01
8.752622604370117188e-01
4.732821583747863770e-01
6.629832983016967773e-01
-5.359526872634887695e-01
1.324681401252746582e+00
1.316190123558044434e+00
8.015428781509399414e-01
-1.205126419663429260e-01
-9.150735139846801758e-01
7.471659183502197266e-01
1.060074210166931152e+00
6.543285250663757324e-01
-1.394938379526138306e-01
-8.502479791641235352e-01
5.823994874954223633e-01
1.018452525138854980e+00
5.227165222167968750e-01
-1.135230302810668945e+00
-7.941292524337768555e-01
4.752600193023681641e-01
9.878731518983840942e-02
3.316229581832885742e-01
-1.255923390388488770e+00
-7.742891907691955566e-01
7.109806537628173828e-01
6.505342721939086914e-01
-1.535993814468383789e-02
-1.288376212120056152e+00
-1.726269870996475220e-01
9.744306206703186035e-01
8.955288529396057129e-01
3.515244424343109131e-01
-1.728495955467224121e+00
-3.246606290340423584e-01
7.755552530288696289e-01
9.397656917572021484e-01
-4.125107526779174805e-01
-1.294625639915466309e+00
3.460882231593132019e-02
3.786305189132690430e-01
1.303030997514724731e-01
-3.606128096580505371e-01
-1.754447102546691895e+00
4.663558602333068848e-01
7.420868277549743652e-01
7.504073977470397949e-01
-6.257771849632263184e-01
-1.150912761688232422e+00
6.663233637809753418e-01
1.944565325975418091e-01
2.437064498662948608e-01
-5.527557730674743652e-01
-8.407554626464843750e-01
9.180781245231628418e-01
9.303284287452697754e-01
5.339168310165405273e-01
-1.235519409179687500e+00
-3.019250631332397461e-01
8.720911145210266113e-01
3.156028091907501221e-01
5.330900549888610840e-01
-1.201106309890747070e+00
-5.910325050354003906e-01
9.672122001647949219e-01
5.935882329940795898e-01
-2.965749800205230713e-01
-1.408055543899536133e+00
-2.632372081279754639e-01
-1.160799488425254822e-01
-4.422255754470825195e-01
-6.331323981285095215e-01
-2.041959762573242188e+00
-4.080545902252197266e-01
5.151586532592773438e-01
2.977225482463836670e-01
-7.792911529541015625e-01
-1.700956583023071289e+00
3.309281468391418457e-01
6.745570898056030273e-01
5.288549661636352539e-01
-7.866539359092712402e-01
-1.454969167709350586e+00
2.443059831857681274e-01
7.207164168357849121e-01
1.980023086071014404e-01
-1.342365741729736328e+00
-9.726939797401428223e-01
8.169737458229064941e-01
2.612392008304595947e-01
-6.932690739631652832e-03
-1.220184922218322754e+00
-1.070572495460510254e+00
1.260900735855102539e+00
2.600268125534057617e-01
1.269165277481079102e-01
-1.443165421485900879e+00
-3.177168369293212891e-01
6.180211901664733887e-01
7.730876803398132324e-01
3.332847654819488525e-01
-1.731087803840637207e+00
-6.703316569328308105e-01
7.485191822052001953e-01
3.310740590095520020e-01
-7.526836395263671875e-01
-1.412877678871154785e+00
1.914087235927581787e-01
4.105066359043121338e-01
8.386406116187572479e-03
-1.789035946130752563e-01
-1.318790316581726074e+00
6.729872822761535645e-01
1.145199298858642578e+00
1.038099050521850586e+00
-3.164474964141845703e-01
-8.839904665946960449e-01
8.504974842071533203e-01
4.346630871295928955e-01
7.634353637695312500e-01
-1.966719925403594971e-01
-7.941394448280334473e-01
1.274384856224060059e+00
7.867176532745361328e-01
7.534171938896179199e-01
-5.725858807563781738e-01
-2.420514971017837524e-01
8.984519243240356445e-01
7.578402161598205566e-01
7.446414232254028320e-01
-4.805699884891510010e-01
-1.880878955125808716e-01
8.525835275650024414e-01
6.171236038208007812e-01
1.710879653692245483e-01
-8.695547580718994141e-01
-1.355285197496414185e-01
4.066372811794281006e-01
1.603097766637802124e-01
1.637739501893520355e-02
-1.426619768142700195e+00
-1.859442591667175293e-01
4.013918638229370117e-01
3.962183296680450439e-01
-7.024435997009277344e-01
-1.175704598426818848e+00
1.824923604726791382e-01
3.332108259201049805e-01
4.245928525924682617e-01
1.369538307189941406e-01
-8.422232270240783691e-01
1.185937643051147461e+00
7.388142347335815430e-01
8.307129740715026855e-01
-6.256772875785827637e-01
-6.226603388786315918e-01
9.447832107543945312e-01
9.053581357002258301e-01
1.056080579757690430e+00
1.274612694978713989e-01
-5.875391364097595215e-01
1.130179166793823242e+00
1.202857375144958496e+00
9.096283912658691406e-01
-1.140012621879577637e+00
-4.416322708129882812e-01
6.335381269454956055e-01
6.367132663726806641e-01
3.372879326343536377e-01
-1.638576626777648926e+00
-3.542322516441345215e-01
8.815868496894836426e-01
3.112731277942657471e-01
3.535049781203269958e-02
-1.230039000511169434e+00
-9.312661737203598022e-02
4.819997251033782959e-01
1.107283309102058411e-01
1.109493002295494080e-01
-1.564282178878784180e+00
8.541300296783447266e-01
1.057442069053649902e+00
4.814792871475219727e-01
-4.242656528949737549e-01
-8.811488151550292969e-01
4.667567312717437744e-01
7.974979281425476074e-01
7.707853913307189941e-01
-4.713130891323089600e-01
-1.038006544113159180e+00
5.880211591720581055e-01
9.294378161430358887e-01
3.015868365764617920e-01
-1.107202053070068359e+00
-4.198800623416900635e-01
9.493676424026489258e-01
4.406754076480865479e-01
9.856184720993041992e-01
-3.646705746650695801e-01
-4.030907750129699707e-01
1.045573234558105469e+00
6.814017295837402344e-01
9.346899390220642090e-01
-9.347002506256103516e-01
-1.024018898606300354e-01
1.049476265907287598e+00
1.211510539054870605e+00
8.754427433013916016e-01
-1.263991594314575195e+00
-3.143022656440734863e-01
1.489040970802307129e+00
8.851184248924255371e-01
-4.849759638309478760e-01
-9.820209741592407227e-01
2.556142508983612061e-01
1.109018564224243164e+00
1.068783044815063477e+00
4.063096344470977783e-01
-8.720983266830444336e-01
1.354464530944824219e+00
1.269378781318664551e+00
1.298669695854187012e+00
-7.055500894784927368e-02
-3.766091763973236084e-01
1.189086914062500000e+00
1.144051074981689453e+00
1.450866341590881348e+00
5.386557579040527344e-01
9.984968304634094238e-01
1.651144981384277344e+00
1.327863931655883789e+00
1.120447993278503418e+00
-5.757538676261901855e-01
-8.066765218973159790e-02
1.570206522941589355e+00
1.333755970001220703e+00
1.332816243171691895e+00
-5.220316052436828613e-01
-1.998368054628372192e-01
1.420580029487609863e+00
9.137926697731018066e-01
6.445162463933229446e-03
-8.589438199996948242e-01
-1.929005533456802368e-01
1.234319925308227539e+00
8.058716058731079102e-01
1.001881435513496399e-01
-1.007487773895263672e+00
5.598066449165344238e-01
1.509634852409362793e+00
8.302972912788391113e-01
-1.666239798069000244e-01
-8.376526236534118652e-01
1.248795032501220703e+00
1.101730942726135254e+00
1.483080863952636719e+00
6.693169474601745605e-01
-3.746179342269897461e-01
9.828385710716247559e-01
2.056112051010131836e+00
1.117191076278686523e+00
-3.724364340305328369e-01
-2.265626639127731323e-01
1.447214841842651367e+00
1.283558607101440430e+00
1.356051802635192871e+00
-4.395453631877899170e-01
-1.351079940795898438e-01
1.185112357139587402e+00
9.599605202674865723e-01
6.023316979408264160e-01
-9.282318353652954102e-01
6.042503193020820618e-02
8.649546504020690918e-01
5.309749245643615723e-01
6.686026453971862793e-01
-8.159440755844116211e-01
8.944640308618545532e-02
9.460681080818176270e-01
1.040349245071411133e+00
2.195988297462463379e-01
-5.648710131645202637e-01
3.336327075958251953e-01
6.675702333450317383e-01
1.094826459884643555e+00
3.685693144798278809e-01
-8.817316293716430664e-01
5.222731828689575195e-01
8.405454158782958984e-01
7.144600152969360352e-01
-4.418897032737731934e-01
-8.007334470748901367e-01
4.524435102939605713e-01
3.173919320106506348e-01
2.823273241519927979e-01
-3.073626160621643066e-01
-8.300219774246215820e-01
6.465084552764892578e-01
6.431213021278381348e-01
1.080964803695678711e-01
-1.043855786323547363e+00
-4.408304989337921143e-01
5.567106008529663086e-01
4.054778814315795898e-01
2.137932181358337402e-01
-5.899371504783630371e-01
2.924898862838745117e-01
9.315883517265319824e-01
6.414692997932434082e-01
3.107058107852935791e-01
-8.503977060317993164e-01
-3.075666725635528564e-01
8.698325157165527344e-01
6.884258985519409180e-01
8.567211627960205078e-01
-9.519043564796447754e-01
-2.468046993017196655e-01
1.332108736038208008e+00
7.207577228546142578e-01
-5.788114070892333984e-01
-1.124150753021240234e+00
3.231728971004486084e-01
4.430391490459442139e-01
2.385103255510330200e-01
-7.746480107307434082e-01
-1.322584509849548340e+00
6.144337654113769531e-01
6.413260698318481445e-01
5.896984934806823730e-01
-8.048952817916870117e-01
-7.956438064575195312e-01
5.841197967529296875e-01
1.454301774501800537e-01
5.501449108123779297e-01
-9.572044014930725098e-01
-1.016228437423706055e+00
4.524477124214172363e-01
6.680765151977539062e-01
-3.476037681102752686e-01
-1.206236124038696289e+00
-3.477807641029357910e-01
6.347880363464355469e-01
1.495882272720336914e-01
-4.051516354084014893e-01
-1.830548048019409180e+00
-5.535239577293395996e-01
7.836665511131286621e-01
4.704089760780334473e-01
-4.520461559295654297e-01
-1.295640587806701660e+00
-2.390849739313125610e-01
9.207595884799957275e-02
3.791080415248870850e-02
-3.212221264839172363e-01
-1.792773246765136719e+00
7.221841812133789062e-01
7.759393453598022461e-01
3.097656965255737305e-01
-5.065105557441711426e-01
-8.179991841316223145e-01
4.590203464031219482e-01
3.077858090400695801e-01
3.803513646125793457e-01
-4.570640325546264648e-01
-1.076764702796936035e+00
7.951925694942474365e-02
2.045307159423828125e-01
-9.674148261547088623e-02
-1.640517830848693848e+00
-1.036306500434875488e+00
-2.701895236968994141e-01
-4.843992590904235840e-01
-3.249747157096862793e-01
-1.604798913002014160e+00
-1.240423798561096191e+00
-2.902144789695739746e-01
-5.504740476608276367e-01
-5.696640014648437500e-01
-1.618043661117553711e+00
-1.122609019279479980e+00
-6.067381501197814941e-01
-5.123217701911926270e-01
-8.374577760696411133e-01
-2.908710241317749023e+00
-1.430987119674682617e+00
-5.426445603370666504e-01
-6.742423176765441895e-01
-1.493522405624389648e+00
-1.816120147705078125e+00
-5.184911489486694336e-01
-5.416780114173889160e-01
-6.443686485290527344e-01
-1.767722487449645996e+00
-1.743066787719726562e+00
-4.772033393383026123e-01
-1.565055996179580688e-01
3.807888925075531006e-02
-1.262639045715332031e+00
-1.072773575782775879e+00
6.331883072853088379e-01
9.147370606660842896e-02
1.518045216798782349e-01
-1.084167957305908203e+00
-9.762718081474304199e-01
2.656610906124114990e-01
5.478610992431640625e-01
1.352920085191726685e-01
-1.040639400482177734e+00
-5.804386734962463379e-01
5.430036783218383789e-01
5.480386018753051758e-01
-2.223417758941650391e-01
-1.554095387458801270e+00
-5.074405670166015625e-01
7.543249726295471191e-01
2.910864651203155518e-01
-2.615935504436492920e-01
-1.053633332252502441e+00
-3.052414953708648682e-01
2.683615386486053467e-01
1.180545315146446228e-01
-8.572002500295639038e-02
-1.412946224212646484e+00
8.952887058258056641e-01
6.703857183456420898e-01
6.926918625831604004e-01
-7.223190665245056152e-01
-8.592883944511413574e-01
2.667874395847320557e-01
2.319768369197845459e-01
2.860272526741027832e-01
-2.636012434959411621e-01
-1.103043675422668457e+00
8.498491644859313965e-01
5.895748138427734375e-01
1.220849826931953430e-01
-1.171615481376647949e+00
-5.429923534393310547e-01
7.423978447914123535e-01
7.416127324104309082e-01
4.579814374446868896e-01
-5.495014190673828125e-01
-4.631906151771545410e-01
4.183990955352783203e-01
6.122285127639770508e-01
-1.020660623908042908e-01
-1.004155278205871582e+00
-1.998783051967620850e-01
4.491697251796722412e-01
5.141897201538085938e-01
5.403663218021392822e-02
-1.271833300590515137e+00
-7.214861363172531128e-02
5.522819161415100098e-01
7.611326575279235840e-01
-2.987211346626281738e-01
-9.709895253181457520e-01
1.027239765971899033e-02
5.016613602638244629e-01
5.595107078552246094e-01
1.112256348133087158e-01
-9.854240417480468750e-01
1.771918416023254395e+00
1.333825469017028809e+00
1.335889935493469238e+00
-3.292677402496337891e-01
-3.358517587184906006e-01
1.354677557945251465e+00
1.566857218742370605e+00
1.937186241149902344e+00
4.131902158260345459e-01
9.391998499631881714e-02
2.086308717727661133e+00
2.037533521652221680e+00
1.222354412078857422e+00
-5.792081356048583984e-01
1.902182959020137787e-02
1.237228274345397949e+00
1.618233919143676758e+00
1.014106392860412598e+00
-3.527811169624328613e-01
3.911461308598518372e-02
1.499601483345031738e+00
1.599460601806640625e+00
2.604171037673950195e-01
-5.780747532844543457e-01
1.565697044134140015e-01
9.466186761856079102e-01
9.151552319526672363e-01
5.370128750801086426e-01
-6.331073045730590820e-01
1.150137066841125488e+00
1.198108911514282227e+00
1.154964089393615723e+00
-1.121620014309883118e-01
-5.894039273262023926e-01
9.114430546760559082e-01
6.927619576454162598e-01
7.172216773033142090e-01
4.753756225109100342e-01
1.493586897850036621e-01
1.268204689025878906e+00
1.125992298126220703e+00
9.229307174682617188e-01
-5.484582781791687012e-01
-1.961548328399658203e-01
8.956286907196044922e-01
1.105146408081054688e+00
1.192007184028625488e+00
-5.602253675460815430e-01
-1.115433871746063232e-01
8.490547537803649902e-01
6.567922234535217285e-01
2.735540829598903656e-02
-8.971090316772460938e-01
-1.585460752248764038e-01
4.685824811458587646e-01
4.201247692108154297e-01
-2.853109836578369141e-01
-1.667163610458374023e+00
-2.081336230039596558e-01
7.514247894287109375e-01
5.051291584968566895e-01
-7.213670611381530762e-01
-8.120058178901672363e-01
8.848567493259906769e-03
6.318832039833068848e-01
6.034222841262817383e-01
4.029144048690795898e-01
-1.271922111511230469e+00
4.133686125278472900e-01
6.092147827148437500e-01
5.196877121925354004e-01
-1.188574075698852539e+00
-9.713355302810668945e-01
3.185281455516815186e-01
7.900390028953552246e-01
7.678553462028503418e-01
-6.828330755233764648e-01
-9.657990336418151855e-01
9.374696016311645508e-01
7.474145293235778809e-01
2.620222568511962891e-01
-1.344797372817993164e+00
-4.839196205139160156e-01
8.426797986030578613e-01
8.184247612953186035e-01
4.783207178115844727e-01
-7.085469365119934082e-01
-2.503547668457031250e-01
6.031438708305358887e-01
1.107122898101806641e+00
-5.638856291770935059e-01
-8.802150487899780273e-01
-2.489578574895858765e-01
4.380301535129547119e-01
3.473990559577941895e-01
-7.848855853080749512e-01
-1.567487001419067383e+00
-4.211172461509704590e-01
5.297318100929260254e-01
6.136325597763061523e-01
-9.225722551345825195e-01
-1.033149242401123047e+00
-5.325751751661300659e-02
6.614310145378112793e-01
9.092885851860046387e-01
-6.784050464630126953e-01
-1.192061066627502441e+00
6.424891352653503418e-01
8.446682691574096680e-01
3.113566339015960693e-01
-9.303408861160278320e-01
-5.827305316925048828e-01
3.336441814899444580e-01
1.893053203821182251e-01
4.151889085769653320e-01
-9.774374961853027344e-01
-8.504403233528137207e-01
9.464669227600097656e-01
4.457544982433319092e-01
1.903617531061172485e-01
-1.147362947463989258e+00
-1.613355875015258789e-01
7.043502330780029297e-01
9.360616207122802734e-01
7.036067843437194824e-01
-6.790801286697387695e-01
4.379446208477020264e-01
1.083417654037475586e+00
9.669852852821350098e-01
-2.538698613643646240e-01
-4.633210003376007080e-01
2.454314380884170532e-01
8.621890544891357422e-01
5.316150188446044922e-01
3.942744135856628418e-01
-8.776781708002090454e-02
9.436074495315551758e-01
1.286962985992431641e+00
1.288845539093017578e+00
-2.243943512439727783e-01
-2.535331249237060547e-01
9.023077487945556641e-01
1.233195900917053223e+00
1.061236619949340820e+00
-9.831294417381286621e-02
-1.353815346956253052e-01
1.239469408988952637e+00
8.560025095939636230e-01
7.880399227142333984e-01
-8.143747448921203613e-01
-4.265305697917938232e-01
8.777289390563964844e-01
1.010781168937683105e+00
8.067561388015747070e-01
-8.066524267196655273e-01
-9.844540059566497803e-02
1.077215790748596191e+00
3.960551619529724121e-01
-1.532831578515470028e-03
-3.344688117504119873e-01
3.686936497688293457e-01
6.139420866966247559e-01
8.758323192596435547e-01
1.061144694685935974e-01


==> plots/data/f030_xoodoo_2_fixed_10k/tvals_signed.txt <==
4.842483401298522949e-01
3.452323377132415771e-01
-2.440909892320632935e-01
4.953694343566894531e-01
2.032157406210899353e-02
9.559394419193267822e-02
1.666610874235630035e-02
-1.055377796292304993e-01
9.848279953002929688e-01
-8.417090773582458496e-01
5.142192244529724121e-01
-2.464169263839721680e-01
5.940684676170349121e-02
7.288263440132141113e-01
-1.110534548759460449e+00
7.280687689781188965e-01
4.130987226963043213e-01
1.897547245025634766e-01
4.714651405811309814e-01
-1.190648555755615234e+00
1.499907672405242920e-02
-9.220951795578002930e-02
4.711928665637969971e-01
7.473856210708618164e-01
1.876004338264465332e-01
6.889835000038146973e-01
4.254873394966125488e-01
4.588058590888977051e-01
-2.683215737342834473e-01
-8.004459738731384277e-02
6.110601425170898438e-01
3.437914550304412842e-01
8.188049793243408203e-01
2.758181393146514893e-01
1.181161999702453613e+00
7.645412683486938477e-01
5.120468735694885254e-01
1.701718449592590332e+00
-6.212069392204284668e-01
1.446208119392395020e+00
1.031858921051025391e+00
6.468833088874816895e-01
9.070371389389038086e-01
8.449123054742813110e-02
2.666807174682617188e-01
5.632777214050292969e-01
3.051615655422210693e-01
1.050184488296508789e+00
-7.519569396972656250e-01
8.994126915931701660e-01
8.140802979469299316e-01
2.719408571720123291e-01
4.031195342540740967e-01
-5.552277565002441406e-01
1.086766481399536133e+00
1.022607445716857910e+00
6.285100579261779785e-01
2.052208334207534790e-01
-7.117387652397155762e-01
7.693471908569335938e-01
3.850239813327789307e-01
1.365572333335876465e+00
8.354443907737731934e-01
1.330151915550231934e+00
1.162742495536804199e+00
1.216843724250793457e+00
1.726831674575805664e+00
-5.115529894828796387e-01
9.421550035476684570e-01
1.329131364822387695e+00
1.287412524223327637e+00
1.805242300033569336e+00
4.739528000354766846e-01
7.238241434097290039e-01
4.602341651916503906e-01
6.669966578483581543e-01
1.104009270668029785e+00
-5.728307962417602539e-01
5.154706835746765137e-01
4.274054765701293945e-01
4.733651578426361084e-01
1.101062774658203125e+00
-7.673225998878479004e-01
1.161532998085021973e+00
1.069621562957763672e+00
4.266184568405151367e-01
1.206984400749206543e+00
-6.648294925689697266e-01
8.827674388885498047e-01
1.708219796419143677e-01
8.894363045692443848e-01
1.477367043495178223e+00
8.402975201606750488e-01
1.581352353096008301e+00
9.900326132774353027e-01
1.185117840766906738e+00
-1.340578198432922363e-01
-2.268002480268478394e-01
1.109441757202148438e+00
1.099797248840332031e+00
1.219797015190124512e+00
4.280965626239776611e-01
7.768425345420837402e-01
9.686335921287536621e-01
5.418733358383178711e-01
1.144730806350708008e+00
-9.367758631706237793e-01
3.812502324581146240e-01
-1.546511054039001465e-01
-4.736877977848052979e-01
6.249478459358215332e-01
-8.537798523902893066e-01
1.065601706504821777e-01
-8.681643754243850708e-02
-9.866710752248764038e-03
1.169976592063903809e+00
-9.596267342567443848e-01
5.089627504348754883e-01
2.703115046024322510e-01
9.005543589591979980e-01
1.928864121437072754e-01
-4.602834880352020264e-01
2.996582984924316406e-01
1.382730454206466675e-01
5.415399074554443359e-01
6.509323418140411377e-02
-1.178254365921020508e+00
9.305614233016967773e-01
2.886050194501876831e-02
9.752844572067260742e-01
8.636860549449920654e-02
-1.031116098165512085e-01
1.701486825942993164e+00
8.795210719108581543e-01
1.387674093246459961e+00
-7.308019995689392090e-01
-1.122238487005233765e-01
3.820982575416564941e-01
-4.384498670697212219e-02
6.559985280036926270e-01
6.326736807823181152e-01
1.706712961196899414e+00
9.311828613281250000e-01
7.407494187355041504e-01
1.380393147468566895e+00
-2.959910929203033447e-01
1.357438325881958008e+00
1.096258997917175293e+00
1.083900809288024902e+00
1.343100905418395996e+00
5.298318862915039062e-01
1.425378799438476562e+00
1.323418140411376953e+00
1.383785128593444824e+00
1.051493406295776367e+00
-9.498401880264282227e-01
8.721107840538024902e-01
3.679632842540740967e-01
7.045477032661437988e-01
3.570396900177001953e-01
-8.343840837478637695e-01
1.439351439476013184e+00
9.655466079711914062e-01
8.724969625473022461e-01
-2.985951304435729980e-01
-4.512060582637786865e-01
1.277127623558044434e+00
6.195348501205444336e-01
1.433575630187988281e+00
4.972139298915863037e-01
4.826771318912506104e-01
1.113015770912170410e+00
7.552720308303833008e-01
1.911948919296264648e+00
-6.562715768814086914e-01
7.790244221687316895e-01
7.517258524894714355e-01
3.443588316440582275e-01
1.845220923423767090e+00
-7.143827080726623535e-01
2.946304678916931152e-01
9.434977769851684570e-01
8.025360107421875000e-01
1.548074364662170410e+00
-6.479073762893676758e-01
9.333007931709289551e-01
9.042675495147705078e-01
1.182562589645385742e+00
8.308160901069641113e-01
-3.285821378231048584e-01
1.265267610549926758e+00
9.617833495140075684e-01
6.677364706993103027e-01
5.727154612541198730e-01
-1.451272845268249512e+00
8.652531504631042480e-01
4.469236359000205994e-02
1.293806135654449463e-01
3.375885784626007080e-01
-3.760842084884643555e-01
6.418538093566894531e-01
4.422251284122467041e-01
6.019217967987060547e-01
-7.719580531120300293e-01
-3.142310678958892822e-01
1.745967119932174683e-01
-1.625915616750717163e-01
7.998129725456237793e-01
-2.533743083477020264e-01
5.875923857092857361e-02
3.712396621704101562e-01
-4.528957307338714600e-01
1.242452502250671387e+00
-1.022581338882446289e+00
3.578254580497741699e-01
3.481445088982582092e-02
-5.577123761177062988e-01
2.160174101591110229e-01
-1.045539975166320801e+00
-3.518032431602478027e-01
-2.450744509696960449e-01
-3.357840776443481445e-01
4.750912487506866455e-01
-1.138432383537292480e+00
5.244751572608947754e-01
-5.233629941940307617e-01
2.162884473800659180e-01
-1.296088397502899170e-01
-8.244655728340148926e-01
-1.939641498029232025e-02
-4.033661186695098877e-01
7.496292889118194580e-02
-6.309075355529785156e-01
-1.815458774566650391e+00
5.554992705583572388e-02
-2.719908952713012695e-01
3.204209506511688232e-01
-7.804664373397827148e-01
-4.968512058258056641e-01
-2.984666228294372559e-01
-4.244304895401000977e-01
4.215405285358428955e-01
-1.172014236450195312e+00
-2.646368443965911865e-01
1.581409722566604614e-01
-6.912527680397033691e-01
2.536658644676208496e-01
-3.699366152286529541e-01
-5.846797823905944824e-01
-5.331940054893493652e-01
-8.440456986427307129e-01
3.523782491683959961e-01
-1.094318032264709473e+00
-3.083057701587677002e-01
-1.080787777900695801e+00
-8.322547674179077148e-01
-3.156630992889404297e-01
-1.738175749778747559e+00
6.787536293268203735e-02
-8.007097244262695312e-01
-1.113832712173461914e+00
-1.007016897201538086e-01
-1.726755738258361816e+00
-2.446049302816390991e-01
-6.721590161323547363e-01
-3.104788959026336670e-01
-5.790758728981018066e-01
-1.232532188296318054e-01
2.182260155677795410e-01
2.303223162889480591e-01
2.197697609663009644e-01
-1.170296430587768555e+00
-9.157745242118835449e-01
-6.398494839668273926e-01
-1.327944278717041016e+00
1.802000701427459717e-01
-4.998658001422882080e-01
-5.064926147460937500e-01
-7.215904593467712402e-01
-6.897618770599365234e-01
8.180316090583801270e-01
-1.272155880928039551e+00
-1.795336604118347168e-01
-3.868621885776519775e-01
-7.017853260040283203e-01
2.070254832506179810e-01
-1.561959624290466309e+00
-4.956080913543701172e-01
-3.644511997699737549e-01
-5.200130343437194824e-01
3.460709154605865479e-01
-1.517258882522583008e+00
-3.560123741626739502e-01
-9.054872393608093262e-01
-8.281514048576354980e-01
-1.035856127738952637e+00
-8.530738353729248047e-01
2.710359990596771240e-01
-1.697068065404891968e-01
2.690500319004058838e-01
-1.545252203941345215e-01
-1.306561231613159180e+00
-9.318780899047851562e-02
-3.625266253948211670e-01
4.532641768455505371e-01
-3.044771254062652588e-01
-7.010298371315002441e-01
-3.328093886375427246e-01
-8.411344885826110840e-01
1.017647758126258850e-01
-1.000581264495849609e+00
-5.711489319801330566e-01
-1.774947531521320343e-02
-9.780150055885314941e-01
1.107639893889427185e-01
-1.022954463958740234e+00
6.000533234328031540e-03
-2.609909139573574066e-02
-6.115763187408447266e-01
5.571607947349548340e-01
-9.265571832656860352e-01
1.781072169542312622e-01
-2.160568386316299438e-01
-3.467804193496704102e-01
1.050763651728630066e-01
-7.161657810211181641e-01
4.982168376445770264e-01
2.879576086997985840e-01
1.505621671676635742e-01
3.546625375747680664e-01
-1.380472302436828613e+00
3.642404079437255859e-01
8.741422742605209351e-02
3.244525194168090820e-01
-9.570671617984771729e-02
-1.527058184146881104e-01
1.764990538358688354e-01
1.221161335706710815e-02
1.091361120343208313e-01
-1.221932411193847656e+00
-1.035436272621154785e+00
-1.932374536991119385e-01
-8.843313455581665039e-01
4.978860169649124146e-02
-7.659955024719238281e-01
-4.417232573032379150e-01
-3.414913713932037354e-01
-4.662760198116302490e-01
4.400516450405120850e-01
-1.125630974769592285e+00
-3.427529009059071541e-03
-3.593043088912963867e-01
-4.880222678184509277e-01
-7.262121886014938354e-02
-6.144288778305053711e-01
2.090611010789871216e-01
-1.119220331311225891e-01
9.479011595249176025e-02
8.474766612052917480e-01
-1.395647287368774414e+00
-2.182284295558929443e-01
-4.212383925914764404e-01
-5.476531386375427246e-01
-5.017096400260925293e-01
-1.220611453056335449e+00
4.549654424190521240e-01
8.185944706201553345e-02
-1.072181090712547302e-01
-8.332794159650802612e-02
-1.451378703117370605e+00
2.413288503885269165e-01
3.732789307832717896e-02
7.142196297645568848e-01
4.356178641319274902e-01
-3.742659986019134521e-01
5.705768987536430359e-02
2.130484282970428467e-01
3.070230782032012939e-01
-9.296917319297790527e-01
-6.542895734310150146e-02
9.694968163967132568e-02
-4.645891189575195312e-01
7.556606531143188477e-01
-7.678046822547912598e-01
5.004491806030273438e-01
2.567522525787353516e-01
9.673786908388137817e-02
1.659648776054382324e+00
-9.870788455009460449e-01
6.064659953117370605e-01
7.256650179624557495e-02
-5.000987648963928223e-01
5.081529617309570312e-01
-9.140453934669494629e-01
7.758851647377014160e-01
4.316905736923217773e-01
3.207430839538574219e-01
8.734089136123657227e-01
-1.416984200477600098e+00
5.286349058151245117e-01
-2.665740847587585449e-01
7.052848488092422485e-02
-1.147032901644706726e-01
-1.170717000961303711e+00
-4.497044980525970459e-01
3.592486083507537842e-01
-3.173296526074409485e-02
-8.165771365165710449e-01
-1.490440845489501953e+00
6.635074019432067871e-01
-2.759842574596405029e-02
9.672657251358032227e-01
-4.598598182201385498e-01
2.600580751895904541e-01
7.429700493812561035e-01
-8.087535947561264038e-02
1.732120156288146973e+00
-7.069860696792602539e-01
-1.356988102197647095e-01
9.978850930929183960e-02
-1.701492369174957275e-01
1.257469058036804199e+00
-1.461012214422225952e-01
-6.291139125823974609e-01
-2.452738732099533081e-01
5.285116657614707947e-02
1.257544755935668945e+00
-1.095725536346435547e+00
3.105185031890869141e-01
4.586044847965240479e-01
-9.407262504100799561e-02
7.752444148063659668e-01
-1.284181714057922363e+00
1.106363534927368164e+00
4.809769988059997559e-01
2.709105312824249268e-01
7.303446531295776367e-01
-1.241101026535034180e+00
1.213903188705444336e+00
7.954157590866088867e-01
6.710129380226135254e-01
3.148646354675292969e-01
-1.430964916944503784e-01
1.093549609184265137e+00
1.081482052803039551e+00
8.177474737167358398e-01
-2.246052175760269165e-01
4.350368678569793701e-01
7.370203733444213867e-01
1.169772863388061523e+00
2.549348354339599609e+00
-3.089243471622467041e-01
1.263355135917663574e+00
1.133829951286315918e+00
1.249867558479309082e+00
2.528198719024658203e+00
-4.745342731475830078e-01
1.636947393417358398e+00
1.147234678268432617e+00
7.696679830551147461e-01
1.194448232650756836e+00
5.250511690974235535e-02
3.371126949787139893e-01
5.093757510185241699e-01
5.420107245445251465e-01
1.328338861465454102e+00
-1.183593034744262695e+00
6.931323409080505371e-01
4.254676997661590576e-01
6.048342585563659668e-01
4.291621744632720947e-01
-1.616935849189758301e+00
8.967558145523071289e-01
5.051795244216918945e-01
1.552835404872894287e-01
-3.560394048690795898e-01
-1.321322202682495117e+00
5.937408804893493652e-01
2.451788932085037231e-01
7.571001052856445312e-01
4.148284792900085449e-01
7.923856973648071289e-01
1.001760959625244141e+00
5.432291626930236816e-01
9.151386022567749023e-01
-3.160376250743865967e-01
6.573795080184936523e-01
1.394921541213989258e+00
6.707010269165039062e-01
1.254959702491760254e+00
7.879807949066162109e-01
5.082268118858337402e-01
1.004993438720703125e+00
8.430876731872558594e-01
1.665427923202514648e+00
-9.764497876167297363e-01
-9.131443500518798828e-02
-1.861002445220947266e-01
-2.610999047756195068e-01
6.489614248275756836e-01
-1.472904086112976074e+00
3.248162865638732910e-01
-1.644133329391479492e-01
-6.942181289196014404e-02
6.678452491760253906e-01
-2.130191087722778320e+00
6.871071457862854004e-01
4.612912535667419434e-01
5.688751935958862305e-01
-3.597824573516845703e-01
-4.892308115959167480e-01
4.106931388378143311e-01
2.730242609977722168e-01
5.924245119094848633e-01
-1.125995635986328125e+00
-8.510411381721496582e-01
2.517682909965515137e-01
-5.648292303085327148e-01
5.274715423583984375e-01
-7.565605640411376953e-01
2.402104586362838745e-01
-1.963858604431152344e-01
-3.994675874710083008e-01
1.074660778045654297e+00
-7.714234590530395508e-01
3.542779684066772461e-01
1.470198035240173340e-01
2.115705460309982300e-01
3.557612001895904541e-01
-3.939704895019531250e-01
4.649607539176940918e-01
5.006208419799804688e-01
3.167973458766937256e-01
1.116671442985534668e+00
-1.301305532455444336e+00
2.018755227327346802e-01
-4.703415334224700928e-01
4.823673143982887268e-02
-6.143944263458251953e-01
-1.634023666381835938e+00
7.184431552886962891e-01
7.549728155136108398e-01
6.185295581817626953e-01
1.644607037305831909e-01
-9.059719443321228027e-01
1.183793187141418457e+00
6.592202186584472656e-01
1.128026843070983887e+00
4.667289555072784424e-01
3.131853938102722168e-01
5.493831038475036621e-01
3.662836551666259766e-01
5.972193479537963867e-01
-9.840548634529113770e-01
-7.948087900876998901e-02
2.070132941007614136e-01
-3.809308707714080811e-01
4.157149791717529297e-01
-4.598833918571472168e-01
-1.367488801479339600e-01
1.542056500911712646e-01
3.840680047869682312e-02
1.139158248901367188e+00
-5.840972065925598145e-01
7.061090469360351562e-01
6.139374375343322754e-01
7.762520909309387207e-01
8.812992572784423828e-01
2.295515388250350952e-01
3.752947151660919189e-01
4.830564558506011963e-01
8.801014423370361328e-01
7.628133893013000488e-01
-1.560855507850646973e+00
9.252852797508239746e-01
1.054451018571853638e-01
2.497249096632003784e-01
-1.690230965614318848e-01
-1.058935642242431641e+00
9.070591330528259277e-01
3.457849323749542236e-01
1.261173635721206665e-01
-2.957614362239837646e-01
-5.298423171043395996e-01
1.132574677467346191e+00
3.824295401573181152e-01
1.641736984252929688e+00
2.114287465810775757e-01
6.481948494911193848e-02
4.965188801288604736e-01
-3.159105181694030762e-01
1.332563281059265137e+00
-7.219632863998413086e-01
-1.155701950192451477e-01
1.936545670032501221e-01
-3.834678828716278076e-01
8.530982136726379395e-01
-1.009856581687927246e+00
-5.225881934165954590e-01
4.024125039577484131e-01
6.593533605337142944e-02
1.311064958572387695e+00
-1.261642813682556152e+00
1.338159143924713135e-01
5.771411657333374023e-01
1.161771714687347412e-01
4.509774595499038696e-02
-6.998150944709777832e-01
1.494874525815248489e-02
1.653948724269866943e-01
7.656358182430267334e-02
9.920127689838409424e-03
-1.733416318893432617e+00
3.459632396697998047e-01
-1.915965080261230469e-01
-2.000407315790653229e-02
7.239234447479248047e-02
-7.020710706710815430e-01
6.178116053342819214e-02
-3.824663460254669189e-01
4.794517457485198975e-01
-1.100020408630371094e+00
-5.482918620109558105e-01
5.250307545065879822e-02
-3.361220657825469971e-01
8.448042273521423340e-01
-3.882174491882324219e-01
6.303182840347290039e-01
6.861136555671691895e-01
-1.854597330093383789e-01
8.556479811668395996e-01
-7.046837210655212402e-01
2.018170356750488281e-01
8.883121609687805176e-02
9.884247928857803345e-02
5.855367183685302734e-01
-5.110003948211669922e-01
4.468291997909545898e-01
6.581504940986633301e-01
4.565384387969970703e-01
6.693582534790039062e-01
-1.489160060882568359e+00
7.112517952919006348e-01
-2.990074455738067627e-02
5.935730934143066406e-01
-5.597352981567382812e-02
-3.199279010295867920e-01
3.015096783638000488e-01
-1.052782163023948669e-01
-1.230904459953308105e-01
-1.047006845474243164e+00
-1.482443213462829590e+00
-7.919467985630035400e-03
-6.088156700134277344e-01
5.947501584887504578e-02
-6.378238201141357422e-01
-3.285722136497497559e-01
3.343407437205314636e-02
-4.856760799884796143e-01
1.852312982082366943e-01
-1.261883854866027832e+00
-5.136690139770507812e-01
-2.979842126369476318e-01
-5.749440789222717285e-01
2.259487360715866089e-01
-8.935143947601318359e-01
3.580200672149658203e-01
-3.436883166432380676e-02
-4.874885827302932739e-02
9.587193131446838379e-01
-1.249410390853881836e+00
-1.681503206491470337e-01
-1.524402294307947159e-02
-3.466804027557373047e-01
-4.588257521390914917e-02
-1.028545618057250977e+00
4.638332724571228027e-01
5.989913940429687500e-01
-8.134209550917148590e-03
-3.878214210271835327e-02
-1.929935097694396973e+00
5.959865450859069824e-01
-3.700474202632904053e-01
1.809722632169723511e-01
-1.436187028884887695e-01
-3.669241666793823242e-01
-9.901154786348342896e-02
-5.370908379554748535e-01
4.769983887672424316e-02
-1.209485530853271484e+00
-1.277259707450866699e+00
-7.095542550086975098e-01
-9.310855865478515625e-01
-1.615489870309829712e-01
-1.140339493751525879e+00
-6.692355871200561523e-01
-2.627612352371215820e-01
-7.572554349899291992e-01
5.290664434432983398e-01
-1.412553668022155762e+00
3.077392876148223877e-01
2.649653553962707520e-01
-2.519060671329498291e-01
5.438034534454345703e-01
-4.534000456333160400e-01
1.132528781890869141e-01
1.576365977525711060e-01
-3.412618637084960938e-01
1.253627896308898926e+00
-1.737203001976013184e+00
3.062117993831634521e-01
-8.450820297002792358e-02
-5.585188865661621094e-01
-5.466728936880826950e-03
-2.306855916976928711e+00
2.318820506334304810e-01
3.266773745417594910e-02
1.134486049413681030e-01
-4.318095445632934570e-01
-2.131994009017944336e+00
1.207564175128936768e-01
-6.208413243293762207e-01
2.539138197898864746e-01
-3.282727301120758057e-01
3.268136978149414062e-01
5.699861049652099609e-01
7.206117361783981323e-02
1.464245915412902832e-01
-1.192484140396118164e+00
-5.982521772384643555e-01
-3.325061202049255371e-01
-9.359081983566284180e-01
3.825967013835906982e-01
-4.576390385627746582e-01
1.766500771045684814e-01
-3.255362808704376221e-01
-1.073600351810455322e-01
1.183997392654418945e+00
-1.518343687057495117e+00
-1.422929763793945312e-01
-2.133953012526035309e-02
-1.664266735315322876e-01
3.009618818759918213e-01
-4.604412019252777100e-01
-1.093511953949928284e-01
-3.625227510929107666e-02
-1.764125674962997437e-01
5.021607279777526855e-01
-2.038605451583862305e+00
3.916478753089904785e-01
-1.225356832146644592e-01
1.363655030727386475e-01
-2.930912077426910400e-01
-9.861364960670471191e-01
2.698711156845092773e-01
1.528481990098953247e-01
-2.016940861940383911e-01
-1.088296175003051758e+00
-1.148849248886108398e+00
3.581254184246063232e-02
-2.849047482013702393e-01
5.070454478263854980e-01
5.728629976511001587e-02
9.677991271018981934e-01
6.141123175621032715e-01
5.638376995921134949e-02
1.242081642150878906e+00
-6.196963191032409668e-01
4.075281620025634766e-01
1.019048094749450684e+00
7.063261270523071289e-01
1.573324799537658691e+00
-2.250937186181545258e-02
8.024906367063522339e-02
4.219246506690979004e-01
3.823998272418975830e-01
1.420159578323364258e+00
-1.399241685867309570e+00
9.757680892944335938e-01
6.176738142967224121e-01
-1.238011643290519714e-01
5.652545094490051270e-01
-1.474477529525756836e+00
1.461625576019287109e+00
4.741204380989074707e-01
6.117553710937500000e-01
2.448279708623886108e-01
-1.516048908233642578e+00
4.580427408218383789e-01
4.475495219230651855e-01
6.465316414833068848e-01
4.667682051658630371e-01
8.563455343246459961e-01
5.292656421661376953e-01
8.750274777412414551e-01
5.301406979560852051e-01
-7.302514910697937012e-01
4.070919156074523926e-01
9.644632935523986816e-01
3.065945506095886230e-01
1.291193008422851562e+00
4.066404104232788086e-01
1.389940679073333740e-01
3.432304263114929199e-01
2.714563906192779541e-01
1.099086880683898926e+00
-1.020654916763305664e+00
3.459159135818481445e-01
-6.463677436113357544e-02
-1.629435271024703979e-01
2.477507889270782471e-01
-5.833953619003295898e-01
5.421702861785888672e-01
1.874940991401672363e-01
4.778394699096679688e-01
1.083293557167053223e+00
-1.546929717063903809e+00
1.916583538055419922e+00
9.648345112800598145e-01
1.142483949661254883e+00
6.881406307220458984e-01
-5.094587206840515137e-01
1.439471960067749023e+00
1.761685609817504883e+00
8.234737515449523926e-01
4.303949698805809021e-02
-9.412411451339721680e-01
1.521299004554748535e+00
7.519574165344238281e-01
1.413822770118713379e+00
-5.205214023590087891e-01
3.959670066833496094e-01
8.052954077720642090e-01
1.144951343536376953e+00
1.524778604507446289e+00
-5.401632189750671387e-01
8.057738542556762695e-01
1.351434230804443359e+00
6.893234848976135254e-01
1.475679636001586914e+00
1.908602863550186157e-01
-2.709867246448993683e-02
1.244007229804992676e+00
1.004047632217407227e+00
1.931898236274719238e+00
-9.485387206077575684e-01
1.188420653343200684e+00
1.476377844810485840e+00
9.878451228141784668e-01
1.549419999122619629e+00
-1.446366906166076660e+00
2.359042167663574219e+00
2.023262977600097656e+00
1.393836975097656250e+00
9.256919026374816895e-01
-1.367195963859558105e+00
2.085365295410156250e+00
2.171605825424194336e+00
1.018757462501525879e+00
5.980282425880432129e-01
4.012988209724426270e-01
1.146274328231811523e+00
1.244268536567687988e+00
1.055729508399963379e+00
-8.878058791160583496e-01
-9.466408938169479370e-02
9.199748039245605469e-01
2.738067805767059326e-01
1.622321844100952148e+00
2.405728548765182495e-01
1.133456587791442871e+00
1.063740134239196777e+00
9.402170777320861816e-01
1.960040807723999023e+00
-7.240513563156127930e-01
3.957467377185821533e-01
1.004606932401657104e-01
1.930895447731018066e-01
9.233945012092590332e-01
-6.430371403694152832e-01
1.031605005264282227e+00
6.506918668746948242e-01
5.788884758949279785e-01
1.048246741294860840e+00
-1.271829843521118164e+00
8.121244907379150391e-01
4.068509638309478760e-01
3.530896008014678955e-01
2.717784643173217773e-01
-9.678724408149719238e-02
1.081367254257202148e+00
1.066369295120239258e+00
1.162284016609191895e+00
5.292383953928947449e-02
-3.920535147190093994e-01
1.366259455680847168e+00
8.023808598518371582e-01
1.264914035797119141e+00
4.778372943401336670e-01
4.348627626895904541e-01
7.789946198463439941e-01
3.350421488285064697e-01
7.865848541259765625e-01
-9.515228867530822754e-01
1.774561256170272827e-01
4.610874652862548828e-01
-3.664902970194816589e-02
6.234114170074462891e-01
-1.521311402320861816e-01
2.648380696773529053e-01
3.664129674434661865e-01
4.746525287628173828e-01
1.559558868408203125e+00
-7.928082942962646484e-01
6.709723472595214844e-01
3.456255197525024414e-01
3.215997219085693359e-01
3.955928087234497070e-01
-3.952430188655853271e-01
1.131914138793945312e+00
7.965751886367797852e-01
4.606128036975860596e-01
5.213795304298400879e-01
-9.418740272521972656e-01
9.330026507377624512e-01
5.419583916664123535e-01
7.943754196166992188e-01
2.043415904045104980e-01
2.815003693103790283e-01
3.517286479473114014e-01
2.359804958105087280e-01
5.191907882690429688e-01
-1.433401823043823242e+00
-4.051444828510284424e-01
4.230533540248870850e-01
-2.416900098323822021e-01
5.886403918266296387e-01
-3.055551946163177490e-01
3.078886866569519043e-01
6.083676815032958984e-01
1.365657448768615723e-01
9.928783178329467773e-01
-9.844792485237121582e-01
2.150627225637435913e-01
4.212063550949096680e-01
3.032869845628738403e-02
1.040316343307495117e+00
5.087267160415649414e-01
1.172462463378906250e+00
9.940655827522277832e-01
8.504657745361328125e-01
1.536564230918884277e+00
-1.123217463493347168e+00
1.228284358978271484e+00
8.742130398750305176e-01
6.812180280685424805e-01
5.453960895538330078e-01
-1.086667478084564209e-01
8.539714813232421875e-01
7.747046947479248047e-01
9.407024979591369629e-01
-2.538683414459228516e-01
-1.558180212974548340e+00
7.999463081359863281e-01
1.355805397033691406e-01
4.215887784957885742e-01
-2.542704045772552490e-01
3.729026764631271362e-02
5.692321062088012695e-01
-6.937804818153381348e-01
2.833875715732574463e-01
-1.047095060348510742e+00
-2.371901087462902069e-02
3.890355825424194336e-01
7.000575214624404907e-02
1.040647149085998535e+00
7.495616078376770020e-01
5.622712969779968262e-01
6.340578794479370117e-01
5.617096424102783203e-01
1.341336965560913086e+00
-8.839135766029357910e-01
4.677180051803588867e-01
5.486233234405517578e-01
4.017397463321685791e-01
3.507363498210906982e-01
-8.322782069444656372e-02
2.709448635578155518e-01
3.667693436145782471e-01
2.344320565462112427e-01
2.367370575666427612e-02
-1.709487199783325195e+00
5.170034170150756836e-01
2.268860302865505219e-02
-2.134918123483657837e-01
-2.701254487037658691e-01
-5.146083235740661621e-01
7.384627461433410645e-01
5.506387352943420410e-02
1.721177995204925537e-01
-9.454365968704223633e-01
-1.224581480026245117e+00
4.736149311065673828e-01
3.265796005725860596e-01
7.392402291297912598e-01
2.603759467601776123e-01
1.361134529113769531e+00
8.278138637542724609e-01
8.409115672111511230e-01
7.746172547340393066e-01
-4.055692851543426514e-01
6.016291975975036621e-01
3.794009387493133545e-01
1.147898361086845398e-01
8.214297294616699219e-01
-1.515468508005142212e-01
1.062631130218505859e+00
7.933793663978576660e-01
7.698335051536560059e-01
1.530731558799743652e+00
-1.515123605728149414e+00
7.793964147567749023e-01
1.020226001739501953e+00
5.332382321357727051e-01
4.286738336086273193e-01
-5.109923481941223145e-01
6.543380022048950195e-02
1.831934005022048950e-01
-1.012134552001953125e-02
-4.010364711284637451e-01
-1.324533939361572266e+00
9.362244606018066406e-01
3.504520952701568604e-01
2.429416030645370483e-01
-5.614733099937438965e-01
-4.660742580890655518e-01
8.195956349372863770e-01
4.633780717849731445e-01
6.273331642150878906e-01
-1.142695069313049316e+00
2.942237071692943573e-02
5.632354021072387695e-01
1.585752516984939575e-01
9.679345488548278809e-01
6.548869609832763672e-01
1.159628391265869141e+00
9.860728383064270020e-01
4.961427450180053711e-01
1.351822257041931152e+00
-1.103828907012939453e+00
6.277422308921813965e-01
6.677563786506652832e-01
3.157754540443420410e-01
8.474409580230712891e-01
-1.881496161222457886e-01
-6.662489473819732666e-02
4.528020918369293213e-01
3.801798224449157715e-01
6.278102993965148926e-01
-1.754112005233764648e+00
7.420221567153930664e-01
3.408312797546386719e-01
1.204485967755317688e-01
4.763257130980491638e-02
-8.680704236030578613e-01
8.976241946220397949e-01
6.595939993858337402e-01
7.870705127716064453e-01
-9.215578436851501465e-01
-1.081166148185729980e+00
3.650117814540863037e-01
-1.974721550941467285e-01
2.886726260185241699e-01
-2.851667404174804688e-01
8.562305569648742676e-01
5.085316896438598633e-01
5.312768220901489258e-01
4.735216200351715088e-01
-3.166230916976928711e-01
1.347749829292297363e-01
6.336125135421752930e-01
1.862700581550598145e-01
8.029524683952331543e-01
-1.322477161884307861e-01
-7.394246459007263184e-01
1.078411042690277100e-01
-3.072177171707153320e-01
8.833983540534973145e-01
-1.583734869956970215e+00
4.274503290653228760e-01
4.979789555072784424e-01
-2.499834448099136353e-01
5.423204302787780762e-01
-1.506338119506835938e+00
1.000227332115173340e+00
2.468037903308868408e-01
-4.083030521869659424e-01
-2.016071975231170654e-01
-1.752428650856018066e+00
1.109415292739868164e+00
1.918350756168365479e-01
8.297975063323974609e-01
-5.352172534912824631e-03
-3.117941915988922119e-01
8.445985615253448486e-02
2.194576114416122437e-01
2.534305751323699951e-01
-1.105980157852172852e+00
-6.377063393592834473e-01
5.967029333114624023e-01
4.870816767215728760e-01
9.992425441741943359e-01
-7.006992697715759277e-01
7.999900579452514648e-01
1.119591116905212402e+00
1.033757925033569336e+00
1.628713965415954590e+00
-7.119329571723937988e-01
1.019530057907104492e+00
9.458540678024291992e-01
9.827895164489746094e-01
1.403301358222961426e+00
-2.064094841480255127e-01
2.752954661846160889e-01
8.697040677070617676e-01
2.970919907093048096e-01
1.479314923286437988e+00
-1.369550824165344238e+00
9.852329492568969727e-01
9.450845122337341309e-01
3.046195805072784424e-01
7.403514981269836426e-01
-1.032034397125244141e+00
1.106510996818542480e+00
9.430918097496032715e-01
1.034310221672058105e+00
-3.590481579303741455e-01
-6.177600026130676270e-01
1.302511572837829590e+00
8.078568577766418457e-01
1.090165376663208008e+00
8.962339162826538086e-01
1.526215553283691406e+00
1.205877780914306641e+00
1.015355110168457031e+00
1.086849927902221680e+00
-5.255952477455139160e-01
9.609227776527404785e-01
1.193013787269592285e+00
9.402723312377929688e-01
1.822832942008972168e+00
5.626846551895141602e-01
1.453889310359954834e-01
4.122234582901000977e-01
3.752506077289581299e-01
1.238466739654541016e+00
-1.029608607292175293e+00
8.871561288833618164e-01
6.201419830322265625e-01
1.863113790750503540e-01
5.280920863151550293e-02
-1.101225376129150391e+00
1.369190812110900879e+00
6.137371659278869629e-01
5.628367662429809570e-01
6.771481037139892578e-02
-1.727159857749938965e+00
7.257243990898132324e-01
-1.614402085542678833e-01
-2.804332077503204346e-01
-6.249938011169433594e-01
3.936407566070556641e-01
9.841772913932800293e-01
3.336472511291503906e-01
6.951271295547485352e-01
-8.643605709075927734e-01
-1.282328128814697266e+00
3.149813115596771240e-01
-1.376241445541381836e-01
5.672227144241333008e-01
-1.552460938692092896e-01
-9.788052439689636230e-01
-4.258744716644287109e-01
-4.897291064262390137e-01
-3.053569979965686798e-02
-1.406724452972412109e+00
-3.368056565523147583e-02
-4.050651490688323975e-01
-9.629168510437011719e-01
3.829372823238372803e-01
-1.413533449172973633e+00
5.374915897846221924e-02
-3.509598225355148315e-02
-2.209476232528686523e-01
1.213965415954589844e+00
-1.712156414985656738e+00
2.225417941808700562e-01
-3.837391734123229980e-01
-2.739473879337310791e-01
-3.685310482978820801e-01
-5.848103165626525879e-01
8.532266020774841309e-01
3.645916283130645752e-01
5.234697461128234863e-01
-7.628746628761291504e-01
-1.897573590278625488e+00
3.681845664978027344e-01
-1.543363332748413086e-01
-1.898554861545562744e-01
-6.538201570510864258e-01
4.221345484256744385e-01
7.231054306030273438e-01
2.406245321035385132e-01
2.226257771253585815e-01
-8.635550141334533691e-01
-1.377767771482467651e-01
3.610673546791076660e-01
-2.784458100795745850e-01
1.246879339218139648e+00
2.385171651840209961e-01
-6.354105472564697266e-01
-2.443875670433044434e-01
-2.971571683883666992e-01
3.785364925861358643e-01
-9.079332947731018066e-01
1.916431933641433716e-01
2.794950641691684723e-02
-4.939857423305511475e-01
1.856663823127746582e-01
-1.757949829101562500e+00
9.125912189483642578e-01
-2.308936715126037598e-01
1.434996444731950760e-02
8.363083600997924805e-01
-2.118433475494384766e+00
1.351418614387512207e+00
2.580074965953826904e-01
4.450705647468566895e-01
-1.398054808378219604e-01
-6.786244511604309082e-01
2.812481820583343506e-01
-9.225764125585556030e-02
1.019464284181594849e-01
-1.093365788459777832e+00
-1.672771453857421875e+00
8.879423737525939941e-01
-7.174325175583362579e-03
-1.977142393589019775e-01
-7.179012298583984375e-01
1.507158484309911728e-02
1.726740002632141113e-01
1.068097203969955444e-01
1.399103105068206787e-01
-9.888970255851745605e-01
2.953532850369811058e-03
1.604934483766555786e-01
2.300247848033905029e-01
9.928575158119201660e-01
1.357932984828948975e-01
9.888675808906555176e-01
6.688202023506164551e-01
2.744380831718444824e-01
1.277240395545959473e+00
-1.635254263877868652e+00
5.678524374961853027e-01
7.920380681753158569e-02
2.107209712266921997e-01
2.161961197853088379e-01
-6.169610619544982910e-01
1.777338087558746338e-01
3.316861391067504883e-01
-1.979730650782585144e-02
-4.712875187397003174e-01
-1.577902317047119141e+00
3.366926908493041992e-01
-2.414855808019638062e-01
1.469862610101699829e-01
-3.377413749694824219e-01
-5.645537972450256348e-01
6.617683768272399902e-01
1.729192435741424561e-01
7.019280195236206055e-01
-1.345510125160217285e+00
-3.748630881309509277e-01
1.564508080482482910e-01
-4.894991219043731689e-02
3.737453818321228027e-01
2.713504433631896973e-01
7.054198980331420898e-01
6.813302040100097656e-01
2.752525806427001953e-01
7.764289379119873047e-01
-1.100548982620239258e+00
7.476524114608764648e-01
2.219720780849456787e-01
2.606410346925258636e-02
4.369033873081207275e-01
-5.464749932289123535e-01
-1.121568586677312851e-02
1.392332613468170166e-01
3.341743648052215576e-01
4.329143762588500977e-01
-1.859198927879333496e+00
8.195319175720214844e-01
6.056167557835578918e-02
-2.053238898515701294e-01
-3.755106031894683838e-01
-1.290338635444641113e+00
9.031523466110229492e-01
6.112826466560363770e-01
9.919663667678833008e-01
-5.531235337257385254e-01
-1.437575340270996094e+00
1.563664913177490234e+00
7.098793983459472656e-02
5.622333884239196777e-01
-1.843859851360321045e-01
-6.727017760276794434e-01
7.884700298309326172e-01
2.171675711870193481e-01
-8.494711667299270630e-02
-7.086063027381896973e-01
2.626526057720184326e-01
5.629926919937133789e-01
2.642914652824401855e-02
1.484938263893127441e+00
-6.660548448562622070e-01
4.508239030838012695e-01
4.980091452598571777e-01
3.350014686584472656e-01
1.610994338989257812e+00
-9.453332424163818359e-01
1.264285326004028320e+00
9.759670495986938477e-01
5.937198400497436523e-01
8.094047904014587402e-01
-3.165904805064201355e-02
3.260582089424133301e-01
7.162307500839233398e-01
-2.002486586570739746e-02
-1.959982067346572876e-01
-1.514692544937133789e+00
7.031322717666625977e-01
7.314567565917968750e-01
5.131831765174865723e-01
-4.015281796455383301e-01
-1.480404883623123169e-01
7.037066221237182617e-01
2.978583276271820068e-01
7.778587937355041504e-01
-1.070416092872619629e+00
-4.286894798278808594e-01
7.653096318244934082e-01
2.974753975868225098e-01
1.026157975196838379e+00
9.759503602981567383e-02
7.111884951591491699e-01
8.918523788452148438e-01
5.467053055763244629e-01
8.541722297668457031e-01
-1.069057106971740723e+00
8.619065284729003906e-01
1.993384361267089844e-01
-7.827194407582283020e-03
1.057892680168151855e+00
-2.517880797386169434e-01
-6.014500260353088379e-01
-1.787976473569869995e-01
-1.172749325633049011e-01
8.509241342544555664e-01
-1.913923621177673340e+00
2.061383984982967377e-02
-1.090856269001960754e-01
-3.087261915206909180e-01
-3.767143189907073975e-01
-2.107081413269042969e+00
5.541208982467651367e-01
4.619692638516426086e-02
-1.460810154676437378e-01
-1.050911784172058105e+00
-1.798343062400817871e+00
1.834959387779235840e-01
-2.378472685813903809e-01
-1.029274463653564453e-01
-1.392913311719894409e-01
6.821442842483520508e-01
6.021695733070373535e-01
5.374345779418945312e-01
6.874847412109375000e-02
-1.345906496047973633e+00
-3.945568799972534180e-01
-2.925077378749847412e-01
-8.182826638221740723e-01
5.504437088966369629e-01
-2.300475239753723145e-01
-2.314282357692718506e-01
1.833315342664718628e-01
-3.373539447784423828e-01
3.478247821331024170e-01
-1.576275587081909180e+00
3.627745807170867920e-02
-5.623457431793212891e-01
-5.367146730422973633e-01
1.076099369674921036e-02
-2.113891839981079102e+00
-4.867684468626976013e-02
1.319219470024108887e-01
1.409326940774917603e-01
-3.364988788962364197e-02
-1.850989222526550293e+00
5.580244660377502441e-01
-3.748443424701690674e-01
-8.670495450496673584e-02
-5.525178909301757812e-01
-6.861628592014312744e-02
7.989205718040466309e-01
4.408659040927886963e-01
2.049930542707443237e-01
-1.512337088584899902e+00
-8.676780462265014648e-01
3.655745685100555420e-01
-1.212503537535667419e-01
1.554880738258361816e-01
-3.487443029880523682e-01
8.837378621101379395e-01
8.918642401695251465e-01
7.499054670333862305e-01
7.374298572540283203e-01
-1.188436508178710938e+00
7.845443487167358398e-01
2.779077291488647461e-01
-1.788511425256729126e-01
8.393104076385498047e-01
-2.235141098499298096e-01
-3.903241157531738281e-01
4.153601527214050293e-01
-5.927141755819320679e-03
8.566491007804870605e-01
-1.305089116096496582e+00
4.601340293884277344e-01
1.696363389492034912e-01
-1.127777770161628723e-01
4.153682291507720947e-01
-1.125695466995239258e+00
1.022325754165649414e+00
9.214065074920654297e-01
7.479054331779479980e-01
-5.050440430641174316e-01
-1.735866069793701172e+00
3.969302177429199219e-01
1.407678574323654175e-01
-1.466036681085824966e-02
3.421181812882423401e-02
5.206817984580993652e-01
1.012614727020263672e+00
7.867296338081359863e-01
6.454724669456481934e-01
-1.035351634025573730e+00
6.796734333038330078e-01
9.017957448959350586e-01
6.867861151695251465e-01
1.481147527694702148e+00
6.182043552398681641e-01
2.793729007244110107e-01
5.930410027503967285e-01
9.335919618606567383e-01
7.362077236175537109e-01
-9.767444729804992676e-01
1.359332561492919922e+00
1.020670533180236816e+00
4.957027733325958252e-01
1.393655180931091309e+00
-1.003239631652832031e+00
1.554750204086303711e+00
1.397121548652648926e+00
6.526920199394226074e-01
7.100049257278442383e-01
-1.523250102996826172e+00
1.122644066810607910e+00
3.146169781684875488e-01
4.844755232334136963e-01
5.508020520210266113e-01
4.136648774147033691e-01
1.346684932708740234e+00
1.383432507514953613e+00
1.200658679008483887e+00
-2.635271549224853516e-01
-6.613553166389465332e-01
1.319352388381958008e+00
1.026988744735717773e+00
1.275234580039978027e+00
1.734271198511123657e-01
-1.243206020444631577e-02
1.685347914695739746e+00
4.847203791141510010e-01
3.608950674533843994e-01
-1.315038561820983887e+00
3.591348826885223389e-01
8.060559630393981934e-01
1.935939043760299683e-01
1.335213065147399902e+00
-2.353799045085906982e-01
7.250849008560180664e-01
6.541888713836669922e-01
3.668146133422851562e-01
1.138928890228271484e+00
-1.292719960212707520e+00
5.126352310180664062e-01
4.047158360481262207e-02
1.346872977592283860e-06
6.499441266059875488e-01
-4.850215613842010498e-01
1.454859375953674316e+00
1.145716190338134766e+00
7.403320670127868652e-01
3.126168847084045410e-01
-1.433827400207519531e+00
8.500177860260009766e-01
3.466135263442993164e-01
5.756890177726745605e-01
1.180859729647636414e-01
-6.849901676177978516e-01
1.648719981312751770e-02
8.217193484306335449e-01
-2.315567135810852051e-01
-1.428009986877441406e+00
-8.132876157760620117e-01
-1.518502831459045410e-02
-9.463624358177185059e-01
-6.268563270568847656e-01
-1.350573420524597168e+00
-3.043942749500274658e-01
5.936044082045555115e-02
-8.291409611701965332e-01
-2.965748608112335205e-01
-1.438501000404357910e+00
4.997061491012573242e-01
-1.507528722286224365e-01
-2.089348137378692627e-01
5.852141380310058594e-01
-6.698341369628906250e-01
-1.235065698623657227e+00
-3.239851593971252441e-01
-7.850980162620544434e-01
-1.447094380855560303e-01
-2.183382272720336914e+00
1.950545161962509155e-01
-1.328394889831542969e+00
-5.453240275382995605e-01
-9.726958870887756348e-01
-2.818135976791381836e+00
1.842536181211471558e-01
-5.038512349128723145e-01
-2.800042927265167236e-01
-7.380890250205993652e-01
-2.453497171401977539e+00
5.846364498138427734e-01
-6.462762355804443359e-01
-1.209582313895225525e-01
-6.684913039207458496e-01
-1.398452281951904297e+00
-3.579457700252532959e-01
-2.678901255130767822e-01
-9.593766927719116211e-01
-1.627917766571044922e+00
-1.142742753028869629e+00
-1.030471920967102051e+00
-1.604696035385131836e+00
-6.928947567939758301e-01
-1.059705138206481934e+00
-7.236138582229614258e-01
-1.017072200775146484e+00
-1.082006573677062988e+00
-2.952033877372741699e-01
-1.910699725151062012e+00
-5.896845087409019470e-02
-8.622530102729797363e-01
-6.375517845153808594e-01
-4.692133963108062744e-01
-9.061860442161560059e-01
3.812446892261505127e-01
3.668632730841636658e-02
1.143898814916610718e-01
-8.414815366268157959e-02
-1.597629308700561523e+00
3.978908658027648926e-01
-5.712528824806213379e-01
3.221944347023963928e-02
-5.795440077781677246e-01
-1.081527709960937500e+00
-4.907167553901672363e-01
-9.874451160430908203e-01
-1.165266394615173340e+00
-1.385993361473083496e+00
-1.620542764663696289e+00
-5.087788701057434082e-01
-1.584239602088928223e+00
-1.102027177810668945e+00
-1.726927757263183594e+00
-1.550698161125183105e+00
-8.672086596488952637e-01
-9.713913798332214355e-01
-8.120502233505249023e-01
-1.579083204269409180e+00
-1.669373512268066406e-01
1.664433032274246216e-01
-5.062115192413330078e-01
-1.558919902890920639e-03
-5.655996799468994141e-01
4.257986843585968018e-01
6.484562158584594727e-01
1.867868453264236450e-01
5.500993728637695312e-01
-1.052375912666320801e+00
8.223130106925964355e-01
4.343877434730529785e-01
7.377125322818756104e-02
2.533694505691528320e-01
-2.783720195293426514e-01
2.953974604606628418e-01
2.144462019205093384e-01
1.625857502222061157e-01
-6.115713119506835938e-01
-1.482264757156372070e+00
-5.891377851366996765e-02
-6.105333566665649414e-01
-6.788786500692367554e-02
-2.918473482131958008e-01
-4.364466965198516846e-01
3.290318548679351807e-01
6.946080923080444336e-02
2.030155658721923828e-01
-1.101579904556274414e+00
-5.640902519226074219e-01
8.157536387443542480e-03
-6.585580110549926758e-02
4.733088314533233643e-01
7.569996714591979980e-01
8.117560744285583496e-01
1.021813750267028809e+00
9.620398283004760742e-01
1.028272628784179688e+00
-7.303666472434997559e-01
7.151492834091186523e-01
3.438247442245483398e-01
1.524487603455781937e-02
2.308828830718994141e-01
-2.739220261573791504e-01
-4.335804879665374756e-01
-1.763129383325576782e-01
-3.585179150104522705e-01
3.299927711486816406e-02
-1.735049009323120117e+00
1.340027213096618652e+00
-1.489022523164749146e-01
1.194070279598236084e-01
-1.511852890253067017e-01
-1.505618453025817871e+00
7.139995694160461426e-01
6.128565669059753418e-01
2.387673407793045044e-01
-1.033613085746765137e+00
-7.863463759422302246e-01
8.905967473983764648e-01
4.025481343269348145e-01
3.194777965545654297e-01
3.764476776123046875e-01
7.508637905120849609e-01
1.025142192840576172e+00
6.013345122337341309e-01
5.630094408988952637e-01
-6.728430390357971191e-01
2.238910794258117676e-01
4.649416506290435791e-01
1.454065591096878052e-01
1.103901147842407227e+00
2.530332803726196289e-01
-3.783708810806274414e-02
3.063518702983856201e-01
3.233019113540649414e-01
7.071954607963562012e-01
-1.387905836105346680e+00
6.613983958959579468e-02
-1.575731299817562103e-02
-2.048358768224716187e-01
-1.308791935443878174e-01
-8.159627318382263184e-01
4.955767989158630371e-01
1.209695637226104736e-01
3.897269964218139648e-01
5.487533286213874817e-02
-1.356872558593750000e+00
1.024813413619995117e+00
5.561788678169250488e-01
8.491965532302856445e-01
4.673262834548950195e-01
-5.949747562408447266e-01
6.380785256624221802e-02
2.570048570632934570e-01
1.722000688314437866e-01
-9.707569479942321777e-01
-3.797142803668975830e-01
4.204294681549072266e-01
-2.259478121995925903e-01
1.819287091493606567e-01
-1.012855648994445801e+00
-1.917951367795467377e-02
6.993271708488464355e-01
2.097199559211730957e-01
7.596682310104370117e-01
-1.142259240150451660e+00
9.494069814682006836e-01
9.189126491546630859e-01
4.960353076457977295e-01
1.402492046356201172e+00
1.195991858839988708e-01
2.142611443996429443e-01
5.858530998229980469e-01
3.159309327602386475e-01
9.594993591308593750e-01
-1.097682714462280273e+00
1.409203052520751953e+00
6.934465169906616211e-01
3.910764157772064209e-01
6.985996365547180176e-01
-6.084862947463989258e-01
1.307983040809631348e+00
1.187604784965515137e+00
1.133553743362426758e+00
-7.946605086326599121e-01
-1.099347233772277832e+00
6.867231130599975586e-01
3.788774907588958740e-01
5.528920888900756836e-01
5.297503992915153503e-02
9.762471318244934082e-01
1.344293951988220215e+00
9.827097058296203613e-01
8.347023129463195801e-01
-6.509813070297241211e-01
3.134896159172058105e-01
8.072921633720397949e-01
-1.582338847219944000e-02
7.348554730415344238e-01
3.059607744216918945e-01
-4.190739691257476807e-01
1.938370317220687866e-01
5.425326153635978699e-02
1.948957145214080811e-01
-9.551724195480346680e-01
3.999921381473541260e-01
4.054132103919982910e-01
3.897777199745178223e-01
8.103762865066528320e-01
-5.575476884841918945e-01
9.298132061958312988e-01
1.231078267097473145e+00
1.042058229446411133e+00
1.792171150445938110e-01
-1.302594423294067383e+00
1.420464754104614258e+00
7.781782746315002441e-01
9.689188003540039062e-01
2.618101835250854492e-01
-2.382278442382812500e-01
6.190073490142822266e-01
8.057951331138610840e-01
6.370543837547302246e-01
-1.020324349403381348e+00
-6.556656956672668457e-01
3.813437819480895996e-01
8.679282665252685547e-02
4.191132783889770508e-01
-7.376317381858825684e-01
3.260161280632019043e-01
6.474314928054809570e-01
-1.304676011204719543e-02
6.581804752349853516e-01
-1.225695610046386719e+00
2.834759950637817383e-01
5.704851150512695312e-01
1.113990172743797302e-01
1.135504603385925293e+00
3.378408551216125488e-01
1.155531406402587891e+00
7.947296500205993652e-01
5.970567464828491211e-01
5.527286529541015625e-01
-1.270003080368041992e+00
1.020287513732910156e+00
1.542579755187034607e-02
1.166751384735107422e-01
6.570245623588562012e-01
-2.871502041816711426e-01
1.648905277252197266e+00
1.185595989227294922e+00
9.952936768531799316e-01
-3.353509008884429932e-01
-1.158276081085205078e+00
1.614274740219116211e+00
8.702558875083923340e-01
9.395027756690979004e-01
1.105463281273841858e-01
-5.168920755386352539e-01
6.514324545860290527e-01
4.089178144931793213e-01
7.829289883375167847e-02
-9.690032601356506348e-01
1.551339030265808105e-01
5.533594489097595215e-01
1.417734427377581596e-03
4.878802299499511719e-01
-5.871782898902893066e-01
9.919756650924682617e-01
1.389781355857849121e+00
2.825832664966583252e-01
6.192657947540283203e-01
-8.906911611557006836e-01
1.363732576370239258e+00
8.627615571022033691e-01
6.231489777565002441e-01
1.661849141120910645e+00
2.554157972335815430e-01
2.531245350837707520e-01
9.241803288459777832e-01
7.719760537147521973e-01
7.892811894416809082e-01
-1.730188369750976562e+00
4.242231249809265137e-01
2.267351746559143066e-01
-8.537448197603225708e-02
-4.119898080825805664e-01
-9.787799119949340820e-01
9.381845593452453613e-01
7.513009905815124512e-01
-6.534656882286071777e-02
-9.352170825004577637e-01
-1.201472997665405273e+00
2.235585600137710571e-01
1.584908962249755859e-01
3.227416574954986572e-01
-3.174068331718444824e-01
6.227862834930419922e-01
6.066845059394836426e-01
5.315376520156860352e-01
2.525370121002197266e-01
-1.568356394767761230e+00
3.191317617893218994e-01
-1.552616506814956665e-01
-3.375551700592041016e-01
6.119222044944763184e-01
-2.052524834871292114e-01
9.764121174812316895e-01
5.148546099662780762e-01
2.744448184967041016e-01
3.746522665023803711e-01
-1.581171274185180664e+00
5.971859097480773926e-01
-4.745952785015106201e-02
3.173407018184661865e-01
3.793440759181976318e-01
-8.501055836677551270e-01
2.403866797685623169e-01
3.155291080474853516e-02
-2.757647074759006500e-02
-7.035948634147644043e-01
-1.669520974159240723e+00
6.068149954080581665e-02
1.281421929597854614e-01
-4.456250667572021484e-01
-7.053093314170837402e-01
-3.587943911552429199e-01
5.859866142272949219e-01
-6.821238901466131210e-03
1.394881159067153931e-01
-1.459629654884338379e+00
-6.735794544219970703e-01
3.934295475482940674e-02
1.087850853800773621e-01
3.992964029312133789e-01
-7.600105553865432739e-02
8.534096479415893555e-01
9.054006934165954590e-01
6.505993604660034180e-01
8.976019024848937988e-01
-8.796448111534118652e-01
1.417730569839477539e+00
1.261990427970886230e+00
5.461200475692749023e-01
1.297967910766601562e+00
8.734811563044786453e-04
5.285550951957702637e-01
6.341210603713989258e-01
2.218410521745681763e-01
4.430191218852996826e-01
-1.105663657188415527e+00
1.523118734359741211e+00
9.309791922569274902e-01
8.613136410713195801e-01
3.062301874160766602e-01
-2.585206925868988037e-01
1.253530263900756836e+00
8.963412642478942871e-01
8.273492455482482910e-01
-1.631451249122619629e-01
-2.440084517002105713e-01
1.261194109916687012e+00
8.323041796684265137e-01
6.687738299369812012e-01
1.195387363433837891e+00
1.268085002899169922e+00
1.189680933952331543e+00
1.113374710083007812e+00
7.092781066894531250e-01
-1.288340806961059570e+00
9.176152348518371582e-01
4.591791331768035889e-01
4.405611455440521240e-01
3.739376068115234375e-01
4.822577536106109619e-01
2.007572412490844727e+00
1.037528514862060547e+00
1.078229427337646484e+00
9.969333410263061523e-01
-1.115603685379028320e+00
1.559329867362976074e+00
1.181415677070617676e+00
1.131208062171936035e+00
8.333588242530822754e-01
-3.264125883579254150e-01
9.337853193283081055e-01
9.711633324623107910e-01
2.484675198793411255e-01
-3.333792984485626221e-01
-7.648630142211914062e-01
1.043122291564941406e+00
7.679323554039001465e-01
2.378410845994949341e-01
-6.629943847656250000e-02
4.611263051629066467e-02
1.456181764602661133e+00
8.428961038589477539e-01
1.032909750938415527e+00
-8.328312635421752930e-01
4.380933642387390137e-01
1.992066025733947754e+00
1.339317083358764648e+00
1.870946764945983887e+00
5.974540710449218750e-01
3.739603459835052490e-01
1.246016621589660645e+00
1.237041354179382324e+00
8.865157961845397949e-01
-1.255861520767211914e+00
1.026741504669189453e+00
5.008059740066528320e-01
4.580822288990020752e-01
9.149206876754760742e-01
-9.049451947212219238e-01
1.094817042350769043e+00
5.232363343238830566e-01
3.659375905990600586e-01
9.681881666183471680e-01
-1.048879623413085938e+00
5.973742604255676270e-01
4.368876814842224121e-01
2.715583443641662598e-01
7.574756741523742676e-01
5.083101391792297363e-01
9.543102979660034180e-01
7.263860106468200684e-01
1.002622604370117188e+00
-9.045958518981933594e-01
-4.321431517601013184e-01
1.535022616386413574e+00
9.786155223846435547e-01
1.173054456710815430e+00
2.688371241092681885e-01
-8.771953731775283813e-02
8.959786295890808105e-01
3.677844107151031494e-01
5.546774864196777344e-01
-1.167659044265747070e+00
4.946487843990325928e-01
8.467477560043334961e-01
4.591590762138366699e-01
9.090766310691833496e-01
-4.256024658679962158e-01
1.246322274208068848e+00
1.208528399467468262e+00
8.998708724975585938e-01
9.365230798721313477e-01
-1.336112380027770996e+00
8.850941061973571777e-01
2.545193135738372803e-01
-8.976076543331146240e-02
-1.851937174797058105e-01
-7.105631828308105469e-01
-3.014016151428222656e-01
1.551256775856018066e-01
-4.281347393989562988e-01
-7.728084325790405273e-01
-1.825753211975097656e+00
2.143298089504241943e-01
-4.735418558120727539e-01
-8.830154314637184143e-03
-1.602241277694702148e+00
-1.017933130264282227e+00
8.885559439659118652e-02
-4.670965671539306641e-01
-6.812743376940488815e-03
-1.677509784698486328e+00
-1.058376669883728027e+00
4.256396293640136719e-01
-3.568287789821624756e-01
6.893278658390045166e-02
-4.702864885330200195e-01
-6.467021703720092773e-01
3.407572396099567413e-03
-4.157670438289642334e-01
-4.005945920944213867e-01
-1.787535429000854492e+00
-1.378525886684656143e-02
-7.061560153961181641e-01
-6.610505580902099609e-01
-5.522593259811401367e-01
-1.707899928092956543e+00
2.896521985530853271e-01
-6.251078099012374878e-02
-6.535598039627075195e-01
-1.410178393125534058e-01
-1.327617883682250977e+00
9.665984660387039185e-02
-2.030387073755264282e-01
1.793505437672138214e-02
-9.226410090923309326e-02
-3.541618585586547852e-02
7.478290200233459473e-01
5.416773557662963867e-01
5.425749421119689941e-01
-9.750522375106811523e-01
-1.330600500106811523e+00
-3.008999302983283997e-02
-3.294731378555297852e-01
1.578889638185501099e-01
-5.476078391075134277e-01
2.848448157310485840e-01
1.209452390670776367e+00
6.398993730545043945e-01
1.590006202459335327e-01
-1.438341856002807617e+00
9.302862733602523804e-02
1.817957907915115356e-01
1.126961484551429749e-01
3.089111857116222382e-02
-4.269532561302185059e-01
-3.260717093944549561e-01
-1.737636923789978027e-01
-5.732604265213012695e-01
-2.699851691722869873e-01
-1.543512105941772461e+00
-3.228913247585296631e-02
-3.628364801406860352e-01
-7.871407866477966309e-01
-6.536101698875427246e-01
-1.568081498146057129e+00
-1.014317646622657776e-01
-4.349083602428436279e-01
-1.677667945623397827e-01
-6.342397928237915039e-01
-1.718791007995605469e+00
-9.834317117929458618e-02
-4.629747867584228516e-01
-2.744294106960296631e-01
-9.597576260566711426e-01
-3.483536243438720703e-01
3.101219534873962402e-01
9.874008595943450928e-02
2.290523499250411987e-01
-1.667081594467163086e+00
-1.883107781410217285e+00
-5.524410009384155273e-01
-1.367792487144470215e+00
-8.756773471832275391e-01
-1.090555071830749512e+00
-1.151158094406127930e+00
-1.710692048072814941e-01
-5.873253345489501953e-01
-7.502943873405456543e-01
-2.020584821701049805e+00
-3.784545361995697021e-01
-1.109802603721618652e+00
-1.431184649467468262e+00
-9.551138877868652344e-01
-1.644980311393737793e+00
-1.887322813272476196e-01
-3.119934201240539551e-01
-6.782644987106323242e-01
-4.672392904758453369e-01
-1.649148583412170410e+00
4.521325975656509399e-02
-1.624089032411575317e-01
3.273766487836837769e-02
-3.612535297870635986e-01
-5.703791379928588867e-01
5.907508730888366699e-01
5.588212609291076660e-01
4.038461744785308838e-01
-5.230219960212707520e-01
-4.986141920089721680e-01
3.225712478160858154e-01
2.719025015830993652e-01
4.329643249511718750e-01
-1.283164415508508682e-02
4.413681924343109131e-01
6.894899010658264160e-01
4.379608631134033203e-01
7.708653211593627930e-01
-1.016404867172241211e+00
1.833544075489044189e-01
3.903532624244689941e-01
1.954137086868286133e-01
2.561674118041992188e-01
-1.436216663569211960e-02
-7.336689159274101257e-04
2.120638042688369751e-01
4.895665496587753296e-02
-1.192266047000885010e-01
-1.351312398910522461e+00
2.136714570224285126e-02
-2.430491149425506592e-01
-1.991640180349349976e-01
-1.509599238634109497e-01
-4.900572001934051514e-01
4.895253777503967285e-01
1.672361642122268677e-01
2.444608137011528015e-02
3.481528460979461670e-01
-1.176134109497070312e+00
1.262120246887207031e+00
6.110966205596923828e-01
1.061310768127441406e+00
6.626070141792297363e-01
-3.863497078418731689e-01
6.239059567451477051e-01
8.462042808532714844e-01
5.830974578857421875e-01
-1.119236111640930176e+00
-5.923982858657836914e-01
9.359421133995056152e-01
3.709605336189270020e-01
2.299944907426834106e-01
-9.336432218551635742e-01
5.337959621101617813e-03
6.808072924613952637e-01
2.862445116043090820e-01
2.643408179283142090e-01
-1.534602046012878418e+00
3.572712838649749756e-01
3.307769894599914551e-01
-1.929363608360290527e-01
8.991649746894836426e-02
1.484250724315643311e-01
6.859934329986572266e-01
2.157415449619293213e-01
5.435513854026794434e-01
3.127756416797637939e-01
-1.030258536338806152e+00
8.664250969886779785e-01
1.169404685497283936e-01
-3.448631986975669861e-02
-1.736475527286529541e-01
-4.451443850994110107e-01
1.487306356430053711e-01
3.598444759845733643e-01
-7.495607435703277588e-02
-1.156548738479614258e+00
-1.471776247024536133e+00
-2.375593641772866249e-03
-5.260384678840637207e-01
-3.289963304996490479e-01
-9.205172657966613770e-01
-5.058680176734924316e-01
2.072903327643871307e-02
1.618938893079757690e-01
-9.055556729435920715e-03
-1.693573474884033203e+00
-6.663956642150878906e-01
2.493394725024700165e-02
-4.445211291313171387e-01
-1.950979232788085938e-01
6.121738627552986145e-02
8.875622153282165527e-01
4.447790682315826416e-01
6.699517965316772461e-01
4.882144927978515625e-01
-7.977935075759887695e-01
5.022616982460021973e-01
1.724491417407989502e-01
1.169293895363807678e-01
5.984069705009460449e-01
-2.184530943632125854e-01
6.169590726494789124e-02
1.342815905809402466e-01
2.094239890575408936e-01
5.654430016875267029e-02
-1.511142015457153320e+00
5.041247010231018066e-01
-3.660783469676971436e-01
-8.822079002857208252e-02
-4.150878190994262695e-01
-1.062565207481384277e+00
4.217034578323364258e-01
1.213652372360229492e+00
5.746619701385498047e-01
-1.180958509445190430e+00
-5.854922533035278320e-01
3.439084589481353760e-01
-2.142272144556045532e-01
2.566639482975006104e-01
-5.714904069900512695e-01
6.513643860816955566e-01
9.772966504096984863e-01
4.921565353870391846e-01
5.008016228675842285e-01
-1.364485025405883789e+00
2.572609782218933105e-01
1.473580002784729004e-01
-5.327212810516357422e-01
-2.617802321910858154e-01
-4.153111279010772705e-01
-4.361843466758728027e-01
-2.071206271648406982e-01
2.069944590330123901e-01
-4.496637880802154541e-01
-1.427842497825622559e+00
3.288465440273284912e-01
-5.672171711921691895e-01
-4.847747683525085449e-01
-5.960913896560668945e-01
-1.187363743782043457e+00
7.695981264114379883e-01
1.210956573486328125e-01
2.353017404675483704e-02
-9.771050810813903809e-01
-1.490446209907531738e+00
1.749954372644424438e-01
-2.115966826677322388e-01
-2.885903604328632355e-02
7.649750262498855591e-02
2.543281018733978271e-01
8.587858080863952637e-01
4.917261600494384766e-01
6.033785939216613770e-01
-8.668022751808166504e-01
-9.711321443319320679e-02
8.575223088264465332e-01
5.313924551010131836e-01
8.331045508384704590e-01
8.856396377086639404e-02
1.310064196586608887e-01
8.617224693298339844e-01
8.230019807815551758e-01
4.627699553966522217e-01
-1.042287707328796387e+00
1.332125425338745117e+00
7.528957128524780273e-01
4.056689143180847168e-01
5.092820525169372559e-01
-3.273795843124389648e-01
1.651569008827209473e+00
1.047853469848632812e+00
1.228368639945983887e+00
5.347654223442077637e-01
-8.537480235099792480e-01
1.251665472984313965e+00
3.202562630176544189e-01
4.278463423252105713e-01
6.549170613288879395e-01
9.934821724891662598e-01
1.722457647323608398e+00
1.453475117683410645e+00
1.190201759338378906e+00
-2.496071904897689819e-02
2.402135543525218964e-02
1.977741241455078125e+00
1.347404837608337402e+00
1.287258267402648926e+00
3.780970871448516846e-01
1.192491576075553894e-01
1.350002884864807129e+00
1.448734998703002930e+00
1.431835293769836426e+00
-1.111764550209045410e+00
8.944427967071533203e-02
8.084440231323242188e-01
4.871472120285034180e-01
7.398496866226196289e-01
-1.004163622856140137e+00
9.271782636642456055e-01
4.279503226280212402e-01
4.994155764579772949e-01
1.012931585311889648e+00
-1.008008718490600586e+00
7.199841737747192383e-01
5.569574832916259766e-01
5.444082021713256836e-01
3.286527097225189209e-01
5.258790850639343262e-01
1.177959322929382324e+00
8.961123228073120117e-01
1.030734062194824219e+00
-1.687932312488555908e-01
-8.052182197570800781e-01
1.774351239204406738e+00
8.875175714492797852e-01
8.736655116081237793e-01
3.556470572948455811e-01
9.968810528516769409e-02
1.213809132575988770e+00
8.010920286178588867e-01
3.156697452068328857e-01
-8.500428199768066406e-01
-1.855377852916717529e-01
8.482155203819274902e-01
3.997424542903900146e-01
2.438585907220840454e-01
-5.707432627677917480e-01
3.073064982891082764e-01
4.258745312690734863e-01
6.746231913566589355e-01
7.054983973503112793e-01
-1.486917495727539062e+00
4.078677892684936523e-01
2.010523080825805664e-01
-1.028003469109535217e-01
-1.374170631170272827e-01
6.067326664924621582e-01
8.235411047935485840e-01
9.508220553398132324e-01
8.223487734794616699e-01
2.739938497543334961e-01
-1.007042765617370605e+00
8.050827980041503906e-01
7.178302109241485596e-02
2.254756353795528412e-02
-5.476871132850646973e-01
2.469891309738159180e-01
1.106434106826782227e+00
6.850289702415466309e-01
7.976608276367187500e-01
-6.720396876335144043e-01
-7.930852174758911133e-01
1.024532198905944824e+00
-4.186094272881746292e-03
-2.420137673616409302e-01
-6.401289701461791992e-01
-7.010661959648132324e-01
8.484273403882980347e-02
1.730845421552658081e-01
-7.246219366788864136e-02
-1.271896839141845703e+00
-5.304406881332397461e-01
2.142523974180221558e-01
-6.275919675827026367e-01
-1.013392433524131775e-01
-1.221494793891906738e+00
3.465684652328491211e-01
3.644999861717224121e-01
-1.621024459600448608e-01
-1.245071664452552795e-01
-1.467760205268859863e+00
1.121874749660491943e-01
-3.684603422880172729e-02
-6.269084811210632324e-01
-4.087756276130676270e-01
-5.475542545318603516e-01
5.288748145103454590e-01
1.367407143115997314e-01
1.710275411605834961e-01
-3.170453310012817383e-01
-1.203469514846801758e+00
5.193130373954772949e-01
-3.102514743804931641e-01
5.894878134131431580e-02
-2.599040865898132324e-01
-7.229453325271606445e-01
-8.255763053894042969e-01
-5.599778294563293457e-01
-6.741399765014648438e-01
-1.488222122192382812e+00
-1.336339712142944336e+00
-2.060890346765518188e-01
-1.000601530075073242e+00
-6.315425634384155273e-01
-1.442209005355834961e+00
-9.175922870635986328e-01
9.030646085739135742e-02
-7.105816602706909180e-01
-2.261617332696914673e-01
-1.644755959510803223e+00
9.084986522793769836e-03
-5.990911647677421570e-02
-3.406158089637756348e-01
-8.239038288593292236e-02
-3.880614340305328369e-01
-5.686852931976318359e-01
-4.944054037332534790e-02
-1.829030364751815796e-01
-6.239287853240966797e-01
-1.399657487869262695e+00
3.671505153179168701e-01
-8.717871904373168945e-01
-2.347489446401596069e-01
-6.467712521553039551e-01
-8.490941524505615234e-01
1.163249313831329346e-01
-3.596035540103912354e-01
2.101766467094421387e-01
-1.062616348266601562e+00
-1.274929642677307129e+00
3.231238201260566711e-02
-1.559812296181917191e-02
-5.732853338122367859e-02
-4.134973287582397461e-01
2.036399543285369873e-01
6.753172278404235840e-01
4.486290812492370605e-01
1.590677201747894287e-01
-1.440335869789123535e+00
-7.268660664558410645e-01
-4.049045220017433167e-02
-8.137981295585632324e-01
-4.778966903686523438e-01
-1.182091236114501953e+00
7.246277332305908203e-01
4.799474179744720459e-01
3.311270475387573242e-01
4.286028444766998291e-01
-1.088486075401306152e+00
7.269424200057983398e-01
-2.539017051458358765e-02
-3.717074096202850342e-01
1.674115359783172607e-01
-2.308794260025024414e-01
4.581916332244873047e-02
1.842135190963745117e-01
-7.171484827995300293e-02
-3.003359138965606689e-01
-1.511638164520263672e+00
8.057579398155212402e-03
-3.689147830009460449e-01
-5.006811022758483887e-01
-5.207900404930114746e-01
-5.389206409454345703e-01
9.891831874847412109e-02
4.528205990791320801e-01
1.618621945381164551e-01
-8.054871559143066406e-01
-6.006094217300415039e-01
8.504210412502288818e-02
-6.329848617315292358e-02
1.723869740962982178e-01
-4.186766445636749268e-01
5.420507192611694336e-01
8.066852688789367676e-01
6.189512610435485840e-01
4.211013615131378174e-01
-9.012830853462219238e-01
-4.380460828542709351e-02
2.985638976097106934e-01
-2.146188020706176758e-01
1.622914373874664307e-01
-2.879551351070404053e-01
-2.952360510826110840e-01
-2.887645959854125977e-01
-4.315581917762756348e-01
-3.408063650131225586e-01
-1.444886684417724609e+00
1.845753341913223267e-01
-5.662814378738403320e-01
-5.726016163825988770e-01
-7.145427465438842773e-01
-1.053587794303894043e+00
4.287290871143341064e-01
5.295550227165222168e-01
-1.419407129287719727e-01
-1.266458868980407715e+00
-1.270142197608947754e+00
-5.333799868822097778e-02
-5.000406503677368164e-01
-5.029842257499694824e-01
-9.260455369949340820e-01
2.010864317417144775e-01
2.619791030883789062e-01
3.936220705509185791e-01
3.675769865512847900e-01
-8.003748655319213867e-01
-5.263465642929077148e-02
1.224392533302307129e+00
8.143900632858276367e-01
1.034822940826416016e+00
-1.360548436641693115e-01
1.496445387601852417e-01
1.046839594841003418e+00
5.646833181381225586e-01
4.046303927898406982e-01
-1.016453981399536133e+00
7.307695746421813965e-01
6.716493964195251465e-01
3.586142063140869141e-01
4.431451857089996338e-01
-6.765713095664978027e-01
1.421577453613281250e+00
7.222662568092346191e-01
1.001460790634155273e+00
2.911099195480346680e-01
-9.590587615966796875e-01
6.413685679435729980e-01
5.647497773170471191e-01
2.329615205526351929e-01
4.172841906547546387e-01
6.205286979675292969e-01
1.186074852943420410e+00
6.558195352554321289e-01
6.529875993728637695e-01
-6.296564340591430664e-01
-4.387799799442291260e-01
7.541680335998535156e-01
7.256630063056945801e-01
6.348011493682861328e-01
-1.410104781389236450e-01
-5.119492411613464355e-01
6.704322695732116699e-01
2.362740635871887207e-01
1.425046324729919434e-01
-1.007176637649536133e+00
7.938522845506668091e-02
5.107232332229614258e-01
6.626595556735992432e-02
1.407784670591354370e-01
-5.405962467193603516e-01
8.194110989570617676e-01
8.190830349922180176e-01
7.807083725929260254e-01
4.497063159942626953e-01
-1.330308914184570312e+00
1.636594176292419434e+00
8.028904199600219727e-01
4.072799384593963623e-01
5.609984993934631348e-01
-2.239147871732711792e-01
7.549929618835449219e-01
1.357113122940063477e+00
7.716258168220520020e-01
-6.381834745407104492e-01
-1.222639322280883789e+00
4.082736372947692871e-01
-8.887576311826705933e-02
-1.360584497451782227e-01
-7.026728987693786621e-01
-8.588882684707641602e-01
9.305533766746520996e-01
3.181286454200744629e-01
6.179848909378051758e-01
-1.368933320045471191e+00
-7.045662403106689453e-01
1.818260252475738525e-01
-6.178704276680946350e-02
1.867732033133506775e-02
-1.917234063148498535e-01
8.409528136253356934e-01
1.168253421783447266e+00
7.722141742706298828e-01
5.310838222503662109e-01
-8.996161222457885742e-01
2.888493537902832031e-01
3.522146642208099365e-01
-1.762010902166366577e-02
8.813251554965972900e-02
-2.495251893997192383e-01
1.092666625976562500e+00
4.570249319076538086e-01
6.882119774818420410e-01
2.779049575328826904e-01
-9.032867550849914551e-01
7.889080047607421875e-01
4.280900582671165466e-02
4.242676198482513428e-01
1.974268555641174316e-01
-1.655952334403991699e-01
3.269835710525512695e-01
1.145875528454780579e-01
7.548406720161437988e-03
-9.885262250900268555e-01
-9.005920886993408203e-01
3.334274888038635254e-02
-4.597837328910827637e-01
-1.701721400022506714e-01
-5.937419533729553223e-01
-1.024298444390296936e-01
3.414967060089111328e-01
2.847788035869598389e-01
3.121745586395263672e-01
-1.035574197769165039e+00
1.620972454547882080e-01
4.259361326694488525e-01
9.302620589733123779e-02
2.849922776222229004e-01
-4.055423438549041748e-01
7.162424325942993164e-01
8.487327098846435547e-01
8.542111515998840332e-01
5.393725633621215820e-01
-7.748008966445922852e-01
1.271173238754272461e+00
6.248120069503784180e-01
7.934886217117309570e-01
4.641584157943725586e-01
-3.671906292438507080e-01
6.592237353324890137e-01
4.879180490970611572e-01
8.542115688323974609e-01
-4.089771211147308350e-01
-1.109228014945983887e+00
1.278114199638366699e+00
4.426286816596984863e-01
6.199424266815185547e-01
-4.245080053806304932e-01
-7.430871129035949707e-01
1.710729837417602539e+00
7.762529850006103516e-01
5.665055662393569946e-02
-6.456338167190551758e-01
2.199680209159851074e-01
1.125375032424926758e+00
5.491703152656555176e-01
1.988647699356079102e+00
4.973091781139373779e-01
-1.709555238485336304e-01
1.415868759155273438e+00
1.878067493438720703e+00
1.443601608276367188e+00
-7.790543437004089355e-01
4.074933230876922607e-01
1.051397681236267090e+00
4.986170828342437744e-01
3.676583170890808105e-01
-3.116242587566375732e-01
1.116350412368774414e+00
1.178637862205505371e+00
6.736634969711303711e-01
1.275685429573059082e-01
-9.780241250991821289e-01
5.188791155815124512e-01
-6.777684390544891357e-02
1.878874897956848145e-01
-2.650775313377380371e-01
-1.915284395217895508e-01
1.108392238616943359e+00
8.355625867843627930e-01
7.052747011184692383e-01
-4.718756377696990967e-01
-1.745079606771469116e-01
5.802177786827087402e-01
4.595982134342193604e-01
4.912078976631164551e-01
1.845845580101013184e-01
7.664055824279785156e-01
1.194456100463867188e+00
4.102137088775634766e-01
9.060463309288024902e-01
-5.551728010177612305e-01
5.904055237770080566e-01
8.256464004516601562e-01
6.872744560241699219e-01
6.182904839515686035e-01
6.478477269411087036e-02
2.332516014575958252e-01
6.481429934501647949e-01
3.052870333194732666e-01
3.470872342586517334e-02
-1.174293875694274902e+00
7.383502274751663208e-02
5.161255225539207458e-02
1.215444505214691162e-01
-1.632932275533676147e-01
-6.123560070991516113e-01
5.891200304031372070e-01
3.156520128250122070e-01
4.583243727684020996e-01
-1.873966753482818604e-01
-1.113092780113220215e+00
8.627166748046875000e-01
2.210563272237777710e-01
2.924852371215820312e-01
4.433945119380950928e-01
8.017048239707946777e-01
1.649879813194274902e+00
1.147523403167724609e+00
1.015779495239257812e+00
-4.198727011680603027e-01
9.966267645359039307e-02
1.508181452751159668e+00
1.187798023223876953e+00
1.229694247245788574e+00
4.424559175968170166e-01
4.505849182605743408e-01
2.091264486312866211e+00
1.217199087142944336e+00
1.261120676994323730e+00
-3.801898360252380371e-01
5.630587339401245117e-01
9.601528048515319824e-01
8.472394943237304688e-01
3.359142541885375977e-01
-6.132349371910095215e-01
5.357958078384399414e-01
1.263860106468200684e+00
6.903165578842163086e-01
2.613886892795562744e-01
-8.796851038932800293e-01
1.057884931564331055e+00
3.910323679447174072e-01
4.924695491790771484e-01
2.144205868244171143e-01
2.464055716991424561e-01
1.154487133026123047e+00
1.117089152336120605e+00
1.008107423782348633e+00
-2.495465278625488281e-01
-4.936625957489013672e-01
7.824231982231140137e-01
2.126050591468811035e-01
8.320109248161315918e-01
-3.001727163791656494e-02
6.352566182613372803e-02
5.648742318153381348e-01
4.650598764419555664e-01
4.689110517501831055e-01
-1.228645682334899902e+00
-4.003423154354095459e-01
2.071930617094039917e-01
-1.670641303062438965e-01
-2.167701423168182373e-01
-9.045279026031494141e-01
1.477686017751693726e-01
5.334296822547912598e-01
2.470963001251220703e-01
1.628917455673217773e-02
-1.374688386917114258e+00
2.851174771785736084e-02
-1.049983054399490356e-01
-2.491185367107391357e-01
2.256922423839569092e-01
1.272431164979934692e-01
1.363735079765319824e+00
7.318669557571411133e-01
5.712167620658874512e-01
2.656996846199035645e-01
-7.370557785034179688e-01
7.802435755729675293e-01
8.165568709373474121e-01
6.372075080871582031e-01
9.385305643081665039e-02
-3.875860273838043213e-01
5.096817612648010254e-01
3.014482855796813965e-01
7.349764704704284668e-01
-1.358537912368774414e+00
-7.645455598831176758e-01
3.736932873725891113e-01
-1.958509087562561035e-01
1.693637669086456299e-01
-9.640709757804870605e-01
3.780100494623184204e-02
4.871569871902465820e-01
2.043924629688262939e-01
3.615201711654663086e-01
-1.075369834899902344e+00
1.700460612773895264e-01
3.321615159511566162e-01
6.932620704174041748e-02
-3.075235337018966675e-02
-4.505292773246765137e-01
1.007552146911621094e+00
5.339338779449462891e-01
3.463214337825775146e-01
2.848547101020812988e-01
-1.151861548423767090e+00
1.028396964073181152e+00
8.833026140928268433e-02
3.701008856296539307e-01
1.125107109546661377e-01
-4.773787856101989746e-01
-1.393179446458816528e-01
-2.464011609554290771e-01
1.305907964706420898e-01
-5.812228322029113770e-01
-1.330365061759948730e+00
3.963661491870880127e-01
-2.903188467025756836e-01
-5.309997797012329102e-01
-1.067103505134582520e+00
-8.386910557746887207e-01
1.164738759398460388e-01
-3.176100850105285645e-01
1.351870745420455933e-01
-1.750548243522644043e+00
-5.171670317649841309e-01
-1.942633278667926788e-02
-1.637090183794498444e-02
-3.431712463498115540e-02
-6.146081089973449707e-01
7.029164433479309082e-01
7.531454563140869141e-01
4.981118142604827881e-01
-1.083372309803962708e-01
-1.266066551208496094e+00
4.712216258049011230e-01
2.128885537385940552e-01
-1.323427110910415649e-01
8.417166769504547119e-02
-3.597248792648315430e-01
-1.593611091375350952e-01
1.166594773530960083e-01
-2.125471681356430054e-01
-2.168015241622924805e-01
-1.612065315246582031e+00
-1.643938720226287842e-01
-6.419757604598999023e-01
-6.159843802452087402e-01
-8.019083738327026367e-01
-1.478203058242797852e+00
2.501113116741180420e-01
1.125297844409942627e-01
1.138156577944755554e-01
-1.612814307212829590e+00
-1.167239546775817871e+00
4.753512740135192871e-01
3.022414445877075195e-01
6.841005384922027588e-02
-4.876051545143127441e-01
-4.106985628604888916e-01
-2.433501332998275757e-01
-2.357126623392105103e-01
-3.986803293228149414e-01
-1.640157461166381836e+00
4.798126965761184692e-02
-7.357619702816009521e-02
-2.399314939975738525e-01
9.451969712972640991e-02
-1.240944385528564453e+00
4.302755296230316162e-01
6.129155158996582031e-01
8.609565347433090210e-02
2.144673913717269897e-01
-1.305721282958984375e+00
2.201697826385498047e-01
-1.415227055549621582e-01
-4.195364117622375488e-01
1.395223885774612427e-01
-2.605548202991485596e-01
8.398103713989257812e-01
6.907353401184082031e-01
4.462394118309020996e-01
-5.540607571601867676e-01
-1.016451478004455566e+00
7.117481827735900879e-01
2.292867600917816162e-01
5.142158642411231995e-02
-6.188109517097473145e-01
4.182241261005401611e-01
1.297739624977111816e+00
1.108105540275573730e+00
7.361410260200500488e-01
-1.281077384948730469e+00
3.666018322110176086e-02
9.115076661109924316e-01
5.629490017890930176e-01
8.649175763130187988e-01
-2.341337203979492188e-01
1.848140060901641846e-01
4.936998784542083740e-01
6.086280345916748047e-01
2.977198064327239990e-01
-1.130601167678833008e+00
6.982158422470092773e-01
3.207434415817260742e-01
-3.736075460910797119e-01
-2.475461363792419434e-01
-1.089533925056457520e+00
4.858864247798919678e-01
4.996464550495147705e-01
1.882925480604171753e-01
1.819857805967330933e-01
-1.380783915519714355e+00
4.684037566184997559e-01
3.551621362566947937e-02
-1.943585574626922607e-01
-2.909049093723297119e-01
-3.325251936912536621e-01
8.563222289085388184e-01
6.097689867019653320e-01
8.481233716011047363e-01
-3.766730129718780518e-01
-3.911592662334442139e-01
6.964313983917236328e-01
4.447991549968719482e-01
4.140314757823944092e-01
6.993771344423294067e-02
1.272797703742980957e+00
1.444751024246215820e+00
1.215749859809875488e+00
6.212472319602966309e-01
-1.040729284286499023e+00
1.163059949874877930e+00
1.206354975700378418e+00
9.056513309478759766e-01
5.366849899291992188e-01
2.505436241626739502e-01
3.145366609096527100e-01
4.744418263435363770e-01
3.919967710971832275e-01
2.385492622852325439e-01
-7.246239781379699707e-01
6.257483363151550293e-01
6.411705166101455688e-02
-2.462414801120758057e-01
-3.453212976455688477e-02
-3.395439088344573975e-01
5.150555968284606934e-01
4.454255998134613037e-01
3.989886641502380371e-01
2.843375205993652344e-01
-1.219143986701965332e+00
5.597321987152099609e-01
4.103637635707855225e-01
4.813548028469085693e-01
-1.750534214079380035e-02
5.220189224928617477e-03
1.122548341751098633e+00
9.019061923027038574e-01
1.014522194862365723e+00
-7.435361742973327637e-01
-2.491673976182937622e-01
8.576428294181823730e-01
3.165619969367980957e-01
3.036342561244964600e-01
-1.036657467484474182e-01
3.207749128341674805e-01
8.166555762290954590e-01
6.028845906257629395e-01
1.889917999505996704e-01
-1.077573657035827637e+00
6.653746962547302246e-01
-8.191861212253570557e-02
-3.108521401882171631e-01
-2.292171865701675415e-01
-1.035328865051269531e+00
3.246529996395111084e-01
2.125802338123321533e-01
2.405361235141754150e-01
1.479152143001556396e-01
-1.524481415748596191e+00
3.951428532600402832e-01
-1.421833038330078125e-01
-7.672700285911560059e-01
-1.085999369621276855e+00
-1.393235921859741211e+00
-9.315905570983886719e-01
-3.846845626831054688e-01
-7.109854817390441895e-01
-1.759160041809082031e+00
-1.832876682281494141e+00
-6.003285199403762817e-02
-5.348467230796813965e-01
-6.842550635337829590e-01
-2.276698350906372070e+00
-8.180530071258544922e-01
2.565934062004089355e-01
-2.177160829305648804e-01
-5.214987993240356445e-01
-2.136034250259399414e+00
-1.730253696441650391e-01
2.343986183404922485e-01
-2.861455678939819336e-01
-2.765157520771026611e-01
1.023932173848152161e-01
1.116402029991149902e+00
6.828241944313049316e-01
6.570921540260314941e-01
2.662638127803802490e-01
-1.088693857192993164e+00
8.726156949996948242e-01
7.655199766159057617e-01
8.524722456932067871e-01
6.738770008087158203e-01
-1.170155107975006104e-01
2.865447103977203369e-01
9.680411219596862793e-01
2.530722916126251221e-01
-6.673610210418701172e-02
-9.980438947677612305e-01
8.588498830795288086e-01
7.163684964179992676e-01
9.020639061927795410e-01
1.856474429368972778e-01
-5.568877458572387695e-01
9.924775362014770508e-01
1.402309536933898926e+00
1.247424840927124023e+00
-1.758319616317749023e+00
-7.720793485641479492e-01
9.764175415039062500e-01
6.624069213867187500e-01
5.385843515396118164e-01
3.617593348026275635e-01
2.296957254409790039e+00
1.966988801956176758e+00
1.606984615325927734e+00
1.233835577964782715e+00
-7.698828577995300293e-01
1.717957258224487305e+00
1.551735997200012207e+00
1.037456870079040527e+00
1.133710026741027832e+00
5.947855114936828613e-01
9.953044652938842773e-01
1.979206323623657227e+00
1.440721392631530762e+00
4.237835705280303955e-01
-6.248850226402282715e-01
1.051234722137451172e+00
9.262722730636596680e-01
8.825955390930175781e-01
1.848184317350387573e-01
-5.652769804000854492e-01
1.262935638427734375e+00
1.101083993911743164e+00
1.258922219276428223e+00
-2.896162271499633789e-01
-9.643955826759338379e-01
8.837926983833312988e-01
2.186409831047058105e-01
3.447469472885131836e-01
-3.158231675624847412e-01
4.667479395866394043e-01
1.130071878433227539e+00
8.629971146583557129e-01
8.642538189888000488e-01
-1.409096240997314453e+00
4.269496202468872070e-01
1.154294967651367188e+00
9.565070867538452148e-01
1.151001691818237305e+00
3.391632735729217529e-01
6.005429625511169434e-01
7.602264881134033203e-01
7.155896425247192383e-01
3.533160686492919922e-01
-8.728670477867126465e-01
1.014183402061462402e+00
2.650345563888549805e-01
1.949188411235809326e-01
4.567787051200866699e-01
-5.445483922958374023e-01
6.433257460594177246e-01
9.465061426162719727e-01
4.472424983978271484e-01
1.696863323450088501e-01
-9.614832997322082520e-01
4.487536847591400146e-01
-1.043961476534605026e-02
2.150051295757293701e-01
-4.368118047714233398e-01
-1.227772012352943420e-01
8.611080646514892578e-01
8.136113882064819336e-01
8.489941358566284180e-01
-1.456909537315368652e+00
-5.375983119010925293e-01
6.044225692749023438e-01
1.448371857404708862e-01
6.362693309783935547e-01
-7.960013747215270996e-01
1.099344372749328613e+00
1.048499226570129395e+00
6.440719366073608398e-01
1.071818232536315918e+00
-1.342208266258239746e+00
9.908626675605773926e-01
1.220537066459655762e+00
-2.248277366161346436e-01
3.286338150501251221e-01
9.414455294609069824e-02
-4.303399622440338135e-01
1.591356992721557617e-01
-1.456690132617950439e-01
-9.956516325473785400e-02
-9.102593660354614258e-01
-1.888602823019027710e-01
-7.809622287750244141e-01
-6.493062376976013184e-01
-1.188859343528747559e+00
-1.407889485359191895e+00
-1.238624081015586853e-01
-1.908773183822631836e-01
-2.685552537441253662e-01
-1.101294279098510742e+00
-1.589783430099487305e+00
5.047581791877746582e-01
7.933185100555419922e-01
1.440153121948242188e-01
-1.933277964591979980e+00
-7.082353830337524414e-01
2.736907303333282471e-01
-1.540912687778472900e-01
-3.903338313102722168e-01
-2.350651264190673828e+00
-6.539371609687805176e-01
1.690742373466491699e-01
-8.374959230422973633e-01
-6.244395971298217773e-01
-1.885783672332763672e+00
2.387794107198715210e-01
-1.366377770900726318e-01
-7.315986752510070801e-01
-2.267822772264480591e-01
-1.505287766456604004e+00
4.642951190471649170e-01
3.296838998794555664e-01
-5.302563309669494629e-02
1.099060997366905212e-01
1.548480689525604248e-01
5.021891593933105469e-01
6.402578949928283691e-01
4.608575701713562012e-01
2.038852870464324951e-01
-8.155312538146972656e-01
8.682065010070800781e-01
4.072969555854797363e-01
2.079233229160308838e-01
-3.190146684646606445e-01
-2.050775438547134399e-01
3.017364144325256348e-01
-6.053370982408523560e-02
-2.630783058702945709e-02
-1.186119675636291504e+00
-9.596002697944641113e-01
4.459699243307113647e-02
-2.589100599288940430e-01
6.237064488232135773e-03
-8.411699533462524414e-01
-4.997276365756988525e-01
3.285133838653564453e-01
1.782296150922775269e-01
1.648340374231338501e-01
-2.033783435821533203e+00
2.024786621332168579e-01
-1.100241765379905701e-01
-1.082107946276664734e-01
-8.795394748449325562e-02
-6.645393967628479004e-01
7.941681146621704102e-01
5.333430767059326172e-01
5.953693389892578125e-01
5.432268381118774414e-01
-4.363046586513519287e-01
4.240181744098663330e-01
7.817477732896804810e-02
-1.993935406208038330e-01
-1.685878038406372070e-01
-6.221307069063186646e-02
4.240198433399200439e-01
4.956251382827758789e-01
4.462338685989379883e-01
-3.101786077022552490e-01
-1.061215281486511230e+00
2.859227359294891357e-01
3.470719605684280396e-02
2.330089211463928223e-01
-8.538367748260498047e-01
-7.776410579681396484e-01
2.496555596590042114e-01
2.225283235311508179e-01
4.130237698554992676e-01
-1.398817658424377441e+00
-7.236176729202270508e-01
2.408557683229446411e-01
-3.217935860157012939e-01
-5.828585028648376465e-01
-9.380971789360046387e-01
2.513620555400848389e-01
6.711045652627944946e-02
6.957477331161499023e-02
-2.595844268798828125e-01
-1.379829049110412598e+00
7.216687202453613281e-01
-8.326099067926406860e-02
6.774614006280899048e-02
-2.756946906447410583e-02
-7.438361644744873047e-01
9.396907687187194824e-01
8.066383600234985352e-01
6.131033897399902344e-01
5.690377950668334961e-01
-8.595969080924987793e-01
7.933039069175720215e-01
7.642808556556701660e-01
3.833115398883819580e-01
3.821374848484992981e-02
-4.409356713294982910e-01
5.311868190765380859e-01
9.430629611015319824e-01
5.255090594291687012e-01
-7.328492999076843262e-01
-7.010151743888854980e-01
7.903978824615478516e-01
6.828698515892028809e-01
7.915930151939392090e-01
-9.651593565940856934e-01
5.352633818984031677e-02
9.722480773925781250e-01
1.100687503814697266e+00
7.134254574775695801e-01
-1.630043864250183105e+00
5.901688337326049805e-01
2.026225477457046509e-01
1.576986312866210938e-01
1.964766681194305420e-01
2.059454470872879028e-01
1.172231912612915039e+00
7.216632366180419922e-01
5.276550054550170898e-01
5.522276163101196289e-01
-7.924349904060363770e-01
1.265343308448791504e+00
7.606620788574218750e-01
4.139376580715179443e-01
2.163535803556442261e-01
-4.138641655445098877e-01
3.363484442234039307e-01
4.611480534076690674e-01
-8.312159776687622070e-02
-1.965462714433670044e-01
-8.632701635360717773e-01
3.748473823070526123e-01
6.907138228416442871e-02
3.111118972301483154e-01
-6.002284288406372070e-01
-5.453313589096069336e-01
7.271642088890075684e-01
5.767954587936401367e-01
4.087306857109069824e-01
-1.989633202552795410e+00
-7.035742998123168945e-01
3.189673721790313721e-01
1.317521631717681885e-01
-1.057417392730712891e-01
-2.596402466297149658e-01
1.672770738601684570e+00
9.258792996406555176e-01
1.105111598968505859e+00
5.791830420494079590e-01
-9.325163960456848145e-01
1.523462891578674316e+00
6.498131752014160156e-01
7.763265371322631836e-01
1.032639026641845703e+00
1.367737650871276855e-01
7.452220320701599121e-01
1.192839264869689941e+00
5.929386019706726074e-01
6.274512410163879395e-01
-4.709695279598236084e-01
7.893522977828979492e-01
1.025374770164489746e+00
9.712320566177368164e-01
-1.446893364191055298e-01
-5.388342142105102539e-01
9.722630381584167480e-01
1.582243800163269043e+00
1.001882672309875488e+00
-3.639225959777832031e-01
-6.878787875175476074e-01
6.534361243247985840e-01
2.235573902726173401e-02
3.570539355278015137e-01
-1.457007527351379395e+00
5.669271945953369141e-01
1.091430068016052246e+00
7.159342169761657715e-01
7.113631963729858398e-01
-1.632199764251708984e+00
3.087723255157470703e-01
4.379265308380126953e-01
6.707136631011962891e-01
8.480678200721740723e-01
-1.541235744953155518e-01
2.255951613187789917e-01
7.035100460052490234e-01
4.512252509593963623e-01
1.620109081268310547e-01
-1.124569535255432129e+00
7.307677865028381348e-01
3.493216335773468018e-01
1.987491846084594727e-01
-2.920264005661010742e-01
-6.681556701660156250e-01
7.713900804519653320e-01
7.970961332321166992e-01
5.700080990791320801e-01
2.354801148176193237e-01
-6.270835399627685547e-01
5.845353603363037109e-01
3.757473081350326538e-02
4.072986245155334473e-01
-3.216412961483001709e-01
-7.392970472574234009e-02
9.689756035804748535e-01
8.583260178565979004e-01
6.430901885032653809e-01
-1.194491624832153320e+00
-4.722689390182495117e-01
5.368238091468811035e-01
3.099125027656555176e-01
5.084445476531982422e-01
-8.819746226072311401e-02
2.054524660110473633e+00
1.255690217018127441e+00
1.226203083992004395e+00
9.679416418075561523e-01
-9.400910735130310059e-01
1.708941698074340820e+00
1.454510569572448730e+00
5.659979581832885742e-01
5.717554092407226562e-01
5.576167255640029907e-02
1.473909765481948853e-01
1.014548897743225098e+00
4.285285472869873047e-01
2.515955269336700439e-01
-5.512076020240783691e-01
4.591957330703735352e-01
6.757640838623046875e-01
4.199673235416412354e-01
-4.978764355182647705e-01
-7.647722959518432617e-01
6.848487854003906250e-01
4.895044565200805664e-01
9.935675859451293945e-01
-2.965705394744873047e-01
-1.045511722564697266e+00
9.653272032737731934e-01
1.250083923339843750e+00
1.456013441085815430e+00
-8.561756610870361328e-01
-6.025975346565246582e-01
8.383467197418212891e-01
1.012179732322692871e+00
6.889111399650573730e-01
-2.125494480133056641e+00
-3.990294337272644043e-01
6.974917650222778320e-01
2.516030371189117432e-01
6.233899295330047607e-02
-1.464269161224365234e+00
1.015485048294067383e+00
2.277674973011016846e-01
1.306527405977249146e-01
1.987792104482650757e-01
-9.983469843864440918e-01
4.159848392009735107e-01
2.113259732723236084e-01
-7.524900138378143311e-02
-1.361718028783798218e-01
-1.651880443096160889e-01
4.480936527252197266e-01
6.603807210922241211e-01
4.933918416500091553e-01
-1.790228672325611115e-02
-5.915312170982360840e-01
3.097376227378845215e-01
3.641114234924316406e-01
7.295115590095520020e-01
-3.989076316356658936e-01
-3.248055875301361084e-01
5.932338833808898926e-01
4.957989156246185303e-01
4.211650788784027100e-01
-1.266386151313781738e+00
-5.843260884284973145e-01
2.233488559722900391e-01
-1.533612795174121857e-02
1.351513862609863281e-01
-6.186305284500122070e-01
2.618265710771083832e-02
3.782936632633209229e-01
2.304585278034210205e-01
3.801592886447906494e-01
-1.677378177642822266e+00
9.817614555358886719e-01
8.005232214927673340e-01
3.333305716514587402e-01
5.352513790130615234e-01
1.258795857429504395e+00
1.583671927452087402e+00
1.058949947357177734e+00
6.976822614669799805e-01
6.241015195846557617e-01
-1.594697088003158569e-01
5.121405124664306641e-01
3.408480882644653320e-01
3.840532898902893066e-01
-2.341053932905197144e-01
5.033962801098823547e-02
9.234419465065002441e-01
1.366016387939453125e+00
9.633309841156005859e-01
-3.930142223834991455e-01
-4.964184761047363281e-01
1.107665181159973145e+00
8.453459143638610840e-01
1.150712013244628906e+00
-2.383024096488952637e-01
-5.657812952995300293e-01
1.043854951858520508e+00
1.466016769409179688e+00
8.360152840614318848e-01
-1.378601670265197754e+00
1.334111094474792480e-01
1.270434260368347168e+00
1.032370686531066895e+00
8.011256456375122070e-01
-5.055466890335083008e-01
1.301991939544677734e+00
1.249915242195129395e+00
5.177494883537292480e-01
6.782939434051513672e-01
-1.016527175903320312e+00
1.107560992240905762e+00
5.201484635472297668e-02
-5.927139520645141602e-01
-1.662276834249496460e-01
-2.851422429084777832e-01
5.362678766250610352e-01
7.467153072357177734e-01
4.562713503837585449e-01
7.322565186768770218e-03
-5.423839688301086426e-01
1.592367887496948242e-01
2.543576993048191071e-02
3.758846223354339600e-02
-7.149278521537780762e-01
-6.447541117668151855e-01
2.921979129314422607e-01
-1.858205199241638184e-01
-3.524565398693084717e-01
-1.501619815826416016e+00
-1.062069535255432129e+00
-1.307590305805206299e-01
-6.184673905372619629e-01
-2.787921428680419922e-01
-1.314953565597534180e+00
-2.031992971897125244e-01
7.601459324359893799e-02
2.315517067909240723e-01
-2.315443754196166992e-01
-2.131146907806396484e+00
4.308402072638273239e-03
-5.596227645874023438e-01
-1.492533236742019653e-01
-1.187283843755722046e-01
-6.502172946929931641e-01
1.012604355812072754e+00
7.680238485336303711e-01
4.531123638153076172e-01
4.348792135715484619e-01
-6.113526225090026855e-01
4.517251551151275635e-01
-2.826653122901916504e-01
-1.346821486949920654e-01
-3.137789368629455566e-01
-6.730517148971557617e-01
-4.330031573772430420e-01
5.019679069519042969e-01
-6.183413863182067871e-01
-1.417367219924926758e+00
-1.088989853858947754e+00
-5.913634300231933594e-01
-1.263083815574645996e+00
-1.373683094978332520e+00
-2.203248977661132812e+00
-1.390242815017700195e+00
-3.462258279323577881e-01
-6.985229849815368652e-01
-8.068715929985046387e-01
-2.441988468170166016e+00
-1.261655688285827637e+00
-1.182014226913452148e+00
-1.536835789680480957e+00
-8.175637722015380859e-01
-1.640970945358276367e+00
-4.911722838878631592e-01
-1.254744529724121094e+00
-1.169270038604736328e+00
-1.250488400459289551e+00
-2.269454240798950195e+00
6.782020330429077148e-01
-9.062508940696716309e-01
-1.288465619087219238e+00
-1.001607060432434082e+00
-2.203390121459960938e+00
-8.914538621902465820e-01
-6.460567712783813477e-01
-1.766500592231750488e+00
-1.481279492378234863e+00
-1.368680953979492188e+00
-5.790000557899475098e-01
-1.000369310379028320e+00
-1.065547466278076172e+00
-1.385810256004333496e+00
-9.412200450897216797e-01
-8.581463098526000977e-01
-6.631119847297668457e-01
-1.314363718032836914e+00
-1.770892143249511719e+00
-8.457727432250976562e-01
-2.859677076339721680e-01
-9.708756804466247559e-01
-6.416013240814208984e-01
-2.089104890823364258e+00
-8.192896246910095215e-01
-1.856912672519683838e-01
-3.274345397949218750e-01
-3.631572127342224121e-01
-2.340908050537109375e+00
-6.213120743632316589e-02
-2.976439893245697021e-01
-6.031693220138549805e-01
-2.678871154785156250e-01
-6.189047098159790039e-01
1.522561073303222656e+00
1.833606809377670288e-01
6.011769175529479980e-01
4.587771296501159668e-01
-7.443089485168457031e-01
1.119054198265075684e+00
3.686946928501129150e-01
4.444912970066070557e-01
3.194189667701721191e-01
-3.514793217182159424e-01
7.268031239509582520e-01
5.286406874656677246e-01
-5.991965066641569138e-03
-4.754368066787719727e-01
-3.766491711139678955e-01
9.842748939990997314e-02
2.694761753082275391e-01
-1.537929326295852661e-01
-9.616503119468688965e-01
-6.844446659088134766e-01
3.285659849643707275e-01
3.672264516353607178e-01
-6.577468663454055786e-02
-1.449358463287353516e+00
-5.281248688697814941e-01
2.545649409294128418e-01
-1.204164475202560425e-01
8.826005458831787109e-02
-5.325528979301452637e-01
1.383307695388793945e+00
7.444545030593872070e-01
6.395109295845031738e-01
3.656647801399230957e-01
-9.833980798721313477e-01
1.561829805374145508e+00
-5.455830320715904236e-02
-2.125698626041412354e-01
3.915436565876007080e-01
7.748530805110931396e-02
3.539002239704132080e-01
3.696530461311340332e-01
3.075335919857025146e-01
-1.198171898722648621e-01
-4.260116517543792725e-01
5.418733954429626465e-01
-7.158514857292175293e-02
1.505106985569000244e-01
-5.464076995849609375e-01
-6.791380047798156738e-01
1.310460120439529419e-01
2.809517085552215576e-01
-1.345267891883850098e-01
-8.531361818313598633e-01
-6.406965255737304688e-01
1.231700405478477478e-01
-1.612916141748428345e-01
8.732096105813980103e-02
-1.245937585830688477e+00
-3.068547248840332031e-01
7.437486052513122559e-01
6.941093206405639648e-01
2.627955675125122070e-01
-1.994281172752380371e+00
3.277027979493141174e-02
1.335982382297515869e-01
1.504854559898376465e-01
2.736693620681762695e-01
4.535332322120666504e-01
2.066350460052490234e+00
9.564163684844970703e-01
1.423419117927551270e+00
7.184472084045410156e-01
-8.289574980735778809e-01
1.335748910903930664e+00
6.131376624107360840e-01
3.425996303558349609e-01
1.344352811574935913e-01
-1.634077131748199463e-01
6.742540597915649414e-01
1.087268829345703125e+00
4.132307171821594238e-01
-8.188955485820770264e-02
-6.376228928565979004e-01
3.380902409553527832e-01
-2.085958123207092285e-01
-3.791287168860435486e-02
-9.756779670715332031e-01
-7.384216189384460449e-01
4.002064093947410583e-02
1.677467823028564453e-01
4.441880583763122559e-01
-1.212121725082397461e+00
-5.139614343643188477e-01
1.043550610542297363e+00
-4.164646193385124207e-02
8.517023324966430664e-01
-1.677937209606170654e-01
3.046649992465972900e-01
7.912524342536926270e-01
3.632980585098266602e-02
-2.330146133899688721e-01
-1.934863567352294922e+00
1.134677886962890625e+00
2.161128669977188110e-01
1.349121984094381332e-02
1.036856025457382202e-01
-1.086690068244934082e+00
1.086221218109130859e+00
2.720274925231933594e-01
-4.857594519853591919e-02
1.107221469283103943e-01
-4.421861469745635986e-01
6.510447263717651367e-01
-1.758836209774017334e-01
5.024796817451715469e-03
-3.803584277629852295e-01
-1.526690572500228882e-01
5.880159735679626465e-01
7.517490386962890625e-01
6.690720915794372559e-01
-3.393020033836364746e-01
-5.337666869163513184e-01
8.615096211433410645e-01
8.911608457565307617e-01
5.071815252304077148e-01
-9.101371765136718750e-01
-6.209768056869506836e-01
1.401063561439514160e+00
6.200883984565734863e-01
3.593826293945312500e-01
-1.290386080741882324e+00
-3.338437676429748535e-01
1.779011078178882599e-02
-4.306224882602691650e-01
1.024278476834297180e-01
-7.402065396308898926e-01
9.261707663536071777e-01
1.948016881942749023e-01
5.881368517875671387e-01
4.222759604454040527e-01
-1.144333481788635254e+00
1.145028829574584961e+00
4.176007211208343506e-01
2.473912537097930908e-01
2.051837742328643799e-02
1.987638920545578003e-01
1.022787690162658691e+00
1.018140316009521484e+00
1.112439155578613281e+00
3.243320286273956299e-01
-8.967877924442291260e-02
6.522893309593200684e-01
4.292899072170257568e-01
5.105730891227722168e-01
2.231005579233169556e-02
4.491102397441864014e-01
1.522542595863342285e+00
1.433983087539672852e+00
1.173755526542663574e+00
-6.139054894447326660e-01
-3.525934219360351562e-01
1.070339560508728027e+00
5.525658130645751953e-01
9.598458409309387207e-01
-8.721706867218017578e-01
-4.112982749938964844e-02
1.072838068008422852e+00
7.171012163162231445e-01
4.337242543697357178e-01
-1.502285242080688477e+00
5.330910086631774902e-01
4.641810357570648193e-01
1.918998062610626221e-01
9.091407060623168945e-02
-1.003080248832702637e+00
8.117043972015380859e-01
4.796118140220642090e-01
3.938945531845092773e-01
2.309467941522598267e-01
-6.181347966194152832e-01
7.703933119773864746e-01
7.826437801122665405e-02
4.939127266407012939e-01
-1.009439677000045776e-01
-1.121295914053916931e-01
-8.246212452650070190e-02
6.450139284133911133e-01
6.957695484161376953e-01
-5.299737453460693359e-01
-3.296468853950500488e-01
6.976890563964843750e-01
4.139693081378936768e-01
1.080641746520996094e+00
-9.033449888229370117e-01
-2.024453729391098022e-01
1.094184279441833496e+00
9.789012670516967773e-01
1.192921757698059082e+00
-1.204243421554565430e+00
-5.588927865028381348e-02
6.671658158302307129e-01
-9.656631387770175934e-03
3.379857242107391357e-01
1.464026868343353271e-01
2.455067873001098633e+00
9.639145135879516602e-01
3.291327655315399170e-01
6.126405000686645508e-01
-7.291448116302490234e-01
1.484588027000427246e+00
3.386394083499908447e-01
1.144894659519195557e-01
4.823454022407531738e-01
8.730623871088027954e-02
8.764734864234924316e-01
9.588080048561096191e-01
7.303054332733154297e-01
5.414924025535583496e-01
-2.853637039661407471e-01
1.031838774681091309e+00
1.316911339759826660e+00
1.414076089859008789e+00
4.708417057991027832e-01
-1.244908869266510010e-01
1.220940113067626953e+00
8.720620870590209961e-01
9.519262909889221191e-01
-4.285385906696319580e-01
-2.300566881895065308e-01
7.391352057456970215e-01
9.089974761009216309e-01
9.053052663803100586e-01
-9.822828173637390137e-01
1.761576086282730103e-01
9.323474764823913574e-01
9.021244049072265625e-01
1.868182182312011719e+00
-1.494198203086853027e+00
7.844554185867309570e-01
1.932646274566650391e+00
2.091619253158569336e+00
2.341832160949707031e+00
7.078800201416015625e-01
1.549319148063659668e+00
2.903609037399291992e+00
2.078309059143066406e+00
1.593739748001098633e+00
-2.788121104240417480e-01
2.379081249237060547e+00
1.755371093750000000e+00
1.009497165679931641e+00
5.052559971809387207e-01
1.039987206459045410e-01
1.711371898651123047e+00
1.882954478263854980e+00
1.361290812492370605e+00
7.596567869186401367e-01
-3.890239074826240540e-02
4.577139616012573242e-01
6.199094653129577637e-01
4.275085031986236572e-01
1.607897281646728516e-01
3.027832508087158203e-01
1.062827825546264648e+00
1.128325700759887695e+00
9.740051031112670898e-01
-4.330211281776428223e-01
1.299971044063568115e-01
7.259197831153869629e-01
7.524764537811279297e-01
5.065752863883972168e-01
2.664796113967895508e-01
1.598419070243835449e+00
9.720436334609985352e-01
1.050349116325378418e+00
1.238465666770935059e+00
-9.156975746154785156e-01
1.850549697875976562e+00
1.400893926620483398e+00
7.141916751861572266e-01
9.210658073425292969e-01
4.267459213733673096e-01
4.659096002578735352e-01
9.221543073654174805e-01
6.762637495994567871e-01
3.846267461776733398e-01
-1.244642660021781921e-01
1.088795542716979980e+00
2.780445516109466553e-01
5.020645856857299805e-01
-3.190620541572570801e-01
-2.526976168155670166e-01
7.486515641212463379e-01
9.159206151962280273e-01
5.315137505531311035e-01
-4.940849244594573975e-01
-1.757484525442123413e-01
9.922075867652893066e-01
1.032200932502746582e+00
1.060204505920410156e+00
-1.501135826110839844e-01
1.052612900733947754e+00
1.388018012046813965e+00
1.334951996803283691e+00
1.271392345428466797e+00
-1.571525573730468750e+00
7.372645735740661621e-01
7.425885200500488281e-01
5.920953750610351562e-01
5.339772105216979980e-01
6.944618821144104004e-01
3.477535963058471680e+00
1.709549903869628906e+00
1.551359891891479492e+00
1.346196889877319336e+00
-5.332885980606079102e-01
1.982070207595825195e+00
1.344142198562622070e+00
9.252567291259765625e-01
8.028111457824707031e-01
2.960725920274853706e-03
4.701208472251892090e-01
1.369312524795532227e+00
8.348211646080017090e-01
2.748328447341918945e-01
-2.190374433994293213e-01
8.359363079071044922e-01
6.089927554130554199e-01
3.327735960483551025e-01
-3.839254379272460938e-01
-4.018956720829010010e-01
8.630686402320861816e-01
1.175228953361511230e+00
9.343160986900329590e-01
-7.106525897979736328e-01
-1.449762582778930664e-01
1.201819181442260742e+00
1.604461073875427246e+00
1.403934597969055176e+00
-5.539078712463378906e-01
5.441651344299316406e-01
1.736846089363098145e+00
1.578364729881286621e+00
8.809041380882263184e-01
-1.573925971984863281e+00
1.894050836563110352e+00
5.436318516731262207e-01
8.136593103408813477e-01
1.323245644569396973e+00
-7.500640749931335449e-01
2.014879941940307617e+00
1.464017748832702637e+00
1.106517195701599121e+00
1.552455067634582520e+00
-2.023098468780517578e-01
1.345628976821899414e+00
2.356126904487609863e-01
2.692639827728271484e-01
1.487567722797393799e-01
5.054582357406616211e-01
1.013929963111877441e+00
8.793165087699890137e-01
7.937315106391906738e-01
5.202866196632385254e-01
-8.080033212900161743e-02
1.033997297286987305e+00
9.429550766944885254e-01
7.059094905853271484e-01
-3.201414942741394043e-01
-1.589076071977615356e-01
1.077842593193054199e+00
7.683296203613281250e-01
3.263430297374725342e-01
-1.358283281326293945e+00
-3.972496092319488525e-02
1.030835416167974472e-02
7.899976521730422974e-02
2.068827897310256958e-01
-7.157464623451232910e-01
7.723824381828308105e-01
4.204150438308715820e-01
3.164871633052825928e-01
-1.382329463958740234e-01
-1.181714296340942383e+00
1.134965300559997559e+00
-1.670685708522796631e-01
5.829817429184913635e-02
2.193335145711898804e-01
-4.706580042839050293e-01
6.341491341590881348e-01
7.854273319244384766e-01
5.580073595046997070e-01
2.339211255311965942e-01
-1.802534312009811401e-01
6.462111473083496094e-01
2.751920819282531738e-01
3.999167084693908691e-01
-6.257927417755126953e-02
2.570345401763916016e-01
8.438538908958435059e-01
5.083156228065490723e-01
4.670223295688629150e-01
-2.048986852169036865e-01
-1.550046801567077637e-01
5.611661672592163086e-01
2.552015483379364014e-01
1.125470846891403198e-01
-1.031334877014160156e+00
-5.457161068916320801e-01
5.697337985038757324e-01
1.577230095863342285e-01
2.396412193775177002e-02
-1.799087524414062500e+00
1.620928198099136353e-02
-3.531503677368164062e-01
-4.342674314975738525e-01
-8.703525662422180176e-01
-1.530148983001708984e+00
9.236226081848144531e-01
-3.300893008708953857e-01
-7.101381421089172363e-01
-4.692800045013427734e-01
-1.076931476593017578e+00
8.863249421119689941e-01
-3.455954194068908691e-01
-2.293792963027954102e-01
-2.099898010492324829e-01
-4.661376774311065674e-01
4.328112006187438965e-01
5.554243326187133789e-01
3.494664430618286133e-01
-4.354445040225982666e-01
-5.081592798233032227e-01
1.179623901844024658e-01
-3.629636764526367188e-02
-1.649182662367820740e-02
-8.943830728530883789e-01
-1.445618867874145508e+00
5.909450650215148926e-01
8.817753195762634277e-01
4.986760318279266357e-01
-1.122916460037231445e+00
-1.255619823932647705e-01
9.480551481246948242e-01
3.297935724258422852e-01
2.130475938320159912e-01
-2.774352133274078369e-01
1.563918963074684143e-02
2.994849085807800293e-01
3.383260965347290039e-01
-2.329804934561252594e-02
-1.553188323974609375e+00
9.147067070007324219e-01
-4.231109321117401123e-01
-1.319061070680618286e-01
-7.325443625450134277e-02
-5.925807356834411621e-01
4.011705219745635986e-01
1.387112587690353394e-01
2.482501566410064697e-01
-4.812068119645118713e-02
-5.297222137451171875e-01
1.417100429534912109e+00
6.105925440788269043e-01
8.831546902656555176e-01
1.355432718992233276e-01
-8.202193304896354675e-03
9.969159960746765137e-01
6.188869476318359375e-01
4.187902510166168213e-01
-6.615854501724243164e-01
-3.678619861602783203e-01
8.620402216911315918e-01
7.729870080947875977e-01
5.658219456672668457e-01
-1.570096969604492188e+00
1.775508821010589600e-01
1.395917654037475586e+00
1.358195543289184570e+00
7.122746706008911133e-01
-1.683519124984741211e+00
1.819639354944229126e-01
2.997885346412658691e-01
-6.465889513492584229e-02
1.991221010684967041e-01
-8.239684700965881348e-01
1.447399139404296875e+00
7.986684441566467285e-01
5.503345727920532227e-01
4.889879748225212097e-02
-7.765080928802490234e-01
1.422785639762878418e+00
2.809522747993469238e-01
4.801272749900817871e-01
8.606107532978057861e-02
-1.853632628917694092e-01
3.279283642768859863e-01
2.874642312526702881e-01
6.010577082633972168e-01
-2.088271528482437134e-01
-2.202924191951751709e-01
5.328481197357177734e-01
1.422213166952133179e-01
1.929237395524978638e-01
-5.141736268997192383e-01
-4.235396683216094971e-01
6.840938329696655273e-01
7.487846016883850098e-01
4.519385993480682373e-01
-1.033073663711547852e+00
-1.767009496688842773e-01
8.052285909652709961e-01
4.836129248142242432e-01
6.689785122871398926e-01
-3.736785054206848145e-01
-5.597385391592979431e-02
9.896832108497619629e-01
1.750148534774780273e-01
4.961609840393066406e-01
-1.678343892097473145e+00
8.091709613800048828e-01
1.742625087499618530e-01
7.112500723451375961e-03
1.858674585819244385e-01
-1.186082124710083008e+00
1.280542016029357910e+00
8.131170272827148438e-01
8.657826185226440430e-01
3.042317330837249756e-01
-4.066684544086456299e-01
1.033046364784240723e+00
4.215326011180877686e-01
2.857192754745483398e-01
-9.947223216295242310e-02
3.571766018867492676e-01
8.640420436859130859e-01
8.862425684928894043e-01
6.185102462768554688e-01
-1.999942772090435028e-02
-1.419865339994430542e-01
8.340218067169189453e-01
1.509651541709899902e-01
6.384489536285400391e-01
-1.535323560237884521e-01
1.139931306242942810e-01
1.112173318862915039e+00
7.812672853469848633e-01
1.144479632377624512e+00
-9.100400805473327637e-01
3.209097087383270264e-01
9.686756134033203125e-01
9.690479636192321777e-01
1.384522438049316406e+00
4.971973225474357605e-02
6.179718971252441406e-01
8.733317255973815918e-01
5.820803046226501465e-01
3.674983978271484375e-01
-9.485788941383361816e-01
1.041783094406127930e+00
2.162335067987442017e-01
2.838746458292007446e-02
1.210621297359466553e-01
-4.972670972347259521e-01
5.622974038124084473e-01
7.451438307762145996e-01
4.472395479679107666e-01
1.533980220556259155e-01
-3.839628994464874268e-01
4.808521866798400879e-01
-1.654833182692527771e-02
1.733737438917160034e-01
-3.564789891242980957e-01
-2.454442232847213745e-01
7.210793495178222656e-01
7.518550157546997070e-01
5.303535461425781250e-01
-7.055655717849731445e-01
-2.374974787235260010e-01
5.573475360870361328e-01
6.533060669898986816e-01
4.397703409194946289e-01
-5.004444718360900879e-01
-1.540467888116836548e-01
5.731258988380432129e-01
3.681296110153198242e-01
1.633220165967941284e-01
-1.812619566917419434e+00
4.990485906600952148e-01
-2.019471973180770874e-01
-3.893949389457702637e-01
-8.623583242297172546e-03
-1.789305210113525391e+00
1.021862626075744629e+00
2.957253530621528625e-02
-8.667168021202087402e-02
-8.311622589826583862e-02
-1.304062604904174805e+00
1.688115954399108887e+00
7.188510894775390625e-01
7.487672567367553711e-01
-1.904068887233734131e-02
-5.698010325431823730e-01
2.886631786823272705e-01
1.678454995155334473e+00
4.180364012718200684e-01
-8.313918113708496094e-01
-6.430842876434326172e-01
8.347707986831665039e-01
3.491736352443695068e-01
9.739980846643447876e-02
-1.236835837364196777e+00
-3.230845928192138672e-01
9.099619388580322266e-01
5.173621773719787598e-01
7.691852450370788574e-01
-1.714059233665466309e+00
-4.057427644729614258e-01
3.543231487274169922e-01
-1.206602156162261963e-01
2.825680971145629883e-01
-7.770376801490783691e-01
8.405286073684692383e-01
6.298201680183410645e-01
6.903410553932189941e-01
3.747498095035552979e-01
-1.392758965492248535e+00
8.749252557754516602e-01
8.378908783197402954e-02
-5.218463018536567688e-02
1.155660748481750488e-01
-2.953330278396606445e-01
7.658989429473876953e-01
4.777651727199554443e-01
5.455418825149536133e-01
5.649531260132789612e-02
-7.333781719207763672e-01
8.624014854431152344e-01
4.505388438701629639e-01
7.238062024116516113e-01
-1.815795004367828369e-01
-4.628626257181167603e-02
5.533076524734497070e-01
2.947854399681091309e-01
1.167484074831008911e-01
-9.650626182556152344e-01
-2.415201812982559204e-01
1.493008136749267578e-01
4.798826575279235840e-02
1.826744228601455688e-01
-8.558230996131896973e-01
-3.277165293693542480e-01
2.862358987331390381e-01
4.059165716171264648e-01
1.970481574535369873e-01
-1.741363286972045898e+00
2.855245582759380341e-02
1.369038969278335571e-01
-5.424008518457412720e-02
2.505278289318084717e-01
-8.374735116958618164e-01
1.528423905372619629e+00
7.165436148643493652e-01
2.969174683094024658e-01
6.079139113426208496e-01
-1.021373152732849121e+00
1.509951114654541016e+00
5.725907087326049805e-01
3.955019414424896240e-01
4.371291100978851318e-01
-3.461980521678924561e-01
-6.482720375061035156e-02
7.939702868461608887e-01
3.823319673538208008e-01
-4.259638786315917969e-01
-6.998362541198730469e-01
5.603163838386535645e-01
-7.917448133230209351e-02
-8.384241908788681030e-02
-1.303022742271423340e+00
-8.247850537300109863e-01
5.794502496719360352e-01
-2.104186713695526123e-01
-2.396848946809768677e-01
-1.517576098442077637e+00
-5.193880796432495117e-01
-1.744716167449951172e-01
-5.402044057846069336e-01
-2.336864173412322998e-01
-1.332558155059814453e+00
5.199247002601623535e-01
3.425256013870239258e-01
5.735670328140258789e-01
2.931865155696868896e-01
-1.830637812614440918e+00
7.376374006271362305e-01
1.480403542518615723e-01
-3.539063632488250732e-01
1.451307982206344604e-01
-3.869748711585998535e-01
1.707264482975006104e-01
4.638340473175048828e-01
-8.682621270418167114e-02
-4.430460333824157715e-01
-6.110731959342956543e-01
4.211462736129760742e-01
-6.030020713806152344e-01
-4.572058022022247314e-01
-7.821943759918212891e-01
-5.145562291145324707e-01
1.716689318418502808e-01
1.289906203746795654e-01
1.707072705030441284e-01
-1.270336508750915527e+00
-5.170831680297851562e-01
2.167566716670989990e-01
-3.801714777946472168e-01
-7.471071183681488037e-02
-1.118175983428955078e+00
-8.217147588729858398e-01
4.742791652679443359e-01
6.568976640701293945e-01
6.707723140716552734e-01
-1.014184355735778809e+00
-1.045565381646156311e-01
1.857266575098037720e-01
-7.601422071456909180e-02
1.301844418048858643e-02
-6.381720900535583496e-01
9.657253623008728027e-01
6.282436847686767578e-01
6.122112870216369629e-01
3.335691094398498535e-01
-1.242225408554077148e+00
1.523295640945434570e+00
2.223887890577316284e-01
-1.069266572594642639e-01
6.879380345344543457e-02
-6.229323744773864746e-01
-1.318017095327377319e-01
4.002709388732910156e-01
2.717480361461639404e-01
-1.643643528223037720e-01
-6.799249053001403809e-01
8.479626774787902832e-01
4.076849818229675293e-01
1.872624456882476807e-01
-5.576797723770141602e-01
-3.763350844383239746e-01
7.933776378631591797e-01
4.828228950500488281e-01
8.326651453971862793e-01
-7.359302043914794922e-01
-6.482005715370178223e-01
5.319357514381408691e-01
1.485506445169448853e-01
4.429396986961364746e-01
-9.882649779319763184e-01
-7.384381294250488281e-01
3.556362092494964600e-01
3.969654440879821777e-01
8.094096183776855469e-02
-2.024455547332763672e+00
1.802286654710769653e-01
-7.639585435390472412e-02
-5.822302699089050293e-01
-2.214072495698928833e-01
-1.599071383476257324e+00
4.416387379169464111e-01
-3.082222938537597656e-01
-1.381017714738845825e-01
-6.807041168212890625e-02
-1.135397315025329590e+00
1.561780810356140137e+00
5.690647363662719727e-01
1.019733786582946777e+00
-2.949636876583099365e-01
-8.073794245719909668e-01
1.496533155441284180e-01
7.420305013656616211e-01
-1.366588771343231201e-01
-1.440593004226684570e+00
-9.210262894630432129e-01
6.262826919555664062e-01
-3.933919370174407959e-01
-6.144701689481735229e-02
-1.648231148719787598e+00
-1.180836081504821777e+00
3.968659639358520508e-01
7.651558518409729004e-01
5.032432079315185547e-01
-2.026274442672729492e+00
-7.726137042045593262e-01
4.624814987182617188e-01
9.896238893270492554e-02
-1.838467419147491455e-01
-1.397317171096801758e+00
-6.146350502967834473e-01
7.524991035461425781e-01
3.077057898044586182e-01
-8.619185537099838257e-02
-1.920993208885192871e+00
7.201651930809020996e-01
7.860444486141204834e-02
-2.050567604601383209e-02
-2.390880584716796875e-01
-1.322088479995727539e+00
1.002895474433898926e+00
4.196131229400634766e-01
1.873571574687957764e-01
-1.072822287678718567e-01
-1.064567685127258301e+00
7.105287909507751465e-01
-1.818835437297821045e-01
2.772831022739410400e-01
1.631527245044708252e-01
5.287336185574531555e-03
9.554256796836853027e-01
1.075021147727966309e+00
7.965239286422729492e-01
-4.459198713302612305e-01
-3.417122960090637207e-01
1.187302708625793457e+00
1.040055990219116211e+00
1.236354470252990723e+00
1.612033993005752563e-01
-1.848936975002288818e-01
1.896907210350036621e+00
1.470419287681579590e+00
7.742461562156677246e-01
-1.563569903373718262e+00
3.984804749488830566e-01
1.065647244453430176e+00
1.156718850135803223e+00
9.251605272293090820e-01
-5.221029520034790039e-01
1.685208320617675781e+00
1.252987504005432129e+00
8.827657699584960938e-01
1.119713425636291504e+00
-9.183365106582641602e-01
1.512264966964721680e+00
2.589921355247497559e-01
5.787247419357299805e-01
5.117990374565124512e-01
2.880423367023468018e-01
1.262270569801330566e+00
1.213690161705017090e+00
1.025859355926513672e+00
-2.746508419513702393e-01
-4.565791785717010498e-01
1.834058165550231934e+00
7.868064045906066895e-01
1.100580334663391113e+00
-3.657386600971221924e-01
-4.493884444236755371e-01
1.082339286804199219e+00
1.108692526817321777e+00
7.026492357254028320e-01
-9.333079457283020020e-01
-2.895919084548950195e-01
1.193280696868896484e+00
9.021107554435729980e-01
8.054366707801818848e-01
-1.012284994125366211e+00
6.300662755966186523e-01
1.227468967437744141e+00
1.382542848587036133e+00
1.472692608833312988e+00
-1.593377113342285156e+00
6.802328228950500488e-01
5.482389330863952637e-01
6.353492140769958496e-01
6.365565061569213867e-01
3.340396657586097717e-02
1.384263992309570312e+00
1.088571548461914062e+00
9.493718743324279785e-01
5.126066207885742188e-01
-7.012676596641540527e-01
1.292650103569030762e+00
9.776903390884399414e-01
9.523800015449523926e-01
4.385792016983032227e-01
-7.224573194980621338e-02
9.383257031440734863e-01
1.724214911460876465e+00
1.283522129058837891e+00
-8.270182609558105469e-01
-3.608664572238922119e-01
1.171327590942382812e+00
7.940312623977661133e-01
1.173795104026794434e+00
-7.317546606063842773e-01
-1.807288825511932373e-01
1.373782753944396973e+00
1.630054950714111328e+00
1.613811135292053223e+00
-1.285230278968811035e+00
9.305754303932189941e-02
1.541143059730529785e+00
1.104606151580810547e+00
1.305610775947570801e+00
-4.687953293323516846e-01
4.255466163158416748e-01
1.736974835395812988e+00
1.067014694213867188e+00
7.458189129829406738e-01
-1.181558966636657715e+00
1.860389471054077148e+00
1.186622500419616699e+00
8.167884945869445801e-01
6.671626567840576172e-01
-8.982483744621276855e-01
1.079650044441223145e+00
1.067058682441711426e+00
1.702888727188110352e+00
3.405354321002960205e-01
-8.885686993598937988e-01
1.553769111633300781e+00
1.908088088035583496e+00
2.068603992462158203e+00
1.719384640455245972e-01
-9.154547005891799927e-02
1.641770482063293457e+00
1.803723096847534180e+00
1.443245053291320801e+00
-8.323547840118408203e-01
-3.072344064712524414e-01
1.101914048194885254e+00
9.689750671386718750e-01
8.085046410560607910e-01
-6.864127516746520996e-01
5.234895944595336914e-01
1.366689324378967285e+00
1.066407918930053711e+00
1.552612185478210449e+00
-1.684349179267883301e+00
1.897774338722229004e-01
6.577499508857727051e-01
2.381541579961776733e-01
6.435495018959045410e-01
1.195211783051490784e-01
1.513407707214355469e+00
9.211413264274597168e-01
7.999196052551269531e-01
4.066150188446044922e-01
-7.728732824325561523e-01
1.030014872550964355e+00
3.033959865570068359e-01
3.756096065044403076e-01
2.061181329190731049e-02
-1.472744345664978027e-01
1.204862356185913086e+00
1.238201737403869629e+00
1.123184919357299805e+00
-5.534440875053405762e-01
-6.488670110702514648e-01
1.403580188751220703e+00
4.294461309909820557e-01
3.694500029087066650e-01
-6.384302377700805664e-01
-8.954142928123474121e-01
4.033193290233612061e-01
8.563905954360961914e-01
1.032153069972991943e-01
-1.645442008972167969e+00
-3.057096004486083984e-01
5.613620281219482422e-01
2.315426170825958252e-01
2.455549836158752441e-01
-1.104237556457519531e+00
7.056834101676940918e-01
8.347353935241699219e-01
6.593062281608581543e-01
7.908008098602294922e-01
-1.605956435203552246e+00
6.178914904594421387e-01
2.935964465141296387e-01
-1.163898706436157227e-01
-1.078770235180854797e-01
-9.463521242141723633e-01
8.223174810409545898e-01
6.073720455169677734e-01
4.942539632320404053e-01
-1.809802055358886719e-01
-7.398746013641357422e-01
6.101065874099731445e-01
5.653765425086021423e-02
1.473772078752517700e-01
-3.192200362682342529e-01
-6.238746643066406250e-01
-8.474817126989364624e-02
5.735467746853828430e-02
-2.288228571414947510e-01
-1.443218708038330078e+00
-9.993928670883178711e-01
-3.260426521301269531e-01
-3.542069196701049805e-01
-5.185645222663879395e-01
-1.996503829956054688e+00
-6.462467312812805176e-01
1.781162172555923462e-01
-4.506346881389617920e-01
1.567650437355041504e-01
-2.299883842468261719e+00
2.010262161493301392e-01
8.013674616813659668e-01
7.851043939590454102e-01
1.173142075538635254e+00
-4.237411618232727051e-01
-4.136816784739494324e-02
7.924018502235412598e-01
1.841095238924026489e-01
6.099189817905426025e-02
-1.291348099708557129e+00
1.274512052536010742e+00
5.646361112594604492e-01
4.968108236789703369e-01
-2.394028604030609131e-01
-7.779288887977600098e-01
9.368842244148254395e-01
6.404100656509399414e-01
9.442924261093139648e-01
-5.766259431838989258e-01
-7.426930665969848633e-01
5.299475193023681641e-01
1.269986927509307861e-01
-2.254850566387176514e-01
-8.081353306770324707e-01
-2.374537289142608643e-01
5.447839498519897461e-01
5.162625312805175781e-01
8.079015612602233887e-01
-8.738516569137573242e-01
-3.784326612949371338e-01
3.424485027790069580e-01
2.378683239221572876e-01
1.895480901002883911e-01
-1.003565907478332520e+00
3.562563061714172363e-01
4.371820688247680664e-01
3.096000850200653076e-01
4.797184765338897705e-01
-1.510577201843261719e+00
7.344168424606323242e-01
3.208008781075477600e-02
-4.997436404228210449e-01
3.851907327771186829e-02
-7.386963963508605957e-01
-3.957913815975189209e-02
1.529306620359420776e-01
-2.165093123912811279e-01
-5.810184478759765625e-01
-1.146540045738220215e+00
6.688517928123474121e-01
-2.733320295810699463e-01
-2.563768923282623291e-01
-8.147227764129638672e-01
-1.009867429733276367e+00
2.919824123382568359e-01
-5.654804781079292297e-02
-2.583781071007251740e-02
-1.260738134384155273e+00
-9.490650296211242676e-01
5.044306516647338867e-01
4.304934293031692505e-02
3.582204580307006836e-01
-7.215673327445983887e-01
6.486679613590240479e-02
6.341544389724731445e-01
6.980884075164794922e-01
4.136287868022918701e-01
-1.267156958580017090e+00
1.088800057768821716e-01
6.259675621986389160e-01
2.916361391544342041e-01
6.045989990234375000e-01
-2.987654805183410645e-01
3.855212628841400146e-01
4.020309448242187500e-01
2.262791842222213745e-01
2.599486410617828369e-01
-1.103515505790710449e+00
4.389404058456420898e-01
-1.137752905488014221e-01
-3.667580783367156982e-01
-4.043774008750915527e-01
-8.650697469711303711e-01
3.191804289817810059e-01
4.235150218009948730e-01
3.878475725650787354e-01
-2.637899816036224365e-01
-8.605903387069702148e-01
7.749820947647094727e-01
1.205083504319190979e-01
2.789191901683807373e-01
-6.073806881904602051e-01
-5.130406022071838379e-01
1.333858728408813477e+00
1.034289956092834473e+00
8.033297657966613770e-01
-8.272302150726318359e-01
-3.199164271354675293e-01
5.501714944839477539e-01
7.467420697212219238e-01
5.105711221694946289e-01
-6.771991252899169922e-01
-9.577853232622146606e-02
1.468515276908874512e+00
1.255561828613281250e+00
7.115069627761840820e-01
-1.720189929008483887e+00
4.517459571361541748e-01
5.368645191192626953e-01
5.612434744834899902e-01
3.155440986156463623e-01
-1.258228302001953125e+00
1.337430596351623535e+00
9.059873223304748535e-01
8.063904047012329102e-01
3.550343513488769531e-01
-9.897937774658203125e-01
1.111419439315795898e+00
4.793674945831298828e-01
4.421964287757873535e-01
1.414703428745269775e-01
2.004507035017013550e-01
1.295088171958923340e+00
1.051494836807250977e+00
7.965134382247924805e-01
-5.490418151021003723e-02
-6.121627092361450195e-01
1.050955176353454590e+00
6.683243513107299805e-01
7.943176627159118652e-01
-3.306836485862731934e-01
-4.109858870506286621e-01
6.607137322425842285e-01
4.517675638198852539e-01
9.055838733911514282e-02
-1.206797957420349121e+00
-2.875346839427947998e-01
-5.711955204606056213e-02
-3.588539361953735352e-01
-1.660525202751159668e-01
-9.543683528900146484e-01
1.705734729766845703e-01
-8.516368269920349121e-02
1.335056424140930176e-01
-2.546910382807254791e-02
-1.400114774703979492e+00
4.697183668613433838e-01
-2.115524001419544220e-02
-2.664733827114105225e-01
-1.430603414773941040e-01
-7.041398882865905762e-01
5.336079597473144531e-01
4.892691373825073242e-01
3.674417734146118164e-01
-2.889918386936187744e-01
-5.269972681999206543e-01
4.904551506042480469e-01
9.431789815425872803e-02
1.817668080329895020e-01
-1.746752411127090454e-01
-1.351483464241027832e-01
8.244475722312927246e-01
3.734838962554931641e-01
4.146511256694793701e-01
-7.688691616058349609e-01
-5.742166638374328613e-01
3.332791030406951904e-01
-9.702038764953613281e-02
2.164011634886264801e-02
-1.044056534767150879e+00
-8.788319826126098633e-01
-1.027646213769912720e-01
2.111455053091049194e-01
-2.035460174083709717e-01
-1.559149980545043945e+00
-3.118580393493175507e-02
-1.031241752207279205e-02
-6.502041816711425781e-01
-4.516625106334686279e-01
-1.339602231979370117e+00
7.104645669460296631e-02
-1.233641579747200012e-01
2.236776202917098999e-01
-1.770279556512832642e-01
-1.413330197334289551e+00
6.482979059219360352e-01
6.444068625569343567e-03
-9.723796695470809937e-02
-7.364724278450012207e-01
-7.986606359481811523e-01
-7.681914418935775757e-02
1.799038201570510864e-01
1.019047722220420837e-01
-9.107959270477294922e-01
-7.850434780120849609e-01
8.166643977165222168e-01
7.200278043746948242e-01
6.440460681915283203e-01
-6.977508068084716797e-01
-6.144021153450012207e-01
1.033780097961425781e+00
1.352210760116577148e+00
7.458095550537109375e-01
-9.062013626098632812e-01
1.782584935426712036e-01
1.144671559333801270e+00
1.354483485221862793e+00
1.312204360961914062e+00
2.488707602024078369e-01
2.794394195079803467e-01
1.153469204902648926e+00
1.421809077262878418e+00
9.843658804893493652e-01
-1.276853084564208984e+00
1.007612824440002441e+00
5.152810215950012207e-01
6.868229508399963379e-01
2.710785567760467529e-01
-9.664095640182495117e-01
9.970676898956298828e-01
1.466333150863647461e+00
1.283433675765991211e+00
1.325347423553466797e-01
-5.802249908447265625e-01
1.105188488960266113e+00
4.498618841171264648e-01
4.818332791328430176e-01
-1.307127773761749268e-01
-1.997812986373901367e-01
1.024595141410827637e+00
9.522248506546020508e-01
9.028906226158142090e-01
-3.439545333385467529e-01
-8.589627593755722046e-02
8.280510306358337402e-01
5.710328817367553711e-01
1.066656231880187988e+00
9.240768849849700928e-02
6.443854570388793945e-01
1.420671820640563965e+00
1.285683870315551758e+00
9.516953825950622559e-01
-1.050054430961608887e+00
5.013998746871948242e-01
1.046725153923034668e+00
6.203989982604980469e-01
9.443393349647521973e-01
-3.296262919902801514e-01
7.708270847797393799e-02
4.427589476108551025e-01
3.525861799716949463e-01
1.346157640218734741e-01
-8.258487582206726074e-01
4.858909249305725098e-01
8.303225040435791016e-02
-6.154293566942214966e-02
-4.849481880664825439e-01
-7.378761172294616699e-01
7.560246437788009644e-02
-1.210425347089767456e-01
-2.351332753896713257e-01
-7.407043576240539551e-01
-6.791393160820007324e-01
1.342739909887313843e-01
7.582721114158630371e-02
-2.807896211743354797e-02
-9.178462028503417969e-01
-1.508279561996459961e+00
3.674617111682891846e-01
1.966921389102935791e-01
1.085539534687995911e-01
-1.069729328155517578e+00
-2.693316936492919922e-01
3.840678930282592773e-02
-5.572401732206344604e-02
1.502466350793838501e-01
-6.935162544250488281e-01
3.063228428363800049e-01
5.837491750717163086e-01
4.349904656410217285e-01
3.558330237865447998e-01
-1.066590666770935059e+00
1.686958521604537964e-01
1.229713261127471924e-01
-5.975989699363708496e-01
-3.256050348281860352e-01
-7.462894320487976074e-01
-3.433958888053894043e-01
1.726157665252685547e-01
-3.522507101297378540e-02
-3.398880660533905029e-01
-7.204431295394897461e-01
2.101771682500839233e-01
4.057015106081962585e-02
-2.560128569602966309e-01
-7.152528166770935059e-01
-8.457366824150085449e-01
-2.549654543399810791e-01
-5.811356008052825928e-02
2.371155619621276855e-01
-1.119018554687500000e+00
-7.441295385360717773e-01
4.503874182701110840e-01
-1.590084433555603027e-01
-3.530543297529220581e-02
-1.256078958511352539e+00
-4.184612631797790527e-01
2.529153227806091309e-01
4.637250900268554688e-01
4.212599098682403564e-01
-8.849998712539672852e-01
4.302314296364784241e-02
5.141910910606384277e-01
3.644008934497833252e-01
6.302493810653686523e-01
-6.023852825164794922e-01
9.693104028701782227e-02
4.251109659671783447e-01
4.682248830795288086e-02
-1.965228766202926636e-01
-1.038117289543151855e+00
1.866520047187805176e-01
-2.536620795726776123e-01
-2.885081470012664795e-01
-6.554841399192810059e-01
-1.169186592102050781e+00
-1.991411745548248291e-01
-2.573728263378143311e-01
-3.807705938816070557e-01
-8.302471637725830078e-01
-5.207998752593994141e-01
2.154438048601150513e-01
-1.565870270133018494e-02
4.051791429519653320e-01
-3.125856518745422363e-01
-6.746418476104736328e-01
5.506060719490051270e-01
6.121933460235595703e-01
3.027236759662628174e-01
-6.281217932701110840e-01
-1.980134844779968262e-01
6.134473085403442383e-01
6.293596029281616211e-01
6.174196004867553711e-01
-9.290434122085571289e-01
-3.539784252643585205e-01
6.950594186782836914e-01
3.156097233295440674e-01
3.589783608913421631e-01
-1.452108979225158691e+00
2.352621108293533325e-01
1.263024210929870605e-01
-7.575763463973999023e-01
1.484755724668502808e-01
-1.277318477630615234e+00
3.071956522762775421e-02
4.714860394597053528e-02
-1.647183150053024292e-01
-8.082275837659835815e-02
-9.507614374160766602e-01
5.051320195198059082e-01
2.322046756744384766e-01
-9.270034730434417725e-03
-3.526816964149475098e-01
-7.301766872406005859e-01
-2.526003122329711914e-01
9.169896245002746582e-01
5.170090794563293457e-01
-9.954211115837097168e-01
-6.839541196823120117e-01
1.694929599761962891e-01
-2.890784442424774170e-01
-4.007034376263618469e-02
-1.373354434967041016e+00
-9.544653892517089844e-01
3.170152306556701660e-01
5.114908218383789062e-01
7.962896674871444702e-02
-1.354019522666931152e+00
-2.227741479873657227e-01
-7.390871644020080566e-02
-2.068669497966766357e-01
-6.657014042139053345e-02
-1.355207204818725586e+00
3.381138741970062256e-01
1.686046570539474487e-01
5.684059858322143555e-01
6.083769798278808594e-01
-9.948862195014953613e-01
5.576652884483337402e-01
4.393504858016967773e-01
7.432326674461364746e-02
9.297877550125122070e-02
-3.306868374347686768e-01
5.548917502164840698e-02
4.508714973926544189e-01
4.392087925225496292e-03
-4.737455546855926514e-01
-2.907425463199615479e-01
5.594384074211120605e-01
-1.034492179751396179e-01
2.187799476087093353e-02
-5.186831951141357422e-01
-4.984898269176483154e-01
1.058652475476264954e-01
3.602441549301147461e-01
4.961016476154327393e-01
-8.493859171867370605e-01
-5.971190929412841797e-01
2.369636297225952148e-01
-2.740504443645477295e-01
-6.119545176625251770e-02
-9.277683496475219727e-01
-6.234224438667297363e-01
2.061442732810974121e-01
5.384654998779296875e-01
2.146796286106109619e-01
-1.154837846755981445e+00
-6.619144976139068604e-02
1.031050533056259155e-01
-6.966431438922882080e-02
2.019866406917572021e-01
-6.545596718788146973e-01
7.023605704307556152e-01
6.431956887245178223e-01
4.399638473987579346e-01
6.964688748121261597e-02
-8.726011514663696289e-01
4.645491242408752441e-01
-3.168075382709503174e-01
-1.138045564293861389e-01
-5.591120719909667969e-01
-1.006099343299865723e+00
-4.450754821300506592e-01
-1.560626924037933350e-01
-3.845727145671844482e-01
-1.036722779273986816e+00
-6.512936949729919434e-01
-2.109509110450744629e-01
-5.669021010398864746e-01
-3.663884401321411133e-01
-1.150338768959045410e+00
-1.119481325149536133e+00
-1.297113765031099319e-02
-2.897136807441711426e-01
-4.017927050590515137e-01
-1.400096654891967773e+00
-5.115652680397033691e-01
-1.121967211365699768e-01
-1.587099023163318634e-02
-2.235904186964035034e-01
-1.428344726562500000e+00
9.542352706193923950e-02
3.011173903942108154e-01
1.762551069259643555e-02
-6.211172416806221008e-02
-1.267310261726379395e+00
4.081457257270812988e-01
2.150984108448028564e-01
5.415658354759216309e-01
1.777642406523227692e-02
-8.520663976669311523e-01
1.436542868614196777e-01
5.309002399444580078e-01
8.046302199363708496e-01
-5.182994008064270020e-01
-9.976828694343566895e-01
9.502556920051574707e-01
-8.316309750080108643e-02
-5.856697559356689453e-01
-4.397237002849578857e-01
-1.032871723175048828e+00
2.101059257984161377e-01
2.354065179824829102e-01
4.226162433624267578e-01
-6.573023796081542969e-01
-8.499358892440795898e-01
2.074193507432937622e-01
-1.682098060846328735e-01
9.456139057874679565e-02
-1.738163709640502930e+00
-8.402659296989440918e-01
-2.055800408124923706e-01
1.572043634951114655e-02
-3.660648465156555176e-01
-1.400070905685424805e+00
-3.347406685352325439e-01
-2.529261112213134766e-01
-1.025369882583618164e+00
-2.492847889661788940e-01
-1.627141833305358887e+00
-5.339761450886726379e-02
1.699325628578662872e-02
3.763592541217803955e-01
-5.418717861175537109e-01
-1.312604308128356934e+00
4.356921017169952393e-01
-8.690990507602691650e-02
-1.343400124460458755e-02
-4.387171864509582520e-01
-1.399697542190551758e+00
2.050984799861907959e-01
4.136943519115447998e-01
5.001793503761291504e-01
-2.560147941112518311e-01
-4.068211019039154053e-01
8.339531421661376953e-01
4.278425872325897217e-01
5.711268186569213867e-01
8.013128302991390228e-03
7.451870013028383255e-03
1.067587852478027344e+00
1.268994927406311035e+00
7.185950875282287598e-01
-7.046114206314086914e-01
-1.507666260004043579e-01
8.447650671005249023e-01
1.107337594032287598e+00
1.499004483222961426e+00
-1.671105176210403442e-01
1.443480104207992554e-01
1.022022008895874023e+00
7.422072291374206543e-01
2.614095211029052734e-01
-1.191557645797729492e+00
6.442809104919433594e-01
5.185779333114624023e-01
1.546297818422317505e-01
4.396963417530059814e-01
-5.988653898239135742e-01
8.297508358955383301e-01
8.024206757545471191e-01
1.066676855087280273e+00
3.080005943775177002e-01
-7.284950613975524902e-01
1.317766547203063965e+00
3.528676331043243408e-01
7.519606351852416992e-01
4.100714027881622314e-01
-2.853287458419799805e-01
1.322366952896118164e+00
1.231568217277526855e+00
1.122223734855651855e+00
-2.078587263822555542e-01
-1.801660507917404175e-01
1.772048830986022949e+00
1.362704038619995117e+00
1.558479070663452148e+00
-3.428629040718078613e-01
-3.105756640434265137e-01
1.366243362426757812e+00
9.282387495040893555e-01
7.533621788024902344e-01
-9.527907967567443848e-01
3.133496940135955811e-01
9.604240655899047852e-01
7.045173048973083496e-01
8.869040012359619141e-01
-5.737554430961608887e-01
7.071485519409179688e-01
1.210709691047668457e+00
1.419942021369934082e+00
4.993473291397094727e-01
-1.015376925468444824e+00
1.373362898826599121e+00
1.272089242935180664e+00
1.198994159698486328e+00
2.243548631668090820e-02
-1.592228710651397705e-01
8.923850059509277344e-01
1.000535726547241211e+00
1.433457255363464355e+00
-1.225643604993820190e-01
-2.460668981075286865e-01
1.820815801620483398e+00
1.080990314483642578e+00
1.146162986755371094e+00
3.977105915546417236e-01
8.490650914609432220e-03
1.582020401954650879e+00
1.441926479339599609e+00
1.621161580085754395e+00
-1.970349401235580444e-01
9.744935482740402222e-02
1.244038462638854980e+00
8.243395090103149414e-01
8.284564018249511719e-01
1.973591744899749756e-01
9.842203259468078613e-01
1.131887078285217285e+00
1.273397684097290039e+00
7.638012170791625977e-01
-9.129109382629394531e-01
6.390283107757568359e-01
1.032220363616943359e+00
6.696903109550476074e-01
5.188403725624084473e-01
-2.842299938201904297e-01
1.734444141387939453e+00
1.155654191970825195e+00
8.248564600944519043e-01
6.775374412536621094e-01
-7.007944583892822266e-01
1.502319097518920898e+00
7.136987447738647461e-01
7.807154655456542969e-01
4.522417485713958740e-01
-3.530571758747100830e-01
4.277633726596832275e-01
9.510900974273681641e-01
5.322660803794860840e-01
-8.774905204772949219e-01
-5.614838600158691406e-01
2.465232163667678833e-01
1.154367402195930481e-01
5.947807431221008301e-01
-1.000301957130432129e+00
-5.283193588256835938e-01
7.276379466056823730e-01
4.891251027584075928e-01
5.364506840705871582e-01
-1.486923336982727051e+00
-1.474939435720443726e-01
4.518795907497406006e-01
-1.092301830649375916e-01
2.500022053718566895e-01
-1.173761606216430664e+00
6.453417539596557617e-01
7.066261172294616699e-01
6.829897761344909668e-01
4.979694783687591553e-01
-9.425077438354492188e-01
8.813633322715759277e-01
9.128255844116210938e-01
4.949506223201751709e-01
3.394899368286132812e-01
-2.791464626789093018e-01
5.428410172462463379e-01
8.190554976463317871e-01
8.552777767181396484e-01
-9.750103950500488281e-02
-4.668885171413421631e-01
1.340144753456115723e+00
9.494364857673645020e-01
9.538379907608032227e-01
-3.392329514026641846e-01
-4.338085055351257324e-01
1.232088685035705566e+00
1.118341684341430664e+00
1.100404024124145508e+00
-3.511388301849365234e-01
-3.735970705747604370e-02
1.622389435768127441e+00
2.152551412582397461e+00
1.972015142440795898e+00
-3.488044068217277527e-02
2.730270922183990479e-01
2.083739995956420898e+00
1.894250988960266113e+00
1.613665580749511719e+00
-9.808003902435302734e-01
8.701081871986389160e-01
1.700376510620117188e+00
1.121545553207397461e+00
1.813541889190673828e+00
-6.001279950141906738e-01
1.671846270561218262e+00
1.611996769905090332e+00
1.527315378189086914e+00
8.451423645019531250e-01
-5.801951885223388672e-01
1.723167538642883301e+00
1.292678356170654297e+00
1.329724907875061035e+00
9.847329854965209961e-01
8.984794616699218750e-01
1.682961463928222656e+00
1.547450661659240723e+00
1.340847253799438477e+00
2.893114089965820312e-01
3.975811600685119629e-02
2.044456243515014648e+00
1.672271251678466797e+00
2.314683198928833008e+00
5.713065266609191895e-01
5.210871342569589615e-03
1.771304368972778320e+00
1.707001686096191406e+00
1.264127850532531738e+00
-6.074357032775878906e-01
3.586012125015258789e-01
1.021949291229248047e+00
9.536485075950622559e-01
1.023481488227844238e+00
-5.247361063957214355e-01
8.153297901153564453e-01
1.146894335746765137e+00
1.087557077407836914e+00
8.706795573234558105e-01
-1.189662098884582520e+00
1.325868248939514160e+00
9.973385334014892578e-01
7.064530253410339355e-01
7.869492769241333008e-01
-3.092663586139678955e-01
1.580242276191711426e+00
1.464682340621948242e+00
1.091048240661621094e+00
3.827282488346099854e-01
-2.747428417205810547e-01
1.728772282600402832e+00
9.203272461891174316e-01
8.656454682350158691e-01
2.749632000923156738e-01
8.425303697586059570e-01
1.644957900047302246e+00
1.642392635345458984e+00
1.041893959045410156e+00
-7.584716677665710449e-01
-9.567780047655105591e-02
1.462822794914245605e+00
1.044748783111572266e+00
9.705874919891357422e-01
-1.953558325767517090e-01
-2.210161387920379639e-01
7.119460701942443848e-01
9.274977445602416992e-01
3.736844658851623535e-01
-1.276186466217041016e+00
1.804324388504028320e-01
1.022009849548339844e-01
3.636879920959472656e-01
6.513687372207641602e-01
-1.440130114555358887e+00
4.337573051452636719e-01
3.883389234542846680e-01
3.625560700893402100e-01
1.485540717840194702e-01
-1.355006217956542969e+00
5.301018357276916504e-01
2.437090128660202026e-01
-2.646304070949554443e-01
-5.810462832450866699e-01
-1.604693293571472168e+00
4.721415936946868896e-01
7.542535662651062012e-01
2.210197448730468750e-01
-7.484341263771057129e-01
-6.623484492301940918e-01
1.254233479499816895e+00
9.329676032066345215e-01
1.226305246353149414e+00
-2.568762516602873802e-03
-3.016242384910583496e-01
1.035986065864562988e+00
7.821342945098876953e-01
8.841987252235412598e-01
-1.084940791130065918e+00
-1.739611662924289703e-02
9.220156669616699219e-01
8.688300848007202148e-01
6.759050488471984863e-01
-1.086079478263854980e+00
-7.545869331806898117e-03
9.071130156517028809e-01
1.547079086303710938e+00
4.220791161060333252e-01
-1.479429125785827637e+00
6.999157667160034180e-01
3.533636033535003662e-01
5.738288164138793945e-01
2.291885465383529663e-01
-8.306923508644104004e-01
1.360898017883300781e+00
9.129416346549987793e-01
7.258077859878540039e-01
4.111493229866027832e-01
-6.518180966377258301e-01
1.328980803489685059e+00
5.033586621284484863e-01
1.413154482841491699e+00
3.191668689250946045e-01
-6.374514698982238770e-01
6.241581439971923828e-01
1.324135541915893555e+00
5.966558456420898438e-01
-1.001439929008483887e+00
-4.153572320938110352e-01
9.882861375808715820e-01
3.828718662261962891e-01
4.609637856483459473e-01
-5.119073390960693359e-01
-5.749466419219970703e-01
1.015910506248474121e+00
5.651929378509521484e-01
7.218781113624572754e-01
-1.329867720603942871e+00
3.397406935691833496e-01
1.199093222618103027e+00
1.277137875556945801e+00
1.115090370178222656e+00
-8.164758086204528809e-01
3.356431722640991211e-01
1.686001539230346680e+00
1.483888626098632812e+00
3.439176380634307861e-01
-1.162887573242187500e+00
1.486613750457763672e+00
9.348784089088439941e-01
1.100054383277893066e+00
8.807582855224609375e-01
-6.231817603111267090e-01
1.556794047355651855e+00
1.585528850555419922e+00
1.541984558105468750e+00
9.258157610893249512e-01
-6.001484394073486328e-01
1.838650941848754883e+00
1.418738484382629395e+00
1.472772598266601562e+00
2.552768886089324951e-01
1.092449724674224854e-01
1.630332708358764648e+00
1.676221013069152832e+00
1.359313011169433594e+00
-5.745974183082580566e-01
-1.159062013030052185e-01
1.226959466934204102e+00
8.853576779365539551e-01
9.454115033149719238e-01
-7.573966383934020996e-01
1.002059653401374817e-01
1.089973211288452148e+00
1.058312296867370605e+00
2.660113275051116943e-01
-1.571661353111267090e+00
3.635987639427185059e-01
8.963400125503540039e-02
1.515554487705230713e-01
5.234155431389808655e-02
-1.518664717674255371e+00
6.682353019714355469e-01
5.263788104057312012e-01
5.355730056762695312e-01
-1.316115539520978928e-02
-9.094943404197692871e-01
8.125177621841430664e-01
2.859486043453216553e-01
-4.150513559579849243e-02
-1.106687821447849274e-02
-6.188521981239318848e-01
1.368870019912719727e+00
5.080271959304809570e-01
8.136600255966186523e-01
-7.166788578033447266e-01
-6.053425073623657227e-01
1.229225397109985352e+00
3.660295009613037109e-01
5.934548974037170410e-01
-3.358292877674102783e-01
-7.788284420967102051e-01
1.200576186180114746e+00
6.173545122146606445e-01
-2.396707423031330109e-02
-1.541344881057739258e+00
2.617423050105571747e-02
3.332217037677764893e-01
3.364980816841125488e-01
2.507384121417999268e-01
-1.412043333053588867e+00
9.482969343662261963e-02
5.667206048965454102e-01
6.416014432907104492e-01
1.792305409908294678e-01
-1.425134301185607910e+00
6.104273200035095215e-01
-2.481436133384704590e-01
0.000000000000000000e+00
1.384152565151453018e-02
-1.600836753845214844e+00
6.368733644485473633e-01
5.364702343940734863e-01
4.018538296222686768e-01
-3.787791132926940918e-01
-9.816106557846069336e-01
1.110459804534912109e+00
4.575729966163635254e-01
1.058457255363464355e+00
2.977606095373630524e-02
-6.965397000312805176e-01
9.250960946083068848e-01
9.867831468582153320e-01
5.697684884071350098e-01
-9.015784263610839844e-01
-5.956699252128601074e-01
6.854707598686218262e-01
1.101475283503532410e-01
1.844748109579086304e-01
-1.365264296531677246e+00
-4.883866906166076660e-01
4.922809302806854248e-01
7.580287754535675049e-02
-4.148998484015464783e-02
-1.852177381515502930e+00
-1.907593756914138794e-01
2.604349255561828613e-01
1.265754848718643188e-01
5.063441395759582520e-01
-1.122103810310363770e+00
-6.709723919630050659e-02
4.685366153717041016e-01
4.542148485779762268e-02
-6.124438643455505371e-01
-1.349074244499206543e+00
2.512899041175842285e-01
2.966393530368804932e-01
-4.278374090790748596e-02
-4.859856665134429932e-01
-1.067378401756286621e+00
7.977589368820190430e-01
2.492997348308563232e-01
5.136399269104003906e-01
-6.035386323928833008e-01
-8.313189744949340820e-01
8.029282093048095703e-01
1.631437093019485474e-01
3.051201105117797852e-01
-7.398306131362915039e-01
-6.194933056831359863e-01
8.814189434051513672e-01
7.088548541069030762e-01
4.688419699668884277e-01
-1.149214863777160645e+00
-3.120146857327199541e-06
6.166492104530334473e-01
2.382366806268692017e-01
5.639042258262634277e-01
-1.044409394264221191e+00
-3.123957812786102295e-01
5.329009890556335449e-01
3.216151893138885498e-01
4.239489510655403137e-02
-1.534058451652526855e+00
2.094830274581909180e-01
-4.811020195484161377e-02
-7.506478428840637207e-01
-9.116601347923278809e-01
-1.649840831756591797e+00
1.265087574720382690e-01
-2.374419271945953369e-01
2.989939749240875244e-01
-6.888348460197448730e-01
-1.296783328056335449e+00
3.928056359291076660e-01
-1.174307167530059814e-01
-8.479847013950347900e-02
-6.307846307754516602e-01
-1.552519440650939941e+00
7.985515594482421875e-01
4.718800485134124756e-01
1.737326681613922119e-01
-6.834599971771240234e-01
-7.267783284187316895e-01
4.811228513717651367e-01
1.151374503970146179e-01
5.070930123329162598e-01
-7.711391448974609375e-01
-6.345406174659729004e-01
4.437379539012908936e-01
-3.425301052629947662e-03
-3.234932124614715576e-01
-1.758559226989746094e+00
-4.801366850733757019e-02
-6.396710127592086792e-02
-3.575068116188049316e-01
2.153364010155200958e-02
-1.521795392036437988e+00
-1.511012017726898193e-01
2.676169574260711670e-01
-9.617479145526885986e-02
-5.185247585177421570e-02
-1.398861527442932129e+00
1.870532780885696411e-01
-4.838607311248779297e-01
-1.910243332386016846e-01
-3.546515405178070068e-01
-1.321598052978515625e+00
9.941454529762268066e-01
8.854398131370544434e-01
5.409335494041442871e-01
-5.055782794952392578e-01
-9.652431011199951172e-01
1.069885253906250000e+00
3.610035777091979980e-01
5.420428514480590820e-01
-1.343434900045394897e-01
-5.964614152908325195e-01
1.009772658348083496e+00
6.751797795295715332e-01
2.765639424324035645e-01
-1.371902585029602051e+00
-6.213362812995910645e-01
5.237818956375122070e-01
-1.212320290505886078e-02
7.145135998725891113e-01
-1.573997616767883301e+00
-8.360435813665390015e-02
7.712286114692687988e-01
3.750197291374206543e-01
1.431459337472915649e-01
-1.558118700981140137e+00
4.632525444030761719e-01
2.348320037126541138e-01
1.502124965190887451e-02
4.126186072826385498e-01
-1.039581537246704102e+00
1.033372998237609863e+00
9.677371382713317871e-01
7.771787047386169434e-01
5.204004049301147461e-02
-9.352231025695800781e-01
7.792296409606933594e-01
6.406166553497314453e-01
5.476091504096984863e-01
9.568642824888229370e-02
-3.211449086666107178e-01
3.078430891036987305e-01
5.241675376892089844e-01
3.860123753547668457e-01
-9.515137076377868652e-01
-4.666652679443359375e-01
2.818394601345062256e-01
3.656092286109924316e-02
2.817004024982452393e-01
-9.256856441497802734e-01
-5.138463973999023438e-01
6.992659568786621094e-01
3.177045583724975586e-01
2.228785008192062378e-01
-1.671964168548583984e+00
-1.356627792119979858e-01
2.913388013839721680e-01
-5.326436832547187805e-02
9.997147321701049805e-02
-1.004992604255676270e+00
3.377170562744140625e-01
4.888066351413726807e-01
3.683065474033355713e-01
6.630102545022964478e-02
-1.139270186424255371e+00
4.531715214252471924e-01
-8.269671350717544556e-02
-3.724208101630210876e-02
-9.311739355325698853e-02
-8.850602507591247559e-01
6.921942234039306641e-01
5.498023033142089844e-01
1.872625499963760376e-01
-4.318104684352874756e-01
-8.975310325622558594e-01
8.543946146965026855e-01
-9.876658022403717041e-02
4.253976792097091675e-02
-1.000209689140319824e+00
-1.108492493629455566e+00
-8.473194390535354614e-02
3.105292916297912598e-01
-3.726043701171875000e-01
-1.651286005973815918e+00
-8.115665316581726074e-01
-4.203907847404479980e-01
-1.298952579498291016e+00
-6.721536517143249512e-01
-1.852314710617065430e+00
-8.695203661918640137e-01
-5.922549366950988770e-01
-6.931366920471191406e-01
-9.155127406120300293e-01
-2.040418386459350586e+00
-4.248357117176055908e-01
-1.821886599063873291e-01
-6.776607129722833633e-03
3.125023543834686279e-01
-1.774231672286987305e+00
-8.259441852569580078e-01
1.097248867154121399e-01
-7.599712610244750977e-01
-3.432513177394866943e-01
-1.524055838584899902e+00
1.743857748806476593e-02
5.124972201883792877e-03
-4.762922525405883789e-01
-5.236336588859558105e-01
-1.223199367523193359e+00
4.830230176448822021e-01
6.358114480972290039e-01
2.318590283393859863e-01
-9.397181272506713867e-01
-6.836528182029724121e-01
7.755650281906127930e-01
2.317013144493103027e-01
5.528635978698730469e-01
-3.654278814792633057e-01
1.143897995352745056e-01
1.075576424598693848e+00
7.831167578697204590e-01
4.012023210525512695e-01
-1.297940135002136230e+00
-1.364079415798187256e-01
7.642945647239685059e-01
4.542120695114135742e-01
8.817306160926818848e-01
-7.252066731452941895e-01
-1.520876493304967880e-02
2.701488733291625977e-01
3.249468207359313965e-01
3.609134629368782043e-02
-1.408842444419860840e+00
4.592216908931732178e-01
-7.611772418022155762e-02
2.160120755434036255e-01
1.533519327640533447e-01
-1.639274597167968750e+00
1.779772043228149414e-01
7.369327545166015625e-01
3.817442059516906738e-01
-1.414677649736404419e-01
-1.173944950103759766e+00
9.203118681907653809e-01
6.471835374832153320e-01
6.898277401924133301e-01
3.968048095703125000e-01
-4.649919569492340088e-01
9.882754087448120117e-01
1.186842441558837891e+00
6.308207511901855469e-01
-7.928480505943298340e-01
-3.422515988349914551e-01
8.867541551589965820e-01
2.739118933677673340e-01
3.380413353443145752e-01
-3.289250433444976807e-01
1.352698504924774170e-01
1.056725025177001953e+00
1.257669806480407715e+00
4.879037737846374512e-01
-1.460449814796447754e+00
2.708033919334411621e-01
2.679075598716735840e-01
8.728176951408386230e-01
1.019792199134826660e+00
-8.867529034614562988e-01
-2.555979788303375244e-01
6.789864897727966309e-01
3.331885933876037598e-01
-2.290651760995388031e-02
-1.039237856864929199e+00
5.047433376312255859e-01
4.198771119117736816e-01
6.196862459182739258e-02
1.298287212848663330e-01
-1.032505989074707031e+00
1.075358390808105469e+00
9.994514584541320801e-01
6.987611651420593262e-01
-8.863959312438964844e-01
-8.622873425483703613e-01
9.315686821937561035e-01
2.909924089908599854e-01
5.889594554901123047e-02
-3.480796217918395996e-01
-1.083591461181640625e+00
1.050476908683776855e+00
8.880805373191833496e-01
3.409701287746429443e-01
-1.406224727630615234e+00
-3.892801403999328613e-01
4.905830025672912598e-01
3.839706182479858398e-01
6.536003351211547852e-01
-7.202277779579162598e-01
-3.054093122482299805e-01
9.063980579376220703e-01
1.118470788002014160e+00
-3.404354751110076904e-01
-1.418192267417907715e+00
5.575073361396789551e-01
2.834784090518951416e-01
-2.344696782529354095e-02
-1.829358488321304321e-01
-2.010274648666381836e+00
1.611022949218750000e-01
4.762941598892211914e-01
4.792759120464324951e-01
-1.419149935245513916e-01
-1.427075743675231934e+00
7.709619402885437012e-01
4.672594964504241943e-01
2.567298114299774170e-01
1.443219184875488281e-01
-1.005766630172729492e+00
1.539879441261291504e+00
1.005240797996520996e+00
7.691166400909423828e-01
-9.413610696792602539e-01
-6.607048511505126953e-01
1.052047371864318848e+00
7.454061508178710938e-01
6.925934553146362305e-01
-5.165790915489196777e-01
-7.194213271141052246e-01
5.821548700332641602e-01
2.904493510723114014e-01
7.266493886709213257e-02
-1.607458591461181641e+00
-4.665566682815551758e-01
1.334493607282638550e-01
-9.939645230770111084e-02
4.402985796332359314e-02
-1.017040133476257324e+00
-2.625699639320373535e-01
-1.141116619110107422e-01
5.092265009880065918e-01
3.507704734802246094e-01
-1.238538742065429688e+00
5.016382932662963867e-01
1.092621237039566040e-01
3.875538408756256104e-01
-3.385627269744873047e-02
-1.051175713539123535e+00
2.715687751770019531e-01
8.442991375923156738e-01
6.217067241668701172e-01
-9.469171166419982910e-01
-1.173528552055358887e+00
8.280140757560729980e-01
-3.524950742721557617e-01
-4.163944423198699951e-01
-5.575749278068542480e-01
-1.305438160896301270e+00
3.505425453186035156e-01
1.458442062139511108e-01
2.873500883579254150e-01
-1.961191296577453613e+00
-7.907989621162414551e-01
2.029776722192764282e-01
-2.100262790918350220e-01
2.710193395614624023e-01
-1.398509025573730469e+00
-4.556272327899932861e-01
4.304948449134826660e-01
3.773909807205200195e-01
-1.192377805709838867e-01
-1.476814746856689453e+00
1.359571665525436401e-01
3.152030110359191895e-01
-9.197723120450973511e-02
1.152831092476844788e-01
-1.449817538261413574e+00
9.491232037544250488e-02
5.739460587501525879e-01
7.200961709022521973e-01
-4.492994546890258789e-01
-1.466590881347656250e+00
4.515725672245025635e-01
5.421347171068191528e-02
2.666458487510681152e-01
-1.172306686639785767e-01
-7.538964748382568359e-01
4.579744338989257812e-01
1.552755851298570633e-02
-2.569319009780883789e-01
-1.145232439041137695e+00
-9.636772274971008301e-01
5.962848663330078125e-01
1.122222170233726501e-01
3.866008222103118896e-01
-1.116397261619567871e+00
-6.364747881889343262e-01
1.179256558418273926e+00
3.864521384239196777e-01
5.085986852645874023e-02
-1.829072475433349609e+00
-3.383834660053253174e-01
4.823292046785354614e-02
9.228400886058807373e-03
2.269204407930374146e-01
-1.118757843971252441e+00
5.251787900924682617e-01
6.543124318122863770e-01
4.774760007858276367e-01
5.745984315872192383e-01
-1.102415561676025391e+00
6.094189882278442383e-01
7.125703692436218262e-01
7.389999032020568848e-01
6.965222954750061035e-01
-3.741085529327392578e-01
4.040963351726531982e-01
1.150580286979675293e+00
5.668608546257019043e-01
-5.095325708389282227e-01
-1.196300864219665527e+00
8.434363007545471191e-01
1.829519271850585938e-01
3.327724039554595947e-01
-6.547828912734985352e-01
-1.217273473739624023e+00
9.814652800559997559e-01
5.861852765083312988e-01
5.547227263450622559e-01
-1.292761325836181641e+00
-5.681189298629760742e-01
1.305891156196594238e+00
2.702562808990478516e-01
1.291339397430419922e+00
-7.298359274864196777e-01
-4.770421683788299561e-01
1.456835269927978516e+00
1.341676592826843262e+00
5.287075042724609375e-01
-1.390944719314575195e+00
1.395652145147323608e-01
8.327858448028564453e-01
1.771752685308456421e-01
4.193411469459533691e-01
-1.353569626808166504e+00
-3.851602226495742798e-02
1.829534322023391724e-01
3.433607816696166992e-01
1.306502670049667358e-01
-1.141716241836547852e+00
3.783514201641082764e-01
3.149788677692413330e-01
1.874804943799972534e-01
-2.430434823036193848e-01
-1.025872468948364258e+00
1.337173223495483398e+00
8.683707714080810547e-01
8.395432829856872559e-01
-5.496923327445983887e-01
-6.099120378494262695e-01
1.412256717681884766e+00
8.490713238716125488e-01
1.348538875579833984e+00
5.620386451482772827e-02
-6.066941618919372559e-01
5.850057005882263184e-01
7.669461965560913086e-01
5.602567791938781738e-01
-1.239849567413330078e+00
-3.618656694889068604e-01
7.017248868942260742e-01
5.395376086235046387e-01
5.469427108764648438e-01
-9.393730759620666504e-01
-1.702214181423187256e-01
7.824212312698364258e-01
3.981821537017822266e-01
-9.189689904451370239e-02
-1.326213359832763672e+00
3.905870914459228516e-01
2.320137470960617065e-01
1.587221026420593262e-01
1.930649429559707642e-01
-1.914525985717773438e+00
4.125458598136901855e-01
5.321739315986633301e-01
3.505553901195526123e-01
1.654146015644073486e-01
-1.271023988723754883e+00
8.106629848480224609e-01
3.874634802341461182e-01
5.574401021003723145e-01
-3.751402497291564941e-01
-1.062381744384765625e+00
1.475636959075927734e-01
1.058895707130432129e+00
2.036039382219314575e-01
-1.233713030815124512e+00
-7.408805489540100098e-01
5.053032040596008301e-01
2.691746056079864502e-01
2.440137043595314026e-02
-1.362339973449707031e+00
-9.771035909652709961e-01
7.056138515472412109e-01
1.909920722246170044e-01
9.688064455986022949e-02
-1.692696690559387207e+00
-2.164989709854125977e-01
7.359226346015930176e-01
9.889855980873107910e-02
1.123470187187194824e+00
-1.130587458610534668e+00
-6.674485802650451660e-01
2.516792416572570801e-01
1.397848278284072876e-01
-2.022236287593841553e-01
-1.346858620643615723e+00
2.685469090938568115e-01
2.297262400388717651e-01
5.515235476195812225e-03
-4.235386252403259277e-01
-1.548330664634704590e+00
1.783264577388763428e-01
1.938053220510482788e-01
-1.183948740363121033e-01
-9.134658575057983398e-01
-1.478263258934020996e+00
7.728499770164489746e-01
1.287800222635269165e-01
1.496738791465759277e-01
-3.653238713741302490e-01
-3.032941222190856934e-01
8.708443045616149902e-01
5.227834582328796387e-01
4.540863931179046631e-01
-1.089684605598449707e+00
-2.397122979164123535e-01
5.147462487220764160e-01
-2.009104639291763306e-01
4.352905750274658203e-01
-7.701893448829650879e-01
-3.615931421518325806e-02
7.194280028343200684e-01
4.743506908416748047e-01
5.597400069236755371e-01
-1.325613617897033691e+00
8.967721462249755859e-02
5.129548907279968262e-01
1.534056365489959717e-01
4.101839661598205566e-01
-1.487710356712341309e+00
-6.419858932495117188e-01
5.134102702140808105e-01
2.493933774530887604e-02
-4.244690835475921631e-01
-1.218963861465454102e+00
3.631837069988250732e-01
2.196144461631774902e-01
-1.229162365198135376e-01
-4.176408648490905762e-01
-1.371921420097351074e+00
7.441090941429138184e-01
5.084080696105957031e-01
4.228033423423767090e-01
-1.098660826683044434e+00
-8.288482427597045898e-01
8.691609501838684082e-01
3.600158393383026123e-01
3.463521301746368408e-01
-5.915457606315612793e-01
-3.219547681510448456e-03
1.166944503784179688e+00
9.036459326744079590e-01
5.242401957511901855e-01
-1.124701142311096191e+00
-6.758103519678115845e-02
1.188732504844665527e+00
1.080365419387817383e+00
1.090769052505493164e+00
-4.363453984260559082e-01
-8.563052117824554443e-02
7.107890248298645020e-01
3.199800550937652588e-01
2.793142199516296387e-01
-9.122334122657775879e-01
6.292474269866943359e-01
5.492974519729614258e-01
1.869441419839859009e-01
7.051897048950195312e-01
-1.157298445701599121e+00
5.923499464988708496e-01
1.206663966178894043e+00
8.730344176292419434e-01
3.253446221351623535e-01
-1.133228063583374023e+00
1.114175558090209961e+00
8.334982395172119141e-01
6.278424263000488281e-01
1.049714982509613037e-01
-3.675032779574394226e-02
1.254360675811767578e+00
1.008448839187622070e+00
7.937243580818176270e-01
-7.085275053977966309e-01
-1.471466422080993652e-01
1.259067058563232422e+00
7.191919088363647461e-01
9.250680208206176758e-01
-4.918648898601531982e-01
-6.629619598388671875e-01
1.309702277183532715e+00
6.957775354385375977e-01
4.204882383346557617e-01
-1.415695786476135254e+00
9.547138959169387817e-02
6.807161569595336914e-01
4.209849238395690918e-01
7.137246727943420410e-01
-1.598708629608154297e+00
2.817940711975097656e-01
7.681624889373779297e-01
5.827224850654602051e-01
6.793625354766845703e-01
-1.078068852424621582e+00
5.501677393913269043e-01
5.469501614570617676e-01
4.509272873401641846e-01
2.525720000267028809e-01
-6.995152831077575684e-01
1.442611098289489746e+00
9.805043935775756836e-01
9.001225233078002930e-01
9.165459871292114258e-02
-5.609560012817382812e-01
1.204604029655456543e+00
1.218311667442321777e+00
1.097654581069946289e+00
1.187620162963867188e-01
-2.076411396265029907e-01
8.376595377922058105e-01
8.390091061592102051e-01
4.385536909103393555e-01
-1.064897656440734863e+00
-3.382199704647064209e-01
2.556771934032440186e-01
1.121852025389671326e-01
3.388687968254089355e-01
-7.495954632759094238e-01
-3.702288568019866943e-01
4.073722064495086670e-01
4.748427867889404297e-01
3.791850507259368896e-01
-1.054392814636230469e+00
1.408541500568389893e-01
8.123737573623657227e-01
1.032377243041992188e+00
8.523074388504028320e-01
-9.999033808708190918e-01
2.184928059577941895e-01
9.126674532890319824e-01
9.141573905944824219e-01
-7.495179772377014160e-02
-1.195294380187988281e+00
7.695428133010864258e-01
5.786644816398620605e-01
7.304970622062683105e-01
-4.268763661384582520e-01
-1.347262620925903320e+00
1.282314300537109375e+00
8.125878572463989258e-01
7.163346409797668457e-01
-7.201259136199951172e-01
-8.020811676979064941e-01
9.483971595764160156e-01
9.247769713401794434e-01
6.844704747200012207e-01
-2.778896391391754150e-01
5.066298246383666992e-01
1.362432122230529785e+00
9.576662778854370117e-01
4.173012971878051758e-01
-1.154256224632263184e+00
6.498175859451293945e-02
9.733475446701049805e-01
4.833695292472839355e-01
9.033401012420654297e-01
-1.033194661140441895e+00
-3.089406192302703857e-01
5.651205182075500488e-01
5.364556908607482910e-01
2.688102126121520996e-01
-1.108815908432006836e+00
2.394401878118515015e-01
4.019614458084106445e-01
4.863466918468475342e-01
-3.703462779521942139e-01
-1.423296093940734863e+00
7.403814792633056641e-01
5.530574321746826172e-01
7.654746174812316895e-01
-1.853243857622146606e-01
-9.226555228233337402e-01
9.075130820274353027e-01
1.842766553163528442e-01
3.747654259204864502e-01
8.342914283275604248e-02
-8.869304656982421875e-01
1.131586194038391113e+00
7.511642575263977051e-01
7.040447592735290527e-01
-9.449625611305236816e-01
-2.209138125181198120e-01
7.335305213928222656e-01
8.157476186752319336e-01
1.163500308990478516e+00
-3.119472861289978027e-01
-3.628898262977600098e-01
7.182179093360900879e-01
6.367120742797851562e-01
4.681229889392852783e-01
-1.539953708648681641e+00
-1.238571852445602417e-01
4.359191954135894775e-01
3.315258324146270752e-01
-1.957719027996063232e-01
-1.722124695777893066e+00
1.331696361303329468e-01
8.627660274505615234e-01
3.817523121833801270e-01
-2.402236461639404297e-01
-1.351661682128906250e+00
3.349826633930206299e-01
3.965377807617187500e-01
4.775445461273193359e-01
-2.464519590139389038e-01
-9.120087623596191406e-01
1.472775459289550781e+00
9.006331562995910645e-01
6.997633576393127441e-01
-5.452938079833984375e-01
-6.856947541236877441e-01
9.249528050422668457e-01
1.057315111160278320e+00
1.008129477500915527e+00
-3.634351193904876709e-01
-7.450196743011474609e-01
8.525463342666625977e-01
8.295057415962219238e-01
2.962146401405334473e-01
-1.259390950202941895e+00
-2.418393790721893311e-01
3.410273790359497070e-01
-1.649251729249954224e-01
4.270467162132263184e-01
-1.534094572067260742e+00
-4.601655602455139160e-01
8.175524324178695679e-02
-2.407023459672927856e-01
-1.129829362034797668e-01
-1.513245463371276855e+00
-1.330723762512207031e-01
5.414930731058120728e-02
-1.624491065740585327e-01
-6.011096239089965820e-01
-1.858710050582885742e+00
6.378996968269348145e-01
4.421138763427734375e-01
2.981049418449401855e-01
-4.288977086544036865e-01
-9.670698046684265137e-01
5.284454822540283203e-01
2.250518351793289185e-01
1.556774228811264038e-01
-3.931980431079864502e-01
-1.261401891708374023e+00
6.944230794906616211e-01
3.711867034435272217e-01
2.096529304981231689e-01
-1.367989659309387207e+00
-6.926859021186828613e-01
3.288462460041046143e-01
-7.009560614824295044e-02
8.119701147079467773e-01
-1.011328339576721191e+00
-4.648104608058929443e-01
5.134590268135070801e-01
-8.513125032186508179e-02
1.669679135084152222e-01
-1.600551009178161621e+00
-3.928529322147369385e-01
7.255485653877258301e-02
-4.495881199836730957e-01
-5.567182898521423340e-01
-1.960127234458923340e+00
-8.346942663192749023e-01
-9.848452359437942505e-02
-1.632607430219650269e-01
-7.942723631858825684e-01
-1.885342955589294434e+00
1.145775541663169861e-01
-1.326206140220165253e-03
1.744936406612396240e-01
-1.228328347206115723e-01
-1.218146324157714844e+00
2.135270237922668457e-01
6.492745280265808105e-01
-1.644454002380371094e-01
-9.787086844444274902e-01
-1.078259229660034180e+00
5.276706218719482422e-01
-1.381115172989666462e-03
2.662526667118072510e-01
-1.101315617561340332e+00
-1.131536126136779785e+00
4.017609059810638428e-01
3.045047819614410400e-01
2.919467985630035400e-01
-1.580035448074340820e+00
-4.299879968166351318e-01
4.089571833610534668e-01
-1.821444928646087646e-01
4.365317821502685547e-01
-8.494181632995605469e-01
2.876195609569549561e-01
9.687115550041198730e-01
5.828419327735900879e-01
4.772876799106597900e-01
-9.044699668884277344e-01
4.647580683231353760e-01
5.369653701782226562e-01
5.062381625175476074e-01
3.027646541595458984e-01
-9.691172242164611816e-01
-8.579590916633605957e-02
1.058269739151000977e+00
4.770128130912780762e-01
-5.039337277412414551e-01
-1.064875125885009766e+00
6.859708428382873535e-01
2.796998023986816406e-01
6.927133202552795410e-01
-1.194468885660171509e-01
-1.100236177444458008e+00
1.447997212409973145e+00
1.183059811592102051e+00
9.259727001190185547e-01
-6.518675088882446289e-01
-7.553970217704772949e-01
1.128393292427062988e+00
9.595802426338195801e-01
1.236521720886230469e+00
-7.286914587020874023e-01
-8.341279029846191406e-01
6.963764429092407227e-01
5.775650739669799805e-01
3.167124986648559570e-01
-1.672144651412963867e+00
-2.220167666673660278e-01
2.643440663814544678e-01
-1.906498521566390991e-01
1.416329443454742432e-01
-1.991647958755493164e+00
-3.209120929241180420e-01
4.294297695159912109e-01
1.536149829626083374e-01
2.633363567292690277e-02
-1.563091158866882324e+00
3.268609344959259033e-01
2.639849781990051270e-01
2.064025998115539551e-01
-1.236336827278137207e-01
-6.218683719635009766e-01
9.425522089004516602e-01
5.784177184104919434e-01
3.354953825473785400e-01
-1.135327890515327454e-01
-8.006997108459472656e-01
9.438874721527099609e-01
6.528528928756713867e-01
6.024960875511169434e-01
-2.346880435943603516e-01
-6.445160508155822754e-01
5.927211046218872070e-01
3.408794701099395752e-01
-3.403515517711639404e-01
-1.106132149696350098e+00
-3.132731914520263672e-01
-7.810886949300765991e-02
-4.460482895374298096e-01
1.331712305545806885e-01
-8.506460189819335938e-01
-1.810206770896911621e-01
-1.412356793880462646e-01
-1.444737464189529419e-01
1.330072432756423950e-01
-1.448607802391052246e+00
1.328496783971786499e-01
-7.247245311737060547e-02
-1.005385145545005798e-01
-1.879052072763442993e-02
-2.277734994888305664e+00
7.584957778453826904e-02
5.876291990280151367e-01
7.834742218255996704e-02
-3.782417774200439453e-01
-1.075845122337341309e+00
5.725989937782287598e-01
3.565223813056945801e-01
2.669665515422821045e-01
-3.989885747432708740e-01
-6.871414780616760254e-01
1.273742556571960449e+00
6.644176840782165527e-01
2.694906592369079590e-01
-8.049338459968566895e-01
-6.487779021263122559e-01
8.077502846717834473e-01
5.893334746360778809e-01
3.544168174266815186e-01
-8.717960119247436523e-01
-8.721388578414916992e-01
4.092905819416046143e-01
4.621765613555908203e-01
2.459107525646686554e-02
-1.527566671371459961e+00
-2.721836231648921967e-02
3.002234995365142822e-01
3.243525046855211258e-03
5.403077006340026855e-01
-1.461030721664428711e+00
4.029917716979980469e-02
6.753926873207092285e-01
8.993042260408401489e-02
3.725178539752960205e-01
-1.110566854476928711e+00
2.632289528846740723e-01
3.369381427764892578e-01
1.712226122617721558e-01
3.293709754943847656e-01
-1.311348199844360352e+00
9.990602135658264160e-01
9.415557384490966797e-01
9.390788078308105469e-01
-2.683125138282775879e-01
-7.298032045364379883e-01
1.178754448890686035e+00
7.679731845855712891e-01
1.066033482551574707e+00
-2.418842613697052002e-01
-5.990935564041137695e-01
7.011679410934448242e-01
7.364769577980041504e-01
-8.032993972301483154e-02
-1.250657916069030762e+00
-3.263235390186309814e-01
5.240074992179870605e-01
-3.880857303738594055e-02
1.675060987472534180e-01
-1.153098225593566895e+00
-3.330262005329132080e-01
3.852780163288116455e-01
5.885252356529235840e-02
1.385823637247085571e-01
-1.493499875068664551e+00
2.162282317876815796e-01
1.374456882476806641e-01
-6.874700635671615601e-02
3.900690702721476555e-03
-1.684882879257202148e+00
4.300776720046997070e-01
6.665710806846618652e-01
2.398371249437332153e-01
-2.102812826633453369e-01
-1.028427124023437500e+00
7.311058640480041504e-01
6.395127177238464355e-01
2.217855304479598999e-01
-3.980693966150283813e-02
-9.614447355270385742e-01
6.681643724441528320e-01
1.119384646415710449e+00
4.189040660858154297e-01
-9.194882512092590332e-01
-8.862130045890808105e-01
1.211602210998535156e+00
3.250077068805694580e-01
5.586158037185668945e-01
-6.847341656684875488e-01
-8.154029250144958496e-01
7.917066216468811035e-01
3.771541714668273926e-01
1.779835373163223267e-01
-1.424860596656799316e+00
-1.596574187278747559e-01
5.576780438423156738e-01
3.515471816062927246e-01
5.886155962944030762e-01
-1.070019960403442383e+00
5.914631485939025879e-01
5.689703822135925293e-01
4.864500164985656738e-01
2.973566651344299316e-01
-1.042142868041992188e+00
2.509248852729797363e-01
-1.943770945072174072e-01
4.871811717748641968e-02
1.699981242418289185e-01
-1.943257927894592285e+00
1.042538762092590332e+00
1.003977298736572266e+00
6.786715984344482422e-01
-3.393664658069610596e-01
-1.062945961952209473e+00
7.320463657379150391e-01
5.078315734863281250e-01
6.053546071052551270e-01
1.618534177541732788e-01
-1.191639780998229980e+00
3.981875479221343994e-01
1.134444713592529297e+00
-1.571356356143951416e-01
-1.213812351226806641e+00
-5.853754281997680664e-01
3.557765781879425049e-01
-3.617476224899291992e-01
1.022041514515876770e-01
-1.397864818572998047e+00
-4.683561325073242188e-01
5.328752994537353516e-01
5.254036933183670044e-02
1.717455536127090454e-01
-1.576996445655822754e+00
1.188163384795188904e-01
9.027437865734100342e-02
-9.947066009044647217e-02
1.456551104784011841e-01
-1.891745090484619141e+00
1.832213401794433594e-01
5.957417488098144531e-01
6.242075562477111816e-01
-1.034691184759140015e-01
-1.039095878601074219e+00
4.183288216590881348e-01
2.368996888399124146e-01
3.046537339687347412e-01
-5.245215892791748047e-01
-1.498178720474243164e+00
3.323477506637573242e-01
7.711037993431091309e-01
-4.686743393540382385e-02
-9.512761235237121582e-01
-1.305161833763122559e+00
6.675586104393005371e-01
-3.347948491573333740e-01
-3.628390431404113770e-01
-9.302678704261779785e-01
-1.633793950080871582e+00
4.765384495258331299e-01
-3.136340677738189697e-01
-4.729185700416564941e-01
-1.550227880477905273e+00
-6.428792476654052734e-01
1.628347337245941162e-01
-3.484895527362823486e-01
1.928753256797790527e-01
-8.071679472923278809e-01
-9.308353662490844727e-01
1.557402461767196655e-01
1.460138522088527679e-02
-5.143643170595169067e-02
-1.518099427223205566e+00
-4.169391468167304993e-02
-2.242930680513381958e-01
-2.030893862247467041e-01
-6.285360455513000488e-01
-1.736708283424377441e+00
-3.149051964282989502e-01
2.619674503803253174e-01
8.234695345163345337e-02
-1.044115543365478516e+00
-1.294109821319580078e+00
6.918351650238037109e-01
-1.849209368228912354e-01
1.802004128694534302e-01
-4.066166579723358154e-01
-9.840120673179626465e-01
1.365404486656188965e+00
5.924304127693176270e-01
2.755920290946960449e-01
-7.701876163482666016e-01
-4.552165269851684570e-01
1.099807500839233398e+00
3.481792509555816650e-01
3.380029201507568359e-01
-6.728314161300659180e-01
-1.130335807800292969e+00
6.165862083435058594e-01
5.815663933753967285e-01
2.887233495712280273e-01
-1.438211441040039062e+00
-2.511685527861118317e-02
5.693308711051940918e-01
3.219518065452575684e-01
2.586847841739654541e-01
-1.811710476875305176e+00
1.631567627191543579e-01
6.260235309600830078e-01
9.009673595428466797e-01
2.374926209449768066e-01
-1.189125299453735352e+00
3.187059462070465088e-01
5.525048971176147461e-01
5.404763817787170410e-01
6.029860973358154297e-01
-7.074007391929626465e-01
9.809744954109191895e-01
1.128668665885925293e+00
9.635913372039794922e-01
3.152136132121086121e-02
-6.643716096878051758e-01
1.468047261238098145e+00
1.236980319023132324e+00
1.285973072052001953e+00
3.231651484966278076e-01
-5.200049281120300293e-01
1.324179053306579590e+00
1.322483181953430176e+00
5.432981252670288086e-01
-8.738464117050170898e-01
-3.412619233131408691e-01
8.122357726097106934e-01
5.755272507667541504e-01
1.004340887069702148e+00
-6.733277440071105957e-01
-1.212730407714843750e-01
9.368204474449157715e-01
6.399387717247009277e-01
6.095523238182067871e-01
-1.422326564788818359e+00
5.817339420318603516e-01
7.170584201812744141e-01
3.496485948562622070e-01
3.680255711078643799e-01
-1.177329063415527344e+00
6.526451706886291504e-01
1.298829317092895508e+00
9.264904260635375977e-01
-2.681823968887329102e-01
-7.074373364448547363e-01
6.185605525970458984e-01
5.730427503585815430e-01
8.002204298973083496e-01
5.570020675659179688e-01
-2.421887367963790894e-01
1.637168288230895996e+00
1.112944722175598145e+00
1.033442258834838867e+00
-4.526655673980712891e-01
-6.521630287170410156e-01
1.328648924827575684e+00
1.062626838684082031e+00
9.007356762886047363e-01
-3.823890984058380127e-01
-2.742521166801452637e-01
1.065737605094909668e+00
1.228035688400268555e+00
5.777085423469543457e-01
-1.364911794662475586e+00
-4.014009237289428711e-01
6.590583324432373047e-01
2.955034747719764709e-02
1.421555727720260620e-01
-1.680678367614746094e+00
-2.222395241260528564e-01
5.396021604537963867e-01
5.547573566436767578e-01
4.301680028438568115e-01
-1.520213127136230469e+00
-5.193648859858512878e-02
8.253349661827087402e-01
5.167301893234252930e-01
1.836852878332138062e-01
-1.137193679809570312e+00
-8.446241915225982666e-02
1.083170413970947266e+00
3.441326320171356201e-01
-6.848105192184448242e-01
-9.417589306831359863e-01
5.402101278305053711e-01
2.929118871688842773e-01
1.905783265829086304e-01
-6.951150894165039062e-01
-1.480111956596374512e+00
9.400357604026794434e-01
4.718865156173706055e-01
4.856045842170715332e-01
-8.586469292640686035e-01
-4.814780652523040771e-01
8.616108894348144531e-01
2.854581773281097412e-01
4.687265753746032715e-01
-2.767592072486877441e-01
4.723921716213226318e-01
8.236882686614990234e-01
5.911604166030883789e-01
6.659259200096130371e-01
-1.078198671340942383e+00
6.567059457302093506e-02
5.798339843750000000e-01
5.521343350410461426e-01
5.696998834609985352e-01
-1.260397911071777344e+00
-2.721787393093109131e-01
8.541504144668579102e-01
1.964288502931594849e-01
-3.815557360649108887e-01
-1.017611861228942871e+00
1.479853242635726929e-01
4.385654926300048828e-01
2.239617556333541870e-01
-3.387841880321502686e-01
-1.368704915046691895e+00
6.075235009193420410e-01
7.240967750549316406e-01
3.654553592205047607e-01
-7.482023835182189941e-01
-1.240527749061584473e+00
5.515675544738769531e-01
4.022143408656120300e-02
1.679029762744903564e-01
-7.552666664123535156e-01
-1.200725913047790527e+00
1.810132116079330444e-01
1.328889727592468262e-01
2.331093847751617432e-01
-1.371284604072570801e+00
-6.665111184120178223e-01
4.040699303150177002e-01
-2.060540020465850830e-01
-3.670268654823303223e-01
-1.814055562019348145e+00
-4.311103820800781250e-01
6.150349974632263184e-01
3.678331151604652405e-02
-1.868491619825363159e-01
-1.302329897880554199e+00
1.409642994403839111e-01
3.233935236930847168e-01
-1.430892348289489746e-01
7.417804002761840820e-02
-8.491194844245910645e-01
4.449353218078613281e-01
4.597116112709045410e-01
5.949517488479614258e-01
3.342458978295326233e-02
-7.827823758125305176e-01
7.324115037918090820e-01
5.105762481689453125e-01
1.553677320480346680e-01
3.067815899848937988e-01
-2.853536605834960938e-01
7.648137211799621582e-01
7.592265605926513672e-01
6.066800355911254883e-01
-5.467613935470581055e-01
-5.298611521720886230e-01
6.100993156433105469e-01
6.777166724205017090e-01
3.239231407642364502e-01
-7.721278071403503418e-01
-1.629683673381805420e-01
3.795986771583557129e-01
2.845212221145629883e-01
1.513622850179672241e-01
-1.101466894149780273e+00
-9.331618435680866241e-03
-2.897507697343826294e-02
-4.217722117900848389e-01
-2.671073079109191895e-01
-1.619408965110778809e+00
-4.707304835319519043e-01
2.822818458080291748e-01
-3.093985319137573242e-01
-4.488995671272277832e-01
-1.391523003578186035e+00
-2.509930729866027832e-01
9.661145508289337158e-02
5.760775133967399597e-02
-3.310868740081787109e-01
-1.592786550521850586e+00
2.493362277746200562e-01
6.558223366737365723e-01
5.423158407211303711e-01
-6.043276786804199219e-01
-1.147769689559936523e+00
7.835077047348022461e-01
1.900789141654968262e-01
-3.385922312736511230e-02
-7.774834036827087402e-01
-7.971366643905639648e-01
9.009600877761840820e-01
3.767254650592803955e-01
-6.339032948017120361e-02
-1.251220464706420898e+00
-4.221447408199310303e-01
2.692762911319732666e-01
1.145407110452651978e-01
1.069464627653360367e-02
-1.294227361679077148e+00
-5.169087648391723633e-01
2.490930110216140747e-01
-1.985536664724349976e-01
-1.255260109901428223e-01
-1.313661813735961914e+00
-2.040482610464096069e-01
-3.896062970161437988e-01
-6.948795318603515625e-01
-5.094872117042541504e-01
-1.799952507019042969e+00
-5.149359107017517090e-01
2.434610277414321899e-01
-2.984681427478790283e-01
-1.197596669197082520e+00
-1.287255883216857910e+00
-1.291159689426422119e-01
-1.288274079561233521e-01
-2.590244412422180176e-01
-9.494217038154602051e-01
-1.898549199104309082e+00
8.765938878059387207e-01
1.997286081314086914e-01
4.213821608573198318e-03
-8.161914944648742676e-01
-9.239518642425537109e-01
5.665070414543151855e-01
1.532048434019088745e-01
1.054032705724239349e-02
-1.151472926139831543e+00
-9.413624405860900879e-01
1.958951056003570557e-01
1.744647026062011719e-01
-3.164238333702087402e-01
-1.444497942924499512e+00
-1.197695061564445496e-01
7.137733697891235352e-01
4.621589779853820801e-01
2.840206027030944824e-01
-1.332749009132385254e+00
7.094168569892644882e-03
8.467192053794860840e-01
1.187587976455688477e+00
2.568033337593078613e-01
-1.233317732810974121e+00
6.139479875564575195e-01
1.275823712348937988e+00
1.444919824600219727e+00
6.994160413742065430e-01
-6.639984250068664551e-01
6.831751465797424316e-01
2.171314716339111328e+00
1.385477423667907715e+00
-1.933326572179794312e-01
-8.955552577972412109e-01
9.212466478347778320e-01
5.500313043594360352e-01
4.614938795566558838e-01
-9.601699113845825195e-01
-1.506208777427673340e+00
1.109303832054138184e+00
8.021556735038757324e-01
3.255775272846221924e-01
-1.132771372795104980e+00
-6.501733064651489258e-01
1.181707620620727539e+00
9.435147643089294434e-01
8.979545831680297852e-01
-7.780376076698303223e-01
-2.811878621578216553e-01
1.124894380569458008e+00
8.456445336341857910e-01
9.525355696678161621e-01
-8.854609727859497070e-01
9.002155810594558716e-02
6.317382454872131348e-01
6.211040019989013672e-01
8.208136260509490967e-02
-1.506315946578979492e+00
4.004624187946319580e-01
7.902690172195434570e-01
5.762218832969665527e-01
-3.808399438858032227e-01
-9.037151932716369629e-01
3.666961491107940674e-01
2.829848527908325195e-01
2.248911857604980469e-01
2.415113896131515503e-02
-8.411117196083068848e-01
1.296612977981567383e+00
8.560369014739990234e-01
1.020614862442016602e+00
-1.551629006862640381e-01
-6.252182722091674805e-01
1.050909280776977539e+00
7.334412336349487305e-01
8.951590061187744141e-01
-2.438843548297882080e-01
-7.305744290351867676e-01
1.086039543151855469e+00
8.492527008056640625e-01
2.918599843978881836e-01
-1.243418216705322266e+00
-4.010450839996337891e-01
7.093760371208190918e-01
4.071210920810699463e-01
2.466890364885330200e-01
-1.708215236663818359e+00
-1.815636307001113892e-01
6.778069734573364258e-01
7.753550410270690918e-01
1.333229243755340576e-01
-1.174488425254821777e+00
5.440505146980285645e-01
8.469650745391845703e-01
4.995763897895812988e-01
7.703570127487182617e-01
-1.013223230838775635e-01
1.067332744598388672e+00
1.305078506469726562e+00
1.120316028594970703e+00
4.211821556091308594e-01
-4.460081756114959717e-01
1.188170433044433594e+00
1.279362320899963379e+00
1.380554914474487305e+00
4.486660063266754150e-01
-4.938876330852508545e-01
1.165634512901306152e+00
1.135884284973144531e+00
8.793255090713500977e-01
-7.422426342964172363e-01
-3.688610196113586426e-01
9.118309020996093750e-01
4.190345704555511475e-01
3.827834427356719971e-01
-6.068751811981201172e-01
-3.376896958798170090e-03
9.699842929840087891e-01
8.091205358505249023e-01
4.038108289241790771e-01
-9.997003674507141113e-01
4.400234818458557129e-01
1.001682281494140625e+00
6.784586310386657715e-01
5.382091403007507324e-01
-6.232507824897766113e-01
6.934509277343750000e-01
1.184300780296325684e+00
9.552813768386840820e-01
3.836933672428131104e-01
-4.493048787117004395e-01
9.127075672149658203e-01
1.111020326614379883e+00
1.201969504356384277e+00
7.952581644058227539e-01
-2.813095152378082275e-01
1.195438861846923828e+00
1.970095634460449219e+00
1.666003465652465820e+00
-3.098059296607971191e-01
-6.285657286643981934e-01
1.848159432411193848e+00
1.398114204406738281e+00
1.664773344993591309e+00
3.213965594768524170e-01
-2.125481516122817993e-01
2.443611621856689453e+00
1.968789100646972656e+00
1.448692798614501953e+00
-6.719108819961547852e-01
2.169696390628814697e-01
1.754193305969238281e+00
1.273041129112243652e+00
1.635226011276245117e+00
7.654324173927307129e-01
1.615471482276916504e+00
2.020029783248901367e+00
1.882411122322082520e+00
1.445044040679931641e+00
-3.933467566967010498e-01
7.997149825096130371e-01
1.885907053947448730e+00
1.872182011604309082e+00
1.228270769119262695e+00
-1.218313649296760559e-01
7.968955636024475098e-01
1.709347128868103027e+00
1.307258367538452148e+00
-1.466164141893386841e-01
-6.636046171188354492e-01
5.850538015365600586e-01
5.870766639709472656e-01
5.634149312973022461e-01
-1.105012223124504089e-01
-8.940098881721496582e-01
1.185932636260986328e+00
6.886985301971435547e-01
7.220799326896667480e-01
-4.313910305500030518e-01
-3.653374612331390381e-01
1.589744091033935547e+00
1.084558844566345215e+00
1.257933020591735840e+00
2.876180112361907959e-01
-1.485287845134735107e-01
1.880547404289245605e+00
2.027818679809570312e+00
1.104416012763977051e+00
-1.184311747550964355e+00
-7.980737090110778809e-02
1.014466404914855957e+00
2.563728988170623779e-01
1.836344003677368164e-01
-2.091846942901611328e+00
-3.146753609180450439e-01
9.880061149597167969e-01
5.120922327041625977e-01
-4.725676178932189941e-01
-1.514092922210693359e+00
1.941612511873245239e-01
4.644188880920410156e-01
5.336632132530212402e-01
2.755966484546661377e-01
-1.058134078979492188e+00
1.000621914863586426e+00
8.652551174163818359e-01
5.892307758331298828e-01
-5.406447052955627441e-01
-8.142410516738891602e-01
9.537870287895202637e-01
6.336993575096130371e-01
7.981345653533935547e-01
-4.970908761024475098e-01
-1.329758167266845703e+00
5.861790180206298828e-01
8.094528913497924805e-01
7.342027872800827026e-02
-1.422594428062438965e+00
-5.807386040687561035e-01
6.201530098915100098e-01
2.206853628158569336e-01
8.735401630401611328e-01
-1.540937662124633789e+00
-4.492066800594329834e-01
1.377669453620910645e+00
-1.770308017730712891e-01
-1.005167048424482346e-02
-1.119442939758300781e+00
-6.154548842459917068e-03
6.536645889282226562e-01
8.831583708524703979e-02
2.120808959007263184e-01
-1.098106265068054199e+00
5.362350344657897949e-01
9.074961543083190918e-01
5.571631789207458496e-01
-4.638817012310028076e-01
-7.173742055892944336e-01
8.419477939605712891e-01
9.197403788566589355e-01
9.937470555305480957e-01
4.832886904478073120e-02
-8.553871512413024902e-01
5.830307602882385254e-01
8.466656804084777832e-01
5.511000156402587891e-01
-8.326064944267272949e-01
-4.967250823974609375e-01
3.456145823001861572e-01
1.510322540998458862e-01
1.639923751354217529e-01
-1.104019522666931152e+00
-6.784735321998596191e-01
4.040763974189758301e-01
2.527623474597930908e-01
3.138126134872436523e-01
-1.458780288696289062e+00
-4.119367897510528564e-01
4.967283606529235840e-01
1.660577207803726196e-01
2.766431272029876709e-01
-1.599536895751953125e+00
1.180816534906625748e-02
1.096591830253601074e+00
7.567566037178039551e-01
3.321703672409057617e-01
-8.188843131065368652e-01
3.025800585746765137e-01
7.753689885139465332e-01
7.673206329345703125e-01
5.031096339225769043e-01
-7.557979226112365723e-01
1.218479275703430176e+00
1.215559840202331543e+00
9.085110425949096680e-01
-5.958753451704978943e-02
-7.423624396324157715e-01
1.359720826148986816e+00
7.298604846000671387e-01
1.284356236457824707e+00
6.397269368171691895e-01
-6.789153218269348145e-01
1.060600519180297852e+00
1.232984542846679688e+00
2.898215949535369873e-01
-7.044764757156372070e-01
-3.818182349205017090e-01
6.628139019012451172e-01
2.811948359012603760e-01
6.472932696342468262e-01
-8.063968420028686523e-01
-4.302116334438323975e-01
7.502658367156982422e-01
5.323168039321899414e-01
3.032489717006683350e-01
-1.119278550148010254e+00
8.002901077270507812e-02
6.046383380889892578e-01
3.571455478668212891e-01
2.627563178539276123e-01
-1.698769927024841309e+00
4.375085234642028809e-01
9.247307181358337402e-01
7.579908967018127441e-01
-1.191356554627418518e-01
-8.378737568855285645e-01
5.653473138809204102e-01
1.030234098434448242e+00
7.070745229721069336e-01
-9.827558642427902669e-06
-8.974454998970031738e-01
4.174178540706634521e-01
7.482841014862060547e-01
6.627353429794311523e-01
-7.002388834953308105e-01
-6.172152757644653320e-01
3.359332978725433350e-01
3.933555483818054199e-01
5.228202939033508301e-01
-7.469403743743896484e-01
-8.097706437110900879e-01
7.071223855018615723e-01
7.308735847473144531e-01
4.494240283966064453e-01
-1.307099103927612305e+00
-2.848192155361175537e-01
8.019871115684509277e-01
6.394829154014587402e-01
7.168821096420288086e-01
-7.720405459403991699e-01
6.921215653419494629e-01
8.957294225692749023e-01
1.053212046623229980e+00
3.458671867847442627e-01
-1.104286074638366699e+00
3.647319674491882324e-01
8.752622604370117188e-01
4.732821583747863770e-01
6.629832983016967773e-01
-5.359526872634887695e-01
1.324681401252746582e+00
1.316190123558044434e+00
8.015428781509399414e-01
-1.205126419663429260e-01
-9.150735139846801758e-01
7.471659183502197266e-01
1.060074210166931152e+00
6.543285250663757324e-01
-1.394938379526138306e-01
-8.502479791641235352e-01
5.823994874954223633e-01
1.018452525138854980e+00
5.227165222167968750e-01
-1.135230302810668945e+00
-7.941292524337768555e-01
4.752600193023681641e-01
9.878731518983840942e-02
3.316229581832885742e-01
-1.255923390388488770e+00
-7.742891907691955566e-01
7.109806537628173828e-01
6.505342721939086914e-01
-1.535993814468383789e-02
-1.288376212120056152e+00
-1.726269870996475220e-01
9.744306206703186035e-01
8.955288529396057129e-01
3.515244424343109131e-01
-1.728495955467224121e+00
-3.246606290340423584e-01
7.755552530288696289e-01
9.397656917572021484e-01
-4.125107526779174805e-01
-1.294625639915466309e+00
3.460882231593132019e-02
3.786305189132690430e-01
1.303030997514724731e-01
-3.606128096580505371e-01
-1.754447102546691895e+00
4.663558602333068848e-01
7.420868277549743652e-01
7.504073977470397949e-01
-6.257771849632263184e-01
-1.150912761688232422e+00
6.663233637809753418e-01
1.944565325975418091e-01
2.437064498662948608e-01
-5.527557730674743652e-01
-8.407554626464843750e-01
9.180781245231628418e-01
9.303284287452697754e-01
5.339168310165405273e-01
-1.235519409179687500e+00
-3.019250631332397461e-01
8.720911145210266113e-01
3.156028091907501221e-01
5.330900549888610840e-01
-1.201106309890747070e+00
-5.910325050354003906e-01
9.672122001647949219e-01
5.935882329940795898e-01
-2.965749800205230713e-01
-1.408055543899536133e+00
-2.632372081279754639e-01
-1.160799488425254822e-01
-4.422255754470825195e-01
-6.331323981285095215e-01
-2.041959762573242188e+00
-4.080545902252197266e-01
5.151586532592773438e-01
2.977225482463836670e-01
-7.792911529541015625e-01
-1.700956583023071289e+00
3.309281468391418457e-01
6.745570898056030273e-01
5.288549661636352539e-01
-7.866539359092712402e-01
-1.454969167709350586e+00
2.443059831857681274e-01
7.207164168357849121e-01
1.980023086071014404e-01
-1.342365741729736328e+00
-9.726939797401428223e-01
8.169737458229064941e-01
2.612392008304595947e-01
-6.932690739631652832e-03
-1.220184922218322754e+00
-1.070572495460510254e+00
1.260900735855102539e+00
2.600268125534057617e-01
1.269165277481079102e-01
-1.443165421485900879e+00
-3.177168369293212891e-01
6.180211901664733887e-01
7.730876803398132324e-01
3.332847654819488525e-01
-1.731087803840637207e+00
-6.703316569328308105e-01
7.485191822052001953e-01
3.310740590095520020e-01
-7.526836395263671875e-01
-1.412877678871154785e+00
1.914087235927581787e-01
4.105066359043121338e-01
8.386406116187572479e-03
-1.789035946130752563e-01
-1.318790316581726074e+00
6.729872822761535645e-01
1.145199298858642578e+00
1.038099050521850586e+00
-3.164474964141845703e-01
-8.839904665946960449e-01
8.504974842071533203e-01
4.346630871295928955e-01
7.634353637695312500e-01
-1.966719925403594971e-01
-7.941394448280334473e-01
1.274384856224060059e+00
7.867176532745361328e-01
7.534171938896179199e-01
-5.725858807563781738e-01
-2.420514971017837524e-01
8.984519243240356445e-01
7.578402161598205566e-01
7.446414232254028320e-01
-4.805699884891510010e-01
-1.880878955125808716e-01
8.525835275650024414e-01
6.171236038208007812e-01
1.710879653692245483e-01
-8.695547580718994141e-01
-1.355285197496414185e-01
4.066372811794281006e-01
1.603097766637802124e-01
1.637739501893520355e-02
-1.426619768142700195e+00
-1.859442591667175293e-01
4.013918638229370117e-01
3.962183296680450439e-01
-7.024435997009277344e-01
-1.175704598426818848e+00
1.824923604726791382e-01
3.332108259201049805e-01
4.245928525924682617e-01
1.369538307189941406e-01
-8.422232270240783691e-01
1.185937643051147461e+00
7.388142347335815430e-01
8.307129740715026855e-01
-6.256772875785827637e-01
-6.226603388786315918e-01
9.447832107543945312e-01
9.053581357002258301e-01
1.056080579757690430e+00
1.274612694978713989e-01
-5.875391364097595215e-01
1.130179166793823242e+00
1.202857375144958496e+00
9.096283912658691406e-01
-1.140012621879577637e+00
-4.416322708129882812e-01
6.335381269454956055e-01
6.367132663726806641e-01
3.372879326343536377e-01
-1.638576626777648926e+00
-3.542322516441345215e-01
8.815868496894836426e-01
3.112731277942657471e-01
3.535049781203269958e-02
-1.230039000511169434e+00
-9.312661737203598022e-02
4.819997251033782959e-01
1.107283309102058411e-01
1.109493002295494080e-01
-1.564282178878784180e+00
8.541300296783447266e-01
1.057442069053649902e+00
4.814792871475219727e-01
-4.242656528949737549e-01
-8.811488151550292969e-01
4.667567312717437744e-01
7.974979281425476074e-01
7.707853913307189941e-01
-4.713130891323089600e-01
-1.038006544113159180e+00
5.880211591720581055e-01
9.294378161430358887e-01
3.015868365764617920e-01
-1.107202053070068359e+00
-4.198800623416900635e-01
9.493676424026489258e-01
4.406754076480865479e-01
9.856184720993041992e-01
-3.646705746650695801e-01
-4.030907750129699707e-01
1.045573234558105469e+00
6.814017295837402344e-01
9.346899390220642090e-01
-9.347002506256103516e-01
-1.024018898606300354e-01
1.049476265907287598e+00
1.211510539054870605e+00
8.754427433013916016e-01
-1.263991594314575195e+00
-3.143022656440734863e-01
1.489040970802307129e+00
8.851184248924255371e-01
-4.849759638309478760e-01
-9.820209741592407227e-01
2.556142508983612061e-01
1.109018564224243164e+00
1.068783044815063477e+00
4.063096344470977783e-01
-8.720983266830444336e-01
1.354464530944824219e+00
1.269378781318664551e+00
1.298669695854187012e+00
-7.055500894784927368e-02
-3.766091763973236084e-01
1.189086914062500000e+00
1.144051074981689453e+00
1.450866341590881348e+00
5.386557579040527344e-01
9.984968304634094238e-01
1.651144981384277344e+00
1.327863931655883789e+00
1.120447993278503418e+00
-5.757538676261901855e-01
-8.066765218973159790e-02
1.570206522941589355e+00
1.333755970001220703e+00
1.332816243171691895e+00
-5.220316052436828613e-01
-1.998368054628372192e-01
1.420580029487609863e+00
9.137926697731018066e-01
6.445162463933229446e-03
-8.589438199996948242e-01
-1.929005533456802368e-01
1.234319925308227539e+00
8.058716058731079102e-01
1.001881435513496399e-01
-1.007487773895263672e+00
5.598066449165344238e-01
1.509634852409362793e+00
8.302972912788391113e-01
-1.666239798069000244e-01
-8.376526236534118652e-01
1.248795032501220703e+00
1.101730942726135254e+00
1.483080863952636719e+00
6.693169474601745605e-01
-3.746179342269897461e-01
9.828385710716247559e-01
2.056112051010131836e+00
1.117191076278686523e+00
-3.724364340305328369e-01
-2.265626639127731323e-01
1.447214841842651367e+00
1.283558607101440430e+00
1.356051802635192871e+00
-4.395453631877899170e-01
-1.351079940795898438e-01
1.185112357139587402e+00
9.599605202674865723e-01
6.023316979408264160e-01
-9.282318353652954102e-01
6.042503193020820618e-02
8.649546504020690918e-01
5.309749245643615723e-01
6.686026453971862793e-01
-8.159440755844116211e-01
8.944640308618545532e-02
9.460681080818176270e-01
1.040349245071411133e+00
2.195988297462463379e-01
-5.648710131645202637e-01
3.336327075958251953e-01
6.675702333450317383e-01
1.094826459884643555e+00
3.685693144798278809e-01
-8.817316293716430664e-01
5.222731828689575195e-01
8.405454158782958984e-01
7.144600152969360352e-01
-4.418897032737731934e-01
-8.007334470748901367e-01
4.524435102939605713e-01
3.173919320106506348e-01
2.823273241519927979e-01
-3.073626160621643066e-01
-8.300219774246215820e-01
6.465084552764892578e-01
6.431213021278381348e-01
1.080964803695678711e-01
-1.043855786323547363e+00
-4.408304989337921143e-01
5.567106008529663086e-01
4.054778814315795898e-01
2.137932181358337402e-01
-5.899371504783630371e-01
2.924898862838745117e-01
9.315883517265319824e-01
6.414692997932434082e-01
3.107058107852935791e-01
-8.503977060317993164e-01
-3.075666725635528564e-01
8.698325157165527344e-01
6.884258985519409180e-01
8.567211627960205078e-01
-9.519043564796447754e-01
-2.468046993017196655e-01
1.332108736038208008e+00
7.207577228546142578e-01
-5.788114070892333984e-01
-1.124150753021240234e+00
3.231728971004486084e-01
4.430391490459442139e-01
2.385103255510330200e-01
-7.746480107307434082e-01
-1.322584509849548340e+00
6.144337654113769531e-01
6.413260698318481445e-01
5.896984934806823730e-01
-8.048952817916870117e-01
-7.956438064575195312e-01
5.841197967529296875e-01
1.454301774501800537e-01
5.501449108123779297e-01
-9.572044014930725098e-01
-1.016228437423706055e+00
4.524477124214172363e-01
6.680765151977539062e-01
-3.476037681102752686e-01
-1.206236124038696289e+00
-3.477807641029357910e-01
6.347880363464355469e-01
1.495882272720336914e-01
-4.051516354084014893e-01
-1.830548048019409180e+00
-5.535239577293395996e-01
7.836665511131286621e-01
4.704089760780334473e-01
-4.520461559295654297e-01
-1.295640587806701660e+00
-2.390849739313125610e-01
9.207595884799957275e-02
3.791080415248870850e-02
-3.212221264839172363e-01
-1.792773246765136719e+00
7.221841812133789062e-01
7.759393453598022461e-01
3.097656965255737305e-01
-5.065105557441711426e-01
-8.179991841316223145e-01
4.590203464031219482e-01
3.077858090400695801e-01
3.803513646125793457e-01
-4.570640325546264648e-01
-1.076764702796936035e+00
7.951925694942474365e-02
2.045307159423828125e-01
-9.674148261547088623e-02
-1.640517830848693848e+00
-1.036306500434875488e+00
-2.701895236968994141e-01
-4.843992590904235840e-01
-3.249747157096862793e-01
-1.604798913002014160e+00
-1.240423798561096191e+00
-2.902144789695739746e-01
-5.504740476608276367e-01
-5.696640014648437500e-01
-1.618043661117553711e+00
-1.122609019279479980e+00
-6.067381501197814941e-01
-5.123217701911926270e-01
-8.374577760696411133e-01
-2.908710241317749023e+00
-1.430987119674682617e+00
-5.426445603370666504e-01
-6.742423176765441895e-01
-1.493522405624389648e+00
-1.816120147705078125e+00
-5.184911489486694336e-01
-5.416780114173889160e-01
-6.443686485290527344e-01
-1.767722487449645996e+00
-1.743066787719726562e+00
-4.772033393383026123e-01
-1.565055996179580688e-01
3.807888925075531006e-02
-1.262639045715332031e+00
-1.072773575782775879e+00
6.331883072853088379e-01
9.147370606660842896e-02
1.518045216798782349e-01
-1.084167957305908203e+00
-9.762718081474304199e-01
2.656610906124114990e-01
5.478610992431640625e-01
1.352920085191726685e-01
-1.040639400482177734e+00
-5.804386734962463379e-01
5.430036783218383789e-01
5.480386018753051758e-01
-2.223417758941650391e-01
-1.554095387458801270e+00
-5.074405670166015625e-01
7.543249726295471191e-01
2.910864651203155518e-01
-2.615935504436492920e-01
-1.053633332252502441e+00
-3.052414953708648682e-01
2.683615386486053467e-01
1.180545315146446228e-01
-8.572002500295639038e-02
-1.412946224212646484e+00
8.952887058258056641e-01
6.703857183456420898e-01
6.926918625831604004e-01
-7.223190665245056152e-01
-8.592883944511413574e-01
2.667874395847320557e-01
2.319768369197845459e-01
2.860272526741027832e-01
-2.636012434959411621e-01
-1.103043675422668457e+00
8.498491644859313965e-01
5.895748138427734375e-01
1.220849826931953430e-01
-1.171615481376647949e+00
-5.429923534393310547e-01
7.423978447914123535e-01
7.416127324104309082e-01
4.579814374446868896e-01
-5.495014190673828125e-01
-4.631906151771545410e-01
4.183990955352783203e-01
6.122285127639770508e-01
-1.020660623908042908e-01
-1.004155278205871582e+00
-1.998783051967620850e-01
4.491697251796722412e-01
5.141897201538085938e-01
5.403663218021392822e-02
-1.271833300590515137e+00
-7.214861363172531128e-02
5.522819161415100098e-01
7.611326575279235840e-01
-2.987211346626281738e-01
-9.709895253181457520e-01
1.027239765971899033e-02
5.016613602638244629e-01
5.595107078552246094e-01
1.112256348133087158e-01
-9.854240417480468750e-01
1.771918416023254395e+00
1.333825469017028809e+00
1.335889935493469238e+00
-3.292677402496337891e-01
-3.358517587184906006e-01
1.354677557945251465e+00
1.566857218742370605e+00
1.937186241149902344e+00
4.131902158260345459e-01
9.391998499631881714e-02
2.086308717727661133e+00
2.037533521652221680e+00
1.222354412078857422e+00
-5.792081356048583984e-01
1.902182959020137787e-02
1.237228274345397949e+00
1.618233919143676758e+00
1.014106392860412598e+00
-3.527811169624328613e-01
3.911461308598518372e-02
1.499601483345031738e+00
1.599460601806640625e+00
2.604171037673950195e-01
-5.780747532844543457e-01
1.565697044134140015e-01
9.466186761856079102e-01
9.151552319526672363e-01
5.370128750801086426e-01
-6.331073045730590820e-01
1.150137066841125488e+00
1.198108911514282227e+00
1.154964089393615723e+00
-1.121620014309883118e-01
-5.894039273262023926e-01
9.114430546760559082e-01
6.927619576454162598e-01
7.172216773033142090e-01
4.753756225109100342e-01
1.493586897850036621e-01
1.268204689025878906e+00
1.125992298126220703e+00
9.229307174682617188e-01
-5.484582781791687012e-01
-1.961548328399658203e-01
8.956286907196044922e-01
1.105146408081054688e+00
1.192007184028625488e+00
-5.602253675460815430e-01
-1.115433871746063232e-01
8.490547537803649902e-01
6.567922234535217285e-01
2.735540829598903656e-02
-8.971090316772460938e-01
-1.585460752248764038e-01
4.685824811458587646e-01
4.201247692108154297e-01
-2.853109836578369141e-01
-1.667163610458374023e+00
-2.081336230039596558e-01
7.514247894287109375e-01
5.051291584968566895e-01
-7.213670611381530762e-01
-8.120058178901672363e-01
8.848567493259906769e-03
6.318832039833068848e-01
6.034222841262817383e-01
4.029144048690795898e-01
-1.271922111511230469e+00
4.133686125278472900e-01
6.092147827148437500e-01
5.196877121925354004e-01
-1.188574075698852539e+00
-9.713355302810668945e-01
3.185281455516815186e-01
7.900390028953552246e-01
7.678553462028503418e-01
-6.828330755233764648e-01
-9.657990336418151855e-01
9.374696016311645508e-01
7.474145293235778809e-01
2.620222568511962891e-01
-1.344797372817993164e+00
-4.839196205139160156e-01
8.426797986030578613e-01
8.184247612953186035e-01
4.783207178115844727e-01
-7.085469365119934082e-01
-2.503547668457031250e-01
6.031438708305358887e-01
1.107122898101806641e+00
-5.638856291770935059e-01
-8.802150487899780273e-01
-2.489578574895858765e-01
4.380301535129547119e-01
3.473990559577941895e-01
-7.848855853080749512e-01
-1.567487001419067383e+00
-4.211172461509704590e-01
5.297318100929260254e-01
6.136325597763061523e-01
-9.225722551345825195e-01
-1.033149242401123047e+00
-5.325751751661300659e-02
6.614310145378112793e-01
9.092885851860046387e-01
-6.784050464630126953e-01
-1.192061066627502441e+00
6.424891352653503418e-01
8.446682691574096680e-01
3.113566339015960693e-01
-9.303408861160278320e-01
-5.827305316925048828e-01
3.336441814899444580e-01
1.893053203821182251e-01
4.151889085769653320e-01
-9.774374961853027344e-01
-8.504403233528137207e-01
9.464669227600097656e-01
4.457544982433319092e-01
1.903617531061172485e-01
-1.147362947463989258e+00
-1.613355875015258789e-01
7.043502330780029297e-01
9.360616207122802734e-01
7.036067843437194824e-01
-6.790801286697387695e-01
4.379446208477020264e-01
1.083417654037475586e+00
9.669852852821350098e-01
-2.538698613643646240e-01
-4.633210003376007080e-01
2.454314380884170532e-01
8.621890544891357422e-01
5.316150188446044922e-01
3.942744135856628418e-01
-8.776781708002090454e-02
9.436074495315551758e-01
1.286962985992431641e+00
1.288845539093017578e+00
-2.243943512439727783e-01
-2.535331249237060547e-01
9.023077487945556641e-01
1.233195900917053223e+00
1.061236619949340820e+00
-9.831294417381286621e-02
-1.353815346956253052e-01
1.239469408988952637e+00
8.560025095939636230e-01
7.880399227142333984e-01
-8.143747448921203613e-01
-4.265305697917938232e-01
8.777289390563964844e-01
1.010781168937683105e+00
8.067561388015747070e-01
-8.066524267196655273e-01
-9.844540059566497803e-02
1.077215790748596191e+00
3.960551619529724121e-01
-1.532831578515470028e-03
-3.344688117504119873e-01
3.686936497688293457e-01
6.139420866966247559e-01
8.758323192596435547e-01
1.061144694685935974e-01


==> plots/data/f030_xoodoo_5_check_10k/tvals.txt <==
1.736671999999999993e+00
7.536640000000000006e-01
9.995490000000000208e-01
1.606857999999999898e+00
7.775279999999999969e-01
1.283452000000000037e+00
1.293878000000000084e+00
1.893227999999999911e+00
1.835525000000000073e+00
2.480243999999999893e+00
1.381351999999999913e+00
1.572297000000000056e+00
1.433899000000000035e+00
1.621985999999999928e+00
5.723240000000000549e-01
1.405159999999999965e+00
1.316686999999999941e+00
6.366530000000000244e-01
2.211098999999999926e+00
1.866775000000000073e+00
9.386619999999999964e-01
1.361348999999999920e+00
1.773443000000000103e+00
1.364945000000000075e+00
1.212293000000000065e+00
1.326848999999999945e+00
2.381434000000000051e+00
6.064140000000000086e-01
2.528782000000000085e+00
1.378860999999999892e+00
1.130146000000000095e+00
1.412339000000000011e+00
1.277112000000000025e+00
1.051407999999999898e+00
1.329255999999999993e+00
1.008148999999999962e+00
8.341790000000000038e-01
5.763690000000000202e-01
2.628899000000000097e+00
1.239570999999999978e+00
1.010197999999999929e+00
1.532985999999999960e+00
1.237571999999999894e+00
1.432655999999999930e+00
1.382584999999999953e+00
1.471433999999999909e+00
1.402161999999999908e+00
2.127972999999999892e+00
2.565843000000000096e+00
1.182323999999999931e+00
1.444824000000000108e+00
8.136139999999999484e-01
1.202976000000000045e+00
1.735386000000000095e+00
2.178176000000000112e+00
8.951189999999999980e-01
8.209539999999999615e-01
1.290049000000000001e+00
1.926781999999999995e+00
1.264165999999999901e+00
1.012221999999999955e+00
1.644460000000000033e+00
1.431424999999999947e+00
1.687697000000000003e+00
1.045566999999999913e+00
1.204234999999999944e+00
1.384203000000000072e+00
2.039079000000000086e+00
1.402549999999999963e+00
1.970002000000000031e+00
2.021964999999999790e+00
1.351096999999999992e+00
1.796410999999999980e+00
2.590043999999999791e+00
8.941649999999999876e-01
9.585320000000000507e-01
1.507131999999999916e+00
1.560721999999999943e+00
1.158177999999999930e+00
2.045729999999999826e+00
1.111077000000000092e+00
1.041935999999999973e+00
1.960269999999999957e+00
1.160883000000000109e+00
1.083231000000000055e+00
5.287549999999999750e-01
1.093472999999999917e+00
1.335776000000000074e+00
1.890918000000000099e+00
1.478623000000000021e+00
1.690693999999999919e+00
1.154784999999999950e+00
2.547896000000000161e+00
1.389648999999999912e+00
9.899879999999999791e-01
9.837430000000000341e-01
6.746980000000000199e-01
1.248947999999999947e+00
2.111844000000000054e+00
1.583860000000000046e+00
1.746234000000000064e+00
1.933415000000000106e+00
1.814575999999999967e+00
1.621515999999999957e+00
1.107250999999999985e+00
1.451665999999999901e+00
1.387105999999999950e+00
2.119324999999999903e+00
1.443337000000000092e+00
1.183780000000000054e+00
9.797740000000000338e-01
2.667629999999999946e+00
4.954279999999999795e-01
8.426259999999999861e-01
1.114443000000000072e+00
1.006855000000000055e+00
1.845809999999999951e+00
1.471046000000000076e+00
1.412522999999999973e+00
6.568730000000000402e-01
1.573282000000000069e+00
1.467125999999999930e+00
1.008072999999999997e+00
3.722179999999999933e-01
1.165283999999999986e+00
1.981788000000000105e+00
2.348085000000000200e+00
1.000769999999999937e+00
9.425139999999999629e-01
7.672510000000000163e-01
2.171460999999999864e+00
1.982685000000000031e+00
8.404749999999999721e-01
7.152809999999999446e-01
1.494793999999999956e+00
1.914792000000000050e+00
1.929986999999999897e+00
2.359147999999999801e+00
1.592473999999999945e+00
9.439990000000000325e-01
1.105620999999999965e+00
1.247703999999999924e+00
1.568899999999999961e+00
1.480094000000000021e+00
1.571455999999999964e+00
1.256251999999999924e+00
2.652708000000000066e+00
1.933572000000000068e+00
2.376959999999999962e+00
1.521911000000000014e+00
1.879180000000000073e+00
1.622344000000000008e+00
1.838341999999999921e+00
1.008369999999999989e+00
1.968863000000000030e+00
1.770113999999999965e+00
1.998939000000000021e+00
2.096191999999999833e+00
1.674681000000000086e+00
9.285050000000000248e-01
1.457044000000000006e+00
1.609188000000000063e+00
1.220056999999999947e+00
7.303450000000000220e-01
1.120265000000000066e+00
3.270077000000000123e+00
1.377348000000000017e+00
2.974390000000000089e+00
7.838030000000000275e-01
8.721179999999999488e-01
1.513241999999999976e+00
1.190614000000000061e+00
1.716387000000000107e+00
1.612009000000000025e+00
1.428250999999999937e+00
3.743576000000000015e+00
2.626332999999999807e+00
1.530097000000000040e+00
7.371990000000000487e-01
1.875585999999999975e+00
1.967068000000000039e+00
9.396090000000000275e-01
7.006940000000000390e-01
1.695202000000000098e+00
2.359354000000000173e+00
2.864555000000000184e+00
2.957355000000000178e+00
1.189272000000000107e+00
9.738989999999999592e-01
2.254951999999999845e+00
1.950725999999999960e+00
1.900681999999999983e+00
1.385518999999999945e+00
1.245316000000000090e+00
2.452551999999999843e+00
1.635618999999999934e+00
1.789857999999999949e+00
1.117766000000000037e+00
1.554885000000000073e+00
9.513329999999999842e-01
9.987719999999999931e-01
8.851339999999999764e-01
2.133410000000000029e+00
8.342559999999999976e-01
2.672521999999999842e+00
1.658457999999999988e+00
1.033574999999999910e+00
1.263400999999999996e+00
1.418765999999999972e+00
1.227440000000000087e+00
1.584818000000000060e+00
1.533363999999999949e+00
1.599718999999999891e+00
1.200639000000000012e+00
2.126135999999999804e+00
1.612352000000000007e+00
9.005400000000000071e-01
1.270024999999999959e+00
1.722869999999999902e+00
1.701162999999999981e+00
1.212938999999999989e+00
1.812553000000000081e+00
6.535950000000000371e-01
1.266718000000000011e+00
2.054336999999999858e+00
1.980253000000000041e+00
8.525899999999999590e-01
1.992069000000000090e+00
2.247288000000000174e+00
1.973070000000000102e+00
1.632492999999999972e+00
1.784867999999999899e+00
7.043829999999999814e-01
2.190857999999999972e+00
1.208752000000000049e+00
6.054650000000000309e-01
4.149220000000000130e-01
1.439210000000000100e+00
2.174475000000000158e+00
1.548267000000000060e+00
1.554473999999999911e+00
1.377426000000000039e+00
5.609389999999999654e-01
1.460706000000000060e+00
8.961320000000000396e-01
1.535946999999999951e+00
1.561455000000000037e+00
1.940720999999999918e+00
2.354197999999999791e+00
1.730909000000000031e+00
2.388545000000000140e+00
1.425937000000000010e+00
9.499640000000000306e-01
1.208352000000000093e+00
1.558642000000000083e+00
1.499937000000000076e+00
1.826316999999999968e+00
1.924541000000000057e+00
1.700938999999999979e+00
1.867839999999999945e+00
9.416849999999999943e-01
9.509079999999999755e-01
7.786579999999999613e-01
1.288303999999999894e+00
1.565657000000000076e+00
1.124179999999999957e+00
1.735165000000000068e+00
2.443023000000000167e+00
2.211981999999999893e+00
2.330731999999999804e+00
1.196744999999999948e+00
8.381969999999999699e-01
1.503948000000000063e+00
1.769400000000000084e+00
4.630949999999999789e-01
1.520666999999999991e+00
8.722619999999999818e-01
1.488347000000000087e+00
1.880012000000000016e+00
1.241054000000000102e+00
1.424790000000000001e+00
7.572069999999999634e-01
8.695749999999999869e-01
1.227225999999999928e+00
1.839749000000000079e+00
1.579102000000000006e+00
2.279150000000000009e+00
1.844471999999999889e+00
1.292640999999999929e+00
1.374538999999999955e+00
9.409990000000000299e-01
1.062386999999999970e+00
1.466183999999999932e+00
1.305844000000000005e+00
1.679896000000000056e+00
1.793061999999999934e+00
2.012380999999999975e+00
1.724394999999999900e+00
1.302686999999999928e+00
2.164029000000000202e+00
7.544269999999999587e-01
1.507115999999999900e+00
1.133515999999999968e+00
1.695389999999999953e+00
1.496561000000000030e+00
2.075985999999999887e+00
1.713580000000000103e+00
1.822804000000000091e+00
1.571104999999999974e+00
1.987270000000000092e+00
1.043226999999999904e+00
1.387596999999999969e+00
2.435814000000000146e+00
1.767211000000000087e+00
1.707713000000000036e+00
1.737870999999999944e+00
1.585172999999999943e+00
1.129906999999999995e+00
1.818256000000000094e+00
1.119690000000000074e+00
1.534826000000000024e+00
2.021608000000000072e+00
1.733681000000000028e+00
2.041786999999999797e+00
2.319601000000000024e+00
1.716204999999999981e+00
1.286335000000000006e+00
1.864605999999999986e+00
1.874532000000000087e+00
5.319000000000000394e-01
2.200918999999999848e+00
2.245150000000000201e+00
1.957130999999999954e+00
2.147677999999999976e+00
1.522356000000000043e+00
1.768869000000000025e+00
8.088180000000000369e-01
2.255327999999999999e+00
1.915429000000000048e+00
1.234166000000000096e+00
1.353110999999999953e+00
2.717751999999999946e+00
2.962165999999999855e+00
1.841139000000000081e+00
1.289209999999999967e+00
1.068051000000000084e+00
2.061478000000000144e+00
1.333083000000000018e+00
1.449351000000000056e+00
1.810956999999999928e+00
2.317715999999999887e+00
2.328825000000000145e+00
2.568973000000000173e+00
1.975241999999999942e+00
1.500626000000000015e+00
1.587850999999999901e+00
2.066167000000000087e+00
1.966188000000000047e+00
2.031932999999999989e+00
1.516143999999999936e+00
1.776313000000000031e+00
1.477443000000000062e+00
2.495442999999999856e+00
1.206402999999999892e+00
1.095887000000000056e+00
1.577755000000000019e+00
2.096051999999999804e+00
2.543413000000000146e+00
1.259827999999999948e+00
1.871844999999999981e+00
2.936955000000000204e+00
2.172252999999999989e+00
2.532878000000000185e+00
1.425423000000000107e+00
1.653867999999999894e+00
2.634059000000000150e+00
2.182207000000000008e+00
2.315980000000000150e+00
1.696808000000000094e+00
1.454256999999999911e+00
2.413640000000000008e+00
2.394823999999999842e+00
9.863399999999999945e-01
1.286062000000000038e+00
1.753721000000000085e+00
2.454464000000000201e+00
1.797577999999999898e+00
9.486470000000000180e-01
1.803207999999999922e+00
1.606262999999999996e+00
1.561174000000000062e+00
2.939191000000000109e+00
1.889380000000000059e+00
1.613183000000000034e+00
1.628503000000000034e+00
2.075218000000000007e+00
1.216447000000000056e+00
1.716425000000000090e+00
1.167056000000000093e+00
2.418877000000000166e+00
2.364886999999999961e+00
9.395559999999999468e-01
1.133126999999999995e+00
1.717675999999999981e+00
1.606181999999999999e+00
1.012728999999999990e+00
1.241633999999999904e+00
1.437289000000000039e+00
2.879776999999999809e+00
2.095450000000000035e+00
1.823252000000000095e+00
1.326945000000000041e+00
1.680158999999999958e+00
1.152398000000000033e+00
2.412030999999999814e+00
9.905969999999999498e-01
1.577676999999999996e+00
1.190830999999999973e+00
1.324067000000000105e+00
1.956163000000000096e+00
1.146409999999999929e+00
8.628419999999999979e-01
1.428498999999999963e+00
1.427507000000000081e+00
1.792734000000000050e+00
1.463983000000000034e+00
2.544043999999999972e+00
2.914537000000000155e+00
1.298996000000000040e+00
2.382007000000000208e+00
1.569221999999999895e+00
2.496115000000000084e+00
1.108921999999999963e+00
9.603110000000000257e-01
1.987900999999999918e+00
2.292867999999999906e+00
7.347310000000000230e-01
1.793309000000000042e+00
1.561608000000000107e+00
2.390782999999999880e+00
1.594589999999999952e+00
1.538594999999999935e+00
6.206129999999999702e-01
1.994035000000000002e+00
3.023763000000000201e+00
1.564305000000000057e+00
9.912750000000000172e-01
1.773277999999999910e+00
1.850638000000000005e+00
1.540337999999999985e+00
2.318144999999999900e+00
1.057824000000000098e+00
6.265960000000000418e-01
2.226071999999999829e+00
2.753934999999999800e+00
1.867548999999999904e+00
2.085761000000000198e+00
1.274928000000000061e+00
1.766297999999999924e+00
1.423756999999999939e+00
1.298135000000000039e+00
1.071226999999999929e+00
7.591010000000000257e-01
2.008420999999999790e+00
2.084467000000000070e+00
5.821140000000000203e-01
1.397858000000000045e+00
5.825329999999999675e-01
1.093477000000000032e+00
1.952760000000000051e+00
1.937319000000000013e+00
1.594073000000000073e+00
2.034507000000000065e+00
2.566572999999999993e+00
1.479341999999999935e+00
1.115242000000000067e+00
1.391869000000000023e+00
7.814919999999999645e-01
1.021349000000000062e+00
1.526928000000000063e+00
2.192196000000000033e+00
1.507082000000000033e+00
2.688870999999999789e+00
6.130849999999999911e-01
2.024434999999999985e+00
1.603479000000000099e+00
1.630918000000000090e+00
1.057876999999999956e+00
1.487365000000000048e+00
2.147470999999999908e+00
1.455535000000000023e+00
1.525233000000000061e+00
2.036421999999999954e+00
6.101699999999999902e-01
1.232344000000000106e+00
1.139043000000000028e+00
8.742140000000000466e-01
9.510509999999999797e-01
1.649308999999999914e+00
2.688331999999999944e+00
1.803490999999999955e+00
2.536652000000000129e+00
2.087308000000000163e+00
1.353472999999999926e+00
1.607296000000000058e+00
1.763411999999999979e+00
1.649955999999999978e+00
2.236615000000000020e+00
2.852710000000000079e+00
2.469758000000000120e+00
1.943559000000000037e+00
1.418854999999999977e+00
1.450596999999999914e+00
1.735957999999999890e+00
1.794718000000000035e+00
1.552712000000000092e+00
1.483897999999999939e+00
2.621366999999999781e+00
2.877750999999999948e+00
2.152233999999999980e+00
2.194865000000000066e+00
8.150720000000000187e-01
2.360383000000000120e+00
1.427297000000000038e+00
2.324094000000000104e+00
1.629005000000000036e+00
1.705643000000000020e+00
1.617980999999999892e+00
2.436538999999999788e+00
1.373569999999999958e+00
1.259795999999999916e+00
1.421702000000000021e+00
1.193705000000000016e+00
1.577836000000000016e+00
1.516785999999999968e+00
2.061672000000000171e+00
2.528471000000000135e+00
2.226450999999999958e+00
2.187546999999999908e+00
1.346562000000000037e+00
5.872549999999999715e-01
1.908379999999999965e+00
9.492000000000000437e-01
1.167915999999999954e+00
1.510019999999999918e+00
1.773354000000000097e+00
2.262678999999999885e+00
2.207167000000000101e+00
2.017008000000000134e+00
8.081270000000000397e-01
6.257690000000000197e-01
1.752585000000000059e+00
8.023139999999999716e-01
1.803476999999999997e+00
1.826832999999999929e+00
2.248110000000000053e+00
2.179323000000000121e+00
2.847757999999999790e+00
9.483260000000000023e-01
7.272309999999999608e-01
1.615013000000000032e+00
1.355075000000000029e+00
1.168369999999999909e+00
1.425219999999999931e+00
1.323371000000000075e+00
2.595311000000000146e+00
1.716793000000000013e+00
3.149896000000000029e+00
1.168906000000000001e+00
2.218119000000000174e+00
1.553395000000000081e+00
1.057566999999999924e+00
1.975022000000000055e+00
2.187346999999999930e+00
1.848799000000000081e+00
2.418953000000000131e+00
2.166039000000000048e+00
1.587803000000000075e+00
1.432989999999999986e+00
1.901169000000000109e+00
2.115073999999999899e+00
2.013571999999999917e+00
1.106468999999999925e+00
1.488054999999999906e+00
1.842049999999999965e+00
1.572907000000000055e+00
2.356613999999999987e+00
5.592439999999999634e-01
1.547542999999999891e+00
1.180741999999999958e+00
1.366284000000000054e+00
2.870293000000000205e+00
1.682816000000000090e+00
2.280778999999999890e+00
8.810949999999999616e-01
1.641793999999999976e+00
1.064496000000000109e+00
1.309164999999999912e+00
1.469281000000000059e+00
2.108811000000000213e+00
1.524086000000000052e+00
1.227001999999999926e+00
1.413786999999999905e+00
1.161936000000000080e+00
1.621782000000000057e+00
2.319657999999999998e+00
1.188836999999999922e+00
1.958976999999999968e+00
1.486323000000000061e+00
1.506634999999999946e+00
1.569336000000000064e+00
1.813194999999999890e+00
1.943519999999999914e+00
8.353679999999999994e-01
1.526091000000000086e+00
1.707786999999999944e+00
9.654700000000000504e-01
1.849509000000000070e+00
1.266234999999999999e+00
1.620649000000000006e+00
1.035932999999999993e+00
1.506046999999999914e+00
1.206482000000000054e+00
1.137302000000000035e+00
1.992771000000000070e+00
5.508359999999999923e-01
1.770783999999999914e+00
1.363326000000000038e+00
2.309946000000000055e+00
1.742537999999999920e+00
1.616227999999999998e+00
2.118812999999999835e+00
1.034451000000000009e+00
9.457400000000000251e-01
1.664523999999999893e+00
1.076101999999999892e+00
1.209680000000000089e+00
9.770489999999999453e-01
1.943794999999999940e+00
1.469762000000000013e+00
1.687961000000000045e+00
6.911040000000000516e-01
9.062860000000000360e-01
1.278011999999999926e+00
2.000694000000000194e+00
1.423038000000000025e+00
1.260054000000000007e+00
1.663952000000000098e+00
1.512942000000000009e+00
1.992045999999999983e+00
2.079442999999999930e+00
8.393589999999999662e-01
6.578490000000000171e-01
1.443886000000000003e+00
1.291419000000000095e+00
7.957549999999999901e-01
9.895659999999999457e-01
1.658514999999999961e+00
1.444911999999999974e+00
1.913488000000000078e+00
5.993070000000000341e-01
5.827780000000000182e-01
1.257975000000000065e+00
1.138492000000000060e+00
1.278480000000000061e+00
1.385564999999999936e+00
1.066859999999999919e+00
1.606683000000000083e+00
2.110707999999999807e+00
2.049494000000000149e+00
1.320796999999999999e+00
6.000020000000000353e-01
1.174104999999999954e+00
2.624328000000000216e+00
1.265511999999999970e+00
1.329250000000000043e+00
1.193387999999999893e+00
1.595925999999999956e+00
1.868239999999999901e+00
6.754240000000000244e-01
1.286412000000000111e+00
1.042404000000000108e+00
1.044648000000000021e+00
1.158795000000000019e+00
1.828214000000000006e+00
1.898957999999999924e+00
1.963440000000000074e+00
1.834235000000000060e+00
1.435694000000000026e+00
1.113857000000000097e+00
9.417900000000000160e-01
1.385326000000000057e+00
1.325676000000000077e+00
9.461420000000000385e-01
1.851798000000000055e+00
1.800143000000000049e+00
2.354972000000000065e+00
1.867304999999999993e+00
9.616890000000000160e-01
1.840392999999999946e+00
1.170658999999999894e+00
1.545395999999999992e+00
2.126755000000000173e+00
1.344950000000000090e+00
1.741686999999999985e+00
1.534998000000000085e+00
1.792275999999999980e+00
1.100259000000000098e+00
1.857521999999999895e+00
2.394664000000000126e+00
1.471451999999999982e+00
1.541843000000000075e+00
1.103199000000000041e+00
1.858289999999999997e+00
1.686541000000000068e+00
2.685620999999999814e+00
1.701413999999999982e+00
1.355617000000000072e+00
1.989308999999999994e+00
1.530195999999999890e+00
1.062075000000000102e+00
9.704869999999999886e-01
1.770122999999999891e+00
2.307558999999999916e+00
2.129630999999999830e+00
1.325528000000000040e+00
1.184005999999999892e+00
2.746824000000000154e+00
2.144559999999999800e+00
2.380341000000000040e+00
1.874193999999999916e+00
2.355621000000000187e+00
1.445005000000000095e+00
2.663733999999999824e+00
1.468693999999999944e+00
1.503044999999999964e+00
1.149631999999999987e+00
2.005698999999999899e+00
2.083302999999999905e+00
1.739433999999999925e+00
9.181380000000000097e-01
2.127639999999999976e+00
1.873671000000000086e+00
1.982328000000000090e+00
1.256164999999999976e+00
1.504953999999999903e+00
2.829917000000000016e+00
2.301451999999999831e+00
1.540445999999999982e+00
2.215723999999999805e+00
1.197904000000000080e+00
1.393412000000000095e+00
2.108756000000000075e+00
1.855290000000000106e+00
1.655132000000000048e+00
1.061349000000000098e+00
2.485739000000000143e+00
2.537856000000000112e+00
1.655918000000000001e+00
1.646133000000000068e+00
1.078435999999999950e+00
1.710914999999999964e+00
2.156330000000000080e+00
6.940020000000000078e-01
6.089400000000000368e-01
1.839471999999999996e+00
1.843747999999999942e+00
2.737927000000000000e+00
2.032398000000000149e+00
1.153196000000000110e+00
1.573113999999999901e+00
2.374789999999999957e+00
1.906215999999999910e+00
1.385717000000000088e+00
1.111825999999999981e+00
3.002348000000000017e+00
2.205983999999999945e+00
1.985230999999999968e+00
1.893251000000000017e+00
1.726008999999999904e+00
1.639669999999999961e+00
2.177290999999999865e+00
8.128149999999999542e-01
7.738949999999999996e-01
1.550481999999999916e+00
3.218907000000000185e+00
2.594761000000000095e+00
1.013268999999999975e+00
1.147043999999999953e+00
1.476242000000000054e+00
2.273139000000000021e+00
2.148235999999999812e+00
1.009884999999999922e+00
1.278999999999999915e+00
1.736602999999999897e+00
1.733025999999999955e+00
1.535489000000000104e+00
1.165375000000000050e+00
1.841787999999999981e+00
1.107957999999999998e+00
2.716920000000000002e+00
1.518747000000000069e+00
8.804060000000000219e-01
1.157178000000000040e+00
2.157290999999999848e+00
1.067652999999999963e+00
5.852889999999999482e-01
1.638824999999999976e+00
1.318718000000000057e+00
1.495290999999999926e+00
2.866127000000000091e+00
9.657679999999999598e-01
1.749149000000000065e+00
2.055938999999999961e+00
2.324275000000000091e+00
1.492675999999999892e+00
1.044211999999999918e+00
1.389742999999999951e+00
1.694547999999999943e+00
2.606532000000000071e+00
5.462110000000000021e-01
8.545690000000000230e-01
1.350748999999999977e+00
1.384519999999999973e+00
2.036001999999999867e+00
1.463017999999999930e+00
1.245131999999999906e+00
1.722757000000000094e+00
7.603370000000000406e-01
2.973790999999999851e+00
1.084824999999999928e+00
2.041529000000000149e+00
1.702407000000000004e+00
1.728769000000000000e+00
2.381259000000000015e+00
1.415693000000000090e+00
5.762009999999999632e-01
1.246191000000000049e+00
7.894820000000000171e-01
1.997336999999999918e+00
1.103140999999999927e+00
2.367344000000000115e+00
1.581029999999999935e+00
1.931545000000000067e+00
1.959924999999999917e+00
1.544316999999999940e+00
1.461435999999999957e+00
1.337402999999999897e+00
1.456396000000000024e+00
1.238011999999999890e+00
1.791034999999999933e+00
1.812840999999999925e+00
1.523001999999999967e+00
1.701791000000000054e+00
1.525549999999999962e+00
1.211017999999999928e+00
1.992731000000000030e+00
1.249012000000000011e+00
1.893014999999999892e+00
1.546559000000000017e+00
2.668137999999999899e+00
1.091542000000000012e+00
1.130157000000000078e+00
1.344773999999999914e+00
1.830368999999999913e+00
7.351539999999999742e-01
8.650799999999999601e-01
1.407888000000000028e+00
1.117240999999999929e+00
2.191193999999999864e+00
2.052197000000000049e+00
1.209459000000000062e+00
2.024515000000000065e+00
1.850919999999999899e+00
6.023870000000000058e-01
1.025582999999999911e+00
9.679189999999999738e-01
1.619042000000000092e+00
8.981860000000000399e-01
2.454156999999999922e+00
1.613067000000000029e+00
1.420927000000000051e+00
1.842513999999999985e+00
1.959611999999999910e+00
1.006215000000000082e+00
8.340670000000000028e-01
5.997930000000000206e-01
1.462193999999999994e+00
2.000218999999999969e+00
2.376234999999999875e+00
1.107914999999999983e+00
1.113118999999999970e+00
1.256124999999999936e+00
2.119413000000000213e+00
1.153024000000000049e+00
2.073647999999999936e+00
1.677629000000000037e+00
1.153156000000000070e+00
2.163956999999999908e+00
2.330521000000000065e+00
1.221586000000000061e+00
8.073569999999999913e-01
8.348590000000000177e-01
1.087620999999999949e+00
1.110046000000000088e+00
8.403119999999999479e-01
1.725881999999999916e+00
1.334459999999999980e+00
1.948588999999999904e+00
1.669078999999999979e+00
1.309050999999999965e+00
8.189309999999999645e-01
1.222129000000000021e+00
1.434584999999999999e+00
1.308810999999999947e+00
1.005041000000000073e+00
1.604241000000000028e+00
1.866897999999999946e+00
2.149897999999999865e+00
2.044575000000000031e+00
1.469602000000000075e+00
7.185639999999999805e-01
2.120344999999999924e+00
9.611330000000000151e-01
2.186259999999999870e+00
1.738718999999999903e+00
1.145373999999999892e+00
1.807255000000000056e+00
1.898541000000000034e+00
1.720183999999999935e+00
1.107501000000000069e+00
1.067415999999999920e+00
1.003578000000000081e+00
1.098578999999999972e+00
1.158989999999999965e+00
1.677979000000000109e+00
2.435093999999999870e+00
1.783806999999999920e+00
1.067860000000000031e+00
1.464993999999999907e+00
1.389563000000000104e+00
1.557056999999999913e+00
1.089628999999999959e+00
1.496472000000000024e+00
1.413113000000000063e+00
1.185734999999999983e+00
1.201999999999999957e+00
1.468423999999999952e+00
1.311817000000000011e+00
1.175125999999999893e+00
1.991200000000000081e+00
1.069474000000000036e+00
1.573002999999999929e+00
1.905542000000000069e+00
1.939440999999999971e+00
1.744674000000000058e+00
1.385064000000000073e+00
8.501900000000000013e-01
1.357766000000000028e+00
1.917183000000000082e+00
6.446150000000000491e-01
6.370980000000000532e-01
1.312033999999999923e+00
1.336038999999999977e+00
9.926289999999999836e-01
1.240744999999999987e+00
1.787217000000000056e+00
1.238007999999999997e+00
1.165332000000000034e+00
1.393690000000000095e+00
1.656482999999999928e+00
1.641739999999999977e+00
1.666209000000000051e+00
1.906949999999999923e+00
1.830084999999999962e+00
1.276710000000000012e+00
2.245061999999999891e+00
5.641350000000000531e-01
6.572909999999999586e-01
2.058734999999999982e+00
9.255579999999999918e-01
1.614681000000000033e+00
1.368324000000000096e+00
1.184496999999999911e+00
1.096351000000000075e+00
1.683764000000000038e+00
1.172889999999999988e+00
1.070292999999999939e+00
1.301031000000000049e+00
1.103803000000000090e+00
9.337280000000000024e-01
1.650446000000000080e+00
1.881772000000000000e+00
2.329614999999999991e+00
8.535019999999999829e-01
2.403309999999999835e+00
1.049330000000000096e+00
1.868333999999999939e+00
6.973899999999999544e-01
9.848280000000000367e-01
1.291706999999999939e+00
1.147933000000000092e+00
1.418166999999999955e+00
1.021263000000000032e+00
1.237079999999999957e+00
3.285053000000000001e+00
1.470574000000000048e+00
1.858854999999999924e+00
1.418754000000000071e+00
1.315177999999999958e+00
2.492691999999999908e+00
1.847113000000000005e+00
1.684911000000000048e+00
5.802549999999999653e-01
1.560326000000000102e+00
2.212760999999999978e+00
1.240418999999999938e+00
6.186669999999999670e-01
1.097007999999999983e+00
9.646339999999999915e-01
1.556980000000000031e+00
1.442366000000000037e+00
1.445770000000000000e+00
8.047840000000000549e-01
1.987313000000000107e+00
1.443891999999999953e+00
1.671529000000000043e+00
7.709249999999999714e-01
1.208944999999999936e+00
1.732474999999999987e+00
2.384692999999999952e+00
2.309985000000000177e+00
5.089000000000000190e-01
9.864439999999999875e-01
1.692479000000000067e+00
1.537462000000000106e+00
2.145016000000000034e+00
1.034907000000000021e+00
1.140757000000000021e+00
1.387002999999999986e+00
2.157270000000000021e+00
5.888430000000000053e-01
9.633429999999999493e-01
1.891729999999999912e+00
2.352374999999999883e+00
1.433076999999999934e+00
8.606810000000000294e-01
7.159109999999999641e-01
1.056680999999999981e+00
2.254852000000000078e+00
2.411884000000000139e+00
6.222910000000000386e-01
1.623631000000000046e+00
1.970180999999999960e+00
2.140563000000000216e+00
1.853151999999999910e+00
1.063120000000000065e+00
7.965339999999999643e-01
1.855682999999999971e+00
2.175920000000000076e+00
1.303255999999999970e+00
1.410590000000000011e+00
1.548203999999999914e+00
2.208826000000000178e+00
2.266563999999999801e+00
1.217149000000000036e+00
4.841230000000000255e-01
8.677489999999999926e-01
2.288181999999999938e+00
2.111979999999999968e+00
3.339650000000000118e-01
1.688163999999999998e+00
1.537107000000000001e+00
1.513587000000000016e+00
2.103861999999999899e+00
7.934949999999999504e-01
6.160600000000000520e-01
1.569212999999999969e+00
2.178814000000000028e+00
5.837599999999999456e-01
6.577960000000000473e-01
1.735309999999999908e+00
1.081911000000000067e+00
1.142354000000000092e+00
1.722485999999999962e+00
9.411929999999999463e-01
7.528730000000000144e-01
1.408659000000000106e+00
7.407679999999999820e-01
1.222714000000000079e+00
6.884200000000000319e-01
1.204982999999999915e+00
1.996739999999999959e+00
1.823012000000000077e+00
1.017867999999999995e+00
1.232785999999999937e+00
1.367377000000000065e+00
1.742399000000000031e+00
7.308149999999999924e-01
1.761141999999999985e+00
1.438015000000000043e+00
1.396986000000000061e+00
6.594969999999999999e-01
2.075047999999999782e+00
1.633928000000000047e+00
1.662115000000000009e+00
1.098313000000000095e+00
6.903860000000000552e-01
1.440553999999999890e+00
1.441275000000000084e+00
1.202166000000000068e+00
1.537247999999999948e+00
1.363494999999999902e+00
1.472815999999999903e+00
1.525865000000000027e+00
1.749511999999999956e+00
1.821525000000000061e+00
7.867220000000000324e-01
2.325092000000000159e+00
1.201403999999999916e+00
1.254529000000000005e+00
2.222602000000000189e+00
1.493135000000000101e+00
5.932960000000000456e-01
7.638960000000000194e-01
1.430392000000000108e+00
1.060540000000000038e+00
1.533605000000000107e+00
2.106886999999999954e+00
1.724984999999999991e+00
1.563565000000000094e+00
9.179610000000000269e-01
1.993460999999999927e+00
1.978553999999999924e+00
1.418026999999999926e+00
1.987381999999999982e+00
5.965249999999999719e-01
1.577539999999999942e+00
1.743122999999999978e+00
1.829917000000000016e+00
1.527112999999999943e+00
1.201986999999999917e+00
2.034307999999999783e+00
1.761228000000000016e+00
9.898000000000000131e-01
1.061606000000000050e+00
1.747160999999999964e+00
2.670141000000000098e+00
1.996758000000000033e+00
1.110873999999999917e+00
9.381389999999999452e-01
1.513066999999999940e+00
1.241281000000000079e+00
1.435105000000000075e+00
2.200314999999999799e+00
5.765200000000000324e-01
1.496822000000000097e+00
2.091406000000000098e+00
1.567366999999999955e+00
1.785444000000000031e+00
1.955340000000000078e+00
1.764035000000000020e+00
2.005606000000000222e+00
1.161551000000000000e+00
1.465036000000000005e+00
1.323301000000000061e+00
2.162478000000000122e+00
1.617296999999999985e+00
1.050823999999999980e+00
1.415416999999999925e+00
1.578656999999999977e+00
3.045160999999999785e+00
1.825277999999999956e+00
1.364689999999999959e+00
1.535428000000000015e+00
2.191320999999999852e+00
2.441351000000000049e+00
1.867210000000000036e+00
1.007042999999999910e+00
1.283663999999999916e+00
1.834624000000000033e+00
2.851023999999999781e+00
5.025009999999999755e-01
1.322572999999999999e+00
1.609982000000000024e+00
2.464236000000000093e+00
2.427573000000000203e+00
2.505999999999999783e+00
1.092184000000000044e+00
1.231063999999999936e+00
2.960611000000000104e+00
1.264740999999999893e+00
1.326613999999999960e+00
1.299438000000000093e+00
1.987427000000000055e+00
2.429977000000000054e+00
2.128225000000000033e+00
1.739252000000000020e+00
7.441780000000000062e-01
1.470242000000000049e+00
2.538397999999999932e+00
1.096174999999999899e+00
1.056353000000000097e+00
1.244439000000000073e+00
1.963594999999999979e+00
2.355309999999999793e+00
2.435198000000000196e+00
1.064489000000000019e+00
7.097959999999999825e-01
1.158206999999999987e+00
2.432462000000000124e+00
1.418339999999999934e+00
1.305075999999999903e+00
1.395991999999999900e+00
1.949626000000000081e+00
2.391115000000000101e+00
1.690519000000000105e+00
1.309965999999999964e+00
6.378869999999999818e-01
1.914646000000000070e+00
1.039295000000000080e+00
8.471250000000000169e-01
1.384714000000000000e+00
1.759398000000000017e+00
1.588915000000000077e+00
1.933940999999999910e+00
7.999140000000000139e-01
1.518626999999999949e+00
1.455243000000000064e+00
2.739215000000000177e+00
1.590578000000000047e+00
1.331213999999999897e+00
1.526038000000000006e+00
1.722105999999999915e+00
1.691635000000000000e+00
2.145744999999999791e+00
9.560819999999999874e-01
8.940799999999999859e-01
9.878500000000000059e-01
1.090818999999999983e+00
1.350335000000000063e+00
1.961772999999999989e+00
1.409207000000000098e+00
1.367626999999999926e+00
2.619266000000000094e+00
1.471141000000000032e+00
8.276649999999999840e-01
1.116475000000000106e+00
1.684126999999999930e+00
1.674803999999999959e+00
1.683842999999999979e+00
1.393866000000000049e+00
1.456781000000000104e+00
1.352473000000000036e+00
2.303691000000000155e+00
1.205481000000000025e+00
1.035933999999999910e+00
1.499355999999999911e+00
6.890060000000000073e-01
1.367469999999999963e+00
2.185557999999999890e+00
1.502123000000000097e+00
1.484010000000000051e+00
1.325576000000000088e+00
1.092209999999999903e+00
1.200925999999999938e+00
6.754980000000000429e-01
1.567949999999999955e+00
1.181656999999999957e+00
1.545792000000000055e+00
1.714244000000000101e+00
2.252088999999999785e+00
1.976037999999999961e+00
2.184213999999999878e+00
1.851326999999999945e+00
1.688822999999999963e+00
1.489370000000000083e+00
1.243023999999999907e+00
1.477316999999999991e+00
1.831882000000000010e+00
2.010126000000000079e+00
1.251492000000000049e+00
1.203883999999999954e+00
1.804103000000000012e+00
1.123666999999999971e+00
2.277118000000000198e+00
9.136710000000000109e-01
1.265404999999999891e+00
1.367540999999999896e+00
1.461286000000000085e+00
1.791096000000000021e+00
1.175564000000000053e+00
1.082832000000000017e+00
1.454156000000000004e+00
1.357015000000000082e+00
1.270051999999999959e+00
1.367801000000000045e+00
1.791174000000000044e+00
2.014658999999999978e+00
2.151476999999999862e+00
1.861151000000000000e+00
1.089321999999999901e+00
1.807558999999999916e+00
1.988737999999999895e+00
2.827504999999999935e+00
1.287517999999999940e+00
1.274404000000000092e+00
1.208819000000000088e+00
2.770901999999999976e+00
1.673921999999999910e+00
2.108486999999999778e+00
1.370503999999999944e+00
1.300629999999999953e+00
1.580025999999999931e+00
2.011839000000000155e+00
1.476550000000000029e+00
2.202164999999999928e+00
1.945667999999999953e+00
1.867350000000000065e+00
2.598851999999999940e+00
1.523136999999999963e+00
1.628489000000000075e+00
2.440296000000000021e+00
2.033910000000000107e+00
1.641961999999999922e+00
1.323676999999999992e+00
1.270224999999999937e+00
2.909120000000000150e+00
2.499693999999999861e+00
3.060719000000000189e+00
1.426490000000000036e+00
1.308785000000000087e+00
2.695629999999999971e+00
1.737919999999999909e+00
2.225849999999999884e+00
1.874665000000000026e+00
1.543245999999999896e+00
3.115527999999999853e+00
3.187965000000000160e+00
2.151879999999999793e+00
2.114306000000000019e+00
1.956123000000000056e+00
2.228145000000000042e+00
2.059825000000000017e+00
1.482390000000000096e+00
1.137693000000000065e+00
2.078618000000000077e+00
2.836644999999999861e+00
3.138329000000000146e+00
1.999101000000000017e+00
1.034119000000000010e+00
2.402543000000000095e+00
2.270601000000000091e+00
2.582574000000000147e+00
1.838867999999999947e+00
1.553401999999999950e+00
2.769115000000000215e+00
2.089992000000000072e+00
2.225605999999999973e+00
1.505981999999999932e+00
1.983427000000000051e+00
2.473015999999999881e+00
1.892797000000000063e+00
2.458765000000000089e+00
1.570195999999999925e+00
1.091267999999999905e+00
2.891582000000000097e+00
1.995502000000000109e+00
1.124206000000000039e+00
1.728047000000000111e+00
1.521975000000000078e+00
2.320104000000000166e+00
2.439805999999999919e+00
1.889704999999999968e+00
1.900374999999999925e+00
1.575924000000000103e+00
2.412976000000000010e+00
1.731502000000000097e+00
9.327469999999999928e-01
2.013992000000000004e+00
2.009611000000000036e+00
2.909761000000000042e+00
2.288308999999999926e+00
1.701564000000000076e+00
8.321439999999999948e-01
1.407985000000000042e+00
2.034771000000000107e+00
1.549587000000000048e+00
9.870640000000000525e-01
1.321498000000000062e+00
2.181789999999999896e+00
2.335252000000000105e+00
1.965641999999999889e+00
1.982933999999999974e+00
1.047087000000000101e+00
2.536166000000000142e+00
1.273959000000000064e+00
6.576290000000000191e-01
2.384897000000000045e+00
2.416043000000000163e+00
2.543792999999999971e+00
1.976137000000000032e+00
1.418326999999999893e+00
1.015196999999999905e+00
1.208612000000000020e+00
2.691675000000000040e+00
1.226960000000000051e+00
2.160257999999999790e+00
1.912311000000000094e+00
2.248622999999999816e+00
2.140001999999999960e+00
1.998933000000000071e+00
2.121278999999999915e+00
1.211543999999999954e+00
1.947376999999999914e+00
2.189592999999999900e+00
7.270389999999999908e-01
1.320556000000000063e+00
2.143425999999999831e+00
2.231724999999999959e+00
2.056338999999999917e+00
1.775118999999999891e+00
1.591391999999999918e+00
9.206450000000000466e-01
1.278823000000000043e+00
1.308518999999999988e+00
7.133239999999999581e-01
2.067975000000000119e+00
1.596486000000000072e+00
1.642946000000000017e+00
2.179463999999999846e+00
2.199570000000000025e+00
1.018488999999999978e+00
1.390657999999999950e+00
1.687302999999999997e+00
1.420998999999999901e+00
8.947530000000000205e-01
2.021688999999999847e+00
1.646770000000000067e+00
1.969877000000000100e+00
2.045466999999999924e+00
1.367266000000000092e+00
1.065698999999999952e+00
1.564249000000000001e+00
1.379563000000000095e+00
6.325020000000000087e-01
2.120909000000000155e+00
1.428277999999999937e+00
1.347290000000000099e+00
1.899574000000000096e+00
1.328669000000000100e+00
1.580767000000000033e+00
9.902119999999999811e-01
1.149197999999999942e+00
1.238828000000000040e+00
2.014089999999999936e+00
2.084940000000000015e+00
1.437856000000000023e+00
2.319980000000000153e+00
1.831852999999999954e+00
9.510079999999999645e-01
1.557905000000000095e+00
9.790060000000000429e-01
1.002818999999999905e+00
1.031447000000000003e+00
1.613531999999999966e+00
1.784181000000000017e+00
1.616800000000000015e+00
2.017698999999999909e+00
1.425302000000000069e+00
1.409327999999999914e+00
1.621966999999999937e+00
1.295125999999999999e+00
2.012852999999999781e+00
2.084220000000000184e+00
9.798999999999999932e-01
1.157715000000000050e+00
2.872971999999999859e+00
2.340987000000000151e+00
1.557048999999999905e+00
1.735870999999999942e+00
1.423208999999999946e+00
1.567453999999999903e+00
9.776860000000000550e-01
1.310138000000000025e+00
1.448881000000000085e+00
1.472782999999999953e+00
1.619626000000000010e+00
8.740700000000000136e-01
1.283978999999999981e+00
1.142851999999999979e+00
1.028105999999999964e+00
2.350312000000000179e+00
2.564379999999999882e+00
1.292016999999999971e+00
1.834645000000000081e+00
1.591086000000000000e+00
2.380997999999999948e+00
1.092853000000000074e+00
1.209961000000000064e+00
1.924558999999999909e+00
1.200336999999999987e+00
2.124715000000000131e+00
2.562694000000000027e+00
1.808704000000000089e+00
1.120694000000000079e+00
1.735009000000000023e+00
1.196720999999999924e+00
6.568500000000000449e-01
1.198132999999999893e+00
1.775589000000000084e+00
3.075874999999999915e+00
2.056471000000000160e+00
9.631600000000000161e-01
1.414314999999999989e+00
2.167203999999999908e+00
2.529599999999999849e+00
1.222649000000000097e+00
1.754831999999999947e+00
1.089118999999999948e+00
1.675545000000000062e+00
2.716347999999999985e+00
1.924639999999999906e+00
7.760320000000000551e-01
1.721390999999999893e+00
1.352551000000000059e+00
1.431621000000000032e+00
1.105577999999999950e+00
9.827599999999999669e-01
1.689348999999999990e+00
2.155729000000000006e+00
1.897011999999999921e+00
2.163946000000000147e+00
1.829833000000000043e+00
2.075898000000000021e+00
2.189788000000000068e+00
1.491710000000000091e+00
1.676193999999999962e+00
9.965009999999999701e-01
1.308437999999999990e+00
1.956037000000000026e+00
1.931267999999999985e+00
2.603495999999999810e+00
2.217379999999999907e+00
7.264220000000000121e-01
1.355367999999999906e+00
1.975915000000000088e+00
1.869488000000000039e+00
1.296235999999999944e+00
1.500796999999999937e+00
1.357183000000000028e+00
1.363048000000000037e+00
2.092937000000000047e+00
2.384456000000000131e+00
2.099835999999999814e+00
1.883426999999999962e+00
1.596243000000000078e+00
2.167676000000000158e+00
9.451829999999999954e-01
1.157024999999999970e+00
8.206630000000000313e-01
2.231789000000000023e+00
1.329458000000000029e+00
7.671160000000000201e-01
1.427866999999999997e+00
1.779776000000000025e+00
1.958909000000000011e+00
1.311587000000000058e+00
1.886241000000000057e+00
1.987446000000000046e+00
2.012245000000000061e+00
1.865655999999999981e+00
1.685545999999999989e+00
1.757092000000000098e+00
1.357811000000000101e+00
1.523487999999999953e+00
2.543232999999999855e+00
2.057844999999999924e+00
1.815326999999999913e+00
1.000688999999999940e+00
1.478102999999999945e+00
1.567175999999999902e+00
1.101728999999999958e+00
1.283835000000000059e+00
1.895132999999999956e+00
1.718506000000000089e+00
2.446092000000000155e+00
2.736142000000000074e+00
1.406684000000000045e+00
1.726261999999999963e+00
1.900484999999999980e+00
1.486245000000000038e+00
1.430711000000000066e+00
1.071412999999999949e+00
1.348019999999999996e+00
1.801306000000000074e+00
1.321439000000000030e+00
1.946960000000000024e+00
1.010671000000000097e+00
1.460021999999999931e+00
1.383631000000000055e+00
1.187340000000000062e+00
1.410523999999999889e+00
2.106106000000000034e+00
1.959966000000000097e+00
2.719291000000000125e+00
1.509665999999999952e+00
4.883270000000000111e-01
1.449548000000000059e+00
1.161466000000000109e+00
1.361407000000000034e+00
1.598138000000000059e+00
1.381177000000000099e+00
1.444492000000000109e+00
1.657505000000000006e+00
2.566492999999999913e+00
1.958121999999999918e+00
1.113186000000000009e+00
1.131712000000000051e+00
9.197670000000000012e-01
1.503338000000000063e+00
1.607548999999999895e+00
1.568829000000000029e+00
1.849396999999999958e+00
1.631532999999999900e+00
1.339560000000000084e+00
1.320562999999999931e+00
1.351664999999999894e+00
1.536983999999999906e+00
8.391070000000000473e-01
1.290586000000000011e+00
1.356530999999999931e+00
1.638268999999999975e+00
1.763184000000000085e+00
2.626799999999999802e+00
2.540713999999999917e+00
1.227781000000000011e+00
1.024515000000000065e+00
1.257457000000000047e+00
1.183616000000000001e+00
1.274364000000000052e+00
1.427950000000000053e+00
1.687956000000000012e+00
1.313145999999999924e+00
2.831602000000000174e+00
2.674977000000000160e+00
1.449891000000000041e+00
1.013106999999999980e+00
1.411016999999999966e+00
1.057360000000000078e+00
1.299441999999999986e+00
1.976618999999999904e+00
2.266497000000000206e+00
1.764245999999999981e+00
2.151742000000000044e+00
1.269743000000000066e+00
1.238151999999999919e+00
1.235937999999999981e+00
1.278156999999999988e+00
1.278410000000000046e+00
1.434250000000000025e+00
2.287113999999999869e+00
1.852654000000000023e+00
1.681208999999999953e+00
1.983030000000000070e+00
1.101490000000000080e+00
1.331639000000000017e+00
1.413051999999999975e+00
1.516437000000000035e+00
1.122883999999999993e+00
2.096950000000000092e+00
1.971060000000000034e+00
1.348751999999999951e+00
2.552032000000000078e+00
1.279706999999999928e+00
1.694620999999999933e+00
1.312540999999999958e+00
2.048989000000000171e+00
1.876414000000000026e+00
1.773473000000000077e+00
1.949095000000000022e+00
1.284879000000000104e+00
5.378150000000000430e-01
1.214892000000000083e+00
1.021114000000000077e+00
1.064997999999999889e+00
1.537571999999999939e+00
1.652371999999999952e+00
1.170597000000000110e+00
1.158273000000000108e+00
2.023266000000000009e+00
1.478814000000000073e+00
1.092967000000000022e+00
8.725150000000000405e-01
1.190245999999999915e+00
1.107685000000000031e+00
1.757030000000000092e+00
2.219923999999999786e+00
2.355364999999999931e+00
1.747147999999999923e+00
1.974963999999999942e+00
4.451910000000000034e-01
1.486531000000000047e+00
1.389372000000000051e+00
1.182504999999999917e+00
7.634119999999999795e-01
1.649686999999999903e+00
1.382233999999999963e+00
1.972780999999999896e+00
1.774734000000000034e+00
1.424163000000000068e+00
8.736800000000000122e-01
1.792710999999999943e+00
1.752377000000000073e+00
9.512880000000000225e-01
1.941256000000000093e+00
2.291713000000000111e+00
2.377304000000000084e+00
1.575665000000000093e+00
2.582593000000000139e+00
7.315720000000000001e-01
7.945680000000000520e-01
1.145586999999999911e+00
1.866929000000000061e+00
1.066904000000000075e+00
1.406706999999999930e+00
1.587501999999999969e+00
2.197509999999999852e+00
1.442241000000000106e+00
2.354776999999999898e+00
6.974069999999999991e-01
1.423674000000000106e+00
1.410469999999999891e+00
1.108881999999999923e+00
1.183775999999999939e+00
2.304844999999999811e+00
2.159711000000000158e+00
2.197497999999999951e+00
1.555218999999999907e+00
1.471219000000000054e+00
1.844368999999999925e+00
1.514413999999999927e+00
2.102948000000000039e+00
1.069066000000000072e+00
1.405763000000000096e+00
2.007693000000000172e+00
1.186420000000000030e+00
1.444789000000000101e+00
2.285995000000000221e+00
5.904179999999999984e-01
1.238593000000000055e+00
5.775419999999999998e-01
1.759965999999999919e+00
2.176574000000000009e+00
2.116096000000000199e+00
1.567962000000000078e+00
1.201073000000000057e+00
1.907858000000000054e+00
1.376066000000000011e+00
1.680390999999999968e+00
1.264974999999999961e+00
1.431195999999999913e+00
8.761499999999999844e-01
1.487988000000000088e+00
1.668101999999999974e+00
1.490782000000000052e+00
1.505689999999999973e+00
2.226726999999999901e+00
9.176349999999999785e-01
1.426619000000000081e+00
1.791102999999999890e+00
1.656498000000000026e+00
1.456360000000000099e+00
1.785190000000000055e+00
2.222787999999999986e+00
1.235389999999999988e+00
2.012180999999999997e+00
2.231682999999999861e+00
6.018499999999999961e-01
1.046154999999999946e+00
1.221279999999999921e+00
1.793806000000000012e+00
1.752367999999999926e+00
1.366414000000000017e+00
1.231165000000000065e+00
1.006483000000000017e+00
2.083521999999999874e+00
1.153097999999999956e+00
1.040043000000000051e+00
1.259036999999999962e+00
1.372954999999999925e+00
1.355070999999999914e+00
1.679106999999999905e+00
1.941273999999999944e+00
1.180914000000000019e+00
1.349669999999999925e+00
2.758617000000000097e+00
1.206677000000000000e+00
2.225554999999999950e+00
1.364330999999999960e+00
1.513727999999999962e+00
1.412063000000000068e+00
1.379043000000000019e+00
1.028038000000000007e+00
1.116837000000000080e+00
1.711893000000000109e+00
1.634223999999999899e+00
1.149553000000000047e+00
2.190779000000000032e+00
1.493699000000000110e+00
1.825641999999999987e+00
1.703964000000000034e+00
1.929249999999999909e+00
1.609396999999999966e+00
1.207610999999999990e+00
1.986245999999999956e+00
1.190992999999999968e+00
1.121137000000000050e+00
7.907999999999999474e-01
1.425543999999999922e+00
1.890886999999999984e+00
2.055404999999999927e+00
2.027430999999999983e+00
1.055889000000000078e+00
9.826399999999999579e-01
2.043232999999999855e+00
1.486952000000000051e+00
1.797244999999999981e+00
5.214659999999999851e-01
1.504936999999999969e+00
1.989581999999999962e+00
1.827693999999999930e+00
1.189724000000000004e+00
1.298305999999999960e+00
1.490426999999999946e+00
1.867612000000000050e+00
2.011601000000000194e+00
1.907432000000000016e+00
1.172296000000000005e+00
2.479153999999999858e+00
2.142793000000000170e+00
1.786046000000000022e+00
8.194709999999999495e-01
1.592046000000000072e+00
2.180273999999999823e+00
1.739864000000000077e+00
2.069433000000000078e+00
1.130103000000000080e+00
2.152003999999999806e+00
1.838864999999999972e+00
1.628892999999999924e+00
1.272505999999999915e+00
2.274575000000000014e+00
2.762080999999999786e+00
1.938951000000000091e+00
2.333613000000000159e+00
1.492243999999999904e+00
6.241430000000000033e-01
2.296505999999999936e+00
2.209483000000000086e+00
2.037087000000000092e+00
7.220220000000000526e-01
1.599555000000000060e+00
2.308117000000000196e+00
2.086387000000000214e+00
2.613703000000000110e+00
1.921381000000000006e+00
1.531991000000000103e+00
1.521471999999999936e+00
1.567206000000000099e+00
8.298799999999999510e-01
9.194769999999999888e-01
2.618409000000000209e+00
2.068636999999999837e+00
2.305114000000000107e+00
1.425032000000000076e+00
8.512509999999999799e-01
2.205440999999999985e+00
2.177928000000000086e+00
1.003160999999999969e+00
6.730180000000000051e-01
8.549290000000000500e-01
1.884935000000000027e+00
2.273489000000000093e+00
1.970834999999999892e+00
1.736927000000000110e+00
6.434969999999999857e-01
1.339185000000000070e+00
1.617210000000000036e+00
4.053869999999999973e-01
5.891480000000000050e-01
1.759549999999999947e+00
2.562378999999999962e+00
2.402298000000000044e+00
8.426789999999999559e-01
1.399059999999999970e+00
1.342932000000000015e+00
2.059053000000000022e+00
9.897899999999999476e-01
7.630360000000000475e-01
1.230280999999999958e+00
1.591957000000000066e+00
1.843394999999999895e+00
1.827911999999999981e+00
1.076707000000000081e+00
1.168325999999999976e+00
1.372873000000000010e+00
1.526675999999999922e+00
9.078370000000000051e-01
1.483778000000000041e+00
1.108274999999999899e+00
2.471674000000000149e+00
2.044550999999999785e+00
1.060670999999999919e+00
1.134033999999999986e+00
2.001694000000000084e+00
2.200825000000000031e+00
2.311964999999999826e+00
1.580705000000000027e+00
1.659129000000000076e+00
2.900066999999999950e+00
2.652197000000000138e+00
8.822160000000000002e-01
1.021360999999999963e+00
1.250841000000000092e+00
1.005317000000000016e+00
1.623588999999999949e+00
9.372920000000000140e-01
1.486259999999999915e+00
1.986699999999999910e+00
1.927419999999999911e+00
7.777060000000000084e-01
1.380986000000000047e+00
1.853342000000000045e+00
1.339833000000000052e+00
2.026403999999999872e+00
1.908860999999999919e+00
1.859569999999999945e+00
2.232161000000000062e+00
1.839943000000000106e+00
2.560092000000000034e+00
1.346689999999999943e+00
1.047190000000000065e+00
1.461721000000000048e+00
1.271384999999999987e+00
1.811482999999999954e+00
1.017808000000000046e+00
2.116287999999999947e+00
2.536900999999999851e+00
1.935292999999999930e+00
1.438160000000000105e+00
6.035199999999999454e-01
9.972499999999999698e-01
1.184431999999999929e+00
1.905130999999999908e+00
1.953114000000000017e+00
1.260288000000000075e+00
1.315795999999999966e+00
1.660277000000000003e+00
2.525443999999999800e+00
7.101279999999999815e-01
1.199837999999999960e+00
9.541239999999999721e-01
1.153234000000000092e+00
1.747122999999999982e+00
6.585109999999999575e-01
1.974047000000000107e+00
1.881183999999999967e+00
1.882530000000000037e+00
1.710836000000000023e+00
1.135563000000000100e+00
7.833309999999999995e-01
1.503970999999999947e+00
2.031115999999999921e+00
1.526966000000000045e+00
1.411923999999999957e+00
1.818550000000000111e+00
2.530206000000000177e+00
2.466308999999999862e+00
9.238140000000000240e-01
9.784599999999999964e-01
8.544059999999999988e-01
1.543393999999999933e+00
1.848724999999999952e+00
7.827629999999999866e-01
1.862046000000000090e+00
1.510153000000000079e+00
2.696181999999999856e+00
1.129321999999999937e+00
1.082418000000000102e+00
1.280273999999999912e+00
1.868673000000000028e+00
1.428557999999999995e+00
1.181672999999999973e+00
2.201118999999999826e+00
2.220870999999999817e+00
2.407036999999999871e+00
1.831150999999999973e+00
8.268579999999999819e-01
1.321804999999999897e+00
2.312516000000000016e+00
1.827101000000000086e+00
1.685910000000000020e+00
2.061882999999999910e+00
1.629396000000000067e+00
1.620386000000000104e+00
2.631766999999999967e+00
1.352843999999999935e+00
1.334405999999999981e+00
1.141693000000000069e+00
1.056553999999999993e+00
1.056113999999999997e+00
1.074772000000000061e+00
1.694160000000000110e+00
1.892654000000000059e+00
1.896217999999999959e+00
1.930992999999999959e+00
1.511463000000000001e+00
1.555975000000000108e+00
1.103050000000000086e+00
1.125088000000000088e+00
1.881955999999999962e+00
2.394591000000000136e+00
1.565187000000000106e+00
1.311711999999999989e+00
2.081592999999999805e+00
1.627664999999999917e+00
1.240520000000000067e+00
1.369242000000000070e+00
7.834619999999999918e-01
9.347069999999999546e-01
1.088364000000000109e+00
2.412688999999999862e+00
2.788943999999999868e+00
1.507398999999999933e+00
1.841307000000000027e+00
8.089250000000000052e-01
1.290874000000000077e+00
4.901449999999999974e-01
8.790580000000000060e-01
1.489014999999999977e+00
2.869889999999999830e+00
2.200244000000000089e+00
1.810356999999999994e+00
2.090358999999999856e+00
1.776677999999999980e+00
9.944589999999999819e-01
1.422593999999999914e+00
1.063731999999999900e+00
9.999550000000000383e-01
1.063372999999999902e+00
2.642615999999999854e+00
1.832975999999999939e+00
1.843550000000000022e+00
1.381718000000000002e+00
9.956599999999999895e-01
7.917159999999999753e-01
2.083498000000000072e+00
1.039435000000000109e+00
1.441176999999999930e+00
1.851539000000000046e+00
2.536944000000000088e+00
1.777163000000000048e+00
1.276564000000000032e+00
2.010130000000000194e+00
5.893709999999999782e-01
1.121193000000000106e+00
1.192771000000000026e+00
1.676442999999999905e+00
9.666759999999999797e-01
2.009367999999999821e+00
2.098622999999999905e+00
1.029987999999999904e+00
1.022159000000000040e+00
1.302793000000000090e+00
1.215980000000000061e+00
1.433338999999999919e+00
1.548084999999999933e+00
1.989918999999999993e+00
1.848182999999999909e+00
2.280425000000000146e+00
1.653594000000000008e+00
8.990629999999999455e-01
1.110810000000000075e+00
1.453182999999999891e+00
8.699090000000000433e-01
1.619334000000000051e+00
1.540858999999999979e+00
1.429575999999999958e+00
1.853124999999999911e+00
1.749888000000000110e+00
1.478123000000000076e+00
1.211367000000000083e+00
1.032469999999999999e+00
1.364379999999999926e+00
1.423613999999999935e+00
1.635270000000000001e+00
2.129774999999999974e+00
1.352370000000000072e+00
1.881367999999999929e+00
1.520971999999999991e+00
1.382107999999999892e+00
1.577900000000000080e+00
1.607866999999999935e+00
1.210442000000000018e+00
1.392053999999999903e+00
1.184671999999999947e+00
1.569275999999999893e+00
2.215367000000000086e+00
2.448884000000000061e+00
2.338503999999999916e+00
1.166582000000000008e+00
5.635440000000000449e-01
1.690560000000000063e+00
1.654279999999999973e+00
2.935292000000000012e+00
1.954104999999999981e+00
1.428392000000000106e+00
2.361772000000000205e+00
1.964793000000000012e+00
1.179491000000000067e+00
1.799368999999999996e+00
2.083467999999999876e+00
1.702404000000000028e+00
1.000070999999999932e+00
1.246980999999999895e+00
1.484312000000000076e+00
1.870649999999999924e+00
2.326662999999999926e+00
1.595263000000000098e+00
9.778179999999999650e-01
8.849930000000000296e-01
1.260745999999999922e+00
1.126802000000000081e+00
2.707631999999999817e+00
2.005152999999999963e+00
1.642763999999999891e+00
1.412342999999999904e+00
2.486219999999999875e+00
1.042022999999999922e+00
9.813100000000000156e-01
2.206723999999999908e+00
8.602440000000000087e-01
1.095625999999999989e+00
1.225880999999999998e+00
1.787144000000000066e+00
1.740980999999999890e+00
1.655464999999999964e+00
1.450439000000000034e+00
1.046249999999999902e+00
7.749420000000000197e-01
1.344753000000000087e+00
1.366128000000000009e+00
1.437170999999999976e+00
1.945754999999999901e+00
1.357636999999999983e+00
9.164769999999999861e-01
2.077494000000000174e+00
1.324111999999999956e+00
1.630918000000000090e+00
1.437786000000000008e+00
1.294756000000000018e+00
1.670231999999999939e+00
1.128185999999999911e+00
2.082520000000000149e+00
1.822440999999999978e+00
1.391073000000000004e+00
2.599511999999999823e+00
1.230725999999999987e+00
1.303717999999999932e+00
1.658279000000000059e+00
1.338502000000000081e+00
1.950569999999999915e+00
1.743174000000000001e+00
1.215451999999999977e+00
9.426229999999999887e-01
1.530575999999999937e+00
2.058645999999999976e+00
1.280105999999999966e+00
1.378460999999999936e+00
1.338576999999999906e+00
1.225916000000000006e+00
1.467794000000000043e+00
2.226217999999999808e+00
1.969953000000000065e+00
7.398719999999999741e-01
1.921197000000000044e+00
9.531849999999999490e-01
1.899153000000000091e+00
1.064257000000000009e+00
1.098927999999999905e+00
2.148197999999999830e+00
1.802542000000000089e+00
1.428387000000000073e+00
6.793979999999999464e-01
9.388689999999999536e-01
3.031003999999999809e+00
1.828429000000000082e+00
1.667510999999999965e+00
1.136068999999999996e+00
9.534310000000000285e-01
1.479794999999999972e+00
2.132303999999999977e+00
1.635418000000000038e+00
8.436179999999999790e-01
2.643260000000000165e+00
2.662510000000000154e+00
1.259455999999999909e+00
1.715227000000000057e+00
1.116751000000000049e+00
1.354424999999999990e+00
1.642069000000000001e+00
1.264256999999999964e+00
8.446970000000000312e-01
3.362109999999999821e-01
1.217047999999999908e+00
1.899869000000000030e+00
2.777375000000000149e+00
1.081353999999999926e+00
1.356308000000000069e+00
1.882130000000000081e+00
2.505224999999999813e+00
2.081385000000000041e+00
1.094433999999999907e+00
1.095388000000000028e+00
2.103683999999999887e+00
1.518089000000000022e+00
1.704917000000000016e+00
1.010469000000000062e+00
1.221540000000000070e+00
1.674886000000000097e+00
1.590119999999999978e+00
8.238999999999999657e-01
9.626649999999999929e-01
8.060589999999999700e-01
1.063013999999999903e+00
2.344281000000000059e+00
1.842395999999999923e+00
1.298756999999999939e+00
1.574908999999999892e+00
2.377886999999999862e+00
9.529840000000000533e-01
1.100926999999999989e+00
3.981040000000000134e-01
6.229139999999999677e-01
8.022599999999999731e-01
1.705799000000000065e+00
1.531951999999999980e+00
1.165329000000000059e+00
1.015131000000000006e+00
1.665288000000000102e+00
7.263150000000000439e-01
9.923319999999999919e-01
1.153289999999999926e+00
1.850772000000000084e+00
2.248244999999999827e+00
1.336759000000000031e+00
1.078510000000000080e+00
1.783171000000000062e+00
2.502403000000000155e+00
1.617764999999999898e+00
7.240919999999999579e-01
4.892929999999999779e-01
1.216380999999999935e+00
1.736226999999999965e+00
1.960501000000000049e+00
9.703319999999999723e-01
1.159059000000000061e+00
1.091183999999999932e+00
2.213684000000000207e+00
7.055200000000000360e-01
5.126920000000000366e-01
1.810297999999999963e+00
2.341317999999999788e+00
2.684067999999999898e+00
2.443780999999999981e+00
6.446969999999999645e-01
1.784558000000000089e+00
2.563922999999999952e+00
2.179145000000000110e+00
8.601210000000000244e-01
1.329231999999999969e+00
2.172746000000000066e+00
2.879465999999999859e+00
2.007724000000000064e+00
9.601450000000000262e-01
9.838660000000000183e-01
1.494469999999999965e+00
1.913831999999999978e+00
9.985730000000000439e-01
8.206579999999999986e-01
1.540211999999999914e+00
1.738277999999999990e+00
1.650684000000000040e+00
1.384080999999999895e+00
1.450048000000000004e+00
1.251108000000000109e+00
2.549573999999999785e+00
2.381231999999999793e+00
1.437137000000000109e+00
1.394358999999999904e+00
1.789061999999999930e+00
2.748305999999999916e+00
7.162140000000000173e-01
1.283746999999999971e+00
1.441731000000000096e+00
1.564043999999999990e+00
2.172022999999999815e+00
5.963460000000000427e-01
2.764555000000000096e+00
2.347462999999999855e+00
1.679029000000000105e+00
1.499417999999999918e+00
1.215057999999999971e+00
1.775130000000000097e+00
1.643559999999999910e+00
2.120066000000000006e+00
1.985028000000000015e+00
1.596457000000000015e+00
2.203765999999999892e+00
2.013199999999999878e+00
1.989759000000000055e+00
1.716037000000000035e+00
2.003328999999999915e+00
1.340870000000000006e+00
1.442199000000000009e+00
2.231145999999999852e+00
1.192992000000000052e+00
1.370832000000000050e+00
1.877717999999999998e+00
1.890147999999999939e+00
1.045218999999999898e+00
7.309679999999999511e-01
2.121903999999999790e+00
1.453337000000000101e+00
1.553739999999999899e+00
1.245881000000000016e+00
1.628279999999999950e+00
2.047194000000000180e+00
1.416454000000000102e+00
1.405257999999999896e+00
7.318109999999999893e-01
8.110209999999999919e-01
1.505403999999999964e+00
1.258175999999999961e+00
2.161375000000000046e+00
1.795425000000000049e+00
1.589495000000000102e+00
2.308479000000000170e+00
1.723100999999999994e+00
7.119889999999999830e-01
1.002529999999999921e+00
1.894333999999999962e+00
9.030510000000000481e-01
8.479370000000000518e-01
1.141612999999999989e+00
1.507287999999999961e+00
1.656039000000000039e+00
1.957716999999999929e+00
2.397337999999999969e+00
1.200920999999999905e+00
1.207635999999999932e+00
1.919539000000000106e+00
5.525419999999999776e-01
1.567163000000000084e+00
1.487629000000000090e+00
2.258360999999999841e+00
2.158841999999999928e+00
2.143942000000000014e+00
1.229672000000000098e+00
5.787419999999999787e-01
1.306027000000000049e+00
1.844246999999999970e+00
1.065247999999999973e+00
1.046235999999999944e+00
1.001066999999999929e+00
1.814821999999999935e+00
2.281070999999999849e+00
2.589426000000000005e+00
1.320070999999999994e+00
6.043039999999999523e-01
6.441419999999999924e-01
1.052861000000000047e+00
1.481014999999999970e+00
1.414095000000000102e+00
9.194529999999999648e-01
1.375739000000000045e+00
2.555336000000000052e+00
2.170894999999999797e+00
2.550021999999999789e+00
1.457240000000000091e+00
1.815673000000000092e+00
1.326416999999999957e+00
1.174784999999999968e+00
7.067539999999999933e-01
8.490189999999999682e-01
1.745848999999999984e+00
2.709430999999999923e+00
1.530645000000000033e+00
7.553889999999999771e-01
8.493669999999999831e-01
1.566357999999999917e+00
1.889602000000000004e+00
1.813712999999999909e+00
1.331388000000000016e+00
1.271344000000000030e+00
1.813838999999999979e+00
1.523012000000000032e+00
1.084880999999999984e+00
6.559610000000000163e-01
1.040337000000000067e+00
1.116509999999999891e+00
1.155197999999999947e+00
1.303844999999999921e+00
1.257776999999999923e+00
1.533217000000000052e+00
2.247259999999999813e+00
1.454725999999999964e+00
1.435008000000000061e+00
1.818114000000000008e+00
1.119045999999999985e+00
1.833850999999999898e+00
1.724007000000000067e+00
1.247384999999999966e+00
1.853448999999999902e+00
2.238843999999999834e+00
2.154039000000000037e+00
1.343946000000000085e+00
1.059256999999999893e+00
1.749006999999999978e+00
1.095827000000000107e+00
9.004189999999999694e-01
2.330115000000000158e+00
1.788323000000000107e+00
1.872862999999999944e+00
2.518250000000000099e+00
8.907159999999999522e-01
1.468788999999999900e+00
1.734825999999999979e+00
1.655734999999999957e+00
1.484232999999999913e+00
2.804289999999999949e+00
2.641754000000000158e+00
2.198075999999999919e+00
2.455480999999999803e+00
1.573455000000000048e+00
1.225762000000000018e+00
2.453584999999999905e+00
1.804230000000000000e+00
9.074719999999999454e-01
5.115950000000000220e-01
3.012604000000000060e+00
2.511258000000000212e+00
1.778291000000000066e+00
1.740960999999999981e+00
7.465060000000000029e-01
1.621504999999999974e+00
1.533207999999999904e+00
1.490262999999999893e+00
1.593776000000000082e+00
2.419433999999999862e+00
2.161103999999999914e+00
2.227276999999999951e+00
1.184036000000000088e+00
2.283916000000000057e+00
1.276151000000000035e+00
1.739900000000000002e+00
1.298405999999999949e+00
1.163567999999999936e+00
1.212571000000000065e+00
2.728628000000000053e+00
2.051375999999999866e+00
1.737624999999999975e+00
1.376365000000000061e+00
1.123007000000000088e+00
9.539459999999999607e-01
2.374560999999999922e+00
1.523301999999999934e+00
1.864138999999999990e+00
1.701578000000000035e+00
1.479857999999999896e+00
1.949500999999999928e+00
8.065130000000000354e-01
1.902822000000000013e+00
1.607631000000000032e+00
1.313722000000000056e+00
1.120090999999999948e+00
1.253754999999999953e+00
1.719654999999999934e+00
2.515807999999999822e+00
1.533342999999999900e+00
2.126475999999999811e+00
1.394112999999999936e+00
1.159462999999999910e+00
1.617212000000000094e+00
1.585628000000000037e+00
1.232404999999999973e+00
1.573288999999999938e+00
1.935953999999999953e+00
2.311478999999999839e+00
2.033795000000000019e+00
1.468062999999999896e+00
1.640422999999999965e+00
7.861550000000000482e-01
1.222129999999999939e+00
1.349102000000000023e+00
1.146871999999999892e+00
1.980315000000000047e+00
1.821674000000000015e+00
1.900514999999999954e+00
1.486812999999999940e+00
1.036459000000000019e+00
1.235805000000000042e+00
1.341215000000000046e+00
1.884503000000000039e+00
1.880324000000000106e+00
1.392633000000000010e+00
1.325634999999999897e+00
2.117002999999999968e+00
1.192183999999999910e+00
1.870217999999999936e+00
1.260788000000000020e+00
1.466504999999999947e+00
1.594449000000000005e+00
1.142298000000000036e+00
1.131135999999999919e+00
1.941683999999999966e+00
1.520442000000000071e+00
2.410267000000000159e+00
1.616117000000000026e+00
8.796070000000000277e-01
1.211743999999999932e+00
6.496210000000000040e-01
1.688587000000000060e+00
1.405845000000000011e+00
1.467144999999999921e+00
1.113439999999999985e+00
1.543681999999999999e+00
1.940914999999999946e+00
1.738010000000000055e+00
1.184325000000000072e+00
1.711189999999999989e+00
1.664398000000000044e+00
2.084846999999999895e+00
1.351421999999999901e+00
1.809077999999999964e+00
1.318181000000000047e+00
1.429664999999999964e+00
2.041443999999999814e+00
2.572912999999999784e+00
1.307660000000000045e+00
1.823536999999999964e+00
1.356033999999999962e+00
1.424114000000000102e+00
1.558084999999999942e+00
1.290999000000000008e+00
9.720490000000000519e-01
2.284834000000000032e+00
1.391548999999999925e+00
1.257609999999999895e+00
2.018956999999999891e+00
1.883045999999999998e+00
1.708876999999999979e+00
1.249567000000000094e+00
1.862092000000000080e+00
1.800083000000000100e+00
9.917019999999999724e-01
2.906219000000000108e+00
1.565496999999999916e+00
5.837599999999999456e-01
1.398781999999999970e+00
2.498524999999999885e+00
1.740844000000000058e+00
1.390825999999999896e+00
1.239583000000000101e+00
7.488339999999999996e-01
1.306921999999999917e+00
1.717419000000000029e+00
9.494569999999999954e-01
1.790021000000000084e+00
1.416371000000000047e+00
1.743306999999999940e+00
1.398409999999999931e+00
2.221740000000000048e+00
1.656412999999999913e+00
1.496809999999999974e+00
8.751320000000000210e-01
1.803106000000000098e+00
1.273997000000000046e+00
1.524343000000000004e+00
1.458776000000000073e+00
1.101796999999999915e+00
1.746161999999999992e+00
1.089450999999999947e+00
5.733540000000000303e-01
1.268871000000000082e+00
1.866948000000000052e+00
1.002679000000000098e+00
1.942526999999999893e+00
1.781862000000000057e+00
1.768259999999999943e+00
1.991622999999999921e+00
2.374807999999999808e+00
1.532906000000000102e+00
1.042113000000000067e+00
9.846110000000000140e-01
1.163721999999999923e+00
1.287025000000000086e+00
2.032208999999999932e+00
1.363428000000000084e+00
1.132703000000000015e+00
1.311719999999999997e+00
1.363583999999999907e+00
1.212814000000000059e+00
7.358230000000000048e-01
1.235352999999999923e+00
1.223357999999999945e+00
2.252739000000000047e+00
1.917337000000000069e+00
1.036106999999999889e+00
1.966137999999999941e+00
2.104144999999999932e+00
1.688806999999999947e+00
1.352986999999999940e+00
1.690620999999999929e+00
1.825722999999999985e+00
1.112449999999999939e+00
2.294890999999999792e+00
2.074857000000000173e+00
1.011760999999999910e+00
1.401256000000000057e+00
1.498941999999999997e+00
1.642946000000000017e+00
8.342019999999999991e-01
1.246105999999999936e+00
1.553981999999999974e+00
2.712495000000000100e+00
1.584256000000000109e+00
2.064300999999999942e+00
1.664303000000000088e+00
2.271707999999999839e+00
1.303311000000000108e+00
1.524410000000000043e+00
7.277970000000000272e-01
2.889628999999999781e+00
1.233878000000000030e+00
1.657923999999999953e+00
1.374822999999999906e+00
1.051892000000000049e+00
1.271403000000000061e+00
1.666639999999999899e+00
1.495592000000000033e+00
8.807129999999999681e-01
2.105805999999999845e+00
1.803857000000000044e+00
2.443989000000000189e+00
1.946013999999999911e+00
1.665386999999999951e+00
1.520637000000000016e+00
1.950004000000000071e+00
1.598661000000000110e+00
1.037209000000000048e+00
7.060990000000000322e-01
1.832405000000000062e+00
1.819989000000000079e+00
2.770378000000000007e+00
1.907208999999999932e+00
1.925778999999999908e+00
1.116424000000000083e+00
1.537387999999999977e+00
1.366519999999999957e+00
1.641510999999999942e+00
9.324980000000000491e-01
1.703921999999999937e+00
1.883693999999999980e+00
1.973659999999999970e+00
1.701040000000000108e+00
1.436296999999999935e+00
1.806847000000000092e+00
1.287144000000000066e+00
1.446615999999999902e+00
1.428072000000000008e+00
2.058594999999999953e+00
1.871504000000000056e+00
2.248315999999999981e+00
1.237216000000000093e+00
1.942029999999999923e+00
1.128270000000000106e+00
1.529719999999999969e+00
1.483220999999999901e+00
1.652906999999999904e+00
1.180755999999999917e+00
9.181829999999999714e-01
1.336581000000000019e+00
2.384621000000000102e+00
2.254910000000000192e+00
1.671710000000000029e+00
1.860911999999999900e+00
1.466815999999999898e+00
1.758955000000000046e+00
1.775379000000000040e+00
1.771505000000000107e+00
2.045930999999999944e+00
1.501673999999999953e+00
2.738319999999999865e+00
2.084732999999999947e+00
1.586764000000000063e+00
1.715892999999999891e+00
1.678948000000000107e+00
2.293174000000000046e+00
1.544507999999999992e+00
1.357051999999999925e+00
1.514504000000000072e+00
1.309943999999999997e+00
1.698050000000000059e+00
1.854344999999999910e+00
1.571023999999999976e+00
1.209791999999999978e+00
1.491918000000000077e+00
2.285912000000000166e+00
1.578856999999999955e+00
1.590495999999999910e+00
1.426120999999999972e+00
2.229525999999999897e+00
1.663928999999999991e+00
1.609720000000000040e+00
1.794124000000000052e+00
2.036446999999999896e+00
1.863131000000000093e+00
1.425812000000000079e+00
2.047998999999999903e+00
9.592260000000000231e-01
9.070749999999999647e-01
2.044417999999999846e+00
1.435351000000000043e+00
1.060430999999999901e+00
1.405655000000000099e+00
1.744474000000000080e+00
3.160867000000000093e+00
2.366846999999999923e+00
1.631021999999999972e+00
1.730027999999999899e+00
1.128705999999999987e+00
1.481854000000000005e+00
1.166773000000000060e+00
1.832573999999999925e+00
1.787455999999999934e+00
1.545755999999999908e+00
2.120652999999999899e+00
2.280982999999999983e+00
1.209737000000000062e+00
1.148395999999999972e+00
1.727565999999999935e+00
1.035692000000000057e+00
7.078529999999999545e-01
1.523447999999999913e+00
1.223230000000000040e+00
1.883277000000000090e+00
1.496008999999999922e+00
1.839539999999999953e+00
1.738483999999999918e+00
1.713167000000000106e+00
1.709306999999999910e+00
1.174749000000000043e+00
2.005028999999999950e+00
2.199323000000000139e+00
2.070326000000000111e+00
2.166303999999999785e+00
1.940315000000000012e+00
1.727977000000000096e+00
1.103523000000000032e+00
1.363585000000000047e+00
6.862350000000000394e-01
1.034377000000000102e+00
1.269662999999999986e+00
1.071752999999999956e+00
1.979036000000000017e+00
2.546031000000000155e+00
2.050629999999999953e+00
1.316569000000000100e+00
1.490784000000000109e+00
1.370041000000000064e+00
9.259899999999999798e-01
2.156949000000000005e+00
2.003064000000000178e+00
1.810612000000000110e+00
1.883394000000000013e+00
1.975713000000000052e+00
2.072700999999999905e+00
9.655209999999999626e-01
1.621307999999999971e+00
1.227535999999999961e+00
9.390739999999999643e-01
1.111518000000000006e+00
1.358732999999999969e+00
1.979117000000000015e+00
3.001736000000000182e+00
3.026494000000000018e+00
9.073550000000000226e-01
1.572899999999999965e+00
1.227567999999999993e+00
9.064130000000000242e-01
1.779838999999999949e+00
1.117594999999999894e+00
1.695403999999999911e+00
1.725973999999999897e+00
1.935724999999999918e+00
2.334029999999999827e+00
9.711389999999999745e-01
1.468237000000000014e+00
1.190415999999999919e+00
8.084189999999999987e-01
1.224002000000000034e+00
1.549617000000000022e+00
1.863215999999999983e+00
1.319428999999999963e+00
1.996896999999999922e+00
1.321285000000000043e+00
8.624540000000000539e-01
9.848419999999999952e-01
8.264150000000000107e-01
1.754864999999999897e+00
1.599979999999999958e+00
1.734949999999999992e+00
1.534631999999999996e+00
1.351139000000000090e+00
2.038917000000000090e+00
1.025833999999999913e+00
1.524310999999999972e+00
1.117955999999999950e+00
1.145226999999999995e+00
9.431469999999999576e-01
2.335894999999999833e+00
2.020176000000000194e+00
1.037943000000000060e+00
1.885604000000000058e+00
1.170244999999999980e+00
1.271063000000000054e+00
1.404045999999999905e+00
1.163737999999999939e+00
1.418703999999999965e+00
2.579019999999999868e+00
2.886464000000000141e+00
2.427106999999999903e+00
2.315477000000000007e+00
2.214547000000000043e+00
1.201864000000000043e+00
2.302998999999999796e+00
2.492255999999999805e+00
1.077339999999999964e+00
1.174541000000000057e+00
2.592382999999999882e+00
3.023547999999999902e+00
1.615823000000000009e+00
1.106767000000000056e+00
1.115175999999999945e+00
9.945819999999999661e-01
1.441443999999999948e+00
1.104225999999999930e+00
1.495138000000000078e+00
2.632115000000000204e+00
1.860273999999999983e+00
2.933445999999999998e+00
1.898587000000000025e+00
2.628038999999999792e+00
1.995816000000000034e+00
1.559296999999999933e+00
1.381864999999999899e+00
1.024920999999999971e+00
1.426581000000000099e+00
3.144226000000000187e+00
2.164883000000000113e+00
2.426823999999999870e+00
1.075927000000000078e+00
1.153810999999999920e+00
2.584033999999999942e+00
1.904225000000000056e+00
1.839369999999999949e+00
1.740415000000000045e+00
1.391165999999999903e+00
1.765679999999999916e+00
2.633240999999999943e+00
1.405907999999999936e+00
1.450590000000000046e+00
2.536560000000000148e+00
1.951451999999999964e+00
1.162868000000000013e+00
1.065207999999999933e+00
1.834786999999999946e+00
2.623234000000000066e+00
1.377272000000000052e+00
2.696324999999999861e+00
1.323274999999999979e+00
1.270874999999999977e+00
1.224801999999999946e+00
1.622408000000000072e+00
1.341094999999999926e+00
1.552316000000000029e+00
1.385448000000000013e+00
1.884652999999999912e+00
1.855010999999999965e+00
2.139915999999999929e+00
1.281165000000000109e+00
2.346728999999999843e+00
2.014016999999999946e+00
1.218593999999999955e+00
1.119480999999999948e+00
2.217600000000000016e+00
1.704018999999999950e+00
1.220528000000000057e+00
1.868089000000000111e+00
1.111976000000000075e+00
1.399996999999999936e+00
7.605359999999999898e-01
2.011922999999999906e+00
2.115886000000000156e+00
1.389326999999999979e+00
1.122535999999999978e+00
1.369378999999999902e+00
1.673295999999999895e+00
1.928620999999999919e+00
1.364384999999999959e+00
1.928436999999999957e+00
1.749595000000000011e+00
1.728782999999999959e+00
1.784756000000000009e+00
2.159355000000000135e+00
2.291961999999999833e+00
2.224842999999999904e+00
2.170482999999999940e+00
1.358848000000000056e+00
7.220820000000000016e-01
1.229481999999999964e+00
1.885788999999999938e+00
2.176521000000000150e+00
1.110621000000000080e+00
1.358038999999999996e+00
1.642160000000000064e+00
1.065469999999999917e+00
1.731422999999999934e+00
1.336956000000000033e+00
9.214980000000000393e-01
1.266267999999999949e+00
1.348524000000000056e+00
1.677874000000000088e+00
2.166758000000000184e+00
1.926209000000000060e+00
1.141653000000000029e+00
1.693788999999999989e+00
1.040165999999999924e+00
1.162992999999999943e+00
1.326416999999999957e+00
1.434058999999999973e+00
2.042803999999999842e+00
1.264868000000000103e+00
9.774599999999999955e-01
1.483683000000000085e+00
1.643742000000000036e+00
1.921618999999999966e+00
1.105069999999999997e+00
1.296912999999999982e+00
1.266264999999999974e+00
1.369202000000000030e+00
1.664962000000000053e+00
2.226204000000000072e+00
1.501934000000000102e+00
1.996639000000000053e+00
1.443044999999999911e+00
2.482736000000000054e+00
1.348308000000000062e+00
2.011391999999999847e+00
1.442269999999999941e+00
2.021774000000000182e+00
1.666457000000000077e+00
9.501720000000000166e-01
1.583402999999999894e+00
1.768860000000000099e+00
2.180140999999999885e+00
2.029567000000000121e+00
2.467191000000000134e+00
1.456668000000000074e+00
1.224712999999999941e+00
2.000446999999999864e+00
2.074663999999999842e+00
1.741886999999999963e+00
1.616651999999999978e+00
1.058715000000000073e+00
2.504249000000000169e+00
5.843979999999999730e-01
2.552521000000000040e+00
2.211778999999999940e+00
1.090894999999999948e+00
1.208569999999999922e+00
8.882069999999999688e-01
1.788021000000000083e+00
1.760049999999999892e+00
8.973440000000000305e-01
1.551835000000000075e+00
1.985446000000000044e+00
2.780632999999999910e+00
1.905149999999999899e+00
1.595299000000000023e+00
1.803101999999999983e+00
1.738207000000000058e+00
2.060869999999999980e+00
1.258375999999999939e+00
1.599058000000000090e+00
8.066090000000000204e-01
2.488923999999999914e+00
2.126533999999999924e+00
1.962331999999999965e+00
1.165961000000000025e+00
1.064330999999999916e+00
2.073421000000000181e+00
2.115676999999999808e+00
1.399323000000000095e+00
9.442599999999999882e-01
1.630444000000000004e+00
2.725842999999999794e+00
1.710606999999999989e+00
1.850918000000000063e+00
1.695591000000000070e+00
1.340179000000000009e+00
1.542024999999999979e+00
1.296408999999999923e+00
8.568160000000000220e-01
1.972787000000000068e+00
2.323144999999999794e+00
2.570810999999999957e+00
1.704420999999999964e+00
1.178379000000000065e+00
1.217932000000000015e+00
1.905882999999999994e+00
1.459912000000000099e+00
1.328316000000000052e+00
1.592713999999999963e+00
2.276549999999999851e+00
2.120010000000000172e+00
2.479054999999999787e+00
2.284841999999999818e+00
1.159650999999999987e+00
1.149065999999999921e+00
1.732135999999999898e+00
1.932318999999999898e+00
9.222879999999999967e-01
1.605569000000000024e+00
1.478890999999999956e+00
3.246271000000000129e+00
1.831001000000000101e+00
9.767930000000000224e-01
1.322324000000000055e+00
9.359830000000000094e-01
1.354754999999999932e+00
2.609694000000000180e+00
1.183589999999999920e+00
1.327903999999999973e+00
1.488015000000000088e+00
2.684546000000000099e+00
1.619558999999999971e+00
1.385029000000000066e+00
1.338713999999999960e+00
9.923849999999999616e-01
1.166663000000000006e+00
1.260880999999999919e+00
2.226583000000000201e+00
2.657055000000000167e+00
1.504993000000000025e+00
1.514547000000000088e+00
1.550364000000000075e+00
1.594946999999999893e+00
1.461951000000000001e+00
1.212768000000000068e+00
1.096492999999999940e+00
1.621771999999999991e+00
1.396671999999999914e+00
1.582076999999999956e+00
2.101430000000000131e+00
2.076455999999999857e+00
1.208614000000000077e+00
1.194590999999999958e+00
1.312473999999999918e+00
1.178957999999999950e+00
1.956696999999999909e+00
2.251332999999999807e+00
1.310788999999999982e+00
1.308159000000000072e+00
1.823887000000000036e+00
1.001840999999999982e+00
1.809832000000000107e+00
1.622033000000000058e+00
1.173770999999999898e+00
1.417950999999999961e+00
1.352082000000000006e+00
1.107499000000000011e+00
1.590896000000000088e+00
1.793220999999999954e+00
1.785865999999999953e+00
1.099574999999999969e+00
1.357455999999999996e+00
1.293493999999999922e+00
1.414347999999999939e+00
1.767323999999999895e+00
2.253502999999999812e+00
1.548426999999999998e+00
1.327909999999999924e+00
1.848314000000000012e+00
1.301660999999999957e+00
1.931181000000000036e+00
2.053796000000000177e+00
2.035642999999999869e+00
2.509761999999999826e+00
1.779333999999999971e+00
1.250585000000000058e+00
1.495203999999999978e+00
1.763365999999999989e+00
1.825482000000000049e+00
1.144738000000000033e+00
1.492620000000000058e+00
1.298651000000000000e+00
1.570921000000000012e+00
1.760204000000000102e+00
1.551949000000000023e+00
1.193302000000000085e+00
1.346049000000000051e+00
1.377634999999999943e+00
9.760609999999999564e-01
1.962676000000000087e+00
1.465535999999999950e+00
1.476660000000000084e+00
1.151410999999999962e+00
1.373253999999999975e+00
1.829283999999999910e+00
1.834767999999999954e+00
1.763886000000000065e+00
2.131129000000000051e+00
1.438871000000000011e+00
1.336543999999999954e+00
1.355523000000000033e+00
1.358133000000000035e+00
1.493327999999999989e+00
2.392145000000000188e+00
1.761031999999999931e+00
1.435866000000000087e+00
1.078003999999999962e+00
1.052145000000000108e+00
2.165840999999999905e+00
1.199847000000000108e+00
1.364241000000000037e+00
1.608794000000000057e+00
1.737263000000000002e+00
1.389691000000000010e+00
9.572420000000000373e-01
8.503249999999999975e-01
1.445821000000000023e+00
1.254013000000000044e+00
1.691387999999999892e+00
3.460630000000000095e-01
1.625496000000000052e+00
1.602400000000000047e+00
2.888475000000000126e+00
2.863766000000000034e+00
1.764888999999999930e+00
8.790029999999999788e-01
1.543401999999999941e+00
2.006838999999999817e+00
1.436606999999999967e+00
9.986509999999999554e-01
2.455309000000000186e+00
2.053220000000000045e+00
2.404954000000000036e+00
8.059770000000000545e-01
1.162543000000000104e+00
7.409080000000000110e-01
8.948660000000000503e-01
1.194557000000000091e+00
8.549539999999999917e-01
1.182198000000000082e+00
1.721594000000000069e+00
2.208575000000000177e+00
9.869790000000000507e-01
1.515959999999999974e+00
1.085352000000000094e+00
2.038721999999999923e+00
2.071702000000000155e+00
1.883137000000000061e+00
8.517860000000000431e-01
1.495611000000000024e+00
2.106002999999999847e+00
3.100729999999999986e+00
2.714703999999999784e+00
1.830249000000000015e+00
1.208604999999999929e+00
1.340427000000000035e+00
1.451983000000000024e+00
1.937845999999999957e+00
7.741660000000000208e-01
1.892872000000000110e+00
2.128394999999999815e+00
1.792639000000000093e+00
7.423429999999999751e-01
1.144943999999999962e+00
1.630818000000000101e+00
1.396598000000000006e+00
2.070288000000000128e+00
9.268979999999999997e-01
7.905320000000000125e-01
1.794683999999999946e+00
2.829914000000000041e+00
2.387506999999999824e+00
1.342033000000000031e+00
1.851631000000000027e+00
1.161726999999999954e+00
1.585876999999999981e+00
1.923075000000000090e+00
1.077731999999999912e+00
1.164196999999999926e+00
1.517449999999999966e+00
2.265868999999999911e+00
9.619119999999999893e-01
1.547714000000000034e+00
1.418355999999999950e+00
1.397337000000000051e+00
2.130619999999999958e+00
1.466271000000000102e+00
1.153562999999999894e+00
8.031570000000000098e-01
2.162091000000000207e+00
6.972850000000000437e-01
1.209497999999999962e+00
9.156300000000000550e-01
8.493600000000000039e-01
1.350700999999999929e+00
1.839342000000000033e+00
1.487648999999999999e+00
6.896409999999999485e-01
1.085382000000000069e+00
1.945041999999999938e+00
1.024508999999999892e+00
7.230539999999999745e-01
1.082306999999999908e+00
1.607317000000000107e+00
2.334322999999999926e+00
1.015397000000000105e+00
9.880510000000000126e-01
1.170045000000000002e+00
2.049983000000000111e+00
1.536926000000000014e+00
1.780888000000000027e+00
1.563291999999999904e+00
1.269698999999999911e+00
1.843202999999999925e+00
1.723476000000000008e+00
8.675140000000000073e-01
9.851410000000000444e-01
1.500823000000000018e+00
1.702471000000000068e+00
5.299329999999999874e-01
4.600090000000000012e-01
1.305530000000000079e+00
1.575314000000000103e+00
1.536478000000000010e+00
1.296348000000000056e+00
1.316910999999999943e+00
1.426873000000000058e+00
1.441300999999999943e+00
1.612101000000000006e+00
9.991790000000000393e-01
1.001551999999999998e+00
1.179729999999999945e+00
2.094317999999999902e+00
1.821293999999999969e+00
1.862713999999999981e+00
1.807606999999999964e+00
1.359382000000000090e+00
6.991049999999999764e-01
2.433780000000000054e+00
1.454010000000000025e+00
1.930101000000000067e+00
1.369668000000000108e+00
1.007333000000000034e+00
1.708625000000000060e+00
1.648789999999999978e+00
1.072357999999999922e+00
1.768170999999999937e+00
1.387404999999999999e+00
1.692088000000000036e+00
1.607301000000000091e+00
2.206449999999999800e+00
1.793873000000000051e+00
2.009011000000000102e+00
2.384885000000000144e+00
2.304888000000000048e+00
1.947122000000000019e+00
1.965027000000000079e+00
1.564057999999999948e+00
1.891764999999999919e+00
2.872110999999999859e+00
1.102740999999999971e+00
9.685550000000000548e-01
2.152519999999999989e+00
2.832924000000000220e+00
2.142672000000000132e+00
6.628460000000000463e-01
8.473749999999999893e-01
2.556239999999999846e+00
1.868749999999999911e+00
1.633032000000000039e+00
1.823504999999999932e+00
1.633418999999999954e+00
1.753184999999999993e+00
1.813344000000000067e+00
6.386479999999999935e-01
1.365332999999999908e+00
1.678609999999999935e+00
2.182700999999999780e+00
1.996329000000000020e+00
1.205127999999999977e+00
9.111639999999999739e-01
7.118550000000000155e-01
2.079969999999999875e+00
1.418430000000000080e+00
1.137189999999999923e+00
9.791490000000000471e-01
1.579951000000000105e+00
2.026415000000000077e+00
1.823550999999999922e+00
2.147581999999999880e+00
1.814778999999999920e+00
1.106530999999999931e+00
2.410719999999999974e+00
8.447320000000000384e-01
9.172510000000000385e-01
1.085882999999999932e+00
1.932169999999999943e+00
2.156015000000000015e+00
1.356360999999999928e+00
1.146649999999999947e+00
1.603838000000000097e+00
1.465527000000000024e+00
1.672118999999999911e+00
1.107291000000000025e+00
1.045034999999999936e+00
1.223721999999999976e+00
1.755411999999999972e+00
2.078419999999999934e+00
2.184525999999999968e+00
1.760135000000000005e+00
1.343768999999999991e+00
1.771973000000000020e+00
6.123060000000000169e-01
1.142921999999999993e+00
1.165748000000000006e+00
8.748569999999999958e-01
2.236407999999999952e+00
1.324859999999999927e+00
1.190463999999999967e+00
1.472413999999999890e+00
1.157601000000000102e+00
3.213649000000000200e+00
1.576144999999999907e+00
1.941562000000000010e+00
1.214579999999999993e+00
1.207179999999999920e+00
2.349318999999999935e+00
1.971147999999999900e+00
1.271090999999999971e+00
9.199410000000000087e-01
9.368100000000000316e-01
2.470073999999999881e+00
1.325501000000000040e+00
2.275370000000000115e+00
1.310326000000000102e+00
2.038628000000000107e+00
1.333536000000000055e+00
1.397671000000000108e+00
1.639308999999999905e+00
8.973130000000000273e-01
1.008844000000000074e+00
2.010279999999999845e+00
2.328408000000000033e+00
6.621489999999999876e-01
1.452609000000000039e+00
1.929008000000000056e+00
1.924517000000000033e+00
1.797660999999999953e+00
1.736826999999999899e+00
1.200669999999999904e+00
2.334315999999999836e+00
1.588494000000000073e+00
3.206151999999999891e+00
1.631407999999999969e+00
1.571730000000000071e+00
1.607115999999999989e+00
1.833496000000000015e+00
1.718631000000000020e+00
1.073970000000000091e+00
6.971330000000000027e-01
1.737152000000000029e+00
1.849029999999999951e+00
1.871202999999999950e+00
1.642749999999999932e+00
1.706099000000000032e+00
1.819677999999999907e+00
1.694925000000000015e+00
1.262270000000000003e+00
4.447229999999999794e-01
1.095987000000000045e+00
1.807263999999999982e+00
2.855372000000000021e+00
1.827714000000000061e+00
1.493787999999999894e+00
1.726080999999999976e+00
1.763678000000000079e+00
1.555976999999999943e+00
1.385086000000000039e+00
8.941160000000000219e-01
1.000177000000000094e+00
1.560073999999999961e+00
1.922177000000000024e+00
1.811822000000000044e+00
1.806904000000000066e+00
1.465081999999999995e+00
1.119888999999999912e+00
9.798679999999999612e-01
1.045808999999999989e+00
1.476842999999999906e+00
1.073819999999999997e+00
2.865148000000000028e+00
1.752253000000000061e+00
1.976072999999999968e+00
1.267509999999999915e+00
1.992892000000000108e+00
1.356977000000000100e+00
1.027392000000000083e+00
7.903489999999999682e-01
8.956110000000000460e-01
1.678536999999999946e+00
1.689267999999999992e+00
2.006384000000000167e+00
1.308143999999999973e+00
1.294216999999999951e+00
1.174592999999999998e+00
6.665999999999999703e-01
9.603159999999999474e-01
1.823369000000000018e+00
1.646460000000000035e+00
2.206980000000000164e+00
1.699680999999999997e+00
1.234693000000000040e+00
1.021431999999999896e+00
8.665359999999999729e-01
4.777294999999999625e+00
5.276329999999999742e+00
6.339109999999999800e+00
6.810896999999999757e+00
6.083168999999999826e+00
5.566743999999999915e+00
5.682754000000000083e+00
6.267727999999999966e+00
2.114447999999999883e+00
1.984488999999999947e+00
3.597805999999999838e+00
4.451306999999999903e+00
4.430140999999999885e+00
3.965266000000000179e+00
4.082436999999999649e+00
6.300224000000000046e+00
4.331627000000000116e+00
2.026288999999999785e+00
2.597567000000000181e+00
5.662167000000000172e+00
1.007548899999999925e+01
1.172721800000000059e+01
8.131354999999999222e+00
6.771620999999999668e+00
8.132827999999999946e+00
1.016464700000000043e+01
8.607844999999999303e+00
4.856447000000000180e+00
5.345945999999999643e+00
8.373767000000000849e+00
1.150552099999999989e+01
1.124223300000000059e+01
9.395220999999999378e+00
1.016526299999999949e+01
1.129511399999999988e+01
1.125355099999999986e+01
5.588563999999999865e+00
4.411889000000000394e+00
4.584041000000000032e+00
6.907562999999999676e+00
7.136994999999999756e+00
6.015554999999999986e+00
4.808957000000000370e+00
4.373897000000000368e+00
5.437388000000000332e+00
4.841689999999999827e+00
2.887227999999999906e+00
2.396732000000000085e+00
3.149782000000000082e+00
4.917099999999999582e+00
4.230495999999999590e+00
5.905458999999999570e+00
2.478508999999999851e+00
3.256606000000000112e+00
3.792488000000000081e+00
2.099102999999999941e+00
3.098297000000000079e+00
1.913950000000000040e+00
2.754827999999999832e+00
3.032776999999999834e+00
3.030203000000000202e+00
2.624690999999999885e+00
2.959916999999999909e+00
3.041657999999999973e+00
1.757617999999999903e+00
1.782585000000000086e+00
1.591032000000000002e+00
8.700149999999999828e-01
2.267405000000000115e+00
2.100884000000000196e+00
2.726776000000000089e+00
1.709081000000000072e+00
1.459176000000000029e+00
1.301090999999999998e+00
5.046030000000000237e-01
1.960785000000000000e+00
1.144819999999999949e+00
1.390754999999999963e+00
1.816208000000000045e+00
1.949370000000000047e+00
1.468672999999999895e+00
6.649490000000000123e-01
1.353058000000000094e+00
1.466571000000000069e+00
1.239786999999999972e+00
1.164735999999999994e+00
1.002267000000000019e+00
2.021755000000000191e+00
2.497212000000000209e+00
2.779954000000000036e+00
8.284209999999999630e-01
6.970870000000000122e-01
6.289289999999999603e-01
8.329929999999999835e-01
1.732649000000000106e+00
1.264890000000000070e+00
1.307574999999999932e+00
1.987832999999999961e+00
2.100300999999999974e+00
1.994196000000000080e+00
1.575819000000000081e+00
6.147120000000000362e-01
1.627302000000000026e+00
9.673169999999999824e-01
1.344341999999999926e+00
1.824057000000000039e+00
1.302651999999999921e+00
2.049198000000000075e+00
2.100493000000000166e+00
1.841118000000000032e+00
1.237154000000000087e+00
6.247970000000000468e-01
2.025211999999999790e+00
1.661721999999999921e+00
1.348012999999999906e+00
8.799759999999999804e-01
1.502439000000000080e+00
2.316348000000000074e+00
2.602821000000000051e+00
2.170345000000000191e+00
1.649637000000000020e+00
1.869323999999999986e+00
1.147491999999999956e+00
1.017063999999999968e+00
1.947017999999999915e+00
1.314508000000000010e+00
2.449955000000000105e+00
1.444927999999999990e+00
2.146697000000000077e+00
1.903551999999999911e+00
4.735360000000000125e-01
1.767179000000000055e+00
8.816429999999999545e-01
3.443115999999999843e+00
5.146668000000000021e+00
6.414011999999999603e+00
7.190900000000000070e+00
4.974461999999999939e+00
5.277588999999999864e+00
4.319274000000000058e+00
4.778355999999999604e+00
3.264250999999999792e+00
2.434956999999999816e+00
5.372231000000000201e+00
5.145163000000000153e+00
5.584435000000000038e+00
2.485920999999999825e+00
3.073052000000000117e+00
4.882501000000000424e+00
3.899179999999999868e+00
3.623339999999999783e+00
2.169796999999999976e+00
3.655393999999999810e+00
5.951577000000000339e+00
6.522077999999999598e+00
6.327016000000000417e+00
4.585531999999999719e+00
5.783214000000000077e+00
5.161158999999999608e+00
5.880996999999999808e+00
4.581370999999999860e+00
3.185674999999999812e+00
4.836331999999999631e+00
4.333916999999999575e+00
4.377607000000000248e+00
3.847773999999999806e+00
4.216626999999999903e+00
2.662965999999999944e+00
2.981345000000000134e+00
2.748905999999999850e+00
1.385380999999999974e+00
2.081173999999999857e+00
2.921768999999999838e+00
3.855337000000000014e+00
2.721823000000000103e+00
1.603372999999999937e+00
1.490577000000000041e+00
2.872780999999999807e+00
2.032691999999999943e+00
1.377701999999999982e+00
1.445762999999999909e+00
3.250268000000000157e+00
2.618482999999999894e+00
3.027102999999999877e+00
6.819039999999999546e-01
9.308079999999999687e-01
1.713157999999999959e+00
1.574078000000000088e+00
1.725097000000000103e+00
1.189062999999999981e+00
1.342440999999999995e+00
2.183425000000000171e+00
2.244763999999999982e+00
1.793233999999999995e+00
1.600891000000000064e+00
2.015476000000000045e+00
1.179696000000000078e+00
1.439667000000000030e+00
7.172450000000000214e-01
2.033428999999999931e+00
2.958937999999999846e+00
1.655802999999999914e+00
2.313918000000000141e+00
7.395450000000000079e-01
8.812389999999999946e-01
2.076731999999999800e+00
1.359744999999999981e+00
1.405848999999999904e+00
9.538309999999999844e-01
1.175502000000000047e+00
2.454299999999999926e+00
2.230909000000000031e+00
1.520045000000000091e+00
1.655529999999999946e+00
1.169899999999999940e+00
1.856837999999999989e+00
2.022269999999999790e+00
1.502107000000000081e+00
2.292425000000000157e+00
2.132048999999999861e+00
1.909326000000000079e+00
1.833739999999999926e+00
1.809331000000000023e+00
1.240267999999999926e+00
1.941910000000000025e+00
1.825415000000000010e+00
2.362026000000000181e+00
1.269042000000000003e+00
1.139777999999999958e+00
1.954015000000000057e+00
1.282213000000000047e+00
1.867912000000000017e+00
1.456104000000000065e+00
1.183198999999999890e+00
1.881591000000000014e+00
1.636490999999999918e+00
1.689556999999999976e+00
2.116155000000000008e+00
1.480118000000000045e+00
2.116089999999999804e+00
1.550089999999999968e+00
1.450782999999999934e+00
8.178659999999999819e-01
1.390071999999999974e+00
2.574123000000000161e+00
2.383410000000000029e+00
9.136140000000000372e-01
9.976479999999999793e-01
1.767052999999999985e+00
2.834000000000000075e+00
2.161894999999999900e+00
6.260229999999999961e-01
1.192082000000000086e+00
1.615841000000000083e+00
2.039571000000000023e+00
1.941874000000000100e+00
1.653432999999999931e+00
1.333771000000000040e+00
1.348186000000000107e+00
2.191321999999999992e+00
2.126818999999999793e+00
8.247619999999999951e-01
1.136489000000000082e+00
1.705694000000000043e+00
2.398404000000000202e+00
1.031633000000000022e+00
8.376799999999999802e-01
1.517509999999999915e+00
2.232235000000000191e+00
1.464995000000000047e+00
6.610160000000000480e-01
8.343699999999999450e-01
1.781368999999999980e+00
1.755122999999999989e+00
1.578923999999999994e+00
2.024802000000000213e+00
2.370640999999999998e+00
6.196970000000000312e+00
8.191369999999999152e+00
1.052006599999999992e+01
8.839802000000000604e+00
5.879998999999999754e+00
6.422608999999999568e+00
6.766500999999999877e+00
3.894430999999999976e+00
2.587566999999999950e+00
3.146542000000000172e+00
6.063509999999999955e+00
5.998629000000000211e+00
4.747201999999999700e+00
4.128542000000000378e+00
6.004518000000000022e+00
4.998039999999999594e+00
4.322479000000000404e+00
2.687605000000000022e+00
4.578559000000000268e+00
9.368487999999999261e+00
1.246411900000000017e+01
1.176777000000000051e+01
6.902463000000000015e+00
1.037135699999999972e+01
1.038553399999999982e+01
1.173478000000000065e+01
7.153745999999999938e+00
3.551639999999999908e+00
7.364887000000000405e+00
8.430720000000000880e+00
9.600398999999999461e+00
8.867618999999999474e+00
7.216041999999999845e+00
5.902190000000000047e+00
7.124375999999999820e+00
7.040798999999999808e+00
2.898804999999999854e+00
1.854198000000000013e+00
5.308872000000000035e+00
7.828128999999999671e+00
7.244187000000000154e+00
3.801979000000000219e+00
5.835916000000000103e+00
6.661107000000000333e+00
7.215521999999999991e+00
2.433190999999999882e+00
2.399427999999999894e+00
3.830309999999999881e+00
4.032612000000000307e+00
5.175861000000000267e+00
2.367842000000000002e+00
1.377922000000000091e+00
3.822672999999999988e+00
3.486089000000000215e+00
3.689858000000000082e+00
1.996669999999999945e+00
9.720919999999999561e-01
2.857232999999999912e+00
3.292640000000000011e+00
3.194567999999999852e+00
1.381650999999999962e+00
1.935944000000000109e+00
2.087994999999999823e+00
2.693156000000000105e+00
2.270528999999999797e+00
2.378230999999999984e+00
2.041354999999999809e+00
1.336627000000000010e+00
3.162650999999999879e+00
2.013437999999999839e+00
2.516179999999999861e+00
1.692299999999999915e+00
1.828362000000000043e+00
2.056722999999999857e+00
1.544135999999999953e+00
8.309530000000000527e-01
2.288917000000000090e+00
1.008270999999999917e+00
2.263002999999999876e+00
1.403771000000000102e+00
2.243374000000000201e+00
1.766629999999999923e+00
1.336489999999999956e+00
2.283600999999999992e+00
2.019598999999999922e+00
1.766518999999999950e+00
1.401270999999999933e+00
1.474887000000000059e+00
1.034218999999999999e+00
1.785328999999999944e+00
1.885876000000000108e+00
2.011521000000000114e+00
1.557333999999999996e+00
1.398458999999999897e+00
1.120339999999999892e+00
1.263020999999999949e+00
1.286904999999999966e+00
1.725840000000000041e+00
1.419758999999999993e+00
3.342980999999999980e+00
1.790305000000000035e+00
2.150716000000000072e+00
1.730488999999999944e+00
1.854884999999999895e+00
1.987503999999999937e+00
2.395322000000000173e+00
1.964612999999999943e+00
2.024919000000000135e+00
1.625982000000000038e+00
2.900453000000000170e+00
2.814846999999999877e+00
2.075374000000000052e+00
7.903869999999999507e-01
1.048837999999999937e+00
1.775846000000000036e+00
2.159095000000000208e+00
2.424293000000000031e+00
1.188080000000000025e+00
2.804877999999999982e+00
1.902563000000000004e+00
2.873920000000000030e+00
1.836746999999999908e+00
1.597285999999999984e+00
2.603031000000000095e+00
1.767252999999999963e+00
1.705627999999999922e+00
1.572475999999999985e+00
9.066290000000000182e-01
3.154150000000000009e+00
2.069428999999999963e+00
2.799513000000000140e+00
6.002049999999999885e-01
1.199904000000000082e+00
1.781196000000000002e+00
1.723540000000000072e+00
1.946593000000000018e+00
1.578783999999999965e+00
1.603750000000000009e+00
2.525898999999999894e+00
2.258739999999999970e+00
1.630687999999999915e+00
2.092687999999999882e+00
2.830693999999999821e+00
7.081464999999999677e+00
7.826853999999999978e+00
9.631415000000000504e+00
7.401118000000000308e+00
4.955014000000000252e+00
6.364041000000000281e+00
5.332137000000000349e+00
3.215463999999999878e+00
2.661773999999999862e+00
3.459169999999999856e+00
5.737953000000000081e+00
4.254976000000000091e+00
3.438231000000000037e+00
3.596035999999999788e+00
4.773877999999999844e+00
4.914585999999999899e+00
3.219964000000000048e+00
2.551838000000000051e+00
4.828833999999999627e+00
9.002135000000000886e+00
1.132225999999999999e+01
9.569188000000000471e+00
5.799273000000000344e+00
8.638225999999999516e+00
8.938506999999999536e+00
9.118100000000000094e+00
4.976371000000000322e+00
3.588077999999999879e+00
6.718816000000000344e+00
7.562596000000000096e+00
8.150895999999999475e+00
7.937718000000000274e+00
4.475558999999999621e+00
5.046165000000000234e+00
5.461177000000000170e+00
4.127416000000000196e+00
2.655991000000000213e+00
1.121002999999999972e+00
4.837982000000000227e+00
6.364494999999999791e+00
4.565047999999999995e+00
3.283339999999999925e+00
3.851175000000000015e+00
4.317607999999999890e+00
4.000159000000000020e+00
9.672779999999999712e-01
1.717618000000000089e+00
1.960771000000000042e+00
2.542568000000000161e+00
3.355852000000000057e+00
2.092918000000000056e+00
1.913216000000000028e+00
2.174278999999999851e+00
1.885242000000000084e+00
1.336254000000000053e+00
1.936077999999999966e+00
1.230963000000000029e+00
1.197756999999999961e+00
1.782289000000000012e+00
1.899949000000000110e+00
2.282758999999999983e+00
1.506054999999999922e+00
1.279997000000000051e+00
1.059657000000000071e+00
7.852519999999999500e-01
1.523959000000000064e+00
1.644020999999999955e+00
1.294044999999999890e+00
2.244393999999999778e+00
2.499655000000000182e+00
2.148950000000000138e+00
1.577506999999999993e+00
1.164001000000000063e+00
2.165312000000000126e+00
1.448795000000000055e+00
1.508702999999999905e+00
6.808670000000000000e-01
1.561228999999999978e+00
1.823128000000000082e+00
2.130345999999999851e+00
2.646336999999999939e+00
7.081979999999999942e-01
9.195309999999999873e-01
1.103436000000000083e+00
1.332657999999999898e+00
2.259996999999999812e+00
7.256890000000000285e-01
1.770197999999999938e+00
1.550380000000000091e+00
1.427075000000000093e+00
9.782889999999999642e-01
1.071091999999999933e+00
2.148191999999999879e+00
1.036775999999999920e+00
1.329785999999999913e+00
1.597842999999999902e+00
1.160632000000000108e+00
2.001886999999999972e+00
2.143494000000000010e+00
1.502159999999999940e+00
8.204200000000000381e-01
2.522191999999999990e+00
1.421918000000000015e+00
1.452288999999999941e+00
2.391045999999999783e+00
1.397461999999999982e+00
1.387895000000000101e+00
1.849657000000000107e+00
1.636972000000000094e+00
2.956388000000000016e+00
1.621839999999999948e+00
2.443150000000000155e+00
1.177172000000000107e+00
1.372751000000000055e+00
1.814551000000000025e+00
1.873094000000000037e+00
2.077752999999999961e+00
2.206820000000000004e+00
1.936534999999999895e+00
1.269133000000000067e+00
1.690225000000000088e+00
1.216115999999999975e+00
1.276753999999999944e+00
2.207647000000000137e+00
1.615420000000000078e+00
1.267528999999999906e+00
2.268435000000000201e+00
1.368757999999999919e+00
2.690157000000000131e+00
1.405526000000000053e+00
2.780187999999999882e+00
1.101031000000000093e+00
1.540011000000000019e+00
1.941850000000000076e+00
1.843949000000000060e+00
1.652206999999999981e+00
1.895339000000000107e+00
1.308864000000000027e+00
1.398069999999999924e+00
1.570135999999999976e+00
1.665728000000000097e+00
1.860592000000000024e+00
1.876308000000000087e+00
1.752374000000000098e+00
1.513433999999999946e+00
1.683948000000000000e+00
2.121842000000000006e+00
8.499079999999999968e-01
1.413635999999999893e+00
1.919033999999999907e+00
1.341892000000000085e+00
1.939589999999999925e+00
1.291304000000000007e+00
1.580495999999999901e+00
1.446234000000000020e+00
1.861064000000000052e+00
1.726148000000000016e+00
2.503122999999999987e+00
2.293841000000000019e+00
2.087997000000000103e+00
2.522136999999999851e+00
1.899607000000000046e+00
3.597776000000000085e+00
2.953184999999999949e+00
2.501669000000000143e+00
2.596411999999999942e+00
2.178533999999999970e+00
2.451817999999999831e+00
1.549311000000000105e+00
2.367501999999999995e+00
2.214154000000000178e+00
7.459320000000000395e-01
2.073520999999999948e+00
1.772521999999999931e+00
2.569903000000000048e+00
9.824669999999999792e-01
1.530416999999999916e+00
9.952419999999999600e-01
1.507007999999999903e+00
2.829130999999999840e+00
1.799722999999999962e+00
1.642182000000000031e+00
1.377215999999999996e+00
1.354681000000000024e+00
1.493821000000000065e+00
1.414379999999999971e+00
1.555679000000000034e+00
1.832329000000000097e+00
1.542553000000000063e+00
1.740318000000000032e+00
2.133615999999999957e+00
1.389432999999999918e+00
1.364497999999999989e+00
1.690825999999999940e+00
1.935845000000000038e+00
1.528227000000000002e+00
1.253722000000000003e+00
1.743211999999999984e+00
2.401571999999999818e+00
1.793763999999999914e+00
1.548958000000000057e+00
2.310597000000000012e+00
1.347488000000000019e+00
1.890662999999999982e+00
1.958634999999999904e+00
1.524359999999999937e+00
1.481114000000000042e+00
1.250023000000000106e+00
1.688344000000000067e+00
1.766394999999999937e+00
1.695659000000000027e+00
2.404668000000000028e+00
7.173920000000000297e-01
2.195917000000000119e+00
1.219405999999999990e+00
1.194172000000000011e+00
2.163689999999999891e+00
1.972533000000000092e+00
1.260791999999999913e+00
1.745881999999999934e+00
1.452433000000000085e+00
1.150492000000000070e+00
1.309106000000000103e+00
2.334086000000000105e+00
1.827909999999999924e+00
1.573560999999999988e+00
1.242297999999999902e+00
1.691713000000000022e+00
2.227495999999999921e+00
1.351080000000000059e+00
2.272702999999999918e+00
8.677080000000000348e-01
1.102578000000000058e+00
1.121023000000000103e+00
2.153417999999999832e+00
1.922439000000000009e+00
1.882600000000000051e+00
1.596408999999999967e+00
1.111123000000000083e+00
1.372465000000000046e+00
1.228361000000000036e+00
1.674307999999999907e+00
2.173448000000000047e+00
1.382147000000000014e+00
2.234901999999999944e+00
1.355793000000000026e+00
1.725954999999999906e+00
1.785193999999999948e+00
8.342469999999999608e-01
2.167463999999999835e+00
1.164463000000000026e+00
1.636722000000000010e+00
8.716319999999999624e-01
5.359639999999999960e-01
2.152375000000000149e+00
1.697243999999999975e+00
1.846462999999999965e+00
1.244040999999999952e+00
1.180042999999999953e+00
2.086860999999999855e+00
2.250539999999999985e+00
2.285054999999999836e+00
1.033808999999999978e+00
1.264086999999999961e+00
1.055862000000000078e+00
1.503590999999999900e+00
2.708666000000000018e+00
1.762869999999999937e+00
3.532160999999999884e+00
3.497380000000000155e+00
3.006705000000000183e+00
3.323110999999999926e+00
4.071787999999999741e+00
3.440341999999999789e+00
1.341394999999999893e+00
2.043927000000000049e+00
1.854586999999999986e+00
1.792305000000000037e+00
2.986273999999999873e+00
1.229589000000000043e+00
3.210979000000000028e+00
1.291676000000000046e+00
2.142185000000000006e+00
2.374738999999999933e+00
2.012631999999999977e+00
1.806815000000000060e+00
2.377369999999999983e+00
2.612162000000000095e+00
2.516773999999999845e+00
2.961489999999999956e+00
3.356234999999999857e+00
3.450622000000000078e+00
3.226640000000000175e+00
1.966175999999999924e+00
1.452021000000000006e+00
1.070548000000000055e+00
1.687103000000000019e+00
2.276580000000000048e+00
1.689141999999999921e+00
1.856014999999999970e+00
1.921545999999999976e+00
1.557649999999999979e+00
1.999691000000000107e+00
2.472104999999999997e+00
1.485022999999999982e+00
1.272683999999999926e+00
8.173589999999999467e-01
2.021459000000000117e+00
2.016917999999999989e+00
1.927356000000000069e+00
1.375115000000000087e+00
1.267341999999999969e+00
1.666176000000000101e+00
1.505481999999999987e+00
1.016086000000000045e+00
7.091650000000000453e-01
9.548349999999999893e-01
1.746105000000000018e+00
2.219441000000000219e+00
2.153017999999999876e+00
8.860839999999999828e-01
1.077477999999999936e+00
2.204080999999999957e+00
1.907774000000000081e+00
1.364954000000000001e+00
1.252504999999999979e+00
1.539609000000000005e+00
1.590113000000000110e+00
2.217925999999999842e+00
2.432112000000000052e+00
1.677559999999999940e+00
9.792969999999999731e-01
1.137126000000000081e+00
1.628946999999999923e+00
1.264410999999999952e+00
2.061932000000000098e+00
1.471295000000000019e+00
2.389701000000000075e+00
2.670990000000000197e+00
1.220750000000000002e+00
1.415564000000000044e+00
1.975783999999999985e+00
1.869159000000000015e+00
1.355293000000000081e+00
1.825755000000000017e+00
1.347180999999999962e+00
2.089214999999999822e+00
2.260400999999999883e+00
2.562330999999999914e+00
1.769805999999999990e+00
7.206230000000000135e-01
1.238124999999999920e+00
1.879602999999999913e+00
1.048295999999999895e+00
2.331290000000000084e+00
2.015686000000000089e+00
2.527845000000000120e+00
3.287870999999999988e+00
2.828424000000000049e+00
1.516361000000000070e+00
2.058092999999999950e+00
1.756828999999999974e+00
1.098532000000000064e+00
1.958727000000000107e+00
2.469384999999999941e+00
1.703573000000000004e+00
2.309712999999999905e+00
2.185290999999999872e+00
1.984987999999999975e+00
1.403122999999999898e+00
1.628821000000000074e+00
1.504822000000000104e+00
1.268974999999999964e+00
2.855774999999999952e+00
1.882363999999999926e+00
2.706008999999999887e+00
3.096976000000000173e+00
2.197481999999999935e+00
2.178338000000000108e+00
1.905483999999999956e+00
2.065284000000000120e+00
8.147210000000000285e-01
2.612537000000000109e+00
2.268221000000000043e+00
2.161348999999999965e+00
2.267815999999999832e+00
1.773228000000000026e+00
2.032268999999999881e+00
1.141834999999999933e+00
3.281871000000000205e+00
6.552088000000000356e+00
7.256522000000000361e+00
9.993956000000000728e+00
1.270709000000000088e+01
7.294221000000000288e+00
6.749278999999999584e+00
7.790453000000000294e+00
7.211560000000000414e+00
3.691558000000000117e+00
5.714775999999999634e+00
5.824441000000000201e+00
6.268898000000000081e+00
6.171539000000000108e+00
6.602415999999999840e+00
7.827126999999999946e+00
8.059839999999999449e+00
7.050067000000000306e+00
3.048510999999999971e+00
4.361955000000000027e+00
6.658606999999999942e+00
8.058512000000000342e+00
1.097211199999999920e+01
8.129963000000000051e+00
8.531188000000000216e+00
7.731860000000000177e+00
8.719882000000000133e+00
6.960649000000000086e+00
4.274950999999999723e+00
5.656717000000000439e+00
5.163820000000000299e+00
5.720750999999999920e+00
6.876159000000000354e+00
8.978358000000000061e+00
4.064311000000000007e+00
4.269255000000000244e+00
5.185457000000000427e+00
2.566079999999999917e+00
2.863900999999999808e+00
4.126081000000000110e+00
3.688903999999999961e+00
4.369943000000000133e+00
3.328882999999999814e+00
5.439303999999999917e+00
4.508777000000000257e+00
4.825171000000000099e+00
2.870854000000000017e+00
1.505938999999999917e+00
2.474972000000000172e+00
2.032842000000000038e+00
1.688015000000000043e+00
2.932017999999999791e+00
2.286925000000000097e+00
2.968560999999999783e+00
1.990528999999999993e+00
2.946461999999999914e+00
1.296770999999999896e+00
1.847054999999999891e+00
2.220603000000000105e+00
1.305546000000000095e+00
2.274683000000000010e+00
2.412284999999999791e+00
2.309639000000000220e+00
1.449615000000000098e+00
9.888489999999999780e-01
2.526870999999999867e+00
1.258259000000000016e+00
2.076245999999999814e+00
1.372209999999999930e+00
1.450179000000000107e+00
2.203348999999999780e+00
2.514260999999999857e+00
3.465138000000000051e+00
2.735818000000000083e+00
3.104427999999999965e+00
1.525898999999999894e+00
1.822607000000000088e+00
2.928876999999999953e+00
7.240370000000000417e-01
2.820783000000000040e+00
1.610263000000000000e+00
2.561437000000000186e+00
2.373610000000000220e+00
1.573326999999999920e+00
3.167612000000000094e+00
1.729452999999999907e+00
1.872095999999999982e+00
1.857877999999999918e+00
1.098740999999999968e+00
1.820286000000000071e+00
2.682606999999999964e+00
1.312335000000000029e+00
5.808740000000000014e-01
1.289612999999999898e+00
1.688145999999999924e+00
2.079657999999999785e+00
2.497527999999999970e+00
5.506010000000000071e-01
1.749533999999999923e+00
1.687888999999999973e+00
2.725365000000000038e+00
3.461047999999999902e+00
2.861187999999999843e+00
2.505209999999999937e+00
9.387069999999999581e-01
1.319075999999999915e+00
1.812094000000000094e+00
1.548948999999999909e+00
2.197064000000000128e+00
2.554526000000000074e+00
2.114905999999999953e+00
1.277709999999999901e+00
1.846154999999999990e+00
1.352646999999999933e+00
1.754737999999999909e+00
6.829995000000000260e+00
6.786659000000000219e+00
8.823368999999999573e+00
1.023655699999999946e+01
7.285860999999999699e+00
6.408217999999999748e+00
6.130030999999999786e+00
6.135571999999999804e+00
3.856088999999999878e+00
4.421909999999999563e+00
6.098771000000000164e+00
5.792937000000000225e+00
6.419561999999999991e+00
4.557451999999999614e+00
5.538977000000000039e+00
6.939805999999999919e+00
4.354885999999999591e+00
3.293451999999999824e+00
2.960580000000000211e+00
5.759689999999999976e+00
6.544591999999999743e+00
9.018071000000000836e+00
7.464859999999999829e+00
6.464019000000000403e+00
6.892803999999999931e+00
6.429452999999999641e+00
7.283418000000000170e+00
4.013641999999999932e+00
4.552012000000000391e+00
4.358012999999999693e+00
4.439372999999999791e+00
6.370668000000000220e+00
6.387080000000000091e+00
4.101126999999999967e+00
3.135330999999999868e+00
2.530600000000000183e+00
2.732863000000000042e+00
1.810213999999999990e+00
3.060563000000000144e+00
3.152569000000000177e+00
3.448069999999999968e+00
3.635888000000000009e+00
3.320374000000000159e+00
3.424656999999999840e+00
3.248168999999999862e+00
1.804469000000000101e+00
1.168546000000000085e+00
2.033049999999999802e+00
2.841063999999999812e+00
2.106037999999999855e+00
2.146684000000000037e+00
1.119582999999999995e+00
1.311113999999999891e+00
1.304083000000000103e+00
1.097860000000000058e+00
1.030705999999999900e+00
1.950379000000000085e+00
1.647590000000000110e+00
1.659648000000000012e+00
1.417183000000000082e+00
1.649528000000000105e+00
1.952922000000000047e+00
1.739195000000000046e+00
1.551384000000000096e+00
1.481268000000000029e+00
1.123477000000000059e+00
1.742296000000000067e+00
1.436879000000000017e+00
8.905490000000000350e-01
8.904170000000000140e-01
1.939265000000000017e+00
1.866735000000000033e+00
1.676512999999999920e+00
1.625269999999999992e+00
1.766202999999999967e+00
2.339789000000000119e+00
1.119493999999999989e+00
8.684730000000000505e-01
1.651612000000000080e+00
5.960729999999999640e-01
2.489419999999999966e+00
1.733511999999999942e+00
1.356737000000000082e+00
2.351557000000000119e+00
1.332011999999999974e+00
2.130937999999999999e+00
1.007690999999999892e+00
1.183488000000000095e+00
1.714841999999999977e+00
1.508229000000000042e+00
1.748467999999999911e+00
2.181681999999999899e+00
2.083471999999999991e+00
2.043775000000000119e+00
2.134551000000000087e+00
1.818327000000000027e+00
1.054156000000000093e+00
1.115231000000000083e+00
1.649964999999999904e+00
2.451830000000000176e+00
1.460928999999999922e+00
2.012026999999999788e+00
2.219904999999999795e+00
1.268169000000000102e+00
2.045376000000000083e+00
8.934800000000000519e-01
7.275770000000000293e-01
1.476534000000000013e+00
1.118192000000000075e+00
7.500019999999999465e-01
1.135458999999999996e+00
2.310045000000000126e+00
1.838950000000000085e+00
2.203783000000000047e+00
1.948841999999999963e+00
9.757320000000000437e-01
1.206390999999999991e+00
1.588441999999999910e+00
2.295084000000000124e+00
1.122362000000000082e+00
1.724526000000000003e+00
2.411275999999999975e+00
1.314165999999999945e+00
2.150996000000000130e+00
1.975751999999999953e+00
1.543374999999999941e+00
1.952711000000000086e+00
1.393534999999999968e+00
1.657494000000000023e+00
1.526793000000000067e+00
2.444942999999999866e+00
2.478620999999999963e+00
2.206678999999999835e+00
1.900428999999999924e+00
2.129344999999999821e+00
1.059412000000000020e+00
1.256750000000000034e+00
2.154336999999999946e+00
7.754149999999999654e-01
1.896771999999999903e+00
3.188429000000000180e+00
1.486302000000000012e+00
2.699260999999999910e+00
1.391531999999999991e+00
1.416485999999999912e+00
1.628899000000000097e+00
1.543129999999999891e+00
5.684109999999999996e-01
1.680342000000000002e+00
1.787822000000000022e+00
2.927967999999999904e+00
2.166338000000000097e+00
1.338324000000000069e+00
2.253423999999999872e+00
2.468128999999999795e+00
3.134889999999999954e+00
1.830333999999999905e+00
2.122952999999999868e+00
3.299408000000000118e+00
4.056115000000000137e+00
2.054695999999999856e+00
2.334724000000000022e+00
2.106167999999999818e+00
2.585687000000000069e+00
2.835253999999999941e+00
2.542480999999999991e+00
7.661280000000000312e-01
2.787565999999999988e+00
2.541385000000000005e+00
3.688398999999999983e+00
1.801058999999999966e+00
1.043387999999999982e+00
2.883668999999999816e+00
2.611257999999999857e+00
2.155720000000000081e+00
2.107450000000000045e+00
2.601770000000000138e+00
2.288975000000000204e+00
3.219044999999999934e+00
1.493630999999999931e+00
2.225455000000000183e+00
2.402843999999999980e+00
2.565304999999999946e+00
2.850521000000000083e+00
2.915582999999999814e+00
9.566390000000000171e-01
2.857021000000000033e+00
2.747923000000000116e+00
3.552328999999999848e+00
1.367855000000000043e+00
1.233808999999999934e+00
2.236318999999999946e+00
1.931882000000000099e+00
2.567301000000000055e+00
1.570429999999999993e+00
1.888122000000000078e+00
2.547753999999999852e+00
2.444284999999999819e+00
2.306519000000000208e+00
2.459935999999999900e+00
2.010152000000000161e+00
2.723719000000000001e+00
2.199876999999999860e+00
2.834486000000000061e+00
1.396092000000000111e+00
2.198220000000000063e+00
2.099810000000000176e+00
2.287774999999999892e+00
1.282977999999999952e+00
1.302456000000000058e+00
2.217807000000000084e+00
2.487775000000000070e+00
3.303225999999999996e+00
1.445907999999999971e+00
1.458150999999999975e+00
1.951710000000000056e+00
2.681119999999999948e+00
1.470790000000000042e+00
2.307150000000000034e+00
2.254191000000000056e+00
2.444122000000000128e+00
1.812621000000000038e+00
2.378111000000000086e+00
1.036664000000000030e+00
2.628890999999999867e+00
2.051007999999999942e+00
2.045246999999999815e+00
1.244604000000000044e+00
1.324521000000000059e+00
1.531657000000000046e+00
2.164070000000000160e+00
1.713953000000000060e+00
1.613185000000000091e+00
2.410467000000000137e+00
1.625826999999999911e+00
1.953888999999999987e+00
1.852343000000000073e+00
2.164273000000000113e+00
2.060569999999999791e+00
1.661864000000000008e+00
1.815843000000000096e+00
1.667170999999999959e+00
1.605501000000000067e+00
2.494584999999999830e+00
1.479969000000000090e+00
1.465703999999999896e+00
1.053968000000000016e+00
1.496113000000000026e+00
1.317830000000000057e+00
2.151787999999999812e+00
1.780494999999999939e+00
2.245538999999999952e+00
8.045649999999999746e-01
1.717071000000000014e+00
1.453208000000000055e+00
1.491133000000000042e+00
1.952342999999999940e+00
1.983700999999999937e+00
1.302321000000000062e+00
2.427255000000000162e+00
1.354773000000000005e+00
1.572599000000000080e+00
2.111133000000000148e+00
1.947171999999999903e+00
1.268553999999999959e+00
8.776850000000000485e-01
1.449883000000000033e+00
1.760937999999999892e+00
1.619777999999999940e+00
1.702460000000000084e+00
1.035082999999999975e+00
1.044337000000000071e+00
1.913685000000000080e+00
1.354451000000000072e+00
1.336364000000000107e+00
1.861876000000000086e+00
1.745206000000000035e+00
1.595132999999999912e+00
1.427834000000000048e+00
2.442972000000000143e+00
6.879659999999999664e-01
1.592197000000000084e+00
2.174404000000000003e+00
1.354089000000000098e+00
9.291580000000000394e-01
1.472366999999999981e+00
1.831293000000000060e+00
1.632581999999999978e+00
2.033523000000000192e+00
1.620366999999999891e+00
1.902975000000000083e+00
2.477405000000000079e+00
2.179642999999999997e+00
1.626865999999999923e+00
1.576810000000000045e+00
1.508607999999999949e+00
1.077086999999999906e+00
1.857164000000000037e+00
1.995851999999999959e+00
1.820705000000000018e+00
1.786523000000000083e+00
1.425743999999999900e+00
9.089720000000000022e-01
1.028464000000000045e+00
1.802478000000000025e+00
1.669653000000000054e+00
1.571147999999999989e+00
2.036700000000000177e+00
1.688158000000000047e+00
9.910860000000000225e-01
5.443310000000000093e-01
1.639949000000000101e+00
1.160026000000000002e+00
1.387021999999999977e+00
1.459357999999999933e+00
1.499338000000000060e+00
2.067598999999999965e+00
2.272456000000000031e+00
2.062892999999999866e+00
2.934127999999999847e+00
1.569228999999999985e+00
2.253550000000000164e+00
1.304807999999999968e+00
1.713654000000000011e+00
2.940023000000000053e+00
1.158512999999999904e+00
2.794291999999999998e+00
2.038593000000000099e+00
2.338207999999999842e+00
2.138929000000000080e+00
1.010688000000000031e+00
2.351766000000000023e+00
1.144481999999999999e+00
1.336646999999999919e+00
1.161394000000000037e+00
2.042682999999999804e+00
2.772609999999999797e+00
2.957786000000000026e+00
2.701598999999999862e+00
2.047743000000000091e+00
2.356380000000000141e+00
1.290021000000000084e+00
1.956998000000000015e+00
2.174741000000000035e+00
1.319506999999999985e+00
2.384014000000000078e+00
2.170554999999999790e+00
2.044313999999999965e+00
1.325924000000000103e+00
1.039654000000000078e+00
2.043143000000000153e+00
1.724275999999999920e+00
1.055028000000000077e+00
1.055630000000000068e+00
1.461554999999999938e+00
1.897939999999999960e+00
3.143778000000000183e+00
1.078419999999999934e+00
5.408859999999999779e-01
1.108181000000000083e+00
1.701503999999999905e+00
2.097296000000000049e+00
1.993943999999999939e+00
9.556519999999999460e-01
1.782842000000000038e+00
2.023651999999999784e+00
2.886264999999999858e+00
2.953958999999999779e+00
1.191746999999999890e+00
1.942169000000000034e+00
1.450379000000000085e+00
1.247007999999999894e+00
1.277965000000000018e+00
1.584241000000000010e+00
1.975462999999999969e+00
3.079527000000000125e+00
2.210967999999999822e+00
1.003846000000000016e+00
1.090735000000000010e+00
1.869968000000000075e+00
2.027546000000000070e+00
2.104025000000000034e+00
1.057762000000000091e+00
1.023317000000000032e+00
1.970836999999999950e+00
2.966972999999999860e+00
2.276485999999999787e+00
8.402239999999999709e-01
2.181081999999999965e+00
1.093839000000000006e+00
1.110645000000000104e+00
1.810467999999999966e+00
1.380295999999999967e+00
1.975594000000000072e+00
2.389202000000000048e+00
1.341623999999999928e+00
1.767152999999999974e+00
7.407470000000000443e-01
1.084367000000000081e+00
2.028363000000000138e+00
2.014928999999999970e+00
1.396614000000000022e+00
1.771066999999999947e+00
1.732628999999999975e+00
1.902533000000000030e+00
1.161818000000000017e+00
1.257853000000000110e+00
1.358513999999999999e+00
1.116057999999999995e+00
1.281558999999999893e+00
1.750837999999999894e+00
1.232509000000000077e+00
1.304829999999999934e+00
2.365187000000000150e+00
2.174176999999999804e+00
1.983700999999999937e+00
1.841474000000000055e+00
9.897479999999999611e-01
2.131343000000000210e+00
1.898190000000000044e+00
1.535096000000000016e+00
7.796340000000000492e-01
9.615029999999999966e-01
2.444986999999999799e+00
1.282229999999999981e+00
1.816956000000000016e+00
8.135160000000000169e-01
1.316924999999999901e+00
1.363769000000000009e+00
1.704655999999999949e+00
1.311004999999999976e+00
1.407907999999999937e+00
1.261020999999999948e+00
1.623213999999999935e+00
9.863250000000000073e-01
1.243916000000000022e+00
7.050039999999999640e-01
2.494619999999999838e+00
1.420544999999999947e+00
1.452290999999999999e+00
1.116036000000000028e+00
1.183415000000000106e+00
2.508350000000000080e+00
1.302024999999999988e+00
1.436487000000000069e+00
1.025822000000000012e+00
9.081449999999999800e-01
1.740731999999999946e+00
2.526168999999999887e+00
2.323224000000000178e+00
1.122325999999999935e+00
1.312368999999999897e+00
1.749052999999999969e+00
1.730879999999999974e+00
2.680886000000000102e+00
1.385694999999999899e+00
2.128878999999999966e+00
1.235387999999999931e+00
1.461208999999999980e+00
1.346578000000000053e+00
2.053523999999999905e+00
1.682293000000000038e+00
1.775072999999999901e+00
1.867892000000000108e+00
2.332411000000000012e+00
1.479722999999999900e+00
1.814432999999999963e+00
2.305629000000000151e+00
1.443286000000000069e+00
1.467840000000000034e+00
1.447592999999999908e+00
1.607016000000000000e+00
2.056277999999999828e+00
1.913313000000000041e+00
1.013330999999999982e+00
1.879828999999999972e+00
9.088819999999999677e-01
1.989101000000000008e+00
1.750814000000000092e+00
1.022745000000000015e+00
1.843561000000000005e+00
1.538637999999999950e+00
2.144054000000000126e+00
1.814653000000000072e+00
8.132260000000000044e-01
1.780291000000000068e+00
1.678641000000000050e+00
2.175508000000000219e+00
1.724755000000000038e+00
1.773616000000000081e+00
8.767139999999999933e-01
1.697508999999999935e+00
2.353479999999999794e+00
1.998399999999999954e+00
1.441926999999999959e+00
9.646919999999999940e-01
1.767330000000000068e+00
1.787239000000000022e+00
2.080637999999999987e+00
1.629896999999999929e+00
1.026205999999999952e+00
1.981632000000000060e+00
2.634249000000000063e+00
8.925459999999999505e-01
1.770275000000000043e+00
1.616300999999999988e+00
2.010264999999999969e+00
1.111949999999999994e+00
4.736319999999999975e-01
8.450140000000000429e-01
1.821009000000000100e+00
1.780402999999999958e+00
1.517190000000000039e+00
1.425567000000000029e+00
1.114216000000000095e+00
1.432212000000000041e+00
1.568689000000000000e+00
1.339409999999999989e+00
1.495861000000000107e+00
1.112799000000000094e+00
8.832980000000000276e-01
1.669596000000000080e+00
8.935509999999999842e-01
2.127593000000000067e+00
1.512285000000000101e+00
1.435550000000000104e+00
1.145151999999999948e+00
1.460585000000000022e+00
1.116975999999999969e+00
1.095598000000000072e+00
1.001959999999999962e+00
1.661100000000000021e+00
1.783393000000000006e+00
1.038256999999999985e+00
1.242485999999999979e+00
1.486509000000000080e+00
1.321239000000000052e+00
1.812116999999999978e+00
9.666360000000000507e-01
1.139794999999999892e+00
9.853039999999999576e-01
1.052216000000000040e+00
2.297789999999999999e+00
1.734561000000000019e+00
1.340065000000000062e+00
7.817509999999999737e-01
1.935119999999999951e+00
1.046008000000000049e+00
1.682649999999999979e+00
1.194379999999999997e+00
1.613852000000000064e+00
1.851048000000000027e+00
1.024383999999999961e+00
8.188060000000000338e-01
1.993924000000000030e+00
1.530872000000000011e+00
1.491578000000000070e+00
1.099021000000000026e+00
8.390269999999999673e-01
1.751408000000000076e+00
1.558969000000000049e+00
2.285855999999999888e+00
1.298890000000000100e+00
9.421730000000000382e-01
1.211184999999999956e+00
1.162922999999999929e+00
6.255190000000000472e-01
1.468175000000000008e+00
1.294588999999999990e+00
1.355574000000000057e+00
1.295862000000000069e+00
1.005444999999999922e+00
1.387348000000000026e+00
1.214564999999999895e+00
1.583895000000000053e+00
1.470447000000000060e+00
9.934399999999999897e-01
1.124379000000000017e+00
1.919359000000000037e+00
1.944442999999999921e+00
2.332262000000000057e+00
1.098084000000000060e+00
7.410149999999999793e-01
2.193728999999999818e+00
1.736814000000000080e+00
9.396480000000000388e-01
1.751981000000000011e+00
1.950987000000000027e+00
1.663013999999999992e+00
1.206592000000000109e+00
1.504512999999999989e+00
2.501180000000000181e+00
1.742478999999999889e+00
3.005519000000000052e+00
1.451459999999999972e+00
7.029870000000000285e-01
1.292605000000000004e+00
2.293479000000000045e+00
1.401737999999999928e+00
2.234900000000000109e+00
5.856329999999999592e-01
1.553047000000000066e+00
1.471187000000000022e+00
1.031360000000000054e+00
1.114751000000000047e+00
1.337070999999999898e+00
1.523700999999999972e+00
1.883699000000000012e+00
1.055168000000000106e+00
1.633564000000000016e+00
1.386012000000000022e+00
1.317844000000000015e+00
2.039041000000000103e+00
1.493484000000000034e+00
1.647891999999999912e+00
1.834559999999999969e+00
1.345190000000000108e+00
1.529444999999999943e+00
1.961557999999999913e+00
7.028520000000000323e-01
1.677650000000000086e+00
8.997300000000000297e-01
2.217131000000000185e+00
1.779794000000000098e+00
1.835577999999999932e+00
1.758690000000000087e+00
1.849051999999999918e+00
1.220874999999999932e+00
1.343186999999999909e+00
1.355906000000000056e+00
1.785841999999999929e+00
2.057698999999999945e+00
1.088249000000000022e+00
1.105108999999999897e+00
1.366270000000000095e+00
1.729413000000000089e+00
1.367323000000000066e+00
1.569509000000000043e+00
8.843210000000000237e-01
1.282286000000000037e+00
9.301960000000000228e-01
1.320097000000000076e+00
1.733938999999999897e+00
2.700334999999999930e+00
2.028776000000000135e+00
1.418584999999999985e+00
9.582519999999999927e-01
1.506200999999999901e+00
1.049665000000000070e+00
1.237276999999999960e+00
1.095236000000000098e+00
1.105842999999999909e+00
1.630147999999999930e+00
1.881345000000000045e+00
1.597172999999999954e+00
1.029579000000000022e+00
1.607720999999999956e+00
1.172055999999999987e+00
1.112049000000000065e+00
1.519234999999999891e+00
1.139043999999999945e+00
2.430468999999999991e+00
1.330654999999999921e+00
1.140152999999999972e+00
1.324095999999999940e+00
1.061803000000000052e+00
1.387345000000000050e+00
1.627070000000000016e+00
1.513576999999999950e+00
1.070046999999999970e+00
1.629777999999999949e+00
1.139439000000000091e+00
1.675843999999999889e+00
1.002688000000000024e+00
8.187210000000000321e-01
1.430484000000000089e+00
1.209249999999999936e+00
1.047560000000000047e+00
9.880290000000000461e-01
1.364019000000000092e+00
2.037195000000000089e+00
1.295631999999999895e+00
1.829747999999999930e+00
7.481999999999999762e-01
8.891139999999999599e-01
1.564051999999999998e+00
1.874235000000000095e+00
1.827034000000000047e+00
1.125029000000000057e+00
1.148701999999999890e+00
1.700690000000000035e+00
2.223635999999999946e+00
1.939662999999999915e+00
1.546505000000000019e+00
1.082527000000000017e+00
1.484561000000000019e+00
1.264192999999999900e+00
1.788432000000000022e+00
1.162619999999999987e+00
1.736550000000000038e+00
1.148903000000000008e+00
1.055484000000000089e+00
1.266469000000000067e+00
1.482487000000000110e+00
1.873887999999999998e+00
2.131765000000000132e+00
1.059615999999999891e+00
1.136622999999999939e+00
7.326909999999999812e-01
6.789770000000000527e-01
1.285765999999999964e+00
1.402172999999999892e+00
1.094886000000000026e+00
8.301570000000000338e-01
1.491125999999999951e+00
1.184628999999999932e+00
1.868405000000000094e+00
9.838750000000000551e-01
2.125214999999999854e+00
1.332665999999999906e+00
2.193913999999999920e+00
1.437130999999999936e+00
1.731085999999999903e+00
1.621048000000000044e+00
1.690539000000000014e+00
1.135194999999999954e+00
1.974409000000000081e+00
1.249651000000000067e+00
1.489371999999999918e+00
9.551070000000000393e-01
9.947380000000000111e-01
8.465850000000000319e-01
9.065280000000000005e-01
1.202847999999999917e+00
7.259100000000000552e-01
1.118878000000000039e+00
1.335701999999999945e+00
2.089526999999999912e+00
6.002450000000000285e-01
1.243756000000000084e+00
1.047743000000000091e+00
1.525546999999999986e+00
1.821819000000000077e+00
1.981158999999999892e+00
1.430145999999999917e+00
1.517287000000000052e+00
1.441940000000000000e+00
1.430585999999999913e+00
1.001076000000000077e+00
1.880012999999999934e+00
1.576136999999999899e+00
1.011821999999999999e+00
2.436869999999999870e+00
4.409836000000000311e+00
5.888031999999999933e+00
7.450429999999999886e+00
6.358209000000000444e+00
4.925055999999999656e+00
4.767151000000000138e+00
6.473752000000000173e+00
4.226475999999999900e+00
3.732007999999999992e+00
2.166440000000000143e+00
3.628659999999999997e+00
4.388705999999999996e+00
5.340878000000000014e+00
5.642229999999999634e+00
5.741229999999999833e+00
4.269777000000000378e+00
4.080274000000000179e+00
2.044239000000000139e+00
2.525406999999999957e+00
2.375591000000000008e+00
2.918299999999999894e+00
3.449305999999999983e+00
3.699516000000000027e+00
2.698548999999999864e+00
1.828074999999999894e+00
2.882864000000000093e+00
1.732218000000000035e+00
2.275596999999999870e+00
3.320009999999999906e-01
1.316284999999999927e+00
2.159469999999999779e+00
2.386486999999999803e+00
2.945959999999999912e+00
1.877594999999999903e+00
1.599037999999999959e+00
2.230090000000000128e+00
1.381869000000000014e+00
1.476949999999999985e+00
1.061728999999999923e+00
1.776725000000000110e+00
1.552276999999999907e+00
2.189197000000000060e+00
2.585515000000000008e+00
1.998115000000000085e+00
1.504081000000000001e+00
1.224223000000000061e+00
1.628854000000000024e+00
1.041913000000000089e+00
1.108457999999999943e+00
1.435991999999999935e+00
7.270079999999999876e-01
2.271131000000000011e+00
9.210930000000000506e-01
8.673399999999999999e-01
8.041639999999999899e-01
1.202129000000000003e+00
1.476739000000000024e+00
1.331215999999999955e+00
1.969495999999999913e+00
1.317965999999999971e+00
1.261187000000000058e+00
1.194187000000000110e+00
1.200574000000000030e+00
1.104432999999999998e+00
8.570990000000000553e-01
1.671980999999999939e+00
1.753298999999999941e+00
1.118608000000000047e+00
1.300961999999999952e+00
1.942496000000000000e+00
1.116111999999999993e+00
1.853024999999999922e+00
1.366481999999999974e+00
1.838502000000000081e+00
1.111351999999999896e+00
1.332084000000000046e+00
1.709657999999999900e+00
2.071074999999999999e+00
2.466877999999999904e+00
1.140552000000000010e+00
1.509981000000000018e+00
1.256623000000000046e+00
1.211883000000000044e+00
1.729927999999999910e+00
1.517339999999999911e+00
1.537754000000000065e+00
1.270828999999999986e+00
1.999592999999999954e+00
1.488458999999999977e+00
2.043994999999999784e+00
1.508091999999999988e+00
1.419775999999999927e+00
1.667812000000000072e+00
1.478004000000000095e+00
1.625026000000000082e+00
2.399789999999999868e+00
1.683413000000000048e+00
1.648012000000000032e+00
1.628673000000000037e+00
1.542168999999999901e+00
1.846343000000000067e+00
1.474965999999999999e+00
1.477001000000000008e+00
1.530928000000000067e+00
1.362257000000000051e+00
1.687737000000000043e+00
2.031390000000000029e+00
1.280391999999999975e+00
8.163270000000000248e-01
2.192146999999999846e+00
2.068134000000000139e+00
1.600195000000000034e+00
1.105631999999999948e+00
1.717233999999999927e+00
2.018600000000000172e+00
1.708625999999999978e+00
2.250099000000000071e+00
1.887539999999999996e+00
1.210353000000000012e+00
1.413311999999999902e+00
1.622681000000000040e+00
1.526629000000000014e+00
1.397265999999999897e+00
1.171713000000000005e+00
1.790961999999999943e+00
1.843323999999999963e+00
1.481549000000000005e+00
5.864599999999999813e-01
1.120608000000000049e+00
2.165178000000000047e+00
1.194619000000000097e+00
1.042245000000000088e+00
1.798696000000000073e+00
1.888668000000000013e+00
1.393772999999999929e+00
2.563007999999999953e+00
6.204300000000000370e-01
1.639737000000000000e+00
2.104617000000000182e+00
2.264835999999999849e+00
1.436396999999999924e+00
7.421720000000000539e-01
2.005716000000000054e+00
1.295117000000000074e+00
1.728080999999999978e+00
2.156207000000000207e+00
9.029310000000000391e-01
1.629283999999999955e+00
1.727865999999999902e+00
1.259417999999999926e+00
1.328734999999999999e+00
1.689232999999999985e+00
1.568273999999999946e+00
1.297957000000000027e+00
1.925507000000000080e+00
1.218491999999999909e+00
1.915327000000000002e+00
1.619202000000000030e+00
1.721425999999999901e+00
8.366050000000000431e-01
7.197770000000000001e-01
2.350823000000000107e+00
1.223664000000000085e+00
1.423502999999999963e+00
2.285417999999999950e+00
1.772955999999999976e+00
2.251183999999999852e+00
1.536994999999999889e+00
1.770877999999999952e+00
1.115774000000000044e+00
1.697904999999999998e+00
1.369542000000000037e+00
1.015128000000000030e+00
1.709686000000000039e+00
1.298281999999999936e+00
1.549287999999999998e+00
1.510321000000000025e+00
1.566043999999999992e+00
1.188233000000000095e+00
9.267290000000000250e-01
1.698590000000000044e+00
1.620376999999999956e+00
8.733060000000000267e-01
1.611739999999999950e+00
1.315250999999999948e+00
1.736086000000000018e+00
8.082620000000000360e-01
9.906589999999999563e-01
1.149122999999999895e+00
1.817806000000000033e+00
1.325922999999999963e+00
1.308796000000000070e+00
1.442387000000000086e+00
2.554435999999999929e+00
1.881150000000000100e+00
2.223996999999999780e+00
1.605364000000000013e+00
1.101301000000000085e+00
9.587639999999999496e-01
1.129566000000000070e+00
1.979136000000000006e+00
8.207489999999999508e-01
1.331979000000000024e+00
1.005711000000000022e+00
1.385604999999999976e+00
8.364089999999999581e-01
1.482207000000000052e+00
1.237179999999999946e+00
1.883127999999999913e+00
1.985630999999999924e+00
1.154242999999999908e+00
9.477499999999999813e-01
1.848020999999999914e+00
1.414887999999999924e+00
2.792275000000000063e+00
9.480110000000000481e-01
9.817709999999999493e-01
1.017659000000000091e+00
1.415891999999999928e+00
1.447883999999999949e+00
9.733680000000000110e-01
1.027884999999999938e+00
1.991749999999999909e+00
1.242067999999999950e+00
1.876916999999999947e+00
1.063433999999999990e+00
9.753159999999999608e-01
1.871539000000000064e+00
1.276010000000000089e+00
6.997389999999999999e-01
3.248130000000000184e-01
1.502404999999999990e+00
1.815241000000000104e+00
2.281616999999999784e+00
1.508879000000000081e+00
9.393930000000000335e-01
7.717380000000000351e-01
1.756960000000000077e+00
1.396647999999999890e+00
1.191162000000000054e+00
1.362967999999999957e+00
1.706339000000000050e+00
1.737432000000000087e+00
2.136239000000000221e+00
8.136299999999999644e-01
1.538072000000000106e+00
1.410419000000000089e+00
8.344970000000000443e-01
7.313899999999999846e-01
1.863405999999999896e+00
2.311846000000000068e+00
1.192034000000000038e+00
1.942374999999999963e+00
2.070339999999999847e+00
1.025249000000000077e+00
9.108760000000000190e-01
1.655467999999999940e+00
8.173399999999999554e-01
1.356616000000000044e+00
9.857550000000000479e-01
1.383882999999999974e+00
1.401537999999999951e+00
1.401475000000000026e+00
2.005009999999999959e+00
1.494323000000000068e+00
1.428965000000000041e+00
4.173040000000000083e-01
3.826609999999999734e-01
1.323153999999999941e+00
1.512334000000000067e+00
1.048316999999999943e+00
2.185995000000000132e+00
2.264457000000000164e+00
1.249114999999999975e+00
8.385529999999999928e-01
1.437319999999999931e+00
1.129909999999999970e+00
6.991559999999999997e-01
1.966059000000000001e+00
1.489656000000000091e+00
1.461999000000000049e+00
1.782276999999999889e+00
1.621118000000000059e+00
1.450809000000000015e+00
1.281056999999999890e+00
9.411969999999999503e-01
6.124479999999999924e-01
9.186879999999999491e-01
1.612406000000000006e+00
1.130274000000000001e+00
1.817212000000000049e+00
1.497610000000000108e+00
1.427073999999999954e+00
1.317777999999999894e+00
1.378295000000000048e+00
1.678617999999999943e+00
1.139949000000000101e+00
1.408927999999999958e+00
1.664746000000000059e+00
1.119769000000000014e+00
1.807250000000000023e+00
2.057711999999999986e+00
1.310937999999999937e+00
1.015471000000000013e+00
9.444169999999999510e-01
1.055927999999999978e+00
1.534253000000000089e+00
1.789082999999999979e+00
1.495347999999999900e+00
1.344837000000000060e+00
1.957465999999999928e+00
2.000983000000000178e+00
1.497382999999999909e+00
1.560961999999999961e+00
2.461828999999999823e+00
1.515891000000000099e+00
2.037682000000000215e+00
1.116503999999999941e+00
1.274553999999999965e+00
1.556240000000000068e+00
1.992356000000000016e+00
1.246911000000000103e+00
1.027613000000000110e+00
3.477806000000000175e+00
3.823002999999999929e+00
4.534962000000000160e+00
5.974675000000000402e+00
8.062305999999999528e+00
7.369655999999999985e+00
9.713551999999999964e+00
7.166169000000000011e+00
2.956242000000000036e+00
3.108394999999999797e+00
3.706647999999999943e+00
3.396818000000000115e+00
4.501693999999999640e+00
3.720328999999999997e+00
4.750047999999999604e+00
2.626765999999999934e+00
2.951432000000000055e+00
2.579776999999999987e+00
2.041424999999999823e+00
2.988663999999999987e+00
1.199456999999999995e+00
1.767322999999999977e+00
2.687250000000000139e+00
3.755351999999999801e+00
1.692733999999999961e+00
1.263368000000000047e+00
1.157995000000000108e+00
1.194323999999999941e+00
1.930657999999999985e+00
1.779201000000000032e+00
1.031190999999999969e+00
1.701306999999999903e+00
2.138155999999999946e+00
2.226983000000000157e+00
1.364517999999999898e+00
1.589172000000000029e+00
1.662306000000000061e+00
1.016383999999999954e+00
1.979235000000000078e+00
1.093765000000000098e+00
1.835601999999999956e+00
2.723139000000000198e+00
1.980568000000000106e+00
1.314251999999999976e+00
6.910269999999999468e-01
6.678819999999999757e-01
2.125926999999999900e+00
1.350586999999999982e+00
1.708542000000000005e+00
1.601253000000000037e+00
1.762739000000000056e+00
3.187243000000000048e+00
1.077671999999999963e+00
9.410950000000000149e-01
1.523902000000000090e+00
1.656020000000000048e+00
5.320529999999999982e-01
1.376028999999999947e+00
1.828686000000000034e+00
2.232527999999999846e+00
2.468541999999999792e+00
1.487092999999999998e+00
7.259200000000000097e-01
1.381639999999999979e+00
1.479116000000000097e+00
1.685192999999999941e+00
1.249405000000000099e+00
2.058602000000000043e+00
1.378335000000000088e+00
1.873075999999999963e+00
2.604172000000000153e+00
1.490315000000000056e+00
9.375130000000000408e-01
1.227719000000000005e+00
8.762140000000000484e-01
8.584770000000000456e-01
1.020721999999999907e+00
2.621042000000000094e+00
1.841812999999999922e+00
2.156309999999999949e+00
1.135593999999999992e+00
5.357969999999999677e-01
1.475532999999999983e+00
1.380419999999999980e+00
1.399621000000000004e+00
1.131461999999999968e+00
1.955440999999999985e+00
1.435033999999999921e+00
1.373029999999999973e+00
1.999614999999999920e+00
2.078824000000000005e+00
1.549093999999999971e+00
1.939381000000000022e+00
1.513041999999999998e+00
7.371210000000000262e-01
1.140929000000000082e+00
2.544775000000000009e+00
1.549101000000000061e+00
1.772397999999999918e+00
1.538040999999999991e+00
1.026944000000000079e+00
1.124557999999999947e+00
1.136455999999999911e+00
1.114511999999999947e+00
1.177338999999999913e+00
1.012720999999999982e+00
1.659335999999999922e+00
1.405753000000000030e+00
2.048744000000000121e+00
1.702626999999999891e+00
1.092689999999999939e+00
1.148222999999999994e+00
1.091952999999999951e+00
8.273270000000000346e-01
1.070462000000000025e+00
2.551914000000000016e+00
1.841949999999999976e+00
1.848850000000000104e+00
1.093525000000000080e+00
1.356230000000000047e+00
1.134800999999999949e+00
2.019835000000000047e+00
1.017479999999999940e+00
1.193124999999999991e+00
1.131540999999999908e+00
2.014889999999999848e+00
1.791727999999999987e+00
1.958107000000000042e+00
1.227916000000000007e+00
1.709954999999999892e+00
1.135949000000000098e+00
1.821895999999999960e+00
7.736849999999999561e-01
9.977340000000000098e-01
2.389727999999999852e+00
1.848251000000000088e+00
1.585129000000000010e+00
4.499650000000000039e-01
1.350041999999999964e+00
1.224501000000000062e+00
1.386060000000000070e+00
1.339698999999999973e+00
1.194944999999999924e+00
9.356189999999999785e-01
2.351332999999999895e+00
2.178678000000000115e+00
1.957653000000000088e+00
2.538130999999999915e+00
1.948536000000000046e+00
1.621529999999999916e+00
2.080591000000000079e+00
7.625269999999999548e-01
1.156625000000000014e+00
2.981844000000000161e+00
2.365301000000000098e+00
2.327107999999999954e+00
1.391548999999999925e+00
6.787009999999999987e-01
2.229897999999999936e+00
1.561546000000000101e+00
1.984499000000000013e+00
1.314702999999999955e+00
2.617322999999999844e+00
5.768519000000000396e+00
9.095394999999999897e+00
9.356861000000000317e+00
5.610281999999999769e+00
6.643519999999999648e+00
7.915049999999999919e+00
8.855009000000000796e+00
6.567910999999999611e+00
2.996077999999999797e+00
3.989170999999999800e+00
5.562610000000000277e+00
7.227875000000000050e+00
7.899173000000000222e+00
5.982499999999999929e+00
4.962953999999999866e+00
5.036884999999999835e+00
5.381593999999999767e+00
1.711910000000000043e+00
1.448984999999999967e+00
3.519947999999999855e+00
5.009504999999999875e+00
5.152144999999999975e+00
3.044515000000000082e+00
3.227815999999999796e+00
5.688690000000000246e+00
5.035237999999999658e+00
2.363609999999999989e+00
1.909966000000000053e+00
1.281589000000000089e+00
2.924542000000000197e+00
3.615664999999999907e+00
2.128356999999999832e+00
2.110087000000000046e+00
2.266897999999999858e+00
3.686186000000000185e+00
3.155406999999999851e+00
1.108907000000000087e+00
6.338949999999999863e-01
1.468744000000000050e+00
2.576429000000000080e+00
3.309067000000000203e+00
1.643879000000000090e+00
1.098495999999999917e+00
2.937380999999999798e+00
2.845514999999999795e+00
1.864335999999999993e+00
1.643324000000000007e+00
6.972199999999999509e-01
1.463702999999999976e+00
1.838009000000000004e+00
8.120399999999999840e-01
9.589250000000000274e-01
1.638541999999999943e+00
1.978239999999999998e+00
1.913693000000000088e+00
1.112808000000000019e+00
1.224736000000000047e+00
1.225012999999999908e+00
1.599733999999999989e+00
1.867364000000000024e+00
1.907923000000000036e+00
1.432390999999999970e+00
1.394539999999999891e+00
1.720015999999999989e+00
1.604646999999999935e+00
1.859455999999999998e+00
1.161726999999999954e+00
1.085225000000000106e+00
2.263237000000000165e+00
9.488600000000000367e-01
1.280710000000000015e+00
8.961599999999999566e-01
1.797153000000000000e+00
1.249430000000000041e+00
1.251020000000000021e+00
1.736490000000000089e+00
2.286605999999999916e+00
1.725327000000000055e+00
1.939613999999999949e+00
1.980056999999999956e+00
1.334904000000000091e+00
1.430082999999999993e+00
1.784342000000000095e+00
1.316119999999999957e+00
1.882161999999999891e+00
1.050953000000000026e+00
1.143515000000000059e+00
1.113946000000000103e+00
1.414592999999999989e+00
2.205966000000000093e+00
1.296696999999999989e+00
1.386899000000000104e+00
1.059854999999999992e+00
9.931379999999999653e-01
1.731500999999999957e+00
1.635105999999999948e+00
9.543000000000000371e-01
1.891113999999999962e+00
2.182119999999999838e+00
1.996938000000000102e+00
1.070435999999999943e+00
1.253020000000000023e+00
7.072929999999999495e-01
1.970995000000000053e+00
1.390090999999999966e+00
7.536819999999999631e-01
1.655429000000000039e+00
1.389509000000000105e+00
2.336695999999999884e+00
2.366833000000000187e+00
8.621379999999999599e-01
7.726709999999999967e-01
1.581112000000000073e+00
4.275776999999999717e+00
8.005893000000000370e+00
1.266031199999999934e+01
1.663322900000000004e+01
1.931212700000000027e+01
1.692578599999999867e+01
2.195611399999999946e+01
2.491036700000000081e+01
1.819667600000000007e+01
6.390950000000000131e+00
5.618946000000000218e+00
9.107732000000000383e+00
1.256220800000000004e+01
1.490042200000000072e+01
7.871102999999999739e+00
9.626530999999999949e+00
9.310119000000000256e+00
9.671938000000000812e+00
7.220748000000000388e+00
3.372271000000000019e+00
4.729588999999999821e+00
6.047835000000000072e+00
8.322017000000000664e+00
8.448430000000000106e+00
6.118742000000000125e+00
4.196412999999999727e+00
4.823735000000000106e+00
5.448735000000000106e+00
3.065780999999999867e+00
2.491690000000000182e+00
3.458168999999999826e+00
4.622035999999999589e+00
3.761639999999999873e+00
2.812107000000000134e+00
3.050530000000000186e+00
4.249863000000000390e+00
4.633213999999999722e+00
3.334464000000000095e+00
2.284260000000000179e+00
2.448036999999999797e+00
1.964347999999999983e+00
2.045774000000000203e+00
1.464391999999999916e+00
2.493602999999999792e+00
1.344953000000000065e+00
1.933510999999999980e+00
2.282074999999999854e+00
1.527306000000000052e+00
1.219727000000000006e+00
9.426229999999999887e-01
1.181710999999999956e+00
1.629987999999999992e+00
1.709624000000000033e+00
2.120941999999999883e+00
9.661710000000000020e-01
8.994119999999999893e-01
8.865530000000000355e-01
1.691407000000000105e+00
1.254771000000000081e+00
1.069593999999999934e+00
8.070659999999999501e-01
1.003919999999999924e+00
1.720590999999999982e+00
2.095318999999999932e+00
1.075933000000000028e+00
1.150714000000000015e+00
8.567129999999999468e-01
1.416206999999999994e+00
8.165000000000000036e-01
1.726375999999999911e+00
1.160377999999999910e+00
2.150967000000000073e+00
1.854292999999999969e+00
1.777708000000000066e+00
1.310484999999999900e+00
7.191889999999999672e-01
1.546408000000000005e+00
1.813145000000000007e+00
1.096851999999999938e+00
1.268270999999999926e+00
2.049244999999999983e+00
1.566640000000000033e+00
2.857997000000000121e+00
3.290099999999999802e+00
1.985014000000000056e+00
1.172115999999999936e+00
1.883922000000000097e+00
1.684770000000000101e+00
1.199761999999999995e+00
1.237592999999999943e+00
2.534451999999999927e+00
1.705894000000000021e+00
3.024964000000000208e+00
1.798343000000000025e+00
1.260175000000000045e+00
1.457148000000000110e+00
2.539792999999999967e+00
1.323023000000000060e+00
1.834117999999999915e+00
1.444657000000000080e+00
2.116903000000000201e+00
2.385702000000000211e+00
2.646329999999999849e+00
1.379324999999999912e+00
9.137840000000000407e-01
1.593515000000000015e+00
2.001313999999999815e+00
1.237379000000000007e+00
2.098304000000000169e+00
3.763389000000000095e+00
2.128608999999999973e+00
2.338246999999999964e+00
1.421162000000000036e+00
1.378244999999999942e+00
1.495543000000000067e+00
1.843927000000000094e+00
1.669758000000000076e+00
1.241000000000000103e+00
1.800119000000000025e+00
1.934141000000000110e+00
2.694042000000000048e+00
3.912439000000000000e+00
3.179786000000000001e+00
1.676349000000000089e+00
1.463778000000000024e+00
2.180527000000000104e+00
1.684496999999999911e+00
1.451775000000000038e+00
1.614419999999999966e+00
1.755822999999999912e+00
2.288837000000000010e+00
2.882277999999999896e+00
1.331609000000000043e+00
1.522720999999999991e+00
1.682792000000000066e+00
1.853593000000000046e+00
1.521837000000000106e+00
1.524888999999999939e+00
2.688915999999999862e+00
1.444023000000000057e+00
1.732677999999999940e+00
2.162037999999999904e+00
1.282920000000000060e+00
1.280926000000000009e+00
2.737204999999999888e+00
1.849952999999999959e+00
1.241660999999999904e+00
2.130037000000000180e+00
2.553313000000000166e+00
3.280448999999999948e+00
3.353601999999999972e+00
1.913340999999999958e+00
1.672212999999999949e+00
1.555387000000000075e+00
1.977586000000000066e+00
1.494639000000000051e+00
1.284424000000000010e+00
1.720013000000000014e+00
2.253819000000000017e+00
2.158141999999999783e+00
2.508979000000000070e+00
1.743943000000000021e+00
1.362416000000000071e+00
2.447353000000000112e+00
1.801698000000000022e+00
1.505892999999999926e+00
1.822626000000000079e+00
1.500288999999999984e+00
1.362932000000000032e+00
1.820175000000000098e+00
2.181433999999999873e+00
1.685381999999999936e+00
1.396239000000000008e+00
1.361377000000000059e+00
1.433176999999999923e+00
1.160293999999999937e+00
1.970477000000000034e+00
3.062326999999999799e+00
3.544407000000000085e+00
2.792549999999999866e+00
2.106638999999999928e+00
2.174764000000000141e+00
3.129156000000000049e+00
4.680432999999999844e+00
6.264928000000000274e+00
6.388340000000000352e+00
5.070666000000000118e+00
4.848970999999999698e+00
4.995270999999999795e+00
3.952992000000000061e+00
3.311525000000000052e+00
1.634778999999999982e+00
3.235304999999999875e+00
3.647594999999999921e+00
4.888764000000000109e+00
5.591617000000000282e+00
4.486527999999999849e+00
4.872527999999999970e+00
4.180183999999999678e+00
2.055277999999999938e+00
2.280858999999999970e+00
1.452571000000000057e+00
2.386829999999999785e+00
2.877644000000000091e+00
2.661951999999999874e+00
2.525332000000000132e+00
2.511805999999999983e+00
1.692447000000000035e+00
1.704333000000000098e+00
1.838340000000000085e+00
6.740469999999999517e-01
1.492655000000000065e+00
1.166290000000000049e+00
1.491306999999999938e+00
2.598098999999999936e+00
2.032010999999999790e+00
1.517697000000000074e+00
1.657980000000000009e+00
9.685139999999999860e-01
1.814373000000000014e+00
1.795153999999999916e+00
1.433386000000000049e+00
1.083456999999999892e+00
9.905129999999999768e-01
1.796553999999999984e+00
1.632398999999999933e+00
8.179769999999999541e-01
1.545228000000000046e+00
1.790534000000000070e+00
1.555684000000000067e+00
1.261292000000000080e+00
1.417176999999999909e+00
1.415593000000000101e+00
3.521476999999999968e+00
1.022154999999999925e+00
1.590710000000000068e+00
7.569919999999999982e-01
1.206936000000000009e+00
1.606800000000000006e+00
2.490645000000000220e+00
1.274926999999999921e+00
2.001269999999999882e+00
1.054427000000000003e+00
1.749506999999999923e+00
1.018909999999999982e+00
1.212331000000000047e+00
9.735460000000000225e-01
1.163858000000000059e+00
2.121323999999999987e+00
1.844632999999999967e+00
1.982677999999999940e+00
8.726220000000000088e-01
1.110300999999999982e+00
2.497056000000000164e+00
2.913626999999999967e+00
2.906235000000000124e+00


==> plots/data/f030_xoodoo_5_check_10k/tvals_signed.txt <==
1.736671999999999993e+00
-7.536640000000000006e-01
-9.995490000000000208e-01
1.606857999999999898e+00
7.775279999999999969e-01
1.283452000000000037e+00
-1.293878000000000084e+00
-1.893227999999999911e+00
-1.835525000000000073e+00
2.480243999999999893e+00
-1.381351999999999913e+00
-1.572297000000000056e+00
-1.433899000000000035e+00
1.621985999999999928e+00
5.723240000000000549e-01
-1.405159999999999965e+00
-1.316686999999999941e+00
-6.366530000000000244e-01
-2.211098999999999926e+00
1.866775000000000073e+00
-9.386619999999999964e-01
-1.361348999999999920e+00
1.773443000000000103e+00
1.364945000000000075e+00
1.212293000000000065e+00
1.326848999999999945e+00
-2.381434000000000051e+00
-6.064140000000000086e-01
2.528782000000000085e+00
-1.378860999999999892e+00
-1.130146000000000095e+00
-1.412339000000000011e+00
1.277112000000000025e+00
1.051407999999999898e+00
-1.329255999999999993e+00
-1.008148999999999962e+00
8.341790000000000038e-01
-5.763690000000000202e-01
2.628899000000000097e+00
-1.239570999999999978e+00
-1.010197999999999929e+00
1.532985999999999960e+00
1.237571999999999894e+00
1.432655999999999930e+00
-1.382584999999999953e+00
-1.471433999999999909e+00
-1.402161999999999908e+00
-2.127972999999999892e+00
-2.565843000000000096e+00
-1.182323999999999931e+00
1.444824000000000108e+00
8.136139999999999484e-01
1.202976000000000045e+00
1.735386000000000095e+00
-2.178176000000000112e+00
-8.951189999999999980e-01
-8.209539999999999615e-01
-1.290049000000000001e+00
-1.926781999999999995e+00
-1.264165999999999901e+00
1.012221999999999955e+00
1.644460000000000033e+00
1.431424999999999947e+00
-1.687697000000000003e+00
-1.045566999999999913e+00
1.204234999999999944e+00
1.384203000000000072e+00
2.039079000000000086e+00
-1.402549999999999963e+00
-1.970002000000000031e+00
2.021964999999999790e+00
1.351096999999999992e+00
1.796410999999999980e+00
-2.590043999999999791e+00
-8.941649999999999876e-01
-9.585320000000000507e-01
-1.507131999999999916e+00
-1.560721999999999943e+00
-1.158177999999999930e+00
2.045729999999999826e+00
1.111077000000000092e+00
1.041935999999999973e+00
1.960269999999999957e+00
-1.160883000000000109e+00
1.083231000000000055e+00
5.287549999999999750e-01
1.093472999999999917e+00
-1.335776000000000074e+00
-1.890918000000000099e+00
1.478623000000000021e+00
1.690693999999999919e+00
1.154784999999999950e+00
-2.547896000000000161e+00
1.389648999999999912e+00
9.899879999999999791e-01
-9.837430000000000341e-01
-6.746980000000000199e-01
-1.248947999999999947e+00
2.111844000000000054e+00
1.583860000000000046e+00
1.746234000000000064e+00
1.933415000000000106e+00
-1.814575999999999967e+00
-1.621515999999999957e+00
1.107250999999999985e+00
1.451665999999999901e+00
-1.387105999999999950e+00
-2.119324999999999903e+00
1.443337000000000092e+00
1.183780000000000054e+00
9.797740000000000338e-01
-2.667629999999999946e+00
-4.954279999999999795e-01
8.426259999999999861e-01
-1.114443000000000072e+00
-1.006855000000000055e+00
-1.845809999999999951e+00
1.471046000000000076e+00
1.412522999999999973e+00
-6.568730000000000402e-01
-1.573282000000000069e+00
1.467125999999999930e+00
1.008072999999999997e+00
3.722179999999999933e-01
-1.165283999999999986e+00
-1.981788000000000105e+00
-2.348085000000000200e+00
1.000769999999999937e+00
-9.425139999999999629e-01
-7.672510000000000163e-01
-2.171460999999999864e+00
-1.982685000000000031e+00
-8.404749999999999721e-01
-7.152809999999999446e-01
-1.494793999999999956e+00
-1.914792000000000050e+00
1.929986999999999897e+00
2.359147999999999801e+00
1.592473999999999945e+00
9.439990000000000325e-01
1.105620999999999965e+00
1.247703999999999924e+00
1.568899999999999961e+00
1.480094000000000021e+00
-1.571455999999999964e+00
-1.256251999999999924e+00
2.652708000000000066e+00
1.933572000000000068e+00
2.376959999999999962e+00
-1.521911000000000014e+00
1.879180000000000073e+00
1.622344000000000008e+00
1.838341999999999921e+00
1.008369999999999989e+00
-1.968863000000000030e+00
1.770113999999999965e+00
1.998939000000000021e+00
2.096191999999999833e+00
1.674681000000000086e+00
-9.285050000000000248e-01
1.457044000000000006e+00
1.609188000000000063e+00
1.220056999999999947e+00
-7.303450000000000220e-01
-1.120265000000000066e+00
3.270077000000000123e+00
1.377348000000000017e+00
2.974390000000000089e+00
-7.838030000000000275e-01
-8.721179999999999488e-01
1.513241999999999976e+00
1.190614000000000061e+00
1.716387000000000107e+00
-1.612009000000000025e+00
-1.428250999999999937e+00
3.743576000000000015e+00
2.626332999999999807e+00
1.530097000000000040e+00
-7.371990000000000487e-01
1.875585999999999975e+00
1.967068000000000039e+00
9.396090000000000275e-01
7.006940000000000390e-01
-1.695202000000000098e+00
2.359354000000000173e+00
2.864555000000000184e+00
2.957355000000000178e+00
1.189272000000000107e+00
-9.738989999999999592e-01
2.254951999999999845e+00
1.950725999999999960e+00
1.900681999999999983e+00
-1.385518999999999945e+00
-1.245316000000000090e+00
2.452551999999999843e+00
-1.635618999999999934e+00
-1.789857999999999949e+00
-1.117766000000000037e+00
1.554885000000000073e+00
9.513329999999999842e-01
9.987719999999999931e-01
-8.851339999999999764e-01
-2.133410000000000029e+00
8.342559999999999976e-01
2.672521999999999842e+00
1.658457999999999988e+00
-1.033574999999999910e+00
-1.263400999999999996e+00
1.418765999999999972e+00
1.227440000000000087e+00
-1.584818000000000060e+00
-1.533363999999999949e+00
-1.599718999999999891e+00
1.200639000000000012e+00
2.126135999999999804e+00
1.612352000000000007e+00
-9.005400000000000071e-01
1.270024999999999959e+00
1.722869999999999902e+00
1.701162999999999981e+00
-1.212938999999999989e+00
-1.812553000000000081e+00
6.535950000000000371e-01
1.266718000000000011e+00
2.054336999999999858e+00
1.980253000000000041e+00
8.525899999999999590e-01
1.992069000000000090e+00
2.247288000000000174e+00
1.973070000000000102e+00
-1.632492999999999972e+00
-1.784867999999999899e+00
7.043829999999999814e-01
2.190857999999999972e+00
-1.208752000000000049e+00
-6.054650000000000309e-01
4.149220000000000130e-01
1.439210000000000100e+00
2.174475000000000158e+00
-1.548267000000000060e+00
-1.554473999999999911e+00
1.377426000000000039e+00
-5.609389999999999654e-01
1.460706000000000060e+00
-8.961320000000000396e-01
-1.535946999999999951e+00
1.561455000000000037e+00
1.940720999999999918e+00
2.354197999999999791e+00
-1.730909000000000031e+00
-2.388545000000000140e+00
-1.425937000000000010e+00
9.499640000000000306e-01
-1.208352000000000093e+00
-1.558642000000000083e+00
1.499937000000000076e+00
1.826316999999999968e+00
1.924541000000000057e+00
1.700938999999999979e+00
-1.867839999999999945e+00
9.416849999999999943e-01
-9.509079999999999755e-01
7.786579999999999613e-01
-1.288303999999999894e+00
1.565657000000000076e+00
1.124179999999999957e+00
1.735165000000000068e+00
2.443023000000000167e+00
-2.211981999999999893e+00
-2.330731999999999804e+00
1.196744999999999948e+00
-8.381969999999999699e-01
-1.503948000000000063e+00
-1.769400000000000084e+00
4.630949999999999789e-01
-1.520666999999999991e+00
8.722619999999999818e-01
1.488347000000000087e+00
-1.880012000000000016e+00
1.241054000000000102e+00
-1.424790000000000001e+00
-7.572069999999999634e-01
-8.695749999999999869e-01
-1.227225999999999928e+00
1.839749000000000079e+00
1.579102000000000006e+00
2.279150000000000009e+00
-1.844471999999999889e+00
-1.292640999999999929e+00
1.374538999999999955e+00
-9.409990000000000299e-01
1.062386999999999970e+00
-1.466183999999999932e+00
1.305844000000000005e+00
1.679896000000000056e+00
1.793061999999999934e+00
2.012380999999999975e+00
-1.724394999999999900e+00
1.302686999999999928e+00
2.164029000000000202e+00
7.544269999999999587e-01
1.507115999999999900e+00
-1.133515999999999968e+00
1.695389999999999953e+00
1.496561000000000030e+00
2.075985999999999887e+00
-1.713580000000000103e+00
-1.822804000000000091e+00
1.571104999999999974e+00
1.987270000000000092e+00
1.043226999999999904e+00
-1.387596999999999969e+00
2.435814000000000146e+00
1.767211000000000087e+00
1.707713000000000036e+00
1.737870999999999944e+00
-1.585172999999999943e+00
1.129906999999999995e+00
1.818256000000000094e+00
1.119690000000000074e+00
1.534826000000000024e+00
2.021608000000000072e+00
1.733681000000000028e+00
2.041786999999999797e+00
2.319601000000000024e+00
1.716204999999999981e+00
-1.286335000000000006e+00
1.864605999999999986e+00
1.874532000000000087e+00
5.319000000000000394e-01
-2.200918999999999848e+00
2.245150000000000201e+00
1.957130999999999954e+00
-2.147677999999999976e+00
1.522356000000000043e+00
-1.768869000000000025e+00
8.088180000000000369e-01
2.255327999999999999e+00
1.915429000000000048e+00
1.234166000000000096e+00
-1.353110999999999953e+00
2.717751999999999946e+00
2.962165999999999855e+00
1.841139000000000081e+00
-1.289209999999999967e+00
-1.068051000000000084e+00
2.061478000000000144e+00
1.333083000000000018e+00
1.449351000000000056e+00
-1.810956999999999928e+00
-2.317715999999999887e+00
2.328825000000000145e+00
2.568973000000000173e+00
1.975241999999999942e+00
-1.500626000000000015e+00
1.587850999999999901e+00
2.066167000000000087e+00
1.966188000000000047e+00
2.031932999999999989e+00
-1.516143999999999936e+00
1.776313000000000031e+00
1.477443000000000062e+00
2.495442999999999856e+00
-1.206402999999999892e+00
-1.095887000000000056e+00
1.577755000000000019e+00
2.096051999999999804e+00
2.543413000000000146e+00
-1.259827999999999948e+00
-1.871844999999999981e+00
2.936955000000000204e+00
2.172252999999999989e+00
2.532878000000000185e+00
-1.425423000000000107e+00
1.653867999999999894e+00
2.634059000000000150e+00
2.182207000000000008e+00
2.315980000000000150e+00
1.696808000000000094e+00
1.454256999999999911e+00
2.413640000000000008e+00
2.394823999999999842e+00
9.863399999999999945e-01
-1.286062000000000038e+00
1.753721000000000085e+00
2.454464000000000201e+00
1.797577999999999898e+00
-9.486470000000000180e-01
-1.803207999999999922e+00
-1.606262999999999996e+00
1.561174000000000062e+00
2.939191000000000109e+00
-1.889380000000000059e+00
1.613183000000000034e+00
1.628503000000000034e+00
2.075218000000000007e+00
-1.216447000000000056e+00
-1.716425000000000090e+00
1.167056000000000093e+00
2.418877000000000166e+00
-2.364886999999999961e+00
-9.395559999999999468e-01
-1.133126999999999995e+00
1.717675999999999981e+00
1.606181999999999999e+00
1.012728999999999990e+00
-1.241633999999999904e+00
-1.437289000000000039e+00
-2.879776999999999809e+00
2.095450000000000035e+00
-1.823252000000000095e+00
-1.326945000000000041e+00
-1.680158999999999958e+00
1.152398000000000033e+00
2.412030999999999814e+00
-9.905969999999999498e-01
-1.577676999999999996e+00
-1.190830999999999973e+00
-1.324067000000000105e+00
-1.956163000000000096e+00
-1.146409999999999929e+00
-8.628419999999999979e-01
1.428498999999999963e+00
1.427507000000000081e+00
1.792734000000000050e+00
-1.463983000000000034e+00
-2.544043999999999972e+00
-2.914537000000000155e+00
-1.298996000000000040e+00
-2.382007000000000208e+00
-1.569221999999999895e+00
-2.496115000000000084e+00
1.108921999999999963e+00
9.603110000000000257e-01
-1.987900999999999918e+00
-2.292867999999999906e+00
-7.347310000000000230e-01
-1.793309000000000042e+00
-1.561608000000000107e+00
-2.390782999999999880e+00
-1.594589999999999952e+00
-1.538594999999999935e+00
-6.206129999999999702e-01
1.994035000000000002e+00
-3.023763000000000201e+00
-1.564305000000000057e+00
-9.912750000000000172e-01
-1.773277999999999910e+00
-1.850638000000000005e+00
-1.540337999999999985e+00
-2.318144999999999900e+00
1.057824000000000098e+00
6.265960000000000418e-01
2.226071999999999829e+00
-2.753934999999999800e+00
-1.867548999999999904e+00
-2.085761000000000198e+00
-1.274928000000000061e+00
-1.766297999999999924e+00
-1.423756999999999939e+00
-1.298135000000000039e+00
1.071226999999999929e+00
7.591010000000000257e-01
-2.008420999999999790e+00
-2.084467000000000070e+00
-5.821140000000000203e-01
-1.397858000000000045e+00
5.825329999999999675e-01
-1.093477000000000032e+00
-1.952760000000000051e+00
1.937319000000000013e+00
1.594073000000000073e+00
2.034507000000000065e+00
-2.566572999999999993e+00
1.479341999999999935e+00
1.115242000000000067e+00
1.391869000000000023e+00
-7.814919999999999645e-01
-1.021349000000000062e+00
1.526928000000000063e+00
2.192196000000000033e+00
1.507082000000000033e+00
2.688870999999999789e+00
6.130849999999999911e-01
2.024434999999999985e+00
1.603479000000000099e+00
1.630918000000000090e+00
-1.057876999999999956e+00
-1.487365000000000048e+00
2.147470999999999908e+00
1.455535000000000023e+00
1.525233000000000061e+00
-2.036421999999999954e+00
6.101699999999999902e-01
1.232344000000000106e+00
1.139043000000000028e+00
8.742140000000000466e-01
-9.510509999999999797e-01
1.649308999999999914e+00
2.688331999999999944e+00
1.803490999999999955e+00
2.536652000000000129e+00
2.087308000000000163e+00
1.353472999999999926e+00
1.607296000000000058e+00
1.763411999999999979e+00
-1.649955999999999978e+00
-2.236615000000000020e+00
2.852710000000000079e+00
2.469758000000000120e+00
1.943559000000000037e+00
1.418854999999999977e+00
1.450596999999999914e+00
1.735957999999999890e+00
1.794718000000000035e+00
1.552712000000000092e+00
-1.483897999999999939e+00
2.621366999999999781e+00
2.877750999999999948e+00
2.152233999999999980e+00
2.194865000000000066e+00
8.150720000000000187e-01
2.360383000000000120e+00
1.427297000000000038e+00
2.324094000000000104e+00
-1.629005000000000036e+00
-1.705643000000000020e+00
1.617980999999999892e+00
2.436538999999999788e+00
1.373569999999999958e+00
-1.259795999999999916e+00
-1.421702000000000021e+00
1.193705000000000016e+00
1.577836000000000016e+00
1.516785999999999968e+00
-2.061672000000000171e+00
-2.528471000000000135e+00
2.226450999999999958e+00
2.187546999999999908e+00
-1.346562000000000037e+00
5.872549999999999715e-01
1.908379999999999965e+00
9.492000000000000437e-01
1.167915999999999954e+00
-1.510019999999999918e+00
-1.773354000000000097e+00
2.262678999999999885e+00
2.207167000000000101e+00
2.017008000000000134e+00
-8.081270000000000397e-01
-6.257690000000000197e-01
1.752585000000000059e+00
8.023139999999999716e-01
-1.803476999999999997e+00
-1.826832999999999929e+00
-2.248110000000000053e+00
2.179323000000000121e+00
2.847757999999999790e+00
9.483260000000000023e-01
-7.272309999999999608e-01
1.615013000000000032e+00
1.355075000000000029e+00
1.168369999999999909e+00
-1.425219999999999931e+00
-1.323371000000000075e+00
2.595311000000000146e+00
1.716793000000000013e+00
3.149896000000000029e+00
-1.168906000000000001e+00
2.218119000000000174e+00
1.553395000000000081e+00
1.057566999999999924e+00
1.975022000000000055e+00
-2.187346999999999930e+00
-1.848799000000000081e+00
2.418953000000000131e+00
2.166039000000000048e+00
1.587803000000000075e+00
1.432989999999999986e+00
1.901169000000000109e+00
2.115073999999999899e+00
2.013571999999999917e+00
-1.106468999999999925e+00
-1.488054999999999906e+00
1.842049999999999965e+00
1.572907000000000055e+00
2.356613999999999987e+00
-5.592439999999999634e-01
-1.547542999999999891e+00
1.180741999999999958e+00
1.366284000000000054e+00
2.870293000000000205e+00
-1.682816000000000090e+00
-2.280778999999999890e+00
8.810949999999999616e-01
-1.641793999999999976e+00
1.064496000000000109e+00
-1.309164999999999912e+00
1.469281000000000059e+00
2.108811000000000213e+00
1.524086000000000052e+00
-1.227001999999999926e+00
-1.413786999999999905e+00
1.161936000000000080e+00
1.621782000000000057e+00
2.319657999999999998e+00
-1.188836999999999922e+00
-1.958976999999999968e+00
1.486323000000000061e+00
1.506634999999999946e+00
1.569336000000000064e+00
-1.813194999999999890e+00
-1.943519999999999914e+00
8.353679999999999994e-01
1.526091000000000086e+00
1.707786999999999944e+00
-9.654700000000000504e-01
-1.849509000000000070e+00
1.266234999999999999e+00
1.620649000000000006e+00
1.035932999999999993e+00
-1.506046999999999914e+00
1.206482000000000054e+00
1.137302000000000035e+00
1.992771000000000070e+00
5.508359999999999923e-01
-1.770783999999999914e+00
1.363326000000000038e+00
2.309946000000000055e+00
1.742537999999999920e+00
-1.616227999999999998e+00
-2.118812999999999835e+00
1.034451000000000009e+00
-9.457400000000000251e-01
-1.664523999999999893e+00
-1.076101999999999892e+00
-1.209680000000000089e+00
-9.770489999999999453e-01
1.943794999999999940e+00
-1.469762000000000013e+00
-1.687961000000000045e+00
-6.911040000000000516e-01
9.062860000000000360e-01
-1.278011999999999926e+00
-2.000694000000000194e+00
-1.423038000000000025e+00
1.260054000000000007e+00
1.663952000000000098e+00
1.512942000000000009e+00
-1.992045999999999983e+00
-2.079442999999999930e+00
8.393589999999999662e-01
6.578490000000000171e-01
-1.443886000000000003e+00
-1.291419000000000095e+00
-7.957549999999999901e-01
9.895659999999999457e-01
1.658514999999999961e+00
1.444911999999999974e+00
-1.913488000000000078e+00
5.993070000000000341e-01
-5.827780000000000182e-01
-1.257975000000000065e+00
-1.138492000000000060e+00
-1.278480000000000061e+00
1.385564999999999936e+00
1.066859999999999919e+00
1.606683000000000083e+00
-2.110707999999999807e+00
-2.049494000000000149e+00
1.320796999999999999e+00
-6.000020000000000353e-01
-1.174104999999999954e+00
-2.624328000000000216e+00
1.265511999999999970e+00
1.329250000000000043e+00
1.193387999999999893e+00
1.595925999999999956e+00
-1.868239999999999901e+00
6.754240000000000244e-01
1.286412000000000111e+00
-1.042404000000000108e+00
-1.044648000000000021e+00
-1.158795000000000019e+00
1.828214000000000006e+00
1.898957999999999924e+00
1.963440000000000074e+00
-1.834235000000000060e+00
-1.435694000000000026e+00
1.113857000000000097e+00
9.417900000000000160e-01
-1.385326000000000057e+00
-1.325676000000000077e+00
-9.461420000000000385e-01
1.851798000000000055e+00
1.800143000000000049e+00
2.354972000000000065e+00
-1.867304999999999993e+00
9.616890000000000160e-01
1.840392999999999946e+00
1.170658999999999894e+00
-1.545395999999999992e+00
2.126755000000000173e+00
1.344950000000000090e+00
1.741686999999999985e+00
1.534998000000000085e+00
-1.792275999999999980e+00
-1.100259000000000098e+00
1.857521999999999895e+00
2.394664000000000126e+00
-1.471451999999999982e+00
-1.541843000000000075e+00
-1.103199000000000041e+00
1.858289999999999997e+00
1.686541000000000068e+00
2.685620999999999814e+00
-1.701413999999999982e+00
1.355617000000000072e+00
1.989308999999999994e+00
1.530195999999999890e+00
-1.062075000000000102e+00
-9.704869999999999886e-01
1.770122999999999891e+00
2.307558999999999916e+00
2.129630999999999830e+00
1.325528000000000040e+00
-1.184005999999999892e+00
2.746824000000000154e+00
2.144559999999999800e+00
2.380341000000000040e+00
-1.874193999999999916e+00
2.355621000000000187e+00
1.445005000000000095e+00
2.663733999999999824e+00
1.468693999999999944e+00
-1.503044999999999964e+00
1.149631999999999987e+00
2.005698999999999899e+00
2.083302999999999905e+00
1.739433999999999925e+00
-9.181380000000000097e-01
2.127639999999999976e+00
1.873671000000000086e+00
1.982328000000000090e+00
-1.256164999999999976e+00
-1.504953999999999903e+00
2.829917000000000016e+00
2.301451999999999831e+00
1.540445999999999982e+00
-2.215723999999999805e+00
-1.197904000000000080e+00
-1.393412000000000095e+00
2.108756000000000075e+00
1.855290000000000106e+00
-1.655132000000000048e+00
1.061349000000000098e+00
2.485739000000000143e+00
2.537856000000000112e+00
1.655918000000000001e+00
-1.646133000000000068e+00
1.078435999999999950e+00
1.710914999999999964e+00
2.156330000000000080e+00
6.940020000000000078e-01
-6.089400000000000368e-01
1.839471999999999996e+00
1.843747999999999942e+00
2.737927000000000000e+00
2.032398000000000149e+00
1.153196000000000110e+00
1.573113999999999901e+00
2.374789999999999957e+00
1.906215999999999910e+00
-1.385717000000000088e+00
1.111825999999999981e+00
3.002348000000000017e+00
2.205983999999999945e+00
1.985230999999999968e+00
-1.893251000000000017e+00
1.726008999999999904e+00
1.639669999999999961e+00
2.177290999999999865e+00
-8.128149999999999542e-01
-7.738949999999999996e-01
1.550481999999999916e+00
3.218907000000000185e+00
2.594761000000000095e+00
1.013268999999999975e+00
-1.147043999999999953e+00
1.476242000000000054e+00
2.273139000000000021e+00
2.148235999999999812e+00
-1.009884999999999922e+00
1.278999999999999915e+00
1.736602999999999897e+00
1.733025999999999955e+00
1.535489000000000104e+00
-1.165375000000000050e+00
-1.841787999999999981e+00
1.107957999999999998e+00
2.716920000000000002e+00
1.518747000000000069e+00
-8.804060000000000219e-01
1.157178000000000040e+00
2.157290999999999848e+00
1.067652999999999963e+00
5.852889999999999482e-01
-1.638824999999999976e+00
1.318718000000000057e+00
1.495290999999999926e+00
2.866127000000000091e+00
-9.657679999999999598e-01
1.749149000000000065e+00
2.055938999999999961e+00
2.324275000000000091e+00
1.492675999999999892e+00
1.044211999999999918e+00
-1.389742999999999951e+00
1.694547999999999943e+00
2.606532000000000071e+00
5.462110000000000021e-01
-8.545690000000000230e-01
1.350748999999999977e+00
1.384519999999999973e+00
2.036001999999999867e+00
1.463017999999999930e+00
-1.245131999999999906e+00
1.722757000000000094e+00
7.603370000000000406e-01
2.973790999999999851e+00
-1.084824999999999928e+00
2.041529000000000149e+00
1.702407000000000004e+00
1.728769000000000000e+00
2.381259000000000015e+00
1.415693000000000090e+00
5.762009999999999632e-01
1.246191000000000049e+00
7.894820000000000171e-01
1.997336999999999918e+00
-1.103140999999999927e+00
2.367344000000000115e+00
1.581029999999999935e+00
1.931545000000000067e+00
1.959924999999999917e+00
-1.544316999999999940e+00
1.461435999999999957e+00
1.337402999999999897e+00
1.456396000000000024e+00
-1.238011999999999890e+00
-1.791034999999999933e+00
1.812840999999999925e+00
1.523001999999999967e+00
1.701791000000000054e+00
-1.525549999999999962e+00
1.211017999999999928e+00
1.992731000000000030e+00
1.249012000000000011e+00
-1.893014999999999892e+00
-1.546559000000000017e+00
2.668137999999999899e+00
1.091542000000000012e+00
1.130157000000000078e+00
-1.344773999999999914e+00
-1.830368999999999913e+00
7.351539999999999742e-01
8.650799999999999601e-01
-1.407888000000000028e+00
-1.117240999999999929e+00
-2.191193999999999864e+00
2.052197000000000049e+00
1.209459000000000062e+00
2.024515000000000065e+00
-1.850919999999999899e+00
6.023870000000000058e-01
1.025582999999999911e+00
-9.679189999999999738e-01
-1.619042000000000092e+00
-8.981860000000000399e-01
2.454156999999999922e+00
1.613067000000000029e+00
1.420927000000000051e+00
1.842513999999999985e+00
1.959611999999999910e+00
1.006215000000000082e+00
8.340670000000000028e-01
-5.997930000000000206e-01
-1.462193999999999994e+00
-2.000218999999999969e+00
2.376234999999999875e+00
1.107914999999999983e+00
1.113118999999999970e+00
-1.256124999999999936e+00
-2.119413000000000213e+00
-1.153024000000000049e+00
2.073647999999999936e+00
-1.677629000000000037e+00
-1.153156000000000070e+00
-2.163956999999999908e+00
2.330521000000000065e+00
1.221586000000000061e+00
8.073569999999999913e-01
-8.348590000000000177e-01
1.087620999999999949e+00
1.110046000000000088e+00
8.403119999999999479e-01
-1.725881999999999916e+00
-1.334459999999999980e+00
1.948588999999999904e+00
1.669078999999999979e+00
1.309050999999999965e+00
8.189309999999999645e-01
1.222129000000000021e+00
1.434584999999999999e+00
1.308810999999999947e+00
-1.005041000000000073e+00
-1.604241000000000028e+00
-1.866897999999999946e+00
2.149897999999999865e+00
2.044575000000000031e+00
1.469602000000000075e+00
-7.185639999999999805e-01
2.120344999999999924e+00
9.611330000000000151e-01
2.186259999999999870e+00
-1.738718999999999903e+00
-1.145373999999999892e+00
1.807255000000000056e+00
1.898541000000000034e+00
1.720183999999999935e+00
-1.107501000000000069e+00
-1.067415999999999920e+00
1.003578000000000081e+00
1.098578999999999972e+00
1.158989999999999965e+00
-1.677979000000000109e+00
-2.435093999999999870e+00
1.783806999999999920e+00
1.067860000000000031e+00
1.464993999999999907e+00
1.389563000000000104e+00
1.557056999999999913e+00
1.089628999999999959e+00
1.496472000000000024e+00
-1.413113000000000063e+00
-1.185734999999999983e+00
1.201999999999999957e+00
-1.468423999999999952e+00
1.311817000000000011e+00
-1.175125999999999893e+00
-1.991200000000000081e+00
1.069474000000000036e+00
1.573002999999999929e+00
1.905542000000000069e+00
-1.939440999999999971e+00
-1.744674000000000058e+00
1.385064000000000073e+00
8.501900000000000013e-01
-1.357766000000000028e+00
-1.917183000000000082e+00
6.446150000000000491e-01
6.370980000000000532e-01
1.312033999999999923e+00
-1.336038999999999977e+00
-9.926289999999999836e-01
1.240744999999999987e+00
1.787217000000000056e+00
1.238007999999999997e+00
-1.165332000000000034e+00
-1.393690000000000095e+00
1.656482999999999928e+00
1.641739999999999977e+00
1.666209000000000051e+00
-1.906949999999999923e+00
-1.830084999999999962e+00
-1.276710000000000012e+00
2.245061999999999891e+00
-5.641350000000000531e-01
-6.572909999999999586e-01
-2.058734999999999982e+00
9.255579999999999918e-01
1.614681000000000033e+00
-1.368324000000000096e+00
-1.184496999999999911e+00
1.096351000000000075e+00
1.683764000000000038e+00
-1.172889999999999988e+00
-1.070292999999999939e+00
-1.301031000000000049e+00
1.103803000000000090e+00
9.337280000000000024e-01
1.650446000000000080e+00
-1.881772000000000000e+00
-2.329614999999999991e+00
-8.535019999999999829e-01
2.403309999999999835e+00
-1.049330000000000096e+00
-1.868333999999999939e+00
-6.973899999999999544e-01
9.848280000000000367e-01
1.291706999999999939e+00
1.147933000000000092e+00
-1.418166999999999955e+00
-1.021263000000000032e+00
-1.237079999999999957e+00
3.285053000000000001e+00
1.470574000000000048e+00
1.858854999999999924e+00
1.418754000000000071e+00
1.315177999999999958e+00
2.492691999999999908e+00
-1.847113000000000005e+00
-1.684911000000000048e+00
5.802549999999999653e-01
-1.560326000000000102e+00
-2.212760999999999978e+00
-1.240418999999999938e+00
-6.186669999999999670e-01
-1.097007999999999983e+00
9.646339999999999915e-01
1.556980000000000031e+00
-1.442366000000000037e+00
-1.445770000000000000e+00
-8.047840000000000549e-01
1.987313000000000107e+00
-1.443891999999999953e+00
-1.671529000000000043e+00
7.709249999999999714e-01
1.208944999999999936e+00
1.732474999999999987e+00
-2.384692999999999952e+00
-2.309985000000000177e+00
5.089000000000000190e-01
-9.864439999999999875e-01
-1.692479000000000067e+00
-1.537462000000000106e+00
-2.145016000000000034e+00
-1.034907000000000021e+00
1.140757000000000021e+00
-1.387002999999999986e+00
-2.157270000000000021e+00
-5.888430000000000053e-01
-9.633429999999999493e-01
-1.891729999999999912e+00
-2.352374999999999883e+00
-1.433076999999999934e+00
8.606810000000000294e-01
7.159109999999999641e-01
-1.056680999999999981e+00
-2.254852000000000078e+00
-2.411884000000000139e+00
-6.222910000000000386e-01
-1.623631000000000046e+00
-1.970180999999999960e+00
-2.140563000000000216e+00
-1.853151999999999910e+00
-1.063120000000000065e+00
-7.965339999999999643e-01
-1.855682999999999971e+00
-2.175920000000000076e+00
-1.303255999999999970e+00
-1.410590000000000011e+00
-1.548203999999999914e+00
-2.208826000000000178e+00
-2.266563999999999801e+00
1.217149000000000036e+00
-4.841230000000000255e-01
-8.677489999999999926e-01
-2.288181999999999938e+00
-2.111979999999999968e+00
-3.339650000000000118e-01
-1.688163999999999998e+00
-1.537107000000000001e+00
-1.513587000000000016e+00
-2.103861999999999899e+00
-7.934949999999999504e-01
-6.160600000000000520e-01
-1.569212999999999969e+00
-2.178814000000000028e+00
-5.837599999999999456e-01
-6.577960000000000473e-01
-1.735309999999999908e+00
-1.081911000000000067e+00
-1.142354000000000092e+00
1.722485999999999962e+00
9.411929999999999463e-01
7.528730000000000144e-01
1.408659000000000106e+00
-7.407679999999999820e-01
1.222714000000000079e+00
6.884200000000000319e-01
-1.204982999999999915e+00
-1.996739999999999959e+00
-1.823012000000000077e+00
1.017867999999999995e+00
1.232785999999999937e+00
1.367377000000000065e+00
-1.742399000000000031e+00
-7.308149999999999924e-01
1.761141999999999985e+00
1.438015000000000043e+00
-1.396986000000000061e+00
-6.594969999999999999e-01
2.075047999999999782e+00
1.633928000000000047e+00
1.662115000000000009e+00
-1.098313000000000095e+00
-6.903860000000000552e-01
1.440553999999999890e+00
1.441275000000000084e+00
1.202166000000000068e+00
-1.537247999999999948e+00
1.363494999999999902e+00
1.472815999999999903e+00
1.525865000000000027e+00
1.749511999999999956e+00
-1.821525000000000061e+00
-7.867220000000000324e-01
2.325092000000000159e+00
1.201403999999999916e+00
-1.254529000000000005e+00
-2.222602000000000189e+00
-1.493135000000000101e+00
5.932960000000000456e-01
7.638960000000000194e-01
-1.430392000000000108e+00
-1.060540000000000038e+00
1.533605000000000107e+00
2.106886999999999954e+00
1.724984999999999991e+00
-1.563565000000000094e+00
-9.179610000000000269e-01
1.993460999999999927e+00
1.978553999999999924e+00
1.418026999999999926e+00
-1.987381999999999982e+00
5.965249999999999719e-01
1.577539999999999942e+00
1.743122999999999978e+00
1.829917000000000016e+00
-1.527112999999999943e+00
1.201986999999999917e+00
2.034307999999999783e+00
1.761228000000000016e+00
-9.898000000000000131e-01
-1.061606000000000050e+00
1.747160999999999964e+00
2.670141000000000098e+00
1.996758000000000033e+00
-1.110873999999999917e+00
-9.381389999999999452e-01
1.513066999999999940e+00
1.241281000000000079e+00
1.435105000000000075e+00
-2.200314999999999799e+00
-5.765200000000000324e-01
1.496822000000000097e+00
2.091406000000000098e+00
1.567366999999999955e+00
-1.785444000000000031e+00
-1.955340000000000078e+00
1.764035000000000020e+00
2.005606000000000222e+00
-1.161551000000000000e+00
-1.465036000000000005e+00
1.323301000000000061e+00
2.162478000000000122e+00
1.617296999999999985e+00
-1.050823999999999980e+00
-1.415416999999999925e+00
1.578656999999999977e+00
3.045160999999999785e+00
1.825277999999999956e+00
-1.364689999999999959e+00
1.535428000000000015e+00
2.191320999999999852e+00
2.441351000000000049e+00
1.867210000000000036e+00
1.007042999999999910e+00
1.283663999999999916e+00
1.834624000000000033e+00
2.851023999999999781e+00
5.025009999999999755e-01
-1.322572999999999999e+00
1.609982000000000024e+00
2.464236000000000093e+00
2.427573000000000203e+00
2.505999999999999783e+00
1.092184000000000044e+00
1.231063999999999936e+00
2.960611000000000104e+00
1.264740999999999893e+00
-1.326613999999999960e+00
-1.299438000000000093e+00
1.987427000000000055e+00
2.429977000000000054e+00
2.128225000000000033e+00
-1.739252000000000020e+00
7.441780000000000062e-01
1.470242000000000049e+00
2.538397999999999932e+00
-1.096174999999999899e+00
-1.056353000000000097e+00
1.244439000000000073e+00
1.963594999999999979e+00
2.355309999999999793e+00
2.435198000000000196e+00
1.064489000000000019e+00
7.097959999999999825e-01
-1.158206999999999987e+00
2.432462000000000124e+00
-1.418339999999999934e+00
-1.305075999999999903e+00
1.395991999999999900e+00
1.949626000000000081e+00
2.391115000000000101e+00
-1.690519000000000105e+00
-1.309965999999999964e+00
-6.378869999999999818e-01
-1.914646000000000070e+00
-1.039295000000000080e+00
-8.471250000000000169e-01
1.384714000000000000e+00
1.759398000000000017e+00
1.588915000000000077e+00
1.933940999999999910e+00
-7.999140000000000139e-01
1.518626999999999949e+00
1.455243000000000064e+00
2.739215000000000177e+00
-1.590578000000000047e+00
-1.331213999999999897e+00
1.526038000000000006e+00
1.722105999999999915e+00
1.691635000000000000e+00
-2.145744999999999791e+00
9.560819999999999874e-01
8.940799999999999859e-01
-9.878500000000000059e-01
-1.090818999999999983e+00
-1.350335000000000063e+00
1.961772999999999989e+00
1.409207000000000098e+00
1.367626999999999926e+00
2.619266000000000094e+00
-1.471141000000000032e+00
-8.276649999999999840e-01
-1.116475000000000106e+00
-1.684126999999999930e+00
-1.674803999999999959e+00
-1.683842999999999979e+00
1.393866000000000049e+00
1.456781000000000104e+00
1.352473000000000036e+00
-2.303691000000000155e+00
-1.205481000000000025e+00
1.035933999999999910e+00
1.499355999999999911e+00
6.890060000000000073e-01
-1.367469999999999963e+00
2.185557999999999890e+00
1.502123000000000097e+00
1.484010000000000051e+00
1.325576000000000088e+00
1.092209999999999903e+00
1.200925999999999938e+00
6.754980000000000429e-01
-1.567949999999999955e+00
-1.181656999999999957e+00
-1.545792000000000055e+00
1.714244000000000101e+00
2.252088999999999785e+00
1.976037999999999961e+00
-2.184213999999999878e+00
-1.851326999999999945e+00
1.688822999999999963e+00
1.489370000000000083e+00
-1.243023999999999907e+00
-1.477316999999999991e+00
1.831882000000000010e+00
2.010126000000000079e+00
1.251492000000000049e+00
1.203883999999999954e+00
1.804103000000000012e+00
1.123666999999999971e+00
2.277118000000000198e+00
-9.136710000000000109e-01
-1.265404999999999891e+00
-1.367540999999999896e+00
1.461286000000000085e+00
1.791096000000000021e+00
1.175564000000000053e+00
-1.082832000000000017e+00
1.454156000000000004e+00
1.357015000000000082e+00
1.270051999999999959e+00
1.367801000000000045e+00
-1.791174000000000044e+00
-2.014658999999999978e+00
2.151476999999999862e+00
1.861151000000000000e+00
1.089321999999999901e+00
1.807558999999999916e+00
1.988737999999999895e+00
2.827504999999999935e+00
1.287517999999999940e+00
-1.274404000000000092e+00
-1.208819000000000088e+00
2.770901999999999976e+00
1.673921999999999910e+00
2.108486999999999778e+00
-1.370503999999999944e+00
1.300629999999999953e+00
1.580025999999999931e+00
2.011839000000000155e+00
1.476550000000000029e+00
-2.202164999999999928e+00
1.945667999999999953e+00
1.867350000000000065e+00
2.598851999999999940e+00
1.523136999999999963e+00
-1.628489000000000075e+00
2.440296000000000021e+00
2.033910000000000107e+00
1.641961999999999922e+00
-1.323676999999999992e+00
-1.270224999999999937e+00
2.909120000000000150e+00
2.499693999999999861e+00
3.060719000000000189e+00
-1.426490000000000036e+00
1.308785000000000087e+00
2.695629999999999971e+00
1.737919999999999909e+00
2.225849999999999884e+00
-1.874665000000000026e+00
-1.543245999999999896e+00
3.115527999999999853e+00
3.187965000000000160e+00
2.151879999999999793e+00
2.114306000000000019e+00
1.956123000000000056e+00
2.228145000000000042e+00
2.059825000000000017e+00
1.482390000000000096e+00
-1.137693000000000065e+00
2.078618000000000077e+00
2.836644999999999861e+00
3.138329000000000146e+00
1.999101000000000017e+00
-1.034119000000000010e+00
2.402543000000000095e+00
2.270601000000000091e+00
2.582574000000000147e+00
-1.838867999999999947e+00
-1.553401999999999950e+00
2.769115000000000215e+00
2.089992000000000072e+00
2.225605999999999973e+00
-1.505981999999999932e+00
1.983427000000000051e+00
2.473015999999999881e+00
1.892797000000000063e+00
2.458765000000000089e+00
-1.570195999999999925e+00
-1.091267999999999905e+00
2.891582000000000097e+00
1.995502000000000109e+00
1.124206000000000039e+00
-1.728047000000000111e+00
1.521975000000000078e+00
2.320104000000000166e+00
2.439805999999999919e+00
-1.889704999999999968e+00
-1.900374999999999925e+00
1.575924000000000103e+00
2.412976000000000010e+00
1.731502000000000097e+00
-9.327469999999999928e-01
2.013992000000000004e+00
2.009611000000000036e+00
2.909761000000000042e+00
2.288308999999999926e+00
-1.701564000000000076e+00
8.321439999999999948e-01
1.407985000000000042e+00
2.034771000000000107e+00
1.549587000000000048e+00
-9.870640000000000525e-01
1.321498000000000062e+00
2.181789999999999896e+00
2.335252000000000105e+00
-1.965641999999999889e+00
-1.982933999999999974e+00
1.047087000000000101e+00
2.536166000000000142e+00
1.273959000000000064e+00
-6.576290000000000191e-01
2.384897000000000045e+00
2.416043000000000163e+00
2.543792999999999971e+00
1.976137000000000032e+00
-1.418326999999999893e+00
1.015196999999999905e+00
1.208612000000000020e+00
2.691675000000000040e+00
1.226960000000000051e+00
2.160257999999999790e+00
1.912311000000000094e+00
2.248622999999999816e+00
2.140001999999999960e+00
-1.998933000000000071e+00
-2.121278999999999915e+00
1.211543999999999954e+00
1.947376999999999914e+00
2.189592999999999900e+00
-7.270389999999999908e-01
1.320556000000000063e+00
2.143425999999999831e+00
2.231724999999999959e+00
2.056338999999999917e+00
-1.775118999999999891e+00
1.591391999999999918e+00
9.206450000000000466e-01
1.278823000000000043e+00
-1.308518999999999988e+00
-7.133239999999999581e-01
2.067975000000000119e+00
1.596486000000000072e+00
1.642946000000000017e+00
-2.179463999999999846e+00
-2.199570000000000025e+00
1.018488999999999978e+00
1.390657999999999950e+00
1.687302999999999997e+00
-1.420998999999999901e+00
-8.947530000000000205e-01
2.021688999999999847e+00
1.646770000000000067e+00
1.969877000000000100e+00
-2.045466999999999924e+00
1.367266000000000092e+00
1.065698999999999952e+00
1.564249000000000001e+00
-1.379563000000000095e+00
-6.325020000000000087e-01
2.120909000000000155e+00
1.428277999999999937e+00
1.347290000000000099e+00
-1.899574000000000096e+00
-1.328669000000000100e+00
1.580767000000000033e+00
9.902119999999999811e-01
1.149197999999999942e+00
-1.238828000000000040e+00
2.014089999999999936e+00
2.084940000000000015e+00
1.437856000000000023e+00
2.319980000000000153e+00
-1.831852999999999954e+00
9.510079999999999645e-01
1.557905000000000095e+00
-9.790060000000000429e-01
1.002818999999999905e+00
-1.031447000000000003e+00
1.613531999999999966e+00
1.784181000000000017e+00
1.616800000000000015e+00
-2.017698999999999909e+00
-1.425302000000000069e+00
1.409327999999999914e+00
1.621966999999999937e+00
1.295125999999999999e+00
-2.012852999999999781e+00
-2.084220000000000184e+00
9.798999999999999932e-01
1.157715000000000050e+00
2.872971999999999859e+00
-2.340987000000000151e+00
-1.557048999999999905e+00
1.735870999999999942e+00
-1.423208999999999946e+00
-1.567453999999999903e+00
-9.776860000000000550e-01
1.310138000000000025e+00
1.448881000000000085e+00
1.472782999999999953e+00
-1.619626000000000010e+00
-8.740700000000000136e-01
1.283978999999999981e+00
1.142851999999999979e+00
-1.028105999999999964e+00
-2.350312000000000179e+00
2.564379999999999882e+00
1.292016999999999971e+00
1.834645000000000081e+00
1.591086000000000000e+00
-2.380997999999999948e+00
-1.092853000000000074e+00
1.209961000000000064e+00
1.924558999999999909e+00
-1.200336999999999987e+00
-2.124715000000000131e+00
-2.562694000000000027e+00
1.808704000000000089e+00
1.120694000000000079e+00
-1.735009000000000023e+00
-1.196720999999999924e+00
6.568500000000000449e-01
-1.198132999999999893e+00
-1.775589000000000084e+00
-3.075874999999999915e+00
-2.056471000000000160e+00
9.631600000000000161e-01
-1.414314999999999989e+00
2.167203999999999908e+00
-2.529599999999999849e+00
-1.222649000000000097e+00
1.754831999999999947e+00
1.089118999999999948e+00
-1.675545000000000062e+00
-2.716347999999999985e+00
-1.924639999999999906e+00
-7.760320000000000551e-01
1.721390999999999893e+00
-1.352551000000000059e+00
-1.431621000000000032e+00
1.105577999999999950e+00
9.827599999999999669e-01
1.689348999999999990e+00
-2.155729000000000006e+00
-1.897011999999999921e+00
2.163946000000000147e+00
1.829833000000000043e+00
2.075898000000000021e+00
-2.189788000000000068e+00
1.491710000000000091e+00
1.676193999999999962e+00
9.965009999999999701e-01
1.308437999999999990e+00
-1.956037000000000026e+00
-1.931267999999999985e+00
2.603495999999999810e+00
2.217379999999999907e+00
7.264220000000000121e-01
-1.355367999999999906e+00
1.975915000000000088e+00
1.869488000000000039e+00
1.296235999999999944e+00
-1.500796999999999937e+00
-1.357183000000000028e+00
1.363048000000000037e+00
2.092937000000000047e+00
2.384456000000000131e+00
-2.099835999999999814e+00
1.883426999999999962e+00
1.596243000000000078e+00
2.167676000000000158e+00
9.451829999999999954e-01
1.157024999999999970e+00
8.206630000000000313e-01
2.231789000000000023e+00
1.329458000000000029e+00
-7.671160000000000201e-01
-1.427866999999999997e+00
1.779776000000000025e+00
1.958909000000000011e+00
1.311587000000000058e+00
1.886241000000000057e+00
-1.987446000000000046e+00
-2.012245000000000061e+00
1.865655999999999981e+00
-1.685545999999999989e+00
-1.757092000000000098e+00
-1.357811000000000101e+00
1.523487999999999953e+00
2.543232999999999855e+00
2.057844999999999924e+00
-1.815326999999999913e+00
-1.000688999999999940e+00
1.478102999999999945e+00
1.567175999999999902e+00
-1.101728999999999958e+00
-1.283835000000000059e+00
1.895132999999999956e+00
1.718506000000000089e+00
2.446092000000000155e+00
2.736142000000000074e+00
-1.406684000000000045e+00
1.726261999999999963e+00
1.900484999999999980e+00
1.486245000000000038e+00
-1.430711000000000066e+00
-1.071412999999999949e+00
1.348019999999999996e+00
1.801306000000000074e+00
-1.321439000000000030e+00
-1.946960000000000024e+00
-1.010671000000000097e+00
1.460021999999999931e+00
1.383631000000000055e+00
-1.187340000000000062e+00
-1.410523999999999889e+00
2.106106000000000034e+00
1.959966000000000097e+00
2.719291000000000125e+00
-1.509665999999999952e+00
4.883270000000000111e-01
1.449548000000000059e+00
1.161466000000000109e+00
1.361407000000000034e+00
-1.598138000000000059e+00
-1.381177000000000099e+00
1.444492000000000109e+00
1.657505000000000006e+00
2.566492999999999913e+00
-1.958121999999999918e+00
1.113186000000000009e+00
1.131712000000000051e+00
9.197670000000000012e-01
-1.503338000000000063e+00
-1.607548999999999895e+00
1.568829000000000029e+00
1.849396999999999958e+00
1.631532999999999900e+00
-1.339560000000000084e+00
-1.320562999999999931e+00
1.351664999999999894e+00
-1.536983999999999906e+00
8.391070000000000473e-01
-1.290586000000000011e+00
-1.356530999999999931e+00
1.638268999999999975e+00
1.763184000000000085e+00
2.626799999999999802e+00
-2.540713999999999917e+00
-1.227781000000000011e+00
1.024515000000000065e+00
1.257457000000000047e+00
-1.183616000000000001e+00
-1.274364000000000052e+00
1.427950000000000053e+00
1.687956000000000012e+00
1.313145999999999924e+00
2.831602000000000174e+00
2.674977000000000160e+00
1.449891000000000041e+00
1.013106999999999980e+00
1.411016999999999966e+00
-1.057360000000000078e+00
-1.299441999999999986e+00
1.976618999999999904e+00
2.266497000000000206e+00
1.764245999999999981e+00
2.151742000000000044e+00
-1.269743000000000066e+00
1.238151999999999919e+00
-1.235937999999999981e+00
-1.278156999999999988e+00
-1.278410000000000046e+00
-1.434250000000000025e+00
2.287113999999999869e+00
1.852654000000000023e+00
1.681208999999999953e+00
-1.983030000000000070e+00
1.101490000000000080e+00
1.331639000000000017e+00
1.413051999999999975e+00
-1.516437000000000035e+00
-1.122883999999999993e+00
2.096950000000000092e+00
1.971060000000000034e+00
1.348751999999999951e+00
2.552032000000000078e+00
1.279706999999999928e+00
1.694620999999999933e+00
1.312540999999999958e+00
2.048989000000000171e+00
-1.876414000000000026e+00
1.773473000000000077e+00
1.949095000000000022e+00
1.284879000000000104e+00
5.378150000000000430e-01
-1.214892000000000083e+00
1.021114000000000077e+00
-1.064997999999999889e+00
1.537571999999999939e+00
-1.652371999999999952e+00
-1.170597000000000110e+00
-1.158273000000000108e+00
2.023266000000000009e+00
1.478814000000000073e+00
-1.092967000000000022e+00
8.725150000000000405e-01
1.190245999999999915e+00
1.107685000000000031e+00
1.757030000000000092e+00
-2.219923999999999786e+00
2.355364999999999931e+00
1.747147999999999923e+00
1.974963999999999942e+00
4.451910000000000034e-01
1.486531000000000047e+00
1.389372000000000051e+00
1.182504999999999917e+00
7.634119999999999795e-01
-1.649686999999999903e+00
-1.382233999999999963e+00
1.972780999999999896e+00
1.774734000000000034e+00
1.424163000000000068e+00
8.736800000000000122e-01
1.792710999999999943e+00
1.752377000000000073e+00
9.512880000000000225e-01
-1.941256000000000093e+00
-2.291713000000000111e+00
-2.377304000000000084e+00
1.575665000000000093e+00
2.582593000000000139e+00
7.315720000000000001e-01
-7.945680000000000520e-01
1.145586999999999911e+00
1.866929000000000061e+00
-1.066904000000000075e+00
-1.406706999999999930e+00
-1.587501999999999969e+00
2.197509999999999852e+00
-1.442241000000000106e+00
2.354776999999999898e+00
-6.974069999999999991e-01
-1.423674000000000106e+00
1.410469999999999891e+00
1.108881999999999923e+00
-1.183775999999999939e+00
-2.304844999999999811e+00
-2.159711000000000158e+00
2.197497999999999951e+00
1.555218999999999907e+00
1.471219000000000054e+00
1.844368999999999925e+00
1.514413999999999927e+00
2.102948000000000039e+00
1.069066000000000072e+00
-1.405763000000000096e+00
-2.007693000000000172e+00
-1.186420000000000030e+00
1.444789000000000101e+00
2.285995000000000221e+00
5.904179999999999984e-01
-1.238593000000000055e+00
5.775419999999999998e-01
1.759965999999999919e+00
-2.176574000000000009e+00
-2.116096000000000199e+00
-1.567962000000000078e+00
1.201073000000000057e+00
-1.907858000000000054e+00
1.376066000000000011e+00
-1.680390999999999968e+00
1.264974999999999961e+00
1.431195999999999913e+00
8.761499999999999844e-01
-1.487988000000000088e+00
-1.668101999999999974e+00
-1.490782000000000052e+00
1.505689999999999973e+00
2.226726999999999901e+00
9.176349999999999785e-01
1.426619000000000081e+00
1.791102999999999890e+00
1.656498000000000026e+00
1.456360000000000099e+00
-1.785190000000000055e+00
-2.222787999999999986e+00
1.235389999999999988e+00
2.012180999999999997e+00
2.231682999999999861e+00
-6.018499999999999961e-01
-1.046154999999999946e+00
1.221279999999999921e+00
1.793806000000000012e+00
1.752367999999999926e+00
-1.366414000000000017e+00
-1.231165000000000065e+00
1.006483000000000017e+00
2.083521999999999874e+00
-1.153097999999999956e+00
-1.040043000000000051e+00
1.259036999999999962e+00
1.372954999999999925e+00
1.355070999999999914e+00
-1.679106999999999905e+00
-1.941273999999999944e+00
1.180914000000000019e+00
1.349669999999999925e+00
2.758617000000000097e+00
1.206677000000000000e+00
2.225554999999999950e+00
1.364330999999999960e+00
1.513727999999999962e+00
1.412063000000000068e+00
-1.379043000000000019e+00
1.028038000000000007e+00
1.116837000000000080e+00
1.711893000000000109e+00
-1.634223999999999899e+00
1.149553000000000047e+00
2.190779000000000032e+00
1.493699000000000110e+00
1.825641999999999987e+00
-1.703964000000000034e+00
-1.929249999999999909e+00
1.609396999999999966e+00
1.207610999999999990e+00
1.986245999999999956e+00
-1.190992999999999968e+00
-1.121137000000000050e+00
-7.907999999999999474e-01
1.425543999999999922e+00
-1.890886999999999984e+00
-2.055404999999999927e+00
-2.027430999999999983e+00
1.055889000000000078e+00
-9.826399999999999579e-01
-2.043232999999999855e+00
-1.486952000000000051e+00
1.797244999999999981e+00
-5.214659999999999851e-01
-1.504936999999999969e+00
-1.989581999999999962e+00
-1.827693999999999930e+00
1.189724000000000004e+00
-1.298305999999999960e+00
-1.490426999999999946e+00
-1.867612000000000050e+00
2.011601000000000194e+00
1.907432000000000016e+00
1.172296000000000005e+00
-2.479153999999999858e+00
-2.142793000000000170e+00
-1.786046000000000022e+00
8.194709999999999495e-01
-1.592046000000000072e+00
-2.180273999999999823e+00
-1.739864000000000077e+00
-2.069433000000000078e+00
-1.130103000000000080e+00
-2.152003999999999806e+00
-1.838864999999999972e+00
-1.628892999999999924e+00
-1.272505999999999915e+00
-2.274575000000000014e+00
-2.762080999999999786e+00
-1.938951000000000091e+00
-2.333613000000000159e+00
1.492243999999999904e+00
-6.241430000000000033e-01
-2.296505999999999936e+00
-2.209483000000000086e+00
-2.037087000000000092e+00
-7.220220000000000526e-01
-1.599555000000000060e+00
-2.308117000000000196e+00
-2.086387000000000214e+00
-2.613703000000000110e+00
-1.921381000000000006e+00
-1.531991000000000103e+00
-1.521471999999999936e+00
-1.567206000000000099e+00
-8.298799999999999510e-01
-9.194769999999999888e-01
-2.618409000000000209e+00
-2.068636999999999837e+00
-2.305114000000000107e+00
1.425032000000000076e+00
8.512509999999999799e-01
-2.205440999999999985e+00
-2.177928000000000086e+00
-1.003160999999999969e+00
6.730180000000000051e-01
-8.549290000000000500e-01
-1.884935000000000027e+00
-2.273489000000000093e+00
-1.970834999999999892e+00
-1.736927000000000110e+00
-6.434969999999999857e-01
-1.339185000000000070e+00
-1.617210000000000036e+00
-4.053869999999999973e-01
-5.891480000000000050e-01
-1.759549999999999947e+00
-2.562378999999999962e+00
-2.402298000000000044e+00
-8.426789999999999559e-01
1.399059999999999970e+00
-1.342932000000000015e+00
-2.059053000000000022e+00
-9.897899999999999476e-01
7.630360000000000475e-01
1.230280999999999958e+00
-1.591957000000000066e+00
-1.843394999999999895e+00
1.827911999999999981e+00
1.076707000000000081e+00
1.168325999999999976e+00
1.372873000000000010e+00
-1.526675999999999922e+00
9.078370000000000051e-01
1.483778000000000041e+00
-1.108274999999999899e+00
-2.471674000000000149e+00
-2.044550999999999785e+00
-1.060670999999999919e+00
1.134033999999999986e+00
2.001694000000000084e+00
-2.200825000000000031e+00
-2.311964999999999826e+00
1.580705000000000027e+00
1.659129000000000076e+00
-2.900066999999999950e+00
-2.652197000000000138e+00
-8.822160000000000002e-01
1.021360999999999963e+00
1.250841000000000092e+00
-1.005317000000000016e+00
-1.623588999999999949e+00
9.372920000000000140e-01
1.486259999999999915e+00
1.986699999999999910e+00
-1.927419999999999911e+00
-7.777060000000000084e-01
1.380986000000000047e+00
1.853342000000000045e+00
1.339833000000000052e+00
-2.026403999999999872e+00
-1.908860999999999919e+00
1.859569999999999945e+00
2.232161000000000062e+00
1.839943000000000106e+00
-2.560092000000000034e+00
-1.346689999999999943e+00
1.047190000000000065e+00
1.461721000000000048e+00
1.271384999999999987e+00
-1.811482999999999954e+00
1.017808000000000046e+00
2.116287999999999947e+00
2.536900999999999851e+00
-1.935292999999999930e+00
-1.438160000000000105e+00
6.035199999999999454e-01
9.972499999999999698e-01
-1.184431999999999929e+00
-1.905130999999999908e+00
-1.953114000000000017e+00
1.260288000000000075e+00
1.315795999999999966e+00
1.660277000000000003e+00
-2.525443999999999800e+00
7.101279999999999815e-01
1.199837999999999960e+00
-9.541239999999999721e-01
1.153234000000000092e+00
-1.747122999999999982e+00
6.585109999999999575e-01
1.974047000000000107e+00
1.881183999999999967e+00
1.882530000000000037e+00
-1.710836000000000023e+00
-1.135563000000000100e+00
-7.833309999999999995e-01
-1.503970999999999947e+00
-2.031115999999999921e+00
-1.526966000000000045e+00
1.411923999999999957e+00
1.818550000000000111e+00
2.530206000000000177e+00
-2.466308999999999862e+00
-9.238140000000000240e-01
9.784599999999999964e-01
8.544059999999999988e-01
1.543393999999999933e+00
-1.848724999999999952e+00
7.827629999999999866e-01
1.862046000000000090e+00
1.510153000000000079e+00
2.696181999999999856e+00
1.129321999999999937e+00
1.082418000000000102e+00
1.280273999999999912e+00
1.868673000000000028e+00
-1.428557999999999995e+00
-1.181672999999999973e+00
2.201118999999999826e+00
2.220870999999999817e+00
2.407036999999999871e+00
-1.831150999999999973e+00
8.268579999999999819e-01
1.321804999999999897e+00
2.312516000000000016e+00
-1.827101000000000086e+00
-1.685910000000000020e+00
2.061882999999999910e+00
1.629396000000000067e+00
1.620386000000000104e+00
2.631766999999999967e+00
-1.352843999999999935e+00
1.334405999999999981e+00
1.141693000000000069e+00
1.056553999999999993e+00
-1.056113999999999997e+00
-1.074772000000000061e+00
1.694160000000000110e+00
1.892654000000000059e+00
1.896217999999999959e+00
1.930992999999999959e+00
1.511463000000000001e+00
1.555975000000000108e+00
1.103050000000000086e+00
-1.125088000000000088e+00
-1.881955999999999962e+00
2.394591000000000136e+00
1.565187000000000106e+00
1.311711999999999989e+00
2.081592999999999805e+00
1.627664999999999917e+00
1.240520000000000067e+00
1.369242000000000070e+00
7.834619999999999918e-01
-9.347069999999999546e-01
-1.088364000000000109e+00
2.412688999999999862e+00
2.788943999999999868e+00
1.507398999999999933e+00
1.841307000000000027e+00
8.089250000000000052e-01
1.290874000000000077e+00
4.901449999999999974e-01
-8.790580000000000060e-01
-1.489014999999999977e+00
2.869889999999999830e+00
2.200244000000000089e+00
1.810356999999999994e+00
2.090358999999999856e+00
-1.776677999999999980e+00
9.944589999999999819e-01
1.422593999999999914e+00
1.063731999999999900e+00
-9.999550000000000383e-01
-1.063372999999999902e+00
2.642615999999999854e+00
1.832975999999999939e+00
1.843550000000000022e+00
1.381718000000000002e+00
9.956599999999999895e-01
7.917159999999999753e-01
2.083498000000000072e+00
1.039435000000000109e+00
-1.441176999999999930e+00
-1.851539000000000046e+00
2.536944000000000088e+00
1.777163000000000048e+00
1.276564000000000032e+00
-2.010130000000000194e+00
5.893709999999999782e-01
1.121193000000000106e+00
1.192771000000000026e+00
-1.676442999999999905e+00
-9.666759999999999797e-01
2.009367999999999821e+00
2.098622999999999905e+00
1.029987999999999904e+00
1.022159000000000040e+00
1.302793000000000090e+00
1.215980000000000061e+00
1.433338999999999919e+00
-1.548084999999999933e+00
-1.989918999999999993e+00
1.848182999999999909e+00
2.280425000000000146e+00
1.653594000000000008e+00
8.990629999999999455e-01
-1.110810000000000075e+00
1.453182999999999891e+00
8.699090000000000433e-01
1.619334000000000051e+00
-1.540858999999999979e+00
-1.429575999999999958e+00
1.853124999999999911e+00
1.749888000000000110e+00
1.478123000000000076e+00
-1.211367000000000083e+00
-1.032469999999999999e+00
1.364379999999999926e+00
1.423613999999999935e+00
1.635270000000000001e+00
-2.129774999999999974e+00
1.352370000000000072e+00
1.881367999999999929e+00
1.520971999999999991e+00
1.382107999999999892e+00
1.577900000000000080e+00
1.607866999999999935e+00
1.210442000000000018e+00
1.392053999999999903e+00
-1.184671999999999947e+00
-1.569275999999999893e+00
2.215367000000000086e+00
2.448884000000000061e+00
2.338503999999999916e+00
1.166582000000000008e+00
-5.635440000000000449e-01
1.690560000000000063e+00
1.654279999999999973e+00
2.935292000000000012e+00
-1.954104999999999981e+00
-1.428392000000000106e+00
2.361772000000000205e+00
1.964793000000000012e+00
1.179491000000000067e+00
-1.799368999999999996e+00
2.083467999999999876e+00
1.702404000000000028e+00
1.000070999999999932e+00
-1.246980999999999895e+00
-1.484312000000000076e+00
1.870649999999999924e+00
2.326662999999999926e+00
1.595263000000000098e+00
-9.778179999999999650e-01
8.849930000000000296e-01
1.260745999999999922e+00
1.126802000000000081e+00
2.707631999999999817e+00
-2.005152999999999963e+00
-1.642763999999999891e+00
1.412342999999999904e+00
2.486219999999999875e+00
1.042022999999999922e+00
-9.813100000000000156e-01
-2.206723999999999908e+00
8.602440000000000087e-01
1.095625999999999989e+00
1.225880999999999998e+00
-1.787144000000000066e+00
-1.740980999999999890e+00
1.655464999999999964e+00
-1.450439000000000034e+00
-1.046249999999999902e+00
-7.749420000000000197e-01
1.344753000000000087e+00
1.366128000000000009e+00
1.437170999999999976e+00
-1.945754999999999901e+00
-1.357636999999999983e+00
9.164769999999999861e-01
2.077494000000000174e+00
-1.324111999999999956e+00
-1.630918000000000090e+00
1.437786000000000008e+00
1.294756000000000018e+00
1.670231999999999939e+00
-1.128185999999999911e+00
-2.082520000000000149e+00
-1.822440999999999978e+00
1.391073000000000004e+00
2.599511999999999823e+00
1.230725999999999987e+00
-1.303717999999999932e+00
-1.658279000000000059e+00
1.338502000000000081e+00
1.950569999999999915e+00
-1.743174000000000001e+00
-1.215451999999999977e+00
9.426229999999999887e-01
-1.530575999999999937e+00
2.058645999999999976e+00
-1.280105999999999966e+00
1.378460999999999936e+00
1.338576999999999906e+00
1.225916000000000006e+00
1.467794000000000043e+00
-2.226217999999999808e+00
-1.969953000000000065e+00
7.398719999999999741e-01
1.921197000000000044e+00
-9.531849999999999490e-01
-1.899153000000000091e+00
1.064257000000000009e+00
1.098927999999999905e+00
2.148197999999999830e+00
-1.802542000000000089e+00
-1.428387000000000073e+00
6.793979999999999464e-01
9.388689999999999536e-01
3.031003999999999809e+00
-1.828429000000000082e+00
-1.667510999999999965e+00
-1.136068999999999996e+00
9.534310000000000285e-01
1.479794999999999972e+00
-2.132303999999999977e+00
-1.635418000000000038e+00
-8.436179999999999790e-01
-2.643260000000000165e+00
-2.662510000000000154e+00
-1.259455999999999909e+00
1.715227000000000057e+00
1.116751000000000049e+00
1.354424999999999990e+00
-1.642069000000000001e+00
-1.264256999999999964e+00
8.446970000000000312e-01
-3.362109999999999821e-01
-1.217047999999999908e+00
-1.899869000000000030e+00
2.777375000000000149e+00
1.081353999999999926e+00
1.356308000000000069e+00
1.882130000000000081e+00
-2.505224999999999813e+00
-2.081385000000000041e+00
1.094433999999999907e+00
-1.095388000000000028e+00
-2.103683999999999887e+00
-1.518089000000000022e+00
-1.704917000000000016e+00
1.010469000000000062e+00
1.221540000000000070e+00
-1.674886000000000097e+00
-1.590119999999999978e+00
8.238999999999999657e-01
9.626649999999999929e-01
-8.060589999999999700e-01
-1.063013999999999903e+00
-2.344281000000000059e+00
1.842395999999999923e+00
1.298756999999999939e+00
-1.574908999999999892e+00
-2.377886999999999862e+00
-9.529840000000000533e-01
1.100926999999999989e+00
3.981040000000000134e-01
6.229139999999999677e-01
-8.022599999999999731e-01
-1.705799000000000065e+00
1.531951999999999980e+00
1.165329000000000059e+00
1.015131000000000006e+00
-1.665288000000000102e+00
7.263150000000000439e-01
9.923319999999999919e-01
-1.153289999999999926e+00
-1.850772000000000084e+00
-2.248244999999999827e+00
1.336759000000000031e+00
1.078510000000000080e+00
-1.783171000000000062e+00
-2.502403000000000155e+00
-1.617764999999999898e+00
7.240919999999999579e-01
4.892929999999999779e-01
-1.216380999999999935e+00
-1.736226999999999965e+00
1.960501000000000049e+00
9.703319999999999723e-01
1.159059000000000061e+00
1.091183999999999932e+00
-2.213684000000000207e+00
-7.055200000000000360e-01
5.126920000000000366e-01
-1.810297999999999963e+00
-2.341317999999999788e+00
-2.684067999999999898e+00
-2.443780999999999981e+00
-6.446969999999999645e-01
-1.784558000000000089e+00
-2.563922999999999952e+00
-2.179145000000000110e+00
8.601210000000000244e-01
-1.329231999999999969e+00
-2.172746000000000066e+00
-2.879465999999999859e+00
-2.007724000000000064e+00
-9.601450000000000262e-01
-9.838660000000000183e-01
-1.494469999999999965e+00
-1.913831999999999978e+00
-9.985730000000000439e-01
8.206579999999999986e-01
-1.540211999999999914e+00
-1.738277999999999990e+00
-1.650684000000000040e+00
1.384080999999999895e+00
1.450048000000000004e+00
-1.251108000000000109e+00
-2.549573999999999785e+00
-2.381231999999999793e+00
1.437137000000000109e+00
1.394358999999999904e+00
1.789061999999999930e+00
-2.748305999999999916e+00
-7.162140000000000173e-01
1.283746999999999971e+00
1.441731000000000096e+00
1.564043999999999990e+00
-2.172022999999999815e+00
5.963460000000000427e-01
2.764555000000000096e+00
2.347462999999999855e+00
1.679029000000000105e+00
-1.499417999999999918e+00
1.215057999999999971e+00
1.775130000000000097e+00
1.643559999999999910e+00
-2.120066000000000006e+00
-1.985028000000000015e+00
1.596457000000000015e+00
2.203765999999999892e+00
2.013199999999999878e+00
-1.989759000000000055e+00
-1.716037000000000035e+00
2.003328999999999915e+00
1.340870000000000006e+00
1.442199000000000009e+00
-2.231145999999999852e+00
1.192992000000000052e+00
1.370832000000000050e+00
1.877717999999999998e+00
1.890147999999999939e+00
-1.045218999999999898e+00
7.309679999999999511e-01
2.121903999999999790e+00
1.453337000000000101e+00
-1.553739999999999899e+00
-1.245881000000000016e+00
1.628279999999999950e+00
2.047194000000000180e+00
1.416454000000000102e+00
1.405257999999999896e+00
7.318109999999999893e-01
8.110209999999999919e-01
1.505403999999999964e+00
1.258175999999999961e+00
-2.161375000000000046e+00
1.795425000000000049e+00
1.589495000000000102e+00
2.308479000000000170e+00
1.723100999999999994e+00
7.119889999999999830e-01
1.002529999999999921e+00
1.894333999999999962e+00
9.030510000000000481e-01
-8.479370000000000518e-01
-1.141612999999999989e+00
1.507287999999999961e+00
1.656039000000000039e+00
1.957716999999999929e+00
-2.397337999999999969e+00
-1.200920999999999905e+00
-1.207635999999999932e+00
1.919539000000000106e+00
-5.525419999999999776e-01
-1.567163000000000084e+00
1.487629000000000090e+00
2.258360999999999841e+00
2.158841999999999928e+00
-2.143942000000000014e+00
-1.229672000000000098e+00
5.787419999999999787e-01
1.306027000000000049e+00
1.844246999999999970e+00
-1.065247999999999973e+00
-1.046235999999999944e+00
1.001066999999999929e+00
1.814821999999999935e+00
2.281070999999999849e+00
-2.589426000000000005e+00
1.320070999999999994e+00
6.043039999999999523e-01
6.441419999999999924e-01
-1.052861000000000047e+00
-1.481014999999999970e+00
-1.414095000000000102e+00
9.194529999999999648e-01
1.375739000000000045e+00
-2.555336000000000052e+00
-2.170894999999999797e+00
-2.550021999999999789e+00
-1.457240000000000091e+00
-1.815673000000000092e+00
-1.326416999999999957e+00
-1.174784999999999968e+00
7.067539999999999933e-01
8.490189999999999682e-01
1.745848999999999984e+00
-2.709430999999999923e+00
-1.530645000000000033e+00
7.553889999999999771e-01
-8.493669999999999831e-01
-1.566357999999999917e+00
-1.889602000000000004e+00
1.813712999999999909e+00
1.331388000000000016e+00
1.271344000000000030e+00
1.813838999999999979e+00
1.523012000000000032e+00
1.084880999999999984e+00
6.559610000000000163e-01
1.040337000000000067e+00
-1.116509999999999891e+00
-1.155197999999999947e+00
1.303844999999999921e+00
1.257776999999999923e+00
1.533217000000000052e+00
-2.247259999999999813e+00
-1.454725999999999964e+00
1.435008000000000061e+00
1.818114000000000008e+00
-1.119045999999999985e+00
-1.833850999999999898e+00
1.724007000000000067e+00
1.247384999999999966e+00
1.853448999999999902e+00
2.238843999999999834e+00
-2.154039000000000037e+00
1.343946000000000085e+00
1.059256999999999893e+00
1.749006999999999978e+00
-1.095827000000000107e+00
-9.004189999999999694e-01
2.330115000000000158e+00
1.788323000000000107e+00
1.872862999999999944e+00
2.518250000000000099e+00
8.907159999999999522e-01
1.468788999999999900e+00
1.734825999999999979e+00
1.655734999999999957e+00
-1.484232999999999913e+00
2.804289999999999949e+00
2.641754000000000158e+00
2.198075999999999919e+00
2.455480999999999803e+00
1.573455000000000048e+00
1.225762000000000018e+00
2.453584999999999905e+00
1.804230000000000000e+00
9.074719999999999454e-01
-5.115950000000000220e-01
3.012604000000000060e+00
2.511258000000000212e+00
1.778291000000000066e+00
1.740960999999999981e+00
7.465060000000000029e-01
1.621504999999999974e+00
1.533207999999999904e+00
1.490262999999999893e+00
-1.593776000000000082e+00
2.419433999999999862e+00
2.161103999999999914e+00
2.227276999999999951e+00
1.184036000000000088e+00
2.283916000000000057e+00
1.276151000000000035e+00
1.739900000000000002e+00
1.298405999999999949e+00
-1.163567999999999936e+00
-1.212571000000000065e+00
2.728628000000000053e+00
2.051375999999999866e+00
1.737624999999999975e+00
1.376365000000000061e+00
-1.123007000000000088e+00
9.539459999999999607e-01
2.374560999999999922e+00
-1.523301999999999934e+00
-1.864138999999999990e+00
-1.701578000000000035e+00
1.479857999999999896e+00
1.949500999999999928e+00
8.065130000000000354e-01
-1.902822000000000013e+00
1.607631000000000032e+00
1.313722000000000056e+00
1.120090999999999948e+00
-1.253754999999999953e+00
-1.719654999999999934e+00
2.515807999999999822e+00
1.533342999999999900e+00
2.126475999999999811e+00
1.394112999999999936e+00
1.159462999999999910e+00
1.617212000000000094e+00
1.585628000000000037e+00
-1.232404999999999973e+00
-1.573288999999999938e+00
-1.935953999999999953e+00
2.311478999999999839e+00
2.033795000000000019e+00
1.468062999999999896e+00
-1.640422999999999965e+00
-7.861550000000000482e-01
1.222129999999999939e+00
1.349102000000000023e+00
1.146871999999999892e+00
-1.980315000000000047e+00
-1.821674000000000015e+00
1.900514999999999954e+00
1.486812999999999940e+00
1.036459000000000019e+00
-1.235805000000000042e+00
1.341215000000000046e+00
1.884503000000000039e+00
1.880324000000000106e+00
-1.392633000000000010e+00
-1.325634999999999897e+00
2.117002999999999968e+00
1.192183999999999910e+00
1.870217999999999936e+00
-1.260788000000000020e+00
1.466504999999999947e+00
1.594449000000000005e+00
1.142298000000000036e+00
1.131135999999999919e+00
-1.941683999999999966e+00
-1.520442000000000071e+00
2.410267000000000159e+00
-1.616117000000000026e+00
8.796070000000000277e-01
-1.211743999999999932e+00
6.496210000000000040e-01
1.688587000000000060e+00
1.405845000000000011e+00
-1.467144999999999921e+00
-1.113439999999999985e+00
1.543681999999999999e+00
1.940914999999999946e+00
1.738010000000000055e+00
-1.184325000000000072e+00
1.711189999999999989e+00
1.664398000000000044e+00
2.084846999999999895e+00
1.351421999999999901e+00
-1.809077999999999964e+00
1.318181000000000047e+00
1.429664999999999964e+00
2.041443999999999814e+00
2.572912999999999784e+00
1.307660000000000045e+00
1.823536999999999964e+00
1.356033999999999962e+00
1.424114000000000102e+00
-1.558084999999999942e+00
-1.290999000000000008e+00
-9.720490000000000519e-01
2.284834000000000032e+00
-1.391548999999999925e+00
-1.257609999999999895e+00
2.018956999999999891e+00
1.883045999999999998e+00
1.708876999999999979e+00
1.249567000000000094e+00
-1.862092000000000080e+00
-1.800083000000000100e+00
9.917019999999999724e-01
2.906219000000000108e+00
-1.565496999999999916e+00
-5.837599999999999456e-01
-1.398781999999999970e+00
2.498524999999999885e+00
1.740844000000000058e+00
-1.390825999999999896e+00
-1.239583000000000101e+00
7.488339999999999996e-01
1.306921999999999917e+00
1.717419000000000029e+00
-9.494569999999999954e-01
1.790021000000000084e+00
1.416371000000000047e+00
1.743306999999999940e+00
1.398409999999999931e+00
-2.221740000000000048e+00
1.656412999999999913e+00
1.496809999999999974e+00
8.751320000000000210e-01
-1.803106000000000098e+00
-1.273997000000000046e+00
-1.524343000000000004e+00
1.458776000000000073e+00
1.101796999999999915e+00
-1.746161999999999992e+00
-1.089450999999999947e+00
5.733540000000000303e-01
1.268871000000000082e+00
1.866948000000000052e+00
-1.002679000000000098e+00
1.942526999999999893e+00
1.781862000000000057e+00
1.768259999999999943e+00
1.991622999999999921e+00
-2.374807999999999808e+00
1.532906000000000102e+00
1.042113000000000067e+00
9.846110000000000140e-01
-1.163721999999999923e+00
1.287025000000000086e+00
2.032208999999999932e+00
1.363428000000000084e+00
1.132703000000000015e+00
-1.311719999999999997e+00
-1.363583999999999907e+00
1.212814000000000059e+00
7.358230000000000048e-01
1.235352999999999923e+00
-1.223357999999999945e+00
-2.252739000000000047e+00
-1.917337000000000069e+00
1.036106999999999889e+00
1.966137999999999941e+00
-2.104144999999999932e+00
-1.688806999999999947e+00
1.352986999999999940e+00
-1.690620999999999929e+00
-1.825722999999999985e+00
-1.112449999999999939e+00
2.294890999999999792e+00
2.074857000000000173e+00
1.011760999999999910e+00
1.401256000000000057e+00
-1.498941999999999997e+00
1.642946000000000017e+00
8.342019999999999991e-01
1.246105999999999936e+00
-1.553981999999999974e+00
2.712495000000000100e+00
1.584256000000000109e+00
2.064300999999999942e+00
-1.664303000000000088e+00
-2.271707999999999839e+00
-1.303311000000000108e+00
1.524410000000000043e+00
-7.277970000000000272e-01
-2.889628999999999781e+00
-1.233878000000000030e+00
-1.657923999999999953e+00
-1.374822999999999906e+00
1.051892000000000049e+00
-1.271403000000000061e+00
-1.666639999999999899e+00
-1.495592000000000033e+00
-8.807129999999999681e-01
-2.105805999999999845e+00
-1.803857000000000044e+00
-2.443989000000000189e+00
-1.946013999999999911e+00
1.665386999999999951e+00
-1.520637000000000016e+00
-1.950004000000000071e+00
-1.598661000000000110e+00
1.037209000000000048e+00
7.060990000000000322e-01
-1.832405000000000062e+00
-1.819989000000000079e+00
-2.770378000000000007e+00
-1.907208999999999932e+00
1.925778999999999908e+00
-1.116424000000000083e+00
-1.537387999999999977e+00
1.366519999999999957e+00
1.641510999999999942e+00
9.324980000000000491e-01
-1.703921999999999937e+00
-1.883693999999999980e+00
1.973659999999999970e+00
1.701040000000000108e+00
1.436296999999999935e+00
-1.806847000000000092e+00
-1.287144000000000066e+00
1.446615999999999902e+00
1.428072000000000008e+00
2.058594999999999953e+00
-1.871504000000000056e+00
2.248315999999999981e+00
1.237216000000000093e+00
1.942029999999999923e+00
1.128270000000000106e+00
-1.529719999999999969e+00
1.483220999999999901e+00
1.652906999999999904e+00
1.180755999999999917e+00
-9.181829999999999714e-01
-1.336581000000000019e+00
2.384621000000000102e+00
2.254910000000000192e+00
1.671710000000000029e+00
-1.860911999999999900e+00
-1.466815999999999898e+00
1.758955000000000046e+00
1.775379000000000040e+00
1.771505000000000107e+00
-2.045930999999999944e+00
-1.501673999999999953e+00
2.738319999999999865e+00
2.084732999999999947e+00
1.586764000000000063e+00
-1.715892999999999891e+00
1.678948000000000107e+00
2.293174000000000046e+00
1.544507999999999992e+00
1.357051999999999925e+00
-1.514504000000000072e+00
1.309943999999999997e+00
1.698050000000000059e+00
1.854344999999999910e+00
-1.571023999999999976e+00
-1.209791999999999978e+00
1.491918000000000077e+00
2.285912000000000166e+00
1.578856999999999955e+00
-1.590495999999999910e+00
1.426120999999999972e+00
2.229525999999999897e+00
1.663928999999999991e+00
1.609720000000000040e+00
-1.794124000000000052e+00
2.036446999999999896e+00
1.863131000000000093e+00
1.425812000000000079e+00
2.047998999999999903e+00
-9.592260000000000231e-01
9.070749999999999647e-01
2.044417999999999846e+00
1.435351000000000043e+00
-1.060430999999999901e+00
-1.405655000000000099e+00
1.744474000000000080e+00
3.160867000000000093e+00
2.366846999999999923e+00
-1.631021999999999972e+00
-1.730027999999999899e+00
-1.128705999999999987e+00
1.481854000000000005e+00
1.166773000000000060e+00
-1.832573999999999925e+00
1.787455999999999934e+00
1.545755999999999908e+00
2.120652999999999899e+00
2.280982999999999983e+00
-1.209737000000000062e+00
1.148395999999999972e+00
1.727565999999999935e+00
1.035692000000000057e+00
-7.078529999999999545e-01
-1.523447999999999913e+00
1.223230000000000040e+00
1.883277000000000090e+00
1.496008999999999922e+00
-1.839539999999999953e+00
-1.738483999999999918e+00
1.713167000000000106e+00
1.709306999999999910e+00
-1.174749000000000043e+00
-2.005028999999999950e+00
2.199323000000000139e+00
2.070326000000000111e+00
2.166303999999999785e+00
1.940315000000000012e+00
-1.727977000000000096e+00
-1.103523000000000032e+00
1.363585000000000047e+00
6.862350000000000394e-01
-1.034377000000000102e+00
-1.269662999999999986e+00
1.071752999999999956e+00
1.979036000000000017e+00
2.546031000000000155e+00
-2.050629999999999953e+00
1.316569000000000100e+00
1.490784000000000109e+00
1.370041000000000064e+00
9.259899999999999798e-01
-2.156949000000000005e+00
2.003064000000000178e+00
1.810612000000000110e+00
1.883394000000000013e+00
1.975713000000000052e+00
2.072700999999999905e+00
9.655209999999999626e-01
1.621307999999999971e+00
1.227535999999999961e+00
-9.390739999999999643e-01
-1.111518000000000006e+00
1.358732999999999969e+00
1.979117000000000015e+00
3.001736000000000182e+00
-3.026494000000000018e+00
-9.073550000000000226e-01
-1.572899999999999965e+00
1.227567999999999993e+00
-9.064130000000000242e-01
-1.779838999999999949e+00
-1.117594999999999894e+00
1.695403999999999911e+00
1.725973999999999897e+00
1.935724999999999918e+00
-2.334029999999999827e+00
9.711389999999999745e-01
1.468237000000000014e+00
1.190415999999999919e+00
-8.084189999999999987e-01
-1.224002000000000034e+00
1.549617000000000022e+00
1.863215999999999983e+00
1.319428999999999963e+00
1.996896999999999922e+00
-1.321285000000000043e+00
8.624540000000000539e-01
9.848419999999999952e-01
-8.264150000000000107e-01
-1.754864999999999897e+00
-1.599979999999999958e+00
1.734949999999999992e+00
1.534631999999999996e+00
1.351139000000000090e+00
-2.038917000000000090e+00
-1.025833999999999913e+00
-1.524310999999999972e+00
1.117955999999999950e+00
-1.145226999999999995e+00
-9.431469999999999576e-01
2.335894999999999833e+00
2.020176000000000194e+00
1.037943000000000060e+00
1.885604000000000058e+00
-1.170244999999999980e+00
1.271063000000000054e+00
1.404045999999999905e+00
-1.163737999999999939e+00
-1.418703999999999965e+00
2.579019999999999868e+00
2.886464000000000141e+00
2.427106999999999903e+00
2.315477000000000007e+00
2.214547000000000043e+00
1.201864000000000043e+00
2.302998999999999796e+00
2.492255999999999805e+00
-1.077339999999999964e+00
-1.174541000000000057e+00
2.592382999999999882e+00
3.023547999999999902e+00
1.615823000000000009e+00
1.106767000000000056e+00
-1.115175999999999945e+00
9.945819999999999661e-01
1.441443999999999948e+00
-1.104225999999999930e+00
-1.495138000000000078e+00
2.632115000000000204e+00
1.860273999999999983e+00
2.933445999999999998e+00
1.898587000000000025e+00
2.628038999999999792e+00
1.995816000000000034e+00
1.559296999999999933e+00
1.381864999999999899e+00
-1.024920999999999971e+00
-1.426581000000000099e+00
3.144226000000000187e+00
2.164883000000000113e+00
2.426823999999999870e+00
1.075927000000000078e+00
1.153810999999999920e+00
2.584033999999999942e+00
1.904225000000000056e+00
-1.839369999999999949e+00
-1.740415000000000045e+00
-1.391165999999999903e+00
1.765679999999999916e+00
2.633240999999999943e+00
1.405907999999999936e+00
-1.450590000000000046e+00
2.536560000000000148e+00
1.951451999999999964e+00
1.162868000000000013e+00
1.065207999999999933e+00
-1.834786999999999946e+00
2.623234000000000066e+00
1.377272000000000052e+00
2.696324999999999861e+00
1.323274999999999979e+00
-1.270874999999999977e+00
1.224801999999999946e+00
1.622408000000000072e+00
1.341094999999999926e+00
-1.552316000000000029e+00
-1.385448000000000013e+00
1.884652999999999912e+00
-1.855010999999999965e+00
2.139915999999999929e+00
-1.281165000000000109e+00
2.346728999999999843e+00
2.014016999999999946e+00
1.218593999999999955e+00
-1.119480999999999948e+00
-2.217600000000000016e+00
-1.704018999999999950e+00
1.220528000000000057e+00
1.868089000000000111e+00
1.111976000000000075e+00
-1.399996999999999936e+00
-7.605359999999999898e-01
2.011922999999999906e+00
2.115886000000000156e+00
-1.389326999999999979e+00
-1.122535999999999978e+00
1.369378999999999902e+00
1.673295999999999895e+00
1.928620999999999919e+00
-1.364384999999999959e+00
1.928436999999999957e+00
1.749595000000000011e+00
1.728782999999999959e+00
1.784756000000000009e+00
-2.159355000000000135e+00
2.291961999999999833e+00
2.224842999999999904e+00
2.170482999999999940e+00
1.358848000000000056e+00
7.220820000000000016e-01
1.229481999999999964e+00
1.885788999999999938e+00
2.176521000000000150e+00
-1.110621000000000080e+00
-1.358038999999999996e+00
1.642160000000000064e+00
1.065469999999999917e+00
-1.731422999999999934e+00
-1.336956000000000033e+00
-9.214980000000000393e-01
1.266267999999999949e+00
1.348524000000000056e+00
1.677874000000000088e+00
-2.166758000000000184e+00
1.926209000000000060e+00
1.141653000000000029e+00
1.693788999999999989e+00
1.040165999999999924e+00
1.162992999999999943e+00
1.326416999999999957e+00
1.434058999999999973e+00
2.042803999999999842e+00
-1.264868000000000103e+00
-9.774599999999999955e-01
1.483683000000000085e+00
1.643742000000000036e+00
1.921618999999999966e+00
1.105069999999999997e+00
-1.296912999999999982e+00
1.266264999999999974e+00
1.369202000000000030e+00
1.664962000000000053e+00
-2.226204000000000072e+00
-1.501934000000000102e+00
1.996639000000000053e+00
-1.443044999999999911e+00
-2.482736000000000054e+00
-1.348308000000000062e+00
2.011391999999999847e+00
1.442269999999999941e+00
2.021774000000000182e+00
-1.666457000000000077e+00
-9.501720000000000166e-01
-1.583402999999999894e+00
1.768860000000000099e+00
2.180140999999999885e+00
-2.029567000000000121e+00
2.467191000000000134e+00
1.456668000000000074e+00
1.224712999999999941e+00
2.000446999999999864e+00
-2.074663999999999842e+00
1.741886999999999963e+00
1.616651999999999978e+00
1.058715000000000073e+00
2.504249000000000169e+00
5.843979999999999730e-01
2.552521000000000040e+00
2.211778999999999940e+00
1.090894999999999948e+00
1.208569999999999922e+00
-8.882069999999999688e-01
1.788021000000000083e+00
1.760049999999999892e+00
8.973440000000000305e-01
-1.551835000000000075e+00
-1.985446000000000044e+00
2.780632999999999910e+00
1.905149999999999899e+00
1.595299000000000023e+00
-1.803101999999999983e+00
1.738207000000000058e+00
2.060869999999999980e+00
1.258375999999999939e+00
1.599058000000000090e+00
-8.066090000000000204e-01
2.488923999999999914e+00
2.126533999999999924e+00
1.962331999999999965e+00
1.165961000000000025e+00
-1.064330999999999916e+00
2.073421000000000181e+00
2.115676999999999808e+00
1.399323000000000095e+00
-9.442599999999999882e-01
-1.630444000000000004e+00
2.725842999999999794e+00
1.710606999999999989e+00
1.850918000000000063e+00
-1.695591000000000070e+00
-1.340179000000000009e+00
1.542024999999999979e+00
1.296408999999999923e+00
8.568160000000000220e-01
1.972787000000000068e+00
2.323144999999999794e+00
2.570810999999999957e+00
1.704420999999999964e+00
1.178379000000000065e+00
-1.217932000000000015e+00
1.905882999999999994e+00
1.459912000000000099e+00
1.328316000000000052e+00
1.592713999999999963e+00
2.276549999999999851e+00
2.120010000000000172e+00
2.479054999999999787e+00
2.284841999999999818e+00
-1.159650999999999987e+00
-1.149065999999999921e+00
1.732135999999999898e+00
1.932318999999999898e+00
9.222879999999999967e-01
-1.605569000000000024e+00
-1.478890999999999956e+00
3.246271000000000129e+00
1.831001000000000101e+00
9.767930000000000224e-01
-1.322324000000000055e+00
9.359830000000000094e-01
1.354754999999999932e+00
2.609694000000000180e+00
-1.183589999999999920e+00
-1.327903999999999973e+00
1.488015000000000088e+00
2.684546000000000099e+00
1.619558999999999971e+00
-1.385029000000000066e+00
-1.338713999999999960e+00
9.923849999999999616e-01
1.166663000000000006e+00
1.260880999999999919e+00
-2.226583000000000201e+00
2.657055000000000167e+00
1.504993000000000025e+00
1.514547000000000088e+00
1.550364000000000075e+00
-1.594946999999999893e+00
1.461951000000000001e+00
1.212768000000000068e+00
1.096492999999999940e+00
-1.621771999999999991e+00
-1.396671999999999914e+00
-1.582076999999999956e+00
2.101430000000000131e+00
2.076455999999999857e+00
-1.208614000000000077e+00
-1.194590999999999958e+00
1.312473999999999918e+00
1.178957999999999950e+00
-1.956696999999999909e+00
-2.251332999999999807e+00
1.310788999999999982e+00
1.308159000000000072e+00
1.823887000000000036e+00
1.001840999999999982e+00
-1.809832000000000107e+00
1.622033000000000058e+00
1.173770999999999898e+00
1.417950999999999961e+00
1.352082000000000006e+00
-1.107499000000000011e+00
1.590896000000000088e+00
1.793220999999999954e+00
1.785865999999999953e+00
-1.099574999999999969e+00
-1.357455999999999996e+00
1.293493999999999922e+00
1.414347999999999939e+00
1.767323999999999895e+00
-2.253502999999999812e+00
-1.548426999999999998e+00
-1.327909999999999924e+00
1.848314000000000012e+00
1.301660999999999957e+00
-1.931181000000000036e+00
2.053796000000000177e+00
2.035642999999999869e+00
2.509761999999999826e+00
1.779333999999999971e+00
-1.250585000000000058e+00
1.495203999999999978e+00
1.763365999999999989e+00
1.825482000000000049e+00
-1.144738000000000033e+00
-1.492620000000000058e+00
1.298651000000000000e+00
1.570921000000000012e+00
1.760204000000000102e+00
-1.551949000000000023e+00
1.193302000000000085e+00
1.346049000000000051e+00
1.377634999999999943e+00
9.760609999999999564e-01
-1.962676000000000087e+00
1.465535999999999950e+00
1.476660000000000084e+00
1.151410999999999962e+00
-1.373253999999999975e+00
-1.829283999999999910e+00
-1.834767999999999954e+00
-1.763886000000000065e+00
-2.131129000000000051e+00
-1.438871000000000011e+00
-1.336543999999999954e+00
-1.355523000000000033e+00
1.358133000000000035e+00
1.493327999999999989e+00
-2.392145000000000188e+00
-1.761031999999999931e+00
1.435866000000000087e+00
-1.078003999999999962e+00
-1.052145000000000108e+00
-2.165840999999999905e+00
1.199847000000000108e+00
1.364241000000000037e+00
1.608794000000000057e+00
-1.737263000000000002e+00
-1.389691000000000010e+00
9.572420000000000373e-01
8.503249999999999975e-01
1.445821000000000023e+00
-1.254013000000000044e+00
-1.691387999999999892e+00
-3.460630000000000095e-01
1.625496000000000052e+00
1.602400000000000047e+00
-2.888475000000000126e+00
-2.863766000000000034e+00
-1.764888999999999930e+00
-8.790029999999999788e-01
-1.543401999999999941e+00
-2.006838999999999817e+00
-1.436606999999999967e+00
9.986509999999999554e-01
2.455309000000000186e+00
2.053220000000000045e+00
-2.404954000000000036e+00
-8.059770000000000545e-01
1.162543000000000104e+00
-7.409080000000000110e-01
-8.948660000000000503e-01
-1.194557000000000091e+00
8.549539999999999917e-01
1.182198000000000082e+00
1.721594000000000069e+00
-2.208575000000000177e+00
9.869790000000000507e-01
1.515959999999999974e+00
1.085352000000000094e+00
-2.038721999999999923e+00
-2.071702000000000155e+00
-1.883137000000000061e+00
8.517860000000000431e-01
1.495611000000000024e+00
-2.106002999999999847e+00
-3.100729999999999986e+00
-2.714703999999999784e+00
-1.830249000000000015e+00
-1.208604999999999929e+00
-1.340427000000000035e+00
-1.451983000000000024e+00
-1.937845999999999957e+00
-7.741660000000000208e-01
-1.892872000000000110e+00
-2.128394999999999815e+00
-1.792639000000000093e+00
-7.423429999999999751e-01
-1.144943999999999962e+00
-1.630818000000000101e+00
-1.396598000000000006e+00
-2.070288000000000128e+00
9.268979999999999997e-01
7.905320000000000125e-01
-1.794683999999999946e+00
-2.829914000000000041e+00
-2.387506999999999824e+00
-1.342033000000000031e+00
-1.851631000000000027e+00
-1.161726999999999954e+00
-1.585876999999999981e+00
1.923075000000000090e+00
1.077731999999999912e+00
1.164196999999999926e+00
-1.517449999999999966e+00
-2.265868999999999911e+00
-9.619119999999999893e-01
1.547714000000000034e+00
-1.418355999999999950e+00
-1.397337000000000051e+00
-2.130619999999999958e+00
1.466271000000000102e+00
1.153562999999999894e+00
8.031570000000000098e-01
2.162091000000000207e+00
6.972850000000000437e-01
1.209497999999999962e+00
9.156300000000000550e-01
-8.493600000000000039e-01
-1.350700999999999929e+00
-1.839342000000000033e+00
1.487648999999999999e+00
6.896409999999999485e-01
1.085382000000000069e+00
1.945041999999999938e+00
1.024508999999999892e+00
7.230539999999999745e-01
-1.082306999999999908e+00
-1.607317000000000107e+00
-2.334322999999999926e+00
1.015397000000000105e+00
9.880510000000000126e-01
-1.170045000000000002e+00
-2.049983000000000111e+00
1.536926000000000014e+00
-1.780888000000000027e+00
-1.563291999999999904e+00
-1.269698999999999911e+00
-1.843202999999999925e+00
-1.723476000000000008e+00
8.675140000000000073e-01
-9.851410000000000444e-01
-1.500823000000000018e+00
-1.702471000000000068e+00
5.299329999999999874e-01
4.600090000000000012e-01
-1.305530000000000079e+00
-1.575314000000000103e+00
-1.536478000000000010e+00
1.296348000000000056e+00
1.316910999999999943e+00
1.426873000000000058e+00
1.441300999999999943e+00
1.612101000000000006e+00
9.991790000000000393e-01
1.001551999999999998e+00
1.179729999999999945e+00
-2.094317999999999902e+00
1.821293999999999969e+00
1.862713999999999981e+00
1.807606999999999964e+00
1.359382000000000090e+00
-6.991049999999999764e-01
2.433780000000000054e+00
1.454010000000000025e+00
1.930101000000000067e+00
-1.369668000000000108e+00
-1.007333000000000034e+00
1.708625000000000060e+00
1.648789999999999978e+00
1.072357999999999922e+00
-1.768170999999999937e+00
1.387404999999999999e+00
1.692088000000000036e+00
1.607301000000000091e+00
2.206449999999999800e+00
-1.793873000000000051e+00
2.009011000000000102e+00
2.384885000000000144e+00
2.304888000000000048e+00
1.947122000000000019e+00
1.965027000000000079e+00
1.564057999999999948e+00
1.891764999999999919e+00
2.872110999999999859e+00
-1.102740999999999971e+00
-9.685550000000000548e-01
2.152519999999999989e+00
2.832924000000000220e+00
2.142672000000000132e+00
6.628460000000000463e-01
8.473749999999999893e-01
2.556239999999999846e+00
1.868749999999999911e+00
1.633032000000000039e+00
-1.823504999999999932e+00
1.633418999999999954e+00
1.753184999999999993e+00
1.813344000000000067e+00
6.386479999999999935e-01
1.365332999999999908e+00
1.678609999999999935e+00
2.182700999999999780e+00
1.996329000000000020e+00
-1.205127999999999977e+00
-9.111639999999999739e-01
7.118550000000000155e-01
2.079969999999999875e+00
1.418430000000000080e+00
1.137189999999999923e+00
9.791490000000000471e-01
1.579951000000000105e+00
2.026415000000000077e+00
1.823550999999999922e+00
-2.147581999999999880e+00
-1.814778999999999920e+00
1.106530999999999931e+00
2.410719999999999974e+00
8.447320000000000384e-01
9.172510000000000385e-01
1.085882999999999932e+00
1.932169999999999943e+00
2.156015000000000015e+00
-1.356360999999999928e+00
-1.146649999999999947e+00
1.603838000000000097e+00
-1.465527000000000024e+00
1.672118999999999911e+00
-1.107291000000000025e+00
-1.045034999999999936e+00
1.223721999999999976e+00
1.755411999999999972e+00
2.078419999999999934e+00
-2.184525999999999968e+00
-1.760135000000000005e+00
1.343768999999999991e+00
1.771973000000000020e+00
-6.123060000000000169e-01
-1.142921999999999993e+00
-1.165748000000000006e+00
8.748569999999999958e-01
2.236407999999999952e+00
-1.324859999999999927e+00
-1.190463999999999967e+00
1.472413999999999890e+00
1.157601000000000102e+00
3.213649000000000200e+00
-1.576144999999999907e+00
-1.941562000000000010e+00
1.214579999999999993e+00
1.207179999999999920e+00
2.349318999999999935e+00
-1.971147999999999900e+00
-1.271090999999999971e+00
9.199410000000000087e-01
9.368100000000000316e-01
-2.470073999999999881e+00
1.325501000000000040e+00
2.275370000000000115e+00
1.310326000000000102e+00
2.038628000000000107e+00
1.333536000000000055e+00
-1.397671000000000108e+00
1.639308999999999905e+00
8.973130000000000273e-01
1.008844000000000074e+00
-2.010279999999999845e+00
-2.328408000000000033e+00
6.621489999999999876e-01
1.452609000000000039e+00
1.929008000000000056e+00
-1.924517000000000033e+00
-1.797660999999999953e+00
1.736826999999999899e+00
1.200669999999999904e+00
-2.334315999999999836e+00
-1.588494000000000073e+00
3.206151999999999891e+00
1.631407999999999969e+00
1.571730000000000071e+00
1.607115999999999989e+00
-1.833496000000000015e+00
1.718631000000000020e+00
1.073970000000000091e+00
6.971330000000000027e-01
1.737152000000000029e+00
-1.849029999999999951e+00
1.871202999999999950e+00
1.642749999999999932e+00
1.706099000000000032e+00
-1.819677999999999907e+00
-1.694925000000000015e+00
1.262270000000000003e+00
4.447229999999999794e-01
1.095987000000000045e+00
-1.807263999999999982e+00
2.855372000000000021e+00
1.827714000000000061e+00
1.493787999999999894e+00
1.726080999999999976e+00
-1.763678000000000079e+00
1.555976999999999943e+00
1.385086000000000039e+00
-8.941160000000000219e-01
-1.000177000000000094e+00
-1.560073999999999961e+00
1.922177000000000024e+00
1.811822000000000044e+00
1.806904000000000066e+00
-1.465081999999999995e+00
-1.119888999999999912e+00
9.798679999999999612e-01
1.045808999999999989e+00
-1.476842999999999906e+00
-1.073819999999999997e+00
2.865148000000000028e+00
1.752253000000000061e+00
1.976072999999999968e+00
1.267509999999999915e+00
-1.992892000000000108e+00
1.356977000000000100e+00
1.027392000000000083e+00
7.903489999999999682e-01
-8.956110000000000460e-01
-1.678536999999999946e+00
-1.689267999999999992e+00
2.006384000000000167e+00
1.308143999999999973e+00
-1.294216999999999951e+00
-1.174592999999999998e+00
6.665999999999999703e-01
9.603159999999999474e-01
-1.823369000000000018e+00
-1.646460000000000035e+00
2.206980000000000164e+00
1.699680999999999997e+00
1.234693000000000040e+00
1.021431999999999896e+00
-8.665359999999999729e-01
4.777294999999999625e+00
5.276329999999999742e+00
6.339109999999999800e+00
6.810896999999999757e+00
-6.083168999999999826e+00
5.566743999999999915e+00
5.682754000000000083e+00
6.267727999999999966e+00
-2.114447999999999883e+00
-1.984488999999999947e+00
3.597805999999999838e+00
4.451306999999999903e+00
4.430140999999999885e+00
-3.965266000000000179e+00
4.082436999999999649e+00
6.300224000000000046e+00
4.331627000000000116e+00
2.026288999999999785e+00
-2.597567000000000181e+00
5.662167000000000172e+00
1.007548899999999925e+01
1.172721800000000059e+01
8.131354999999999222e+00
6.771620999999999668e+00
8.132827999999999946e+00
1.016464700000000043e+01
8.607844999999999303e+00
-4.856447000000000180e+00
5.345945999999999643e+00
8.373767000000000849e+00
1.150552099999999989e+01
1.124223300000000059e+01
-9.395220999999999378e+00
1.016526299999999949e+01
1.129511399999999988e+01
1.125355099999999986e+01
-5.588563999999999865e+00
-4.411889000000000394e+00
-4.584041000000000032e+00
6.907562999999999676e+00
7.136994999999999756e+00
-6.015554999999999986e+00
-4.808957000000000370e+00
4.373897000000000368e+00
5.437388000000000332e+00
4.841689999999999827e+00
-2.887227999999999906e+00
-2.396732000000000085e+00
3.149782000000000082e+00
4.917099999999999582e+00
-4.230495999999999590e+00
-5.905458999999999570e+00
2.478508999999999851e+00
3.256606000000000112e+00
3.792488000000000081e+00
-2.099102999999999941e+00
-3.098297000000000079e+00
-1.913950000000000040e+00
2.754827999999999832e+00
3.032776999999999834e+00
-3.030203000000000202e+00
-2.624690999999999885e+00
-2.959916999999999909e+00
-3.041657999999999973e+00
-1.757617999999999903e+00
-1.782585000000000086e+00
-1.591032000000000002e+00
8.700149999999999828e-01
2.267405000000000115e+00
-2.100884000000000196e+00
-2.726776000000000089e+00
-1.709081000000000072e+00
1.459176000000000029e+00
1.301090999999999998e+00
5.046030000000000237e-01
-1.960785000000000000e+00
-1.144819999999999949e+00
1.390754999999999963e+00
1.816208000000000045e+00
-1.949370000000000047e+00
1.468672999999999895e+00
6.649490000000000123e-01
1.353058000000000094e+00
1.466571000000000069e+00
-1.239786999999999972e+00
-1.164735999999999994e+00
1.002267000000000019e+00
2.021755000000000191e+00
2.497212000000000209e+00
-2.779954000000000036e+00
8.284209999999999630e-01
6.970870000000000122e-01
6.289289999999999603e-01
-8.329929999999999835e-01
-1.732649000000000106e+00
-1.264890000000000070e+00
1.307574999999999932e+00
1.987832999999999961e+00
2.100300999999999974e+00
-1.994196000000000080e+00
-1.575819000000000081e+00
-6.147120000000000362e-01
-1.627302000000000026e+00
-9.673169999999999824e-01
-1.344341999999999926e+00
-1.824057000000000039e+00
1.302651999999999921e+00
2.049198000000000075e+00
-2.100493000000000166e+00
-1.841118000000000032e+00
1.237154000000000087e+00
6.247970000000000468e-01
-2.025211999999999790e+00
-1.661721999999999921e+00
-1.348012999999999906e+00
8.799759999999999804e-01
1.502439000000000080e+00
2.316348000000000074e+00
-2.602821000000000051e+00
-2.170345000000000191e+00
-1.649637000000000020e+00
-1.869323999999999986e+00
-1.147491999999999956e+00
-1.017063999999999968e+00
-1.947017999999999915e+00
1.314508000000000010e+00
-2.449955000000000105e+00
1.444927999999999990e+00
-2.146697000000000077e+00
-1.903551999999999911e+00
4.735360000000000125e-01
-1.767179000000000055e+00
-8.816429999999999545e-01
3.443115999999999843e+00
5.146668000000000021e+00
6.414011999999999603e+00
7.190900000000000070e+00
-4.974461999999999939e+00
5.277588999999999864e+00
4.319274000000000058e+00
4.778355999999999604e+00
3.264250999999999792e+00
-2.434956999999999816e+00
5.372231000000000201e+00
5.145163000000000153e+00
5.584435000000000038e+00
2.485920999999999825e+00
-3.073052000000000117e+00
4.882501000000000424e+00
3.899179999999999868e+00
3.623339999999999783e+00
-2.169796999999999976e+00
3.655393999999999810e+00
5.951577000000000339e+00
6.522077999999999598e+00
6.327016000000000417e+00
-4.585531999999999719e+00
5.783214000000000077e+00
5.161158999999999608e+00
-5.880996999999999808e+00
-4.581370999999999860e+00
-3.185674999999999812e+00
4.836331999999999631e+00
4.333916999999999575e+00
4.377607000000000248e+00
3.847773999999999806e+00
-4.216626999999999903e+00
2.662965999999999944e+00
2.981345000000000134e+00
-2.748905999999999850e+00
-1.385380999999999974e+00
-2.081173999999999857e+00
2.921768999999999838e+00
3.855337000000000014e+00
2.721823000000000103e+00
-1.603372999999999937e+00
-1.490577000000000041e+00
2.872780999999999807e+00
2.032691999999999943e+00
-1.377701999999999982e+00
-1.445762999999999909e+00
3.250268000000000157e+00
2.618482999999999894e+00
3.027102999999999877e+00
-6.819039999999999546e-01
9.308079999999999687e-01
1.713157999999999959e+00
1.574078000000000088e+00
1.725097000000000103e+00
-1.189062999999999981e+00
-1.342440999999999995e+00
2.183425000000000171e+00
2.244763999999999982e+00
1.793233999999999995e+00
1.600891000000000064e+00
2.015476000000000045e+00
1.179696000000000078e+00
1.439667000000000030e+00
-7.172450000000000214e-01
-2.033428999999999931e+00
2.958937999999999846e+00
1.655802999999999914e+00
2.313918000000000141e+00
7.395450000000000079e-01
8.812389999999999946e-01
2.076731999999999800e+00
1.359744999999999981e+00
-1.405848999999999904e+00
-9.538309999999999844e-01
-1.175502000000000047e+00
2.454299999999999926e+00
2.230909000000000031e+00
1.520045000000000091e+00
-1.655529999999999946e+00
1.169899999999999940e+00
1.856837999999999989e+00
2.022269999999999790e+00
1.502107000000000081e+00
-2.292425000000000157e+00
2.132048999999999861e+00
1.909326000000000079e+00
1.833739999999999926e+00
1.809331000000000023e+00
1.240267999999999926e+00
1.941910000000000025e+00
1.825415000000000010e+00
2.362026000000000181e+00
-1.269042000000000003e+00
-1.139777999999999958e+00
1.954015000000000057e+00
1.282213000000000047e+00
1.867912000000000017e+00
-1.456104000000000065e+00
1.183198999999999890e+00
1.881591000000000014e+00
1.636490999999999918e+00
1.689556999999999976e+00
-2.116155000000000008e+00
1.480118000000000045e+00
2.116089999999999804e+00
1.550089999999999968e+00
1.450782999999999934e+00
-8.178659999999999819e-01
-1.390071999999999974e+00
2.574123000000000161e+00
2.383410000000000029e+00
-9.136140000000000372e-01
-9.976479999999999793e-01
1.767052999999999985e+00
2.834000000000000075e+00
2.161894999999999900e+00
-6.260229999999999961e-01
1.192082000000000086e+00
1.615841000000000083e+00
2.039571000000000023e+00
1.941874000000000100e+00
-1.653432999999999931e+00
1.333771000000000040e+00
1.348186000000000107e+00
2.191321999999999992e+00
2.126818999999999793e+00
8.247619999999999951e-01
-1.136489000000000082e+00
1.705694000000000043e+00
2.398404000000000202e+00
-1.031633000000000022e+00
-8.376799999999999802e-01
-1.517509999999999915e+00
2.232235000000000191e+00
1.464995000000000047e+00
-6.610160000000000480e-01
-8.343699999999999450e-01
1.781368999999999980e+00
1.755122999999999989e+00
1.578923999999999994e+00
-2.024802000000000213e+00
2.370640999999999998e+00
6.196970000000000312e+00
8.191369999999999152e+00
1.052006599999999992e+01
8.839802000000000604e+00
5.879998999999999754e+00
6.422608999999999568e+00
6.766500999999999877e+00
3.894430999999999976e+00
2.587566999999999950e+00
3.146542000000000172e+00
6.063509999999999955e+00
5.998629000000000211e+00
4.747201999999999700e+00
4.128542000000000378e+00
6.004518000000000022e+00
4.998039999999999594e+00
4.322479000000000404e+00
-2.687605000000000022e+00
4.578559000000000268e+00
9.368487999999999261e+00
1.246411900000000017e+01
1.176777000000000051e+01
6.902463000000000015e+00
1.037135699999999972e+01
1.038553399999999982e+01
1.173478000000000065e+01
7.153745999999999938e+00
3.551639999999999908e+00
7.364887000000000405e+00
8.430720000000000880e+00
9.600398999999999461e+00
8.867618999999999474e+00
7.216041999999999845e+00
5.902190000000000047e+00
7.124375999999999820e+00
7.040798999999999808e+00
-2.898804999999999854e+00
1.854198000000000013e+00
5.308872000000000035e+00
7.828128999999999671e+00
7.244187000000000154e+00
3.801979000000000219e+00
5.835916000000000103e+00
6.661107000000000333e+00
7.215521999999999991e+00
2.433190999999999882e+00
-2.399427999999999894e+00
3.830309999999999881e+00
4.032612000000000307e+00
5.175861000000000267e+00
2.367842000000000002e+00
1.377922000000000091e+00
3.822672999999999988e+00
3.486089000000000215e+00
3.689858000000000082e+00
-1.996669999999999945e+00
-9.720919999999999561e-01
2.857232999999999912e+00
3.292640000000000011e+00
3.194567999999999852e+00
-1.381650999999999962e+00
1.935944000000000109e+00
2.087994999999999823e+00
2.693156000000000105e+00
2.270528999999999797e+00
-2.378230999999999984e+00
2.041354999999999809e+00
1.336627000000000010e+00
3.162650999999999879e+00
2.013437999999999839e+00
-2.516179999999999861e+00
1.692299999999999915e+00
1.828362000000000043e+00
2.056722999999999857e+00
-1.544135999999999953e+00
-8.309530000000000527e-01
2.288917000000000090e+00
1.008270999999999917e+00
2.263002999999999876e+00
-1.403771000000000102e+00
2.243374000000000201e+00
1.766629999999999923e+00
1.336489999999999956e+00
2.283600999999999992e+00
-2.019598999999999922e+00
1.766518999999999950e+00
1.401270999999999933e+00
1.474887000000000059e+00
1.034218999999999999e+00
1.785328999999999944e+00
1.885876000000000108e+00
2.011521000000000114e+00
1.557333999999999996e+00
-1.398458999999999897e+00
-1.120339999999999892e+00
1.263020999999999949e+00
1.286904999999999966e+00
1.725840000000000041e+00
-1.419758999999999993e+00
3.342980999999999980e+00
1.790305000000000035e+00
2.150716000000000072e+00
1.730488999999999944e+00
-1.854884999999999895e+00
1.987503999999999937e+00
2.395322000000000173e+00
1.964612999999999943e+00
2.024919000000000135e+00
-1.625982000000000038e+00
2.900453000000000170e+00
2.814846999999999877e+00
2.075374000000000052e+00
-7.903869999999999507e-01
-1.048837999999999937e+00
1.775846000000000036e+00
2.159095000000000208e+00
2.424293000000000031e+00
-1.188080000000000025e+00
2.804877999999999982e+00
1.902563000000000004e+00
2.873920000000000030e+00
1.836746999999999908e+00
-1.597285999999999984e+00
2.603031000000000095e+00
1.767252999999999963e+00
1.705627999999999922e+00
1.572475999999999985e+00
-9.066290000000000182e-01
3.154150000000000009e+00
2.069428999999999963e+00
2.799513000000000140e+00
-6.002049999999999885e-01
-1.199904000000000082e+00
1.781196000000000002e+00
1.723540000000000072e+00
1.946593000000000018e+00
-1.578783999999999965e+00
-1.603750000000000009e+00
2.525898999999999894e+00
2.258739999999999970e+00
1.630687999999999915e+00
-2.092687999999999882e+00
2.830693999999999821e+00
7.081464999999999677e+00
7.826853999999999978e+00
9.631415000000000504e+00
7.401118000000000308e+00
4.955014000000000252e+00
6.364041000000000281e+00
5.332137000000000349e+00
3.215463999999999878e+00
2.661773999999999862e+00
3.459169999999999856e+00
5.737953000000000081e+00
4.254976000000000091e+00
3.438231000000000037e+00
3.596035999999999788e+00
4.773877999999999844e+00
4.914585999999999899e+00
3.219964000000000048e+00
-2.551838000000000051e+00
4.828833999999999627e+00
9.002135000000000886e+00
1.132225999999999999e+01
9.569188000000000471e+00
5.799273000000000344e+00
8.638225999999999516e+00
8.938506999999999536e+00
9.118100000000000094e+00
4.976371000000000322e+00
3.588077999999999879e+00
6.718816000000000344e+00
7.562596000000000096e+00
8.150895999999999475e+00
7.937718000000000274e+00
4.475558999999999621e+00
5.046165000000000234e+00
5.461177000000000170e+00
4.127416000000000196e+00
-2.655991000000000213e+00
1.121002999999999972e+00
4.837982000000000227e+00
6.364494999999999791e+00
4.565047999999999995e+00
-3.283339999999999925e+00
-3.851175000000000015e+00
4.317607999999999890e+00
4.000159000000000020e+00
-9.672779999999999712e-01
-1.717618000000000089e+00
1.960771000000000042e+00
2.542568000000000161e+00
3.355852000000000057e+00
-2.092918000000000056e+00
-1.913216000000000028e+00
2.174278999999999851e+00
1.885242000000000084e+00
1.336254000000000053e+00
-1.936077999999999966e+00
-1.230963000000000029e+00
1.197756999999999961e+00
1.782289000000000012e+00
1.899949000000000110e+00
-2.282758999999999983e+00
1.506054999999999922e+00
1.279997000000000051e+00
1.059657000000000071e+00
-7.852519999999999500e-01
-1.523959000000000064e+00
-1.644020999999999955e+00
1.294044999999999890e+00
2.244393999999999778e+00
2.499655000000000182e+00
-2.148950000000000138e+00
-1.577506999999999993e+00
-1.164001000000000063e+00
-2.165312000000000126e+00
-1.448795000000000055e+00
-1.508702999999999905e+00
6.808670000000000000e-01
1.561228999999999978e+00
-1.823128000000000082e+00
-2.130345999999999851e+00
-2.646336999999999939e+00
7.081979999999999942e-01
9.195309999999999873e-01
-1.103436000000000083e+00
-1.332657999999999898e+00
2.259996999999999812e+00
7.256890000000000285e-01
1.770197999999999938e+00
-1.550380000000000091e+00
-1.427075000000000093e+00
9.782889999999999642e-01
1.071091999999999933e+00
-2.148191999999999879e+00
-1.036775999999999920e+00
-1.329785999999999913e+00
1.597842999999999902e+00
1.160632000000000108e+00
2.001886999999999972e+00
2.143494000000000010e+00
1.502159999999999940e+00
8.204200000000000381e-01
-2.522191999999999990e+00
-1.421918000000000015e+00
-1.452288999999999941e+00
2.391045999999999783e+00
1.397461999999999982e+00
1.387895000000000101e+00
1.849657000000000107e+00
-1.636972000000000094e+00
-2.956388000000000016e+00
-1.621839999999999948e+00
-2.443150000000000155e+00
-1.177172000000000107e+00
-1.372751000000000055e+00
1.814551000000000025e+00
1.873094000000000037e+00
-2.077752999999999961e+00
-2.206820000000000004e+00
-1.936534999999999895e+00
1.269133000000000067e+00
-1.690225000000000088e+00
-1.216115999999999975e+00
-1.276753999999999944e+00
2.207647000000000137e+00
1.615420000000000078e+00
1.267528999999999906e+00
2.268435000000000201e+00
-1.368757999999999919e+00
-2.690157000000000131e+00
-1.405526000000000053e+00
-2.780187999999999882e+00
-1.101031000000000093e+00
-1.540011000000000019e+00
1.941850000000000076e+00
1.843949000000000060e+00
-1.652206999999999981e+00
-1.895339000000000107e+00
-1.308864000000000027e+00
1.398069999999999924e+00
-1.570135999999999976e+00
-1.665728000000000097e+00
-1.860592000000000024e+00
-1.876308000000000087e+00
1.752374000000000098e+00
1.513433999999999946e+00
1.683948000000000000e+00
2.121842000000000006e+00
8.499079999999999968e-01
1.413635999999999893e+00
-1.919033999999999907e+00
-1.341892000000000085e+00
-1.939589999999999925e+00
1.291304000000000007e+00
1.580495999999999901e+00
-1.446234000000000020e+00
1.861064000000000052e+00
-1.726148000000000016e+00
-2.503122999999999987e+00
-2.293841000000000019e+00
-2.087997000000000103e+00
-2.522136999999999851e+00
1.899607000000000046e+00
3.597776000000000085e+00
2.953184999999999949e+00
2.501669000000000143e+00
-2.596411999999999942e+00
2.178533999999999970e+00
2.451817999999999831e+00
1.549311000000000105e+00
-2.367501999999999995e+00
-2.214154000000000178e+00
7.459320000000000395e-01
2.073520999999999948e+00
1.772521999999999931e+00
-2.569903000000000048e+00
9.824669999999999792e-01
1.530416999999999916e+00
9.952419999999999600e-01
-1.507007999999999903e+00
-2.829130999999999840e+00
-1.799722999999999962e+00
1.642182000000000031e+00
1.377215999999999996e+00
1.354681000000000024e+00
-1.493821000000000065e+00
-1.414379999999999971e+00
-1.555679000000000034e+00
1.832329000000000097e+00
-1.542553000000000063e+00
-1.740318000000000032e+00
2.133615999999999957e+00
1.389432999999999918e+00
1.364497999999999989e+00
-1.690825999999999940e+00
-1.935845000000000038e+00
1.528227000000000002e+00
1.253722000000000003e+00
1.743211999999999984e+00
-2.401571999999999818e+00
1.793763999999999914e+00
1.548958000000000057e+00
2.310597000000000012e+00
1.347488000000000019e+00
-1.890662999999999982e+00
1.958634999999999904e+00
1.524359999999999937e+00
-1.481114000000000042e+00
-1.250023000000000106e+00
-1.688344000000000067e+00
1.766394999999999937e+00
1.695659000000000027e+00
2.404668000000000028e+00
-7.173920000000000297e-01
-2.195917000000000119e+00
1.219405999999999990e+00
1.194172000000000011e+00
-2.163689999999999891e+00
-1.972533000000000092e+00
1.260791999999999913e+00
1.745881999999999934e+00
1.452433000000000085e+00
-1.150492000000000070e+00
-1.309106000000000103e+00
2.334086000000000105e+00
1.827909999999999924e+00
-1.573560999999999988e+00
-1.242297999999999902e+00
-1.691713000000000022e+00
-2.227495999999999921e+00
1.351080000000000059e+00
2.272702999999999918e+00
-8.677080000000000348e-01
-1.102578000000000058e+00
1.121023000000000103e+00
2.153417999999999832e+00
-1.922439000000000009e+00
-1.882600000000000051e+00
-1.596408999999999967e+00
-1.111123000000000083e+00
-1.372465000000000046e+00
1.228361000000000036e+00
-1.674307999999999907e+00
-2.173448000000000047e+00
-1.382147000000000014e+00
-2.234901999999999944e+00
-1.355793000000000026e+00
-1.725954999999999906e+00
-1.785193999999999948e+00
-8.342469999999999608e-01
-2.167463999999999835e+00
-1.164463000000000026e+00
-1.636722000000000010e+00
-8.716319999999999624e-01
5.359639999999999960e-01
-2.152375000000000149e+00
-1.697243999999999975e+00
-1.846462999999999965e+00
-1.244040999999999952e+00
-1.180042999999999953e+00
-2.086860999999999855e+00
-2.250539999999999985e+00
2.285054999999999836e+00
1.033808999999999978e+00
-1.264086999999999961e+00
-1.055862000000000078e+00
-1.503590999999999900e+00
-2.708666000000000018e+00
-1.762869999999999937e+00
-3.532160999999999884e+00
3.497380000000000155e+00
-3.006705000000000183e+00
-3.323110999999999926e+00
4.071787999999999741e+00
3.440341999999999789e+00
1.341394999999999893e+00
-2.043927000000000049e+00
1.854586999999999986e+00
1.792305000000000037e+00
-2.986273999999999873e+00
-1.229589000000000043e+00
3.210979000000000028e+00
1.291676000000000046e+00
2.142185000000000006e+00
2.374738999999999933e+00
-2.012631999999999977e+00
1.806815000000000060e+00
2.377369999999999983e+00
2.612162000000000095e+00
-2.516773999999999845e+00
2.961489999999999956e+00
-3.356234999999999857e+00
3.450622000000000078e+00
3.226640000000000175e+00
-1.966175999999999924e+00
-1.452021000000000006e+00
-1.070548000000000055e+00
1.687103000000000019e+00
-2.276580000000000048e+00
-1.689141999999999921e+00
-1.856014999999999970e+00
1.921545999999999976e+00
1.557649999999999979e+00
1.999691000000000107e+00
-2.472104999999999997e+00
-1.485022999999999982e+00
1.272683999999999926e+00
-8.173589999999999467e-01
-2.021459000000000117e+00
-2.016917999999999989e+00
1.927356000000000069e+00
1.375115000000000087e+00
1.267341999999999969e+00
-1.666176000000000101e+00
-1.505481999999999987e+00
1.016086000000000045e+00
7.091650000000000453e-01
-9.548349999999999893e-01
-1.746105000000000018e+00
2.219441000000000219e+00
2.153017999999999876e+00
8.860839999999999828e-01
1.077477999999999936e+00
-2.204080999999999957e+00
-1.907774000000000081e+00
1.364954000000000001e+00
-1.252504999999999979e+00
-1.539609000000000005e+00
-1.590113000000000110e+00
2.217925999999999842e+00
2.432112000000000052e+00
-1.677559999999999940e+00
-9.792969999999999731e-01
-1.137126000000000081e+00
-1.628946999999999923e+00
1.264410999999999952e+00
-2.061932000000000098e+00
-1.471295000000000019e+00
2.389701000000000075e+00
2.670990000000000197e+00
1.220750000000000002e+00
-1.415564000000000044e+00
-1.975783999999999985e+00
1.869159000000000015e+00
1.355293000000000081e+00
1.825755000000000017e+00
-1.347180999999999962e+00
2.089214999999999822e+00
2.260400999999999883e+00
2.562330999999999914e+00
1.769805999999999990e+00
-7.206230000000000135e-01
-1.238124999999999920e+00
-1.879602999999999913e+00
1.048295999999999895e+00
-2.331290000000000084e+00
-2.015686000000000089e+00
-2.527845000000000120e+00
-3.287870999999999988e+00
2.828424000000000049e+00
-1.516361000000000070e+00
-2.058092999999999950e+00
-1.756828999999999974e+00
1.098532000000000064e+00
-1.958727000000000107e+00
-2.469384999999999941e+00
-1.703573000000000004e+00
2.309712999999999905e+00
2.185290999999999872e+00
-1.984987999999999975e+00
-1.403122999999999898e+00
-1.628821000000000074e+00
1.504822000000000104e+00
-1.268974999999999964e+00
-2.855774999999999952e+00
-1.882363999999999926e+00
-2.706008999999999887e+00
-3.096976000000000173e+00
2.197481999999999935e+00
-2.178338000000000108e+00
-1.905483999999999956e+00
-2.065284000000000120e+00
-8.147210000000000285e-01
-2.612537000000000109e+00
-2.268221000000000043e+00
-2.161348999999999965e+00
2.267815999999999832e+00
1.773228000000000026e+00
-2.032268999999999881e+00
-1.141834999999999933e+00
-3.281871000000000205e+00
6.552088000000000356e+00
7.256522000000000361e+00
9.993956000000000728e+00
-1.270709000000000088e+01
7.294221000000000288e+00
6.749278999999999584e+00
7.790453000000000294e+00
7.211560000000000414e+00
-3.691558000000000117e+00
5.714775999999999634e+00
5.824441000000000201e+00
-6.268898000000000081e+00
6.171539000000000108e+00
-6.602415999999999840e+00
-7.827126999999999946e+00
8.059839999999999449e+00
7.050067000000000306e+00
-3.048510999999999971e+00
-4.361955000000000027e+00
-6.658606999999999942e+00
-8.058512000000000342e+00
-1.097211199999999920e+01
-8.129963000000000051e+00
-8.531188000000000216e+00
-7.731860000000000177e+00
-8.719882000000000133e+00
-6.960649000000000086e+00
-4.274950999999999723e+00
-5.656717000000000439e+00
-5.163820000000000299e+00
-5.720750999999999920e+00
-6.876159000000000354e+00
-8.978358000000000061e+00
-4.064311000000000007e+00
-4.269255000000000244e+00
-5.185457000000000427e+00
-2.566079999999999917e+00
-2.863900999999999808e+00
4.126081000000000110e+00
-3.688903999999999961e+00
-4.369943000000000133e+00
-3.328882999999999814e+00
-5.439303999999999917e+00
-4.508777000000000257e+00
-4.825171000000000099e+00
-2.870854000000000017e+00
-1.505938999999999917e+00
-2.474972000000000172e+00
2.032842000000000038e+00
-1.688015000000000043e+00
-2.932017999999999791e+00
-2.286925000000000097e+00
2.968560999999999783e+00
-1.990528999999999993e+00
-2.946461999999999914e+00
-1.296770999999999896e+00
-1.847054999999999891e+00
-2.220603000000000105e+00
-1.305546000000000095e+00
-2.274683000000000010e+00
-2.412284999999999791e+00
-2.309639000000000220e+00
1.449615000000000098e+00
-9.888489999999999780e-01
-2.526870999999999867e+00
-1.258259000000000016e+00
-2.076245999999999814e+00
1.372209999999999930e+00
1.450179000000000107e+00
-2.203348999999999780e+00
-2.514260999999999857e+00
-3.465138000000000051e+00
-2.735818000000000083e+00
-3.104427999999999965e+00
-1.525898999999999894e+00
-1.822607000000000088e+00
-2.928876999999999953e+00
-7.240370000000000417e-01
-2.820783000000000040e+00
-1.610263000000000000e+00
-2.561437000000000186e+00
-2.373610000000000220e+00
-1.573326999999999920e+00
-3.167612000000000094e+00
-1.729452999999999907e+00
-1.872095999999999982e+00
-1.857877999999999918e+00
1.098740999999999968e+00
-1.820286000000000071e+00
-2.682606999999999964e+00
1.312335000000000029e+00
5.808740000000000014e-01
-1.289612999999999898e+00
-1.688145999999999924e+00
-2.079657999999999785e+00
2.497527999999999970e+00
5.506010000000000071e-01
-1.749533999999999923e+00
1.687888999999999973e+00
-2.725365000000000038e+00
-3.461047999999999902e+00
-2.861187999999999843e+00
-2.505209999999999937e+00
-9.387069999999999581e-01
-1.319075999999999915e+00
-1.812094000000000094e+00
1.548948999999999909e+00
-2.197064000000000128e+00
-2.554526000000000074e+00
-2.114905999999999953e+00
1.277709999999999901e+00
-1.846154999999999990e+00
-1.352646999999999933e+00
-1.754737999999999909e+00
6.829995000000000260e+00
6.786659000000000219e+00
8.823368999999999573e+00
1.023655699999999946e+01
-7.285860999999999699e+00
6.408217999999999748e+00
6.130030999999999786e+00
6.135571999999999804e+00
-3.856088999999999878e+00
-4.421909999999999563e+00
6.098771000000000164e+00
5.792937000000000225e+00
6.419561999999999991e+00
-4.557451999999999614e+00
-5.538977000000000039e+00
-6.939805999999999919e+00
-4.354885999999999591e+00
-3.293451999999999824e+00
-2.960580000000000211e+00
-5.759689999999999976e+00
-6.544591999999999743e+00
-9.018071000000000836e+00
-7.464859999999999829e+00
-6.464019000000000403e+00
-6.892803999999999931e+00
-6.429452999999999641e+00
-7.283418000000000170e+00
-4.013641999999999932e+00
-4.552012000000000391e+00
-4.358012999999999693e+00
-4.439372999999999791e+00
-6.370668000000000220e+00
-6.387080000000000091e+00
-4.101126999999999967e+00
-3.135330999999999868e+00
-2.530600000000000183e+00
-2.732863000000000042e+00
-1.810213999999999990e+00
-3.060563000000000144e+00
3.152569000000000177e+00
-3.448069999999999968e+00
-3.635888000000000009e+00
-3.320374000000000159e+00
-3.424656999999999840e+00
-3.248168999999999862e+00
-1.804469000000000101e+00
-1.168546000000000085e+00
-2.033049999999999802e+00
2.841063999999999812e+00
2.106037999999999855e+00
2.146684000000000037e+00
-1.119582999999999995e+00
-1.311113999999999891e+00
1.304083000000000103e+00
1.097860000000000058e+00
1.030705999999999900e+00
-1.950379000000000085e+00
1.647590000000000110e+00
1.659648000000000012e+00
1.417183000000000082e+00
1.649528000000000105e+00
1.952922000000000047e+00
1.739195000000000046e+00
1.551384000000000096e+00
1.481268000000000029e+00
-1.123477000000000059e+00
-1.742296000000000067e+00
1.436879000000000017e+00
8.905490000000000350e-01
8.904170000000000140e-01
-1.939265000000000017e+00
-1.866735000000000033e+00
1.676512999999999920e+00
1.625269999999999992e+00
1.766202999999999967e+00
-2.339789000000000119e+00
-1.119493999999999989e+00
-8.684730000000000505e-01
1.651612000000000080e+00
5.960729999999999640e-01
-2.489419999999999966e+00
1.733511999999999942e+00
1.356737000000000082e+00
2.351557000000000119e+00
-1.332011999999999974e+00
-2.130937999999999999e+00
1.007690999999999892e+00
1.183488000000000095e+00
1.714841999999999977e+00
-1.508229000000000042e+00
-1.748467999999999911e+00
2.181681999999999899e+00
2.083471999999999991e+00
2.043775000000000119e+00
-2.134551000000000087e+00
-1.818327000000000027e+00
1.054156000000000093e+00
1.115231000000000083e+00
1.649964999999999904e+00
-2.451830000000000176e+00
1.460928999999999922e+00
2.012026999999999788e+00
2.219904999999999795e+00
-1.268169000000000102e+00
-2.045376000000000083e+00
-8.934800000000000519e-01
7.275770000000000293e-01
1.476534000000000013e+00
-1.118192000000000075e+00
-7.500019999999999465e-01
1.135458999999999996e+00
2.310045000000000126e+00
1.838950000000000085e+00
-2.203783000000000047e+00
-1.948841999999999963e+00
9.757320000000000437e-01
1.206390999999999991e+00
1.588441999999999910e+00
2.295084000000000124e+00
1.122362000000000082e+00
1.724526000000000003e+00
2.411275999999999975e+00
1.314165999999999945e+00
-2.150996000000000130e+00
-1.975751999999999953e+00
1.543374999999999941e+00
1.952711000000000086e+00
-1.393534999999999968e+00
-1.657494000000000023e+00
-1.526793000000000067e+00
2.444942999999999866e+00
2.478620999999999963e+00
-2.206678999999999835e+00
-1.900428999999999924e+00
2.129344999999999821e+00
-1.059412000000000020e+00
-1.256750000000000034e+00
-2.154336999999999946e+00
7.754149999999999654e-01
1.896771999999999903e+00
3.188429000000000180e+00
1.486302000000000012e+00
-2.699260999999999910e+00
-1.391531999999999991e+00
1.416485999999999912e+00
1.628899000000000097e+00
1.543129999999999891e+00
5.684109999999999996e-01
1.680342000000000002e+00
1.787822000000000022e+00
2.927967999999999904e+00
-2.166338000000000097e+00
-1.338324000000000069e+00
2.253423999999999872e+00
2.468128999999999795e+00
3.134889999999999954e+00
1.830333999999999905e+00
2.122952999999999868e+00
3.299408000000000118e+00
4.056115000000000137e+00
2.054695999999999856e+00
-2.334724000000000022e+00
-2.106167999999999818e+00
2.585687000000000069e+00
2.835253999999999941e+00
2.542480999999999991e+00
-7.661280000000000312e-01
2.787565999999999988e+00
2.541385000000000005e+00
3.688398999999999983e+00
-1.801058999999999966e+00
-1.043387999999999982e+00
2.883668999999999816e+00
2.611257999999999857e+00
2.155720000000000081e+00
2.107450000000000045e+00
2.601770000000000138e+00
2.288975000000000204e+00
3.219044999999999934e+00
1.493630999999999931e+00
-2.225455000000000183e+00
-2.402843999999999980e+00
2.565304999999999946e+00
2.850521000000000083e+00
2.915582999999999814e+00
-9.566390000000000171e-01
2.857021000000000033e+00
2.747923000000000116e+00
3.552328999999999848e+00
-1.367855000000000043e+00
-1.233808999999999934e+00
2.236318999999999946e+00
1.931882000000000099e+00
2.567301000000000055e+00
-1.570429999999999993e+00
1.888122000000000078e+00
2.547753999999999852e+00
2.444284999999999819e+00
2.306519000000000208e+00
-2.459935999999999900e+00
-2.010152000000000161e+00
2.723719000000000001e+00
2.199876999999999860e+00
2.834486000000000061e+00
1.396092000000000111e+00
2.198220000000000063e+00
2.099810000000000176e+00
2.287774999999999892e+00
1.282977999999999952e+00
-1.302456000000000058e+00
2.217807000000000084e+00
2.487775000000000070e+00
3.303225999999999996e+00
1.445907999999999971e+00
-1.458150999999999975e+00
1.951710000000000056e+00
2.681119999999999948e+00
-1.470790000000000042e+00
-2.307150000000000034e+00
-2.254191000000000056e+00
2.444122000000000128e+00
1.812621000000000038e+00
2.378111000000000086e+00
-1.036664000000000030e+00
2.628890999999999867e+00
2.051007999999999942e+00
2.045246999999999815e+00
1.244604000000000044e+00
-1.324521000000000059e+00
1.531657000000000046e+00
2.164070000000000160e+00
1.713953000000000060e+00
1.613185000000000091e+00
-2.410467000000000137e+00
1.625826999999999911e+00
1.953888999999999987e+00
1.852343000000000073e+00
-2.164273000000000113e+00
-2.060569999999999791e+00
1.661864000000000008e+00
1.815843000000000096e+00
1.667170999999999959e+00
-1.605501000000000067e+00
2.494584999999999830e+00
1.479969000000000090e+00
1.465703999999999896e+00
1.053968000000000016e+00
-1.496113000000000026e+00
-1.317830000000000057e+00
2.151787999999999812e+00
1.780494999999999939e+00
2.245538999999999952e+00
8.045649999999999746e-01
1.717071000000000014e+00
1.453208000000000055e+00
1.491133000000000042e+00
-1.952342999999999940e+00
-1.983700999999999937e+00
1.302321000000000062e+00
2.427255000000000162e+00
1.354773000000000005e+00
-1.572599000000000080e+00
-2.111133000000000148e+00
1.947171999999999903e+00
1.268553999999999959e+00
8.776850000000000485e-01
-1.449883000000000033e+00
-1.760937999999999892e+00
1.619777999999999940e+00
1.702460000000000084e+00
-1.035082999999999975e+00
-1.044337000000000071e+00
1.913685000000000080e+00
1.354451000000000072e+00
1.336364000000000107e+00
-1.861876000000000086e+00
-1.745206000000000035e+00
1.595132999999999912e+00
1.427834000000000048e+00
2.442972000000000143e+00
6.879659999999999664e-01
1.592197000000000084e+00
2.174404000000000003e+00
1.354089000000000098e+00
-9.291580000000000394e-01
-1.472366999999999981e+00
-1.831293000000000060e+00
1.632581999999999978e+00
2.033523000000000192e+00
-1.620366999999999891e+00
-1.902975000000000083e+00
-2.477405000000000079e+00
2.179642999999999997e+00
-1.626865999999999923e+00
-1.576810000000000045e+00
-1.508607999999999949e+00
1.077086999999999906e+00
1.857164000000000037e+00
-1.995851999999999959e+00
-1.820705000000000018e+00
-1.786523000000000083e+00
1.425743999999999900e+00
-9.089720000000000022e-01
-1.028464000000000045e+00
-1.802478000000000025e+00
1.669653000000000054e+00
1.571147999999999989e+00
2.036700000000000177e+00
1.688158000000000047e+00
9.910860000000000225e-01
5.443310000000000093e-01
1.639949000000000101e+00
-1.160026000000000002e+00
-1.387021999999999977e+00
-1.459357999999999933e+00
1.499338000000000060e+00
2.067598999999999965e+00
-2.272456000000000031e+00
-2.062892999999999866e+00
-2.934127999999999847e+00
-1.569228999999999985e+00
-2.253550000000000164e+00
-1.304807999999999968e+00
-1.713654000000000011e+00
-2.940023000000000053e+00
1.158512999999999904e+00
2.794291999999999998e+00
-2.038593000000000099e+00
-2.338207999999999842e+00
-2.138929000000000080e+00
-1.010688000000000031e+00
-2.351766000000000023e+00
-1.144481999999999999e+00
-1.336646999999999919e+00
-1.161394000000000037e+00
2.042682999999999804e+00
2.772609999999999797e+00
-2.957786000000000026e+00
-2.701598999999999862e+00
-2.047743000000000091e+00
-2.356380000000000141e+00
-1.290021000000000084e+00
-1.956998000000000015e+00
-2.174741000000000035e+00
1.319506999999999985e+00
2.384014000000000078e+00
-2.170554999999999790e+00
-2.044313999999999965e+00
1.325924000000000103e+00
1.039654000000000078e+00
-2.043143000000000153e+00
-1.724275999999999920e+00
-1.055028000000000077e+00
-1.055630000000000068e+00
1.461554999999999938e+00
1.897939999999999960e+00
-3.143778000000000183e+00
1.078419999999999934e+00
5.408859999999999779e-01
1.108181000000000083e+00
-1.701503999999999905e+00
-2.097296000000000049e+00
1.993943999999999939e+00
9.556519999999999460e-01
1.782842000000000038e+00
-2.023651999999999784e+00
-2.886264999999999858e+00
-2.953958999999999779e+00
-1.191746999999999890e+00
-1.942169000000000034e+00
-1.450379000000000085e+00
-1.247007999999999894e+00
-1.277965000000000018e+00
1.584241000000000010e+00
1.975462999999999969e+00
-3.079527000000000125e+00
-2.210967999999999822e+00
1.003846000000000016e+00
1.090735000000000010e+00
-1.869968000000000075e+00
-2.027546000000000070e+00
2.104025000000000034e+00
1.057762000000000091e+00
1.023317000000000032e+00
1.970836999999999950e+00
-2.966972999999999860e+00
-2.276485999999999787e+00
8.402239999999999709e-01
2.181081999999999965e+00
-1.093839000000000006e+00
-1.110645000000000104e+00
1.810467999999999966e+00
1.380295999999999967e+00
1.975594000000000072e+00
-2.389202000000000048e+00
-1.341623999999999928e+00
1.767152999999999974e+00
7.407470000000000443e-01
1.084367000000000081e+00
-2.028363000000000138e+00
2.014928999999999970e+00
1.396614000000000022e+00
1.771066999999999947e+00
1.732628999999999975e+00
1.902533000000000030e+00
1.161818000000000017e+00
1.257853000000000110e+00
1.358513999999999999e+00
-1.116057999999999995e+00
-1.281558999999999893e+00
1.750837999999999894e+00
1.232509000000000077e+00
1.304829999999999934e+00
-2.365187000000000150e+00
-2.174176999999999804e+00
-1.983700999999999937e+00
-1.841474000000000055e+00
-9.897479999999999611e-01
-2.131343000000000210e+00
-1.898190000000000044e+00
1.535096000000000016e+00
7.796340000000000492e-01
9.615029999999999966e-01
-2.444986999999999799e+00
1.282229999999999981e+00
1.816956000000000016e+00
-8.135160000000000169e-01
-1.316924999999999901e+00
-1.363769000000000009e+00
1.704655999999999949e+00
1.311004999999999976e+00
1.407907999999999937e+00
1.261020999999999948e+00
1.623213999999999935e+00
9.863250000000000073e-01
1.243916000000000022e+00
7.050039999999999640e-01
-2.494619999999999838e+00
1.420544999999999947e+00
1.452290999999999999e+00
1.116036000000000028e+00
1.183415000000000106e+00
2.508350000000000080e+00
1.302024999999999988e+00
1.436487000000000069e+00
1.025822000000000012e+00
-9.081449999999999800e-01
-1.740731999999999946e+00
2.526168999999999887e+00
2.323224000000000178e+00
1.122325999999999935e+00
-1.312368999999999897e+00
-1.749052999999999969e+00
1.730879999999999974e+00
2.680886000000000102e+00
1.385694999999999899e+00
-2.128878999999999966e+00
-1.235387999999999931e+00
1.461208999999999980e+00
1.346578000000000053e+00
2.053523999999999905e+00
-1.682293000000000038e+00
1.775072999999999901e+00
1.867892000000000108e+00
2.332411000000000012e+00
1.479722999999999900e+00
-1.814432999999999963e+00
2.305629000000000151e+00
1.443286000000000069e+00
1.467840000000000034e+00
1.447592999999999908e+00
-1.607016000000000000e+00
2.056277999999999828e+00
1.913313000000000041e+00
-1.013330999999999982e+00
-1.879828999999999972e+00
-9.088819999999999677e-01
1.989101000000000008e+00
1.750814000000000092e+00
1.022745000000000015e+00
-1.843561000000000005e+00
1.538637999999999950e+00
2.144054000000000126e+00
1.814653000000000072e+00
8.132260000000000044e-01
-1.780291000000000068e+00
1.678641000000000050e+00
2.175508000000000219e+00
1.724755000000000038e+00
1.773616000000000081e+00
8.767139999999999933e-01
1.697508999999999935e+00
2.353479999999999794e+00
1.998399999999999954e+00
-1.441926999999999959e+00
-9.646919999999999940e-01
-1.767330000000000068e+00
1.787239000000000022e+00
2.080637999999999987e+00
-1.629896999999999929e+00
1.026205999999999952e+00
1.981632000000000060e+00
2.634249000000000063e+00
-8.925459999999999505e-01
-1.770275000000000043e+00
1.616300999999999988e+00
2.010264999999999969e+00
1.111949999999999994e+00
-4.736319999999999975e-01
-8.450140000000000429e-01
1.821009000000000100e+00
1.780402999999999958e+00
1.517190000000000039e+00
-1.425567000000000029e+00
-1.114216000000000095e+00
-1.432212000000000041e+00
1.568689000000000000e+00
-1.339409999999999989e+00
-1.495861000000000107e+00
-1.112799000000000094e+00
8.832980000000000276e-01
1.669596000000000080e+00
-8.935509999999999842e-01
-2.127593000000000067e+00
-1.512285000000000101e+00
-1.435550000000000104e+00
-1.145151999999999948e+00
-1.460585000000000022e+00
-1.116975999999999969e+00
1.095598000000000072e+00
1.001959999999999962e+00
1.661100000000000021e+00
-1.783393000000000006e+00
-1.038256999999999985e+00
-1.242485999999999979e+00
1.486509000000000080e+00
-1.321239000000000052e+00
-1.812116999999999978e+00
9.666360000000000507e-01
1.139794999999999892e+00
9.853039999999999576e-01
-1.052216000000000040e+00
-2.297789999999999999e+00
-1.734561000000000019e+00
-1.340065000000000062e+00
-7.817509999999999737e-01
-1.935119999999999951e+00
-1.046008000000000049e+00
-1.682649999999999979e+00
-1.194379999999999997e+00
1.613852000000000064e+00
-1.851048000000000027e+00
-1.024383999999999961e+00
-8.188060000000000338e-01
1.993924000000000030e+00
1.530872000000000011e+00
-1.491578000000000070e+00
1.099021000000000026e+00
8.390269999999999673e-01
1.751408000000000076e+00
1.558969000000000049e+00
-2.285855999999999888e+00
-1.298890000000000100e+00
9.421730000000000382e-01
1.211184999999999956e+00
-1.162922999999999929e+00
6.255190000000000472e-01
1.468175000000000008e+00
1.294588999999999990e+00
1.355574000000000057e+00
-1.295862000000000069e+00
-1.005444999999999922e+00
1.387348000000000026e+00
1.214564999999999895e+00
1.583895000000000053e+00
-1.470447000000000060e+00
-9.934399999999999897e-01
-1.124379000000000017e+00
1.919359000000000037e+00
1.944442999999999921e+00
-2.332262000000000057e+00
1.098084000000000060e+00
7.410149999999999793e-01
2.193728999999999818e+00
-1.736814000000000080e+00
-9.396480000000000388e-01
1.751981000000000011e+00
1.950987000000000027e+00
1.663013999999999992e+00
-1.206592000000000109e+00
-1.504512999999999989e+00
2.501180000000000181e+00
1.742478999999999889e+00
3.005519000000000052e+00
1.451459999999999972e+00
7.029870000000000285e-01
-1.292605000000000004e+00
2.293479000000000045e+00
1.401737999999999928e+00
-2.234900000000000109e+00
-5.856329999999999592e-01
1.553047000000000066e+00
1.471187000000000022e+00
1.031360000000000054e+00
-1.114751000000000047e+00
1.337070999999999898e+00
1.523700999999999972e+00
1.883699000000000012e+00
-1.055168000000000106e+00
-1.633564000000000016e+00
1.386012000000000022e+00
1.317844000000000015e+00
2.039041000000000103e+00
1.493484000000000034e+00
1.647891999999999912e+00
1.834559999999999969e+00
1.345190000000000108e+00
1.529444999999999943e+00
-1.961557999999999913e+00
-7.028520000000000323e-01
1.677650000000000086e+00
8.997300000000000297e-01
2.217131000000000185e+00
-1.779794000000000098e+00
-1.835577999999999932e+00
1.758690000000000087e+00
1.849051999999999918e+00
-1.220874999999999932e+00
-1.343186999999999909e+00
1.355906000000000056e+00
1.785841999999999929e+00
2.057698999999999945e+00
-1.088249000000000022e+00
-1.105108999999999897e+00
1.366270000000000095e+00
1.729413000000000089e+00
1.367323000000000066e+00
-1.569509000000000043e+00
-8.843210000000000237e-01
1.282286000000000037e+00
9.301960000000000228e-01
1.320097000000000076e+00
-1.733938999999999897e+00
2.700334999999999930e+00
2.028776000000000135e+00
1.418584999999999985e+00
-9.582519999999999927e-01
-1.506200999999999901e+00
1.049665000000000070e+00
1.237276999999999960e+00
1.095236000000000098e+00
-1.105842999999999909e+00
-1.630147999999999930e+00
-1.881345000000000045e+00
1.597172999999999954e+00
1.029579000000000022e+00
-1.607720999999999956e+00
-1.172055999999999987e+00
1.112049000000000065e+00
1.519234999999999891e+00
-1.139043999999999945e+00
-2.430468999999999991e+00
1.330654999999999921e+00
1.140152999999999972e+00
1.324095999999999940e+00
1.061803000000000052e+00
-1.387345000000000050e+00
1.627070000000000016e+00
1.513576999999999950e+00
1.070046999999999970e+00
1.629777999999999949e+00
-1.139439000000000091e+00
1.675843999999999889e+00
1.002688000000000024e+00
8.187210000000000321e-01
-1.430484000000000089e+00
-1.209249999999999936e+00
1.047560000000000047e+00
9.880290000000000461e-01
1.364019000000000092e+00
-2.037195000000000089e+00
1.295631999999999895e+00
1.829747999999999930e+00
7.481999999999999762e-01
-8.891139999999999599e-01
-1.564051999999999998e+00
1.874235000000000095e+00
1.827034000000000047e+00
1.125029000000000057e+00
-1.148701999999999890e+00
-1.700690000000000035e+00
-2.223635999999999946e+00
-1.939662999999999915e+00
-1.546505000000000019e+00
-1.082527000000000017e+00
-1.484561000000000019e+00
-1.264192999999999900e+00
1.788432000000000022e+00
-1.162619999999999987e+00
-1.736550000000000038e+00
-1.148903000000000008e+00
-1.055484000000000089e+00
-1.266469000000000067e+00
-1.482487000000000110e+00
-1.873887999999999998e+00
2.131765000000000132e+00
1.059615999999999891e+00
1.136622999999999939e+00
-7.326909999999999812e-01
-6.789770000000000527e-01
-1.285765999999999964e+00
1.402172999999999892e+00
-1.094886000000000026e+00
-8.301570000000000338e-01
-1.491125999999999951e+00
1.184628999999999932e+00
1.868405000000000094e+00
9.838750000000000551e-01
-2.125214999999999854e+00
-1.332665999999999906e+00
-2.193913999999999920e+00
-1.437130999999999936e+00
-1.731085999999999903e+00
-1.621048000000000044e+00
1.690539000000000014e+00
1.135194999999999954e+00
1.974409000000000081e+00
-1.249651000000000067e+00
-1.489371999999999918e+00
-9.551070000000000393e-01
9.947380000000000111e-01
8.465850000000000319e-01
-9.065280000000000005e-01
-1.202847999999999917e+00
7.259100000000000552e-01
1.118878000000000039e+00
1.335701999999999945e+00
-2.089526999999999912e+00
6.002450000000000285e-01
1.243756000000000084e+00
1.047743000000000091e+00
-1.525546999999999986e+00
-1.821819000000000077e+00
1.981158999999999892e+00
1.430145999999999917e+00
1.517287000000000052e+00
1.441940000000000000e+00
-1.430585999999999913e+00
-1.001076000000000077e+00
1.880012999999999934e+00
1.576136999999999899e+00
-1.011821999999999999e+00
-2.436869999999999870e+00
4.409836000000000311e+00
5.888031999999999933e+00
7.450429999999999886e+00
-6.358209000000000444e+00
-4.925055999999999656e+00
4.767151000000000138e+00
6.473752000000000173e+00
4.226475999999999900e+00
-3.732007999999999992e+00
2.166440000000000143e+00
3.628659999999999997e+00
4.388705999999999996e+00
5.340878000000000014e+00
-5.642229999999999634e+00
-5.741229999999999833e+00
4.269777000000000378e+00
-4.080274000000000179e+00
-2.044239000000000139e+00
-2.525406999999999957e+00
2.375591000000000008e+00
2.918299999999999894e+00
-3.449305999999999983e+00
-3.699516000000000027e+00
-2.698548999999999864e+00
-1.828074999999999894e+00
2.882864000000000093e+00
-1.732218000000000035e+00
-2.275596999999999870e+00
-3.320009999999999906e-01
1.316284999999999927e+00
2.159469999999999779e+00
-2.386486999999999803e+00
-2.945959999999999912e+00
1.877594999999999903e+00
1.599037999999999959e+00
2.230090000000000128e+00
-1.381869000000000014e+00
-1.476949999999999985e+00
1.061728999999999923e+00
1.776725000000000110e+00
1.552276999999999907e+00
-2.189197000000000060e+00
-2.585515000000000008e+00
-1.998115000000000085e+00
1.504081000000000001e+00
-1.224223000000000061e+00
-1.628854000000000024e+00
-1.041913000000000089e+00
-1.108457999999999943e+00
1.435991999999999935e+00
7.270079999999999876e-01
-2.271131000000000011e+00
9.210930000000000506e-01
8.673399999999999999e-01
8.041639999999999899e-01
-1.202129000000000003e+00
-1.476739000000000024e+00
1.331215999999999955e+00
1.969495999999999913e+00
1.317965999999999971e+00
1.261187000000000058e+00
1.194187000000000110e+00
1.200574000000000030e+00
1.104432999999999998e+00
8.570990000000000553e-01
-1.671980999999999939e+00
1.753298999999999941e+00
1.118608000000000047e+00
1.300961999999999952e+00
1.942496000000000000e+00
1.116111999999999993e+00
1.853024999999999922e+00
1.366481999999999974e+00
1.838502000000000081e+00
-1.111351999999999896e+00
-1.332084000000000046e+00
-1.709657999999999900e+00
2.071074999999999999e+00
2.466877999999999904e+00
1.140552000000000010e+00
-1.509981000000000018e+00
1.256623000000000046e+00
1.211883000000000044e+00
1.729927999999999910e+00
-1.517339999999999911e+00
-1.537754000000000065e+00
1.270828999999999986e+00
1.999592999999999954e+00
1.488458999999999977e+00
2.043994999999999784e+00
1.508091999999999988e+00
1.419775999999999927e+00
1.667812000000000072e+00
1.478004000000000095e+00
-1.625026000000000082e+00
2.399789999999999868e+00
1.683413000000000048e+00
1.648012000000000032e+00
1.628673000000000037e+00
-1.542168999999999901e+00
1.846343000000000067e+00
1.474965999999999999e+00
1.477001000000000008e+00
-1.530928000000000067e+00
-1.362257000000000051e+00
1.687737000000000043e+00
2.031390000000000029e+00
1.280391999999999975e+00
-8.163270000000000248e-01
2.192146999999999846e+00
2.068134000000000139e+00
1.600195000000000034e+00
1.105631999999999948e+00
-1.717233999999999927e+00
2.018600000000000172e+00
1.708625999999999978e+00
2.250099000000000071e+00
1.887539999999999996e+00
1.210353000000000012e+00
1.413311999999999902e+00
1.622681000000000040e+00
1.526629000000000014e+00
-1.397265999999999897e+00
-1.171713000000000005e+00
1.790961999999999943e+00
1.843323999999999963e+00
1.481549000000000005e+00
-5.864599999999999813e-01
-1.120608000000000049e+00
2.165178000000000047e+00
1.194619000000000097e+00
-1.042245000000000088e+00
-1.798696000000000073e+00
-1.888668000000000013e+00
1.393772999999999929e+00
2.563007999999999953e+00
-6.204300000000000370e-01
-1.639737000000000000e+00
2.104617000000000182e+00
2.264835999999999849e+00
1.436396999999999924e+00
-7.421720000000000539e-01
-2.005716000000000054e+00
1.295117000000000074e+00
1.728080999999999978e+00
2.156207000000000207e+00
-9.029310000000000391e-01
-1.629283999999999955e+00
1.727865999999999902e+00
1.259417999999999926e+00
-1.328734999999999999e+00
-1.689232999999999985e+00
1.568273999999999946e+00
1.297957000000000027e+00
1.925507000000000080e+00
-1.218491999999999909e+00
-1.915327000000000002e+00
1.619202000000000030e+00
1.721425999999999901e+00
8.366050000000000431e-01
-7.197770000000000001e-01
-2.350823000000000107e+00
1.223664000000000085e+00
1.423502999999999963e+00
2.285417999999999950e+00
1.772955999999999976e+00
2.251183999999999852e+00
1.536994999999999889e+00
1.770877999999999952e+00
-1.115774000000000044e+00
-1.697904999999999998e+00
1.369542000000000037e+00
-1.015128000000000030e+00
1.709686000000000039e+00
1.298281999999999936e+00
-1.549287999999999998e+00
1.510321000000000025e+00
1.566043999999999992e+00
1.188233000000000095e+00
-9.267290000000000250e-01
-1.698590000000000044e+00
1.620376999999999956e+00
8.733060000000000267e-01
1.611739999999999950e+00
-1.315250999999999948e+00
-1.736086000000000018e+00
-8.082620000000000360e-01
9.906589999999999563e-01
-1.149122999999999895e+00
-1.817806000000000033e+00
1.325922999999999963e+00
1.308796000000000070e+00
1.442387000000000086e+00
2.554435999999999929e+00
1.881150000000000100e+00
2.223996999999999780e+00
1.605364000000000013e+00
1.101301000000000085e+00
-9.587639999999999496e-01
-1.129566000000000070e+00
1.979136000000000006e+00
8.207489999999999508e-01
1.331979000000000024e+00
-1.005711000000000022e+00
-1.385604999999999976e+00
8.364089999999999581e-01
1.482207000000000052e+00
1.237179999999999946e+00
-1.883127999999999913e+00
-1.985630999999999924e+00
1.154242999999999908e+00
-9.477499999999999813e-01
-1.848020999999999914e+00
-1.414887999999999924e+00
2.792275000000000063e+00
9.480110000000000481e-01
9.817709999999999493e-01
-1.017659000000000091e+00
-1.415891999999999928e+00
-1.447883999999999949e+00
9.733680000000000110e-01
-1.027884999999999938e+00
1.991749999999999909e+00
-1.242067999999999950e+00
1.876916999999999947e+00
1.063433999999999990e+00
9.753159999999999608e-01
-1.871539000000000064e+00
-1.276010000000000089e+00
6.997389999999999999e-01
3.248130000000000184e-01
-1.502404999999999990e+00
-1.815241000000000104e+00
2.281616999999999784e+00
1.508879000000000081e+00
9.393930000000000335e-01
-7.717380000000000351e-01
-1.756960000000000077e+00
-1.396647999999999890e+00
1.191162000000000054e+00
-1.362967999999999957e+00
-1.706339000000000050e+00
-1.737432000000000087e+00
-2.136239000000000221e+00
8.136299999999999644e-01
-1.538072000000000106e+00
-1.410419000000000089e+00
-8.344970000000000443e-01
7.313899999999999846e-01
1.863405999999999896e+00
-2.311846000000000068e+00
-1.192034000000000038e+00
1.942374999999999963e+00
2.070339999999999847e+00
1.025249000000000077e+00
9.108760000000000190e-01
-1.655467999999999940e+00
-8.173399999999999554e-01
1.356616000000000044e+00
9.857550000000000479e-01
1.383882999999999974e+00
1.401537999999999951e+00
1.401475000000000026e+00
2.005009999999999959e+00
-1.494323000000000068e+00
-1.428965000000000041e+00
-4.173040000000000083e-01
3.826609999999999734e-01
1.323153999999999941e+00
-1.512334000000000067e+00
-1.048316999999999943e+00
-2.185995000000000132e+00
2.264457000000000164e+00
1.249114999999999975e+00
-8.385529999999999928e-01
-1.437319999999999931e+00
-1.129909999999999970e+00
6.991559999999999997e-01
1.966059000000000001e+00
-1.489656000000000091e+00
-1.461999000000000049e+00
1.782276999999999889e+00
1.621118000000000059e+00
-1.450809000000000015e+00
-1.281056999999999890e+00
-9.411969999999999503e-01
6.124479999999999924e-01
9.186879999999999491e-01
-1.612406000000000006e+00
-1.130274000000000001e+00
1.817212000000000049e+00
1.497610000000000108e+00
1.427073999999999954e+00
-1.317777999999999894e+00
-1.378295000000000048e+00
1.678617999999999943e+00
1.139949000000000101e+00
1.408927999999999958e+00
1.664746000000000059e+00
-1.119769000000000014e+00
1.807250000000000023e+00
2.057711999999999986e+00
1.310937999999999937e+00
-1.015471000000000013e+00
-9.444169999999999510e-01
1.055927999999999978e+00
1.534253000000000089e+00
1.789082999999999979e+00
-1.495347999999999900e+00
-1.344837000000000060e+00
1.957465999999999928e+00
2.000983000000000178e+00
-1.497382999999999909e+00
-1.560961999999999961e+00
2.461828999999999823e+00
1.515891000000000099e+00
2.037682000000000215e+00
1.116503999999999941e+00
-1.274553999999999965e+00
1.556240000000000068e+00
1.992356000000000016e+00
1.246911000000000103e+00
-1.027613000000000110e+00
-3.477806000000000175e+00
-3.823002999999999929e+00
-4.534962000000000160e+00
-5.974675000000000402e+00
-8.062305999999999528e+00
-7.369655999999999985e+00
-9.713551999999999964e+00
-7.166169000000000011e+00
-2.956242000000000036e+00
-3.108394999999999797e+00
-3.706647999999999943e+00
-3.396818000000000115e+00
-4.501693999999999640e+00
-3.720328999999999997e+00
-4.750047999999999604e+00
-2.626765999999999934e+00
-2.951432000000000055e+00
-2.579776999999999987e+00
-2.041424999999999823e+00
-2.988663999999999987e+00
-1.199456999999999995e+00
1.767322999999999977e+00
-2.687250000000000139e+00
-3.755351999999999801e+00
-1.692733999999999961e+00
-1.263368000000000047e+00
-1.157995000000000108e+00
-1.194323999999999941e+00
-1.930657999999999985e+00
-1.779201000000000032e+00
1.031190999999999969e+00
1.701306999999999903e+00
2.138155999999999946e+00
-2.226983000000000157e+00
-1.364517999999999898e+00
-1.589172000000000029e+00
-1.662306000000000061e+00
-1.016383999999999954e+00
-1.979235000000000078e+00
1.093765000000000098e+00
1.835601999999999956e+00
2.723139000000000198e+00
-1.980568000000000106e+00
-1.314251999999999976e+00
6.910269999999999468e-01
6.678819999999999757e-01
-2.125926999999999900e+00
-1.350586999999999982e+00
1.708542000000000005e+00
1.601253000000000037e+00
1.762739000000000056e+00
3.187243000000000048e+00
-1.077671999999999963e+00
9.410950000000000149e-01
1.523902000000000090e+00
1.656020000000000048e+00
-5.320529999999999982e-01
-1.376028999999999947e+00
1.828686000000000034e+00
2.232527999999999846e+00
2.468541999999999792e+00
-1.487092999999999998e+00
7.259200000000000097e-01
1.381639999999999979e+00
1.479116000000000097e+00
1.685192999999999941e+00
-1.249405000000000099e+00
2.058602000000000043e+00
1.378335000000000088e+00
1.873075999999999963e+00
2.604172000000000153e+00
-1.490315000000000056e+00
9.375130000000000408e-01
1.227719000000000005e+00
8.762140000000000484e-01
-8.584770000000000456e-01
-1.020721999999999907e+00
2.621042000000000094e+00
1.841812999999999922e+00
2.156309999999999949e+00
1.135593999999999992e+00
5.357969999999999677e-01
1.475532999999999983e+00
1.380419999999999980e+00
-1.399621000000000004e+00
-1.131461999999999968e+00
1.955440999999999985e+00
1.435033999999999921e+00
1.373029999999999973e+00
1.999614999999999920e+00
2.078824000000000005e+00
1.549093999999999971e+00
1.939381000000000022e+00
1.513041999999999998e+00
-7.371210000000000262e-01
-1.140929000000000082e+00
2.544775000000000009e+00
1.549101000000000061e+00
1.772397999999999918e+00
1.538040999999999991e+00
1.026944000000000079e+00
1.124557999999999947e+00
1.136455999999999911e+00
-1.114511999999999947e+00
-1.177338999999999913e+00
1.012720999999999982e+00
1.659335999999999922e+00
1.405753000000000030e+00
2.048744000000000121e+00
-1.702626999999999891e+00
1.092689999999999939e+00
1.148222999999999994e+00
-1.091952999999999951e+00
-8.273270000000000346e-01
-1.070462000000000025e+00
2.551914000000000016e+00
1.841949999999999976e+00
1.848850000000000104e+00
1.093525000000000080e+00
1.356230000000000047e+00
1.134800999999999949e+00
2.019835000000000047e+00
1.017479999999999940e+00
-1.193124999999999991e+00
1.131540999999999908e+00
2.014889999999999848e+00
1.791727999999999987e+00
1.958107000000000042e+00
1.227916000000000007e+00
1.709954999999999892e+00
1.135949000000000098e+00
1.821895999999999960e+00
7.736849999999999561e-01
-9.977340000000000098e-01
2.389727999999999852e+00
1.848251000000000088e+00
1.585129000000000010e+00
4.499650000000000039e-01
1.350041999999999964e+00
1.224501000000000062e+00
1.386060000000000070e+00
1.339698999999999973e+00
-1.194944999999999924e+00
-9.356189999999999785e-01
2.351332999999999895e+00
2.178678000000000115e+00
1.957653000000000088e+00
2.538130999999999915e+00
1.948536000000000046e+00
1.621529999999999916e+00
2.080591000000000079e+00
7.625269999999999548e-01
-1.156625000000000014e+00
2.981844000000000161e+00
2.365301000000000098e+00
2.327107999999999954e+00
1.391548999999999925e+00
6.787009999999999987e-01
2.229897999999999936e+00
1.561546000000000101e+00
1.984499000000000013e+00
-1.314702999999999955e+00
2.617322999999999844e+00
5.768519000000000396e+00
9.095394999999999897e+00
9.356861000000000317e+00
5.610281999999999769e+00
6.643519999999999648e+00
7.915049999999999919e+00
8.855009000000000796e+00
6.567910999999999611e+00
-2.996077999999999797e+00
3.989170999999999800e+00
5.562610000000000277e+00
7.227875000000000050e+00
7.899173000000000222e+00
5.982499999999999929e+00
4.962953999999999866e+00
5.036884999999999835e+00
5.381593999999999767e+00
-1.711910000000000043e+00
-1.448984999999999967e+00
3.519947999999999855e+00
5.009504999999999875e+00
5.152144999999999975e+00
3.044515000000000082e+00
3.227815999999999796e+00
5.688690000000000246e+00
5.035237999999999658e+00
2.363609999999999989e+00
-1.909966000000000053e+00
1.281589000000000089e+00
2.924542000000000197e+00
3.615664999999999907e+00
2.128356999999999832e+00
2.110087000000000046e+00
2.266897999999999858e+00
3.686186000000000185e+00
3.155406999999999851e+00
1.108907000000000087e+00
6.338949999999999863e-01
1.468744000000000050e+00
2.576429000000000080e+00
3.309067000000000203e+00
1.643879000000000090e+00
1.098495999999999917e+00
2.937380999999999798e+00
2.845514999999999795e+00
1.864335999999999993e+00
-1.643324000000000007e+00
6.972199999999999509e-01
1.463702999999999976e+00
1.838009000000000004e+00
8.120399999999999840e-01
-9.589250000000000274e-01
1.638541999999999943e+00
1.978239999999999998e+00
1.913693000000000088e+00
-1.112808000000000019e+00
-1.224736000000000047e+00
1.225012999999999908e+00
1.599733999999999989e+00
1.867364000000000024e+00
1.907923000000000036e+00
1.432390999999999970e+00
1.394539999999999891e+00
1.720015999999999989e+00
1.604646999999999935e+00
-1.859455999999999998e+00
1.161726999999999954e+00
1.085225000000000106e+00
2.263237000000000165e+00
9.488600000000000367e-01
-1.280710000000000015e+00
-8.961599999999999566e-01
1.797153000000000000e+00
1.249430000000000041e+00
-1.251020000000000021e+00
-1.736490000000000089e+00
-2.286605999999999916e+00
-1.725327000000000055e+00
1.939613999999999949e+00
-1.980056999999999956e+00
-1.334904000000000091e+00
1.430082999999999993e+00
1.784342000000000095e+00
1.316119999999999957e+00
-1.882161999999999891e+00
-1.050953000000000026e+00
-1.143515000000000059e+00
-1.113946000000000103e+00
1.414592999999999989e+00
-2.205966000000000093e+00
1.296696999999999989e+00
1.386899000000000104e+00
1.059854999999999992e+00
-9.931379999999999653e-01
-1.731500999999999957e+00
1.635105999999999948e+00
9.543000000000000371e-01
1.891113999999999962e+00
-2.182119999999999838e+00
-1.996938000000000102e+00
-1.070435999999999943e+00
-1.253020000000000023e+00
-7.072929999999999495e-01
-1.970995000000000053e+00
-1.390090999999999966e+00
-7.536819999999999631e-01
-1.655429000000000039e+00
-1.389509000000000105e+00
-2.336695999999999884e+00
2.366833000000000187e+00
8.621379999999999599e-01
7.726709999999999967e-01
-1.581112000000000073e+00
4.275776999999999717e+00
8.005893000000000370e+00
1.266031199999999934e+01
1.663322900000000004e+01
1.931212700000000027e+01
1.692578599999999867e+01
2.195611399999999946e+01
2.491036700000000081e+01
1.819667600000000007e+01
6.390950000000000131e+00
5.618946000000000218e+00
9.107732000000000383e+00
1.256220800000000004e+01
1.490042200000000072e+01
7.871102999999999739e+00
9.626530999999999949e+00
9.310119000000000256e+00
9.671938000000000812e+00
7.220748000000000388e+00
-3.372271000000000019e+00
4.729588999999999821e+00
6.047835000000000072e+00
8.322017000000000664e+00
8.448430000000000106e+00
6.118742000000000125e+00
4.196412999999999727e+00
4.823735000000000106e+00
5.448735000000000106e+00
-3.065780999999999867e+00
2.491690000000000182e+00
3.458168999999999826e+00
4.622035999999999589e+00
3.761639999999999873e+00
2.812107000000000134e+00
3.050530000000000186e+00
4.249863000000000390e+00
4.633213999999999722e+00
3.334464000000000095e+00
-2.284260000000000179e+00
2.448036999999999797e+00
1.964347999999999983e+00
2.045774000000000203e+00
-1.464391999999999916e+00
-2.493602999999999792e+00
1.344953000000000065e+00
1.933510999999999980e+00
2.282074999999999854e+00
-1.527306000000000052e+00
-1.219727000000000006e+00
9.426229999999999887e-01
1.181710999999999956e+00
-1.629987999999999992e+00
-1.709624000000000033e+00
-2.120941999999999883e+00
9.661710000000000020e-01
8.994119999999999893e-01
-8.865530000000000355e-01
-1.691407000000000105e+00
-1.254771000000000081e+00
1.069593999999999934e+00
-8.070659999999999501e-01
-1.003919999999999924e+00
-1.720590999999999982e+00
2.095318999999999932e+00
1.075933000000000028e+00
-1.150714000000000015e+00
-8.567129999999999468e-01
-1.416206999999999994e+00
-8.165000000000000036e-01
1.726375999999999911e+00
-1.160377999999999910e+00
-2.150967000000000073e+00
1.854292999999999969e+00
1.777708000000000066e+00
1.310484999999999900e+00
-7.191889999999999672e-01
-1.546408000000000005e+00
-1.813145000000000007e+00
1.096851999999999938e+00
1.268270999999999926e+00
-2.049244999999999983e+00
-1.566640000000000033e+00
-2.857997000000000121e+00
-3.290099999999999802e+00
-1.985014000000000056e+00
-1.172115999999999936e+00
-1.883922000000000097e+00
-1.684770000000000101e+00
1.199761999999999995e+00
-1.237592999999999943e+00
-2.534451999999999927e+00
-1.705894000000000021e+00
3.024964000000000208e+00
1.798343000000000025e+00
-1.260175000000000045e+00
-1.457148000000000110e+00
2.539792999999999967e+00
1.323023000000000060e+00
1.834117999999999915e+00
1.444657000000000080e+00
-2.116903000000000201e+00
2.385702000000000211e+00
2.646329999999999849e+00
1.379324999999999912e+00
-9.137840000000000407e-01
-1.593515000000000015e+00
-2.001313999999999815e+00
1.237379000000000007e+00
2.098304000000000169e+00
-3.763389000000000095e+00
-2.128608999999999973e+00
2.338246999999999964e+00
1.421162000000000036e+00
-1.378244999999999942e+00
-1.495543000000000067e+00
1.843927000000000094e+00
1.669758000000000076e+00
1.241000000000000103e+00
-1.800119000000000025e+00
-1.934141000000000110e+00
-2.694042000000000048e+00
3.912439000000000000e+00
-3.179786000000000001e+00
-1.676349000000000089e+00
-1.463778000000000024e+00
-2.180527000000000104e+00
1.684496999999999911e+00
-1.451775000000000038e+00
-1.614419999999999966e+00
-1.755822999999999912e+00
-2.288837000000000010e+00
2.882277999999999896e+00
-1.331609000000000043e+00
-1.522720999999999991e+00
-1.682792000000000066e+00
1.853593000000000046e+00
1.521837000000000106e+00
-1.524888999999999939e+00
-2.688915999999999862e+00
1.444023000000000057e+00
-1.732677999999999940e+00
2.162037999999999904e+00
-1.282920000000000060e+00
-1.280926000000000009e+00
2.737204999999999888e+00
1.849952999999999959e+00
1.241660999999999904e+00
-2.130037000000000180e+00
-2.553313000000000166e+00
-3.280448999999999948e+00
3.353601999999999972e+00
-1.913340999999999958e+00
-1.672212999999999949e+00
-1.555387000000000075e+00
1.977586000000000066e+00
1.494639000000000051e+00
-1.284424000000000010e+00
-1.720013000000000014e+00
2.253819000000000017e+00
-2.158141999999999783e+00
2.508979000000000070e+00
-1.743943000000000021e+00
-1.362416000000000071e+00
2.447353000000000112e+00
1.801698000000000022e+00
1.505892999999999926e+00
-1.822626000000000079e+00
1.500288999999999984e+00
-1.362932000000000032e+00
1.820175000000000098e+00
-2.181433999999999873e+00
-1.685381999999999936e+00
-1.396239000000000008e+00
1.361377000000000059e+00
1.433176999999999923e+00
1.160293999999999937e+00
-1.970477000000000034e+00
-3.062326999999999799e+00
-3.544407000000000085e+00
-2.792549999999999866e+00
-2.106638999999999928e+00
-2.174764000000000141e+00
3.129156000000000049e+00
4.680432999999999844e+00
6.264928000000000274e+00
-6.388340000000000352e+00
-5.070666000000000118e+00
4.848970999999999698e+00
4.995270999999999795e+00
3.952992000000000061e+00
-3.311525000000000052e+00
-1.634778999999999982e+00
3.235304999999999875e+00
3.647594999999999921e+00
4.888764000000000109e+00
-5.591617000000000282e+00
-4.486527999999999849e+00
-4.872527999999999970e+00
4.180183999999999678e+00
-2.055277999999999938e+00
-2.280858999999999970e+00
1.452571000000000057e+00
2.386829999999999785e+00
2.877644000000000091e+00
-2.661951999999999874e+00
-2.525332000000000132e+00
2.511805999999999983e+00
1.692447000000000035e+00
1.704333000000000098e+00
-1.838340000000000085e+00
-6.740469999999999517e-01
1.492655000000000065e+00
1.166290000000000049e+00
1.491306999999999938e+00
-2.598098999999999936e+00
-2.032010999999999790e+00
1.517697000000000074e+00
-1.657980000000000009e+00
-9.685139999999999860e-01
-1.814373000000000014e+00
-1.795153999999999916e+00
1.433386000000000049e+00
1.083456999999999892e+00
-9.905129999999999768e-01
-1.796553999999999984e+00
1.632398999999999933e+00
8.179769999999999541e-01
1.545228000000000046e+00
-1.790534000000000070e+00
-1.555684000000000067e+00
-1.261292000000000080e+00
1.417176999999999909e+00
1.415593000000000101e+00
3.521476999999999968e+00
1.022154999999999925e+00
1.590710000000000068e+00
-7.569919999999999982e-01
-1.206936000000000009e+00
-1.606800000000000006e+00
-2.490645000000000220e+00
1.274926999999999921e+00
2.001269999999999882e+00
1.054427000000000003e+00
1.749506999999999923e+00
1.018909999999999982e+00
1.212331000000000047e+00
-9.735460000000000225e-01
-1.163858000000000059e+00
-2.121323999999999987e+00
1.844632999999999967e+00
1.982677999999999940e+00
8.726220000000000088e-01
-1.110300999999999982e+00
-2.497056000000000164e+00
-2.913626999999999967e+00
-2.906235000000000124e+00


==> plots/data/f030_xoodoo_5_fixed_10k/tvals.txt <==
1.935491999999999990e+00
1.765311000000000075e+00
1.536264999999999992e+00
1.489293999999999896e+00
1.672998999999999903e+00
5.236459999999999448e-01
1.042429999999999968e+00
7.800580000000000291e-01
1.241549999999999931e+00
1.197284999999999933e+00
2.741515999999999842e+00
2.000773999999999830e+00
1.048834999999999962e+00
2.007105999999999835e+00
2.136198999999999959e+00
1.549330000000000096e+00
1.524038999999999922e+00
1.327415000000000012e+00
8.892499999999999849e-01
1.017948999999999993e+00
1.688167999999999891e+00
1.598988999999999994e+00
2.167393999999999821e+00
1.847353999999999941e+00
1.566974000000000089e+00
2.348682999999999854e+00
1.708788999999999891e+00
1.160835999999999979e+00
1.275694000000000106e+00
1.162830999999999948e+00
2.389883999999999897e+00
1.477527000000000035e+00
2.274319999999999897e+00
1.976888999999999896e+00
1.210366999999999971e+00
8.363009999999999611e-01
1.233433000000000002e+00
1.201559999999999961e+00
1.429492999999999903e+00
1.699799999999999978e+00
1.844502000000000086e+00
2.013900000000000023e+00
2.520299000000000067e+00
1.719996999999999998e+00
1.601873000000000102e+00
1.326384999999999925e+00
5.572070000000000078e-01
8.514519999999999866e-01
9.667449999999999655e-01
2.212483000000000199e+00
1.870536999999999894e+00
2.063715999999999884e+00
2.528856000000000215e+00
2.218583999999999889e+00
1.613620000000000054e+00
1.770056999999999992e+00
1.484447999999999990e+00
1.041836999999999902e+00
1.540351000000000026e+00
2.065487000000000073e+00
2.264429999999999943e+00
1.998837999999999893e+00
2.715441999999999911e+00
1.682514000000000065e+00
1.861291999999999947e+00
2.114695000000000213e+00
1.128328999999999915e+00
7.283490000000000242e-01
1.834403999999999924e+00
1.271881999999999957e+00
1.995883000000000074e+00
2.100226999999999844e+00
2.058543999999999929e+00
1.330049000000000037e+00
1.459448999999999996e+00
1.497992999999999908e+00
9.879440000000000444e-01
1.632713000000000081e+00
1.870516999999999985e+00
1.706450000000000022e+00
1.630606999999999918e+00
2.037333999999999978e+00
1.153286999999999951e+00
1.026173999999999920e+00
1.697559000000000040e+00
1.265341999999999967e+00
7.851590000000000513e-01
2.236067999999999945e+00
1.208841000000000054e+00
1.838338000000000028e+00
1.616991000000000067e+00
1.358160000000000034e+00
6.743259999999999810e-01
2.262255000000000127e+00
1.219648000000000065e+00
8.022850000000000259e-01
1.414123000000000019e+00
2.013485000000000191e+00
9.696510000000000407e-01
1.385372000000000048e+00
1.604643000000000042e+00
1.398598000000000008e+00
1.224072000000000049e+00
7.360560000000000436e-01
1.816478999999999955e+00
5.592620000000000369e-01
2.334905000000000008e+00
1.549306000000000072e+00
1.407929999999999904e+00
1.107639999999999958e+00
1.473473000000000033e+00
1.345161000000000051e+00
1.311792000000000069e+00
8.436559999999999615e-01
1.279493999999999909e+00
1.367547000000000068e+00
2.522621000000000002e+00
1.287330000000000085e+00
1.480809000000000042e+00
1.190704999999999902e+00
1.571468000000000087e+00
7.710090000000000554e-01
1.333053000000000043e+00
1.344036000000000008e+00
1.108389999999999986e+00
2.224946999999999786e+00
1.037697000000000092e+00
1.367572999999999928e+00
1.735281000000000073e+00
1.239062000000000108e+00
1.015092000000000105e+00
1.137213999999999947e+00
1.125960000000000072e+00
1.425445000000000073e+00
1.476383999999999919e+00
2.135724999999999874e+00
1.956863000000000019e+00
2.347885999999999918e+00
1.737938999999999901e+00
1.212352000000000096e+00
8.898190000000000266e-01
1.546696000000000071e+00
1.161807000000000034e+00
2.305868999999999946e+00
2.060996999999999968e+00
8.418520000000000447e-01
2.032077999999999829e+00
2.019284999999999997e+00
2.019376999999999978e+00
8.999439999999999662e-01
1.044081000000000037e+00
2.130427000000000071e+00
1.352719999999999922e+00
9.506400000000000405e-01
2.004001999999999839e+00
1.198533000000000071e+00
1.864897999999999945e+00
2.209709999999999841e+00
1.241745000000000099e+00
1.364079999999999959e+00
1.574572000000000083e+00
1.396153999999999895e+00
1.860319999999999974e+00
2.047705999999999804e+00
1.036709000000000103e+00
1.535222000000000087e+00
1.977181999999999995e+00
1.418519000000000085e+00
1.993694000000000077e+00
1.629173999999999900e+00
2.171211000000000002e+00
1.104089000000000098e+00
7.472149999999999626e-01
2.088394999999999779e+00
9.900269999999999904e-01
1.819897000000000098e+00
1.906951999999999980e+00
1.200177999999999967e+00
1.700615999999999906e+00
2.253559999999999786e+00
2.125938999999999801e+00
1.542165000000000008e+00
1.047385000000000010e+00
1.425775999999999932e+00
1.324608999999999925e+00
9.000920000000000032e-01
9.291190000000000282e-01
1.547595000000000054e+00
1.489065000000000083e+00
8.294179999999999886e-01
1.160022000000000109e+00
1.197330999999999923e+00
2.271678999999999782e+00
8.704509999999999748e-01
1.051398999999999972e+00
1.539995000000000003e+00
1.571998000000000006e+00
2.314798999999999829e+00
1.634825999999999890e+00
1.510650000000000048e+00
1.097261999999999960e+00
1.399497999999999909e+00
2.111524000000000179e+00
1.037528000000000006e+00
6.772209999999999619e-01
2.488634999999999931e+00
2.350598000000000187e+00
1.800931000000000060e+00
1.316958999999999991e+00
1.325056000000000012e+00
1.633974999999999955e+00
1.918223999999999929e+00
1.040979000000000099e+00
7.218350000000000044e-01
1.530697999999999892e+00
1.668698000000000015e+00
1.957753999999999994e+00
1.587259999999999893e+00
2.060890999999999806e+00
2.425492999999999899e+00
1.089572999999999903e+00
1.905080000000000107e+00
1.751673000000000036e+00
9.137429999999999719e-01
9.665089999999999515e-01
1.953978999999999910e+00
1.720679999999999987e+00
2.015705000000000080e+00
2.587328999999999990e+00
1.445162000000000058e+00
1.831334999999999935e+00
1.321568999999999994e+00
9.481340000000000323e-01
1.213927999999999896e+00
1.514815000000000023e+00
2.566606999999999861e+00
1.723470999999999975e+00
9.476710000000000411e-01
1.892725999999999908e+00
1.915926999999999936e+00
1.929545000000000066e+00
1.862843000000000027e+00
1.050480000000000080e+00
1.281713000000000102e+00
2.022498000000000129e+00
1.842926999999999982e+00
2.196569000000000216e+00
2.230500000000000149e+00
2.022447000000000106e+00
2.037577000000000194e+00
1.598560999999999899e+00
1.381486999999999910e+00
1.015905000000000058e+00
1.063328000000000051e+00
1.522610000000000019e+00
2.117773000000000128e+00
2.354903000000000191e+00
1.993244999999999933e+00
2.003673000000000037e+00
1.636166000000000009e+00
1.759697999999999984e+00
1.994499999999999940e+00
1.479965999999999893e+00
1.623540999999999901e+00
1.378320999999999907e+00
1.835709000000000035e+00
1.411832999999999894e+00
2.212359000000000187e+00
2.010105999999999948e+00
1.689556000000000058e+00
1.888163999999999954e+00
8.937159999999999549e-01
2.202439000000000036e+00
1.845787000000000067e+00
2.040262999999999938e+00
1.780680000000000041e+00
1.341822999999999988e+00
1.498274000000000106e+00
2.065293000000000045e+00
1.317790999999999935e+00
1.625045999999999990e+00
9.003959999999999742e-01
1.963589000000000029e+00
1.431786000000000003e+00
1.987046000000000090e+00
1.846400000000000041e+00
2.207822000000000173e+00
1.705650000000000110e+00
8.071080000000000476e-01
2.077043999999999890e+00
1.392751000000000072e+00
1.463772000000000073e+00
1.751022000000000078e+00
1.234558999999999962e+00
2.179879999999999818e+00
1.619944000000000051e+00
1.095850999999999908e+00
1.865669999999999940e+00
1.946323999999999943e+00
2.277257999999999782e+00
1.799984999999999946e+00
1.484382000000000090e+00
2.455484000000000222e+00
1.739295000000000035e+00
1.770339000000000107e+00
1.328124000000000082e+00
1.807355999999999963e+00
1.081447999999999965e+00
1.456260000000000110e+00
1.844255999999999895e+00
1.011263000000000023e+00
2.005399000000000154e+00
2.074702999999999964e+00
1.769400000000000084e+00
1.849409999999999998e+00
1.635393000000000097e+00
1.963206000000000007e+00
2.002045999999999992e+00
1.578262000000000054e+00
1.463780999999999999e+00
1.264993000000000034e+00
1.256507999999999958e+00
1.695775999999999950e+00
2.009479999999999933e+00
1.738189999999999902e+00
1.275222999999999995e+00
6.998659999999999881e-01
2.009269999999999889e+00
2.002171999999999841e+00
6.300090000000000412e-01
1.496761999999999926e+00
1.555785999999999891e+00
1.986197999999999908e+00
2.053710999999999842e+00
1.095410999999999913e+00
1.729038000000000075e+00
2.019775000000000098e+00
1.904506000000000032e+00
2.023044000000000064e+00
8.845779999999999754e-01
2.391900000000000137e+00
1.203144999999999909e+00
1.992440999999999907e+00
1.603447999999999984e+00
1.494094000000000033e+00
1.271185999999999927e+00
2.168740999999999808e+00
2.077977000000000185e+00
1.056240000000000068e+00
1.325822999999999974e+00
1.353698999999999986e+00
2.436576000000000075e+00
2.228156999999999943e+00
1.399331000000000103e+00
1.580772000000000066e+00
2.230945000000000178e+00
2.237451000000000079e+00
2.633789000000000158e+00
1.517741000000000007e+00
2.056861000000000050e+00
8.059039999999999537e-01
1.803252000000000077e+00
1.461953000000000058e+00
1.300202999999999998e+00
1.105189999999999895e+00
2.432412999999999936e+00
1.668922000000000017e+00
1.906312000000000006e+00
1.418023999999999951e+00
1.624195999999999973e+00
2.625693000000000055e+00
2.739996999999999794e+00
2.241420999999999886e+00
1.578842999999999996e+00
2.279112000000000027e+00
2.839015999999999984e+00
1.685788999999999982e+00
2.334639999999999826e+00
1.383799000000000001e+00
2.026336999999999833e+00
3.005408000000000079e+00
1.921226000000000100e+00
2.226176000000000155e+00
1.359012000000000109e+00
3.256317999999999824e+00
3.192874999999999908e+00
1.806265000000000009e+00
1.333458000000000032e+00
2.095307000000000031e+00
1.931367999999999974e+00
2.953619000000000216e+00
1.498760000000000092e+00
1.437951999999999897e+00
1.399928999999999979e+00
2.705836000000000130e+00
2.052369999999999806e+00
1.910274999999999945e+00
1.640249000000000068e+00
1.253832000000000058e+00
1.573634999999999895e+00
1.378570000000000073e+00
1.544982000000000077e+00
1.949378999999999973e+00
2.392764000000000113e+00
2.576137999999999817e+00
1.279805999999999999e+00
1.287752000000000008e+00
1.380656000000000105e+00
4.640040000000000275e-01
1.244920000000000027e+00
1.858557999999999932e+00
1.708294999999999897e+00
1.423794000000000004e+00
2.716937000000000157e+00
2.051677000000000195e+00
1.618451000000000084e+00
1.706955999999999918e+00
1.443062000000000067e+00
1.429121000000000086e+00
1.778410000000000046e+00
1.155021000000000075e+00
2.010682000000000080e+00
2.574473999999999929e+00
2.341724000000000139e+00
2.290804000000000062e+00
1.806902000000000008e+00
2.027868999999999922e+00
1.562391000000000085e+00
9.391990000000000061e-01
1.769643999999999995e+00
2.258367999999999931e+00
1.168832000000000093e+00
1.781876000000000015e+00
2.096353999999999829e+00
1.103526000000000007e+00
1.886101000000000028e+00
1.958552000000000071e+00
8.849590000000000511e-01
1.026354999999999906e+00
1.939434000000000102e+00
2.317220999999999975e+00
1.812553000000000081e+00
1.412908000000000053e+00
1.779916000000000054e+00
1.568746999999999892e+00
1.981244999999999923e+00
1.692811999999999983e+00
1.314060000000000006e+00
1.632521000000000111e+00
2.212514000000000092e+00
1.606603999999999921e+00
1.428133000000000097e+00
1.892784999999999940e+00
1.290275999999999978e+00
1.867587000000000108e+00
1.436539000000000010e+00
1.264626999999999946e+00
9.216050000000000075e-01
1.639578999999999898e+00
2.437504000000000115e+00
1.488154999999999895e+00
1.509136000000000033e+00
2.150886999999999993e+00
1.195626999999999995e+00
1.692423000000000011e+00
1.918860999999999928e+00
1.302640000000000020e+00
1.153251000000000026e+00
1.682044000000000095e+00
1.261222999999999983e+00
2.371433000000000124e+00
2.634794999999999998e+00
2.956424000000000163e+00
2.596575000000000077e+00
2.377819999999999823e+00
3.183082999999999885e+00
1.508407999999999971e+00
1.623272000000000048e+00
1.910266000000000020e+00
2.017720999999999876e+00
2.808692000000000188e+00
2.473764000000000074e+00
1.077491999999999894e+00
1.500343999999999900e+00
1.150660000000000016e+00
2.099886000000000141e+00
1.673929000000000000e+00
1.495821000000000067e+00
9.573869999999999880e-01
2.203542000000000112e+00
2.006174000000000124e+00
2.349473000000000145e+00
9.939320000000000377e-01
1.462399000000000004e+00
2.514244000000000145e+00
1.537660999999999945e+00
2.395252000000000159e+00
1.695111000000000034e+00
1.861275000000000013e+00
1.945168000000000008e+00
1.845058000000000087e+00
2.314642999999999784e+00
3.025659999999999794e+00
2.556245999999999796e+00
2.799383999999999872e+00
1.607966999999999924e+00
1.835847000000000007e+00
1.086413999999999991e+00
2.376987000000000183e+00
2.523762000000000061e+00
2.063317000000000068e+00
2.037821999999999800e+00
2.638056000000000179e+00
2.362585000000000157e+00
2.878373999999999988e+00
1.602184999999999970e+00
1.827752000000000043e+00
1.835461000000000009e+00
2.275682000000000205e+00
2.966511000000000120e+00
2.078457999999999917e+00
1.721403999999999934e+00
2.030930999999999820e+00
2.874967999999999968e+00
1.651858999999999966e+00
1.629259000000000013e+00
1.654538999999999982e+00
2.140721000000000096e+00
2.475639999999999841e+00
1.631980999999999904e+00
8.661470000000000002e-01
1.670031999999999961e+00
2.615552000000000099e+00
2.387497999999999898e+00
1.240696999999999939e+00
1.652028999999999970e+00
1.781074000000000046e+00
2.187243000000000048e+00
1.952525000000000066e+00
1.230221999999999927e+00
1.747082000000000024e+00
2.558933000000000124e+00
1.328327999999999953e+00
1.966055000000000108e+00
1.053828999999999905e+00
1.729532000000000069e+00
2.316294000000000075e+00
1.841747000000000023e+00
2.285048999999999886e+00
6.193950000000000289e-01
8.105360000000000342e-01
2.340409000000000184e+00
1.623844999999999983e+00
1.848978000000000010e+00
1.750712999999999964e+00
9.706350000000000255e-01
1.629224000000000006e+00
1.709351000000000065e+00
1.467020999999999908e+00
1.440066999999999986e+00
2.797795999999999950e+00
2.218283000000000005e+00
2.096009000000000011e+00
1.154198000000000057e+00
2.280536999999999814e+00
1.398576999999999959e+00
2.067435999999999829e+00
1.339733000000000063e+00
9.388969999999999816e-01
2.211387000000000214e+00
2.232788000000000217e+00
1.220746000000000109e+00
6.923120000000000385e-01
1.472839999999999927e+00
1.033268999999999993e+00
1.320521999999999974e+00
1.675853999999999955e+00
2.127340999999999926e+00
1.011635999999999980e+00
2.613712000000000035e+00
2.568592999999999904e+00
1.430461999999999900e+00
1.488378999999999897e+00
2.108169999999999877e+00
1.256261999999999990e+00
1.341884999999999994e+00
1.307382000000000044e+00
2.163559999999999928e+00
1.194770000000000110e+00
1.784229000000000065e+00
2.097018999999999966e+00
9.104799999999999560e-01
1.891826000000000008e+00
1.155580000000000052e+00
1.232019999999999893e+00
1.349868999999999986e+00
1.574578000000000033e+00
1.534597999999999907e+00
2.266688999999999954e+00
2.645087999999999884e+00
1.379355000000000109e+00
1.538275000000000059e+00
1.757949999999999902e+00
1.291101000000000054e+00
7.713799999999999546e-01
1.571460999999999997e+00
2.774221999999999966e+00
1.436144000000000087e+00
1.768388000000000071e+00
1.965039999999999898e+00
1.456649000000000083e+00
1.951321000000000083e+00
1.817188999999999943e+00
1.354891000000000068e+00
1.049773000000000067e+00
1.918814999999999937e+00
2.979585999999999846e+00
1.149208999999999925e+00
1.664082000000000061e+00
8.638599999999999612e-01
1.393448000000000020e+00
1.929370999999999947e+00
1.894562000000000079e+00
1.491624999999999979e+00
1.059665000000000079e+00
1.878411000000000053e+00
1.816400000000000015e+00
1.773520999999999903e+00
2.037913000000000086e+00
1.648568000000000033e+00
1.421265000000000001e+00
1.671510000000000051e+00
1.275956000000000090e+00
6.289200000000000346e-01
1.305892999999999970e+00
2.271466999999999903e+00
5.394379999999999731e-01
5.691850000000000520e-01
1.614103000000000065e+00
1.530583000000000027e+00
2.021443000000000101e+00
1.964066000000000090e+00
1.178444999999999965e+00
1.498736999999999986e+00
1.362397000000000080e+00
1.430190000000000072e+00
1.709970999999999908e+00
1.771636999999999906e+00
1.747644999999999893e+00
1.218614000000000086e+00
1.383977000000000013e+00
1.627590000000000092e+00
1.299682999999999922e+00
7.078879999999999617e-01
1.905763000000000096e+00
1.296942999999999957e+00
1.321704999999999908e+00
2.219878000000000018e+00
1.800542000000000087e+00
1.859636000000000067e+00
1.458593000000000028e+00
7.237850000000000117e-01
8.103799999999999892e-01
1.553933000000000009e+00
2.239593000000000167e+00
9.508149999999999658e-01
1.022140999999999966e+00
1.883753000000000011e+00
1.481554000000000038e+00
1.930943999999999994e+00
1.726415000000000033e+00
1.344775999999999971e+00
1.003962999999999939e+00
1.248409000000000102e+00
1.885375000000000023e+00
1.264105999999999952e+00
6.891779999999999573e-01
1.340980000000000061e+00
1.994234999999999980e+00
1.088702000000000059e+00
1.343302999999999914e+00
1.020396000000000081e+00
1.362451999999999996e+00
2.459439000000000153e+00
7.272539999999999560e-01
1.173106999999999900e+00
9.753359999999999808e-01
1.346885000000000110e+00
2.079855999999999927e+00
1.668301000000000034e+00
1.039555999999999925e+00
1.966277999999999970e+00
1.379812999999999956e+00
1.391947000000000045e+00
1.069854000000000083e+00
9.490969999999999684e-01
7.334220000000000184e-01
1.838737000000000066e+00
1.300430999999999893e+00
1.317056999999999922e+00
1.309091000000000005e+00
1.994264999999999954e+00
2.054596000000000089e+00
1.634683000000000108e+00
1.280921999999999894e+00
1.056696000000000080e+00
1.208771000000000040e+00
2.049205999999999861e+00
1.296554999999999902e+00
1.514966000000000035e+00
1.926314000000000082e+00
1.888567000000000107e+00
1.986552000000000096e+00
1.438071000000000099e+00
1.573471000000000064e+00
1.656570000000000098e+00
1.294642000000000071e+00
1.956069999999999975e+00
1.682441999999999993e+00
7.426369999999999916e-01
2.447909999999999808e+00
1.924671000000000021e+00
2.287249999999999783e+00
1.952215000000000034e+00
1.158476000000000061e+00
8.107910000000000394e-01
1.633197999999999928e+00
2.196171000000000095e+00
1.900179000000000062e+00
2.255039000000000016e+00
2.218405000000000182e+00
1.950971000000000011e+00
1.848336999999999897e+00
1.305515999999999899e+00
1.875416999999999890e+00
1.657678999999999903e+00
1.281854000000000049e+00
1.305376000000000092e+00
1.154187999999999992e+00
1.474865000000000093e+00
2.075025000000000119e+00
1.961824000000000012e+00
2.143931999999999949e+00
2.109974999999999934e+00
1.629809000000000063e+00
1.670787999999999940e+00
2.067330999999999808e+00
1.370792000000000010e+00
5.326680000000000303e-01
1.702085000000000070e+00
6.548129999999999784e-01
1.925639000000000101e+00
1.155095999999999901e+00
1.944614000000000065e+00
1.680190999999999990e+00
1.377412000000000081e+00
2.358794000000000057e+00
1.954248999999999903e+00
8.685910000000000020e-01
1.622921000000000058e+00
1.779740000000000100e+00
2.097113999999999923e+00
1.329560000000000075e+00
2.041599999999999859e+00
1.816616999999999926e+00
2.578648999999999969e+00
1.603174000000000099e+00
1.871809999999999974e+00
1.670020999999999978e+00
1.357418999999999931e+00
2.187591999999999981e+00
2.578028000000000208e+00
1.553844999999999921e+00
1.279319000000000095e+00
1.139909999999999979e+00
2.909114999999999895e+00
2.472719999999999807e+00
1.392084000000000099e+00
1.388692999999999955e+00
1.484931999999999919e+00
2.178020000000000067e+00
2.717845000000000066e+00
2.251008999999999816e+00
1.857618999999999909e+00
2.203021999999999814e+00
1.987608999999999959e+00
2.924068999999999807e+00
1.546856000000000009e+00
7.441809999999999814e-01
1.806159000000000070e+00
1.753916999999999948e+00
1.380621000000000098e+00
1.412562000000000095e+00
1.770151999999999948e+00
2.613433999999999813e+00
2.188680999999999877e+00
1.782969000000000026e+00
1.351151999999999909e+00
1.478787000000000074e+00
1.657481999999999900e+00
2.108315999999999857e+00
1.308170999999999973e+00
2.191545000000000076e+00
1.392114000000000074e+00
1.971251000000000086e+00
2.505322000000000049e+00
1.643869999999999942e+00
8.206350000000000033e-01
1.976286999999999905e+00
1.562913999999999914e+00
1.396994000000000069e+00
1.518733000000000111e+00
9.913779999999999815e-01
2.143485000000000085e+00
2.330239000000000171e+00
2.766885999999999957e+00
1.343231000000000064e+00
6.289700000000000291e-01
1.935462999999999933e+00
1.453853000000000062e+00
1.731181999999999999e+00
1.978984999999999994e+00
1.783163000000000054e+00
2.183708000000000204e+00
1.807951000000000086e+00
1.616338000000000052e+00
7.790270000000000250e-01
1.395262999999999920e+00
1.567917999999999923e+00
1.231902000000000053e+00
1.454151999999999889e+00
4.614550000000000041e-01
1.760585000000000067e+00
2.229007999999999878e+00
2.160950999999999844e+00
1.256834000000000007e+00
1.133539000000000074e+00
1.657473999999999892e+00
1.864027000000000100e+00
2.481097999999999804e+00
1.748995000000000077e+00
1.688901999999999903e+00
1.755446999999999980e+00
2.242761999999999922e+00
1.423000999999999960e+00
1.575102000000000002e+00
2.085329000000000210e+00
1.901192999999999911e+00
1.392230999999999996e+00
1.479924000000000017e+00
1.149389999999999912e+00
1.734240000000000004e+00
1.464213999999999904e+00
1.057277000000000022e+00
9.013349999999999973e-01
2.125745999999999913e+00
9.224449999999999594e-01
1.087128000000000094e+00
1.581722999999999990e+00
2.115015999999999785e+00
1.195276999999999923e+00
1.248380000000000045e+00
2.252041999999999877e+00
1.470641000000000087e+00
2.018394999999999939e+00
1.325995999999999952e+00
1.815908999999999995e+00
4.186730000000000174e-01
1.709950000000000081e+00
1.634258999999999906e+00
1.067422000000000093e+00
1.199739000000000111e+00
1.438080999999999943e+00
2.058464999999999989e+00
1.554446999999999912e+00
1.241950000000000109e+00
1.678342999999999918e+00
7.555389999999999606e-01
2.054548000000000041e+00
1.447427999999999937e+00
1.363013999999999948e+00
1.400563999999999920e+00
1.277959000000000067e+00
1.726467999999999892e+00
1.642096000000000000e+00
1.177326000000000095e+00
1.020664999999999933e+00
1.396014000000000088e+00
1.775322999999999984e+00
1.226053000000000059e+00
1.247594000000000092e+00
2.027536000000000005e+00
5.603430000000000355e-01
2.021799000000000124e+00
1.998572999999999933e+00
1.682004999999999972e+00
2.295716000000000090e+00
1.681864000000000026e+00
1.111922000000000077e+00
1.360462999999999978e+00
1.372670999999999975e+00
1.280381999999999909e+00
1.619639000000000051e+00
2.373632999999999882e+00
1.611310000000000020e+00
1.840146999999999977e+00
1.434935000000000072e+00
1.828397999999999968e+00
1.678495999999999988e+00
1.883761999999999937e+00
2.035325999999999969e+00
1.026559999999999917e+00
2.386610000000000120e+00
2.036745999999999945e+00
1.666714000000000029e+00
8.197119999999999962e-01
1.386713000000000084e+00
1.472958999999999907e+00
1.398549999999999960e+00
2.599225000000000119e+00
1.454874000000000001e+00
1.444180999999999937e+00
1.855329999999999924e+00
2.002311999999999870e+00
1.107793999999999945e+00
1.661157999999999912e+00
1.709370000000000056e+00
2.131720000000000059e+00
1.783671999999999924e+00
1.883299000000000056e+00
1.114301999999999904e+00
2.192255999999999982e+00
2.079594000000000165e+00
1.913947000000000065e+00
1.147672000000000025e+00
1.864543000000000061e+00
1.527458999999999900e+00
2.038444000000000145e+00
2.072417000000000176e+00
2.191463000000000161e+00
1.463662999999999936e+00
2.289280000000000204e+00
1.833592000000000111e+00
1.110376999999999947e+00
1.241883000000000070e+00
1.992772999999999906e+00
1.136935000000000029e+00
1.633497999999999895e+00
1.802187999999999901e+00
6.305760000000000254e-01
1.083368000000000109e+00
1.168196000000000012e+00
1.672368000000000077e+00
1.101345000000000018e+00
1.618263999999999925e+00
9.549840000000000551e-01
1.886622999999999939e+00
1.330886999999999931e+00
2.345946999999999782e+00
1.331781000000000104e+00
2.050006000000000217e+00
2.092763999999999847e+00
2.089446999999999832e+00
1.110354999999999981e+00
1.652471000000000023e+00
1.480536000000000074e+00
1.450457000000000107e+00
1.538921999999999901e+00
5.556980000000000253e-01
1.613021000000000038e+00
2.953853000000000062e+00
1.725751999999999953e+00
1.141275999999999957e+00
1.257187000000000054e+00
1.112324000000000090e+00
1.396168999999999993e+00
2.022988999999999926e+00
1.653972999999999915e+00
1.280289999999999928e+00
1.327885999999999900e+00
1.690212999999999965e+00
1.302824999999999900e+00
1.226229000000000013e+00
1.721885000000000110e+00
1.172792000000000057e+00
1.345383999999999913e+00
2.201093000000000188e+00
1.806334000000000106e+00
1.754416999999999893e+00
2.195647000000000126e+00
1.181449999999999889e+00
1.287506999999999957e+00
1.636277999999999899e+00
2.045528000000000013e+00
1.564195000000000002e+00
1.105730000000000102e+00
2.540239999999999831e+00
1.101531999999999956e+00
1.082462000000000035e+00
1.911696000000000062e+00
1.492911000000000099e+00
1.004779000000000089e+00
1.418765000000000054e+00
1.345547999999999966e+00
7.321870000000000323e-01
1.808340999999999976e+00
3.299341000000000079e+00
2.207247000000000181e+00
1.393078999999999956e+00
1.762397999999999909e+00
1.197079000000000004e+00
1.690563000000000038e+00
1.985900999999999916e+00
1.112228999999999912e+00
1.857701000000000047e+00
2.014969999999999928e+00
1.647192999999999907e+00
2.606103000000000058e+00
1.717292000000000041e+00
1.198275999999999897e+00
1.794073999999999947e+00
1.762272999999999978e+00
1.025895999999999919e+00
1.335987999999999953e+00
1.532807999999999948e+00
1.548823000000000061e+00
2.560280999999999807e+00
1.030402000000000040e+00
1.647278999999999938e+00
1.239497999999999989e+00
1.498944000000000054e+00
1.110673999999999939e+00
9.390260000000000273e-01
5.627429999999999932e-01
1.352090000000000014e+00
2.184464999999999879e+00
2.161399999999999988e+00
1.234442000000000039e+00
1.808173999999999948e+00
1.508475000000000010e+00
2.102578999999999976e+00
1.181529000000000051e+00
1.195664999999999978e+00
1.089340999999999893e+00
1.823712000000000000e+00
2.727882000000000140e+00
1.609339999999999993e+00
8.895520000000000094e-01
1.268609000000000098e+00
1.321307000000000009e+00
1.648679999999999923e+00
8.841360000000000330e-01
1.047890999999999906e+00
1.558022999999999936e+00
1.373593999999999982e+00
3.012607000000000035e+00
1.718240999999999907e+00
2.520656999999999925e+00
1.325517999999999974e+00
1.625731000000000037e+00
1.591823999999999906e+00
6.624710000000000321e-01
1.170149000000000106e+00
1.693303000000000003e+00
2.205475999999999992e+00
8.397529999999999717e-01
9.888670000000000515e-01
1.295433999999999974e+00
1.389259999999999939e+00
1.831075999999999926e+00
9.254400000000000404e-01
8.844990000000000352e-01
7.865079999999999849e-01
2.415655999999999803e+00
2.579023999999999983e+00
2.176597999999999811e+00
5.757560000000000455e-01
1.919448999999999961e+00
1.621067999999999953e+00
2.002632999999999885e+00
1.427626000000000062e+00
1.229405999999999999e+00
1.455502000000000073e+00
2.597984999999999989e+00
1.296427999999999914e+00
1.377234999999999987e+00
1.096467999999999998e+00
1.244455000000000089e+00
1.509131000000000000e+00
1.861124000000000001e+00
9.460279999999999800e-01
1.903848999999999902e+00
1.201359999999999983e+00
1.383010000000000073e+00
9.815669999999999673e-01
1.530432000000000015e+00
1.576592999999999911e+00
1.406192000000000109e+00
2.225864000000000065e+00
1.270356000000000041e+00
1.658158000000000021e+00
1.886968999999999896e+00
2.111860000000000070e+00
1.834459000000000062e+00
1.125445000000000029e+00
1.694736999999999938e+00
1.697057000000000038e+00
1.767044999999999977e+00
1.246785000000000032e+00
6.028229999999999977e-01
1.052515000000000089e+00
2.017236000000000029e+00
1.305137999999999909e+00
2.062895999999999841e+00
2.080804000000000098e+00
1.855345000000000022e+00
1.391713999999999896e+00
1.694685999999999915e+00
1.528359999999999941e+00
7.998720000000000274e-01
1.377857000000000109e+00
1.489114000000000049e+00
1.066604000000000108e+00
1.341760999999999981e+00
2.060599999999999987e+00
1.158387000000000056e+00
1.920164999999999900e+00
1.545266000000000028e+00
1.823808000000000096e+00
8.921409999999999618e-01
1.600533999999999901e+00
1.471835999999999922e+00
1.803306000000000076e+00
1.451867999999999936e+00
1.350159000000000109e+00
1.794402999999999970e+00
1.213804000000000105e+00
1.274663000000000102e+00
8.859900000000000553e-01
1.740189999999999904e+00
1.502550000000000052e+00
1.679129000000000094e+00
1.939988000000000046e+00
1.328349000000000002e+00
1.798227000000000020e+00
1.975475000000000092e+00
1.695030999999999954e+00
1.303514000000000062e+00
3.595860000000000167e-01
1.688339999999999952e+00
1.956455000000000055e+00
1.157002000000000086e+00
1.786167999999999978e+00
1.604651000000000050e+00
1.778785000000000061e+00
1.527169999999999916e+00
1.144905000000000062e+00
1.007759000000000071e+00
8.626850000000000351e-01
2.029894999999999783e+00
1.025746999999999964e+00
1.319652000000000047e+00
2.416405000000000136e+00
1.786820000000000075e+00
1.902244000000000046e+00
1.935472999999999999e+00
1.849490000000000078e+00
1.165180000000000105e+00
1.150595000000000034e+00
1.200738000000000083e+00
1.659763000000000099e+00
2.664960000000000218e+00
2.063207999999999931e+00
1.232294999999999918e+00
1.222177000000000069e+00
2.489691999999999794e+00
2.203667999999999960e+00
1.778553999999999968e+00
1.046834000000000042e+00
1.935205999999999982e+00
1.935329000000000077e+00
2.416135999999999839e+00
2.311526000000000192e+00
1.593061999999999978e+00
2.074082000000000203e+00
2.065383000000000191e+00
1.862905000000000033e+00
2.275650000000000173e+00
1.358278000000000096e+00
1.919356999999999980e+00
2.296580000000000066e+00
1.721549999999999914e+00
1.576157999999999948e+00
1.255684000000000022e+00
2.093875999999999848e+00
1.549503999999999992e+00
9.288640000000000230e-01
6.557319999999999816e-01
1.794737000000000027e+00
1.690919000000000061e+00
2.073307999999999929e+00
2.288790000000000102e+00
1.776580999999999966e+00
1.562349999999999905e+00
2.446560999999999986e+00
1.696325000000000083e+00
8.457449999999999690e-01
1.089431999999999956e+00
1.654309999999999947e+00
1.408069999999999933e+00
1.624160999999999966e+00
1.444795999999999969e+00
1.569132999999999889e+00
1.834643999999999942e+00
2.282026999999999806e+00
2.406693000000000193e+00
1.840074999999999905e+00
2.152528000000000219e+00
1.058810999999999947e+00
9.149150000000000338e-01
1.981308999999999987e+00
1.896281000000000105e+00
1.424589000000000105e+00
1.866733999999999893e+00
2.186933999999999934e+00
1.425283000000000078e+00
1.448676000000000075e+00
1.844038999999999984e+00
1.211851999999999929e+00
1.416017000000000081e+00
1.154220999999999941e+00
1.232796000000000003e+00
1.601072000000000051e+00
1.703807000000000071e+00
1.368895999999999891e+00
7.093909999999999938e-01
1.559649999999999981e+00
1.949202000000000101e+00
1.661030000000000006e+00
1.264121999999999968e+00
1.733713000000000060e+00
1.398611000000000049e+00
1.739870999999999945e+00
1.933785000000000087e+00
8.177290000000000392e-01
2.101077999999999779e+00
1.365166000000000102e+00
7.812890000000000112e-01
9.031940000000000524e-01
1.352144000000000013e+00
2.126219999999999999e+00
2.059908000000000072e+00
1.441996000000000056e+00
1.328333999999999904e+00
1.205265999999999948e+00
1.276534000000000058e+00
1.195068999999999937e+00
7.859169999999999767e-01
1.541752999999999929e+00
1.308388000000000106e+00
9.558020000000000405e-01
1.599617999999999984e+00
1.751802000000000081e+00
1.792421000000000042e+00
1.509293999999999913e+00
1.530975999999999893e+00
1.697292999999999941e+00
4.104820000000000135e-01
1.748777999999999944e+00
1.506272000000000055e+00
1.516583000000000014e+00
1.744763999999999982e+00
1.447723000000000093e+00
1.366637000000000102e+00
1.449179999999999913e+00
9.440849999999999520e-01
1.447937999999999947e+00
1.332254999999999967e+00
1.870428999999999897e+00
1.408779999999999921e+00
2.328228999999999882e+00
1.984518000000000004e+00
1.785716000000000081e+00
1.358843000000000023e+00
2.081212999999999980e+00
1.630068000000000072e+00
1.606891999999999987e+00
1.533128999999999964e+00
1.507152999999999965e+00
1.963519000000000014e+00
2.898381999999999792e+00
1.897064000000000084e+00
1.795203000000000104e+00
2.275222999999999995e+00
2.507276000000000060e+00
2.151094000000000062e+00
1.511111000000000093e+00
1.454530000000000101e+00
1.826731000000000105e+00
2.295227999999999824e+00
2.355062999999999906e+00
2.119959000000000149e+00
7.393509999999999804e-01
2.703368999999999911e+00
2.076185000000000169e+00
2.834938000000000180e+00
1.386687999999999921e+00
1.565110999999999919e+00
2.587270000000000181e+00
2.397473999999999883e+00
1.675262000000000029e+00
1.333626999999999896e+00
1.171170999999999962e+00
1.992172999999999972e+00
1.787292000000000103e+00
1.647974000000000050e+00
1.405418000000000056e+00
1.573360000000000092e+00
2.233791000000000082e+00
2.681348999999999982e+00
2.283870999999999984e+00
1.054810999999999943e+00
1.326970999999999901e+00
2.136785999999999852e+00
2.175793000000000088e+00
1.762091000000000074e+00
1.314664000000000055e+00
2.490568000000000115e+00
2.493469000000000158e+00
2.356754000000000016e+00
8.821499999999999897e-01
9.732699999999999685e-01
2.124133000000000049e+00
1.975762999999999936e+00
2.244953999999999894e+00
1.527876000000000012e+00
1.510045999999999999e+00
2.270497999999999905e+00
2.621475000000000222e+00
2.599314999999999820e+00
9.445210000000000550e-01
2.423470000000000013e+00
2.391999999999999904e+00
1.888087999999999989e+00
1.905707999999999958e+00
1.333501999999999965e+00
2.352144000000000013e+00
2.403423999999999783e+00
2.774903000000000119e+00
1.883963000000000054e+00
6.779500000000000526e-01
2.213134000000000157e+00
2.067110000000000003e+00
2.320224000000000064e+00
1.269570000000000087e+00
8.534380000000000299e-01
2.267894000000000077e+00
2.446339000000000041e+00
2.077598000000000056e+00
1.130713000000000079e+00
2.330395999999999912e+00
2.362423000000000162e+00
1.947400999999999938e+00
2.226745000000000196e+00
1.522043999999999953e+00
1.695216999999999974e+00
2.142777999999999849e+00
2.622001000000000026e+00
1.905410000000000048e+00
7.318759999999999710e-01
2.106460000000000221e+00
1.947195000000000009e+00
1.337131999999999987e+00
1.155699000000000032e+00
1.133437000000000028e+00
1.770258000000000109e+00
2.096779999999999866e+00
2.274528000000000105e+00
1.252893000000000034e+00
1.245530999999999944e+00
2.562555999999999834e+00
2.478098000000000134e+00
1.533236000000000043e+00
1.791763999999999912e+00
1.162153999999999909e+00
1.521249000000000073e+00
1.436358000000000024e+00
1.071849999999999969e+00
1.436204000000000036e+00
1.760107000000000088e+00
2.097827999999999804e+00
1.674382000000000037e+00
1.044661000000000062e+00
1.192622000000000071e+00
1.638687999999999922e+00
1.479154000000000080e+00
1.644763999999999893e+00
1.083328000000000069e+00
1.418665999999999983e+00
1.947616999999999932e+00
2.489167999999999825e+00
1.503592000000000040e+00
1.469079000000000024e+00
1.760855000000000059e+00
1.634368999999999961e+00
1.472447999999999979e+00
1.605151999999999912e+00
1.087736000000000036e+00
2.107631000000000032e+00
2.603549999999999809e+00
2.339421999999999890e+00
1.265749999999999931e+00
1.491497000000000073e+00
1.727246999999999977e+00
1.852816000000000018e+00
1.356149000000000049e+00
8.712980000000000169e-01
2.267386000000000124e+00
1.747046000000000099e+00
2.509431999999999885e+00
1.968093000000000092e+00
1.566823000000000077e+00
2.037056999999999896e+00
1.147197000000000022e+00
1.213489000000000040e+00
1.752134000000000080e+00
2.173099999999999810e+00
1.498394000000000004e+00
1.662360000000000060e+00
1.974812000000000012e+00
1.447391000000000094e+00
1.699775999999999954e+00
1.760278000000000009e+00
6.776050000000000129e-01
1.142984999999999918e+00
1.459572000000000092e+00
2.059705999999999815e+00
9.608090000000000241e-01
1.045824000000000087e+00
1.951764000000000054e+00
1.657866000000000062e+00
1.709302000000000099e+00
1.441178000000000070e+00
8.993120000000000003e-01
1.955959999999999921e+00
1.772459000000000007e+00
1.456596999999999920e+00
1.637504999999999988e+00
2.103364000000000011e+00
1.727138999999999980e+00
1.619790000000000063e+00
1.373070000000000013e+00
1.093037000000000036e+00
8.964100000000000401e-01
9.294909999999999561e-01
1.390246000000000093e+00
2.189616000000000007e+00
1.358114000000000043e+00
1.295090999999999992e+00
1.706450000000000022e+00
1.680955999999999895e+00
1.531506000000000034e+00
8.580119999999999969e-01
1.746977000000000002e+00
2.391103999999999896e+00
1.394873000000000030e+00
1.553973999999999966e+00
1.179653999999999980e+00
1.641348999999999947e+00
1.946271000000000084e+00
1.162997000000000059e+00
1.955308000000000046e+00
5.264640000000000430e-01
2.547115999999999936e+00
1.694749999999999979e+00
2.743177999999999894e+00
1.658767000000000102e+00
1.454091000000000022e+00
1.585401000000000060e+00
1.702253999999999934e+00
1.267749999999999932e+00
1.207850000000000090e+00
2.162764999999999826e+00
1.851790000000000047e+00
1.710533000000000081e+00
1.723980999999999986e+00
1.114033000000000051e+00
1.594540000000000068e+00
1.641639000000000070e+00
1.622576000000000018e+00
1.596754999999999924e+00
7.889939999999999731e-01
1.647094999999999976e+00
1.491586999999999996e+00
1.221748999999999974e+00
1.261463000000000001e+00
1.229225999999999930e+00
1.305430000000000090e+00
1.329949999999999966e+00
1.276593000000000089e+00
1.401556000000000024e+00
1.353324999999999889e+00
1.964763999999999955e+00
1.266807999999999934e+00
2.157731000000000066e+00
9.571760000000000268e-01
2.019327000000000094e+00
1.864074999999999926e+00
1.311914000000000025e+00
8.416850000000000165e-01
1.069666999999999923e+00
1.306804000000000077e+00
1.395450999999999997e+00
1.759711999999999943e+00
1.187589999999999923e+00
1.603352000000000110e+00
1.221902000000000044e+00
1.097364000000000006e+00
1.464126999999999956e+00
2.093770000000000131e+00
9.870160000000000045e-01
1.551628999999999925e+00
1.271060999999999996e+00
1.093379000000000101e+00
1.412217000000000056e+00
1.977545000000000108e+00
1.808586000000000027e+00
1.258725000000000094e+00
8.231330000000000036e-01
1.153631000000000073e+00
1.391156000000000059e+00
1.187219999999999942e+00
1.770118000000000080e+00
1.754577999999999971e+00
1.015541999999999945e+00
1.154690999999999912e+00
1.317296000000000022e+00
1.473327999999999971e+00
6.675470000000000015e-01
1.179713999999999929e+00
1.172147000000000050e+00
1.606614999999999904e+00
2.415608000000000199e+00
1.660496999999999890e+00
2.764308999999999905e+00
1.603358000000000061e+00
1.339369999999999949e+00
1.890783000000000103e+00
1.018264999999999976e+00
1.707149999999999945e+00
1.712585000000000024e+00
9.670149999999999579e-01
1.252024000000000026e+00
9.533420000000000227e-01
1.276091000000000086e+00
1.243001999999999940e+00
1.747457000000000038e+00
1.088082999999999911e+00
1.716982999999999926e+00
3.302169999999999828e-01
7.625729999999999453e-01
1.423240000000000061e+00
1.246186999999999934e+00
1.889123000000000108e+00
1.625289999999999901e+00
1.118743000000000043e+00
1.822256000000000098e+00
8.324040000000000328e-01
1.163558000000000092e+00
1.894916999999999963e+00
1.142374000000000001e+00
1.046049000000000007e+00
1.898017000000000065e+00
1.546132000000000062e+00
1.321846000000000076e+00
1.914349000000000078e+00
1.162020999999999971e+00
1.394781999999999966e+00
1.204415000000000013e+00
1.115720999999999963e+00
1.366462000000000065e+00
1.791541999999999968e+00
1.205216000000000065e+00
1.548877999999999977e+00
2.204061999999999966e+00
1.930922000000000027e+00
2.146495999999999960e+00
1.822138000000000035e+00
1.905483999999999956e+00
1.953921000000000019e+00
1.590729000000000060e+00
9.832229999999999581e-01
1.441524000000000028e+00
1.208132999999999901e+00
1.528634000000000048e+00
2.301448000000000160e+00
1.338303999999999938e+00
7.128579999999999917e-01
2.419226000000000099e+00
8.648740000000000316e-01
2.001937999999999995e+00
1.660287999999999986e+00
1.606292000000000053e+00
2.064969000000000054e+00
1.604187999999999947e+00
1.831881000000000093e+00
1.960992000000000068e+00
1.077371999999999996e+00
2.145690999999999793e+00
1.823102000000000000e+00
1.050113000000000074e+00
1.035905999999999993e+00
1.753948999999999980e+00
2.074146999999999963e+00
2.109192999999999873e+00
1.223100000000000076e+00
2.144188000000000205e+00
1.751457000000000042e+00
1.148060000000000080e+00
1.634185999999999916e+00
1.182647000000000004e+00
1.716372000000000009e+00
7.792329999999999535e-01
1.671440999999999955e+00
2.366678999999999977e+00
1.691200999999999954e+00
1.648103000000000096e+00
1.162523999999999891e+00
1.247368999999999950e+00
9.251289999999999791e-01
1.649575000000000014e+00
1.794847000000000081e+00
1.821928999999999910e+00
1.529185999999999934e+00
1.266277000000000097e+00
1.455575000000000063e+00
1.587291000000000007e+00
1.807226999999999917e+00
1.413755000000000095e+00
1.206094999999999917e+00
1.502469000000000054e+00
1.772775999999999907e+00
1.653156000000000070e+00
1.085604999999999931e+00
1.349779999999999980e+00
1.894052000000000069e+00
1.351013999999999937e+00
1.345313999999999899e+00
1.755379999999999940e+00
1.584330999999999934e+00
2.095371999999999790e+00
1.409470000000000001e+00
1.725432999999999995e+00
1.734458000000000055e+00
1.107599999999999918e+00
1.561094999999999899e+00
8.039399999999999880e-01
7.054639999999999800e-01
2.488256999999999941e+00
1.632818000000000103e+00
1.506828999999999974e+00
1.801706999999999947e+00
1.019819000000000031e+00
9.851889999999999814e-01
1.763643000000000072e+00
1.081058000000000074e+00
1.892350999999999894e+00
1.437259000000000064e+00
1.596659000000000050e+00
1.446795000000000053e+00
1.576928000000000107e+00
1.714571999999999985e+00
9.634540000000000326e-01
9.192890000000000228e-01
1.459227999999999970e+00
1.223745000000000083e+00
1.188399999999999901e+00
7.438200000000000367e-01
1.413054000000000032e+00
1.046335999999999933e+00
2.233238000000000056e+00
1.448452999999999991e+00
1.989448000000000105e+00
2.401673000000000169e+00
1.297585999999999906e+00
2.469930000000000181e+00
1.131804000000000032e+00
1.583185999999999982e+00
1.773088999999999915e+00
1.381842999999999932e+00
2.133509999999999796e+00
1.545185999999999948e+00
1.818311000000000011e+00
1.143540999999999919e+00
1.522083000000000075e+00
2.087998999999999938e+00
8.796979999999999800e-01
1.260440000000000005e+00
1.060729000000000033e+00
2.191752999999999840e+00
2.327716000000000118e+00
1.413062999999999958e+00
2.134030000000000094e+00
1.595336000000000087e+00
1.417542000000000080e+00
1.820454000000000017e+00
8.282749999999999835e-01
1.804505000000000026e+00
1.619825999999999988e+00
2.097106000000000137e+00
2.269679000000000002e+00
1.468458000000000041e+00
1.852141999999999955e+00
2.137999000000000205e+00
2.197808999999999902e+00
1.132500000000000062e+00
1.486045999999999978e+00
8.274949999999999806e-01
1.747100000000000097e+00
1.818877000000000077e+00
1.031779999999999919e+00
2.036160999999999888e+00
1.602640999999999982e+00
1.218580999999999914e+00
2.666971999999999898e+00
9.587139999999999551e-01
2.200229999999999908e+00
9.409990000000000299e-01
2.577345000000000219e+00
2.021619999999999973e+00
1.482644000000000073e+00
1.817857000000000056e+00
1.747468000000000021e+00
1.674989999999999979e+00
1.449251000000000067e+00
1.168995000000000006e+00
9.146849999999999703e-01
1.880287999999999959e+00
2.386398999999999937e+00
1.907631999999999994e+00
1.698499999999999899e+00
1.663248999999999977e+00
1.610673000000000021e+00
1.513929000000000080e+00
7.308099999999999596e-01
1.702901999999999916e+00
1.329371999999999998e+00
1.634490999999999916e+00
1.689368999999999899e+00
1.220501999999999976e+00
1.473870999999999931e+00
1.847256000000000009e+00
1.625081999999999915e+00
1.024194000000000049e+00
1.545079000000000091e+00
1.344934999999999992e+00
1.331742999999999899e+00
1.485144000000000020e+00
1.715757999999999894e+00
9.877569999999999961e-01
1.375154999999999905e+00
1.827350999999999948e+00
1.139256000000000046e+00
1.460595000000000088e+00
1.295589000000000102e+00
1.157383000000000051e+00
1.718256000000000006e+00
1.774445999999999968e+00
1.013403999999999971e+00
1.835609000000000046e+00
1.559066999999999981e+00
1.699391000000000096e+00
1.185446000000000000e+00
1.362168000000000045e+00
1.106274999999999897e+00
1.828167000000000098e+00
1.231603000000000003e+00
1.414460999999999968e+00
1.743216000000000099e+00
1.071893999999999902e+00
1.313099000000000016e+00
9.012179999999999636e-01
1.264763999999999999e+00
1.572667999999999955e+00
1.504469000000000056e+00
1.229230999999999963e+00
8.570969999999999978e-01
2.197913999999999923e+00
2.139654999999999863e+00
1.969797999999999938e+00
1.942541999999999991e+00
8.775110000000000410e-01
1.530528000000000111e+00
1.370397000000000087e+00
1.051198999999999995e+00
1.482221999999999928e+00
9.595780000000000420e-01
1.112222999999999962e+00
1.527308000000000110e+00
1.349115999999999982e+00
1.741911999999999905e+00
1.497629000000000099e+00
1.583091999999999944e+00
1.736714000000000091e+00
1.244177000000000088e+00
1.085774000000000017e+00
1.333010000000000028e+00
1.874800000000000022e+00
1.795125999999999999e+00
1.432291999999999899e+00
1.518996000000000013e+00
1.471619000000000010e+00
1.635078999999999949e+00
1.275258999999999920e+00
1.148579999999999934e+00
1.232078999999999924e+00
1.944936999999999916e+00
1.394098000000000059e+00
1.295644999999999936e+00
1.937554999999999916e+00
1.361539999999999973e+00
1.585990999999999929e+00
1.545517999999999947e+00
1.249273000000000078e+00
5.914009999999999545e-01
1.424250000000000016e+00
2.297736000000000001e+00
1.026615000000000055e+00
1.710614999999999997e+00
2.321807999999999872e+00
1.406689999999999996e+00
2.100408999999999970e+00
1.247759000000000063e+00
1.806464999999999987e+00
1.206752999999999965e+00
2.193271999999999888e+00
1.980763999999999969e+00
1.307331999999999939e+00
1.143134000000000094e+00
1.142775000000000096e+00
1.671993999999999980e+00
1.934677999999999898e+00
1.291894000000000098e+00
2.030228999999999839e+00
1.789363000000000037e+00
2.878779000000000199e+00
2.532500999999999891e+00
2.126891999999999783e+00
1.660218999999999889e+00
1.146095000000000086e+00
1.937661000000000078e+00
1.584327000000000041e+00
1.265565999999999969e+00
1.708210999999999924e+00
2.432538000000000089e+00
2.071504000000000012e+00
1.324295000000000000e+00
1.333463999999999983e+00
1.165967999999999893e+00
1.950460000000000083e+00
1.885199000000000069e+00
1.108424000000000076e+00
1.524286999999999948e+00
1.759174000000000015e+00
2.903354000000000212e+00
3.857349999999999834e+00
2.133608999999999867e+00
1.099377999999999966e+00
1.255273000000000083e+00
2.387799999999999923e+00
1.157775999999999916e+00
1.013138000000000094e+00
1.271001999999999965e+00
2.317020999999999997e+00
1.831749999999999989e+00
1.662754000000000065e+00
1.831558000000000019e+00
1.064777000000000085e+00
1.865579000000000098e+00
1.760421999999999931e+00
9.889820000000000277e-01
1.253508000000000067e+00
9.345149999999999846e-01
2.279765999999999959e+00
2.576931999999999778e+00
1.339021000000000017e+00
1.572937999999999947e+00
1.194768999999999970e+00
2.289139000000000035e+00
1.142319000000000084e+00
1.065166999999999975e+00
1.545608000000000093e+00
1.944836999999999927e+00
1.703694999999999959e+00
1.624384999999999968e+00
6.592139999999999667e-01
6.507680000000000131e-01
1.869086999999999943e+00
1.039611999999999981e+00
9.723300000000000276e-01
6.499160000000000492e-01
8.518550000000000288e-01
1.305886000000000102e+00
1.316970999999999892e+00
1.638454000000000077e+00
1.964719000000000104e+00
1.629053000000000084e+00
2.173957000000000139e+00
7.950479999999999769e-01
8.821670000000000345e-01
1.293751000000000095e+00
1.328686999999999951e+00
2.076757999999999882e+00
1.668676000000000048e+00
1.510108000000000006e+00
2.607486999999999888e+00
1.567876999999999965e+00
1.344284000000000034e+00
1.406560999999999950e+00
1.026653999999999956e+00
1.386700999999999961e+00
1.910125999999999991e+00
1.746559999999999890e+00
1.195737000000000050e+00
1.201891000000000043e+00
2.331965999999999983e+00
1.806060999999999916e+00
1.396274000000000015e+00
1.011687000000000003e+00
8.243040000000000367e-01
1.559881999999999991e+00
1.498251999999999917e+00
1.923327999999999927e+00
2.244228000000000112e+00
1.531949000000000005e+00
1.240043999999999924e+00
1.267476000000000047e+00
1.643402999999999947e+00
9.844479999999999897e-01
5.500040000000000484e-01
6.493290000000000450e-01
1.342656999999999989e+00
1.071024999999999894e+00
1.776529000000000025e+00
2.766127000000000002e+00
1.510825000000000085e+00
1.107679000000000080e+00
1.131642000000000037e+00
1.060686999999999935e+00
1.370108000000000104e+00
2.380314999999999959e+00
1.509643999999999986e+00
1.134025000000000061e+00
1.518429000000000029e+00
1.513562999999999992e+00
1.457225999999999910e+00
1.507528999999999897e+00
1.256453000000000042e+00
6.587429999999999675e-01
7.818869999999999987e-01
1.389788000000000023e+00
1.632830000000000004e+00
1.541347000000000023e+00
1.251222000000000056e+00
1.485581999999999958e+00
1.458477000000000023e+00
1.904930999999999930e+00
1.451197999999999988e+00
1.192266999999999966e+00
1.321787000000000045e+00
8.780270000000000019e-01
1.762027000000000010e+00
2.235154999999999781e+00
1.462658999999999931e+00
1.317574000000000023e+00
1.691082999999999892e+00
1.616060999999999970e+00
1.559719000000000078e+00
8.762630000000000141e-01
1.517071999999999976e+00
1.946274999999999977e+00
1.237419999999999964e+00
1.176487000000000060e+00
1.815987999999999936e+00
1.220088999999999979e+00
1.817147999999999985e+00
1.464285000000000059e+00
1.517207999999999890e+00
1.205146999999999968e+00
1.310557999999999890e+00
1.973000000000000087e+00
1.613471000000000100e+00
1.352648000000000073e+00
1.418023999999999951e+00
1.971011999999999986e+00
2.421520000000000117e+00
2.540723999999999982e+00
1.166631999999999891e+00
2.187994999999999912e+00
2.440005999999999897e+00
2.762493999999999783e+00
2.543998000000000204e+00
1.242008999999999919e+00
1.745419999999999972e+00
1.931049000000000015e+00
2.324714000000000169e+00
2.491616000000000053e+00
1.294162000000000035e+00
2.073970000000000091e+00
2.330680999999999781e+00
1.712272999999999934e+00
1.886557000000000039e+00
1.280067000000000066e+00
2.401450999999999780e+00
2.313426000000000204e+00
2.106770000000000032e+00
1.921847000000000083e+00
2.210085999999999995e+00
1.983792999999999918e+00
2.023648999999999809e+00
2.033354000000000106e+00
1.458520000000000039e+00
1.591525999999999996e+00
1.728380000000000027e+00
2.174225999999999992e+00
2.201429000000000080e+00
1.104581000000000035e+00
1.870808000000000026e+00
2.099124000000000212e+00
1.391283000000000047e+00
2.100436999999999887e+00
1.357140000000000013e+00
2.121640000000000192e+00
1.571922999999999959e+00
2.707914999999999850e+00
2.546730000000000160e+00
7.144369999999999887e-01
1.718715999999999910e+00
2.611606000000000094e+00
1.719872000000000067e+00
1.214679000000000064e+00
1.509902999999999995e+00
2.509328000000000003e+00
2.017002000000000184e+00
2.153750000000000053e+00
1.221840000000000037e+00
2.197534999999999794e+00
1.915956999999999910e+00
2.462976999999999972e+00
2.475324000000000080e+00
1.256742000000000026e+00
1.990278999999999909e+00
2.040601999999999805e+00
1.806432000000000038e+00
1.516561999999999966e+00
1.299948000000000103e+00
3.017314999999999969e+00
2.064153999999999822e+00
2.426867999999999803e+00
1.213208999999999982e+00
9.160519999999999774e-01
1.525763999999999898e+00
1.601499999999999924e+00
9.868710000000000537e-01
1.911348000000000047e+00
1.162001000000000062e+00
1.213840000000000030e+00
1.363140999999999936e+00
1.941909000000000107e+00
1.473182999999999909e+00
1.797096999999999944e+00
2.007864000000000093e+00
1.503964999999999996e+00
1.444231999999999960e+00
8.737270000000000314e-01
1.508219999999999894e+00
1.226315999999999962e+00
9.854659999999999531e-01
1.343833999999999973e+00
6.798840000000000439e-01
1.522896999999999945e+00
2.609650999999999943e+00
1.682565000000000088e+00
9.257060000000000288e-01
1.296736000000000111e+00
1.535363000000000033e+00
7.979479999999999906e-01
2.632476000000000038e+00
1.566484999999999905e+00
1.773571000000000009e+00
2.073927999999999994e+00
1.903448000000000029e+00
6.859009999999999829e-01
9.234580000000000011e-01
1.429786000000000001e+00
1.623377000000000070e+00
1.181766000000000094e+00
1.542299000000000087e+00
1.168714999999999948e+00
2.276991999999999905e+00
1.740923999999999916e+00
1.746461999999999959e+00
1.749873999999999929e+00
2.002104000000000106e+00
1.626465000000000050e+00
1.041376000000000079e+00
1.432865999999999973e+00
1.395917000000000074e+00
1.991586999999999996e+00
2.543789999999999996e+00
2.610015000000000196e+00
1.353552000000000088e+00
7.831569999999999920e-01
8.046229999999999771e-01
1.694825000000000026e+00
9.868059999999999610e-01
1.396244000000000041e+00
8.217529999999999557e-01
1.780475999999999948e+00
1.394439999999999902e+00
1.990248000000000017e+00
7.686629999999999852e-01
1.527009999999999978e+00
1.634852999999999890e+00
1.819118000000000013e+00
8.785389999999999588e-01
1.716955999999999927e+00
1.835626999999999898e+00
1.656136000000000053e+00
2.183902999999999928e+00
1.025760999999999923e+00
1.673227000000000020e+00
1.700487000000000082e+00
1.504269999999999996e+00
6.623179999999999623e-01
1.287617000000000012e+00
1.245978999999999948e+00
1.817455000000000043e+00
2.474298000000000108e+00
1.528229999999999977e+00
8.571819999999999995e-01
7.696800000000000308e-01
1.525306000000000051e+00
1.783247000000000027e+00
1.347175000000000011e+00
1.754030999999999896e+00
1.511797999999999975e+00
1.525787999999999922e+00
1.745209000000000010e+00
1.743217000000000017e+00
1.365513999999999895e+00
1.803976000000000024e+00
1.576291000000000109e+00
1.351787000000000072e+00
1.208572999999999897e+00
1.191732000000000014e+00
1.859552000000000094e+00
1.936612999999999918e+00
1.839186999999999905e+00
2.120751999999999970e+00
2.055858000000000185e+00
2.271936999999999873e+00
1.700083999999999929e+00
1.163100000000000023e+00
1.526183999999999985e+00
1.600138999999999978e+00
1.952747000000000011e+00
2.567331999999999947e+00
2.630895000000000206e+00
1.558888999999999969e+00
1.685589999999999922e+00
2.200708999999999804e+00
1.416692000000000062e+00
1.297778000000000098e+00
1.124930999999999903e+00
1.930158999999999958e+00
1.786494000000000026e+00
1.363286999999999916e+00
1.179659000000000013e+00
8.510750000000000259e-01
1.747289000000000092e+00
1.580621000000000054e+00
1.458301999999999987e+00
1.608905999999999947e+00
1.288180000000000103e+00
1.956026999999999960e+00
1.069487000000000076e+00
9.249549999999999716e-01
1.950458000000000025e+00
1.024834000000000023e+00
1.777341000000000060e+00
1.618503999999999943e+00
1.564092000000000038e+00
1.599350000000000049e+00
1.766345999999999972e+00
1.314599999999999991e+00
1.370287000000000033e+00
1.724467999999999890e+00
1.390260999999999969e+00
1.538029000000000091e+00
2.528928000000000065e+00
1.344090000000000007e+00
1.719089000000000089e+00
1.080688000000000093e+00
1.687154999999999960e+00
1.831622000000000083e+00
1.749603000000000019e+00
1.552162999999999959e+00
1.841706000000000065e+00
1.122336000000000000e+00
2.232000000000000206e+00
1.694472999999999896e+00
1.900884000000000018e+00
1.423100999999999949e+00
1.749986000000000042e+00
1.123224999999999918e+00
1.174563000000000024e+00
9.445660000000000167e-01
1.727978999999999932e+00
2.247523999999999855e+00
1.418962000000000057e+00
1.538248999999999977e+00
1.353361999999999954e+00
1.409087999999999896e+00
1.324491000000000085e+00
1.063409000000000049e+00
1.631083999999999978e+00
8.806420000000000359e-01
1.188423000000000007e+00
1.619237999999999955e+00
1.330694000000000043e+00
2.359080000000000066e+00
1.304213999999999984e+00
1.332476999999999911e+00
7.498070000000000013e-01
1.917205000000000048e+00
1.786807000000000034e+00
1.499934000000000101e+00
1.516178000000000026e+00
1.706039000000000083e+00
1.976355000000000084e+00
9.215290000000000425e-01
1.165148000000000073e+00
1.417045000000000110e+00
9.284540000000000015e-01
1.588983999999999952e+00
1.412007999999999930e+00
2.431070000000000064e+00
1.511813999999999991e+00
1.255041000000000073e+00
1.834645999999999999e+00
1.186865999999999977e+00
1.098940999999999946e+00
1.077871000000000024e+00
1.706434999999999924e+00
2.159692999999999863e+00
1.276545000000000041e+00
1.403798000000000101e+00
1.242645000000000000e+00
1.879397999999999902e+00
1.295932000000000084e+00
9.177279999999999882e-01
2.114872000000000085e+00
1.176107999999999931e+00
2.076480000000000103e+00
1.883769999999999945e+00
1.861979999999999968e+00
1.258482000000000101e+00
1.126468000000000025e+00
1.934693999999999914e+00
1.419243000000000032e+00
1.208199999999999941e+00
1.533654999999999990e+00
1.543600000000000083e+00
2.229391000000000123e+00
1.514953999999999912e+00
1.640746000000000038e+00
7.645290000000000141e-01
1.830807000000000073e+00
1.119226000000000054e+00
1.519557000000000047e+00
1.141108000000000011e+00
2.892620000000000191e-01
4.457960000000000256e-01
1.372548000000000101e+00
1.337715999999999905e+00
2.019474999999999909e+00
1.157596999999999987e+00
1.963602000000000070e+00
1.294335000000000013e+00
1.217907000000000073e+00
1.207287999999999917e+00
2.537431000000000214e+00
2.373511000000000148e+00
2.752225000000000144e+00
1.722607999999999917e+00
1.293161000000000005e+00
1.575526999999999900e+00
1.335279000000000105e+00
8.959810000000000274e-01
1.274092000000000002e+00
1.796882000000000090e+00
1.683850999999999987e+00
2.124878999999999962e+00
1.792982000000000076e+00
1.700458000000000025e+00
1.827491999999999894e+00
1.995700000000000029e+00
1.497425999999999924e+00
8.365080000000000293e-01
4.812299999999999911e-01
2.424049000000000120e+00
1.683267999999999986e+00
1.066632000000000025e+00
1.395871000000000084e+00
1.160612999999999895e+00
1.440620000000000012e+00
8.253789999999999738e-01
1.389645999999999937e+00
9.847709999999999519e-01
6.913890000000000313e-01
1.634613000000000094e+00
1.525430000000000064e+00
9.636379999999999946e-01
1.900654000000000066e+00
2.383370999999999906e+00
1.729983999999999966e+00
1.258566000000000074e+00
1.354959999999999942e+00
1.080143999999999993e+00
2.056220999999999854e+00
1.322597000000000023e+00
1.715934999999999988e+00
1.949365999999999932e+00
2.330757999999999885e+00
2.069736999999999938e+00
1.388119000000000103e+00
1.688423000000000007e+00
1.196453999999999906e+00
3.938189999999999746e-01
7.476540000000000408e-01
1.506763999999999992e+00
1.077738000000000085e+00
1.810678000000000010e+00
2.052124000000000059e+00
1.834381000000000039e+00
2.226738999999999802e+00
1.040729999999999933e+00
1.287452000000000041e+00
1.431459000000000037e+00
2.596357999999999944e+00
1.260610000000000008e+00
1.230007000000000073e+00
2.082723999999999798e+00
1.566986999999999908e+00
1.502977999999999925e+00
1.197151999999999994e+00
1.237842000000000109e+00
1.095134999999999970e+00
1.542605000000000004e+00
2.225065999999999988e+00
1.121367999999999920e+00
1.601973000000000091e+00
2.327020000000000088e+00
1.592864999999999975e+00
1.511416000000000093e+00
1.602716000000000030e+00
9.842389999999999750e-01
7.271950000000000358e-01
2.189744999999999830e+00
1.671237000000000084e+00
1.032539000000000096e+00
1.588578000000000046e+00
1.687797999999999909e+00
1.513393999999999906e+00
1.369231000000000087e+00
1.905480999999999980e+00
1.860678000000000054e+00
1.565271000000000079e+00
1.633121000000000045e+00
1.136430999999999969e+00
1.157542000000000071e+00
1.521190999999999960e+00
1.685980999999999952e+00
1.472199000000000035e+00
1.511716000000000060e+00
1.878381000000000078e+00
9.408459999999999601e-01
2.224879000000000051e+00
1.896254000000000106e+00
1.295978000000000074e+00
1.286099000000000103e+00
1.821329999999999893e+00
1.532485000000000097e+00
2.156019000000000130e+00
1.287376999999999994e+00
1.416565999999999992e+00
1.325909000000000004e+00
1.479743000000000031e+00
1.984799999999999898e+00
1.567331000000000030e+00
1.090614999999999890e+00
1.517285999999999913e+00
1.157254000000000005e+00
1.691178000000000070e+00
1.726963000000000026e+00
1.194206000000000101e+00
1.656320999999999932e+00
2.002517999999999798e+00
1.485660999999999898e+00
1.259020999999999946e+00
1.551727000000000078e+00
1.388169999999999904e+00
1.988971000000000044e+00
2.073029000000000011e+00
1.909564000000000039e+00
1.242793000000000037e+00
1.056005000000000082e+00
1.210223999999999966e+00
1.370886999999999967e+00
1.373232000000000008e+00
1.511422000000000043e+00
1.105488000000000026e+00
1.775384000000000073e+00
1.890908999999999951e+00
1.807800000000000074e+00
1.253494000000000108e+00
1.867564999999999920e+00
2.216966999999999910e+00
1.388433999999999946e+00
2.288997999999999866e+00
1.289244999999999974e+00
1.748424999999999896e+00
1.995611000000000024e+00
1.209335999999999967e+00
1.395536000000000110e+00
1.816046000000000049e+00
1.331774999999999931e+00
1.384395999999999960e+00
1.228142000000000067e+00
1.695065999999999962e+00
1.559976999999999947e+00
1.425761999999999974e+00
2.105427999999999855e+00
1.552321000000000062e+00
1.452334999999999932e+00
1.557126999999999928e+00
1.479702999999999991e+00
1.164242999999999917e+00
2.224257000000000151e+00
1.716930999999999985e+00
1.528359999999999941e+00
2.230804000000000009e+00
1.787738000000000049e+00
1.330551999999999957e+00
1.110622999999999916e+00
1.187097000000000069e+00
1.571633999999999975e+00
2.220664999999999889e+00
1.580591000000000079e+00
1.389480999999999966e+00
1.191724999999999923e+00
1.693864000000000036e+00
1.347863000000000033e+00
1.684776000000000051e+00
1.183543000000000012e+00
1.198110999999999926e+00
1.874195999999999973e+00
1.551754999999999995e+00
1.610274999999999901e+00
2.037122000000000099e+00
1.480018000000000056e+00
1.725621000000000071e+00
1.226201000000000096e+00
2.274938000000000127e+00
1.473848000000000047e+00
1.402927999999999953e+00
1.256213999999999942e+00
1.187624999999999931e+00
1.092854999999999910e+00
1.794532000000000016e+00
2.218783000000000172e+00
1.753980000000000095e+00
1.280686999999999909e+00
1.307784000000000058e+00
1.686841000000000035e+00
1.985324000000000089e+00
1.903415999999999997e+00
1.612287999999999943e+00
1.751138000000000083e+00
1.552410000000000068e+00
2.247955000000000148e+00
9.137699999999999712e-01
1.822429999999999994e+00
1.323037000000000019e+00
5.686459999999999848e-01
1.493937999999999988e+00
1.436749000000000054e+00
1.417961999999999945e+00
1.823509999999999964e+00
1.879715999999999942e+00
1.069874999999999909e+00
1.427564000000000055e+00
1.318370999999999960e+00
1.341193000000000080e+00
1.481689999999999952e+00
1.658493999999999913e+00
1.716218000000000021e+00
1.804540000000000033e+00
1.650145999999999891e+00
2.409405000000000019e+00
1.066335999999999951e+00
1.783304999999999918e+00
1.559852999999999934e+00
1.248451999999999895e+00
1.994083999999999968e+00
1.599927000000000099e+00
1.772898000000000085e+00
1.486872999999999889e+00
2.067318999999999907e+00
1.799722000000000044e+00
1.382012999999999936e+00
1.402463000000000015e+00
1.198169999999999957e+00
8.953029999999999600e-01
1.233605999999999980e+00
1.541088999999999931e+00
1.218466000000000049e+00
1.479384999999999950e+00
2.739202999999999832e+00
1.826524999999999954e+00
1.636336999999999930e+00
1.477810999999999986e+00
1.696552000000000060e+00
1.706553999999999904e+00
1.451168000000000013e+00
1.503954999999999931e+00
1.279371000000000036e+00
2.133796999999999944e+00
2.025720999999999883e+00
2.381562000000000179e+00
1.393909999999999982e+00
1.681753000000000053e+00
1.686736999999999931e+00
9.824129999999999807e-01
1.816092000000000040e+00
1.229751999999999956e+00
1.729382999999999893e+00
2.162320999999999938e+00
1.633939999999999948e+00
1.551231000000000027e+00
2.313706999999999958e+00
1.551263000000000059e+00
1.801951999999999998e+00
1.696191000000000004e+00
1.290834000000000037e+00
1.206012000000000084e+00
1.763400999999999996e+00
2.591822000000000070e+00
2.139072000000000084e+00
9.671410000000000284e-01
1.596427000000000040e+00
2.561500999999999806e+00
1.297287000000000079e+00
1.605283999999999933e+00
1.547474000000000016e+00
1.707710000000000061e+00
2.317495999999999778e+00
2.649519000000000180e+00
1.226634000000000002e+00
2.179583000000000048e+00
2.609945000000000181e+00
2.236762000000000139e+00
1.973057999999999979e+00
1.433168999999999915e+00
2.415532999999999930e+00
2.902070000000000149e+00
2.983741999999999894e+00
1.674673000000000078e+00
1.819836000000000009e+00
2.861606000000000094e+00
3.216842000000000201e+00
1.935726999999999975e+00
1.351768000000000081e+00
1.677092999999999945e+00
2.793353999999999893e+00
3.183276000000000217e+00
2.086460999999999899e+00
1.156138000000000110e+00
2.175876000000000143e+00
2.820743999999999918e+00
3.299971999999999905e+00
1.845823999999999909e+00
1.164017000000000079e+00
2.533774999999999888e+00
2.467325000000000212e+00
2.349832999999999839e+00
1.213559999999999972e+00
2.008608999999999867e+00
2.280749000000000137e+00
2.649960999999999789e+00
1.479859999999999953e+00
1.553223000000000020e+00
8.890869999999999607e-01
1.856560999999999906e+00
2.608197000000000099e+00
1.938573000000000102e+00
1.453556999999999988e+00
2.132966999999999835e+00
2.346226999999999840e+00
2.841127999999999876e+00
1.894506000000000023e+00
1.875088000000000088e+00
1.474359999999999893e+00
1.864467000000000096e+00
1.797792000000000057e+00
1.339312999999999976e+00
1.826138999999999957e+00
2.341187999999999825e+00
2.092340000000000089e+00
2.285322999999999993e+00
1.596724000000000032e+00
1.244428000000000090e+00
1.876716000000000051e+00
1.519636999999999905e+00
1.460142000000000051e+00
1.051066999999999974e+00
1.388498999999999928e+00
1.898817999999999895e+00
1.843515999999999933e+00
1.487295000000000034e+00
1.868540000000000090e+00
1.659491999999999967e+00
1.627448000000000006e+00
1.023339999999999916e+00
1.484652000000000083e+00
2.054276999999999909e+00
2.298008999999999968e+00
1.718512000000000040e+00
1.556310000000000082e+00
1.660706999999999933e+00
1.357358999999999982e+00
1.285768000000000022e+00
1.415883000000000003e+00
1.147504999999999997e+00
1.551506000000000052e+00
1.782805999999999891e+00
1.679111999999999938e+00
1.736668000000000101e+00
1.364973999999999910e+00
1.932938999999999963e+00
1.273258000000000001e+00
1.735098999999999947e+00
9.110890000000000377e-01
1.899609000000000103e+00
1.177105999999999986e+00
2.320485999999999827e+00
1.319771000000000027e+00
8.538900000000000379e-01
1.606641999999999904e+00
8.355329999999999702e-01
1.678191999999999906e+00
2.139896999999999938e+00
5.012510000000000021e-01
1.145448000000000022e+00
1.993190999999999935e+00
1.698603000000000085e+00
1.480499999999999927e+00
1.771287999999999974e+00
2.071721000000000146e+00
1.626076000000000077e+00
1.563269999999999937e+00
1.671856999999999926e+00
1.217257999999999951e+00
1.631253999999999982e+00
1.894354000000000093e+00
1.733225000000000016e+00
1.341471999999999998e+00
1.660431999999999908e+00
1.178004000000000051e+00
1.520809999999999995e+00
1.677275000000000071e+00
1.169851999999999892e+00
1.108249000000000040e+00
1.580403000000000002e+00
1.152293000000000012e+00
1.439167000000000085e+00
1.827396999999999938e+00
2.022628999999999788e+00
1.624533000000000005e+00
1.438587999999999978e+00
1.789558999999999900e+00
1.615175000000000027e+00
1.703562999999999938e+00
1.716051999999999911e+00
2.308092999999999950e+00
1.280087999999999893e+00
1.598090000000000011e+00
1.212369000000000030e+00
1.406001000000000056e+00
1.192002000000000006e+00
1.328024000000000093e+00
1.268451999999999913e+00
1.221203000000000038e+00
2.154551999999999801e+00
1.844702999999999982e+00
2.486912999999999929e+00
1.806599999999999984e+00
1.994208999999999898e+00
1.762561999999999962e+00
1.476650999999999936e+00
1.055088999999999944e+00
1.163553999999999977e+00
1.608147999999999911e+00
1.779277999999999915e+00
1.266648999999999914e+00
1.819298999999999999e+00
1.286392999999999898e+00
1.762386000000000008e+00
1.279638000000000053e+00
2.338185999999999876e+00
9.465459999999999985e-01
1.004633000000000109e+00
1.413709000000000104e+00
1.161200000000000010e+00
1.403869999999999951e+00
1.768733000000000111e+00
1.862740000000000062e+00
1.843040000000000012e+00
1.046162999999999954e+00
1.320529000000000064e+00
2.357591999999999910e+00
2.301835000000000075e+00
1.235125999999999946e+00
2.244048999999999960e+00
1.668044000000000082e+00
1.348203999999999958e+00
1.595590000000000064e+00
1.269579999999999931e+00
1.701697000000000015e+00
1.584657999999999900e+00
7.514520000000000088e-01
9.262930000000000330e-01
1.244116999999999917e+00
1.329968999999999957e+00
1.848375000000000101e+00
1.615907999999999900e+00
1.774272999999999989e+00
1.739818000000000087e+00
1.911602999999999941e+00
1.884349999999999969e+00
1.022607000000000044e+00
1.088912000000000102e+00
1.165933000000000108e+00
1.613234999999999975e+00
1.806675999999999949e+00
1.677654999999999896e+00
1.679637000000000047e+00
7.445990000000000109e-01
1.710825000000000040e+00
1.374371999999999927e+00
1.007158999999999915e+00
1.261304999999999898e+00
2.019445999999999852e+00
1.993546000000000040e+00
1.267355999999999927e+00
1.019910000000000094e+00
1.388055000000000039e+00
1.516103999999999896e+00
2.114815000000000111e+00
1.402852999999999906e+00
1.129515000000000047e+00
9.142900000000000471e-01
1.535307999999999895e+00
2.313864999999999839e+00
1.956326999999999927e+00
1.330173000000000050e+00
6.959849999999999648e-01
1.898416000000000103e+00
1.263060000000000072e+00
1.018493000000000093e+00
8.313160000000000549e-01
1.092977000000000087e+00
2.079731000000000218e+00
7.971700000000000452e-01
1.539522999999999975e+00
1.723036000000000012e+00
7.866220000000000434e-01
1.992253999999999969e+00
1.416336000000000039e+00
4.344419999999999948e-01
9.358670000000000044e-01
1.865785999999999945e+00
2.159686000000000217e+00
1.723694999999999977e+00
1.304497999999999935e+00
1.105990000000000029e+00
1.752308999999999894e+00
1.323563000000000045e+00
1.783808999999999978e+00
1.746116999999999919e+00
9.627860000000000307e-01
1.712671000000000054e+00
1.231556000000000095e+00
1.482865000000000100e+00
1.401170999999999944e+00
6.877689999999999637e-01
2.042231000000000130e+00
2.549539999999999917e+00
1.872737000000000096e+00
1.173974999999999991e+00
1.741843999999999948e+00
1.729548000000000085e+00
1.129884000000000110e+00
1.256664000000000003e+00
1.543608000000000091e+00
1.369220000000000104e+00
1.052778999999999909e+00
1.700754000000000099e+00
9.753709999999999880e-01
8.490910000000000402e-01
1.457105000000000095e+00
1.763574999999999893e+00
1.141715000000000035e+00
1.602465000000000028e+00
1.012509000000000103e+00
1.826070000000000082e+00
3.215460999999999903e+00
1.500952999999999982e+00
1.234896999999999911e+00
2.171529000000000043e+00
1.531962999999999964e+00
2.101259999999999906e+00
1.407535999999999898e+00
8.685000000000000497e-01
1.348073000000000077e+00
1.442234999999999934e+00
1.473918000000000061e+00
1.519735000000000058e+00
9.882269999999999666e-01
1.515387999999999957e+00
1.174986000000000086e+00
1.225060000000000038e+00
1.495905999999999958e+00
1.317069000000000045e+00
1.122694000000000081e+00
1.885567999999999911e+00
1.704301000000000066e+00
8.828120000000000411e-01
2.167323000000000111e+00
1.864392999999999967e+00
1.616600999999999955e+00
1.522817000000000087e+00
1.420768000000000031e+00
2.147006999999999888e+00
1.624773000000000023e+00
1.750013999999999958e+00
1.981290999999999913e+00
9.471680000000000099e-01
1.747225000000000028e+00
1.143882000000000065e+00
1.589498000000000077e+00
1.436485000000000012e+00
5.232839999999999714e-01
1.442944000000000004e+00
2.117888000000000215e+00
1.081115999999999966e+00
9.769330000000000513e-01
1.795762000000000080e+00
1.833358999999999961e+00
1.982213000000000003e+00
1.433365000000000000e+00
1.739657999999999927e+00
1.424676000000000053e+00
2.002950999999999926e+00
2.205531000000000130e+00
1.627088000000000090e+00
8.577930000000000277e-01
1.551018999999999926e+00
1.096025000000000027e+00
1.856087000000000042e+00
1.465365000000000029e+00
1.508863000000000065e+00
2.134917999999999871e+00
2.302538999999999891e+00
1.935616999999999921e+00
1.888945000000000096e+00
7.314589999999999703e-01
2.115095999999999865e+00
1.786070000000000046e+00
1.618846000000000007e+00
1.415966999999999976e+00
1.233953999999999995e+00
2.183097000000000065e+00
1.906076000000000104e+00
7.022639999999999993e-01
7.297869999999999635e-01
1.776488000000000067e+00
1.517244999999999955e+00
1.927551000000000014e+00
1.968158000000000074e+00
1.611485000000000056e+00
1.764922000000000102e+00
1.277738000000000040e+00
1.413969000000000031e+00
1.712828999999999935e+00
1.000742999999999938e+00
1.529603000000000046e+00
1.744958000000000009e+00
2.162916000000000061e+00
1.831684000000000090e+00
1.914193999999999951e+00
1.100702999999999987e+00
1.710163000000000100e+00
1.378181000000000100e+00
1.083018999999999954e+00
1.706496999999999931e+00
1.499046000000000101e+00
1.638576999999999950e+00
1.719586000000000059e+00
1.411159000000000052e+00
1.457738999999999896e+00
2.314935000000000187e+00
2.144245999999999874e+00
1.331020000000000092e+00
1.141388999999999987e+00
1.205155999999999894e+00
9.332500000000000240e-01
1.955251000000000072e+00
1.970723000000000003e+00
1.194220000000000059e+00
8.855730000000000546e-01
1.682399999999999896e+00
1.877111999999999892e+00
1.559549000000000074e+00
1.695743999999999918e+00
1.208822000000000063e+00
1.754723999999999950e+00
1.535984000000000016e+00
2.087625000000000064e+00
1.738477000000000050e+00
2.521897000000000055e+00
1.876233000000000040e+00
1.661367999999999956e+00
1.431985000000000063e+00
1.530197000000000029e+00
1.110195999999999961e+00
1.857698999999999989e+00
2.211902999999999953e+00
1.402174999999999949e+00
1.807029999999999914e+00
9.180859999999999577e-01
2.089910999999999852e+00
2.041672999999999849e+00
1.816245000000000109e+00
1.483090000000000019e+00
1.617890000000000050e+00
1.880659999999999998e+00
1.452690999999999955e+00
1.715715000000000101e+00
1.012294999999999945e+00
1.383513999999999911e+00
2.344800999999999913e+00
1.325010999999999939e+00
1.528840999999999894e+00
1.035570000000000102e+00
1.327172999999999936e+00
1.781571999999999933e+00
3.095619999999999816e+00
1.775125999999999982e+00
2.133236000000000132e+00
2.126109000000000027e+00
2.293667999999999818e+00
2.266030999999999906e+00
1.837866999999999917e+00
2.037160000000000082e+00
2.285937000000000108e+00
1.677915000000000045e+00
9.055130000000000123e-01
1.929507000000000083e+00
2.122034000000000198e+00
2.340294000000000096e+00
1.438817000000000013e+00
1.449070999999999998e+00
5.322040000000000104e-01
1.397575000000000012e+00
2.061141000000000112e+00
1.528456000000000037e+00
1.820178000000000074e+00
5.993760000000000199e-01
1.437494000000000050e+00
2.475414999999999921e+00
1.966463000000000072e+00
2.030050999999999828e+00
1.861733000000000082e+00
2.161680000000000046e+00
1.692484000000000099e+00
1.644797000000000065e+00
1.830778000000000016e+00
2.174821000000000115e+00
2.212254000000000165e+00
2.254620000000000068e+00
2.256854000000000138e+00
7.498639999999999750e-01
2.539439999999999920e+00
2.049545000000000172e+00
1.329037000000000024e+00
8.896870000000000056e-01
6.549650000000000194e-01
2.349286999999999903e+00
2.713220999999999883e+00
1.791813000000000100e+00
1.993662999999999963e+00
1.798324000000000034e+00
2.105497000000000174e+00
2.172064999999999912e+00
1.363018000000000063e+00
1.428830999999999962e+00
1.772675000000000001e+00
2.211765999999999899e+00
1.791671999999999931e+00
1.596881999999999913e+00
9.950660000000000061e-01
2.682440000000000158e+00
1.906452999999999953e+00
1.832575999999999983e+00
1.060670999999999919e+00
1.955109999999999904e+00
1.968331000000000053e+00
2.210935000000000095e+00
1.373121000000000036e+00
2.377642999999999951e+00
1.498313000000000006e+00
2.794131000000000142e+00
1.873971999999999971e+00
7.624309999999999699e-01
1.719216999999999995e+00
1.652557999999999971e+00
2.431543000000000010e+00
1.668077000000000032e+00
1.219206000000000012e+00
8.817930000000000490e-01
2.462776999999999994e+00
1.944836000000000009e+00
1.235918000000000072e+00
9.822980000000000045e-01
1.050521999999999956e+00
1.177932999999999897e+00
2.103580000000000005e+00
6.700720000000000010e-01
2.359280000000000044e+00
1.723843000000000014e+00
2.042743000000000198e+00
1.557646000000000086e+00
1.920482000000000022e+00
1.860330999999999957e+00
1.873801000000000050e+00
1.621243999999999907e+00
1.474345000000000017e+00
1.285600000000000076e+00
1.490350000000000064e+00
1.736008999999999913e+00
1.850211999999999968e+00
9.938730000000000064e-01
1.136756000000000100e+00
1.406825999999999910e+00
2.383020999999999834e+00
1.887005999999999961e+00
1.515662999999999982e+00
2.039935999999999972e+00
1.335388999999999937e+00
1.846789999999999932e+00
1.500953999999999899e+00
1.813047000000000075e+00
1.729205000000000103e+00
1.716623999999999928e+00
1.372006000000000059e+00
2.374347999999999903e+00
1.232642999999999933e+00
1.235030999999999990e+00
2.337477999999999945e+00
1.671783999999999937e+00
8.430520000000000236e-01
1.365102000000000038e+00
1.651378999999999930e+00
1.622740999999999989e+00
1.346905000000000019e+00
1.951602000000000059e+00
1.757732999999999990e+00
1.431815999999999978e+00
1.930480999999999892e+00
2.131882000000000055e+00
2.535632000000000108e+00
1.059760000000000035e+00
2.077970000000000095e+00
1.874154000000000098e+00
1.468347999999999987e+00
1.769347000000000003e+00
1.291492000000000084e+00
2.425457999999999892e+00
2.126285000000000203e+00
8.737740000000000506e-01
1.484944999999999959e+00
1.246162999999999910e+00
1.200415000000000010e+00
2.182386999999999855e+00
2.897717000000000098e+00
1.557504999999999917e+00
1.578608999999999929e+00
1.574065000000000047e+00
2.291640000000000121e+00
1.592885000000000106e+00
2.033919000000000032e+00
1.594635999999999942e+00
1.242099999999999982e+00
9.779200000000000115e-01
2.291385000000000005e+00
1.318181999999999965e+00
1.612357000000000040e+00
1.510369999999999990e+00
1.416778000000000093e+00
1.061868000000000034e+00
1.383178999999999936e+00
1.602686000000000055e+00
1.617213000000000012e+00
1.351763000000000048e+00
1.366581999999999963e+00
7.814959999999999685e-01
1.676625000000000032e+00
1.700150999999999968e+00
1.573882999999999921e+00
1.715443999999999969e+00
2.046085999999999849e+00
1.764569999999999972e+00
1.900800000000000045e+00
2.423757999999999857e+00
1.721211000000000046e+00
1.114519000000000037e+00
1.804685000000000095e+00
3.168775999999999815e+00
2.229086999999999819e+00
1.489964000000000066e+00
1.155350000000000099e+00
8.946070000000000411e-01
1.058958999999999984e+00
1.796605000000000008e+00
7.305260000000000087e-01
1.515681999999999974e+00
1.685667000000000026e+00
2.290887000000000118e+00
2.171730999999999856e+00
2.717258000000000173e+00
1.329981000000000080e+00
8.968380000000000241e-01
2.176161000000000012e+00
2.231066999999999911e+00
1.384425000000000017e+00
1.565839999999999899e+00
2.193515999999999799e+00
2.051109999999999989e+00
8.044229999999999992e-01
1.397431000000000090e+00
1.190415999999999919e+00
1.383177000000000101e+00
1.780351999999999935e+00
7.898849999999999483e-01
1.162619999999999987e+00
1.214954000000000089e+00
2.516760000000000108e+00
2.112702000000000080e+00
1.925389999999999935e+00
1.525897999999999977e+00
1.006078999999999946e+00
1.856244999999999923e+00
1.905005000000000059e+00
1.866532000000000080e+00
1.754753999999999925e+00
1.346586999999999978e+00
2.331965999999999983e+00
1.658164999999999889e+00
1.413742000000000054e+00
1.704175999999999913e+00
7.543509999999999938e-01
1.802670999999999912e+00
5.468709999999999960e-01
1.461886999999999937e+00
1.831094999999999917e+00
1.573536999999999964e+00
1.755525000000000002e+00
1.187386999999999970e+00
1.820459999999999967e+00
9.122179999999999733e-01
2.020763000000000087e+00
1.716113000000000000e+00
1.513841999999999910e+00
1.163235000000000019e+00
1.538064000000000098e+00
2.686814000000000036e+00
1.499006000000000061e+00
1.947775999999999952e+00
1.786596999999999991e+00
8.477970000000000228e-01
1.946566000000000018e+00
1.442333000000000087e+00
1.702812999999999910e+00
1.510585999999999984e+00
1.910223999999999922e+00
1.617949999999999999e+00
1.652511999999999981e+00
1.407429000000000041e+00
1.924466000000000010e+00
1.678846000000000060e+00
1.556616999999999917e+00
1.792056000000000093e+00
1.503076999999999996e+00
1.748612999999999973e+00
1.736199999999999966e+00
8.375209999999999599e-01
1.726842999999999906e+00
1.544793000000000083e+00
1.294778999999999902e+00
1.985087000000000046e+00
9.614190000000000236e-01
1.831903000000000059e+00
1.965635000000000021e+00
9.897150000000000114e-01
1.334935999999999900e+00
1.075301999999999980e+00
1.572349999999999914e+00
2.392275999999999847e+00
2.485377000000000169e+00
1.856384999999999952e+00
2.007855999999999863e+00
2.071956000000000131e+00
1.901983999999999897e+00
1.706488000000000005e+00
1.578521999999999981e+00
1.553468999999999989e+00
1.330438000000000009e+00
1.775077000000000016e+00
1.764523000000000064e+00
7.215179999999999927e-01
2.081342999999999943e+00
2.807125000000000092e+00
1.901378999999999930e+00
1.272402000000000033e+00
2.334311000000000025e+00
1.762686999999999893e+00
1.560920000000000085e+00
3.006552999999999809e+00
1.869672000000000001e+00
1.366732999999999976e+00
1.559741999999999962e+00
1.902706999999999926e+00
1.173575000000000035e+00
1.700774000000000008e+00
1.171167999999999987e+00
1.715980999999999979e+00
1.365874999999999950e+00
2.146176000000000084e+00
1.027296999999999905e+00
2.746138999999999886e+00
1.921191000000000093e+00
1.824376999999999915e+00
1.037684999999999969e+00
1.454596999999999918e+00
1.563992000000000049e+00
1.578432000000000057e+00
1.824661000000000088e+00
1.596516000000000046e+00
1.540615000000000068e+00
2.271311999999999998e+00
2.636962000000000028e+00
2.381902999999999881e+00
1.519587999999999939e+00
6.635410000000000474e-01
2.283490000000000020e+00
1.134698999999999902e+00
2.017104999999999926e+00
1.114211000000000062e+00
2.501058000000000003e+00
2.492878000000000149e+00
2.762023000000000117e+00
8.285010000000000430e-01
1.453921000000000019e+00
2.407652000000000125e+00
2.376339999999999897e+00
1.680706000000000033e+00
1.320316000000000045e+00
1.385497999999999896e+00
1.823725000000000041e+00
1.873680000000000012e+00
1.070184000000000024e+00
1.655844000000000094e+00
1.276435999999999904e+00
1.482737999999999889e+00
1.155267000000000044e+00
1.521573999999999982e+00
2.005669999999999842e+00
1.872973999999999917e+00
1.989784999999999915e+00
1.347728999999999955e+00
1.192377999999999938e+00
1.103058000000000094e+00
1.576777000000000095e+00
1.395771000000000095e+00
6.270790000000000530e-01
1.465451999999999977e+00
8.450050000000000061e-01
8.572530000000000427e-01
1.418766999999999889e+00
1.353258999999999990e+00
1.339510999999999896e+00
1.629328000000000110e+00
1.451932000000000000e+00
1.345949000000000062e+00
1.610325999999999924e+00
1.986105999999999927e+00
1.963209999999999900e+00
1.874913999999999970e+00
2.061538999999999788e+00
1.458409000000000066e+00
9.082759999999999723e-01
1.966939999999999911e+00
1.787277000000000005e+00
1.448550000000000004e+00
1.389922000000000102e+00
8.026790000000000314e-01
1.762701000000000073e+00
1.989133999999999958e+00
1.819458000000000020e+00
1.846713999999999967e+00
1.208302999999999905e+00
1.939764999999999961e+00
1.592252000000000001e+00
1.479980000000000073e+00
2.226485999999999965e+00
1.453570999999999946e+00
1.138425000000000020e+00
1.855474999999999985e+00
1.736328000000000094e+00
1.424679999999999946e+00
1.891207000000000082e+00
1.347730000000000095e+00
1.273516000000000092e+00
1.712062999999999890e+00
8.447090000000000432e-01
1.178303000000000100e+00
1.064853999999999967e+00
1.337614000000000081e+00
2.139447999999999794e+00
1.117486999999999897e+00
1.723897000000000013e+00
1.809930999999999957e+00
1.913478999999999930e+00
2.005819999999999936e+00
1.513605000000000089e+00
1.480715999999999921e+00
2.143552999999999820e+00
1.286203999999999903e+00
1.612784999999999913e+00
1.698358999999999952e+00
2.064052000000000220e+00
1.296583999999999959e+00
1.530586999999999920e+00
4.944370000000000154e-01
1.995678999999999981e+00
2.255046999999999802e+00
2.983226999999999851e+00
2.043931999999999860e+00
2.422940999999999789e+00
2.031102999999999881e+00
2.772623999999999977e+00
2.120090999999999948e+00
2.095718000000000192e+00
1.254256000000000038e+00
1.784623999999999988e+00
1.713742000000000099e+00
1.394333999999999962e+00
1.812005000000000088e+00
1.370141000000000053e+00
1.987956999999999974e+00
1.453561000000000103e+00
1.690963999999999912e+00
8.900949999999999696e-01
1.663764000000000021e+00
1.533201999999999954e+00
1.423491999999999980e+00
1.303233000000000086e+00
8.401579999999999604e-01
1.615245999999999960e+00
2.214021999999999935e+00
1.775287999999999977e+00
2.197642999999999791e+00
1.384416000000000091e+00
1.611390000000000100e+00
1.179137000000000102e+00
1.470463000000000076e+00
2.459636999999999851e+00
1.648247999999999935e+00
2.012592000000000159e+00
2.130632999999999999e+00
2.034085000000000143e+00
1.141335999999999906e+00
1.489708999999999950e+00
1.838190999999999908e+00
1.078132000000000090e+00
1.916744999999999921e+00
2.235862000000000016e+00
1.913251999999999953e+00
2.164178000000000157e+00
1.016545000000000032e+00
2.238329999999999931e+00
1.541115999999999930e+00
2.260704000000000047e+00
1.318710999999999967e+00
1.856322999999999945e+00
1.971249999999999947e+00
2.645328000000000124e+00
1.515495000000000037e+00
2.735926000000000080e+00
2.125532999999999895e+00
1.322229000000000099e+00
2.016318000000000055e+00
1.844039999999999901e+00
9.276889999999999858e-01
2.071267000000000191e+00
7.671459999999999946e-01
1.544821999999999917e+00
1.662277999999999922e+00
9.707160000000000233e-01
2.089770999999999823e+00
1.373734000000000011e+00
1.223708000000000018e+00
1.548332000000000042e+00
1.473046000000000078e+00
1.804335999999999940e+00
1.827399999999999913e+00
2.157386999999999944e+00
1.788291999999999993e+00
1.578751999999999933e+00
1.320543000000000022e+00
1.744280000000000053e+00
1.352098999999999940e+00
1.061215000000000019e+00
1.041684999999999972e+00
1.937378999999999962e+00
1.509845000000000104e+00
2.484931000000000001e+00
8.670309999999999961e-01
1.936660999999999966e+00
9.282399999999999540e-01
2.138735000000000053e+00
1.439030000000000031e+00
1.006199999999999983e+00
1.166255999999999959e+00
1.461006000000000027e+00
1.866846000000000005e+00
1.948736000000000024e+00
1.221419000000000032e+00
1.364173999999999998e+00
1.528342000000000089e+00
1.322184000000000026e+00
1.622181000000000095e+00
1.849898999999999960e+00
1.188784999999999981e+00
2.891675000000000217e+00
1.778941000000000106e+00
1.848857999999999890e+00
1.886425999999999936e+00
1.400776000000000021e+00
8.824760000000000382e-01
1.393458000000000085e+00
1.458099999999999952e+00
1.792481999999999909e+00
1.656708000000000069e+00
1.891434999999999977e+00
2.252205000000000013e+00
1.483255999999999908e+00
1.899146000000000001e+00
1.249681000000000042e+00
1.338829000000000047e+00
1.456407999999999925e+00
8.261460000000000470e-01
1.432744999999999935e+00
1.437820000000000098e+00
1.550729000000000024e+00
1.439802000000000026e+00
1.692242000000000024e+00
8.726559999999999873e-01
1.048489000000000004e+00
1.111064999999999969e+00
1.313398999999999983e+00
2.066406000000000187e+00
1.893418999999999963e+00
1.869337999999999944e+00
2.318001000000000200e+00
1.576060999999999934e+00
2.170576000000000061e+00
1.343847000000000014e+00
1.213516000000000039e+00
7.237289999999999557e-01
1.222436000000000078e+00
1.017992999999999926e+00
1.560141999999999918e+00
2.027673000000000059e+00
1.348174999999999901e+00
1.492402000000000006e+00
8.782879999999999576e-01
1.458749000000000073e+00
1.192755999999999927e+00
1.445556999999999981e+00
1.180704999999999893e+00
1.659195999999999893e+00
1.214866999999999919e+00
1.803922000000000025e+00
1.824440999999999979e+00
1.950557000000000096e+00
1.217397000000000062e+00
1.587773000000000101e+00
8.794149999999999467e-01
1.992240000000000011e+00
1.060592999999999897e+00
1.163645999999999958e+00
1.791188000000000002e+00
2.225576000000000221e+00
1.789520999999999917e+00
7.492020000000000346e-01
2.133182000000000134e+00
1.879107000000000083e+00
1.686844999999999928e+00
1.558907000000000043e+00
2.013339000000000212e+00
1.486515000000000031e+00
2.239937999999999985e+00
2.504982000000000042e+00
1.883532999999999902e+00
1.346665999999999919e+00
1.923450000000000104e+00
2.043677999999999884e+00
3.429422000000000192e+00
1.352430999999999939e+00
1.366346000000000060e+00
1.722212000000000076e+00
9.746000000000000218e-01
1.759851000000000054e+00
9.498029999999999529e-01
1.805419000000000107e+00
1.921456999999999971e+00
9.767069999999999919e-01
2.340872000000000064e+00
1.526739000000000068e+00
6.462609999999999744e-01
1.140136000000000038e+00
2.410727000000000064e+00
2.047171000000000074e+00
1.225446000000000035e+00
1.402600999999999987e+00
2.058701999999999810e+00
1.545762999999999998e+00
1.111410999999999927e+00
1.859085000000000099e+00
1.294127000000000027e+00
1.177027999999999963e+00
1.905912000000000051e+00
1.084346999999999950e+00
1.369469000000000047e+00
2.111575999999999897e+00
1.586627000000000010e+00
1.341750999999999916e+00
1.026726999999999945e+00
1.414239999999999942e+00
1.545649000000000051e+00
1.946971000000000007e+00
1.957430000000000003e+00
1.363828999999999958e+00
1.486245000000000038e+00
1.830689000000000011e+00
1.140486000000000111e+00
1.316356999999999999e+00
1.997527999999999970e+00
1.049649000000000054e+00
1.746140999999999943e+00
1.819973999999999981e+00
1.174814999999999943e+00
1.543927000000000049e+00
1.839312999999999976e+00
1.455149999999999944e+00
1.498606000000000105e+00
1.005244000000000026e+00
1.715065999999999979e+00
1.312737999999999960e+00
2.240572999999999926e+00
1.643645999999999940e+00
1.466916000000000109e+00
1.259945000000000093e+00
1.476634999999999920e+00
1.245392999999999972e+00
1.682433000000000067e+00
1.307986000000000093e+00
1.413648999999999933e+00
1.282494000000000023e+00
2.078676000000000190e+00
1.235950000000000104e+00
2.037199000000000204e+00
1.557654000000000094e+00
1.136795000000000000e+00
4.927289999999999726e-01
1.491992999999999903e+00
1.110997000000000012e+00
7.946180000000000465e-01
1.688253999999999921e+00
1.801231000000000027e+00
1.814276000000000000e+00
1.616768999999999901e+00
1.734234000000000053e+00
1.096824999999999939e+00
2.505196000000000200e+00
2.721235000000000070e+00
1.523244999999999960e+00
1.543473000000000095e+00
1.916873999999999967e+00
1.357342999999999966e+00
1.817538000000000098e+00
1.709673999999999916e+00
1.457983000000000029e+00
1.567534999999999901e+00
1.325464999999999893e+00
1.435616000000000003e+00
1.678606999999999960e+00
1.374824000000000046e+00
1.793603000000000058e+00
1.699400000000000022e+00
9.387469999999999981e-01
1.743711999999999929e+00
1.458792000000000089e+00
2.102259000000000100e+00
1.549395999999999995e+00
1.279458999999999902e+00
1.374876999999999905e+00
1.726758999999999933e+00
1.430379000000000067e+00
1.636155000000000026e+00
2.149147999999999836e+00
1.229824999999999946e+00
1.581161999999999956e+00
8.205489999999999728e-01
1.228039000000000103e+00
1.320910999999999946e+00
1.830227999999999966e+00
1.694746000000000086e+00
1.463716000000000017e+00
1.704518999999999895e+00
2.501262999999999792e+00
1.609871000000000052e+00
2.087890999999999941e+00
2.068610000000000060e+00
1.898851999999999984e+00
1.845717999999999970e+00
1.850378999999999996e+00
1.677923000000000053e+00
1.764056999999999986e+00
1.857993999999999923e+00
1.659831999999999974e+00
1.671459000000000028e+00
9.979179999999999717e-01
2.202163999999999788e+00
2.458381999999999845e+00
9.114700000000000024e-01
1.799479999999999968e+00
1.314087999999999923e+00
2.011750999999999845e+00
1.878090000000000037e+00
1.468174000000000090e+00
1.743967999999999963e+00
1.093844999999999956e+00
1.106770000000000032e+00
1.451044000000000000e+00
1.580475999999999992e+00
2.007998000000000172e+00
1.791527000000000092e+00
1.494817000000000062e+00
9.401359999999999717e-01
1.445075000000000109e+00
2.589675999999999867e+00
1.433025999999999911e+00
8.463789999999999925e-01
1.145445999999999964e+00
1.806211000000000011e+00
1.407048999999999994e+00
1.622009000000000034e+00
2.322348999999999997e+00
1.287231999999999932e+00
1.363177000000000083e+00
1.749776999999999916e+00
1.556969999999999965e+00
1.090664999999999996e+00
1.698061000000000043e+00
2.038958000000000048e+00
1.626546999999999965e+00
2.138949000000000211e+00
2.578009000000000217e+00
1.263857999999999926e+00
1.424820999999999893e+00
1.791598999999999942e+00
1.500871000000000066e+00
9.185630000000000184e-01
1.540467999999999948e+00
7.695450000000000346e-01
1.186771000000000020e+00
1.587261000000000033e+00
1.421620000000000106e+00
1.945330000000000004e+00
1.835761999999999894e+00
1.634041000000000077e+00
1.575256999999999907e+00
2.368895999999999891e+00
1.807482000000000033e+00
1.113944000000000045e+00
1.477376000000000023e+00
2.003083999999999865e+00
1.375861999999999918e+00
1.250526000000000026e+00
2.033884000000000025e+00
2.159085000000000143e+00
1.256860000000000088e+00
1.786013000000000073e+00
6.840559999999999974e-01
1.557695999999999970e+00
2.147320999999999813e+00
2.855970000000000120e+00
2.432103000000000126e+00
2.550672000000000050e+00
2.360682999999999865e+00
2.267596999999999863e+00
1.970750999999999920e+00
1.951009999999999911e+00
1.677797999999999901e+00
1.918320000000000025e+00
2.092442999999999831e+00
1.285965999999999942e+00
1.536288000000000098e+00
1.651818999999999926e+00
2.285880000000000134e+00
1.768235999999999919e+00
1.519593999999999889e+00
1.069541000000000075e+00
1.071992999999999974e+00
1.660330000000000084e+00
1.342637999999999998e+00
1.369857000000000102e+00
1.138764000000000109e+00
2.114583000000000101e+00
2.259212999999999916e+00
1.924306999999999990e+00
1.768489999999999895e+00
1.745349999999999957e+00
1.219071000000000016e+00
1.706407000000000007e+00
1.238976999999999995e+00
1.421777000000000069e+00
1.757449999999999957e+00
1.781641000000000030e+00
1.968037999999999954e+00
2.389803000000000122e+00
8.094980000000000508e-01
1.621140000000000025e+00
1.986100999999999894e+00
1.685615000000000085e+00
1.133030999999999899e+00
1.463854999999999906e+00
1.747606999999999911e+00
2.328510000000000080e+00
2.192839000000000205e+00
1.956820999999999922e+00
1.442285999999999957e+00
1.502512000000000070e+00
2.091737999999999875e+00
1.477988999999999997e+00
1.576014000000000026e+00
1.674706000000000028e+00
2.051292999999999811e+00
2.695288999999999824e+00
2.476961999999999886e+00
6.300350000000000117e-01
1.881814000000000098e+00
1.633191000000000059e+00
1.920751000000000097e+00
1.418565999999999994e+00
8.176320000000000254e-01
1.698466000000000031e+00
1.809628000000000014e+00
1.693295999999999912e+00
1.800332999999999961e+00
1.377326999999999968e+00
2.203005999999999798e+00
1.966353999999999935e+00
1.875985000000000014e+00
1.011306000000000038e+00
1.619245000000000045e+00
2.271724999999999994e+00
2.190652000000000044e+00
2.034837000000000007e+00
1.171872000000000025e+00
1.471943999999999919e+00
1.762299999999999978e+00
1.776964999999999906e+00
8.154069999999999929e-01
1.500405999999999906e+00
2.089874000000000009e+00
2.307224999999999859e+00
1.183580999999999994e+00
1.882824000000000053e+00
1.274718000000000018e+00
1.767020999999999953e+00
1.151459999999999928e+00
1.620740000000000069e+00
1.477297000000000082e+00
2.665087000000000206e+00
1.886838999999999933e+00
1.841801999999999939e+00
1.905964999999999909e+00
1.737073000000000089e+00
1.470383999999999913e+00
2.154618999999999840e+00
1.055009000000000086e+00
1.690066999999999986e+00
1.383081999999999923e+00
2.210258000000000056e+00
2.232680000000000220e+00
1.587132999999999905e+00
1.675000999999999962e+00
1.078416999999999959e+00
1.687348000000000070e+00
2.193513999999999964e+00
1.653439000000000103e+00
1.124691000000000107e+00
1.989541999999999922e+00
1.932450999999999919e+00
1.920009999999999994e+00
2.085973000000000077e+00
1.899539000000000089e+00
1.066907999999999967e+00
1.847714999999999996e+00
9.511340000000000350e-01
2.013797999999999977e+00
6.018780000000000241e-01
1.983748000000000067e+00
1.637712999999999974e+00
1.556918000000000024e+00
1.947020999999999891e+00
9.013039999999999941e-01
1.118220999999999909e+00
1.670876999999999946e+00
1.204658999999999924e+00
1.957405000000000062e+00
1.500367000000000006e+00
2.080766999999999811e+00
1.826097999999999999e+00
1.841210999999999931e+00
2.431443999999999939e+00
1.228051999999999921e+00
1.103310000000000013e+00
1.100678999999999963e+00
1.190509000000000039e+00
1.585420000000000051e+00
1.913601000000000107e+00
1.587954000000000088e+00
1.618829999999999991e+00
1.948112999999999984e+00
1.096446000000000032e+00
1.377372000000000041e+00
1.570206999999999908e+00
5.870049999999999990e-01
1.641593000000000080e+00
1.319272000000000000e+00
1.132131999999999916e+00
1.511341999999999963e+00
2.037452000000000041e+00
2.107855999999999952e+00
1.170287000000000077e+00
1.529450999999999894e+00
2.050876000000000143e+00
1.368090999999999946e+00
1.714151999999999898e+00
2.226119000000000181e+00
1.619369000000000058e+00
1.295017000000000085e+00
1.460201000000000082e+00
7.095489999999999853e-01
1.619831999999999939e+00
1.130452000000000012e+00
1.784774000000000083e+00
1.820503999999999900e+00
1.447923000000000071e+00
1.301859000000000099e+00
1.790755000000000097e+00
2.493228000000000222e+00
1.881127999999999911e+00
1.078824999999999923e+00
1.478377000000000052e+00
1.352719000000000005e+00
1.418163999999999980e+00
1.846057000000000059e+00
1.092999000000000054e+00
1.369531999999999972e+00
7.815729999999999622e-01
1.763824000000000058e+00
5.990159999999999929e-01
1.573296999999999946e+00
1.728860999999999981e+00
2.352580000000000116e+00
2.100989000000000217e+00
6.936529999999999641e-01
9.073579999999999979e-01
1.374881999999999938e+00
1.813544000000000045e+00
2.086148000000000113e+00
1.490976000000000079e+00
1.773932000000000064e+00
1.248780000000000001e+00
3.070813999999999933e+00
1.090727999999999920e+00
9.336330000000000462e-01
1.411704999999999988e+00
1.181267000000000067e+00
1.726652999999999993e+00
6.721639999999999837e-01
1.377385000000000081e+00
2.005752999999999897e+00
1.941848999999999936e+00
1.864076000000000066e+00
2.512926000000000215e+00
1.117229000000000028e+00
6.032440000000000024e-01
2.478422999999999821e+00
2.556998000000000104e+00
1.705529999999999990e+00
1.830257999999999940e+00
1.264598000000000111e+00
2.902362999999999804e+00
2.209649000000000196e+00
9.906599999999999850e-01
1.486404000000000059e+00
1.002822000000000102e+00
1.980731999999999937e+00
1.068756000000000039e+00
1.955081999999999987e+00
1.824453000000000102e+00
1.199451999999999963e+00
1.727409999999999890e+00
1.575784999999999991e+00
1.354201999999999906e+00
1.285144999999999982e+00
2.452002999999999933e+00
2.310369000000000117e+00
1.389335999999999904e+00
1.354006999999999961e+00
2.350216999999999778e+00
3.696121999999999908e+00
1.515122000000000080e+00
1.952139999999999986e+00
9.178880000000000372e-01
1.130119000000000096e+00
1.842648000000000064e+00
1.376967000000000052e+00
1.524380999999999986e+00
1.453785000000000105e+00
1.359058000000000099e+00
2.012230999999999881e+00
1.326775999999999955e+00
1.726304000000000061e+00
1.223989999999999911e+00
2.276327999999999907e+00
1.848068999999999962e+00
1.454261000000000026e+00
1.191980999999999957e+00
1.745897000000000032e+00
1.874727999999999950e+00
2.150386999999999826e+00
1.447300000000000031e+00
1.008350000000000080e+00
8.655920000000000281e-01
1.685951999999999895e+00
1.350465999999999944e+00
1.335928000000000004e+00
1.528140000000000054e+00
1.081485000000000030e+00
1.885831000000000035e+00
2.055579999999999963e+00
1.403300999999999910e+00
1.411154000000000019e+00
1.683388000000000106e+00
1.754161000000000081e+00
1.310651999999999928e+00
1.157632999999999912e+00
7.682390000000000052e-01
1.363941999999999988e+00
2.174249999999999794e+00
1.777103000000000099e+00
1.394900000000000029e+00
9.933269999999999600e-01
1.640011000000000108e+00
1.644018999999999897e+00
1.436010999999999926e+00
1.261212000000000000e+00
1.405216000000000021e+00
1.203638999999999903e+00
2.020592999999999861e+00
1.636063000000000045e+00
1.562187999999999910e+00
2.090707000000000093e+00
1.827889000000000097e+00
1.319825999999999944e+00
1.244369999999999976e+00
1.268326999999999982e+00
2.026228999999999836e+00
2.178249999999999797e+00
1.297201000000000048e+00
1.495365000000000055e+00
8.216350000000000042e-01
2.174516000000000115e+00
1.549263999999999974e+00
2.473308999999999980e+00
1.463883999999999963e+00
8.395460000000000145e-01
9.989019999999999566e-01
1.123323000000000071e+00
1.806789999999999896e+00
1.766699999999999937e+00
1.055604999999999905e+00
1.816459999999999964e+00
1.032674000000000092e+00
2.325855999999999923e+00
1.415073000000000025e+00
1.029115000000000002e+00
1.978876000000000079e+00
1.591812000000000005e+00
1.908819000000000043e+00
1.617205000000000004e+00
1.969888000000000083e+00
1.776474000000000109e+00
1.909753000000000034e+00
1.590338000000000029e+00
1.411929999999999907e+00
1.668338000000000099e+00
1.717016000000000098e+00
1.627936999999999967e+00
1.669693000000000094e+00
1.210395000000000110e+00
1.748745999999999912e+00
7.875799999999999468e-01
1.426982999999999890e+00
1.705092999999999970e+00
1.540318000000000076e+00
1.425653999999999977e+00
8.566059999999999786e-01
8.880489999999999773e-01
1.088443999999999967e+00
1.956612999999999936e+00
1.938606000000000051e+00
2.078024000000000093e+00
2.066663000000000139e+00
1.639013000000000053e+00
2.188492000000000104e+00
7.522090000000000165e-01
1.954496999999999929e+00
1.492280999999999969e+00
1.383364000000000038e+00
1.745481000000000060e+00
6.359839999999999938e-01
1.792316000000000020e+00
1.561684000000000072e+00
2.100871999999999851e+00
9.775660000000000460e-01
8.568980000000000485e-01
1.958984000000000059e+00
1.449235999999999969e+00
2.068182000000000187e+00
2.318417000000000172e+00
1.382519999999999971e+00
1.278515999999999986e+00
9.517999999999999794e-01
1.833013000000000003e+00
1.308948999999999918e+00
1.689035999999999982e+00
1.065509999999999957e+00
1.094799000000000078e+00
1.584100999999999981e+00
7.778680000000000039e-01
1.322840000000000016e+00
1.463346999999999953e+00
8.383639999999999981e-01
1.166854999999999976e+00
1.165105999999999975e+00
1.913197000000000036e+00
1.111528999999999989e+00
1.766706000000000110e+00
2.103257000000000154e+00
1.359804000000000013e+00
1.183299000000000101e+00
1.880352999999999941e+00
1.879728000000000065e+00
9.350460000000000438e-01
1.751792000000000016e+00
1.339965999999999990e+00
5.423900000000000388e-01
1.707537000000000083e+00
9.496740000000000181e-01
1.656284000000000090e+00
1.521894000000000080e+00
1.250661999999999940e+00
2.114507000000000136e+00
1.717737999999999987e+00
2.477990000000000137e+00
1.721332000000000084e+00
1.420976000000000017e+00
2.354147000000000212e+00
1.969144000000000005e+00
1.065614999999999979e+00
1.774510000000000032e+00
2.163076999999999916e+00
1.945375999999999994e+00
2.077437000000000200e+00
2.070638000000000201e+00
3.259889999999999732e-01
1.665072000000000108e+00
1.283090999999999982e+00
2.130508999999999986e+00
1.266321000000000030e+00
2.352535000000000043e+00
2.040992999999999835e+00
1.813838999999999979e+00
1.759999000000000091e+00
1.948147999999999991e+00
1.580913000000000013e+00
2.517405999999999811e+00
1.845085000000000086e+00
1.390401999999999916e+00
1.710067000000000004e+00
1.390894000000000075e+00
2.334055000000000213e+00
1.802839999999999998e+00
2.942415000000000003e+00
5.911640000000000228e-01
1.947130000000000027e+00
9.766639999999999766e-01
1.439813999999999927e+00
1.427035999999999971e+00
1.537717999999999918e+00
1.892101000000000033e+00
1.064739000000000102e+00
1.873891999999999891e+00
2.012570000000000192e+00
1.959902000000000033e+00
2.326105000000000089e+00
1.291231000000000018e+00
1.742104000000000097e+00
1.603137000000000034e+00
1.936352999999999991e+00
2.155825000000000102e+00
1.839598999999999984e+00
1.567592000000000096e+00
1.509242999999999890e+00
2.258678000000000186e+00
1.296559999999999935e+00
1.330184999999999951e+00
2.316997999999999891e+00
1.246378999999999904e+00
1.900676999999999950e+00
1.445569000000000104e+00
2.064306000000000196e+00
2.458861000000000185e+00
1.137210000000000054e+00
2.106745999999999786e+00
1.012539000000000078e+00
1.627137999999999973e+00
1.695999999999999952e+00
1.220423999999999953e+00
2.103139999999999787e+00
1.696140999999999899e+00
1.792715999999999976e+00
1.417966000000000060e+00
2.098377000000000159e+00
1.933693000000000106e+00
1.548766000000000087e+00
1.451333999999999902e+00
1.433222999999999914e+00
1.180630000000000068e+00
2.656425000000000036e+00
1.558265999999999929e+00
1.562856999999999941e+00
1.128308000000000089e+00
2.051905000000000090e+00
8.986359999999999904e-01
1.770607000000000042e+00
2.156884999999999941e+00
1.480096999999999996e+00
1.549498999999999960e+00
2.746204000000000089e+00
2.216107000000000049e+00
1.770980999999999916e+00
1.549372999999999889e+00
1.922315999999999914e+00
1.684331999999999940e+00
1.720660999999999996e+00
1.750864999999999894e+00
1.246010000000000062e+00
1.335250000000000048e+00
1.900816000000000061e+00
1.979570000000000052e+00
8.628810000000000091e-01
1.982180999999999971e+00
8.436679999999999735e-01
1.887146999999999908e+00
1.680971999999999911e+00
1.144201000000000024e+00
9.299110000000000431e-01
1.135612999999999984e+00
1.610484000000000027e+00
1.897318999999999978e+00
2.010562999999999878e+00
2.446838000000000068e+00
1.695874000000000104e+00
1.756755999999999984e+00
1.882832999999999979e+00
1.475948000000000038e+00
1.100246000000000057e+00
2.140375000000000139e+00
2.517800999999999956e+00
1.669418999999999986e+00
1.554929000000000006e+00
9.257370000000000321e-01
1.733849999999999891e+00
1.426094999999999891e+00
9.013120000000000021e-01
1.989049000000000067e+00
1.359761999999999915e+00
1.701071999999999917e+00
2.531162000000000134e+00
1.330945999999999962e+00
2.449872000000000050e+00
1.343607999999999913e+00
1.532607999999999970e+00
1.268256999999999968e+00
2.141008999999999940e+00
1.374063999999999952e+00
1.785544000000000020e+00
1.774410999999999961e+00
1.141346999999999889e+00
1.846678000000000042e+00
4.985760000000000192e-01
1.400114999999999998e+00
1.367766999999999955e+00
1.462836999999999943e+00
2.252553999999999945e+00
1.839749999999999996e+00
1.639472999999999958e+00
1.848894999999999955e+00
1.827544999999999975e+00
2.349473999999999840e+00
1.168195000000000094e+00
1.302551999999999932e+00
8.293719999999999981e-01
8.336789999999999479e-01
2.080060000000000020e+00
1.310537999999999981e+00
1.772202999999999973e+00
1.925639000000000101e+00
1.536532999999999927e+00
7.087229999999999919e-01
1.430538000000000087e+00
1.628438999999999970e+00
3.841370000000000062e-01
2.765697999999999990e+00
1.501867999999999981e+00
1.465664000000000078e+00
1.505926000000000098e+00
2.415251000000000037e+00
2.275348000000000148e+00
1.126703999999999928e+00
1.394913999999999987e+00
1.559201999999999977e+00
9.634449999999999958e-01
1.768504000000000076e+00
1.178809999999999913e+00
1.642279999999999962e+00
1.413280000000000092e+00
1.704852999999999952e+00
9.744519999999999849e-01
2.064175999999999789e+00
1.299860000000000015e+00
7.271969999999999823e-01
1.313882999999999912e+00
1.869494999999999907e+00
1.425585000000000102e+00
2.073325999999999780e+00
2.215555000000000163e+00
2.304704000000000086e+00
1.126236999999999933e+00
1.762680999999999942e+00
1.577957999999999972e+00
1.738264000000000031e+00
1.551811000000000051e+00
4.936710000000000265e-01
9.547210000000000418e-01
1.584086000000000105e+00
1.871893000000000029e+00
9.457130000000000258e-01
1.699375999999999998e+00
1.286188000000000109e+00
1.703343999999999969e+00
2.203268000000000004e+00
1.427445999999999993e+00
1.449151000000000078e+00
1.101595000000000102e+00
1.812602999999999964e+00
2.768022999999999900e+00
1.304454999999999920e+00
1.219850000000000101e+00
1.233803999999999901e+00
1.692088000000000036e+00
1.528321000000000041e+00
9.213069999999999871e-01
8.179250000000000131e-01
1.789037999999999906e+00
1.867872999999999895e+00
1.304523000000000099e+00
1.003678999999999988e+00
1.560048000000000101e+00
1.984728999999999965e+00
1.940784000000000065e+00
1.370524000000000076e+00
1.304029000000000105e+00
1.098940000000000028e+00
2.149335000000000218e+00
2.538686999999999916e+00
1.386441000000000034e+00
1.122536999999999896e+00
1.287336999999999954e+00
2.171257000000000215e+00
1.314510000000000067e+00
1.618227000000000082e+00
1.353890999999999956e+00
8.279220000000000468e-01
1.868349999999999955e+00
1.506993999999999945e+00
1.177354000000000012e+00
1.554575999999999958e+00
9.198060000000000125e-01
2.022892000000000134e+00
9.357579999999999787e-01
2.558600000000000207e+00
1.248477999999999977e+00
2.794375000000000053e+00
2.185041000000000011e+00
1.076775000000000038e+00
1.128444000000000003e+00
2.349264999999999937e+00
2.841105999999999909e+00
2.802122999999999919e+00
1.775751999999999997e+00
1.396099999999999897e+00
1.161186000000000051e+00
2.100842000000000098e+00
1.671027000000000040e+00
1.711014000000000035e+00
1.391612999999999989e+00
2.554730999999999863e+00
1.974606000000000083e+00
1.984866999999999937e+00
1.711543000000000037e+00
1.379563000000000095e+00
2.177181000000000033e+00
1.843728000000000034e+00
9.242909999999999737e-01
1.747578000000000076e+00
1.708115999999999968e+00
1.682741000000000042e+00
1.847912999999999917e+00
1.280640000000000001e+00
1.547077999999999953e+00
1.749859999999999971e+00
2.287837999999999816e+00
2.072992999999999864e+00
1.552116000000000051e+00
1.708666000000000018e+00
1.427615000000000078e+00
2.190315000000000012e+00
8.504599999999999937e-01
1.612071999999999949e+00
1.703473000000000015e+00
2.331332999999999878e+00
1.726291999999999938e+00
1.014937999999999896e+00
1.121586999999999890e+00
1.786831000000000058e+00
1.618354000000000070e+00
1.080189999999999984e+00
1.664439000000000002e+00
1.411472000000000060e+00
1.247994000000000048e+00
1.835294999999999899e+00
1.786224999999999952e+00
1.850640000000000063e+00
1.867102000000000039e+00
2.103521000000000196e+00
1.012423000000000073e+00
2.451773999999999898e+00
2.226487999999999801e+00
1.558521999999999963e+00
2.362087999999999965e+00
1.921772000000000036e+00
9.779449999999999532e-01
1.587739000000000011e+00
1.863350999999999980e+00
9.339979999999999949e-01
2.189998000000000111e+00
2.029554000000000080e+00
1.564534000000000091e+00
1.333730000000000082e+00
2.004262999999999906e+00
2.031892000000000031e+00
1.802707000000000059e+00
8.930500000000000105e-01
1.542953000000000019e+00
2.039426000000000183e+00
1.056254999999999944e+00
1.755023000000000000e+00
1.085512999999999950e+00
1.171834999999999960e+00
1.617277999999999993e+00
7.027740000000000098e-01
2.297442999999999902e+00
1.727036999999999933e+00
2.150342000000000198e+00
1.904295999999999989e+00
2.058800999999999881e+00
1.430687000000000042e+00
1.190190999999999999e+00
2.099937000000000165e+00
2.161434999999999995e+00
1.377999999999999892e+00
1.174503000000000075e+00
1.626141000000000059e+00
1.243149000000000060e+00
1.139858999999999956e+00
1.640870999999999968e+00
1.560940999999999912e+00
9.920459999999999834e-01
1.760164999999999980e+00
1.183222999999999914e+00
2.062431000000000125e+00
1.739249000000000045e+00
2.424242000000000008e+00
1.311032999999999893e+00
2.217769000000000101e+00
1.466517000000000071e+00
1.762351999999999919e+00
1.776418999999999970e+00
2.296746999999999872e+00
1.932614000000000054e+00
2.644855000000000178e+00
1.675200000000000022e+00
1.378470000000000084e+00
1.238361000000000045e+00
1.921315000000000106e+00
1.507870999999999961e+00
8.884069999999999467e-01
1.640150999999999915e+00
9.197269999999999612e-01
1.485473999999999961e+00
2.163409000000000137e+00
1.824462000000000028e+00
1.323234999999999939e+00
1.397872999999999921e+00
1.021155999999999953e+00
1.423076999999999925e+00
1.911858999999999975e+00
2.561968999999999941e+00
1.539050999999999947e+00
1.601040999999999936e+00
1.992588000000000026e+00
1.967389000000000054e+00
1.454622000000000082e+00
2.051474999999999937e+00
1.292551000000000005e+00
9.026619999999999644e-01
1.615809999999999969e+00
1.226963999999999944e+00
2.235085000000000210e+00
2.251466999999999885e+00
1.786324000000000023e+00
1.143998999999999988e+00
1.572149999999999936e+00
1.757802000000000087e+00
1.494631000000000043e+00
1.402055000000000051e+00
2.519816000000000056e+00
1.765023000000000009e+00
1.948752000000000040e+00
2.498689999999999856e+00
1.718037000000000036e+00
1.273671999999999915e+00
8.394390000000000462e-01
1.533595999999999959e+00
1.275058999999999942e+00
2.362443999999999988e+00
1.210361999999999938e+00
2.124722000000000222e+00
1.578889999999999905e+00
1.902709999999999901e+00
1.925553999999999988e+00
6.640740000000000531e-01
1.790473999999999899e+00
1.902838000000000029e+00
1.791463999999999945e+00
2.330262999999999973e+00
1.735576000000000008e+00
1.785093999999999959e+00
2.419529999999999959e+00
1.715670000000000028e+00
1.578141000000000016e+00
9.366210000000000369e-01
2.078867999999999938e+00
1.241980000000000084e+00
2.023223999999999911e+00
1.457762999999999920e+00
1.880708999999999964e+00
1.607680999999999916e+00
2.598806999999999867e+00
1.596162999999999998e+00
8.771149999999999780e-01
1.513478000000000101e+00
2.310658000000000101e+00
1.719487999999999905e+00
2.256072000000000077e+00
1.182245999999999908e+00
1.276931999999999956e+00
1.671656000000000031e+00
1.723020999999999914e+00
1.927464000000000066e+00
1.888301999999999925e+00
1.804264000000000090e+00
1.821690000000000031e+00
2.304491000000000067e+00
1.713908999999999905e+00
1.468310999999999922e+00
1.975424999999999986e+00
1.781965999999999939e+00
1.299493999999999927e+00
1.335871000000000031e+00
1.010435999999999890e+00
1.749476000000000031e+00
1.638371999999999939e+00
2.492754000000000136e+00
9.512180000000000080e-01
2.089517999999999986e+00
2.326836999999999822e+00
2.214472000000000218e+00
1.798670999999999909e+00
1.250227999999999895e+00
2.053888000000000158e+00
2.377804999999999946e+00
2.361352000000000118e+00
2.310308000000000028e+00
1.874511000000000038e+00
2.242440999999999907e+00
2.048709000000000113e+00
2.097719999999999807e+00
1.831074000000000090e+00
2.219371999999999900e+00
2.307256999999999891e+00
1.637067000000000050e+00
2.382832000000000061e+00
8.700489999999999613e-01
1.771566999999999892e+00
2.833025999999999822e+00
1.878276000000000057e+00
1.462228000000000083e+00
2.101696000000000009e+00
2.090111999999999970e+00
2.092783999999999978e+00
2.513298999999999950e+00
2.299045000000000005e+00
2.247834999999999805e+00
2.202586000000000155e+00
1.602764999999999995e+00
2.047054999999999847e+00
1.285755999999999899e+00
1.333350999999999953e+00
2.109379000000000115e+00
1.571053999999999951e+00
2.328079999999999927e+00
6.410090000000000510e-01
2.004939999999999944e+00
1.961689000000000016e+00
1.621979000000000060e+00
2.304390000000000160e+00
2.530266000000000126e+00
2.157090999999999870e+00
2.439813000000000009e+00
1.736993000000000009e+00
2.463065999999999978e+00
1.776712000000000069e+00
1.394995999999999903e+00
1.830041999999999947e+00
1.192565000000000097e+00
1.910895999999999928e+00
2.006279000000000146e+00
2.688044000000000100e+00
1.600127000000000077e+00
1.992818999999999896e+00
6.555360000000000076e-01
1.719983999999999957e+00
1.720415000000000028e+00
1.209294000000000091e+00
2.038950999999999958e+00
1.476644000000000068e+00
1.929815999999999976e+00
2.201840999999999937e+00
1.542775000000000007e+00
2.548099000000000114e+00
1.122546000000000044e+00
1.057266000000000039e+00
1.658503999999999978e+00
1.921629999999999949e+00
1.711403000000000008e+00
2.358963999999999839e+00
2.105917999999999957e+00
1.456123999999999974e+00
1.952620999999999940e+00
6.595550000000000024e-01
1.486467999999999900e+00
1.993408000000000069e+00
2.373988000000000209e+00
2.516591000000000022e+00
1.798211000000000004e+00
1.923367999999999967e+00
2.723775999999999975e+00
1.751290999999999931e+00
2.486889999999999823e+00
1.305404999999999927e+00
1.608333999999999930e+00
2.816018999999999828e+00
1.324648000000000048e+00
6.171119999999999939e-01
1.405850999999999962e+00
2.645331999999999795e+00
2.049151999999999862e+00
1.834322999999999926e+00
1.201276000000000010e+00
1.722617999999999983e+00
1.736912000000000011e+00
1.899734999999999951e+00
1.476185999999999998e+00
1.691966999999999999e+00
2.199584000000000206e+00
2.713160999999999934e+00
1.641928000000000054e+00
2.650148999999999866e+00
1.576254999999999962e+00
1.591326000000000018e+00
1.948420999999999959e+00
1.297585999999999906e+00
2.307144999999999779e+00
2.100392999999999954e+00
2.413882000000000083e+00
2.303443000000000129e+00
1.434536000000000033e+00
1.061719000000000079e+00
2.027416000000000107e+00
2.134471000000000007e+00
2.260822999999999805e+00
1.004151999999999934e+00
1.125259000000000009e+00
1.177402000000000060e+00
2.697055000000000202e+00
1.860384999999999955e+00
2.545415000000000205e+00
1.212277999999999967e+00
1.965530999999999917e+00
1.887364000000000042e+00
2.537802999999999809e+00
2.270157000000000203e+00
2.296807999999999961e+00
2.242879999999999985e+00
2.213880000000000070e+00
1.886876999999999915e+00
1.392663999999999902e+00
1.956032999999999911e+00
1.931365999999999916e+00
8.166489999999999583e-01
1.075579000000000063e+00
7.834370000000000500e-01
9.572030000000000260e-01
2.441853000000000051e+00
2.231672000000000100e+00
2.752835000000000143e+00
1.287427000000000099e+00
1.944925999999999933e+00
2.006515999999999966e+00
2.413555999999999813e+00
3.076490999999999865e+00
1.162951000000000068e+00
1.225541999999999909e+00
1.446944999999999926e+00
1.719781999999999922e+00
1.878511999999999960e+00
1.279871999999999899e+00
1.896395999999999971e+00
1.412932000000000077e+00
2.471718000000000082e+00
1.768221999999999960e+00
1.210123000000000060e+00
1.445829000000000031e+00
2.043498000000000037e+00
2.817464999999999886e+00
1.170571000000000028e+00
1.577415999999999929e+00
2.204601999999999951e+00
1.890605000000000091e+00
2.864761999999999809e+00
1.727945999999999982e+00
1.175869000000000053e+00
1.775811000000000028e+00
1.984963000000000033e+00
1.955441999999999902e+00
1.485192999999999985e+00
2.054145999999999805e+00
1.071336999999999984e+00
1.854489000000000054e+00
1.107228000000000101e+00
1.975456000000000101e+00
1.471673000000000009e+00
1.842823000000000100e+00
2.522167000000000048e+00
6.846100000000000518e-01
1.794890000000000096e+00
2.280825999999999798e+00
1.331974999999999909e+00
1.078365000000000018e+00
1.718696000000000002e+00
1.341333000000000109e+00
1.364889999999999937e+00
2.063006000000000117e+00
2.424170000000000158e+00
1.923600999999999894e+00
1.412581000000000087e+00
2.170136999999999983e+00
1.422765000000000057e+00
1.569447999999999954e+00
2.332383999999999791e+00
1.356379999999999919e+00
2.445758000000000099e+00
2.127782999999999980e+00
1.167353000000000085e+00
1.949216000000000060e+00
1.801771999999999929e+00
1.604808000000000012e+00
2.321372000000000213e+00
1.911451000000000011e+00
1.323528999999999956e+00
1.221948999999999952e+00
2.298814999999999831e+00
2.292354000000000003e+00
1.649253000000000080e+00
1.782323000000000102e+00
2.016163000000000149e+00
1.726923999999999904e+00
1.391096000000000110e+00
1.757951999999999959e+00
1.306386999999999965e+00
1.525868000000000002e+00
2.137715000000000032e+00
9.849550000000000249e-01
1.068456999999999990e+00
1.550030000000000019e+00
1.568880000000000052e+00
2.679718999999999962e+00
2.691899999999999959e+00
1.439832999999999918e+00
1.525549999999999962e+00
2.198576000000000086e+00
2.676811999999999969e+00
1.152965000000000018e+00
1.146446000000000076e+00
8.546920000000000073e-01
2.012643999999999878e+00
1.505991000000000080e+00
1.444304999999999950e+00
1.836405000000000065e+00
8.398050000000000237e-01
2.377870999999999846e+00
1.062586000000000030e+00
1.330861000000000072e+00
1.664141000000000092e+00
7.587970000000000548e-01
2.551352000000000064e+00
2.337368000000000112e+00
1.338899999999999979e+00
1.379280000000000062e+00
1.979772000000000087e+00
2.802036999999999889e+00
1.733227999999999991e+00
1.286615999999999982e+00
1.223578999999999972e+00
1.790737000000000023e+00
1.911888000000000032e+00
1.628452999999999928e+00
1.465227000000000057e+00
1.511886000000000063e+00
2.055305999999999855e+00
1.339908000000000099e+00
1.921875999999999918e+00
1.549755999999999911e+00
2.043184000000000111e+00
2.211485000000000145e+00
1.807060000000000111e+00
1.570092000000000043e+00
1.961333999999999911e+00
1.359623000000000026e+00
2.589865999999999779e+00
2.179009999999999891e+00
1.733233999999999941e+00
1.116848000000000063e+00
9.957110000000000127e-01
1.956844000000000028e+00
1.606789999999999941e+00
1.358065999999999995e+00
1.321634999999999893e+00
2.119015000000000093e+00
1.292451999999999934e+00
2.297302000000000177e+00
1.157399000000000067e+00
1.191213999999999995e+00
2.038330999999999893e+00
1.061743000000000103e+00
1.455011999999999972e+00
1.550038000000000027e+00
1.643189000000000011e+00
2.448329000000000200e+00
1.737060000000000048e+00
1.959653000000000089e+00
1.741311000000000053e+00
9.712669999999999915e-01
2.121280000000000054e+00
1.610036000000000023e+00
1.640012999999999943e+00
1.777773999999999965e+00
1.957942999999999989e+00
1.148587999999999942e+00
2.640111999999999792e+00
1.880605000000000082e+00
1.937375000000000069e+00
5.605750000000000455e-01
2.073574999999999946e+00
1.616875000000000062e+00
1.586251999999999995e+00
2.001238999999999990e+00
2.331928000000000001e+00
1.599555999999999978e+00
3.382906000000000191e+00
2.301485000000000003e+00
1.746747000000000050e+00
1.612973999999999908e+00
1.401092000000000004e+00
2.098482000000000181e+00
1.019066000000000027e+00
1.717317999999999900e+00
1.485603999999999925e+00
2.016811000000000131e+00
2.254262999999999906e+00
1.982107000000000063e+00
1.261535999999999991e+00
9.299800000000000288e-01
2.068724000000000007e+00
2.147457000000000171e+00
2.112842999999999805e+00
2.455950000000000077e+00
1.161696999999999980e+00
2.325070999999999888e+00
2.266083000000000069e+00
1.640816999999999970e+00
1.087050000000000072e+00
1.997446000000000055e+00
1.932376000000000094e+00
1.400692999999999966e+00
2.206423000000000023e+00
1.394633000000000012e+00
2.374467000000000105e+00
2.694497999999999838e+00
3.049424999999999830e+00
1.785061999999999927e+00
1.344249000000000027e+00
2.003465999999999969e+00
1.960582000000000047e+00
1.930770000000000097e+00
2.234872000000000192e+00
1.019744999999999902e+00
1.983076999999999979e+00
2.611441999999999819e+00
1.741546000000000038e+00
2.195473999999999926e+00
2.540918000000000010e+00
1.916905000000000081e+00
2.557129999999999903e+00
2.600957000000000185e+00
1.531978999999999980e+00
1.784475000000000033e+00
1.853196999999999983e+00
1.868079999999999963e+00
2.284784000000000148e+00
1.886220999999999925e+00
2.865974000000000022e+00
2.563263000000000069e+00
1.781098000000000070e+00
2.130708999999999964e+00
8.807650000000000201e-01
1.375559999999999894e+00
1.959289000000000058e+00
1.610541999999999918e+00
2.772864999999999913e+00
2.246968999999999994e+00
1.421764000000000028e+00
2.131768999999999803e+00
1.974307999999999952e+00
2.234004000000000101e+00
2.246842000000000006e+00
1.513174000000000019e+00
1.504097999999999935e+00
2.121039999999999814e+00
2.238024999999999931e+00
2.063454999999999817e+00
1.818524999999999947e+00
8.816450000000000120e-01
2.422825000000000006e+00
1.059520999999999935e+00
1.435316000000000036e+00
1.417756999999999934e+00
9.433369999999999811e-01
2.925241999999999898e+00
1.569960000000000022e+00
1.805832000000000104e+00
1.439977000000000062e+00
1.747640000000000082e+00
2.030409999999999826e+00
1.643076999999999899e+00
1.267249000000000070e+00
1.609137000000000040e+00
1.937529000000000057e+00
1.558124999999999982e+00
1.989136000000000015e+00
1.921283999999999992e+00
9.293959999999999999e-01
2.293353000000000197e+00
1.260399999999999965e+00
2.122932000000000041e+00
1.588281999999999972e+00
2.395471999999999824e+00
1.035145999999999900e+00
1.791044000000000080e+00
1.971143000000000089e+00
2.082616999999999940e+00
1.846046000000000076e+00
2.617405999999999899e+00
1.872281000000000084e+00
1.741060000000000052e+00
1.822394000000000069e+00
1.273185000000000011e+00
2.594006999999999952e+00
1.512458999999999998e+00
2.051539000000000001e+00
1.017025000000000068e+00
2.133685999999999972e+00
1.164925999999999906e+00
1.652624000000000093e+00
1.435742999999999991e+00
1.694253000000000009e+00
1.725880999999999998e+00
1.671364000000000072e+00
1.166933999999999916e+00
2.223862000000000005e+00
1.399809999999999999e+00
2.751958000000000126e+00
1.383685999999999972e+00
2.000010000000000066e+00
1.915723999999999982e+00
1.832413999999999987e+00
1.618090000000000028e+00
2.209519999999999929e+00
2.095047999999999799e+00
1.409664999999999946e+00
1.681707999999999981e+00
8.605150000000000299e-01
1.900708000000000064e+00
1.878964000000000079e+00
1.769058000000000019e+00
1.270809999999999995e+00
1.510037999999999991e+00
1.022164000000000073e+00
2.000051000000000023e+00
1.998685000000000045e+00
2.874169999999999892e+00
1.744105000000000016e+00
1.597587000000000090e+00
1.538893999999999984e+00
1.903313999999999950e+00
1.423175000000000079e+00
1.967394000000000087e+00
2.032229000000000063e+00
1.804604000000000097e+00
1.997789999999999955e+00
8.953290000000000415e-01
1.767104999999999926e+00
2.546447000000000127e+00
1.894212999999999925e+00
1.665569999999999995e+00
1.060029000000000110e+00
2.428171999999999997e+00
2.654738000000000042e+00
1.762923000000000018e+00
2.829260999999999804e+00
1.514957000000000109e+00
1.250143999999999922e+00
2.245964999999999989e+00
1.493034999999999890e+00
1.685270999999999963e+00
3.199670999999999932e+00
1.914514000000000049e+00
1.872583000000000109e+00
1.965125000000000011e+00
1.233338999999999963e+00
2.068910999999999945e+00
2.118961000000000094e+00
1.995084000000000080e+00
2.213630999999999904e+00
2.101954000000000100e+00
2.590828000000000131e+00
2.421606999999999843e+00
1.496483999999999925e+00
2.579337000000000213e+00
1.579220999999999986e+00
2.227062000000000097e+00
2.630768000000000217e+00
1.924474000000000018e+00
8.171859999999999680e-01
2.149019000000000013e+00
2.346076000000000050e+00
1.886316000000000104e+00
1.908374999999999932e+00
1.562518000000000074e+00
2.442435000000000134e+00
2.552729999999999944e+00
1.845339999999999980e+00
1.498750999999999944e+00
1.538974000000000064e+00
1.749501999999999891e+00
2.314149000000000012e+00
2.452672999999999881e+00
2.457663999999999849e+00
1.083250000000000046e+00
2.361536000000000080e+00
2.402775999999999801e+00
1.730475999999999903e+00
2.121262999999999899e+00
1.875434000000000045e+00
1.891742999999999952e+00
1.819574000000000025e+00
2.017771999999999899e+00
1.478047000000000111e+00
2.010966999999999949e+00
2.613084999999999880e+00
1.706383999999999901e+00
1.374041000000000068e+00
2.079051000000000204e+00
1.637575999999999921e+00
2.186398000000000064e+00
9.918810000000000127e-01
2.591801999999999939e+00
8.858219999999999983e-01
1.977578999999999976e+00
1.897869999999999946e+00
2.644378000000000117e+00
1.826338000000000017e+00
1.338553000000000104e+00
1.535287000000000068e+00
1.702477000000000018e+00
1.838049000000000044e+00
1.932032999999999889e+00
1.312089000000000061e+00
2.140995000000000203e+00
8.915459999999999496e-01
1.988383000000000012e+00
1.166743000000000086e+00
1.372807000000000111e+00
2.222398999999999791e+00
2.038190000000000168e+00
3.053643000000000107e+00
9.774359999999999715e-01
1.968719000000000108e+00
2.143613999999999908e+00
2.491404000000000174e+00
2.727031999999999901e+00
1.490550000000000042e+00
1.602913999999999950e+00
1.748861999999999917e+00
2.015200000000000102e+00
2.728752000000000066e+00
2.557577000000000211e+00
2.535464999999999858e+00
2.291030000000000122e+00
1.564739000000000102e+00
1.185786999999999924e+00
1.550002000000000102e+00
1.576659000000000033e+00
2.080651000000000028e+00
2.466429000000000205e+00
6.263969999999999816e-01
1.444819000000000075e+00
2.475807999999999787e+00
2.314064000000000121e+00
2.563112999999999975e+00
2.504847999999999963e+00
1.232145999999999963e+00
1.368543000000000065e+00
2.078235999999999972e+00
2.787866000000000177e+00
2.010787000000000102e+00
1.694032999999999900e+00
2.254715000000000025e+00
2.118199000000000165e+00
1.744463000000000097e+00
1.870945000000000080e+00
1.725095999999999963e+00
1.236569999999999947e+00
2.123231000000000090e+00
8.710909999999999487e-01
1.937483999999999984e+00
2.606651999999999969e+00
1.296351000000000031e+00
2.166945000000000121e+00
1.218725999999999976e+00
1.476966999999999919e+00
1.850473999999999952e+00
2.394044000000000061e+00
2.652258999999999922e+00
1.277384999999999993e+00
2.021513000000000115e+00
2.338563999999999865e+00
2.644137000000000182e+00
1.315361000000000002e+00
2.284784999999999844e+00
2.268626999999999949e+00
1.768286999999999942e+00
1.828478999999999965e+00
1.005900000000000016e+00
2.043897999999999993e+00
2.116080000000000183e+00
1.728336000000000094e+00
2.222837000000000174e+00
1.218163000000000107e+00
1.965829000000000049e+00
1.565747000000000000e+00
2.056172000000000111e+00
2.231043999999999805e+00
1.642686000000000091e+00
2.051401999999999948e+00
2.151991999999999905e+00
2.127257000000000176e+00
1.281976999999999922e+00
1.983951999999999938e+00
1.828724000000000016e+00
1.833433000000000090e+00
1.822910999999999948e+00
8.198309999999999764e-01
1.709953999999999974e+00
1.621113000000000026e+00
1.411412000000000111e+00
1.461513000000000062e+00
1.808823999999999987e+00
1.722428999999999988e+00
1.484537999999999913e+00
2.221286000000000094e+00
2.565672000000000175e+00
1.748146999999999895e+00
1.456755999999999940e+00
1.365235999999999894e+00
1.538259000000000043e+00
2.067404999999999937e+00
1.732509000000000077e+00
1.594200999999999979e+00
1.524853000000000014e+00
2.270950000000000024e+00
1.433035000000000059e+00
2.036563999999999819e+00
1.957518000000000091e+00
9.436780000000000168e-01
2.539232000000000156e+00
1.696652999999999967e+00
1.728804999999999925e+00
1.819147999999999987e+00
1.890695000000000014e+00
2.633485999999999994e+00
1.858662000000000036e+00
1.648787999999999920e+00
1.922897000000000078e+00
2.382820999999999856e+00
1.614022999999999985e+00
1.765911999999999926e+00
1.474647000000000041e+00
1.550707999999999975e+00
2.240803999999999796e+00
1.232115999999999989e+00
1.882454000000000072e+00
1.414970999999999979e+00
1.561320999999999959e+00
1.943225999999999898e+00
1.898055999999999965e+00
1.593655000000000044e+00
1.568726999999999983e+00
1.744296000000000069e+00
2.783281000000000116e+00
1.443349999999999911e+00
1.862813999999999970e+00
2.111955000000000027e+00
2.104823999999999806e+00
2.133436999999999806e+00
1.266599000000000030e+00
1.097666999999999948e+00
1.402762999999999982e+00
1.905761000000000038e+00
1.745033000000000056e+00
1.858740999999999977e+00
1.531752999999999920e+00
2.106205999999999801e+00
1.797109000000000067e+00
1.793379000000000056e+00
2.338063000000000002e+00
2.245350999999999875e+00
1.343976999999999977e+00
2.988760000000000083e+00
1.207821000000000033e+00
1.680053000000000019e+00
1.644449000000000050e+00
1.566016999999999992e+00
1.701035000000000075e+00
9.258859999999999868e-01
1.318367000000000067e+00
1.292496000000000089e+00
1.544353000000000087e+00
2.071133999999999808e+00
2.001110000000000166e+00
1.984093000000000107e+00
1.631461000000000050e+00
1.398848000000000091e+00
9.541129999999999889e-01
2.079635999999999818e+00
1.801593999999999918e+00
1.373105000000000020e+00
2.376757000000000009e+00
9.716409999999999769e-01
1.906752999999999920e+00
2.457802000000000042e+00
2.844806999999999864e+00
1.103302999999999923e+00
1.084680000000000089e+00
1.634082000000000034e+00
1.394535000000000080e+00
1.660592000000000068e+00
2.546793000000000085e+00
2.220187999999999828e+00
1.366382999999999903e+00
1.308961000000000041e+00
2.018364000000000047e+00
1.509417999999999926e+00
2.314426999999999790e+00
2.000612999999999975e+00
1.377701999999999982e+00
2.472271999999999803e+00
9.543270000000000364e-01
2.074129000000000111e+00
1.500871000000000066e+00
1.311871000000000009e+00
1.586772000000000071e+00
2.233800000000000008e+00
1.941456999999999988e+00
1.417303999999999897e+00
2.172928000000000193e+00
1.921322999999999892e+00
2.161083999999999783e+00
2.136766999999999861e+00
3.363382999999999790e+00
9.019939999999999625e-01
2.186768999999999963e+00
1.525945000000000107e+00
2.272714999999999819e+00
1.548054999999999959e+00
2.359210000000000029e+00
1.165847000000000078e+00
2.192575999999999858e+00
1.482979000000000047e+00
1.444455000000000044e+00
3.113253999999999966e+00
1.119321000000000010e+00
1.779101000000000043e+00
1.405553999999999970e+00
2.252577000000000051e+00
2.688728999999999925e+00
1.572689000000000004e+00
1.664366999999999930e+00
1.807320000000000038e+00
2.340183000000000124e+00
1.156800000000000050e+00
2.035772999999999833e+00
1.887823999999999947e+00
8.381480000000000041e-01
2.072008999999999990e+00
7.935079999999999911e-01
2.067131999999999969e+00
1.987011000000000083e+00
2.792202000000000073e+00
1.785654999999999992e+00
2.765877999999999837e+00
1.586573000000000011e+00
2.377841000000000093e+00
2.805820999999999898e+00
2.679486999999999952e+00
1.888117000000000045e+00
1.568537999999999988e+00
1.913416000000000006e+00
2.387061000000000099e+00
1.819398999999999988e+00
2.346252999999999922e+00
1.463092999999999977e+00
1.381361999999999979e+00
2.034002000000000088e+00
1.065409000000000050e+00
1.795811000000000046e+00
1.218215000000000048e+00
1.491155999999999926e+00
2.550123000000000140e+00
1.014485000000000081e+00
1.355639999999999956e+00
1.762642000000000042e+00
1.767767000000000088e+00
3.333912000000000209e+00
1.524038000000000004e+00
1.904506999999999950e+00
8.517799999999999816e-01
2.043508000000000102e+00
1.858306000000000013e+00
1.085987000000000036e+00
2.076877999999999780e+00
4.825880000000000170e-01
2.134088999999999903e+00
1.582581999999999933e+00
1.550384999999999902e+00
1.631640999999999897e+00
1.536219999999999919e+00
1.746164000000000049e+00
1.687022999999999939e+00
1.857723999999999931e+00
1.114559000000000077e+00
1.166970000000000063e+00
2.636677000000000159e+00
1.586616000000000026e+00
1.549822000000000033e+00
1.238301000000000096e+00
9.325750000000000428e-01
2.158825000000000216e+00
2.011988000000000110e+00
1.332268999999999926e+00
8.885899999999999910e-01
2.257878999999999969e+00
1.496239000000000097e+00
1.765501999999999905e+00
1.411276999999999893e+00
1.205246000000000040e+00
1.142244000000000037e+00
1.559677999999999898e+00
1.863528000000000073e+00
1.617990999999999957e+00
1.737378000000000089e+00
2.959341000000000221e+00
1.716229000000000005e+00
1.209934000000000065e+00
1.267217000000000038e+00
1.514801999999999982e+00
2.339500999999999831e+00
2.151825000000000099e+00
1.111701999999999968e+00
1.019995999999999903e+00
1.775835999999999970e+00
1.590157999999999960e+00
1.304424000000000028e+00
1.357679999999999998e+00
1.345676000000000094e+00
2.314830999999999861e+00
8.119319999999999871e-01
1.860913000000000039e+00
2.288962999999999859e+00
1.197478000000000042e+00
2.746818000000000204e+00
1.338055999999999912e+00
1.738323999999999980e+00
1.695586999999999955e+00
2.070530999999999899e+00
1.759260999999999964e+00
2.390079000000000065e+00
1.909229999999999983e+00
1.728037000000000045e+00
1.757314999999999960e+00
1.919964000000000004e+00
1.573051999999999895e+00
1.608845999999999998e+00
2.488014000000000170e+00
2.283631999999999884e+00
1.484901999999999944e+00
1.352856000000000058e+00
1.300931999999999977e+00
1.639893999999999963e+00
2.875386000000000220e+00
9.727510000000000323e-01
1.234761999999999915e+00
1.166517000000000026e+00
1.670350999999999919e+00
2.236670000000000158e+00
1.657566000000000095e+00
1.847942999999999891e+00
1.932195000000000107e+00
1.815693000000000001e+00
1.967492999999999936e+00
1.458274000000000070e+00
1.446464999999999890e+00
1.001365999999999978e+00
2.111012000000000111e+00
1.153616999999999893e+00
1.440331000000000028e+00
1.825067999999999913e+00
1.758288999999999991e+00
2.545818000000000136e+00
4.948980000000000046e-01
2.026975999999999889e+00
1.021870000000000056e+00
1.567763999999999935e+00
3.180721000000000132e+00
1.432703999999999978e+00
1.279047000000000045e+00
1.823782999999999932e+00
1.911577999999999999e+00
2.267074000000000034e+00
1.961267000000000094e+00
1.613270999999999900e+00
1.710984999999999978e+00
2.015718000000000121e+00
1.916028999999999982e+00
1.856478000000000073e+00
1.780335999999999919e+00
1.302424999999999944e+00
2.530542000000000069e+00
9.175659999999999927e-01
2.183021999999999796e+00
1.285668999999999951e+00
1.783968999999999916e+00
2.317219000000000140e+00
9.434249999999999581e-01
1.453610999999999986e+00
2.372498999999999914e+00
2.090416999999999970e+00
2.385416000000000203e+00
1.212315000000000031e+00
1.148524000000000100e+00
8.089779999999999749e-01
2.190904000000000185e+00
1.457656999999999980e+00
1.655799000000000021e+00
1.389823000000000031e+00
1.174379000000000062e+00
2.650603999999999960e+00
7.360860000000000181e-01
1.793403999999999998e+00
1.462450000000000028e+00
7.731799999999999784e-01
1.875164999999999971e+00
2.027042999999999928e+00
1.482488999999999946e+00
1.720223000000000058e+00
1.814867000000000008e+00
2.234523999999999955e+00
1.110824000000000034e+00
1.592807000000000084e+00
1.720204999999999984e+00
1.516019999999999923e+00
2.264869000000000021e+00
2.118981999999999921e+00
1.740560000000000107e+00
1.378201000000000009e+00
2.533802999999999805e+00
8.555620000000000447e-01
1.448229999999999906e+00
1.733095000000000052e+00
1.544680000000000053e+00
2.804196000000000133e+00
2.596741999999999884e+00
1.577288000000000023e+00
1.979163000000000006e+00
2.174472000000000182e+00
2.953983000000000025e+00
1.355282000000000098e+00
2.075938999999999979e+00
1.464369999999999949e+00
2.060328000000000159e+00
1.735103000000000062e+00
1.362046000000000090e+00
1.391526999999999958e+00
1.692520000000000024e+00
2.247463000000000211e+00
9.703249999999999931e-01
1.469773999999999914e+00
2.179796000000000067e+00
2.149204000000000114e+00
1.905294000000000043e+00
1.998269000000000073e+00
1.675178999999999974e+00
1.573831999999999898e+00
1.860781000000000018e+00
2.873584999999999834e+00
1.358009999999999939e+00
1.412149000000000099e+00
1.736582000000000070e+00
2.366432000000000091e+00
2.039951999999999988e+00
1.565698999999999952e+00
1.125613999999999892e+00
2.209297999999999984e+00
2.171715999999999980e+00
9.191139999999999866e-01
1.363712000000000035e+00
1.090084000000000053e+00
1.488857000000000097e+00
2.337374000000000063e+00
1.390717999999999899e+00
1.390999000000000096e+00
1.362182000000000004e+00
1.925383000000000067e+00
2.762947000000000042e+00
1.446355999999999975e+00
1.286032999999999982e+00
1.247366999999999893e+00
2.184924999999999784e+00
1.179481999999999919e+00
1.680844999999999922e+00
1.493249999999999966e+00
1.757241999999999971e+00
2.484052000000000149e+00
1.261916999999999955e+00
1.436233000000000093e+00
1.434571999999999958e+00
1.050446999999999909e+00
2.620096000000000203e+00
2.088607999999999798e+00
1.738928000000000029e+00
1.038513000000000019e+00
1.764453999999999967e+00
2.432039000000000062e+00
1.285998999999999892e+00
1.497061999999999893e+00
1.661488000000000076e+00
1.859582000000000068e+00
2.170993000000000173e+00
2.216362000000000165e+00
1.536151000000000044e+00
2.207412999999999847e+00
1.935699999999999976e+00
1.369218000000000046e+00
1.623224000000000000e+00
1.464205999999999896e+00
1.646382999999999930e+00
2.545151999999999859e+00
1.389229999999999965e+00
1.372846000000000011e+00
1.915170000000000039e+00
2.069636000000000031e+00
2.535355000000000025e+00
1.215433999999999903e+00
1.010285000000000100e+00
1.687797999999999909e+00
1.778936999999999991e+00
2.962655999999999956e+00
1.443213999999999997e+00
1.346095999999999959e+00
1.481965999999999894e+00
2.019927000000000028e+00
1.616568000000000005e+00
2.151365999999999890e+00
2.034546999999999883e+00
2.729143000000000097e+00
1.352489999999999970e+00
2.194837000000000149e+00
1.895283999999999969e+00
1.676252000000000075e+00
1.874212999999999907e+00
2.664909999999999890e+00
1.152913999999999994e+00
1.908087000000000089e+00
2.284556999999999949e+00
1.855644999999999989e+00
2.073154999999999859e+00
2.119618000000000002e+00
1.993241000000000041e+00
1.647569999999999979e+00
2.104829000000000061e+00
1.756780999999999926e+00
1.776486999999999927e+00
1.286116999999999955e+00
1.975999999999999979e+00
1.554299000000000097e+00
1.218040999999999929e+00
1.630371000000000015e+00
1.716550000000000020e+00
1.526702000000000004e+00
2.748079999999999856e+00
1.154479000000000033e+00
2.698675999999999853e+00
1.797452999999999967e+00
1.665999000000000008e+00
2.873393000000000086e+00
1.752742000000000022e+00
1.560149999999999926e+00
1.004459999999999908e+00
1.953381999999999952e+00
1.970958999999999905e+00
1.533307999999999893e+00
1.944711999999999996e+00
1.739775999999999989e+00
1.280626999999999960e+00
1.873251999999999917e+00
1.604367000000000099e+00
1.752704000000000040e+00
1.150438999999999989e+00
2.543703999999999965e+00
8.916650000000000409e-01
1.973748999999999976e+00
1.870422999999999947e+00
1.635493000000000086e+00
2.261623999999999857e+00
1.191138999999999948e+00
1.371445000000000025e+00
8.994990000000000485e-01
1.855987999999999971e+00
2.284740999999999911e+00
1.883906000000000081e+00
1.759373000000000076e+00
1.616211999999999982e+00
1.672263999999999973e+00
7.398099999999999676e-01
2.024401000000000117e+00
1.609139000000000097e+00
1.359267999999999921e+00
2.093637999999999888e+00
8.789420000000000011e-01
1.554351999999999956e+00
1.869752000000000081e+00
1.702987999999999946e+00
2.325289999999999857e+00
1.751708999999999961e+00
1.787341000000000069e+00
1.264801000000000064e+00
2.732657999999999809e+00
2.663031000000000148e+00
1.636641000000000012e+00
1.397124000000000033e+00
2.129591000000000012e+00
2.191464999999999996e+00
9.800790000000000335e-01
2.029606999999999939e+00
1.684568999999999983e+00
1.417480000000000073e+00
1.855898999999999965e+00
1.100953000000000070e+00
1.741749999999999909e+00
2.004513999999999907e+00
1.983119999999999994e+00
1.366797999999999957e+00
2.311819999999999986e+00
1.897215000000000096e+00
1.436066999999999982e+00
2.157111000000000001e+00
2.659564000000000039e+00
1.621537999999999924e+00
1.434345999999999899e+00
2.624442000000000164e+00
1.862381000000000064e+00
1.874894999999999978e+00
9.440589999999999815e-01
2.893740999999999897e+00
1.728107999999999977e+00
2.183396999999999810e+00
1.079865000000000075e+00
1.461092999999999975e+00
1.960957000000000061e+00
1.567333000000000087e+00
1.739635000000000042e+00
1.455241999999999924e+00
2.093350000000000044e+00
2.553923999999999861e+00
2.385785999999999962e+00
2.680938999999999961e+00
1.830030000000000046e+00
1.624081000000000108e+00
1.928757999999999972e+00
1.583623000000000003e+00
1.634454000000000073e+00
1.954822000000000060e+00
2.196814999999999962e+00
1.627547000000000077e+00
2.132476000000000038e+00
8.414690000000000225e-01
1.663397000000000014e+00
1.093026999999999971e+00
1.650193000000000021e+00
1.661097999999999963e+00
1.808766000000000096e+00
1.156698000000000004e+00
2.034355000000000135e+00
1.828775000000000039e+00
2.876430000000000042e+00
1.555525999999999964e+00
1.850789999999999935e+00
1.934692999999999996e+00
1.690766999999999909e+00
1.740089999999999915e+00
1.724318999999999935e+00
2.081485999999999947e+00
1.592827999999999911e+00
1.681459000000000037e+00
1.166865000000000041e+00
1.500296000000000074e+00
1.744011999999999896e+00
1.320672999999999986e+00
1.632719999999999949e+00
7.288759999999999684e-01
2.186882000000000215e+00
2.287825000000000220e+00
1.517314000000000052e+00
2.726729000000000180e+00
1.770224000000000020e+00
2.016598999999999808e+00
1.085974999999999913e+00
1.269935999999999954e+00
1.928040999999999894e+00
1.715908999999999907e+00
2.330553999999999792e+00
1.274319999999999897e+00
1.644524000000000097e+00
1.379779000000000089e+00
1.599935000000000107e+00
1.991274999999999906e+00
1.523522999999999961e+00
1.380613000000000090e+00
2.226669999999999927e+00
1.575800000000000090e+00
2.086538000000000004e+00
1.316788999999999987e+00
2.788661999999999974e+00
1.556133999999999906e+00
1.773601999999999901e+00
1.437702000000000035e+00
1.236671000000000076e+00
2.342276000000000025e+00
1.866308999999999996e+00
1.847935000000000105e+00
1.650473999999999997e+00
1.671478000000000019e+00
1.855223999999999984e+00
1.720488999999999935e+00
1.752810999999999897e+00
7.995520000000000405e-01
1.603207000000000049e+00
8.123040000000000260e-01
1.542624999999999913e+00
2.055705000000000116e+00
1.159545999999999966e+00
3.017275999999999847e+00
1.509095999999999993e+00
1.471494999999999997e+00
1.849116999999999900e+00
1.832561000000000107e+00
2.038380000000000081e+00
2.093325000000000102e+00
1.550837999999999939e+00
1.802589999999999915e+00
1.723902000000000045e+00
1.949175000000000102e+00
1.989544999999999897e+00
1.547592999999999996e+00
2.163313000000000041e+00
2.368233000000000033e+00
1.891599999999999948e+00
2.193880000000000052e+00
2.615498000000000101e+00
1.325298000000000087e+00
2.878623999999999850e+00
1.101116999999999901e+00
1.872481000000000062e+00
2.178529999999999855e+00
1.242059999999999942e+00
1.704183000000000003e+00
1.155313000000000034e+00
2.166627000000000081e+00
2.161580999999999975e+00
1.583777999999999908e+00
1.934104000000000045e+00
1.840880999999999990e+00
1.994880999999999904e+00
2.277187000000000072e+00
1.280197000000000029e+00
8.056830000000000380e-01
2.719025999999999943e+00
2.690676999999999985e+00
1.703068999999999944e+00
2.336151000000000089e+00
1.523028999999999966e+00
1.966989000000000098e+00
2.084944999999999826e+00
2.715984000000000176e+00
2.659491000000000049e+00
2.845005000000000006e+00
2.460605999999999849e+00
2.182637000000000160e+00
1.518464999999999954e+00
1.864556000000000102e+00
1.580403000000000002e+00
2.112836000000000158e+00
2.655883000000000216e+00
1.231734000000000107e+00
8.979219999999999979e-01
1.468339999999999979e+00
2.289372999999999880e+00
1.589941000000000049e+00
2.052491999999999983e+00
1.036650000000000071e+00
1.986858000000000013e+00
2.354800000000000004e+00
2.275275000000000158e+00
2.174043999999999865e+00
2.200359000000000176e+00
2.117875999999999870e+00
2.553354000000000124e+00
2.236295999999999840e+00
2.407659999999999911e+00
2.049103000000000119e+00
1.752723999999999949e+00
1.810848999999999931e+00
1.809792000000000067e+00
2.194894000000000123e+00
2.170167000000000179e+00
2.694993000000000194e+00
1.895258000000000109e+00
1.838433999999999902e+00
6.465370000000000283e-01
2.530766999999999989e+00
2.290378000000000025e+00
2.417371000000000159e+00
1.718877999999999906e+00
8.005160000000000053e-01
1.645084999999999908e+00
1.580773999999999901e+00
1.961894999999999945e+00
2.695606000000000169e+00
1.629531999999999980e+00
2.335433000000000092e+00
1.924523999999999901e+00
2.764539000000000080e+00
1.383572999999999942e+00
1.685327000000000019e+00
1.744472000000000023e+00
2.033126999999999907e+00
2.031547999999999909e+00
1.046343000000000023e+00
1.980671000000000070e+00
2.310073000000000043e+00
1.452728000000000019e+00
1.617838000000000109e+00
1.646349999999999980e+00
1.125461999999999962e+00
1.431070999999999982e+00
1.854638000000000009e+00
3.106057999999999986e+00
1.490890999999999966e+00
1.864950000000000108e+00
1.555800000000000072e+00
2.374703999999999926e+00
1.731608999999999954e+00
1.555365000000000109e+00
1.583431999999999951e+00
1.787760999999999934e+00
2.135682000000000080e+00
1.073091999999999935e+00
1.942288000000000014e+00
2.154608000000000079e+00
1.672095000000000109e+00
1.294559000000000015e+00
1.640144999999999964e+00
1.369904000000000011e+00
1.282451000000000008e+00
1.732526999999999928e+00
2.818788000000000071e+00
1.261918000000000095e+00
1.522248000000000046e+00
1.911288000000000098e+00
1.979573999999999945e+00
1.769239999999999924e+00
9.609929999999999861e-01
8.891170000000000462e-01
1.832020999999999900e+00
2.010297000000000001e+00
1.660157000000000105e+00
1.530697999999999892e+00
1.571696999999999900e+00
1.398090000000000055e+00
2.924622999999999973e+00
1.070659000000000027e+00
1.670956000000000108e+00
1.542434000000000083e+00
2.058605000000000018e+00
2.743857999999999908e+00
9.116250000000000187e-01
1.569180999999999937e+00
1.803944999999999910e+00
2.323862999999999790e+00
1.819768000000000052e+00
1.582122000000000028e+00
1.355534999999999934e+00
1.305504999999999916e+00
1.967389999999999972e+00
1.684865999999999975e+00
8.930649999999999977e-01
1.577766000000000002e+00
2.566472000000000087e+00
2.812358000000000136e+00
1.289979999999999905e+00
1.065723999999999894e+00
1.277276999999999996e+00
2.069739999999999913e+00
2.783631000000000189e+00
9.207549999999999901e-01
1.220574999999999966e+00
1.662195000000000089e+00
2.509780000000000122e+00
2.533685000000000187e+00
1.228523999999999949e+00
1.452523999999999926e+00
9.623680000000000012e-01
2.495335999999999999e+00
1.351483999999999908e+00
1.247443000000000080e+00
1.315752999999999950e+00
1.548000000000000043e+00
2.008847999999999967e+00
1.361207999999999974e+00
1.291196000000000010e+00
1.576513000000000053e+00
1.801635000000000097e+00
2.973952000000000151e+00
1.243279999999999941e+00
1.034469000000000083e+00
1.422293999999999947e+00
1.835460000000000091e+00
2.749858999999999831e+00
2.171666000000000096e+00
6.598309999999999453e-01
1.696152000000000104e+00
2.156458999999999904e+00
2.148575000000000124e+00
1.358449000000000018e+00
8.740599999999999481e-01
1.609668000000000099e+00
2.787065000000000126e+00
1.073612999999999928e+00
1.535053000000000001e+00
1.694711999999999996e+00
1.545948000000000100e+00
2.585264000000000006e+00
1.402551000000000103e+00
1.770739999999999981e+00
1.395729999999999915e+00
9.252789999999999626e-01
1.519212000000000007e+00
1.898285999999999918e+00
1.477840999999999960e+00
1.186882999999999910e+00
2.100159000000000109e+00
1.969162000000000079e+00
1.989697000000000049e+00
1.121644000000000085e+00
1.404552999999999940e+00
1.518235000000000001e+00
1.834835999999999911e+00
1.401674000000000087e+00
1.659470000000000001e+00
1.243708000000000036e+00
2.568833999999999840e+00
1.504642999999999953e+00
1.623283000000000031e+00
1.571809999999999929e+00
1.030998000000000081e+00
3.180077999999999960e+00
1.751320999999999906e+00
2.009177000000000213e+00
9.739389999999999992e-01
2.000941000000000081e+00
2.361695999999999795e+00
1.921470000000000011e+00
2.161846999999999852e+00
1.329701000000000022e+00
1.928345999999999894e+00
1.245168999999999970e+00
2.073328000000000060e+00
1.419453999999999994e+00
1.445743000000000000e+00
1.868387999999999938e+00
8.930230000000000112e-01
2.844714000000000187e+00
2.670304999999999929e+00
2.078291999999999806e+00
1.635057999999999900e+00
2.106195000000000039e+00
2.085659999999999847e+00
1.437964000000000020e+00
1.814985000000000070e+00
2.431392000000000220e+00
2.028833999999999804e+00
2.478355000000000086e+00
2.116492000000000040e+00
1.514823000000000031e+00
1.463200000000000056e+00
1.979983999999999966e+00
1.970542999999999934e+00
1.664930000000000021e+00
2.055048000000000208e+00
1.489063000000000025e+00
2.129801000000000055e+00
1.552880999999999956e+00
1.392622000000000027e+00
1.077771999999999952e+00
2.071635000000000115e+00
1.708766000000000007e+00
1.432179000000000091e+00
2.356390000000000207e+00
2.594637000000000082e+00
2.132950000000000124e+00
2.431356000000000073e+00
2.591839999999999922e+00
2.213473000000000024e+00
1.245157999999999987e+00
1.444528000000000034e+00
1.394077999999999928e+00
1.674714000000000036e+00
2.183533000000000168e+00
8.672079999999999789e-01
1.836500999999999939e+00
2.177958999999999978e+00
2.164120000000000044e+00
2.222064000000000039e+00
1.909124999999999961e+00
1.713511000000000006e+00
1.645332999999999934e+00
2.572239999999999860e+00
2.920361000000000207e+00
1.636943000000000037e+00
1.679270999999999958e+00
1.905756999999999923e+00
2.183295000000000208e+00
1.385450000000000070e+00
1.888425999999999938e+00
1.722020000000000106e+00
1.587890000000000024e+00
2.081110999999999933e+00
9.519530000000000491e-01
1.247311000000000059e+00
1.414174000000000042e+00
1.082024000000000097e+00
2.419003000000000014e+00
1.298735999999999891e+00
1.670933999999999919e+00
1.855145999999999962e+00
2.248435999999999879e+00
2.784844000000000097e+00
2.432028999999999996e+00
1.885145999999999988e+00
2.077764999999999862e+00
1.314170000000000060e+00
1.784099000000000101e+00
2.466406000000000098e+00
1.776836000000000082e+00
1.409894999999999898e+00
1.943710999999999967e+00
1.160463999999999940e+00
1.535697000000000090e+00
1.462244000000000099e+00
1.710658999999999930e+00
2.325492000000000115e+00
1.858009000000000022e+00
1.971262999999999987e+00
1.868765999999999927e+00
1.728765000000000107e+00
2.626116000000000117e+00
1.822921000000000014e+00
1.169637000000000038e+00
1.292137000000000091e+00
1.801452999999999971e+00
1.957856999999999958e+00
1.692676999999999987e+00
1.712771000000000043e+00
1.545344000000000051e+00
1.916482000000000019e+00
1.743740000000000068e+00
2.263962999999999948e+00
1.643998999999999988e+00
1.988364999999999938e+00
1.750720999999999972e+00
1.497576000000000018e+00
1.760734000000000021e+00
1.971356000000000108e+00
1.604222999999999955e+00
2.779792000000000041e+00
1.420133000000000090e+00
1.761517999999999917e+00
1.410307999999999895e+00
8.086200000000000054e-01
2.356374000000000191e+00
1.189189999999999969e+00
1.737864999999999993e+00
1.511085000000000012e+00
1.820832999999999924e+00
1.751705999999999985e+00
1.817738000000000076e+00
1.193575000000000053e+00
1.616517999999999899e+00
1.368745000000000100e+00
1.455184999999999951e+00
5.252269999999999994e-01
2.727313999999999794e+00
1.559811999999999976e+00
2.639098000000000166e+00
1.502348000000000017e+00
1.947100000000000053e+00
1.548753999999999964e+00
1.555646000000000084e+00
1.715046999999999988e+00
2.144573999999999980e+00
1.980685000000000029e+00
1.688928999999999903e+00
1.894675000000000109e+00
1.833692000000000100e+00
2.083050000000000068e+00
2.089707999999999899e+00
2.200232000000000188e+00
2.067149999999999821e+00
2.457011000000000056e+00
1.689310000000000089e+00
2.183629999999999960e+00
1.756674999999999986e+00
2.466401999999999983e+00
1.101703000000000099e+00
2.170844999999999914e+00
1.597237000000000018e+00
1.712817000000000034e+00
2.239338000000000051e+00
6.382240000000000135e-01
1.251217999999999941e+00
1.167461000000000082e+00
1.787442999999999893e+00
2.050924999999999887e+00
1.563714000000000048e+00
1.924177000000000026e+00
1.512874000000000052e+00
1.553239999999999954e+00
8.190650000000000430e-01
2.061364999999999892e+00
1.978410000000000002e+00
1.211929999999999952e+00
2.508509999999999796e+00
1.130017999999999967e+00
2.168273000000000117e+00
1.830101999999999896e+00
2.145093000000000139e+00
1.920925999999999911e+00
3.616407000000000149e+00
1.890727000000000046e+00
2.189134000000000135e+00
2.250077999999999800e+00
2.606488999999999834e+00
1.630795999999999912e+00
1.802062999999999970e+00
1.541152999999999995e+00
1.825817000000000023e+00
1.091733000000000064e+00
1.067266999999999966e+00
1.552815000000000056e+00
1.542753000000000041e+00
2.243107999999999880e+00
1.165569000000000077e+00
1.451033000000000017e+00
1.838840000000000030e+00
1.549924000000000079e+00
2.619924000000000142e+00
2.301270000000000149e+00
1.598198000000000008e+00
1.712237999999999927e+00
2.493444000000000216e+00
2.751997999999999944e+00
1.484649000000000107e+00
1.850273000000000057e+00
1.779080999999999912e+00
1.852870000000000017e+00
2.070040000000000102e+00
2.269318000000000168e+00
2.066971999999999809e+00
1.208018999999999954e+00
2.221448999999999785e+00
1.115078000000000014e+00
1.799938000000000038e+00
1.436409000000000047e+00
1.135877000000000026e+00
1.521919999999999940e+00
2.020728000000000080e+00
2.014279999999999848e+00
1.900303999999999993e+00
1.733533999999999908e+00
2.563468999999999998e+00
1.774264000000000063e+00
2.354925999999999853e+00
1.770367000000000024e+00
1.295603999999999978e+00
2.428932000000000091e+00
1.169945000000000013e+00
1.921812000000000076e+00
1.355105999999999922e+00
2.110269000000000172e+00
1.212334000000000023e+00
1.863666999999999963e+00
1.731481000000000048e+00
1.979946999999999901e+00
1.946973000000000065e+00
1.293574999999999919e+00
1.957662000000000013e+00
1.929837999999999942e+00
1.802316999999999947e+00
2.317779999999999951e+00
1.482213000000000003e+00
2.054218000000000099e+00
2.108579999999999899e+00
1.558783999999999947e+00
2.123356999999999939e+00
2.383306000000000147e+00
1.827396000000000020e+00
1.647493000000000096e+00
2.557649000000000061e+00
9.527609999999999690e-01
1.670846999999999971e+00
1.786224999999999952e+00
2.017598000000000003e+00
2.139572999999999947e+00
1.800645999999999969e+00
1.313873999999999986e+00
1.993557999999999941e+00
2.358102999999999838e+00
2.891988000000000003e+00
1.345525000000000082e+00
1.998259000000000007e+00
1.523126999999999898e+00
2.463257000000000030e+00
1.842108000000000079e+00
1.272315000000000085e+00
1.365777000000000019e+00
1.055604999999999905e+00
1.959465999999999930e+00
1.144150000000000000e+00
2.195931999999999995e+00
2.330055999999999905e+00
1.172131999999999952e+00
1.681912999999999991e+00
1.431335999999999942e+00
1.898003000000000107e+00
1.692533999999999983e+00
2.047375999999999863e+00
2.947817999999999827e+00
1.360846999999999918e+00
2.061722000000000055e+00
1.722504000000000035e+00
2.196772000000000169e+00
2.390284999999999993e+00
1.581946999999999992e+00
1.921894999999999909e+00
1.551037999999999917e+00
1.984102999999999950e+00
1.928935999999999984e+00
2.188384999999999803e+00
1.943300000000000027e+00
1.432577999999999907e+00
2.082514000000000198e+00
1.854298999999999920e+00
2.110065000000000079e+00
1.480761999999999912e+00
1.844254000000000060e+00
2.554146999999999945e+00
1.279484999999999983e+00
1.799841999999999942e+00
1.857830000000000092e+00
2.220829000000000164e+00
2.369117999999999835e+00
1.405856999999999912e+00
1.438328000000000051e+00
1.330770999999999926e+00
2.031153999999999904e+00
1.962814999999999976e+00
1.708593999999999946e+00
1.517625000000000002e+00
1.569981000000000071e+00
2.191765999999999881e+00
1.222885999999999918e+00
1.996958000000000011e+00
1.677945000000000020e+00
1.444614000000000065e+00
2.239100000000000090e+00
1.174018000000000006e+00
1.834419000000000022e+00
1.532019000000000020e+00
1.363288999999999973e+00
1.374117000000000033e+00
2.160101000000000049e+00
1.747533000000000003e+00
2.060163000000000189e+00
1.795406000000000057e+00
1.915454999999999908e+00
1.503347999999999907e+00
1.593202000000000007e+00
2.157373000000000207e+00
1.550680999999999976e+00
1.991182999999999925e+00
1.347706999999999988e+00
1.490366000000000080e+00
2.119603000000000126e+00
2.129513000000000211e+00
1.587190000000000101e+00
1.471869000000000094e+00
1.643575000000000008e+00
2.368120999999999921e+00
2.824212000000000167e+00
1.486223999999999990e+00
1.872875000000000068e+00
1.600505000000000067e+00
1.892354000000000092e+00
1.874700999999999951e+00
1.921839000000000075e+00
1.762895000000000101e+00
1.495719999999999938e+00
1.082249000000000017e+00
2.749048000000000158e+00
1.766318999999999972e+00
1.907993999999999968e+00
1.586483000000000088e+00
2.352259999999999796e+00
1.372972999999999999e+00
1.541150000000000020e+00
1.987664000000000097e+00
2.579654999999999809e+00
1.548764999999999947e+00
2.058263000000000176e+00
1.963365999999999945e+00
1.435449999999999893e+00
2.374261000000000177e+00
2.204705000000000137e+00
1.599714999999999998e+00
1.332203000000000026e+00
1.815666999999999920e+00
1.634173000000000098e+00
2.158354000000000106e+00
1.255945000000000089e+00
1.727351999999999999e+00
1.537997999999999976e+00
2.117595000000000116e+00
1.587464999999999904e+00
2.062647000000000119e+00
2.043089000000000155e+00
2.713773999999999909e+00
2.287138999999999811e+00
1.347210000000000019e+00
1.557398000000000060e+00
1.481748999999999983e+00
2.300634000000000068e+00
2.406978000000000062e+00
2.435350999999999821e+00
1.619756999999999891e+00
2.715907000000000071e+00
1.031714999999999938e+00
1.476388999999999951e+00
1.938547000000000020e+00
2.633459999999999912e+00
1.289482000000000017e+00
2.174552999999999958e+00
1.339903000000000066e+00
2.202421999999999880e+00
1.735443999999999987e+00
1.901005999999999974e+00
1.559663999999999939e+00
1.409221999999999975e+00
2.019988999999999812e+00
1.927499999999999991e+00
2.328663000000000149e+00
2.448195999999999817e+00
2.439786999999999928e+00
2.218497000000000163e+00
1.899534000000000056e+00
1.483425999999999911e+00
2.285754999999999981e+00
2.101647999999999961e+00
2.170434999999999892e+00
1.133963999999999972e+00
1.756194000000000033e+00
1.322378000000000053e+00
1.845305999999999891e+00
2.197287999999999908e+00
1.926352999999999982e+00
8.989369999999999861e-01
1.397318000000000060e+00
1.496674000000000060e+00
1.156328000000000022e+00
2.124667000000000083e+00
2.646119999999999806e+00
1.559363999999999972e+00
1.537873999999999963e+00
1.620041999999999982e+00
1.771910000000000096e+00
1.242512000000000061e+00
1.874274999999999913e+00
1.924414000000000069e+00
1.327796999999999894e+00
1.870830999999999911e+00
1.313808000000000087e+00
2.059000999999999859e+00
1.801047000000000065e+00
1.131132000000000026e+00
9.454559999999999631e-01
1.579816000000000109e+00
1.494086000000000025e+00
9.903039999999999621e-01
2.049539000000000222e+00
2.260419999999999874e+00
2.124499000000000137e+00
1.995597999999999983e+00
2.025669999999999860e+00
2.230402000000000218e+00
1.267595000000000027e+00
1.467786000000000035e+00
1.805182999999999982e+00
1.186895000000000033e+00
2.302054000000000045e+00
1.747605000000000075e+00
1.830399000000000109e+00
1.345806999999999976e+00
2.308049000000000017e+00
1.138219000000000092e+00
2.173658000000000090e+00
2.166673999999999989e+00
1.773616999999999999e+00
2.156282000000000032e+00
2.531219999999999803e+00
1.654322999999999988e+00
1.749843000000000037e+00
1.538780000000000037e+00
2.066390999999999867e+00
1.763419999999999987e+00
2.078361999999999821e+00
1.840753000000000084e+00
9.195459999999999745e-01
1.985624000000000056e+00
1.507231999999999905e+00
1.789768999999999943e+00
1.651893000000000056e+00
1.716253999999999946e+00
1.770725000000000104e+00
1.674363000000000046e+00
1.683699999999999974e+00
1.694658999999999915e+00
2.188283000000000200e+00
2.515572999999999837e+00
2.023972000000000104e+00
1.593190000000000106e+00
2.358629999999999782e+00
2.786491999999999969e+00
2.759173999999999793e+00
2.119410999999999934e+00
1.715025999999999939e+00
1.314043999999999990e+00
1.942409000000000052e+00
1.948951000000000100e+00
1.608573000000000031e+00
1.060337000000000085e+00
1.561725999999999948e+00
1.973605000000000054e+00
1.246496999999999966e+00
1.811951000000000089e+00
1.757052000000000058e+00
1.304388000000000103e+00
2.757493999999999890e+00
1.167137000000000091e+00
2.228099999999999969e+00
1.323700000000000099e+00
1.442418999999999896e+00
3.389434000000000058e+00
1.627143999999999924e+00
1.700784999999999991e+00
1.646503000000000050e+00
2.081456999999999891e+00
2.326064000000000132e+00
1.277420000000000000e+00
1.481676999999999911e+00
1.279455000000000009e+00
2.501850999999999825e+00
1.732836000000000043e+00
2.035324999999999829e+00
1.317892999999999981e+00
1.407493000000000105e+00
2.450309999999999988e+00
1.546472999999999987e+00
1.952169000000000043e+00
1.662120000000000042e+00
1.732088999999999990e+00
2.675823999999999980e+00
1.449813000000000018e+00
2.011454000000000075e+00
1.229052000000000033e+00
1.451575999999999977e+00
2.564963999999999800e+00
1.427324999999999955e+00
1.574697999999999931e+00
1.342276999999999942e+00
1.512747000000000064e+00
1.980752000000000068e+00
2.275484000000000062e+00
2.073732000000000131e+00
1.047026999999999930e+00
2.625440999999999914e+00
1.438202999999999898e+00
1.603960000000000052e+00
1.452388999999999930e+00
1.002469000000000054e+00
2.351027000000000200e+00
1.881388000000000060e+00
1.727127999999999997e+00
1.199362000000000039e+00
1.581731999999999916e+00
2.717477000000000142e+00
1.603771000000000058e+00
1.646481000000000083e+00
1.152592000000000061e+00
2.039239999999999942e+00
8.425759999999999916e-01
2.032490999999999826e+00
2.238590999999999998e+00
9.555439999999999490e-01
2.038527999999999896e+00
1.387108000000000008e+00
2.375776999999999806e+00
1.277803999999999940e+00
1.451495999999999897e+00
2.455459999999999976e+00
1.630609999999999893e+00
1.715545000000000098e+00
1.459916999999999909e+00
1.780602999999999936e+00
2.796717000000000120e+00
1.555973999999999968e+00
1.705588000000000104e+00
1.154743999999999993e+00
2.360187999999999953e+00
9.400889999999999525e-01
2.182916000000000079e+00
1.669672000000000045e+00
1.461009000000000002e+00
1.891888999999999932e+00
1.324672999999999989e+00
2.242354999999999876e+00
1.594154999999999989e+00
1.358672000000000102e+00
2.011730000000000018e+00
2.390503999999999962e+00
2.890905000000000058e+00
2.397231000000000112e+00
1.548681999999999892e+00
2.918935999999999975e+00
1.860020999999999924e+00
1.970623000000000014e+00
1.240868000000000082e+00
1.677720000000000100e+00
1.860929999999999973e+00
2.137691999999999926e+00
1.908811999999999953e+00
1.043023000000000033e+00
1.904420999999999919e+00
1.167871000000000103e+00
1.868311999999999973e+00
2.080648000000000053e+00
1.630811999999999928e+00
1.349466000000000054e+00
1.772210000000000063e+00
2.023194999999999855e+00
1.695689999999999920e+00
1.793552999999999953e+00
2.809555000000000025e+00
1.445889999999999898e+00
2.032411999999999885e+00
1.111369999999999969e+00
9.206900000000000084e-01
2.291155999999999970e+00
1.395234000000000085e+00
2.158682000000000212e+00
1.079004999999999992e+00
1.785085999999999951e+00
1.721174999999999899e+00
1.797247000000000039e+00
1.689645000000000064e+00
1.151969999999999938e+00
1.763362000000000096e+00
7.309820000000000206e-01
1.981768999999999892e+00
2.335355999999999987e+00
2.044373999999999914e+00
2.411633999999999833e+00
9.355480000000000462e-01
1.994779999999999998e+00
2.359220999999999790e+00
2.531877999999999851e+00
1.582128999999999897e+00
1.955311999999999939e+00
2.193049999999999944e+00
2.373016999999999932e+00
1.899839999999999973e+00
1.100856000000000057e+00
1.920970000000000066e+00
2.212642999999999915e+00
1.838209999999999900e+00
1.109785999999999939e+00
1.272337999999999969e+00
8.990510000000000446e-01
1.616500999999999966e+00
2.007267000000000134e+00
2.553691000000000155e+00
1.149750000000000050e+00
2.322677999999999798e+00
2.654345999999999872e+00
2.906756999999999813e+00
1.713241999999999932e+00
1.868176000000000059e+00
2.015728000000000186e+00
1.804205999999999976e+00
1.830000000000000071e+00
1.568715999999999999e+00
1.586376000000000008e+00
2.122012999999999927e+00
1.692758999999999903e+00
1.879912000000000027e+00
1.925616999999999912e+00
1.838224000000000080e+00
2.235343999999999998e+00
1.460631999999999930e+00
2.466031000000000084e+00
7.816020000000000190e-01
2.271624999999999783e+00
2.774119999999999919e+00
2.032725999999999811e+00
2.293892000000000042e+00
1.118271000000000015e+00
1.834983000000000031e+00
1.392813000000000079e+00
1.907038000000000011e+00
2.044175000000000075e+00
1.266831999999999958e+00
2.343887000000000054e+00
2.283348000000000155e+00
2.205366000000000160e+00
1.291638000000000064e+00
2.053071999999999786e+00
1.921297000000000033e+00
1.369272999999999962e+00
2.263841999999999910e+00
8.724260000000000348e-01
1.783606999999999942e+00
2.494645999999999919e+00
2.749795000000000211e+00
2.289791999999999828e+00
1.849045000000000050e+00
1.860743999999999954e+00
1.805511000000000088e+00
1.748212000000000099e+00
1.912131000000000025e+00
1.463511000000000006e+00
1.918614999999999959e+00
1.600338000000000038e+00
1.849855999999999945e+00
1.865710999999999897e+00
1.769389000000000101e+00
1.249025000000000052e+00
1.917477000000000098e+00
2.502053000000000083e+00
1.393429000000000029e+00
1.721748999999999974e+00
1.517624000000000084e+00
2.547578000000000120e+00
3.278906999999999794e+00
1.257994999999999974e+00
2.140106999999999982e+00
1.072483999999999993e+00
1.961805999999999939e+00
2.320282999999999873e+00
1.237886999999999960e+00
1.994058000000000108e+00
1.813792999999999989e+00
1.791698000000000013e+00
2.637945999999999902e+00
1.738588000000000022e+00
1.887548000000000004e+00
1.594314000000000009e+00
2.187729000000000035e+00
1.231047999999999920e+00
1.577360000000000095e+00
1.396922999999999915e+00
1.546699000000000046e+00
3.308962000000000181e+00
1.485144000000000020e+00
2.230897000000000130e+00
1.373107999999999995e+00
1.769227000000000105e+00
2.754611999999999838e+00
1.332373999999999947e+00
1.793541000000000052e+00
2.128080999999999889e+00
2.220911000000000080e+00
1.925769999999999982e+00
2.008760999999999797e+00
1.795117999999999991e+00
1.797398000000000051e+00
2.255997999999999948e+00
1.443016000000000076e+00
1.450420000000000043e+00
2.035463000000000022e+00
1.859223000000000070e+00
2.925587999999999855e+00
1.816216000000000053e+00
1.389021999999999979e+00
1.254329000000000027e+00
2.102141000000000037e+00
2.643375999999999948e+00
1.790856000000000003e+00
1.245492999999999961e+00
1.160428000000000015e+00
1.784254999999999924e+00
1.960401000000000060e+00
1.803007000000000026e+00
1.903836000000000084e+00
1.112908000000000008e+00
1.938123999999999958e+00
1.009756000000000098e+00
1.614862000000000020e+00
1.951607000000000092e+00
1.714874999999999927e+00
2.253540000000000099e+00
1.830540999999999974e+00
2.178192999999999824e+00
1.548241999999999896e+00
2.608884999999999899e+00
2.564667000000000030e+00
1.851437999999999917e+00
1.248810999999999893e+00
1.878843999999999959e+00
1.038621999999999934e+00
2.274415999999999993e+00
1.564942999999999973e+00
1.875526999999999944e+00
1.677710999999999952e+00
2.198517999999999972e+00
1.394570000000000087e+00
1.596551000000000053e+00
1.361736000000000057e+00
1.164134999999999920e+00
1.996248999999999940e+00
9.290129999999999777e-01
1.531802000000000108e+00
1.160606999999999944e+00
1.955065000000000053e+00
2.650797999999999988e+00
1.433316000000000034e+00
2.431064000000000114e+00
2.086676999999999893e+00
1.297484000000000082e+00
1.867228000000000110e+00
1.727141999999999955e+00
2.027280000000000193e+00
1.369525000000000103e+00
2.102291999999999828e+00
1.407839000000000063e+00
1.664603000000000055e+00
1.377685000000000048e+00
1.617728999999999973e+00
1.467187999999999937e+00
1.434276000000000106e+00
1.639286999999999939e+00
1.282909999999999995e+00
1.874100000000000099e+00
2.700210000000000221e+00
1.264188000000000089e+00
2.176949000000000023e+00
2.397171999999999858e+00
1.568340999999999985e+00
1.680220000000000047e+00
1.085566999999999949e+00
1.126306000000000029e+00
1.422571000000000030e+00
1.720072999999999963e+00
1.624252000000000029e+00
1.673164000000000096e+00
1.985085999999999906e+00
1.654395000000000060e+00
1.426774999999999904e+00
9.501450000000000173e-01
2.147647000000000084e+00
1.960744000000000042e+00
2.358169999999999877e+00
2.201706999999999859e+00
1.307088000000000028e+00
1.858668999999999905e+00
2.405705999999999900e+00
2.273877000000000148e+00
1.320913999999999922e+00
2.028615999999999975e+00
2.132064000000000181e+00
1.486661999999999928e+00
1.885142000000000095e+00
1.313997999999999999e+00
2.239856000000000069e+00
2.167030000000000012e+00
2.464361999999999941e+00
9.812490000000000379e-01
1.710871999999999948e+00
2.224388999999999950e+00
1.161248999999999976e+00
1.881318999999999964e+00
2.233616000000000046e+00
1.290969999999999951e+00
1.777282000000000028e+00
3.130557000000000034e+00
1.496421999999999919e+00
1.722148000000000012e+00
2.168372999999999884e+00
2.769915999999999823e+00
1.261584000000000039e+00
1.777384000000000075e+00
1.650798999999999905e+00
1.878997999999999946e+00
1.885040000000000049e+00
2.078580999999999790e+00
1.798697999999999908e+00
2.205567999999999973e+00
2.135067999999999966e+00
2.211149999999999949e+00
1.956712000000000007e+00
1.899529000000000023e+00
1.070108999999999977e+00
1.787184000000000106e+00
2.726955999999999936e+00
2.010062000000000015e+00
1.381566000000000072e+00
2.909975999999999896e+00
2.108689000000000036e+00
2.381088000000000093e+00
1.812673999999999896e+00
1.742885000000000018e+00
1.986350000000000060e+00
2.152022000000000101e+00
2.233976999999999880e+00
1.876557999999999948e+00
1.508704999999999963e+00
1.663915999999999951e+00
2.178475999999999857e+00
2.552302000000000071e+00
2.061742000000000186e+00
1.201076000000000032e+00
1.892668999999999935e+00
2.214383999999999908e+00
1.831315999999999944e+00
1.723417999999999894e+00
2.081192000000000153e+00
2.201165000000000038e+00
2.147642999999999969e+00
2.333422999999999803e+00
1.807533000000000056e+00
1.798273000000000010e+00
1.707962999999999898e+00
1.808523000000000103e+00
1.656047999999999965e+00
1.309234999999999927e+00
1.159421000000000035e+00
1.717314999999999925e+00
1.554610999999999965e+00
1.740898000000000057e+00
1.274966000000000044e+00
2.186139999999999972e+00
2.122224999999999806e+00
2.185057000000000027e+00
1.358908000000000005e+00
1.365501999999999994e+00
2.156188999999999911e+00
2.214532000000000167e+00
2.218624999999999847e+00
2.253667000000000087e+00
2.323198000000000096e+00
2.814735999999999905e+00
2.612352000000000007e+00
1.460131000000000068e+00
1.886060000000000070e+00
1.863887999999999989e+00
2.444058000000000064e+00
1.485125000000000028e+00
1.649367000000000028e+00
1.214177000000000062e+00
1.858958000000000110e+00
2.319545999999999886e+00
2.110074000000000005e+00
1.406713000000000102e+00
2.030762999999999874e+00
2.048522000000000176e+00
1.683953999999999951e+00
1.992693000000000048e+00
2.420939999999999870e+00
1.947940999999999923e+00
2.052359000000000044e+00
2.315045000000000019e+00
1.876026999999999889e+00
9.832520000000000149e-01
1.763166000000000011e+00
2.238690000000000069e+00
2.109907999999999895e+00
1.300920000000000076e+00
8.792510000000000048e-01
2.033672999999999842e+00
2.266262000000000221e+00
1.717723000000000111e+00
1.403345000000000065e+00
1.616419999999999968e+00
1.471125999999999934e+00
2.316641999999999868e+00
2.155397999999999925e+00
2.209770999999999930e+00
1.925175000000000081e+00
2.334366000000000163e+00
2.588258999999999865e+00
1.393963000000000063e+00
7.352710000000000079e-01
2.906592999999999982e+00
2.205735999999999919e+00
1.975689999999999946e+00
1.465025999999999939e+00
1.310605999999999938e+00
2.381546000000000163e+00
2.362499999999999822e+00
1.698603000000000085e+00
1.370719999999999938e+00
1.486914000000000069e+00
2.468728000000000034e+00
2.492029000000000050e+00
1.452873000000000081e+00
2.159377000000000102e+00
1.295257000000000103e+00
2.800959000000000199e+00
2.125094999999999956e+00
1.747970000000000024e+00
7.897129999999999983e-01
2.874575000000000102e+00
2.351011000000000184e+00
1.737325000000000008e+00
1.266062999999999938e+00
1.101008999999999904e+00
1.827167999999999903e+00
2.422124000000000166e+00
2.314547000000000132e+00
2.533917999999999893e+00
2.343677000000000010e+00
2.719803000000000193e+00
2.500077000000000105e+00
1.548048000000000091e+00
2.210344999999999782e+00
1.071790000000000020e+00
2.085186999999999902e+00
1.949718999999999980e+00
9.860339999999999661e-01
1.102217000000000002e+00
8.468040000000000012e-01
1.681297999999999959e+00
1.387402999999999942e+00
1.763792999999999944e+00
1.514758000000000049e+00
1.087916000000000105e+00
1.702433000000000085e+00
1.836257999999999946e+00
1.538909000000000082e+00
7.527800000000000047e-01
2.362023000000000206e+00
2.177667000000000019e+00
1.961122999999999950e+00
2.191660999999999859e+00
1.096737999999999991e+00
2.200753000000000181e+00
1.667462999999999917e+00
1.967926000000000064e+00
3.006259000000000015e+00
2.445540999999999965e+00
2.390403000000000056e+00
1.957143999999999995e+00
1.645782999999999996e+00
1.783204999999999929e+00
1.593958999999999904e+00
1.928312000000000026e+00
1.766475000000000017e+00
9.878310000000000146e-01
9.928420000000000023e-01
2.117707999999999924e+00
1.721980999999999984e+00
2.025361000000000189e+00
2.030981999999999843e+00
1.426439999999999930e+00
2.244082000000000132e+00
1.497948000000000057e+00
3.355103000000000169e+00
1.954585999999999935e+00
1.883137999999999979e+00
1.957667999999999964e+00
1.877377999999999991e+00
1.818416000000000032e+00
1.574149999999999938e+00
1.767870999999999970e+00
1.815806999999999949e+00
1.489419999999999966e+00
1.554720000000000102e+00
2.050641000000000158e+00
1.867904000000000009e+00
1.700804999999999900e+00
1.604740000000000055e+00
2.400760000000000005e+00
1.321186999999999889e+00
2.020345999999999975e+00
1.816672000000000065e+00
2.451395000000000213e+00
2.017447000000000212e+00
9.237830000000000208e-01
1.834316000000000058e+00
1.295732000000000106e+00
2.114186999999999816e+00
1.935619999999999896e+00
2.031464000000000159e+00
2.386265999999999998e+00
1.403370000000000006e+00
1.575512000000000024e+00
9.019000000000000350e-01
1.644254000000000104e+00
1.827010999999999941e+00
1.203589000000000020e+00
1.465467000000000075e+00
6.942789999999999795e-01
2.736212999999999784e+00
2.303684000000000065e+00
1.632865999999999929e+00
1.314543000000000017e+00
1.263843999999999967e+00
9.905479999999999841e-01
1.269284999999999997e+00
1.652620999999999896e+00
2.388222999999999985e+00
1.854314000000000018e+00
2.142272000000000176e+00
2.477469999999999839e+00
1.098351000000000077e+00
9.713079999999999492e-01
2.156661999999999857e+00
1.862757999999999914e+00
1.329544000000000059e+00
1.351250999999999980e+00
6.706579999999999764e-01
2.485469999999999846e+00
2.172369000000000216e+00
1.703163999999999900e+00
2.223761999999999794e+00
2.085684999999999789e+00
1.812281000000000031e+00
2.086577999999999822e+00
1.738194000000000017e+00
2.569611000000000089e+00
8.615279999999999605e-01
2.096801000000000137e+00
2.940533999999999981e+00
1.529142000000000001e+00
1.731962999999999919e+00
1.672066999999999970e+00
1.653766999999999987e+00
1.308168999999999915e+00
1.779288999999999898e+00
1.002980999999999900e+00
1.855841999999999992e+00
2.024395000000000167e+00
1.628362000000000087e+00
1.885388999999999982e+00
1.303941999999999934e+00
2.430226999999999915e+00
1.530208000000000013e+00
1.557948000000000111e+00
2.109182000000000112e+00
1.187027000000000054e+00
2.377806000000000086e+00
1.812252999999999892e+00
9.871010000000000062e-01
1.971257999999999955e+00
1.580832000000000015e+00
2.213102999999999820e+00
1.045501000000000014e+00
1.979541999999999913e+00
9.484890000000000265e-01
1.128732999999999986e+00
1.824711999999999890e+00
1.544345000000000079e+00
2.425478000000000023e+00
1.366892999999999914e+00
1.941028999999999893e+00
1.227946999999999900e+00
1.833498999999999990e+00
2.845464999999999911e+00
1.196573000000000109e+00
1.237281000000000075e+00
1.500566999999999984e+00
1.405696999999999974e+00
1.820416000000000034e+00
1.643346999999999891e+00
2.045961999999999836e+00
6.797600000000000309e-01
1.910145999999999900e+00
1.116527000000000047e+00
2.127260000000000151e+00
1.525123999999999924e+00
1.524316000000000004e+00
2.290900999999999854e+00
2.091559999999999864e+00
1.498952999999999980e+00
2.100645999999999791e+00
1.947022000000000030e+00
2.610142999999999880e+00
1.681799000000000044e+00
1.855073999999999890e+00
1.646395999999999971e+00
1.818318000000000101e+00
2.250577999999999967e+00
1.187410000000000077e+00
1.748598000000000097e+00
9.917599999999999749e-01
2.163860999999999812e+00
1.628443000000000085e+00
1.503549000000000024e+00
1.313288000000000011e+00
1.623960999999999988e+00
2.251748000000000083e+00
1.279017000000000071e+00
1.751155000000000017e+00
2.058580000000000076e+00
1.648498999999999937e+00
2.306255000000000166e+00
1.383890000000000065e+00
2.192469000000000001e+00
1.855984000000000078e+00
1.429921999999999915e+00
2.762370999999999910e+00
1.537347999999999937e+00
2.068194000000000088e+00
1.297115999999999936e+00
2.385972999999999900e+00
1.948565000000000103e+00
2.241807000000000105e+00
2.781887999999999916e+00
1.666044000000000080e+00
2.061211999999999822e+00
1.311476000000000086e+00
1.526769000000000043e+00
1.470040000000000013e+00
1.970555000000000057e+00
2.232775999999999872e+00
1.505705000000000071e+00
1.861213000000000006e+00
2.055055999999999994e+00
9.082930000000000170e-01
1.970992999999999995e+00
1.529871999999999899e+00
1.876419999999999977e+00
9.045860000000000012e-01
1.977295000000000025e+00
2.100989000000000217e+00
1.836859000000000020e+00
2.152690000000000214e+00
1.587812000000000001e+00
1.910703000000000040e+00
7.888519999999999976e-01
1.879577000000000053e+00
1.453397999999999968e+00
1.887521999999999922e+00
2.228591000000000211e+00
1.392060000000000075e+00
1.855714000000000086e+00
2.065031999999999979e+00
1.231611000000000011e+00
1.340905000000000014e+00
2.134542999999999857e+00
1.738898999999999972e+00
1.259876999999999914e+00
1.902824999999999989e+00
1.941003000000000034e+00
1.682236000000000065e+00
2.502451999999999899e+00
1.904635000000000078e+00
2.219031999999999893e+00
9.171030000000000015e-01
1.528818000000000010e+00
1.851477000000000039e+00
2.043089000000000155e+00
2.257544999999999913e+00
1.542283000000000071e+00
1.680225999999999997e+00
2.152534000000000169e+00
2.010273000000000199e+00
2.056541000000000174e+00
2.315573999999999799e+00
2.775851999999999986e+00
2.136626999999999832e+00
2.327916999999999792e+00
1.456328999999999985e+00
1.915777000000000063e+00
1.977109999999999923e+00
2.094869000000000092e+00
1.261460000000000026e+00
6.338270000000000293e-01
1.117874999999999952e+00
2.163942000000000032e+00
1.719681999999999933e+00
1.850073999999999996e+00
1.360456000000000110e+00
1.779333999999999971e+00
1.734304999999999986e+00
1.431416000000000022e+00
2.750062999999999924e+00
2.540691999999999950e+00
1.979222999999999955e+00
1.988177000000000083e+00
2.597246000000000166e+00
2.287548000000000137e+00
1.980425000000000102e+00
1.814036999999999900e+00
1.970739000000000019e+00
2.351304999999999978e+00
1.807860999999999940e+00
1.588457000000000008e+00
2.011651000000000078e+00
1.519959000000000060e+00
1.823455999999999966e+00
1.511884000000000006e+00
1.298817000000000110e+00
1.793360999999999983e+00
1.141421000000000019e+00
1.908147000000000038e+00
1.653942999999999941e+00
2.118822000000000205e+00
2.079016999999999893e+00
2.063968000000000025e+00
2.351535000000000153e+00
2.068246999999999947e+00
1.871912999999999938e+00
1.915913999999999895e+00
2.093423000000000034e+00
1.782259000000000038e+00
2.444167999999999896e+00
1.726771000000000056e+00
1.184339999999999948e+00
1.410870999999999986e+00
1.203819999999999890e+00
2.087559000000000164e+00
1.914550999999999892e+00
1.129240999999999939e+00
2.409651000000000209e+00
1.258364000000000038e+00
2.018571999999999811e+00
1.841023000000000076e+00
1.964677999999999924e+00
2.569021000000000221e+00
1.659284999999999899e+00
1.288046000000000024e+00
1.109941000000000066e+00
2.132995999999999892e+00
1.531401000000000012e+00
1.011079000000000061e+00
2.454428000000000054e+00
1.628908999999999940e+00
2.194605000000000139e+00
1.670434999999999892e+00
1.351655000000000051e+00
1.114861000000000102e+00
2.098481000000000041e+00
1.421478999999999937e+00
1.569337999999999900e+00
1.802260999999999891e+00
1.441891000000000034e+00
1.745984999999999898e+00
2.496535999999999866e+00
1.550991999999999926e+00
1.745640999999999998e+00
1.445611999999999897e+00
1.852662000000000031e+00
1.664879999999999916e+00
1.624608999999999970e+00
1.671272000000000091e+00
1.402558999999999889e+00
1.845401999999999987e+00
1.072311999999999932e+00
1.884398999999999935e+00
1.491427999999999976e+00
1.775835999999999970e+00
1.578664000000000067e+00
2.222121000000000013e+00
1.648053999999999908e+00
2.169364999999999988e+00
2.127059000000000033e+00
2.744180000000000064e+00
1.425432000000000032e+00
1.968842999999999899e+00
7.422440000000000149e-01
2.058047000000000182e+00
1.740890999999999966e+00
2.552588000000000079e+00
9.713180000000000147e-01
1.316837999999999953e+00
1.890520999999999896e+00
1.715624000000000038e+00
1.089722000000000079e+00
1.229000000000000092e+00
1.856232000000000104e+00
1.744585000000000052e+00
1.234836999999999962e+00
2.414115999999999929e+00
1.973591000000000095e+00
1.777838000000000029e+00
2.368246000000000073e+00
1.779471000000000025e+00
2.409352999999999856e+00
1.030259999999999954e+00
1.583957999999999977e+00
1.792793999999999999e+00
2.490798999999999985e+00
1.736799999999999899e+00
1.053182000000000063e+00
1.880433000000000021e+00
1.855018999999999973e+00
1.098773000000000000e+00
1.466730000000000089e+00
9.209619999999999473e-01
2.133703999999999823e+00
2.169811999999999852e+00
2.268879999999999786e+00
1.012793000000000054e+00
1.962809999999999944e+00
2.369012000000000118e+00
1.415248000000000062e+00
1.678922000000000025e+00
1.263913000000000064e+00
1.443373999999999935e+00
2.045660999999999952e+00
2.324491999999999781e+00
2.101576000000000111e+00
1.381482000000000099e+00
1.498240000000000016e+00
2.304841999999999835e+00
1.373906999999999989e+00
1.500585999999999975e+00
8.617960000000000065e-01
1.219661000000000106e+00
1.444071000000000105e+00
2.144804999999999851e+00
2.747418999999999834e+00
1.597833000000000059e+00
2.113881999999999817e+00
1.433262999999999954e+00
2.028561999999999976e+00
1.316159000000000079e+00
1.578016000000000085e+00
2.643180999999999781e+00
1.799225000000000074e+00
1.847356999999999916e+00
1.536453999999999986e+00
1.421435999999999922e+00
2.044407999999999781e+00
1.538774000000000086e+00
1.639750000000000041e+00
1.028067000000000064e+00
8.387059999999999516e-01
1.714010000000000034e+00
2.074742999999999782e+00
2.785587000000000035e+00
1.778597999999999901e+00
1.979214999999999947e+00
1.711686000000000041e+00
2.349057999999999868e+00
9.916169999999999707e-01
1.799876999999999949e+00
2.336095999999999950e+00
1.514078999999999953e+00
1.866762000000000032e+00
1.829145000000000021e+00
1.926906000000000008e+00
2.154304000000000219e+00
1.104981999999999909e+00
1.496845999999999899e+00
9.315890000000000004e-01
1.534343000000000012e+00
1.545911000000000035e+00
1.291603000000000057e+00
2.043940999999999786e+00
2.359002999999999961e+00
2.405441000000000162e+00
1.095004000000000088e+00
2.099450000000000038e+00
1.395068999999999892e+00
2.093065999999999871e+00
2.234164999999999957e+00
1.503211999999999993e+00
1.608953000000000078e+00
1.470571000000000073e+00
2.027972999999999804e+00
2.244110000000000049e+00
1.843593999999999955e+00
2.002006999999999870e+00
1.575236000000000081e+00
1.189427999999999930e+00
1.966993999999999909e+00
1.973321000000000103e+00
1.802149999999999919e+00
1.926341999999999999e+00
2.482760999999999996e+00
8.960650000000000004e-01
1.814904000000000073e+00
1.768661999999999956e+00
2.157545999999999964e+00
2.007699000000000122e+00
2.213754999999999917e+00
2.011276000000000064e+00
2.044093000000000160e+00
2.012817000000000078e+00
2.866706000000000198e+00
2.318761999999999990e+00
2.006038000000000210e+00
2.453413999999999984e+00
1.783674999999999899e+00
1.667844000000000104e+00
1.292502999999999957e+00
1.253684999999999938e+00


==> plots/data/f030_xoodoo_5_fixed_10k/tvals_signed.txt <==
-1.935491999999999990e+00
-1.765311000000000075e+00
-1.536264999999999992e+00
1.489293999999999896e+00
1.672998999999999903e+00
-5.236459999999999448e-01
-1.042429999999999968e+00
-7.800580000000000291e-01
-1.241549999999999931e+00
-1.197284999999999933e+00
-2.741515999999999842e+00
-2.000773999999999830e+00
1.048834999999999962e+00
2.007105999999999835e+00
2.136198999999999959e+00
1.549330000000000096e+00
-1.524038999999999922e+00
1.327415000000000012e+00
8.892499999999999849e-01
1.017948999999999993e+00
-1.688167999999999891e+00
-1.598988999999999994e+00
2.167393999999999821e+00
1.847353999999999941e+00
1.566974000000000089e+00
2.348682999999999854e+00
1.708788999999999891e+00
1.160835999999999979e+00
1.275694000000000106e+00
-1.162830999999999948e+00
-2.389883999999999897e+00
1.477527000000000035e+00
2.274319999999999897e+00
1.976888999999999896e+00
1.210366999999999971e+00
8.363009999999999611e-01
1.233433000000000002e+00
1.201559999999999961e+00
1.429492999999999903e+00
1.699799999999999978e+00
-1.844502000000000086e+00
2.013900000000000023e+00
2.520299000000000067e+00
1.719996999999999998e+00
-1.601873000000000102e+00
1.326384999999999925e+00
5.572070000000000078e-01
8.514519999999999866e-01
9.667449999999999655e-01
-2.212483000000000199e+00
1.870536999999999894e+00
2.063715999999999884e+00
2.528856000000000215e+00
2.218583999999999889e+00
-1.613620000000000054e+00
1.770056999999999992e+00
1.484447999999999990e+00
1.041836999999999902e+00
1.540351000000000026e+00
-2.065487000000000073e+00
2.264429999999999943e+00
1.998837999999999893e+00
2.715441999999999911e+00
1.682514000000000065e+00
1.861291999999999947e+00
2.114695000000000213e+00
1.128328999999999915e+00
7.283490000000000242e-01
-1.834403999999999924e+00
1.271881999999999957e+00
1.995883000000000074e+00
2.100226999999999844e+00
2.058543999999999929e+00
-1.330049000000000037e+00
1.459448999999999996e+00
1.497992999999999908e+00
9.879440000000000444e-01
-1.632713000000000081e+00
-1.870516999999999985e+00
1.706450000000000022e+00
1.630606999999999918e+00
2.037333999999999978e+00
-1.153286999999999951e+00
-1.026173999999999920e+00
1.697559000000000040e+00
1.265341999999999967e+00
7.851590000000000513e-01
-2.236067999999999945e+00
-1.208841000000000054e+00
1.838338000000000028e+00
1.616991000000000067e+00
1.358160000000000034e+00
-6.743259999999999810e-01
2.262255000000000127e+00
-1.219648000000000065e+00
8.022850000000000259e-01
1.414123000000000019e+00
-2.013485000000000191e+00
9.696510000000000407e-01
1.385372000000000048e+00
-1.604643000000000042e+00
-1.398598000000000008e+00
-1.224072000000000049e+00
-7.360560000000000436e-01
1.816478999999999955e+00
-5.592620000000000369e-01
-2.334905000000000008e+00
-1.549306000000000072e+00
-1.407929999999999904e+00
1.107639999999999958e+00
-1.473473000000000033e+00
-1.345161000000000051e+00
-1.311792000000000069e+00
8.436559999999999615e-01
1.279493999999999909e+00
-1.367547000000000068e+00
-2.522621000000000002e+00
-1.287330000000000085e+00
1.480809000000000042e+00
-1.190704999999999902e+00
-1.571468000000000087e+00
-7.710090000000000554e-01
1.333053000000000043e+00
-1.344036000000000008e+00
-1.108389999999999986e+00
-2.224946999999999786e+00
-1.037697000000000092e+00
-1.367572999999999928e+00
1.735281000000000073e+00
-1.239062000000000108e+00
-1.015092000000000105e+00
1.137213999999999947e+00
1.125960000000000072e+00
-1.425445000000000073e+00
1.476383999999999919e+00
-2.135724999999999874e+00
1.956863000000000019e+00
2.347885999999999918e+00
1.737938999999999901e+00
-1.212352000000000096e+00
8.898190000000000266e-01
1.546696000000000071e+00
1.161807000000000034e+00
2.305868999999999946e+00
-2.060996999999999968e+00
-8.418520000000000447e-01
2.032077999999999829e+00
2.019284999999999997e+00
2.019376999999999978e+00
8.999439999999999662e-01
1.044081000000000037e+00
2.130427000000000071e+00
1.352719999999999922e+00
9.506400000000000405e-01
-2.004001999999999839e+00
1.198533000000000071e+00
1.864897999999999945e+00
2.209709999999999841e+00
-1.241745000000000099e+00
-1.364079999999999959e+00
1.574572000000000083e+00
1.396153999999999895e+00
1.860319999999999974e+00
-2.047705999999999804e+00
-1.036709000000000103e+00
1.535222000000000087e+00
-1.977181999999999995e+00
1.418519000000000085e+00
-1.993694000000000077e+00
-1.629173999999999900e+00
2.171211000000000002e+00
1.104089000000000098e+00
7.472149999999999626e-01
-2.088394999999999779e+00
9.900269999999999904e-01
1.819897000000000098e+00
-1.906951999999999980e+00
1.200177999999999967e+00
-1.700615999999999906e+00
2.253559999999999786e+00
2.125938999999999801e+00
1.542165000000000008e+00
-1.047385000000000010e+00
-1.425775999999999932e+00
1.324608999999999925e+00
-9.000920000000000032e-01
-9.291190000000000282e-01
-1.547595000000000054e+00
-1.489065000000000083e+00
8.294179999999999886e-01
1.160022000000000109e+00
1.197330999999999923e+00
-2.271678999999999782e+00
-8.704509999999999748e-01
1.051398999999999972e+00
-1.539995000000000003e+00
-1.571998000000000006e+00
-2.314798999999999829e+00
-1.634825999999999890e+00
1.510650000000000048e+00
-1.097261999999999960e+00
-1.399497999999999909e+00
-2.111524000000000179e+00
1.037528000000000006e+00
-6.772209999999999619e-01
-2.488634999999999931e+00
-2.350598000000000187e+00
-1.800931000000000060e+00
-1.316958999999999991e+00
1.325056000000000012e+00
-1.633974999999999955e+00
-1.918223999999999929e+00
-1.040979000000000099e+00
7.218350000000000044e-01
1.530697999999999892e+00
-1.668698000000000015e+00
-1.957753999999999994e+00
1.587259999999999893e+00
2.060890999999999806e+00
2.425492999999999899e+00
1.089572999999999903e+00
-1.905080000000000107e+00
1.751673000000000036e+00
9.137429999999999719e-01
9.665089999999999515e-01
-1.953978999999999910e+00
1.720679999999999987e+00
2.015705000000000080e+00
2.587328999999999990e+00
1.445162000000000058e+00
-1.831334999999999935e+00
-1.321568999999999994e+00
9.481340000000000323e-01
1.213927999999999896e+00
1.514815000000000023e+00
-2.566606999999999861e+00
1.723470999999999975e+00
-9.476710000000000411e-01
1.892725999999999908e+00
1.915926999999999936e+00
-1.929545000000000066e+00
1.862843000000000027e+00
1.050480000000000080e+00
1.281713000000000102e+00
-2.022498000000000129e+00
1.842926999999999982e+00
2.196569000000000216e+00
2.230500000000000149e+00
2.022447000000000106e+00
-2.037577000000000194e+00
-1.598560999999999899e+00
1.381486999999999910e+00
1.015905000000000058e+00
-1.063328000000000051e+00
-1.522610000000000019e+00
2.117773000000000128e+00
2.354903000000000191e+00
1.993244999999999933e+00
2.003673000000000037e+00
-1.636166000000000009e+00
1.759697999999999984e+00
1.994499999999999940e+00
1.479965999999999893e+00
1.623540999999999901e+00
-1.378320999999999907e+00
1.835709000000000035e+00
1.411832999999999894e+00
2.212359000000000187e+00
-2.010105999999999948e+00
-1.689556000000000058e+00
1.888163999999999954e+00
8.937159999999999549e-01
2.202439000000000036e+00
1.845787000000000067e+00
-2.040262999999999938e+00
1.780680000000000041e+00
1.341822999999999988e+00
1.498274000000000106e+00
-2.065293000000000045e+00
1.317790999999999935e+00
1.625045999999999990e+00
9.003959999999999742e-01
-1.963589000000000029e+00
1.431786000000000003e+00
1.987046000000000090e+00
1.846400000000000041e+00
2.207822000000000173e+00
-1.705650000000000110e+00
-8.071080000000000476e-01
2.077043999999999890e+00
1.392751000000000072e+00
1.463772000000000073e+00
1.751022000000000078e+00
1.234558999999999962e+00
2.179879999999999818e+00
1.619944000000000051e+00
1.095850999999999908e+00
-1.865669999999999940e+00
1.946323999999999943e+00
2.277257999999999782e+00
1.799984999999999946e+00
1.484382000000000090e+00
2.455484000000000222e+00
1.739295000000000035e+00
1.770339000000000107e+00
1.328124000000000082e+00
-1.807355999999999963e+00
-1.081447999999999965e+00
1.456260000000000110e+00
1.844255999999999895e+00
1.011263000000000023e+00
-2.005399000000000154e+00
2.074702999999999964e+00
1.769400000000000084e+00
1.849409999999999998e+00
1.635393000000000097e+00
-1.963206000000000007e+00
2.002045999999999992e+00
1.578262000000000054e+00
1.463780999999999999e+00
1.264993000000000034e+00
1.256507999999999958e+00
1.695775999999999950e+00
2.009479999999999933e+00
1.738189999999999902e+00
1.275222999999999995e+00
-6.998659999999999881e-01
2.009269999999999889e+00
2.002171999999999841e+00
6.300090000000000412e-01
1.496761999999999926e+00
1.555785999999999891e+00
1.986197999999999908e+00
2.053710999999999842e+00
1.095410999999999913e+00
-1.729038000000000075e+00
2.019775000000000098e+00
1.904506000000000032e+00
2.023044000000000064e+00
8.845779999999999754e-01
-2.391900000000000137e+00
1.203144999999999909e+00
1.992440999999999907e+00
1.603447999999999984e+00
-1.494094000000000033e+00
-1.271185999999999927e+00
2.168740999999999808e+00
2.077977000000000185e+00
1.056240000000000068e+00
-1.325822999999999974e+00
1.353698999999999986e+00
2.436576000000000075e+00
2.228156999999999943e+00
1.399331000000000103e+00
-1.580772000000000066e+00
2.230945000000000178e+00
2.237451000000000079e+00
2.633789000000000158e+00
1.517741000000000007e+00
-2.056861000000000050e+00
8.059039999999999537e-01
1.803252000000000077e+00
1.461953000000000058e+00
1.300202999999999998e+00
-1.105189999999999895e+00
2.432412999999999936e+00
1.668922000000000017e+00
1.906312000000000006e+00
-1.418023999999999951e+00
1.624195999999999973e+00
2.625693000000000055e+00
2.739996999999999794e+00
2.241420999999999886e+00
-1.578842999999999996e+00
2.279112000000000027e+00
2.839015999999999984e+00
1.685788999999999982e+00
2.334639999999999826e+00
1.383799000000000001e+00
2.026336999999999833e+00
3.005408000000000079e+00
1.921226000000000100e+00
2.226176000000000155e+00
-1.359012000000000109e+00
3.256317999999999824e+00
3.192874999999999908e+00
1.806265000000000009e+00
1.333458000000000032e+00
2.095307000000000031e+00
1.931367999999999974e+00
2.953619000000000216e+00
1.498760000000000092e+00
-1.437951999999999897e+00
-1.399928999999999979e+00
2.705836000000000130e+00
2.052369999999999806e+00
1.910274999999999945e+00
-1.640249000000000068e+00
1.253832000000000058e+00
1.573634999999999895e+00
1.378570000000000073e+00
1.544982000000000077e+00
-1.949378999999999973e+00
2.392764000000000113e+00
2.576137999999999817e+00
1.279805999999999999e+00
-1.287752000000000008e+00
-1.380656000000000105e+00
-4.640040000000000275e-01
1.244920000000000027e+00
-1.858557999999999932e+00
-1.708294999999999897e+00
1.423794000000000004e+00
2.716937000000000157e+00
2.051677000000000195e+00
1.618451000000000084e+00
-1.706955999999999918e+00
1.443062000000000067e+00
1.429121000000000086e+00
1.778410000000000046e+00
-1.155021000000000075e+00
-2.010682000000000080e+00
2.574473999999999929e+00
2.341724000000000139e+00
2.290804000000000062e+00
1.806902000000000008e+00
-2.027868999999999922e+00
1.562391000000000085e+00
9.391990000000000061e-01
-1.769643999999999995e+00
-2.258367999999999931e+00
-1.168832000000000093e+00
-1.781876000000000015e+00
2.096353999999999829e+00
-1.103526000000000007e+00
-1.886101000000000028e+00
1.958552000000000071e+00
-8.849590000000000511e-01
-1.026354999999999906e+00
-1.939434000000000102e+00
-2.317220999999999975e+00
1.812553000000000081e+00
1.412908000000000053e+00
1.779916000000000054e+00
-1.568746999999999892e+00
-1.981244999999999923e+00
1.692811999999999983e+00
-1.314060000000000006e+00
-1.632521000000000111e+00
-2.212514000000000092e+00
-1.606603999999999921e+00
1.428133000000000097e+00
1.892784999999999940e+00
1.290275999999999978e+00
-1.867587000000000108e+00
-1.436539000000000010e+00
-1.264626999999999946e+00
9.216050000000000075e-01
-1.639578999999999898e+00
-2.437504000000000115e+00
1.488154999999999895e+00
1.509136000000000033e+00
-2.150886999999999993e+00
-1.195626999999999995e+00
-1.692423000000000011e+00
1.918860999999999928e+00
1.302640000000000020e+00
-1.153251000000000026e+00
-1.682044000000000095e+00
-1.261222999999999983e+00
2.371433000000000124e+00
2.634794999999999998e+00
2.956424000000000163e+00
2.596575000000000077e+00
2.377819999999999823e+00
3.183082999999999885e+00
1.508407999999999971e+00
1.623272000000000048e+00
-1.910266000000000020e+00
2.017720999999999876e+00
2.808692000000000188e+00
2.473764000000000074e+00
1.077491999999999894e+00
-1.500343999999999900e+00
1.150660000000000016e+00
2.099886000000000141e+00
1.673929000000000000e+00
-1.495821000000000067e+00
-9.573869999999999880e-01
2.203542000000000112e+00
2.006174000000000124e+00
2.349473000000000145e+00
-9.939320000000000377e-01
1.462399000000000004e+00
2.514244000000000145e+00
1.537660999999999945e+00
2.395252000000000159e+00
-1.695111000000000034e+00
1.861275000000000013e+00
1.945168000000000008e+00
1.845058000000000087e+00
2.314642999999999784e+00
3.025659999999999794e+00
2.556245999999999796e+00
2.799383999999999872e+00
1.607966999999999924e+00
-1.835847000000000007e+00
-1.086413999999999991e+00
2.376987000000000183e+00
2.523762000000000061e+00
2.063317000000000068e+00
2.037821999999999800e+00
2.638056000000000179e+00
2.362585000000000157e+00
2.878373999999999988e+00
1.602184999999999970e+00
-1.827752000000000043e+00
1.835461000000000009e+00
2.275682000000000205e+00
2.966511000000000120e+00
2.078457999999999917e+00
1.721403999999999934e+00
2.030930999999999820e+00
2.874967999999999968e+00
1.651858999999999966e+00
1.629259000000000013e+00
-1.654538999999999982e+00
2.140721000000000096e+00
2.475639999999999841e+00
1.631980999999999904e+00
8.661470000000000002e-01
1.670031999999999961e+00
2.615552000000000099e+00
2.387497999999999898e+00
1.240696999999999939e+00
-1.652028999999999970e+00
1.781074000000000046e+00
2.187243000000000048e+00
1.952525000000000066e+00
1.230221999999999927e+00
-1.747082000000000024e+00
2.558933000000000124e+00
1.328327999999999953e+00
1.966055000000000108e+00
1.053828999999999905e+00
-1.729532000000000069e+00
2.316294000000000075e+00
1.841747000000000023e+00
2.285048999999999886e+00
-6.193950000000000289e-01
-8.105360000000000342e-01
2.340409000000000184e+00
1.623844999999999983e+00
1.848978000000000010e+00
-1.750712999999999964e+00
-9.706350000000000255e-01
1.629224000000000006e+00
1.709351000000000065e+00
1.467020999999999908e+00
-1.440066999999999986e+00
2.797795999999999950e+00
2.218283000000000005e+00
2.096009000000000011e+00
1.154198000000000057e+00
-2.280536999999999814e+00
1.398576999999999959e+00
2.067435999999999829e+00
1.339733000000000063e+00
9.388969999999999816e-01
2.211387000000000214e+00
2.232788000000000217e+00
1.220746000000000109e+00
6.923120000000000385e-01
-1.472839999999999927e+00
1.033268999999999993e+00
1.320521999999999974e+00
-1.675853999999999955e+00
2.127340999999999926e+00
-1.011635999999999980e+00
2.613712000000000035e+00
2.568592999999999904e+00
1.430461999999999900e+00
1.488378999999999897e+00
-2.108169999999999877e+00
1.256261999999999990e+00
1.341884999999999994e+00
-1.307382000000000044e+00
2.163559999999999928e+00
-1.194770000000000110e+00
-1.784229000000000065e+00
2.097018999999999966e+00
9.104799999999999560e-01
-1.891826000000000008e+00
-1.155580000000000052e+00
1.232019999999999893e+00
-1.349868999999999986e+00
-1.574578000000000033e+00
-1.534597999999999907e+00
-2.266688999999999954e+00
2.645087999999999884e+00
1.379355000000000109e+00
1.538275000000000059e+00
-1.757949999999999902e+00
1.291101000000000054e+00
-7.713799999999999546e-01
-1.571460999999999997e+00
-2.774221999999999966e+00
1.436144000000000087e+00
1.768388000000000071e+00
1.965039999999999898e+00
-1.456649000000000083e+00
-1.951321000000000083e+00
-1.817188999999999943e+00
-1.354891000000000068e+00
-1.049773000000000067e+00
-1.918814999999999937e+00
-2.979585999999999846e+00
-1.149208999999999925e+00
1.664082000000000061e+00
8.638599999999999612e-01
1.393448000000000020e+00
-1.929370999999999947e+00
1.894562000000000079e+00
1.491624999999999979e+00
1.059665000000000079e+00
-1.878411000000000053e+00
-1.816400000000000015e+00
1.773520999999999903e+00
2.037913000000000086e+00
-1.648568000000000033e+00
-1.421265000000000001e+00
-1.671510000000000051e+00
1.275956000000000090e+00
6.289200000000000346e-01
-1.305892999999999970e+00
-2.271466999999999903e+00
-5.394379999999999731e-01
-5.691850000000000520e-01
1.614103000000000065e+00
1.530583000000000027e+00
-2.021443000000000101e+00
1.964066000000000090e+00
-1.178444999999999965e+00
1.498736999999999986e+00
1.362397000000000080e+00
-1.430190000000000072e+00
1.709970999999999908e+00
1.771636999999999906e+00
1.747644999999999893e+00
-1.218614000000000086e+00
-1.383977000000000013e+00
1.627590000000000092e+00
1.299682999999999922e+00
-7.078879999999999617e-01
-1.905763000000000096e+00
-1.296942999999999957e+00
-1.321704999999999908e+00
2.219878000000000018e+00
1.800542000000000087e+00
-1.859636000000000067e+00
1.458593000000000028e+00
-7.237850000000000117e-01
8.103799999999999892e-01
-1.553933000000000009e+00
-2.239593000000000167e+00
9.508149999999999658e-01
-1.022140999999999966e+00
1.883753000000000011e+00
-1.481554000000000038e+00
-1.930943999999999994e+00
1.726415000000000033e+00
1.344775999999999971e+00
1.003962999999999939e+00
-1.248409000000000102e+00
-1.885375000000000023e+00
1.264105999999999952e+00
6.891779999999999573e-01
1.340980000000000061e+00
-1.994234999999999980e+00
-1.088702000000000059e+00
1.343302999999999914e+00
1.020396000000000081e+00
-1.362451999999999996e+00
-2.459439000000000153e+00
-7.272539999999999560e-01
1.173106999999999900e+00
9.753359999999999808e-01
-1.346885000000000110e+00
-2.079855999999999927e+00
1.668301000000000034e+00
1.039555999999999925e+00
1.966277999999999970e+00
-1.379812999999999956e+00
-1.391947000000000045e+00
1.069854000000000083e+00
9.490969999999999684e-01
7.334220000000000184e-01
-1.838737000000000066e+00
1.300430999999999893e+00
1.317056999999999922e+00
1.309091000000000005e+00
1.994264999999999954e+00
-2.054596000000000089e+00
-1.634683000000000108e+00
1.280921999999999894e+00
1.056696000000000080e+00
-1.208771000000000040e+00
-2.049205999999999861e+00
1.296554999999999902e+00
1.514966000000000035e+00
1.926314000000000082e+00
-1.888567000000000107e+00
1.986552000000000096e+00
-1.438071000000000099e+00
1.573471000000000064e+00
1.656570000000000098e+00
-1.294642000000000071e+00
1.956069999999999975e+00
1.682441999999999993e+00
7.426369999999999916e-01
2.447909999999999808e+00
-1.924671000000000021e+00
2.287249999999999783e+00
1.952215000000000034e+00
1.158476000000000061e+00
-8.107910000000000394e-01
-1.633197999999999928e+00
2.196171000000000095e+00
1.900179000000000062e+00
2.255039000000000016e+00
2.218405000000000182e+00
1.950971000000000011e+00
1.848336999999999897e+00
1.305515999999999899e+00
1.875416999999999890e+00
-1.657678999999999903e+00
1.281854000000000049e+00
1.305376000000000092e+00
1.154187999999999992e+00
1.474865000000000093e+00
-2.075025000000000119e+00
1.961824000000000012e+00
2.143931999999999949e+00
2.109974999999999934e+00
1.629809000000000063e+00
-1.670787999999999940e+00
2.067330999999999808e+00
1.370792000000000010e+00
5.326680000000000303e-01
-1.702085000000000070e+00
-6.548129999999999784e-01
1.925639000000000101e+00
-1.155095999999999901e+00
1.944614000000000065e+00
-1.680190999999999990e+00
1.377412000000000081e+00
2.358794000000000057e+00
1.954248999999999903e+00
8.685910000000000020e-01
-1.622921000000000058e+00
1.779740000000000100e+00
2.097113999999999923e+00
1.329560000000000075e+00
2.041599999999999859e+00
-1.816616999999999926e+00
2.578648999999999969e+00
1.603174000000000099e+00
1.871809999999999974e+00
1.670020999999999978e+00
1.357418999999999931e+00
2.187591999999999981e+00
2.578028000000000208e+00
1.553844999999999921e+00
-1.279319000000000095e+00
1.139909999999999979e+00
2.909114999999999895e+00
2.472719999999999807e+00
1.392084000000000099e+00
-1.388692999999999955e+00
1.484931999999999919e+00
2.178020000000000067e+00
2.717845000000000066e+00
2.251008999999999816e+00
-1.857618999999999909e+00
2.203021999999999814e+00
1.987608999999999959e+00
2.924068999999999807e+00
1.546856000000000009e+00
-7.441809999999999814e-01
1.806159000000000070e+00
1.753916999999999948e+00
1.380621000000000098e+00
-1.412562000000000095e+00
1.770151999999999948e+00
2.613433999999999813e+00
2.188680999999999877e+00
1.782969000000000026e+00
-1.351151999999999909e+00
1.478787000000000074e+00
1.657481999999999900e+00
2.108315999999999857e+00
1.308170999999999973e+00
-2.191545000000000076e+00
-1.392114000000000074e+00
1.971251000000000086e+00
2.505322000000000049e+00
1.643869999999999942e+00
-8.206350000000000033e-01
-1.976286999999999905e+00
1.562913999999999914e+00
1.396994000000000069e+00
-1.518733000000000111e+00
9.913779999999999815e-01
2.143485000000000085e+00
2.330239000000000171e+00
2.766885999999999957e+00
1.343231000000000064e+00
6.289700000000000291e-01
1.935462999999999933e+00
1.453853000000000062e+00
1.731181999999999999e+00
-1.978984999999999994e+00
1.783163000000000054e+00
2.183708000000000204e+00
1.807951000000000086e+00
1.616338000000000052e+00
7.790270000000000250e-01
1.395262999999999920e+00
1.567917999999999923e+00
1.231902000000000053e+00
-1.454151999999999889e+00
-4.614550000000000041e-01
1.760585000000000067e+00
2.229007999999999878e+00
2.160950999999999844e+00
1.256834000000000007e+00
1.133539000000000074e+00
1.657473999999999892e+00
1.864027000000000100e+00
2.481097999999999804e+00
-1.748995000000000077e+00
1.688901999999999903e+00
1.755446999999999980e+00
2.242761999999999922e+00
1.423000999999999960e+00
-1.575102000000000002e+00
2.085329000000000210e+00
1.901192999999999911e+00
1.392230999999999996e+00
-1.479924000000000017e+00
-1.149389999999999912e+00
1.734240000000000004e+00
1.464213999999999904e+00
1.057277000000000022e+00
9.013349999999999973e-01
2.125745999999999913e+00
-9.224449999999999594e-01
1.087128000000000094e+00
1.581722999999999990e+00
-2.115015999999999785e+00
-1.195276999999999923e+00
-1.248380000000000045e+00
-2.252041999999999877e+00
-1.470641000000000087e+00
-2.018394999999999939e+00
1.325995999999999952e+00
-1.815908999999999995e+00
4.186730000000000174e-01
-1.709950000000000081e+00
-1.634258999999999906e+00
1.067422000000000093e+00
-1.199739000000000111e+00
-1.438080999999999943e+00
2.058464999999999989e+00
-1.554446999999999912e+00
1.241950000000000109e+00
-1.678342999999999918e+00
-7.555389999999999606e-01
-2.054548000000000041e+00
-1.447427999999999937e+00
1.363013999999999948e+00
-1.400563999999999920e+00
-1.277959000000000067e+00
-1.726467999999999892e+00
-1.642096000000000000e+00
-1.177326000000000095e+00
1.020664999999999933e+00
-1.396014000000000088e+00
-1.775322999999999984e+00
-1.226053000000000059e+00
1.247594000000000092e+00
-2.027536000000000005e+00
-5.603430000000000355e-01
-2.021799000000000124e+00
-1.998572999999999933e+00
-1.682004999999999972e+00
2.295716000000000090e+00
-1.681864000000000026e+00
-1.111922000000000077e+00
1.360462999999999978e+00
1.372670999999999975e+00
-1.280381999999999909e+00
-1.619639000000000051e+00
2.373632999999999882e+00
1.611310000000000020e+00
1.840146999999999977e+00
1.434935000000000072e+00
-1.828397999999999968e+00
1.678495999999999988e+00
1.883761999999999937e+00
2.035325999999999969e+00
1.026559999999999917e+00
2.386610000000000120e+00
2.036745999999999945e+00
1.666714000000000029e+00
8.197119999999999962e-01
-1.386713000000000084e+00
1.472958999999999907e+00
-1.398549999999999960e+00
2.599225000000000119e+00
1.454874000000000001e+00
-1.444180999999999937e+00
1.855329999999999924e+00
2.002311999999999870e+00
1.107793999999999945e+00
1.661157999999999912e+00
-1.709370000000000056e+00
2.131720000000000059e+00
1.783671999999999924e+00
1.883299000000000056e+00
-1.114301999999999904e+00
2.192255999999999982e+00
2.079594000000000165e+00
1.913947000000000065e+00
1.147672000000000025e+00
-1.864543000000000061e+00
1.527458999999999900e+00
2.038444000000000145e+00
2.072417000000000176e+00
2.191463000000000161e+00
-1.463662999999999936e+00
2.289280000000000204e+00
1.833592000000000111e+00
1.110376999999999947e+00
1.241883000000000070e+00
-1.992772999999999906e+00
1.136935000000000029e+00
-1.633497999999999895e+00
-1.802187999999999901e+00
-6.305760000000000254e-01
1.083368000000000109e+00
-1.168196000000000012e+00
1.672368000000000077e+00
-1.101345000000000018e+00
-1.618263999999999925e+00
-9.549840000000000551e-01
1.886622999999999939e+00
-1.330886999999999931e+00
2.345946999999999782e+00
-1.331781000000000104e+00
-2.050006000000000217e+00
2.092763999999999847e+00
2.089446999999999832e+00
1.110354999999999981e+00
-1.652471000000000023e+00
1.480536000000000074e+00
1.450457000000000107e+00
1.538921999999999901e+00
5.556980000000000253e-01
1.613021000000000038e+00
2.953853000000000062e+00
1.725751999999999953e+00
1.141275999999999957e+00
-1.257187000000000054e+00
-1.112324000000000090e+00
1.396168999999999993e+00
2.022988999999999926e+00
-1.653972999999999915e+00
-1.280289999999999928e+00
-1.327885999999999900e+00
1.690212999999999965e+00
1.302824999999999900e+00
1.226229000000000013e+00
-1.721885000000000110e+00
1.172792000000000057e+00
-1.345383999999999913e+00
-2.201093000000000188e+00
-1.806334000000000106e+00
-1.754416999999999893e+00
2.195647000000000126e+00
1.181449999999999889e+00
1.287506999999999957e+00
-1.636277999999999899e+00
-2.045528000000000013e+00
1.564195000000000002e+00
1.105730000000000102e+00
-2.540239999999999831e+00
-1.101531999999999956e+00
-1.082462000000000035e+00
1.911696000000000062e+00
1.492911000000000099e+00
-1.004779000000000089e+00
-1.418765000000000054e+00
1.345547999999999966e+00
7.321870000000000323e-01
-1.808340999999999976e+00
-3.299341000000000079e+00
-2.207247000000000181e+00
1.393078999999999956e+00
1.762397999999999909e+00
1.197079000000000004e+00
-1.690563000000000038e+00
-1.985900999999999916e+00
-1.112228999999999912e+00
-1.857701000000000047e+00
-2.014969999999999928e+00
-1.647192999999999907e+00
-2.606103000000000058e+00
-1.717292000000000041e+00
1.198275999999999897e+00
1.794073999999999947e+00
-1.762272999999999978e+00
-1.025895999999999919e+00
1.335987999999999953e+00
-1.532807999999999948e+00
-1.548823000000000061e+00
-2.560280999999999807e+00
1.030402000000000040e+00
-1.647278999999999938e+00
-1.239497999999999989e+00
-1.498944000000000054e+00
-1.110673999999999939e+00
-9.390260000000000273e-01
-5.627429999999999932e-01
-1.352090000000000014e+00
-2.184464999999999879e+00
-2.161399999999999988e+00
-1.234442000000000039e+00
-1.808173999999999948e+00
-1.508475000000000010e+00
-2.102578999999999976e+00
-1.181529000000000051e+00
-1.195664999999999978e+00
-1.089340999999999893e+00
-1.823712000000000000e+00
-2.727882000000000140e+00
-1.609339999999999993e+00
-8.895520000000000094e-01
1.268609000000000098e+00
-1.321307000000000009e+00
-1.648679999999999923e+00
8.841360000000000330e-01
-1.047890999999999906e+00
-1.558022999999999936e+00
-1.373593999999999982e+00
-3.012607000000000035e+00
-1.718240999999999907e+00
-2.520656999999999925e+00
-1.325517999999999974e+00
-1.625731000000000037e+00
-1.591823999999999906e+00
6.624710000000000321e-01
-1.170149000000000106e+00
-1.693303000000000003e+00
-2.205475999999999992e+00
-8.397529999999999717e-01
9.888670000000000515e-01
-1.295433999999999974e+00
-1.389259999999999939e+00
-1.831075999999999926e+00
9.254400000000000404e-01
-8.844990000000000352e-01
-7.865079999999999849e-01
-2.415655999999999803e+00
-2.579023999999999983e+00
-2.176597999999999811e+00
5.757560000000000455e-01
-1.919448999999999961e+00
-1.621067999999999953e+00
-2.002632999999999885e+00
-1.427626000000000062e+00
-1.229405999999999999e+00
1.455502000000000073e+00
-2.597984999999999989e+00
-1.296427999999999914e+00
-1.377234999999999987e+00
-1.096467999999999998e+00
1.244455000000000089e+00
-1.509131000000000000e+00
1.861124000000000001e+00
9.460279999999999800e-01
1.903848999999999902e+00
1.201359999999999983e+00
1.383010000000000073e+00
-9.815669999999999673e-01
1.530432000000000015e+00
-1.576592999999999911e+00
-1.406192000000000109e+00
-2.225864000000000065e+00
1.270356000000000041e+00
1.658158000000000021e+00
1.886968999999999896e+00
-2.111860000000000070e+00
1.834459000000000062e+00
-1.125445000000000029e+00
1.694736999999999938e+00
1.697057000000000038e+00
-1.767044999999999977e+00
1.246785000000000032e+00
6.028229999999999977e-01
1.052515000000000089e+00
-2.017236000000000029e+00
1.305137999999999909e+00
2.062895999999999841e+00
2.080804000000000098e+00
1.855345000000000022e+00
-1.391713999999999896e+00
-1.694685999999999915e+00
1.528359999999999941e+00
7.998720000000000274e-01
1.377857000000000109e+00
-1.489114000000000049e+00
-1.066604000000000108e+00
-1.341760999999999981e+00
2.060599999999999987e+00
1.158387000000000056e+00
-1.920164999999999900e+00
1.545266000000000028e+00
1.823808000000000096e+00
8.921409999999999618e-01
1.600533999999999901e+00
-1.471835999999999922e+00
1.803306000000000076e+00
1.451867999999999936e+00
1.350159000000000109e+00
-1.794402999999999970e+00
-1.213804000000000105e+00
1.274663000000000102e+00
8.859900000000000553e-01
1.740189999999999904e+00
-1.502550000000000052e+00
1.679129000000000094e+00
1.939988000000000046e+00
-1.328349000000000002e+00
1.798227000000000020e+00
-1.975475000000000092e+00
1.695030999999999954e+00
1.303514000000000062e+00
3.595860000000000167e-01
-1.688339999999999952e+00
1.956455000000000055e+00
1.157002000000000086e+00
1.786167999999999978e+00
1.604651000000000050e+00
-1.778785000000000061e+00
-1.527169999999999916e+00
1.144905000000000062e+00
1.007759000000000071e+00
8.626850000000000351e-01
-2.029894999999999783e+00
-1.025746999999999964e+00
1.319652000000000047e+00
-2.416405000000000136e+00
1.786820000000000075e+00
-1.902244000000000046e+00
1.935472999999999999e+00
1.849490000000000078e+00
1.165180000000000105e+00
1.150595000000000034e+00
-1.200738000000000083e+00
1.659763000000000099e+00
2.664960000000000218e+00
-2.063207999999999931e+00
-1.232294999999999918e+00
-1.222177000000000069e+00
2.489691999999999794e+00
2.203667999999999960e+00
1.778553999999999968e+00
1.046834000000000042e+00
1.935205999999999982e+00
1.935329000000000077e+00
2.416135999999999839e+00
2.311526000000000192e+00
-1.593061999999999978e+00
2.074082000000000203e+00
2.065383000000000191e+00
1.862905000000000033e+00
2.275650000000000173e+00
-1.358278000000000096e+00
1.919356999999999980e+00
2.296580000000000066e+00
1.721549999999999914e+00
-1.576157999999999948e+00
-1.255684000000000022e+00
2.093875999999999848e+00
1.549503999999999992e+00
9.288640000000000230e-01
-6.557319999999999816e-01
1.794737000000000027e+00
1.690919000000000061e+00
2.073307999999999929e+00
-2.288790000000000102e+00
-1.776580999999999966e+00
1.562349999999999905e+00
2.446560999999999986e+00
1.696325000000000083e+00
-8.457449999999999690e-01
-1.089431999999999956e+00
1.654309999999999947e+00
1.408069999999999933e+00
1.624160999999999966e+00
-1.444795999999999969e+00
-1.569132999999999889e+00
1.834643999999999942e+00
2.282026999999999806e+00
2.406693000000000193e+00
1.840074999999999905e+00
-2.152528000000000219e+00
1.058810999999999947e+00
9.149150000000000338e-01
1.981308999999999987e+00
-1.896281000000000105e+00
1.424589000000000105e+00
-1.866733999999999893e+00
2.186933999999999934e+00
1.425283000000000078e+00
-1.448676000000000075e+00
1.844038999999999984e+00
1.211851999999999929e+00
1.416017000000000081e+00
1.154220999999999941e+00
-1.232796000000000003e+00
1.601072000000000051e+00
1.703807000000000071e+00
1.368895999999999891e+00
7.093909999999999938e-01
1.559649999999999981e+00
1.949202000000000101e+00
1.661030000000000006e+00
1.264121999999999968e+00
-1.733713000000000060e+00
-1.398611000000000049e+00
1.739870999999999945e+00
1.933785000000000087e+00
8.177290000000000392e-01
-2.101077999999999779e+00
-1.365166000000000102e+00
7.812890000000000112e-01
9.031940000000000524e-01
-1.352144000000000013e+00
-2.126219999999999999e+00
2.059908000000000072e+00
1.441996000000000056e+00
1.328333999999999904e+00
-1.205265999999999948e+00
-1.276534000000000058e+00
1.195068999999999937e+00
7.859169999999999767e-01
1.541752999999999929e+00
-1.308388000000000106e+00
-9.558020000000000405e-01
1.599617999999999984e+00
-1.751802000000000081e+00
1.792421000000000042e+00
-1.509293999999999913e+00
1.530975999999999893e+00
1.697292999999999941e+00
-4.104820000000000135e-01
1.748777999999999944e+00
-1.506272000000000055e+00
1.516583000000000014e+00
1.744763999999999982e+00
1.447723000000000093e+00
-1.366637000000000102e+00
-1.449179999999999913e+00
-9.440849999999999520e-01
1.447937999999999947e+00
1.332254999999999967e+00
-1.870428999999999897e+00
-1.408779999999999921e+00
2.328228999999999882e+00
1.984518000000000004e+00
1.785716000000000081e+00
-1.358843000000000023e+00
2.081212999999999980e+00
1.630068000000000072e+00
1.606891999999999987e+00
1.533128999999999964e+00
-1.507152999999999965e+00
1.963519000000000014e+00
2.898381999999999792e+00
1.897064000000000084e+00
1.795203000000000104e+00
2.275222999999999995e+00
2.507276000000000060e+00
2.151094000000000062e+00
1.511111000000000093e+00
-1.454530000000000101e+00
1.826731000000000105e+00
2.295227999999999824e+00
2.355062999999999906e+00
2.119959000000000149e+00
-7.393509999999999804e-01
2.703368999999999911e+00
2.076185000000000169e+00
2.834938000000000180e+00
1.386687999999999921e+00
-1.565110999999999919e+00
2.587270000000000181e+00
2.397473999999999883e+00
1.675262000000000029e+00
1.333626999999999896e+00
1.171170999999999962e+00
1.992172999999999972e+00
1.787292000000000103e+00
1.647974000000000050e+00
-1.405418000000000056e+00
1.573360000000000092e+00
2.233791000000000082e+00
2.681348999999999982e+00
2.283870999999999984e+00
-1.054810999999999943e+00
1.326970999999999901e+00
2.136785999999999852e+00
2.175793000000000088e+00
1.762091000000000074e+00
-1.314664000000000055e+00
2.490568000000000115e+00
2.493469000000000158e+00
2.356754000000000016e+00
8.821499999999999897e-01
9.732699999999999685e-01
2.124133000000000049e+00
1.975762999999999936e+00
2.244953999999999894e+00
-1.527876000000000012e+00
1.510045999999999999e+00
2.270497999999999905e+00
2.621475000000000222e+00
2.599314999999999820e+00
9.445210000000000550e-01
2.423470000000000013e+00
2.391999999999999904e+00
1.888087999999999989e+00
1.905707999999999958e+00
-1.333501999999999965e+00
2.352144000000000013e+00
2.403423999999999783e+00
2.774903000000000119e+00
1.883963000000000054e+00
6.779500000000000526e-01
2.213134000000000157e+00
2.067110000000000003e+00
2.320224000000000064e+00
-1.269570000000000087e+00
8.534380000000000299e-01
2.267894000000000077e+00
2.446339000000000041e+00
2.077598000000000056e+00
-1.130713000000000079e+00
2.330395999999999912e+00
2.362423000000000162e+00
1.947400999999999938e+00
2.226745000000000196e+00
-1.522043999999999953e+00
1.695216999999999974e+00
2.142777999999999849e+00
2.622001000000000026e+00
1.905410000000000048e+00
7.318759999999999710e-01
2.106460000000000221e+00
1.947195000000000009e+00
1.337131999999999987e+00
-1.155699000000000032e+00
-1.133437000000000028e+00
1.770258000000000109e+00
2.096779999999999866e+00
-2.274528000000000105e+00
-1.252893000000000034e+00
1.245530999999999944e+00
2.562555999999999834e+00
2.478098000000000134e+00
1.533236000000000043e+00
-1.791763999999999912e+00
1.162153999999999909e+00
1.521249000000000073e+00
1.436358000000000024e+00
1.071849999999999969e+00
-1.436204000000000036e+00
-1.760107000000000088e+00
2.097827999999999804e+00
1.674382000000000037e+00
-1.044661000000000062e+00
-1.192622000000000071e+00
1.638687999999999922e+00
1.479154000000000080e+00
1.644763999999999893e+00
-1.083328000000000069e+00
1.418665999999999983e+00
1.947616999999999932e+00
2.489167999999999825e+00
1.503592000000000040e+00
-1.469079000000000024e+00
1.760855000000000059e+00
1.634368999999999961e+00
1.472447999999999979e+00
1.605151999999999912e+00
-1.087736000000000036e+00
2.107631000000000032e+00
2.603549999999999809e+00
2.339421999999999890e+00
-1.265749999999999931e+00
-1.491497000000000073e+00
1.727246999999999977e+00
1.852816000000000018e+00
1.356149000000000049e+00
-8.712980000000000169e-01
2.267386000000000124e+00
1.747046000000000099e+00
2.509431999999999885e+00
1.968093000000000092e+00
-1.566823000000000077e+00
-2.037056999999999896e+00
1.147197000000000022e+00
-1.213489000000000040e+00
1.752134000000000080e+00
-2.173099999999999810e+00
1.498394000000000004e+00
-1.662360000000000060e+00
1.974812000000000012e+00
1.447391000000000094e+00
-1.699775999999999954e+00
1.760278000000000009e+00
6.776050000000000129e-01
-1.142984999999999918e+00
-1.459572000000000092e+00
-2.059705999999999815e+00
9.608090000000000241e-01
1.045824000000000087e+00
-1.951764000000000054e+00
-1.657866000000000062e+00
-1.709302000000000099e+00
1.441178000000000070e+00
8.993120000000000003e-01
1.955959999999999921e+00
-1.772459000000000007e+00
1.456596999999999920e+00
1.637504999999999988e+00
2.103364000000000011e+00
1.727138999999999980e+00
-1.619790000000000063e+00
1.373070000000000013e+00
1.093037000000000036e+00
8.964100000000000401e-01
-9.294909999999999561e-01
1.390246000000000093e+00
2.189616000000000007e+00
-1.358114000000000043e+00
-1.295090999999999992e+00
-1.706450000000000022e+00
-1.680955999999999895e+00
1.531506000000000034e+00
8.580119999999999969e-01
1.746977000000000002e+00
-2.391103999999999896e+00
-1.394873000000000030e+00
1.553973999999999966e+00
-1.179653999999999980e+00
1.641348999999999947e+00
-1.946271000000000084e+00
1.162997000000000059e+00
1.955308000000000046e+00
5.264640000000000430e-01
-2.547115999999999936e+00
-1.694749999999999979e+00
-2.743177999999999894e+00
-1.658767000000000102e+00
1.454091000000000022e+00
-1.585401000000000060e+00
-1.702253999999999934e+00
1.267749999999999932e+00
1.207850000000000090e+00
2.162764999999999826e+00
-1.851790000000000047e+00
1.710533000000000081e+00
1.723980999999999986e+00
1.114033000000000051e+00
1.594540000000000068e+00
-1.641639000000000070e+00
1.622576000000000018e+00
1.596754999999999924e+00
7.889939999999999731e-01
1.647094999999999976e+00
1.491586999999999996e+00
1.221748999999999974e+00
1.261463000000000001e+00
1.229225999999999930e+00
-1.305430000000000090e+00
-1.329949999999999966e+00
1.276593000000000089e+00
1.401556000000000024e+00
1.353324999999999889e+00
-1.964763999999999955e+00
-1.266807999999999934e+00
-2.157731000000000066e+00
-9.571760000000000268e-01
2.019327000000000094e+00
-1.864074999999999926e+00
1.311914000000000025e+00
8.416850000000000165e-01
-1.069666999999999923e+00
-1.306804000000000077e+00
-1.395450999999999997e+00
1.759711999999999943e+00
1.187589999999999923e+00
-1.603352000000000110e+00
-1.221902000000000044e+00
-1.097364000000000006e+00
1.464126999999999956e+00
2.093770000000000131e+00
9.870160000000000045e-01
1.551628999999999925e+00
-1.271060999999999996e+00
1.093379000000000101e+00
1.412217000000000056e+00
1.977545000000000108e+00
-1.808586000000000027e+00
1.258725000000000094e+00
8.231330000000000036e-01
1.153631000000000073e+00
-1.391156000000000059e+00
-1.187219999999999942e+00
1.770118000000000080e+00
-1.754577999999999971e+00
1.015541999999999945e+00
-1.154690999999999912e+00
-1.317296000000000022e+00
1.473327999999999971e+00
6.675470000000000015e-01
1.179713999999999929e+00
-1.172147000000000050e+00
-1.606614999999999904e+00
2.415608000000000199e+00
-1.660496999999999890e+00
2.764308999999999905e+00
-1.603358000000000061e+00
1.339369999999999949e+00
1.890783000000000103e+00
1.018264999999999976e+00
1.707149999999999945e+00
-1.712585000000000024e+00
9.670149999999999579e-01
1.252024000000000026e+00
9.533420000000000227e-01
-1.276091000000000086e+00
-1.243001999999999940e+00
1.747457000000000038e+00
1.088082999999999911e+00
1.716982999999999926e+00
-3.302169999999999828e-01
7.625729999999999453e-01
1.423240000000000061e+00
1.246186999999999934e+00
1.889123000000000108e+00
-1.625289999999999901e+00
-1.118743000000000043e+00
1.822256000000000098e+00
8.324040000000000328e-01
1.163558000000000092e+00
-1.894916999999999963e+00
-1.142374000000000001e+00
-1.046049000000000007e+00
-1.898017000000000065e+00
-1.546132000000000062e+00
-1.321846000000000076e+00
1.914349000000000078e+00
1.162020999999999971e+00
1.394781999999999966e+00
-1.204415000000000013e+00
1.115720999999999963e+00
1.366462000000000065e+00
1.791541999999999968e+00
-1.205216000000000065e+00
-1.548877999999999977e+00
2.204061999999999966e+00
1.930922000000000027e+00
2.146495999999999960e+00
1.822138000000000035e+00
-1.905483999999999956e+00
1.953921000000000019e+00
1.590729000000000060e+00
9.832229999999999581e-01
-1.441524000000000028e+00
-1.208132999999999901e+00
1.528634000000000048e+00
2.301448000000000160e+00
1.338303999999999938e+00
-7.128579999999999917e-01
2.419226000000000099e+00
8.648740000000000316e-01
2.001937999999999995e+00
1.660287999999999986e+00
-1.606292000000000053e+00
2.064969000000000054e+00
1.604187999999999947e+00
1.831881000000000093e+00
1.960992000000000068e+00
-1.077371999999999996e+00
2.145690999999999793e+00
1.823102000000000000e+00
1.050113000000000074e+00
-1.035905999999999993e+00
-1.753948999999999980e+00
2.074146999999999963e+00
2.109192999999999873e+00
1.223100000000000076e+00
2.144188000000000205e+00
1.751457000000000042e+00
1.148060000000000080e+00
1.634185999999999916e+00
1.182647000000000004e+00
-1.716372000000000009e+00
7.792329999999999535e-01
1.671440999999999955e+00
2.366678999999999977e+00
1.691200999999999954e+00
-1.648103000000000096e+00
1.162523999999999891e+00
1.247368999999999950e+00
9.251289999999999791e-01
1.649575000000000014e+00
-1.794847000000000081e+00
1.821928999999999910e+00
1.529185999999999934e+00
1.266277000000000097e+00
-1.455575000000000063e+00
-1.587291000000000007e+00
1.807226999999999917e+00
1.413755000000000095e+00
-1.206094999999999917e+00
-1.502469000000000054e+00
-1.772775999999999907e+00
1.653156000000000070e+00
1.085604999999999931e+00
1.349779999999999980e+00
-1.894052000000000069e+00
1.351013999999999937e+00
1.345313999999999899e+00
1.755379999999999940e+00
1.584330999999999934e+00
-2.095371999999999790e+00
1.409470000000000001e+00
1.725432999999999995e+00
1.734458000000000055e+00
1.107599999999999918e+00
-1.561094999999999899e+00
-8.039399999999999880e-01
7.054639999999999800e-01
2.488256999999999941e+00
-1.632818000000000103e+00
-1.506828999999999974e+00
1.801706999999999947e+00
1.019819000000000031e+00
9.851889999999999814e-01
-1.763643000000000072e+00
1.081058000000000074e+00
1.892350999999999894e+00
1.437259000000000064e+00
1.596659000000000050e+00
-1.446795000000000053e+00
-1.576928000000000107e+00
1.714571999999999985e+00
9.634540000000000326e-01
9.192890000000000228e-01
-1.459227999999999970e+00
-1.223745000000000083e+00
1.188399999999999901e+00
7.438200000000000367e-01
-1.413054000000000032e+00
1.046335999999999933e+00
2.233238000000000056e+00
1.448452999999999991e+00
1.989448000000000105e+00
-2.401673000000000169e+00
-1.297585999999999906e+00
2.469930000000000181e+00
-1.131804000000000032e+00
1.583185999999999982e+00
-1.773088999999999915e+00
1.381842999999999932e+00
2.133509999999999796e+00
1.545185999999999948e+00
1.818311000000000011e+00
-1.143540999999999919e+00
1.522083000000000075e+00
2.087998999999999938e+00
8.796979999999999800e-01
-1.260440000000000005e+00
1.060729000000000033e+00
2.191752999999999840e+00
2.327716000000000118e+00
1.413062999999999958e+00
-2.134030000000000094e+00
1.595336000000000087e+00
-1.417542000000000080e+00
1.820454000000000017e+00
8.282749999999999835e-01
-1.804505000000000026e+00
1.619825999999999988e+00
2.097106000000000137e+00
2.269679000000000002e+00
-1.468458000000000041e+00
-1.852141999999999955e+00
2.137999000000000205e+00
-2.197808999999999902e+00
-1.132500000000000062e+00
-1.486045999999999978e+00
-8.274949999999999806e-01
1.747100000000000097e+00
1.818877000000000077e+00
1.031779999999999919e+00
-2.036160999999999888e+00
-1.602640999999999982e+00
1.218580999999999914e+00
2.666971999999999898e+00
9.587139999999999551e-01
-2.200229999999999908e+00
9.409990000000000299e-01
2.577345000000000219e+00
2.021619999999999973e+00
1.482644000000000073e+00
-1.817857000000000056e+00
1.747468000000000021e+00
1.674989999999999979e+00
1.449251000000000067e+00
-1.168995000000000006e+00
-9.146849999999999703e-01
1.880287999999999959e+00
2.386398999999999937e+00
1.907631999999999994e+00
-1.698499999999999899e+00
1.663248999999999977e+00
1.610673000000000021e+00
-1.513929000000000080e+00
7.308099999999999596e-01
-1.702901999999999916e+00
1.329371999999999998e+00
1.634490999999999916e+00
-1.689368999999999899e+00
1.220501999999999976e+00
-1.473870999999999931e+00
-1.847256000000000009e+00
1.625081999999999915e+00
1.024194000000000049e+00
-1.545079000000000091e+00
-1.344934999999999992e+00
1.331742999999999899e+00
1.485144000000000020e+00
-1.715757999999999894e+00
-9.877569999999999961e-01
-1.375154999999999905e+00
1.827350999999999948e+00
-1.139256000000000046e+00
1.460595000000000088e+00
-1.295589000000000102e+00
1.157383000000000051e+00
1.718256000000000006e+00
1.774445999999999968e+00
-1.013403999999999971e+00
-1.835609000000000046e+00
1.559066999999999981e+00
-1.699391000000000096e+00
1.185446000000000000e+00
-1.362168000000000045e+00
-1.106274999999999897e+00
1.828167000000000098e+00
1.231603000000000003e+00
1.414460999999999968e+00
-1.743216000000000099e+00
1.071893999999999902e+00
-1.313099000000000016e+00
-9.012179999999999636e-01
1.264763999999999999e+00
-1.572667999999999955e+00
-1.504469000000000056e+00
1.229230999999999963e+00
8.570969999999999978e-01
-2.197913999999999923e+00
-2.139654999999999863e+00
1.969797999999999938e+00
1.942541999999999991e+00
8.775110000000000410e-01
-1.530528000000000111e+00
-1.370397000000000087e+00
1.051198999999999995e+00
1.482221999999999928e+00
9.595780000000000420e-01
-1.112222999999999962e+00
1.527308000000000110e+00
1.349115999999999982e+00
-1.741911999999999905e+00
1.497629000000000099e+00
-1.583091999999999944e+00
-1.736714000000000091e+00
-1.244177000000000088e+00
-1.085774000000000017e+00
1.333010000000000028e+00
-1.874800000000000022e+00
1.795125999999999999e+00
1.432291999999999899e+00
1.518996000000000013e+00
-1.471619000000000010e+00
-1.635078999999999949e+00
1.275258999999999920e+00
1.148579999999999934e+00
-1.232078999999999924e+00
-1.944936999999999916e+00
-1.394098000000000059e+00
-1.295644999999999936e+00
-1.937554999999999916e+00
-1.361539999999999973e+00
-1.585990999999999929e+00
-1.545517999999999947e+00
-1.249273000000000078e+00
-5.914009999999999545e-01
-1.424250000000000016e+00
-2.297736000000000001e+00
-1.026615000000000055e+00
-1.710614999999999997e+00
-2.321807999999999872e+00
1.406689999999999996e+00
-2.100408999999999970e+00
-1.247759000000000063e+00
-1.806464999999999987e+00
-1.206752999999999965e+00
-2.193271999999999888e+00
-1.980763999999999969e+00
-1.307331999999999939e+00
-1.143134000000000094e+00
-1.142775000000000096e+00
-1.671993999999999980e+00
-1.934677999999999898e+00
-1.291894000000000098e+00
-2.030228999999999839e+00
-1.789363000000000037e+00
-2.878779000000000199e+00
-2.532500999999999891e+00
-2.126891999999999783e+00
-1.660218999999999889e+00
1.146095000000000086e+00
-1.937661000000000078e+00
-1.584327000000000041e+00
-1.265565999999999969e+00
-1.708210999999999924e+00
-2.432538000000000089e+00
-2.071504000000000012e+00
-1.324295000000000000e+00
-1.333463999999999983e+00
-1.165967999999999893e+00
-1.950460000000000083e+00
-1.885199000000000069e+00
-1.108424000000000076e+00
-1.524286999999999948e+00
-1.759174000000000015e+00
-2.903354000000000212e+00
-3.857349999999999834e+00
-2.133608999999999867e+00
-1.099377999999999966e+00
-1.255273000000000083e+00
-2.387799999999999923e+00
-1.157775999999999916e+00
-1.013138000000000094e+00
-1.271001999999999965e+00
-2.317020999999999997e+00
-1.831749999999999989e+00
-1.662754000000000065e+00
-1.831558000000000019e+00
-1.064777000000000085e+00
-1.865579000000000098e+00
-1.760421999999999931e+00
-9.889820000000000277e-01
-1.253508000000000067e+00
9.345149999999999846e-01
-2.279765999999999959e+00
-2.576931999999999778e+00
-1.339021000000000017e+00
-1.572937999999999947e+00
-1.194768999999999970e+00
-2.289139000000000035e+00
-1.142319000000000084e+00
-1.065166999999999975e+00
-1.545608000000000093e+00
-1.944836999999999927e+00
-1.703694999999999959e+00
-1.624384999999999968e+00
-6.592139999999999667e-01
6.507680000000000131e-01
-1.869086999999999943e+00
-1.039611999999999981e+00
9.723300000000000276e-01
6.499160000000000492e-01
8.518550000000000288e-01
-1.305886000000000102e+00
1.316970999999999892e+00
-1.638454000000000077e+00
-1.964719000000000104e+00
1.629053000000000084e+00
-2.173957000000000139e+00
-7.950479999999999769e-01
-8.821670000000000345e-01
-1.293751000000000095e+00
-1.328686999999999951e+00
-2.076757999999999882e+00
-1.668676000000000048e+00
-1.510108000000000006e+00
2.607486999999999888e+00
-1.567876999999999965e+00
-1.344284000000000034e+00
1.406560999999999950e+00
1.026653999999999956e+00
-1.386700999999999961e+00
-1.910125999999999991e+00
-1.746559999999999890e+00
1.195737000000000050e+00
1.201891000000000043e+00
2.331965999999999983e+00
-1.806060999999999916e+00
1.396274000000000015e+00
1.011687000000000003e+00
8.243040000000000367e-01
1.559881999999999991e+00
-1.498251999999999917e+00
1.923327999999999927e+00
2.244228000000000112e+00
1.531949000000000005e+00
1.240043999999999924e+00
-1.267476000000000047e+00
1.643402999999999947e+00
9.844479999999999897e-01
5.500040000000000484e-01
-6.493290000000000450e-01
-1.342656999999999989e+00
-1.071024999999999894e+00
1.776529000000000025e+00
2.766127000000000002e+00
-1.510825000000000085e+00
-1.107679000000000080e+00
1.131642000000000037e+00
1.060686999999999935e+00
-1.370108000000000104e+00
-2.380314999999999959e+00
1.509643999999999986e+00
1.134025000000000061e+00
-1.518429000000000029e+00
1.513562999999999992e+00
-1.457225999999999910e+00
1.507528999999999897e+00
1.256453000000000042e+00
6.587429999999999675e-01
-7.818869999999999987e-01
1.389788000000000023e+00
1.632830000000000004e+00
1.541347000000000023e+00
1.251222000000000056e+00
-1.485581999999999958e+00
1.458477000000000023e+00
1.904930999999999930e+00
1.451197999999999988e+00
-1.192266999999999966e+00
-1.321787000000000045e+00
-8.780270000000000019e-01
1.762027000000000010e+00
-2.235154999999999781e+00
1.462658999999999931e+00
-1.317574000000000023e+00
1.691082999999999892e+00
1.616060999999999970e+00
1.559719000000000078e+00
-8.762630000000000141e-01
1.517071999999999976e+00
1.946274999999999977e+00
1.237419999999999964e+00
1.176487000000000060e+00
-1.815987999999999936e+00
1.220088999999999979e+00
1.817147999999999985e+00
1.464285000000000059e+00
1.517207999999999890e+00
1.205146999999999968e+00
1.310557999999999890e+00
1.973000000000000087e+00
1.613471000000000100e+00
1.352648000000000073e+00
-1.418023999999999951e+00
1.971011999999999986e+00
2.421520000000000117e+00
2.540723999999999982e+00
1.166631999999999891e+00
2.187994999999999912e+00
2.440005999999999897e+00
2.762493999999999783e+00
2.543998000000000204e+00
-1.242008999999999919e+00
1.745419999999999972e+00
1.931049000000000015e+00
2.324714000000000169e+00
2.491616000000000053e+00
-1.294162000000000035e+00
2.073970000000000091e+00
2.330680999999999781e+00
1.712272999999999934e+00
1.886557000000000039e+00
-1.280067000000000066e+00
2.401450999999999780e+00
2.313426000000000204e+00
2.106770000000000032e+00
1.921847000000000083e+00
2.210085999999999995e+00
1.983792999999999918e+00
2.023648999999999809e+00
2.033354000000000106e+00
-1.458520000000000039e+00
1.591525999999999996e+00
1.728380000000000027e+00
2.174225999999999992e+00
2.201429000000000080e+00
-1.104581000000000035e+00
1.870808000000000026e+00
2.099124000000000212e+00
1.391283000000000047e+00
2.100436999999999887e+00
-1.357140000000000013e+00
2.121640000000000192e+00
1.571922999999999959e+00
2.707914999999999850e+00
2.546730000000000160e+00
7.144369999999999887e-01
1.718715999999999910e+00
2.611606000000000094e+00
1.719872000000000067e+00
-1.214679000000000064e+00
1.509902999999999995e+00
2.509328000000000003e+00
2.017002000000000184e+00
2.153750000000000053e+00
-1.221840000000000037e+00
2.197534999999999794e+00
1.915956999999999910e+00
2.462976999999999972e+00
2.475324000000000080e+00
-1.256742000000000026e+00
1.990278999999999909e+00
2.040601999999999805e+00
1.806432000000000038e+00
-1.516561999999999966e+00
1.299948000000000103e+00
3.017314999999999969e+00
2.064153999999999822e+00
2.426867999999999803e+00
-1.213208999999999982e+00
-9.160519999999999774e-01
1.525763999999999898e+00
1.601499999999999924e+00
9.868710000000000537e-01
-1.911348000000000047e+00
1.162001000000000062e+00
1.213840000000000030e+00
1.363140999999999936e+00
1.941909000000000107e+00
-1.473182999999999909e+00
-1.797096999999999944e+00
2.007864000000000093e+00
1.503964999999999996e+00
-1.444231999999999960e+00
-8.737270000000000314e-01
1.508219999999999894e+00
1.226315999999999962e+00
9.854659999999999531e-01
-1.343833999999999973e+00
-6.798840000000000439e-01
1.522896999999999945e+00
2.609650999999999943e+00
1.682565000000000088e+00
-9.257060000000000288e-01
1.296736000000000111e+00
1.535363000000000033e+00
7.979479999999999906e-01
2.632476000000000038e+00
-1.566484999999999905e+00
1.773571000000000009e+00
2.073927999999999994e+00
1.903448000000000029e+00
6.859009999999999829e-01
-9.234580000000000011e-01
1.429786000000000001e+00
1.623377000000000070e+00
1.181766000000000094e+00
-1.542299000000000087e+00
-1.168714999999999948e+00
2.276991999999999905e+00
1.740923999999999916e+00
1.746461999999999959e+00
1.749873999999999929e+00
2.002104000000000106e+00
1.626465000000000050e+00
1.041376000000000079e+00
1.432865999999999973e+00
-1.395917000000000074e+00
1.991586999999999996e+00
2.543789999999999996e+00
2.610015000000000196e+00
1.353552000000000088e+00
-7.831569999999999920e-01
8.046229999999999771e-01
1.694825000000000026e+00
9.868059999999999610e-01
1.396244000000000041e+00
-8.217529999999999557e-01
1.780475999999999948e+00
1.394439999999999902e+00
1.990248000000000017e+00
-7.686629999999999852e-01
1.527009999999999978e+00
1.634852999999999890e+00
1.819118000000000013e+00
8.785389999999999588e-01
-1.716955999999999927e+00
1.835626999999999898e+00
1.656136000000000053e+00
2.183902999999999928e+00
1.025760999999999923e+00
-1.673227000000000020e+00
1.700487000000000082e+00
-1.504269999999999996e+00
6.623179999999999623e-01
-1.287617000000000012e+00
-1.245978999999999948e+00
1.817455000000000043e+00
2.474298000000000108e+00
1.528229999999999977e+00
8.571819999999999995e-01
-7.696800000000000308e-01
-1.525306000000000051e+00
1.783247000000000027e+00
1.347175000000000011e+00
-1.754030999999999896e+00
1.511797999999999975e+00
1.525787999999999922e+00
1.745209000000000010e+00
1.743217000000000017e+00
-1.365513999999999895e+00
-1.803976000000000024e+00
1.576291000000000109e+00
1.351787000000000072e+00
1.208572999999999897e+00
-1.191732000000000014e+00
1.859552000000000094e+00
1.936612999999999918e+00
1.839186999999999905e+00
2.120751999999999970e+00
2.055858000000000185e+00
2.271936999999999873e+00
1.700083999999999929e+00
1.163100000000000023e+00
-1.526183999999999985e+00
1.600138999999999978e+00
1.952747000000000011e+00
2.567331999999999947e+00
-2.630895000000000206e+00
-1.558888999999999969e+00
1.685589999999999922e+00
2.200708999999999804e+00
1.416692000000000062e+00
1.297778000000000098e+00
-1.124930999999999903e+00
1.930158999999999958e+00
1.786494000000000026e+00
1.363286999999999916e+00
1.179659000000000013e+00
-8.510750000000000259e-01
1.747289000000000092e+00
1.580621000000000054e+00
1.458301999999999987e+00
-1.608905999999999947e+00
-1.288180000000000103e+00
1.956026999999999960e+00
-1.069487000000000076e+00
-9.249549999999999716e-01
-1.950458000000000025e+00
1.024834000000000023e+00
1.777341000000000060e+00
1.618503999999999943e+00
1.564092000000000038e+00
-1.599350000000000049e+00
1.766345999999999972e+00
1.314599999999999991e+00
1.370287000000000033e+00
-1.724467999999999890e+00
1.390260999999999969e+00
1.538029000000000091e+00
2.528928000000000065e+00
1.344090000000000007e+00
-1.719089000000000089e+00
1.080688000000000093e+00
1.687154999999999960e+00
1.831622000000000083e+00
1.749603000000000019e+00
-1.552162999999999959e+00
-1.841706000000000065e+00
1.122336000000000000e+00
2.232000000000000206e+00
1.694472999999999896e+00
-1.900884000000000018e+00
1.423100999999999949e+00
1.749986000000000042e+00
-1.123224999999999918e+00
-1.174563000000000024e+00
-9.445660000000000167e-01
1.727978999999999932e+00
-2.247523999999999855e+00
1.418962000000000057e+00
-1.538248999999999977e+00
-1.353361999999999954e+00
1.409087999999999896e+00
1.324491000000000085e+00
1.063409000000000049e+00
-1.631083999999999978e+00
-8.806420000000000359e-01
1.188423000000000007e+00
-1.619237999999999955e+00
1.330694000000000043e+00
-2.359080000000000066e+00
1.304213999999999984e+00
1.332476999999999911e+00
7.498070000000000013e-01
-1.917205000000000048e+00
-1.786807000000000034e+00
1.499934000000000101e+00
1.516178000000000026e+00
1.706039000000000083e+00
-1.976355000000000084e+00
-9.215290000000000425e-01
1.165148000000000073e+00
1.417045000000000110e+00
9.284540000000000015e-01
-1.588983999999999952e+00
1.412007999999999930e+00
2.431070000000000064e+00
-1.511813999999999991e+00
1.255041000000000073e+00
-1.834645999999999999e+00
1.186865999999999977e+00
-1.098940999999999946e+00
-1.077871000000000024e+00
-1.706434999999999924e+00
-2.159692999999999863e+00
1.276545000000000041e+00
1.403798000000000101e+00
-1.242645000000000000e+00
-1.879397999999999902e+00
-1.295932000000000084e+00
9.177279999999999882e-01
-2.114872000000000085e+00
-1.176107999999999931e+00
-2.076480000000000103e+00
-1.883769999999999945e+00
-1.861979999999999968e+00
-1.258482000000000101e+00
1.126468000000000025e+00
-1.934693999999999914e+00
-1.419243000000000032e+00
-1.208199999999999941e+00
-1.533654999999999990e+00
-1.543600000000000083e+00
-2.229391000000000123e+00
-1.514953999999999912e+00
1.640746000000000038e+00
7.645290000000000141e-01
-1.830807000000000073e+00
-1.119226000000000054e+00
1.519557000000000047e+00
-1.141108000000000011e+00
-2.892620000000000191e-01
4.457960000000000256e-01
1.372548000000000101e+00
-1.337715999999999905e+00
2.019474999999999909e+00
1.157596999999999987e+00
-1.963602000000000070e+00
-1.294335000000000013e+00
1.217907000000000073e+00
1.207287999999999917e+00
-2.537431000000000214e+00
-2.373511000000000148e+00
-2.752225000000000144e+00
-1.722607999999999917e+00
1.293161000000000005e+00
-1.575526999999999900e+00
-1.335279000000000105e+00
-8.959810000000000274e-01
-1.274092000000000002e+00
-1.796882000000000090e+00
-1.683850999999999987e+00
-2.124878999999999962e+00
1.792982000000000076e+00
-1.700458000000000025e+00
1.827491999999999894e+00
-1.995700000000000029e+00
-1.497425999999999924e+00
8.365080000000000293e-01
-4.812299999999999911e-01
-2.424049000000000120e+00
-1.683267999999999986e+00
1.066632000000000025e+00
1.395871000000000084e+00
1.160612999999999895e+00
1.440620000000000012e+00
-8.253789999999999738e-01
1.389645999999999937e+00
9.847709999999999519e-01
6.913890000000000313e-01
1.634613000000000094e+00
-1.525430000000000064e+00
9.636379999999999946e-01
-1.900654000000000066e+00
2.383370999999999906e+00
-1.729983999999999966e+00
1.258566000000000074e+00
1.354959999999999942e+00
1.080143999999999993e+00
2.056220999999999854e+00
-1.322597000000000023e+00
1.715934999999999988e+00
1.949365999999999932e+00
-2.330757999999999885e+00
2.069736999999999938e+00
-1.388119000000000103e+00
1.688423000000000007e+00
1.196453999999999906e+00
3.938189999999999746e-01
-7.476540000000000408e-01
-1.506763999999999992e+00
-1.077738000000000085e+00
1.810678000000000010e+00
2.052124000000000059e+00
-1.834381000000000039e+00
-2.226738999999999802e+00
1.040729999999999933e+00
1.287452000000000041e+00
1.431459000000000037e+00
-2.596357999999999944e+00
-1.260610000000000008e+00
-1.230007000000000073e+00
-2.082723999999999798e+00
-1.566986999999999908e+00
-1.502977999999999925e+00
-1.197151999999999994e+00
-1.237842000000000109e+00
-1.095134999999999970e+00
-1.542605000000000004e+00
-2.225065999999999988e+00
1.121367999999999920e+00
1.601973000000000091e+00
-2.327020000000000088e+00
-1.592864999999999975e+00
-1.511416000000000093e+00
1.602716000000000030e+00
9.842389999999999750e-01
-7.271950000000000358e-01
-2.189744999999999830e+00
-1.671237000000000084e+00
-1.032539000000000096e+00
1.588578000000000046e+00
1.687797999999999909e+00
-1.513393999999999906e+00
1.369231000000000087e+00
1.905480999999999980e+00
1.860678000000000054e+00
1.565271000000000079e+00
-1.633121000000000045e+00
1.136430999999999969e+00
-1.157542000000000071e+00
1.521190999999999960e+00
-1.685980999999999952e+00
-1.472199000000000035e+00
1.511716000000000060e+00
1.878381000000000078e+00
9.408459999999999601e-01
2.224879000000000051e+00
1.896254000000000106e+00
1.295978000000000074e+00
1.286099000000000103e+00
1.821329999999999893e+00
-1.532485000000000097e+00
2.156019000000000130e+00
-1.287376999999999994e+00
1.416565999999999992e+00
-1.325909000000000004e+00
1.479743000000000031e+00
1.984799999999999898e+00
1.567331000000000030e+00
-1.090614999999999890e+00
-1.517285999999999913e+00
-1.157254000000000005e+00
1.691178000000000070e+00
1.726963000000000026e+00
1.194206000000000101e+00
-1.656320999999999932e+00
-2.002517999999999798e+00
1.485660999999999898e+00
1.259020999999999946e+00
1.551727000000000078e+00
-1.388169999999999904e+00
-1.988971000000000044e+00
2.073029000000000011e+00
1.909564000000000039e+00
-1.242793000000000037e+00
-1.056005000000000082e+00
1.210223999999999966e+00
1.370886999999999967e+00
1.373232000000000008e+00
-1.511422000000000043e+00
-1.105488000000000026e+00
1.775384000000000073e+00
-1.890908999999999951e+00
1.807800000000000074e+00
-1.253494000000000108e+00
1.867564999999999920e+00
2.216966999999999910e+00
1.388433999999999946e+00
2.288997999999999866e+00
-1.289244999999999974e+00
-1.748424999999999896e+00
1.995611000000000024e+00
1.209335999999999967e+00
-1.395536000000000110e+00
-1.816046000000000049e+00
-1.331774999999999931e+00
1.384395999999999960e+00
-1.228142000000000067e+00
-1.695065999999999962e+00
-1.559976999999999947e+00
1.425761999999999974e+00
2.105427999999999855e+00
1.552321000000000062e+00
-1.452334999999999932e+00
-1.557126999999999928e+00
1.479702999999999991e+00
1.164242999999999917e+00
2.224257000000000151e+00
-1.716930999999999985e+00
-1.528359999999999941e+00
2.230804000000000009e+00
1.787738000000000049e+00
-1.330551999999999957e+00
-1.110622999999999916e+00
-1.187097000000000069e+00
1.571633999999999975e+00
2.220664999999999889e+00
1.580591000000000079e+00
-1.389480999999999966e+00
1.191724999999999923e+00
1.693864000000000036e+00
-1.347863000000000033e+00
-1.684776000000000051e+00
-1.183543000000000012e+00
1.198110999999999926e+00
1.874195999999999973e+00
1.551754999999999995e+00
-1.610274999999999901e+00
2.037122000000000099e+00
1.480018000000000056e+00
1.725621000000000071e+00
1.226201000000000096e+00
-2.274938000000000127e+00
1.473848000000000047e+00
-1.402927999999999953e+00
1.256213999999999942e+00
-1.187624999999999931e+00
-1.092854999999999910e+00
1.794532000000000016e+00
2.218783000000000172e+00
1.753980000000000095e+00
1.280686999999999909e+00
1.307784000000000058e+00
1.686841000000000035e+00
1.985324000000000089e+00
1.903415999999999997e+00
-1.612287999999999943e+00
1.751138000000000083e+00
1.552410000000000068e+00
2.247955000000000148e+00
-9.137699999999999712e-01
-1.822429999999999994e+00
1.323037000000000019e+00
-5.686459999999999848e-01
-1.493937999999999988e+00
-1.436749000000000054e+00
-1.417961999999999945e+00
1.823509999999999964e+00
-1.879715999999999942e+00
-1.069874999999999909e+00
-1.427564000000000055e+00
-1.318370999999999960e+00
1.341193000000000080e+00
-1.481689999999999952e+00
1.658493999999999913e+00
-1.716218000000000021e+00
-1.804540000000000033e+00
1.650145999999999891e+00
2.409405000000000019e+00
-1.066335999999999951e+00
-1.783304999999999918e+00
-1.559852999999999934e+00
1.248451999999999895e+00
1.994083999999999968e+00
-1.599927000000000099e+00
-1.772898000000000085e+00
-1.486872999999999889e+00
2.067318999999999907e+00
1.799722000000000044e+00
-1.382012999999999936e+00
-1.402463000000000015e+00
1.198169999999999957e+00
8.953029999999999600e-01
1.233605999999999980e+00
-1.541088999999999931e+00
1.218466000000000049e+00
1.479384999999999950e+00
2.739202999999999832e+00
-1.826524999999999954e+00
-1.636336999999999930e+00
-1.477810999999999986e+00
1.696552000000000060e+00
1.706553999999999904e+00
1.451168000000000013e+00
-1.503954999999999931e+00
1.279371000000000036e+00
2.133796999999999944e+00
-2.025720999999999883e+00
2.381562000000000179e+00
1.393909999999999982e+00
1.681753000000000053e+00
1.686736999999999931e+00
9.824129999999999807e-01
-1.816092000000000040e+00
-1.229751999999999956e+00
1.729382999999999893e+00
2.162320999999999938e+00
1.633939999999999948e+00
-1.551231000000000027e+00
-2.313706999999999958e+00
1.551263000000000059e+00
1.801951999999999998e+00
1.696191000000000004e+00
-1.290834000000000037e+00
-1.206012000000000084e+00
1.763400999999999996e+00
2.591822000000000070e+00
-2.139072000000000084e+00
9.671410000000000284e-01
-1.596427000000000040e+00
2.561500999999999806e+00
1.297287000000000079e+00
-1.605283999999999933e+00
1.547474000000000016e+00
1.707710000000000061e+00
2.317495999999999778e+00
2.649519000000000180e+00
1.226634000000000002e+00
2.179583000000000048e+00
2.609945000000000181e+00
2.236762000000000139e+00
1.973057999999999979e+00
-1.433168999999999915e+00
2.415532999999999930e+00
2.902070000000000149e+00
2.983741999999999894e+00
-1.674673000000000078e+00
1.819836000000000009e+00
2.861606000000000094e+00
3.216842000000000201e+00
1.935726999999999975e+00
1.351768000000000081e+00
1.677092999999999945e+00
2.793353999999999893e+00
3.183276000000000217e+00
2.086460999999999899e+00
-1.156138000000000110e+00
2.175876000000000143e+00
2.820743999999999918e+00
3.299971999999999905e+00
1.845823999999999909e+00
-1.164017000000000079e+00
2.533774999999999888e+00
2.467325000000000212e+00
2.349832999999999839e+00
1.213559999999999972e+00
2.008608999999999867e+00
2.280749000000000137e+00
2.649960999999999789e+00
1.479859999999999953e+00
-1.553223000000000020e+00
-8.890869999999999607e-01
1.856560999999999906e+00
2.608197000000000099e+00
1.938573000000000102e+00
-1.453556999999999988e+00
-2.132966999999999835e+00
2.346226999999999840e+00
2.841127999999999876e+00
1.894506000000000023e+00
-1.875088000000000088e+00
-1.474359999999999893e+00
1.864467000000000096e+00
1.797792000000000057e+00
1.339312999999999976e+00
-1.826138999999999957e+00
2.341187999999999825e+00
2.092340000000000089e+00
2.285322999999999993e+00
-1.596724000000000032e+00
-1.244428000000000090e+00
1.876716000000000051e+00
1.519636999999999905e+00
1.460142000000000051e+00
-1.051066999999999974e+00
-1.388498999999999928e+00
1.898817999999999895e+00
1.843515999999999933e+00
1.487295000000000034e+00
-1.868540000000000090e+00
-1.659491999999999967e+00
1.627448000000000006e+00
-1.023339999999999916e+00
-1.484652000000000083e+00
-2.054276999999999909e+00
-2.298008999999999968e+00
-1.718512000000000040e+00
-1.556310000000000082e+00
-1.660706999999999933e+00
-1.357358999999999982e+00
1.285768000000000022e+00
1.415883000000000003e+00
1.147504999999999997e+00
-1.551506000000000052e+00
1.782805999999999891e+00
1.679111999999999938e+00
1.736668000000000101e+00
1.364973999999999910e+00
-1.932938999999999963e+00
1.273258000000000001e+00
1.735098999999999947e+00
9.110890000000000377e-01
1.899609000000000103e+00
-1.177105999999999986e+00
-2.320485999999999827e+00
1.319771000000000027e+00
-8.538900000000000379e-01
-1.606641999999999904e+00
-8.355329999999999702e-01
1.678191999999999906e+00
2.139896999999999938e+00
5.012510000000000021e-01
-1.145448000000000022e+00
1.993190999999999935e+00
1.698603000000000085e+00
1.480499999999999927e+00
1.771287999999999974e+00
-2.071721000000000146e+00
-1.626076000000000077e+00
1.563269999999999937e+00
1.671856999999999926e+00
1.217257999999999951e+00
-1.631253999999999982e+00
1.894354000000000093e+00
1.733225000000000016e+00
1.341471999999999998e+00
-1.660431999999999908e+00
-1.178004000000000051e+00
1.520809999999999995e+00
1.677275000000000071e+00
-1.169851999999999892e+00
1.108249000000000040e+00
1.580403000000000002e+00
1.152293000000000012e+00
1.439167000000000085e+00
1.827396999999999938e+00
-2.022628999999999788e+00
-1.624533000000000005e+00
1.438587999999999978e+00
1.789558999999999900e+00
-1.615175000000000027e+00
-1.703562999999999938e+00
-1.716051999999999911e+00
-2.308092999999999950e+00
1.280087999999999893e+00
1.598090000000000011e+00
-1.212369000000000030e+00
1.406001000000000056e+00
1.192002000000000006e+00
1.328024000000000093e+00
-1.268451999999999913e+00
1.221203000000000038e+00
2.154551999999999801e+00
1.844702999999999982e+00
2.486912999999999929e+00
-1.806599999999999984e+00
-1.994208999999999898e+00
1.762561999999999962e+00
1.476650999999999936e+00
-1.055088999999999944e+00
-1.163553999999999977e+00
1.608147999999999911e+00
1.779277999999999915e+00
1.266648999999999914e+00
1.819298999999999999e+00
-1.286392999999999898e+00
1.762386000000000008e+00
1.279638000000000053e+00
2.338185999999999876e+00
-9.465459999999999985e-01
1.004633000000000109e+00
1.413709000000000104e+00
1.161200000000000010e+00
1.403869999999999951e+00
-1.768733000000000111e+00
-1.862740000000000062e+00
1.843040000000000012e+00
1.046162999999999954e+00
1.320529000000000064e+00
-2.357591999999999910e+00
-2.301835000000000075e+00
1.235125999999999946e+00
-2.244048999999999960e+00
1.668044000000000082e+00
-1.348203999999999958e+00
1.595590000000000064e+00
1.269579999999999931e+00
1.701697000000000015e+00
-1.584657999999999900e+00
-7.514520000000000088e-01
9.262930000000000330e-01
1.244116999999999917e+00
1.329968999999999957e+00
-1.848375000000000101e+00
-1.615907999999999900e+00
1.774272999999999989e+00
1.739818000000000087e+00
1.911602999999999941e+00
-1.884349999999999969e+00
1.022607000000000044e+00
1.088912000000000102e+00
1.165933000000000108e+00
-1.613234999999999975e+00
-1.806675999999999949e+00
-1.677654999999999896e+00
1.679637000000000047e+00
7.445990000000000109e-01
1.710825000000000040e+00
-1.374371999999999927e+00
-1.007158999999999915e+00
1.261304999999999898e+00
2.019445999999999852e+00
-1.993546000000000040e+00
-1.267355999999999927e+00
1.019910000000000094e+00
1.388055000000000039e+00
1.516103999999999896e+00
-2.114815000000000111e+00
-1.402852999999999906e+00
1.129515000000000047e+00
-9.142900000000000471e-01
-1.535307999999999895e+00
-2.313864999999999839e+00
1.956326999999999927e+00
1.330173000000000050e+00
6.959849999999999648e-01
1.898416000000000103e+00
-1.263060000000000072e+00
-1.018493000000000093e+00
8.313160000000000549e-01
-1.092977000000000087e+00
-2.079731000000000218e+00
-7.971700000000000452e-01
1.539522999999999975e+00
-1.723036000000000012e+00
7.866220000000000434e-01
-1.992253999999999969e+00
-1.416336000000000039e+00
4.344419999999999948e-01
9.358670000000000044e-01
1.865785999999999945e+00
-2.159686000000000217e+00
1.723694999999999977e+00
1.304497999999999935e+00
-1.105990000000000029e+00
-1.752308999999999894e+00
-1.323563000000000045e+00
1.783808999999999978e+00
-1.746116999999999919e+00
-9.627860000000000307e-01
-1.712671000000000054e+00
-1.231556000000000095e+00
-1.482865000000000100e+00
-1.401170999999999944e+00
6.877689999999999637e-01
-2.042231000000000130e+00
-2.549539999999999917e+00
-1.872737000000000096e+00
-1.173974999999999991e+00
1.741843999999999948e+00
-1.729548000000000085e+00
-1.129884000000000110e+00
1.256664000000000003e+00
-1.543608000000000091e+00
-1.369220000000000104e+00
-1.052778999999999909e+00
1.700754000000000099e+00
9.753709999999999880e-01
8.490910000000000402e-01
-1.457105000000000095e+00
-1.763574999999999893e+00
1.141715000000000035e+00
1.602465000000000028e+00
1.012509000000000103e+00
1.826070000000000082e+00
-3.215460999999999903e+00
1.500952999999999982e+00
1.234896999999999911e+00
2.171529000000000043e+00
-1.531962999999999964e+00
-2.101259999999999906e+00
1.407535999999999898e+00
8.685000000000000497e-01
1.348073000000000077e+00
-1.442234999999999934e+00
-1.473918000000000061e+00
1.519735000000000058e+00
9.882269999999999666e-01
-1.515387999999999957e+00
-1.174986000000000086e+00
1.225060000000000038e+00
1.495905999999999958e+00
1.317069000000000045e+00
1.122694000000000081e+00
1.885567999999999911e+00
1.704301000000000066e+00
8.828120000000000411e-01
2.167323000000000111e+00
-1.864392999999999967e+00
1.616600999999999955e+00
1.522817000000000087e+00
1.420768000000000031e+00
2.147006999999999888e+00
-1.624773000000000023e+00
1.750013999999999958e+00
1.981290999999999913e+00
9.471680000000000099e-01
1.747225000000000028e+00
-1.143882000000000065e+00
1.589498000000000077e+00
1.436485000000000012e+00
5.232839999999999714e-01
-1.442944000000000004e+00
-2.117888000000000215e+00
-1.081115999999999966e+00
9.769330000000000513e-01
-1.795762000000000080e+00
-1.833358999999999961e+00
1.982213000000000003e+00
-1.433365000000000000e+00
1.739657999999999927e+00
1.424676000000000053e+00
-2.002950999999999926e+00
2.205531000000000130e+00
1.627088000000000090e+00
8.577930000000000277e-01
-1.551018999999999926e+00
-1.096025000000000027e+00
1.856087000000000042e+00
1.465365000000000029e+00
1.508863000000000065e+00
-2.134917999999999871e+00
2.302538999999999891e+00
1.935616999999999921e+00
1.888945000000000096e+00
7.314589999999999703e-01
-2.115095999999999865e+00
1.786070000000000046e+00
1.618846000000000007e+00
1.415966999999999976e+00
1.233953999999999995e+00
-2.183097000000000065e+00
-1.906076000000000104e+00
-7.022639999999999993e-01
7.297869999999999635e-01
-1.776488000000000067e+00
-1.517244999999999955e+00
1.927551000000000014e+00
1.968158000000000074e+00
1.611485000000000056e+00
-1.764922000000000102e+00
-1.277738000000000040e+00
1.413969000000000031e+00
-1.712828999999999935e+00
-1.000742999999999938e+00
-1.529603000000000046e+00
1.744958000000000009e+00
2.162916000000000061e+00
1.831684000000000090e+00
1.914193999999999951e+00
-1.100702999999999987e+00
-1.710163000000000100e+00
1.378181000000000100e+00
1.083018999999999954e+00
-1.706496999999999931e+00
-1.499046000000000101e+00
1.638576999999999950e+00
1.719586000000000059e+00
1.411159000000000052e+00
-1.457738999999999896e+00
-2.314935000000000187e+00
2.144245999999999874e+00
1.331020000000000092e+00
1.141388999999999987e+00
-1.205155999999999894e+00
-9.332500000000000240e-01
1.955251000000000072e+00
1.970723000000000003e+00
1.194220000000000059e+00
-8.855730000000000546e-01
1.682399999999999896e+00
1.877111999999999892e+00
1.559549000000000074e+00
-1.695743999999999918e+00
-1.208822000000000063e+00
1.754723999999999950e+00
1.535984000000000016e+00
2.087625000000000064e+00
-1.738477000000000050e+00
2.521897000000000055e+00
1.876233000000000040e+00
1.661367999999999956e+00
1.431985000000000063e+00
-1.530197000000000029e+00
-1.110195999999999961e+00
1.857698999999999989e+00
2.211902999999999953e+00
1.402174999999999949e+00
-1.807029999999999914e+00
-9.180859999999999577e-01
-2.089910999999999852e+00
2.041672999999999849e+00
1.816245000000000109e+00
-1.483090000000000019e+00
1.617890000000000050e+00
1.880659999999999998e+00
-1.452690999999999955e+00
-1.715715000000000101e+00
-1.012294999999999945e+00
1.383513999999999911e+00
2.344800999999999913e+00
1.325010999999999939e+00
-1.528840999999999894e+00
1.035570000000000102e+00
1.327172999999999936e+00
1.781571999999999933e+00
3.095619999999999816e+00
-1.775125999999999982e+00
2.133236000000000132e+00
2.126109000000000027e+00
2.293667999999999818e+00
2.266030999999999906e+00
-1.837866999999999917e+00
2.037160000000000082e+00
2.285937000000000108e+00
1.677915000000000045e+00
-9.055130000000000123e-01
1.929507000000000083e+00
2.122034000000000198e+00
2.340294000000000096e+00
1.438817000000000013e+00
-1.449070999999999998e+00
5.322040000000000104e-01
1.397575000000000012e+00
2.061141000000000112e+00
1.528456000000000037e+00
-1.820178000000000074e+00
-5.993760000000000199e-01
1.437494000000000050e+00
2.475414999999999921e+00
1.966463000000000072e+00
-2.030050999999999828e+00
1.861733000000000082e+00
2.161680000000000046e+00
1.692484000000000099e+00
1.644797000000000065e+00
-1.830778000000000016e+00
2.174821000000000115e+00
2.212254000000000165e+00
2.254620000000000068e+00
2.256854000000000138e+00
7.498639999999999750e-01
2.539439999999999920e+00
2.049545000000000172e+00
1.329037000000000024e+00
-8.896870000000000056e-01
6.549650000000000194e-01
2.349286999999999903e+00
2.713220999999999883e+00
1.791813000000000100e+00
-1.993662999999999963e+00
1.798324000000000034e+00
2.105497000000000174e+00
2.172064999999999912e+00
1.363018000000000063e+00
-1.428830999999999962e+00
1.772675000000000001e+00
2.211765999999999899e+00
1.791671999999999931e+00
-1.596881999999999913e+00
-9.950660000000000061e-01
2.682440000000000158e+00
1.906452999999999953e+00
1.832575999999999983e+00
1.060670999999999919e+00
1.955109999999999904e+00
1.968331000000000053e+00
2.210935000000000095e+00
1.373121000000000036e+00
-2.377642999999999951e+00
1.498313000000000006e+00
2.794131000000000142e+00
1.873971999999999971e+00
7.624309999999999699e-01
-1.719216999999999995e+00
1.652557999999999971e+00
2.431543000000000010e+00
1.668077000000000032e+00
1.219206000000000012e+00
-8.817930000000000490e-01
2.462776999999999994e+00
1.944836000000000009e+00
1.235918000000000072e+00
-9.822980000000000045e-01
-1.050521999999999956e+00
1.177932999999999897e+00
2.103580000000000005e+00
6.700720000000000010e-01
-2.359280000000000044e+00
1.723843000000000014e+00
2.042743000000000198e+00
1.557646000000000086e+00
1.920482000000000022e+00
-1.860330999999999957e+00
1.873801000000000050e+00
1.621243999999999907e+00
1.474345000000000017e+00
-1.285600000000000076e+00
-1.490350000000000064e+00
1.736008999999999913e+00
1.850211999999999968e+00
9.938730000000000064e-01
-1.136756000000000100e+00
-1.406825999999999910e+00
-2.383020999999999834e+00
1.887005999999999961e+00
1.515662999999999982e+00
-2.039935999999999972e+00
-1.335388999999999937e+00
1.846789999999999932e+00
1.500953999999999899e+00
1.813047000000000075e+00
-1.729205000000000103e+00
1.716623999999999928e+00
1.372006000000000059e+00
2.374347999999999903e+00
-1.232642999999999933e+00
-1.235030999999999990e+00
2.337477999999999945e+00
1.671783999999999937e+00
8.430520000000000236e-01
1.365102000000000038e+00
1.651378999999999930e+00
1.622740999999999989e+00
1.346905000000000019e+00
1.951602000000000059e+00
-1.757732999999999990e+00
1.431815999999999978e+00
1.930480999999999892e+00
2.131882000000000055e+00
2.535632000000000108e+00
1.059760000000000035e+00
2.077970000000000095e+00
1.874154000000000098e+00
1.468347999999999987e+00
1.769347000000000003e+00
-1.291492000000000084e+00
2.425457999999999892e+00
2.126285000000000203e+00
8.737740000000000506e-01
1.484944999999999959e+00
-1.246162999999999910e+00
1.200415000000000010e+00
2.182386999999999855e+00
2.897717000000000098e+00
-1.557504999999999917e+00
-1.578608999999999929e+00
1.574065000000000047e+00
2.291640000000000121e+00
1.592885000000000106e+00
-2.033919000000000032e+00
1.594635999999999942e+00
1.242099999999999982e+00
9.779200000000000115e-01
2.291385000000000005e+00
-1.318181999999999965e+00
1.612357000000000040e+00
1.510369999999999990e+00
1.416778000000000093e+00
-1.061868000000000034e+00
1.383178999999999936e+00
1.602686000000000055e+00
1.617213000000000012e+00
1.351763000000000048e+00
-1.366581999999999963e+00
-7.814959999999999685e-01
1.676625000000000032e+00
1.700150999999999968e+00
1.573882999999999921e+00
-1.715443999999999969e+00
-2.046085999999999849e+00
1.764569999999999972e+00
-1.900800000000000045e+00
2.423757999999999857e+00
-1.721211000000000046e+00
-1.114519000000000037e+00
1.804685000000000095e+00
3.168775999999999815e+00
2.229086999999999819e+00
-1.489964000000000066e+00
1.155350000000000099e+00
8.946070000000000411e-01
1.058958999999999984e+00
-1.796605000000000008e+00
-7.305260000000000087e-01
1.515681999999999974e+00
1.685667000000000026e+00
2.290887000000000118e+00
2.171730999999999856e+00
-2.717258000000000173e+00
1.329981000000000080e+00
8.968380000000000241e-01
-2.176161000000000012e+00
-2.231066999999999911e+00
1.384425000000000017e+00
1.565839999999999899e+00
2.193515999999999799e+00
-2.051109999999999989e+00
-8.044229999999999992e-01
1.397431000000000090e+00
1.190415999999999919e+00
1.383177000000000101e+00
-1.780351999999999935e+00
-7.898849999999999483e-01
1.162619999999999987e+00
1.214954000000000089e+00
2.516760000000000108e+00
2.112702000000000080e+00
1.925389999999999935e+00
1.525897999999999977e+00
1.006078999999999946e+00
1.856244999999999923e+00
-1.905005000000000059e+00
-1.866532000000000080e+00
1.754753999999999925e+00
1.346586999999999978e+00
2.331965999999999983e+00
-1.658164999999999889e+00
1.413742000000000054e+00
1.704175999999999913e+00
7.543509999999999938e-01
-1.802670999999999912e+00
-5.468709999999999960e-01
1.461886999999999937e+00
1.831094999999999917e+00
1.573536999999999964e+00
-1.755525000000000002e+00
-1.187386999999999970e+00
1.820459999999999967e+00
9.122179999999999733e-01
2.020763000000000087e+00
-1.716113000000000000e+00
-1.513841999999999910e+00
1.163235000000000019e+00
1.538064000000000098e+00
2.686814000000000036e+00
-1.499006000000000061e+00
1.947775999999999952e+00
1.786596999999999991e+00
8.477970000000000228e-01
-1.946566000000000018e+00
-1.442333000000000087e+00
1.702812999999999910e+00
1.510585999999999984e+00
1.910223999999999922e+00
1.617949999999999999e+00
1.652511999999999981e+00
1.407429000000000041e+00
1.924466000000000010e+00
1.678846000000000060e+00
-1.556616999999999917e+00
1.792056000000000093e+00
1.503076999999999996e+00
-1.748612999999999973e+00
1.736199999999999966e+00
-8.375209999999999599e-01
1.726842999999999906e+00
1.544793000000000083e+00
1.294778999999999902e+00
-1.985087000000000046e+00
-9.614190000000000236e-01
1.831903000000000059e+00
1.965635000000000021e+00
9.897150000000000114e-01
-1.334935999999999900e+00
-1.075301999999999980e+00
1.572349999999999914e+00
2.392275999999999847e+00
2.485377000000000169e+00
-1.856384999999999952e+00
2.007855999999999863e+00
2.071956000000000131e+00
1.901983999999999897e+00
1.706488000000000005e+00
-1.578521999999999981e+00
1.553468999999999989e+00
1.330438000000000009e+00
1.775077000000000016e+00
-1.764523000000000064e+00
-7.215179999999999927e-01
2.081342999999999943e+00
2.807125000000000092e+00
1.901378999999999930e+00
1.272402000000000033e+00
2.334311000000000025e+00
1.762686999999999893e+00
1.560920000000000085e+00
3.006552999999999809e+00
-1.869672000000000001e+00
1.366732999999999976e+00
1.559741999999999962e+00
1.902706999999999926e+00
1.173575000000000035e+00
-1.700774000000000008e+00
1.171167999999999987e+00
1.715980999999999979e+00
1.365874999999999950e+00
-2.146176000000000084e+00
-1.027296999999999905e+00
2.746138999999999886e+00
1.921191000000000093e+00
1.824376999999999915e+00
1.037684999999999969e+00
1.454596999999999918e+00
1.563992000000000049e+00
1.578432000000000057e+00
1.824661000000000088e+00
-1.596516000000000046e+00
1.540615000000000068e+00
2.271311999999999998e+00
2.636962000000000028e+00
2.381902999999999881e+00
-1.519587999999999939e+00
6.635410000000000474e-01
2.283490000000000020e+00
1.134698999999999902e+00
2.017104999999999926e+00
-1.114211000000000062e+00
2.501058000000000003e+00
2.492878000000000149e+00
2.762023000000000117e+00
8.285010000000000430e-01
1.453921000000000019e+00
2.407652000000000125e+00
2.376339999999999897e+00
1.680706000000000033e+00
1.320316000000000045e+00
1.385497999999999896e+00
1.823725000000000041e+00
1.873680000000000012e+00
1.070184000000000024e+00
-1.655844000000000094e+00
-1.276435999999999904e+00
-1.482737999999999889e+00
1.155267000000000044e+00
1.521573999999999982e+00
-2.005669999999999842e+00
1.872973999999999917e+00
1.989784999999999915e+00
-1.347728999999999955e+00
-1.192377999999999938e+00
-1.103058000000000094e+00
1.576777000000000095e+00
1.395771000000000095e+00
6.270790000000000530e-01
-1.465451999999999977e+00
-8.450050000000000061e-01
-8.572530000000000427e-01
1.418766999999999889e+00
1.353258999999999990e+00
-1.339510999999999896e+00
1.629328000000000110e+00
1.451932000000000000e+00
1.345949000000000062e+00
1.610325999999999924e+00
-1.986105999999999927e+00
1.963209999999999900e+00
1.874913999999999970e+00
2.061538999999999788e+00
1.458409000000000066e+00
-9.082759999999999723e-01
-1.966939999999999911e+00
1.787277000000000005e+00
1.448550000000000004e+00
-1.389922000000000102e+00
-8.026790000000000314e-01
1.762701000000000073e+00
1.989133999999999958e+00
-1.819458000000000020e+00
-1.846713999999999967e+00
1.208302999999999905e+00
1.939764999999999961e+00
1.592252000000000001e+00
1.479980000000000073e+00
-2.226485999999999965e+00
1.453570999999999946e+00
1.138425000000000020e+00
1.855474999999999985e+00
-1.736328000000000094e+00
-1.424679999999999946e+00
-1.891207000000000082e+00
-1.347730000000000095e+00
1.273516000000000092e+00
-1.712062999999999890e+00
-8.447090000000000432e-01
1.178303000000000100e+00
-1.064853999999999967e+00
-1.337614000000000081e+00
-2.139447999999999794e+00
-1.117486999999999897e+00
-1.723897000000000013e+00
1.809930999999999957e+00
1.913478999999999930e+00
-2.005819999999999936e+00
1.513605000000000089e+00
1.480715999999999921e+00
2.143552999999999820e+00
1.286203999999999903e+00
1.612784999999999913e+00
1.698358999999999952e+00
2.064052000000000220e+00
1.296583999999999959e+00
-1.530586999999999920e+00
4.944370000000000154e-01
1.995678999999999981e+00
2.255046999999999802e+00
2.983226999999999851e+00
2.043931999999999860e+00
2.422940999999999789e+00
2.031102999999999881e+00
2.772623999999999977e+00
2.120090999999999948e+00
-2.095718000000000192e+00
-1.254256000000000038e+00
1.784623999999999988e+00
1.713742000000000099e+00
1.394333999999999962e+00
-1.812005000000000088e+00
-1.370141000000000053e+00
-1.987956999999999974e+00
1.453561000000000103e+00
-1.690963999999999912e+00
-8.900949999999999696e-01
1.663764000000000021e+00
1.533201999999999954e+00
1.423491999999999980e+00
-1.303233000000000086e+00
-8.401579999999999604e-01
1.615245999999999960e+00
2.214021999999999935e+00
1.775287999999999977e+00
-2.197642999999999791e+00
1.384416000000000091e+00
1.611390000000000100e+00
1.179137000000000102e+00
1.470463000000000076e+00
-2.459636999999999851e+00
1.648247999999999935e+00
2.012592000000000159e+00
2.130632999999999999e+00
2.034085000000000143e+00
-1.141335999999999906e+00
-1.489708999999999950e+00
1.838190999999999908e+00
1.078132000000000090e+00
-1.916744999999999921e+00
-2.235862000000000016e+00
-1.913251999999999953e+00
-2.164178000000000157e+00
1.016545000000000032e+00
-2.238329999999999931e+00
-1.541115999999999930e+00
-2.260704000000000047e+00
1.318710999999999967e+00
-1.856322999999999945e+00
-1.971249999999999947e+00
-2.645328000000000124e+00
1.515495000000000037e+00
-2.735926000000000080e+00
2.125532999999999895e+00
-1.322229000000000099e+00
-2.016318000000000055e+00
-1.844039999999999901e+00
9.276889999999999858e-01
-2.071267000000000191e+00
-7.671459999999999946e-01
-1.544821999999999917e+00
1.662277999999999922e+00
-9.707160000000000233e-01
-2.089770999999999823e+00
-1.373734000000000011e+00
1.223708000000000018e+00
-1.548332000000000042e+00
-1.473046000000000078e+00
-1.804335999999999940e+00
1.827399999999999913e+00
2.157386999999999944e+00
1.788291999999999993e+00
1.578751999999999933e+00
-1.320543000000000022e+00
1.744280000000000053e+00
1.352098999999999940e+00
1.061215000000000019e+00
1.041684999999999972e+00
1.937378999999999962e+00
-1.509845000000000104e+00
2.484931000000000001e+00
8.670309999999999961e-01
-1.936660999999999966e+00
-9.282399999999999540e-01
2.138735000000000053e+00
1.439030000000000031e+00
1.006199999999999983e+00
-1.166255999999999959e+00
-1.461006000000000027e+00
1.866846000000000005e+00
1.948736000000000024e+00
1.221419000000000032e+00
-1.364173999999999998e+00
-1.528342000000000089e+00
1.322184000000000026e+00
1.622181000000000095e+00
-1.849898999999999960e+00
-1.188784999999999981e+00
-2.891675000000000217e+00
-1.778941000000000106e+00
1.848857999999999890e+00
-1.886425999999999936e+00
-1.400776000000000021e+00
8.824760000000000382e-01
1.393458000000000085e+00
1.458099999999999952e+00
-1.792481999999999909e+00
-1.656708000000000069e+00
1.891434999999999977e+00
2.252205000000000013e+00
1.483255999999999908e+00
-1.899146000000000001e+00
1.249681000000000042e+00
1.338829000000000047e+00
1.456407999999999925e+00
-8.261460000000000470e-01
-1.432744999999999935e+00
1.437820000000000098e+00
-1.550729000000000024e+00
1.439802000000000026e+00
-1.692242000000000024e+00
-8.726559999999999873e-01
-1.048489000000000004e+00
1.111064999999999969e+00
1.313398999999999983e+00
-2.066406000000000187e+00
-1.893418999999999963e+00
1.869337999999999944e+00
-2.318001000000000200e+00
1.576060999999999934e+00
-2.170576000000000061e+00
-1.343847000000000014e+00
1.213516000000000039e+00
7.237289999999999557e-01
-1.222436000000000078e+00
-1.017992999999999926e+00
1.560141999999999918e+00
2.027673000000000059e+00
1.348174999999999901e+00
-1.492402000000000006e+00
8.782879999999999576e-01
1.458749000000000073e+00
1.192755999999999927e+00
1.445556999999999981e+00
-1.180704999999999893e+00
1.659195999999999893e+00
1.214866999999999919e+00
1.803922000000000025e+00
-1.824440999999999979e+00
-1.950557000000000096e+00
-1.217397000000000062e+00
1.587773000000000101e+00
8.794149999999999467e-01
1.992240000000000011e+00
-1.060592999999999897e+00
-1.163645999999999958e+00
1.791188000000000002e+00
-2.225576000000000221e+00
-1.789520999999999917e+00
-7.492020000000000346e-01
2.133182000000000134e+00
1.879107000000000083e+00
1.686844999999999928e+00
-1.558907000000000043e+00
2.013339000000000212e+00
1.486515000000000031e+00
2.239937999999999985e+00
2.504982000000000042e+00
-1.883532999999999902e+00
1.346665999999999919e+00
1.923450000000000104e+00
2.043677999999999884e+00
3.429422000000000192e+00
-1.352430999999999939e+00
1.366346000000000060e+00
1.722212000000000076e+00
9.746000000000000218e-01
-1.759851000000000054e+00
-9.498029999999999529e-01
-1.805419000000000107e+00
1.921456999999999971e+00
9.767069999999999919e-01
2.340872000000000064e+00
-1.526739000000000068e+00
-6.462609999999999744e-01
-1.140136000000000038e+00
2.410727000000000064e+00
-2.047171000000000074e+00
1.225446000000000035e+00
1.402600999999999987e+00
2.058701999999999810e+00
1.545762999999999998e+00
-1.111410999999999927e+00
1.859085000000000099e+00
1.294127000000000027e+00
1.177027999999999963e+00
-1.905912000000000051e+00
-1.084346999999999950e+00
1.369469000000000047e+00
2.111575999999999897e+00
1.586627000000000010e+00
-1.341750999999999916e+00
1.026726999999999945e+00
1.414239999999999942e+00
1.545649000000000051e+00
1.946971000000000007e+00
-1.957430000000000003e+00
-1.363828999999999958e+00
1.486245000000000038e+00
1.830689000000000011e+00
1.140486000000000111e+00
-1.316356999999999999e+00
-1.997527999999999970e+00
1.049649000000000054e+00
-1.746140999999999943e+00
-1.819973999999999981e+00
-1.174814999999999943e+00
-1.543927000000000049e+00
-1.839312999999999976e+00
1.455149999999999944e+00
-1.498606000000000105e+00
-1.005244000000000026e+00
1.715065999999999979e+00
1.312737999999999960e+00
2.240572999999999926e+00
-1.643645999999999940e+00
-1.466916000000000109e+00
1.259945000000000093e+00
1.476634999999999920e+00
1.245392999999999972e+00
-1.682433000000000067e+00
-1.307986000000000093e+00
1.413648999999999933e+00
1.282494000000000023e+00
-2.078676000000000190e+00
-1.235950000000000104e+00
-2.037199000000000204e+00
1.557654000000000094e+00
1.136795000000000000e+00
4.927289999999999726e-01
-1.491992999999999903e+00
-1.110997000000000012e+00
7.946180000000000465e-01
1.688253999999999921e+00
-1.801231000000000027e+00
-1.814276000000000000e+00
1.616768999999999901e+00
-1.734234000000000053e+00
-1.096824999999999939e+00
-2.505196000000000200e+00
-2.721235000000000070e+00
-1.523244999999999960e+00
1.543473000000000095e+00
-1.916873999999999967e+00
-1.357342999999999966e+00
-1.817538000000000098e+00
1.709673999999999916e+00
-1.457983000000000029e+00
1.567534999999999901e+00
-1.325464999999999893e+00
-1.435616000000000003e+00
1.678606999999999960e+00
-1.374824000000000046e+00
-1.793603000000000058e+00
1.699400000000000022e+00
-9.387469999999999981e-01
1.743711999999999929e+00
1.458792000000000089e+00
-2.102259000000000100e+00
1.549395999999999995e+00
1.279458999999999902e+00
1.374876999999999905e+00
1.726758999999999933e+00
-1.430379000000000067e+00
1.636155000000000026e+00
2.149147999999999836e+00
1.229824999999999946e+00
1.581161999999999956e+00
-8.205489999999999728e-01
-1.228039000000000103e+00
-1.320910999999999946e+00
1.830227999999999966e+00
-1.694746000000000086e+00
-1.463716000000000017e+00
-1.704518999999999895e+00
2.501262999999999792e+00
-1.609871000000000052e+00
-2.087890999999999941e+00
-2.068610000000000060e+00
-1.898851999999999984e+00
1.845717999999999970e+00
1.850378999999999996e+00
-1.677923000000000053e+00
-1.764056999999999986e+00
1.857993999999999923e+00
-1.659831999999999974e+00
-1.671459000000000028e+00
-9.979179999999999717e-01
-2.202163999999999788e+00
-2.458381999999999845e+00
9.114700000000000024e-01
-1.799479999999999968e+00
-1.314087999999999923e+00
2.011750999999999845e+00
1.878090000000000037e+00
1.468174000000000090e+00
-1.743967999999999963e+00
1.093844999999999956e+00
1.106770000000000032e+00
1.451044000000000000e+00
1.580475999999999992e+00
-2.007998000000000172e+00
-1.791527000000000092e+00
1.494817000000000062e+00
9.401359999999999717e-01
-1.445075000000000109e+00
-2.589675999999999867e+00
-1.433025999999999911e+00
8.463789999999999925e-01
1.145445999999999964e+00
-1.806211000000000011e+00
-1.407048999999999994e+00
1.622009000000000034e+00
-2.322348999999999997e+00
1.287231999999999932e+00
-1.363177000000000083e+00
1.749776999999999916e+00
-1.556969999999999965e+00
-1.090664999999999996e+00
1.698061000000000043e+00
-2.038958000000000048e+00
-1.626546999999999965e+00
2.138949000000000211e+00
-2.578009000000000217e+00
1.263857999999999926e+00
-1.424820999999999893e+00
-1.791598999999999942e+00
1.500871000000000066e+00
9.185630000000000184e-01
-1.540467999999999948e+00
-7.695450000000000346e-01
1.186771000000000020e+00
1.587261000000000033e+00
-1.421620000000000106e+00
-1.945330000000000004e+00
-1.835761999999999894e+00
1.634041000000000077e+00
1.575256999999999907e+00
2.368895999999999891e+00
-1.807482000000000033e+00
1.113944000000000045e+00
1.477376000000000023e+00
2.003083999999999865e+00
1.375861999999999918e+00
-1.250526000000000026e+00
2.033884000000000025e+00
2.159085000000000143e+00
1.256860000000000088e+00
1.786013000000000073e+00
6.840559999999999974e-01
1.557695999999999970e+00
2.147320999999999813e+00
2.855970000000000120e+00
2.432103000000000126e+00
2.550672000000000050e+00
2.360682999999999865e+00
2.267596999999999863e+00
1.970750999999999920e+00
-1.951009999999999911e+00
1.677797999999999901e+00
1.918320000000000025e+00
2.092442999999999831e+00
-1.285965999999999942e+00
1.536288000000000098e+00
-1.651818999999999926e+00
2.285880000000000134e+00
1.768235999999999919e+00
1.519593999999999889e+00
-1.069541000000000075e+00
1.071992999999999974e+00
1.660330000000000084e+00
1.342637999999999998e+00
-1.369857000000000102e+00
1.138764000000000109e+00
-2.114583000000000101e+00
2.259212999999999916e+00
1.924306999999999990e+00
-1.768489999999999895e+00
1.745349999999999957e+00
1.219071000000000016e+00
1.706407000000000007e+00
1.238976999999999995e+00
-1.421777000000000069e+00
1.757449999999999957e+00
1.781641000000000030e+00
1.968037999999999954e+00
2.389803000000000122e+00
-8.094980000000000508e-01
1.621140000000000025e+00
1.986100999999999894e+00
1.685615000000000085e+00
1.133030999999999899e+00
-1.463854999999999906e+00
1.747606999999999911e+00
2.328510000000000080e+00
2.192839000000000205e+00
-1.956820999999999922e+00
1.442285999999999957e+00
1.502512000000000070e+00
2.091737999999999875e+00
1.477988999999999997e+00
-1.576014000000000026e+00
1.674706000000000028e+00
2.051292999999999811e+00
2.695288999999999824e+00
2.476961999999999886e+00
-6.300350000000000117e-01
1.881814000000000098e+00
1.633191000000000059e+00
1.920751000000000097e+00
1.418565999999999994e+00
-8.176320000000000254e-01
1.698466000000000031e+00
1.809628000000000014e+00
1.693295999999999912e+00
-1.800332999999999961e+00
-1.377326999999999968e+00
2.203005999999999798e+00
1.966353999999999935e+00
1.875985000000000014e+00
-1.011306000000000038e+00
-1.619245000000000045e+00
2.271724999999999994e+00
2.190652000000000044e+00
2.034837000000000007e+00
-1.171872000000000025e+00
1.471943999999999919e+00
1.762299999999999978e+00
1.776964999999999906e+00
8.154069999999999929e-01
1.500405999999999906e+00
2.089874000000000009e+00
2.307224999999999859e+00
1.183580999999999994e+00
-1.882824000000000053e+00
-1.274718000000000018e+00
1.767020999999999953e+00
1.151459999999999928e+00
1.620740000000000069e+00
-1.477297000000000082e+00
-2.665087000000000206e+00
1.886838999999999933e+00
-1.841801999999999939e+00
1.905964999999999909e+00
-1.737073000000000089e+00
1.470383999999999913e+00
2.154618999999999840e+00
1.055009000000000086e+00
-1.690066999999999986e+00
-1.383081999999999923e+00
-2.210258000000000056e+00
2.232680000000000220e+00
1.587132999999999905e+00
-1.675000999999999962e+00
-1.078416999999999959e+00
1.687348000000000070e+00
2.193513999999999964e+00
1.653439000000000103e+00
-1.124691000000000107e+00
1.989541999999999922e+00
1.932450999999999919e+00
1.920009999999999994e+00
2.085973000000000077e+00
-1.899539000000000089e+00
-1.066907999999999967e+00
1.847714999999999996e+00
-9.511340000000000350e-01
2.013797999999999977e+00
-6.018780000000000241e-01
-1.983748000000000067e+00
1.637712999999999974e+00
1.556918000000000024e+00
-1.947020999999999891e+00
-9.013039999999999941e-01
-1.118220999999999909e+00
1.670876999999999946e+00
-1.204658999999999924e+00
-1.957405000000000062e+00
1.500367000000000006e+00
-2.080766999999999811e+00
1.826097999999999999e+00
1.841210999999999931e+00
-2.431443999999999939e+00
-1.228051999999999921e+00
-1.103310000000000013e+00
1.100678999999999963e+00
-1.190509000000000039e+00
-1.585420000000000051e+00
1.913601000000000107e+00
-1.587954000000000088e+00
1.618829999999999991e+00
-1.948112999999999984e+00
-1.096446000000000032e+00
1.377372000000000041e+00
-1.570206999999999908e+00
-5.870049999999999990e-01
-1.641593000000000080e+00
1.319272000000000000e+00
1.132131999999999916e+00
1.511341999999999963e+00
2.037452000000000041e+00
-2.107855999999999952e+00
-1.170287000000000077e+00
1.529450999999999894e+00
2.050876000000000143e+00
-1.368090999999999946e+00
-1.714151999999999898e+00
-2.226119000000000181e+00
-1.619369000000000058e+00
1.295017000000000085e+00
-1.460201000000000082e+00
-7.095489999999999853e-01
1.619831999999999939e+00
1.130452000000000012e+00
1.784774000000000083e+00
-1.820503999999999900e+00
1.447923000000000071e+00
1.301859000000000099e+00
1.790755000000000097e+00
2.493228000000000222e+00
-1.881127999999999911e+00
1.078824999999999923e+00
1.478377000000000052e+00
1.352719000000000005e+00
-1.418163999999999980e+00
-1.846057000000000059e+00
-1.092999000000000054e+00
1.369531999999999972e+00
-7.815729999999999622e-01
1.763824000000000058e+00
-5.990159999999999929e-01
1.573296999999999946e+00
1.728860999999999981e+00
2.352580000000000116e+00
-2.100989000000000217e+00
-6.936529999999999641e-01
9.073579999999999979e-01
1.374881999999999938e+00
-1.813544000000000045e+00
-2.086148000000000113e+00
1.490976000000000079e+00
1.773932000000000064e+00
1.248780000000000001e+00
3.070813999999999933e+00
-1.090727999999999920e+00
-9.336330000000000462e-01
1.411704999999999988e+00
1.181267000000000067e+00
-1.726652999999999993e+00
-6.721639999999999837e-01
1.377385000000000081e+00
2.005752999999999897e+00
1.941848999999999936e+00
1.864076000000000066e+00
-2.512926000000000215e+00
1.117229000000000028e+00
-6.032440000000000024e-01
2.478422999999999821e+00
-2.556998000000000104e+00
1.705529999999999990e+00
1.830257999999999940e+00
1.264598000000000111e+00
2.902362999999999804e+00
-2.209649000000000196e+00
9.906599999999999850e-01
1.486404000000000059e+00
1.002822000000000102e+00
-1.980731999999999937e+00
-1.068756000000000039e+00
1.955081999999999987e+00
1.824453000000000102e+00
1.199451999999999963e+00
1.727409999999999890e+00
1.575784999999999991e+00
1.354201999999999906e+00
1.285144999999999982e+00
2.452002999999999933e+00
-2.310369000000000117e+00
-1.389335999999999904e+00
1.354006999999999961e+00
2.350216999999999778e+00
3.696121999999999908e+00
-1.515122000000000080e+00
1.952139999999999986e+00
9.178880000000000372e-01
-1.130119000000000096e+00
1.842648000000000064e+00
-1.376967000000000052e+00
1.524380999999999986e+00
1.453785000000000105e+00
1.359058000000000099e+00
2.012230999999999881e+00
-1.326775999999999955e+00
-1.726304000000000061e+00
1.223989999999999911e+00
2.276327999999999907e+00
-1.848068999999999962e+00
-1.454261000000000026e+00
1.191980999999999957e+00
1.745897000000000032e+00
1.874727999999999950e+00
-2.150386999999999826e+00
-1.447300000000000031e+00
1.008350000000000080e+00
8.655920000000000281e-01
1.685951999999999895e+00
-1.350465999999999944e+00
-1.335928000000000004e+00
-1.528140000000000054e+00
-1.081485000000000030e+00
-1.885831000000000035e+00
-2.055579999999999963e+00
-1.403300999999999910e+00
-1.411154000000000019e+00
1.683388000000000106e+00
-1.754161000000000081e+00
-1.310651999999999928e+00
-1.157632999999999912e+00
7.682390000000000052e-01
1.363941999999999988e+00
-2.174249999999999794e+00
-1.777103000000000099e+00
-1.394900000000000029e+00
-9.933269999999999600e-01
1.640011000000000108e+00
-1.644018999999999897e+00
-1.436010999999999926e+00
1.261212000000000000e+00
-1.405216000000000021e+00
-1.203638999999999903e+00
2.020592999999999861e+00
-1.636063000000000045e+00
-1.562187999999999910e+00
2.090707000000000093e+00
-1.827889000000000097e+00
-1.319825999999999944e+00
-1.244369999999999976e+00
1.268326999999999982e+00
2.026228999999999836e+00
-2.178249999999999797e+00
1.297201000000000048e+00
-1.495365000000000055e+00
-8.216350000000000042e-01
2.174516000000000115e+00
-1.549263999999999974e+00
-2.473308999999999980e+00
1.463883999999999963e+00
8.395460000000000145e-01
-9.989019999999999566e-01
1.123323000000000071e+00
-1.806789999999999896e+00
1.766699999999999937e+00
-1.055604999999999905e+00
-1.816459999999999964e+00
-1.032674000000000092e+00
-2.325855999999999923e+00
-1.415073000000000025e+00
-1.029115000000000002e+00
-1.978876000000000079e+00
1.591812000000000005e+00
-1.908819000000000043e+00
-1.617205000000000004e+00
1.969888000000000083e+00
-1.776474000000000109e+00
1.909753000000000034e+00
1.590338000000000029e+00
1.411929999999999907e+00
-1.668338000000000099e+00
-1.717016000000000098e+00
1.627936999999999967e+00
1.669693000000000094e+00
1.210395000000000110e+00
-1.748745999999999912e+00
-7.875799999999999468e-01
-1.426982999999999890e+00
1.705092999999999970e+00
1.540318000000000076e+00
-1.425653999999999977e+00
-8.566059999999999786e-01
8.880489999999999773e-01
1.088443999999999967e+00
1.956612999999999936e+00
-1.938606000000000051e+00
2.078024000000000093e+00
2.066663000000000139e+00
1.639013000000000053e+00
2.188492000000000104e+00
-7.522090000000000165e-01
1.954496999999999929e+00
1.492280999999999969e+00
1.383364000000000038e+00
1.745481000000000060e+00
-6.359839999999999938e-01
1.792316000000000020e+00
1.561684000000000072e+00
2.100871999999999851e+00
9.775660000000000460e-01
8.568980000000000485e-01
1.958984000000000059e+00
1.449235999999999969e+00
2.068182000000000187e+00
-2.318417000000000172e+00
-1.382519999999999971e+00
1.278515999999999986e+00
9.517999999999999794e-01
1.833013000000000003e+00
-1.308948999999999918e+00
1.689035999999999982e+00
1.065509999999999957e+00
1.094799000000000078e+00
-1.584100999999999981e+00
-7.778680000000000039e-01
1.322840000000000016e+00
1.463346999999999953e+00
8.383639999999999981e-01
-1.166854999999999976e+00
-1.165105999999999975e+00
-1.913197000000000036e+00
1.111528999999999989e+00
1.766706000000000110e+00
-2.103257000000000154e+00
1.359804000000000013e+00
1.183299000000000101e+00
1.880352999999999941e+00
-1.879728000000000065e+00
-9.350460000000000438e-01
-1.751792000000000016e+00
-1.339965999999999990e+00
5.423900000000000388e-01
-1.707537000000000083e+00
-9.496740000000000181e-01
-1.656284000000000090e+00
-1.521894000000000080e+00
-1.250661999999999940e+00
-2.114507000000000136e+00
-1.717737999999999987e+00
-2.477990000000000137e+00
-1.721332000000000084e+00
1.420976000000000017e+00
-2.354147000000000212e+00
-1.969144000000000005e+00
1.065614999999999979e+00
-1.774510000000000032e+00
-2.163076999999999916e+00
-1.945375999999999994e+00
-2.077437000000000200e+00
-2.070638000000000201e+00
-3.259889999999999732e-01
-1.665072000000000108e+00
-1.283090999999999982e+00
-2.130508999999999986e+00
1.266321000000000030e+00
2.352535000000000043e+00
-2.040992999999999835e+00
-1.813838999999999979e+00
-1.759999000000000091e+00
1.948147999999999991e+00
1.580913000000000013e+00
-2.517405999999999811e+00
-1.845085000000000086e+00
-1.390401999999999916e+00
-1.710067000000000004e+00
-1.390894000000000075e+00
-2.334055000000000213e+00
-1.802839999999999998e+00
-2.942415000000000003e+00
5.911640000000000228e-01
1.947130000000000027e+00
-9.766639999999999766e-01
-1.439813999999999927e+00
1.427035999999999971e+00
1.537717999999999918e+00
-1.892101000000000033e+00
-1.064739000000000102e+00
-1.873891999999999891e+00
2.012570000000000192e+00
1.959902000000000033e+00
-2.326105000000000089e+00
-1.291231000000000018e+00
-1.742104000000000097e+00
1.603137000000000034e+00
1.936352999999999991e+00
-2.155825000000000102e+00
-1.839598999999999984e+00
1.567592000000000096e+00
1.509242999999999890e+00
2.258678000000000186e+00
-1.296559999999999935e+00
-1.330184999999999951e+00
-2.316997999999999891e+00
-1.246378999999999904e+00
-1.900676999999999950e+00
-1.445569000000000104e+00
-2.064306000000000196e+00
-2.458861000000000185e+00
1.137210000000000054e+00
-2.106745999999999786e+00
-1.012539000000000078e+00
-1.627137999999999973e+00
1.695999999999999952e+00
-1.220423999999999953e+00
-2.103139999999999787e+00
-1.696140999999999899e+00
-1.792715999999999976e+00
1.417966000000000060e+00
2.098377000000000159e+00
-1.933693000000000106e+00
-1.548766000000000087e+00
-1.451333999999999902e+00
1.433222999999999914e+00
-1.180630000000000068e+00
-2.656425000000000036e+00
-1.558265999999999929e+00
1.562856999999999941e+00
1.128308000000000089e+00
-2.051905000000000090e+00
-8.986359999999999904e-01
1.770607000000000042e+00
2.156884999999999941e+00
1.480096999999999996e+00
-1.549498999999999960e+00
-2.746204000000000089e+00
2.216107000000000049e+00
1.770980999999999916e+00
1.549372999999999889e+00
-1.922315999999999914e+00
-1.684331999999999940e+00
1.720660999999999996e+00
1.750864999999999894e+00
-1.246010000000000062e+00
-1.335250000000000048e+00
-1.900816000000000061e+00
1.979570000000000052e+00
8.628810000000000091e-01
-1.982180999999999971e+00
8.436679999999999735e-01
1.887146999999999908e+00
1.680971999999999911e+00
1.144201000000000024e+00
-9.299110000000000431e-01
-1.135612999999999984e+00
1.610484000000000027e+00
1.897318999999999978e+00
2.010562999999999878e+00
-2.446838000000000068e+00
1.695874000000000104e+00
1.756755999999999984e+00
1.882832999999999979e+00
1.475948000000000038e+00
-1.100246000000000057e+00
-2.140375000000000139e+00
2.517800999999999956e+00
1.669418999999999986e+00
-1.554929000000000006e+00
9.257370000000000321e-01
-1.733849999999999891e+00
1.426094999999999891e+00
9.013120000000000021e-01
-1.989049000000000067e+00
-1.359761999999999915e+00
-1.701071999999999917e+00
-2.531162000000000134e+00
1.330945999999999962e+00
-2.449872000000000050e+00
-1.343607999999999913e+00
1.532607999999999970e+00
1.268256999999999968e+00
2.141008999999999940e+00
-1.374063999999999952e+00
1.785544000000000020e+00
1.774410999999999961e+00
1.141346999999999889e+00
-1.846678000000000042e+00
-4.985760000000000192e-01
1.400114999999999998e+00
1.367766999999999955e+00
1.462836999999999943e+00
-2.252553999999999945e+00
1.839749999999999996e+00
1.639472999999999958e+00
1.848894999999999955e+00
1.827544999999999975e+00
-2.349473999999999840e+00
1.168195000000000094e+00
1.302551999999999932e+00
-8.293719999999999981e-01
8.336789999999999479e-01
-2.080060000000000020e+00
-1.310537999999999981e+00
1.772202999999999973e+00
1.925639000000000101e+00
-1.536532999999999927e+00
-7.087229999999999919e-01
1.430538000000000087e+00
1.628438999999999970e+00
3.841370000000000062e-01
-2.765697999999999990e+00
-1.501867999999999981e+00
-1.465664000000000078e+00
-1.505926000000000098e+00
2.415251000000000037e+00
-2.275348000000000148e+00
-1.126703999999999928e+00
1.394913999999999987e+00
1.559201999999999977e+00
9.634449999999999958e-01
-1.768504000000000076e+00
-1.178809999999999913e+00
-1.642279999999999962e+00
-1.413280000000000092e+00
-1.704852999999999952e+00
-9.744519999999999849e-01
2.064175999999999789e+00
1.299860000000000015e+00
7.271969999999999823e-01
1.313882999999999912e+00
-1.869494999999999907e+00
1.425585000000000102e+00
2.073325999999999780e+00
2.215555000000000163e+00
-2.304704000000000086e+00
1.126236999999999933e+00
1.762680999999999942e+00
1.577957999999999972e+00
1.738264000000000031e+00
-1.551811000000000051e+00
-4.936710000000000265e-01
9.547210000000000418e-01
-1.584086000000000105e+00
1.871893000000000029e+00
-9.457130000000000258e-01
1.699375999999999998e+00
1.286188000000000109e+00
1.703343999999999969e+00
-2.203268000000000004e+00
-1.427445999999999993e+00
1.449151000000000078e+00
1.101595000000000102e+00
-1.812602999999999964e+00
-2.768022999999999900e+00
-1.304454999999999920e+00
1.219850000000000101e+00
1.233803999999999901e+00
1.692088000000000036e+00
-1.528321000000000041e+00
-9.213069999999999871e-01
8.179250000000000131e-01
-1.789037999999999906e+00
1.867872999999999895e+00
-1.304523000000000099e+00
-1.003678999999999988e+00
1.560048000000000101e+00
1.984728999999999965e+00
-1.940784000000000065e+00
-1.370524000000000076e+00
1.304029000000000105e+00
1.098940000000000028e+00
2.149335000000000218e+00
-2.538686999999999916e+00
-1.386441000000000034e+00
1.122536999999999896e+00
1.287336999999999954e+00
2.171257000000000215e+00
-1.314510000000000067e+00
1.618227000000000082e+00
1.353890999999999956e+00
-8.279220000000000468e-01
-1.868349999999999955e+00
-1.506993999999999945e+00
-1.177354000000000012e+00
1.554575999999999958e+00
9.198060000000000125e-01
-2.022892000000000134e+00
-9.357579999999999787e-01
-2.558600000000000207e+00
1.248477999999999977e+00
2.794375000000000053e+00
-2.185041000000000011e+00
-1.076775000000000038e+00
1.128444000000000003e+00
2.349264999999999937e+00
2.841105999999999909e+00
-2.802122999999999919e+00
1.775751999999999997e+00
1.396099999999999897e+00
1.161186000000000051e+00
2.100842000000000098e+00
-1.671027000000000040e+00
-1.711014000000000035e+00
1.391612999999999989e+00
2.554730999999999863e+00
1.974606000000000083e+00
1.984866999999999937e+00
1.711543000000000037e+00
1.379563000000000095e+00
2.177181000000000033e+00
-1.843728000000000034e+00
9.242909999999999737e-01
1.747578000000000076e+00
1.708115999999999968e+00
1.682741000000000042e+00
-1.847912999999999917e+00
1.280640000000000001e+00
1.547077999999999953e+00
1.749859999999999971e+00
2.287837999999999816e+00
-2.072992999999999864e+00
1.552116000000000051e+00
1.708666000000000018e+00
1.427615000000000078e+00
2.190315000000000012e+00
-8.504599999999999937e-01
1.612071999999999949e+00
1.703473000000000015e+00
2.331332999999999878e+00
-1.726291999999999938e+00
1.014937999999999896e+00
1.121586999999999890e+00
1.786831000000000058e+00
1.618354000000000070e+00
-1.080189999999999984e+00
1.664439000000000002e+00
1.411472000000000060e+00
1.247994000000000048e+00
1.835294999999999899e+00
-1.786224999999999952e+00
-1.850640000000000063e+00
1.867102000000000039e+00
2.103521000000000196e+00
1.012423000000000073e+00
2.451773999999999898e+00
2.226487999999999801e+00
1.558521999999999963e+00
2.362087999999999965e+00
-1.921772000000000036e+00
-9.779449999999999532e-01
1.587739000000000011e+00
1.863350999999999980e+00
9.339979999999999949e-01
-2.189998000000000111e+00
-2.029554000000000080e+00
1.564534000000000091e+00
1.333730000000000082e+00
2.004262999999999906e+00
-2.031892000000000031e+00
1.802707000000000059e+00
8.930500000000000105e-01
1.542953000000000019e+00
2.039426000000000183e+00
-1.056254999999999944e+00
1.755023000000000000e+00
1.085512999999999950e+00
1.171834999999999960e+00
-1.617277999999999993e+00
-7.027740000000000098e-01
2.297442999999999902e+00
1.727036999999999933e+00
2.150342000000000198e+00
-1.904295999999999989e+00
-2.058800999999999881e+00
1.430687000000000042e+00
1.190190999999999999e+00
2.099937000000000165e+00
-2.161434999999999995e+00
-1.377999999999999892e+00
1.174503000000000075e+00
1.626141000000000059e+00
1.243149000000000060e+00
-1.139858999999999956e+00
1.640870999999999968e+00
1.560940999999999912e+00
9.920459999999999834e-01
-1.760164999999999980e+00
-1.183222999999999914e+00
2.062431000000000125e+00
1.739249000000000045e+00
2.424242000000000008e+00
1.311032999999999893e+00
2.217769000000000101e+00
1.466517000000000071e+00
1.762351999999999919e+00
1.776418999999999970e+00
-2.296746999999999872e+00
1.932614000000000054e+00
2.644855000000000178e+00
1.675200000000000022e+00
1.378470000000000084e+00
-1.238361000000000045e+00
1.921315000000000106e+00
1.507870999999999961e+00
8.884069999999999467e-01
-1.640150999999999915e+00
-9.197269999999999612e-01
1.485473999999999961e+00
2.163409000000000137e+00
1.824462000000000028e+00
-1.323234999999999939e+00
1.397872999999999921e+00
1.021155999999999953e+00
1.423076999999999925e+00
1.911858999999999975e+00
-2.561968999999999941e+00
1.539050999999999947e+00
1.601040999999999936e+00
-1.992588000000000026e+00
-1.967389000000000054e+00
-1.454622000000000082e+00
-2.051474999999999937e+00
-1.292551000000000005e+00
9.026619999999999644e-01
-1.615809999999999969e+00
-1.226963999999999944e+00
2.235085000000000210e+00
2.251466999999999885e+00
1.786324000000000023e+00
1.143998999999999988e+00
1.572149999999999936e+00
1.757802000000000087e+00
1.494631000000000043e+00
1.402055000000000051e+00
-2.519816000000000056e+00
1.765023000000000009e+00
1.948752000000000040e+00
2.498689999999999856e+00
1.718037000000000036e+00
-1.273671999999999915e+00
-8.394390000000000462e-01
1.533595999999999959e+00
1.275058999999999942e+00
2.362443999999999988e+00
-1.210361999999999938e+00
2.124722000000000222e+00
1.578889999999999905e+00
1.902709999999999901e+00
-1.925553999999999988e+00
6.640740000000000531e-01
-1.790473999999999899e+00
1.902838000000000029e+00
1.791463999999999945e+00
-2.330262999999999973e+00
1.735576000000000008e+00
1.785093999999999959e+00
2.419529999999999959e+00
1.715670000000000028e+00
-1.578141000000000016e+00
-9.366210000000000369e-01
2.078867999999999938e+00
1.241980000000000084e+00
2.023223999999999911e+00
-1.457762999999999920e+00
1.880708999999999964e+00
1.607680999999999916e+00
2.598806999999999867e+00
-1.596162999999999998e+00
8.771149999999999780e-01
-1.513478000000000101e+00
2.310658000000000101e+00
1.719487999999999905e+00
-2.256072000000000077e+00
1.182245999999999908e+00
1.276931999999999956e+00
1.671656000000000031e+00
1.723020999999999914e+00
-1.927464000000000066e+00
1.888301999999999925e+00
-1.804264000000000090e+00
1.821690000000000031e+00
2.304491000000000067e+00
-1.713908999999999905e+00
1.468310999999999922e+00
1.975424999999999986e+00
1.781965999999999939e+00
-1.299493999999999927e+00
-1.335871000000000031e+00
-1.010435999999999890e+00
-1.749476000000000031e+00
1.638371999999999939e+00
-2.492754000000000136e+00
-9.512180000000000080e-01
2.089517999999999986e+00
2.326836999999999822e+00
-2.214472000000000218e+00
-1.798670999999999909e+00
-1.250227999999999895e+00
2.053888000000000158e+00
2.377804999999999946e+00
2.361352000000000118e+00
-2.310308000000000028e+00
1.874511000000000038e+00
2.242440999999999907e+00
2.048709000000000113e+00
2.097719999999999807e+00
1.831074000000000090e+00
2.219371999999999900e+00
2.307256999999999891e+00
1.637067000000000050e+00
-2.382832000000000061e+00
-8.700489999999999613e-01
1.771566999999999892e+00
2.833025999999999822e+00
1.878276000000000057e+00
1.462228000000000083e+00
2.101696000000000009e+00
2.090111999999999970e+00
2.092783999999999978e+00
2.513298999999999950e+00
-2.299045000000000005e+00
2.247834999999999805e+00
2.202586000000000155e+00
1.602764999999999995e+00
-2.047054999999999847e+00
1.285755999999999899e+00
-1.333350999999999953e+00
2.109379000000000115e+00
1.571053999999999951e+00
-2.328079999999999927e+00
-6.410090000000000510e-01
2.004939999999999944e+00
1.961689000000000016e+00
-1.621979000000000060e+00
-2.304390000000000160e+00
2.530266000000000126e+00
2.157090999999999870e+00
2.439813000000000009e+00
1.736993000000000009e+00
-2.463065999999999978e+00
1.776712000000000069e+00
1.394995999999999903e+00
1.830041999999999947e+00
1.192565000000000097e+00
-1.910895999999999928e+00
2.006279000000000146e+00
2.688044000000000100e+00
1.600127000000000077e+00
-1.992818999999999896e+00
-6.555360000000000076e-01
1.719983999999999957e+00
1.720415000000000028e+00
1.209294000000000091e+00
-2.038950999999999958e+00
-1.476644000000000068e+00
-1.929815999999999976e+00
2.201840999999999937e+00
-1.542775000000000007e+00
-2.548099000000000114e+00
1.122546000000000044e+00
1.057266000000000039e+00
1.658503999999999978e+00
-1.921629999999999949e+00
-1.711403000000000008e+00
2.358963999999999839e+00
2.105917999999999957e+00
1.456123999999999974e+00
-1.952620999999999940e+00
-6.595550000000000024e-01
1.486467999999999900e+00
1.993408000000000069e+00
2.373988000000000209e+00
2.516591000000000022e+00
1.798211000000000004e+00
1.923367999999999967e+00
2.723775999999999975e+00
1.751290999999999931e+00
-2.486889999999999823e+00
1.305404999999999927e+00
1.608333999999999930e+00
2.816018999999999828e+00
1.324648000000000048e+00
-6.171119999999999939e-01
1.405850999999999962e+00
2.645331999999999795e+00
2.049151999999999862e+00
-1.834322999999999926e+00
-1.201276000000000010e+00
1.722617999999999983e+00
1.736912000000000011e+00
1.899734999999999951e+00
-1.476185999999999998e+00
1.691966999999999999e+00
2.199584000000000206e+00
2.713160999999999934e+00
1.641928000000000054e+00
-2.650148999999999866e+00
1.576254999999999962e+00
1.591326000000000018e+00
1.948420999999999959e+00
1.297585999999999906e+00
-2.307144999999999779e+00
2.100392999999999954e+00
2.413882000000000083e+00
2.303443000000000129e+00
-1.434536000000000033e+00
-1.061719000000000079e+00
2.027416000000000107e+00
2.134471000000000007e+00
2.260822999999999805e+00
-1.004151999999999934e+00
1.125259000000000009e+00
1.177402000000000060e+00
2.697055000000000202e+00
1.860384999999999955e+00
-2.545415000000000205e+00
1.212277999999999967e+00
1.965530999999999917e+00
1.887364000000000042e+00
2.537802999999999809e+00
-2.270157000000000203e+00
2.296807999999999961e+00
2.242879999999999985e+00
2.213880000000000070e+00
1.886876999999999915e+00
-1.392663999999999902e+00
1.956032999999999911e+00
1.931365999999999916e+00
8.166489999999999583e-01
1.075579000000000063e+00
-7.834370000000000500e-01
-9.572030000000000260e-01
2.441853000000000051e+00
2.231672000000000100e+00
-2.752835000000000143e+00
-1.287427000000000099e+00
1.944925999999999933e+00
2.006515999999999966e+00
2.413555999999999813e+00
-3.076490999999999865e+00
1.162951000000000068e+00
1.225541999999999909e+00
1.446944999999999926e+00
1.719781999999999922e+00
-1.878511999999999960e+00
-1.279871999999999899e+00
1.896395999999999971e+00
1.412932000000000077e+00
2.471718000000000082e+00
1.768221999999999960e+00
1.210123000000000060e+00
1.445829000000000031e+00
2.043498000000000037e+00
-2.817464999999999886e+00
1.170571000000000028e+00
1.577415999999999929e+00
2.204601999999999951e+00
1.890605000000000091e+00
-2.864761999999999809e+00
-1.727945999999999982e+00
1.175869000000000053e+00
1.775811000000000028e+00
1.984963000000000033e+00
-1.955441999999999902e+00
1.485192999999999985e+00
2.054145999999999805e+00
1.071336999999999984e+00
-1.854489000000000054e+00
-1.107228000000000101e+00
1.975456000000000101e+00
1.471673000000000009e+00
1.842823000000000100e+00
-2.522167000000000048e+00
-6.846100000000000518e-01
1.794890000000000096e+00
2.280825999999999798e+00
1.331974999999999909e+00
-1.078365000000000018e+00
1.718696000000000002e+00
1.341333000000000109e+00
1.364889999999999937e+00
2.063006000000000117e+00
-2.424170000000000158e+00
1.923600999999999894e+00
-1.412581000000000087e+00
2.170136999999999983e+00
1.422765000000000057e+00
1.569447999999999954e+00
2.332383999999999791e+00
1.356379999999999919e+00
2.445758000000000099e+00
-2.127782999999999980e+00
-1.167353000000000085e+00
1.949216000000000060e+00
1.801771999999999929e+00
1.604808000000000012e+00
-2.321372000000000213e+00
-1.911451000000000011e+00
1.323528999999999956e+00
-1.221948999999999952e+00
2.298814999999999831e+00
-2.292354000000000003e+00
-1.649253000000000080e+00
1.782323000000000102e+00
2.016163000000000149e+00
-1.726923999999999904e+00
-1.391096000000000110e+00
1.757951999999999959e+00
1.306386999999999965e+00
1.525868000000000002e+00
-2.137715000000000032e+00
-9.849550000000000249e-01
1.068456999999999990e+00
1.550030000000000019e+00
1.568880000000000052e+00
-2.679718999999999962e+00
-2.691899999999999959e+00
-1.439832999999999918e+00
1.525549999999999962e+00
2.198576000000000086e+00
-2.676811999999999969e+00
1.152965000000000018e+00
1.146446000000000076e+00
8.546920000000000073e-01
2.012643999999999878e+00
-1.505991000000000080e+00
1.444304999999999950e+00
1.836405000000000065e+00
8.398050000000000237e-01
-2.377870999999999846e+00
-1.062586000000000030e+00
-1.330861000000000072e+00
1.664141000000000092e+00
7.587970000000000548e-01
-2.551352000000000064e+00
-2.337368000000000112e+00
-1.338899999999999979e+00
1.379280000000000062e+00
-1.979772000000000087e+00
-2.802036999999999889e+00
1.733227999999999991e+00
1.286615999999999982e+00
1.223578999999999972e+00
1.790737000000000023e+00
-1.911888000000000032e+00
1.628452999999999928e+00
1.465227000000000057e+00
1.511886000000000063e+00
-2.055305999999999855e+00
-1.339908000000000099e+00
-1.921875999999999918e+00
1.549755999999999911e+00
2.043184000000000111e+00
-2.211485000000000145e+00
1.807060000000000111e+00
1.570092000000000043e+00
1.961333999999999911e+00
1.359623000000000026e+00
-2.589865999999999779e+00
2.179009999999999891e+00
-1.733233999999999941e+00
1.116848000000000063e+00
9.957110000000000127e-01
-1.956844000000000028e+00
1.606789999999999941e+00
-1.358065999999999995e+00
1.321634999999999893e+00
-2.119015000000000093e+00
-1.292451999999999934e+00
2.297302000000000177e+00
1.157399000000000067e+00
1.191213999999999995e+00
-2.038330999999999893e+00
1.061743000000000103e+00
1.455011999999999972e+00
1.550038000000000027e+00
1.643189000000000011e+00
-2.448329000000000200e+00
-1.737060000000000048e+00
1.959653000000000089e+00
1.741311000000000053e+00
9.712669999999999915e-01
-2.121280000000000054e+00
1.610036000000000023e+00
1.640012999999999943e+00
1.777773999999999965e+00
-1.957942999999999989e+00
-1.148587999999999942e+00
2.640111999999999792e+00
1.880605000000000082e+00
1.937375000000000069e+00
5.605750000000000455e-01
2.073574999999999946e+00
1.616875000000000062e+00
1.586251999999999995e+00
2.001238999999999990e+00
-2.331928000000000001e+00
-1.599555999999999978e+00
3.382906000000000191e+00
2.301485000000000003e+00
1.746747000000000050e+00
-1.612973999999999908e+00
-1.401092000000000004e+00
2.098482000000000181e+00
1.019066000000000027e+00
-1.717317999999999900e+00
-1.485603999999999925e+00
2.016811000000000131e+00
2.254262999999999906e+00
1.982107000000000063e+00
-1.261535999999999991e+00
-9.299800000000000288e-01
2.068724000000000007e+00
2.147457000000000171e+00
2.112842999999999805e+00
-2.455950000000000077e+00
-1.161696999999999980e+00
2.325070999999999888e+00
2.266083000000000069e+00
1.640816999999999970e+00
-1.087050000000000072e+00
1.997446000000000055e+00
1.932376000000000094e+00
1.400692999999999966e+00
2.206423000000000023e+00
-1.394633000000000012e+00
2.374467000000000105e+00
2.694497999999999838e+00
3.049424999999999830e+00
1.785061999999999927e+00
1.344249000000000027e+00
2.003465999999999969e+00
1.960582000000000047e+00
1.930770000000000097e+00
-2.234872000000000192e+00
1.019744999999999902e+00
1.983076999999999979e+00
2.611441999999999819e+00
-1.741546000000000038e+00
-2.195473999999999926e+00
2.540918000000000010e+00
1.916905000000000081e+00
2.557129999999999903e+00
2.600957000000000185e+00
-1.531978999999999980e+00
1.784475000000000033e+00
1.853196999999999983e+00
1.868079999999999963e+00
-2.284784000000000148e+00
1.886220999999999925e+00
-2.865974000000000022e+00
2.563263000000000069e+00
1.781098000000000070e+00
-2.130708999999999964e+00
8.807650000000000201e-01
1.375559999999999894e+00
1.959289000000000058e+00
1.610541999999999918e+00
-2.772864999999999913e+00
2.246968999999999994e+00
1.421764000000000028e+00
2.131768999999999803e+00
1.974307999999999952e+00
-2.234004000000000101e+00
2.246842000000000006e+00
1.513174000000000019e+00
1.504097999999999935e+00
-2.121039999999999814e+00
-2.238024999999999931e+00
2.063454999999999817e+00
1.818524999999999947e+00
8.816450000000000120e-01
-2.422825000000000006e+00
-1.059520999999999935e+00
1.435316000000000036e+00
1.417756999999999934e+00
9.433369999999999811e-01
-2.925241999999999898e+00
-1.569960000000000022e+00
-1.805832000000000104e+00
-1.439977000000000062e+00
1.747640000000000082e+00
-2.030409999999999826e+00
-1.643076999999999899e+00
1.267249000000000070e+00
1.609137000000000040e+00
-1.937529000000000057e+00
-1.558124999999999982e+00
1.989136000000000015e+00
1.921283999999999992e+00
9.293959999999999999e-01
-2.293353000000000197e+00
-1.260399999999999965e+00
2.122932000000000041e+00
1.588281999999999972e+00
2.395471999999999824e+00
-1.035145999999999900e+00
1.791044000000000080e+00
1.971143000000000089e+00
2.082616999999999940e+00
1.846046000000000076e+00
-2.617405999999999899e+00
1.872281000000000084e+00
1.741060000000000052e+00
1.822394000000000069e+00
-1.273185000000000011e+00
-2.594006999999999952e+00
1.512458999999999998e+00
2.051539000000000001e+00
1.017025000000000068e+00
-2.133685999999999972e+00
-1.164925999999999906e+00
-1.652624000000000093e+00
1.435742999999999991e+00
1.694253000000000009e+00
-1.725880999999999998e+00
-1.671364000000000072e+00
1.166933999999999916e+00
-2.223862000000000005e+00
1.399809999999999999e+00
-2.751958000000000126e+00
-1.383685999999999972e+00
2.000010000000000066e+00
1.915723999999999982e+00
-1.832413999999999987e+00
-1.618090000000000028e+00
-2.209519999999999929e+00
2.095047999999999799e+00
1.409664999999999946e+00
-1.681707999999999981e+00
-8.605150000000000299e-01
-1.900708000000000064e+00
1.878964000000000079e+00
1.769058000000000019e+00
-1.270809999999999995e+00
-1.510037999999999991e+00
1.022164000000000073e+00
2.000051000000000023e+00
1.998685000000000045e+00
-2.874169999999999892e+00
1.744105000000000016e+00
1.597587000000000090e+00
1.538893999999999984e+00
1.903313999999999950e+00
-1.423175000000000079e+00
1.967394000000000087e+00
2.032229000000000063e+00
1.804604000000000097e+00
1.997789999999999955e+00
-8.953290000000000415e-01
1.767104999999999926e+00
2.546447000000000127e+00
1.894212999999999925e+00
1.665569999999999995e+00
1.060029000000000110e+00
-2.428171999999999997e+00
2.654738000000000042e+00
1.762923000000000018e+00
-2.829260999999999804e+00
1.514957000000000109e+00
1.250143999999999922e+00
2.245964999999999989e+00
1.493034999999999890e+00
-1.685270999999999963e+00
3.199670999999999932e+00
1.914514000000000049e+00
1.872583000000000109e+00
-1.965125000000000011e+00
-1.233338999999999963e+00
2.068910999999999945e+00
2.118961000000000094e+00
1.995084000000000080e+00
2.213630999999999904e+00
2.101954000000000100e+00
2.590828000000000131e+00
2.421606999999999843e+00
1.496483999999999925e+00
-2.579337000000000213e+00
1.579220999999999986e+00
2.227062000000000097e+00
2.630768000000000217e+00
1.924474000000000018e+00
8.171859999999999680e-01
2.149019000000000013e+00
2.346076000000000050e+00
1.886316000000000104e+00
1.908374999999999932e+00
-1.562518000000000074e+00
2.442435000000000134e+00
2.552729999999999944e+00
1.845339999999999980e+00
1.498750999999999944e+00
1.538974000000000064e+00
1.749501999999999891e+00
2.314149000000000012e+00
2.452672999999999881e+00
-2.457663999999999849e+00
-1.083250000000000046e+00
2.361536000000000080e+00
2.402775999999999801e+00
1.730475999999999903e+00
-2.121262999999999899e+00
1.875434000000000045e+00
1.891742999999999952e+00
1.819574000000000025e+00
2.017771999999999899e+00
-1.478047000000000111e+00
2.010966999999999949e+00
2.613084999999999880e+00
1.706383999999999901e+00
-1.374041000000000068e+00
2.079051000000000204e+00
1.637575999999999921e+00
2.186398000000000064e+00
9.918810000000000127e-01
-2.591801999999999939e+00
8.858219999999999983e-01
1.977578999999999976e+00
1.897869999999999946e+00
2.644378000000000117e+00
-1.826338000000000017e+00
1.338553000000000104e+00
1.535287000000000068e+00
-1.702477000000000018e+00
1.838049000000000044e+00
-1.932032999999999889e+00
1.312089000000000061e+00
2.140995000000000203e+00
8.915459999999999496e-01
-1.988383000000000012e+00
1.166743000000000086e+00
-1.372807000000000111e+00
-2.222398999999999791e+00
2.038190000000000168e+00
-3.053643000000000107e+00
-9.774359999999999715e-01
1.968719000000000108e+00
2.143613999999999908e+00
2.491404000000000174e+00
-2.727031999999999901e+00
1.490550000000000042e+00
1.602913999999999950e+00
1.748861999999999917e+00
-2.015200000000000102e+00
-2.728752000000000066e+00
2.557577000000000211e+00
2.535464999999999858e+00
2.291030000000000122e+00
1.564739000000000102e+00
-1.185786999999999924e+00
1.550002000000000102e+00
1.576659000000000033e+00
2.080651000000000028e+00
-2.466429000000000205e+00
6.263969999999999816e-01
1.444819000000000075e+00
2.475807999999999787e+00
2.314064000000000121e+00
-2.563112999999999975e+00
2.504847999999999963e+00
1.232145999999999963e+00
1.368543000000000065e+00
2.078235999999999972e+00
-2.787866000000000177e+00
2.010787000000000102e+00
1.694032999999999900e+00
2.254715000000000025e+00
2.118199000000000165e+00
1.744463000000000097e+00
1.870945000000000080e+00
1.725095999999999963e+00
1.236569999999999947e+00
-2.123231000000000090e+00
8.710909999999999487e-01
1.937483999999999984e+00
2.606651999999999969e+00
1.296351000000000031e+00
-2.166945000000000121e+00
-1.218725999999999976e+00
1.476966999999999919e+00
1.850473999999999952e+00
2.394044000000000061e+00
-2.652258999999999922e+00
1.277384999999999993e+00
2.021513000000000115e+00
2.338563999999999865e+00
2.644137000000000182e+00
-1.315361000000000002e+00
2.284784999999999844e+00
2.268626999999999949e+00
1.768286999999999942e+00
-1.828478999999999965e+00
-1.005900000000000016e+00
2.043897999999999993e+00
2.116080000000000183e+00
1.728336000000000094e+00
2.222837000000000174e+00
-1.218163000000000107e+00
1.965829000000000049e+00
1.565747000000000000e+00
2.056172000000000111e+00
-2.231043999999999805e+00
1.642686000000000091e+00
2.051401999999999948e+00
2.151991999999999905e+00
2.127257000000000176e+00
-1.281976999999999922e+00
1.983951999999999938e+00
1.828724000000000016e+00
1.833433000000000090e+00
-1.822910999999999948e+00
-8.198309999999999764e-01
1.709953999999999974e+00
1.621113000000000026e+00
-1.411412000000000111e+00
-1.461513000000000062e+00
1.808823999999999987e+00
1.722428999999999988e+00
1.484537999999999913e+00
2.221286000000000094e+00
-2.565672000000000175e+00
1.748146999999999895e+00
1.456755999999999940e+00
1.365235999999999894e+00
1.538259000000000043e+00
-2.067404999999999937e+00
-1.732509000000000077e+00
1.594200999999999979e+00
1.524853000000000014e+00
-2.270950000000000024e+00
-1.433035000000000059e+00
-2.036563999999999819e+00
1.957518000000000091e+00
9.436780000000000168e-01
-2.539232000000000156e+00
-1.696652999999999967e+00
-1.728804999999999925e+00
1.819147999999999987e+00
1.890695000000000014e+00
-2.633485999999999994e+00
1.858662000000000036e+00
1.648787999999999920e+00
1.922897000000000078e+00
2.382820999999999856e+00
-1.614022999999999985e+00
1.765911999999999926e+00
1.474647000000000041e+00
1.550707999999999975e+00
-2.240803999999999796e+00
-1.232115999999999989e+00
1.882454000000000072e+00
1.414970999999999979e+00
1.561320999999999959e+00
-1.943225999999999898e+00
1.898055999999999965e+00
1.593655000000000044e+00
1.568726999999999983e+00
1.744296000000000069e+00
-2.783281000000000116e+00
-1.443349999999999911e+00
-1.862813999999999970e+00
2.111955000000000027e+00
2.104823999999999806e+00
-2.133436999999999806e+00
-1.266599000000000030e+00
1.097666999999999948e+00
-1.402762999999999982e+00
-1.905761000000000038e+00
-1.745033000000000056e+00
1.858740999999999977e+00
1.531752999999999920e+00
2.106205999999999801e+00
-1.797109000000000067e+00
1.793379000000000056e+00
2.338063000000000002e+00
2.245350999999999875e+00
1.343976999999999977e+00
-2.988760000000000083e+00
1.207821000000000033e+00
1.680053000000000019e+00
1.644449000000000050e+00
1.566016999999999992e+00
-1.701035000000000075e+00
-9.258859999999999868e-01
1.318367000000000067e+00
1.292496000000000089e+00
1.544353000000000087e+00
-2.071133999999999808e+00
2.001110000000000166e+00
1.984093000000000107e+00
1.631461000000000050e+00
-1.398848000000000091e+00
9.541129999999999889e-01
2.079635999999999818e+00
1.801593999999999918e+00
1.373105000000000020e+00
-2.376757000000000009e+00
9.716409999999999769e-01
1.906752999999999920e+00
2.457802000000000042e+00
2.844806999999999864e+00
-1.103302999999999923e+00
1.084680000000000089e+00
1.634082000000000034e+00
1.394535000000000080e+00
-1.660592000000000068e+00
-2.546793000000000085e+00
2.220187999999999828e+00
1.366382999999999903e+00
1.308961000000000041e+00
-2.018364000000000047e+00
-1.509417999999999926e+00
-2.314426999999999790e+00
2.000612999999999975e+00
1.377701999999999982e+00
-2.472271999999999803e+00
-9.543270000000000364e-01
2.074129000000000111e+00
-1.500871000000000066e+00
1.311871000000000009e+00
-1.586772000000000071e+00
2.233800000000000008e+00
1.941456999999999988e+00
1.417303999999999897e+00
2.172928000000000193e+00
-1.921322999999999892e+00
2.161083999999999783e+00
2.136766999999999861e+00
3.363382999999999790e+00
9.019939999999999625e-01
2.186768999999999963e+00
-1.525945000000000107e+00
2.272714999999999819e+00
1.548054999999999959e+00
-2.359210000000000029e+00
-1.165847000000000078e+00
2.192575999999999858e+00
1.482979000000000047e+00
1.444455000000000044e+00
-3.113253999999999966e+00
-1.119321000000000010e+00
1.779101000000000043e+00
1.405553999999999970e+00
2.252577000000000051e+00
-2.688728999999999925e+00
-1.572689000000000004e+00
1.664366999999999930e+00
1.807320000000000038e+00
-2.340183000000000124e+00
-1.156800000000000050e+00
2.035772999999999833e+00
1.887823999999999947e+00
8.381480000000000041e-01
-2.072008999999999990e+00
-7.935079999999999911e-01
2.067131999999999969e+00
1.987011000000000083e+00
2.792202000000000073e+00
-1.785654999999999992e+00
2.765877999999999837e+00
1.586573000000000011e+00
2.377841000000000093e+00
2.805820999999999898e+00
-2.679486999999999952e+00
1.888117000000000045e+00
1.568537999999999988e+00
1.913416000000000006e+00
-2.387061000000000099e+00
-1.819398999999999988e+00
-2.346252999999999922e+00
-1.463092999999999977e+00
1.381361999999999979e+00
-2.034002000000000088e+00
-1.065409000000000050e+00
-1.795811000000000046e+00
1.218215000000000048e+00
-1.491155999999999926e+00
-2.550123000000000140e+00
-1.014485000000000081e+00
-1.355639999999999956e+00
-1.762642000000000042e+00
1.767767000000000088e+00
-3.333912000000000209e+00
1.524038000000000004e+00
-1.904506999999999950e+00
8.517799999999999816e-01
-2.043508000000000102e+00
-1.858306000000000013e+00
-1.085987000000000036e+00
-2.076877999999999780e+00
4.825880000000000170e-01
-2.134088999999999903e+00
-1.582581999999999933e+00
-1.550384999999999902e+00
-1.631640999999999897e+00
-1.536219999999999919e+00
-1.746164000000000049e+00
-1.687022999999999939e+00
-1.857723999999999931e+00
1.114559000000000077e+00
1.166970000000000063e+00
-2.636677000000000159e+00
1.586616000000000026e+00
-1.549822000000000033e+00
1.238301000000000096e+00
-9.325750000000000428e-01
-2.158825000000000216e+00
2.011988000000000110e+00
1.332268999999999926e+00
8.885899999999999910e-01
-2.257878999999999969e+00
-1.496239000000000097e+00
-1.765501999999999905e+00
-1.411276999999999893e+00
-1.205246000000000040e+00
-1.142244000000000037e+00
1.559677999999999898e+00
-1.863528000000000073e+00
1.617990999999999957e+00
1.737378000000000089e+00
-2.959341000000000221e+00
-1.716229000000000005e+00
1.209934000000000065e+00
1.267217000000000038e+00
1.514801999999999982e+00
-2.339500999999999831e+00
-2.151825000000000099e+00
1.111701999999999968e+00
1.019995999999999903e+00
-1.775835999999999970e+00
-1.590157999999999960e+00
-1.304424000000000028e+00
1.357679999999999998e+00
1.345676000000000094e+00
-2.314830999999999861e+00
-8.119319999999999871e-01
-1.860913000000000039e+00
2.288962999999999859e+00
-1.197478000000000042e+00
-2.746818000000000204e+00
-1.338055999999999912e+00
-1.738323999999999980e+00
-1.695586999999999955e+00
2.070530999999999899e+00
-1.759260999999999964e+00
2.390079000000000065e+00
-1.909229999999999983e+00
1.728037000000000045e+00
-1.757314999999999960e+00
-1.919964000000000004e+00
1.573051999999999895e+00
1.608845999999999998e+00
2.488014000000000170e+00
-2.283631999999999884e+00
-1.484901999999999944e+00
1.352856000000000058e+00
1.300931999999999977e+00
1.639893999999999963e+00
-2.875386000000000220e+00
-9.727510000000000323e-01
-1.234761999999999915e+00
1.166517000000000026e+00
-1.670350999999999919e+00
-2.236670000000000158e+00
1.657566000000000095e+00
1.847942999999999891e+00
1.932195000000000107e+00
1.815693000000000001e+00
-1.967492999999999936e+00
1.458274000000000070e+00
-1.446464999999999890e+00
1.001365999999999978e+00
-2.111012000000000111e+00
-1.153616999999999893e+00
-1.440331000000000028e+00
-1.825067999999999913e+00
1.758288999999999991e+00
-2.545818000000000136e+00
-4.948980000000000046e-01
-2.026975999999999889e+00
1.021870000000000056e+00
-1.567763999999999935e+00
-3.180721000000000132e+00
1.432703999999999978e+00
-1.279047000000000045e+00
1.823782999999999932e+00
-1.911577999999999999e+00
-2.267074000000000034e+00
-1.961267000000000094e+00
-1.613270999999999900e+00
1.710984999999999978e+00
-2.015718000000000121e+00
-1.916028999999999982e+00
-1.856478000000000073e+00
1.780335999999999919e+00
1.302424999999999944e+00
-2.530542000000000069e+00
-9.175659999999999927e-01
-2.183021999999999796e+00
-1.285668999999999951e+00
-1.783968999999999916e+00
-2.317219000000000140e+00
-9.434249999999999581e-01
-1.453610999999999986e+00
-2.372498999999999914e+00
-2.090416999999999970e+00
-2.385416000000000203e+00
-1.212315000000000031e+00
-1.148524000000000100e+00
8.089779999999999749e-01
-2.190904000000000185e+00
-1.457656999999999980e+00
-1.655799000000000021e+00
1.389823000000000031e+00
-1.174379000000000062e+00
-2.650603999999999960e+00
-7.360860000000000181e-01
-1.793403999999999998e+00
-1.462450000000000028e+00
7.731799999999999784e-01
-1.875164999999999971e+00
2.027042999999999928e+00
1.482488999999999946e+00
-1.720223000000000058e+00
-1.814867000000000008e+00
-2.234523999999999955e+00
1.110824000000000034e+00
1.592807000000000084e+00
1.720204999999999984e+00
-1.516019999999999923e+00
2.264869000000000021e+00
-2.118981999999999921e+00
1.740560000000000107e+00
1.378201000000000009e+00
-2.533802999999999805e+00
-8.555620000000000447e-01
-1.448229999999999906e+00
1.733095000000000052e+00
1.544680000000000053e+00
-2.804196000000000133e+00
-2.596741999999999884e+00
-1.577288000000000023e+00
-1.979163000000000006e+00
-2.174472000000000182e+00
-2.953983000000000025e+00
-1.355282000000000098e+00
-2.075938999999999979e+00
1.464369999999999949e+00
-2.060328000000000159e+00
-1.735103000000000062e+00
-1.362046000000000090e+00
1.391526999999999958e+00
1.692520000000000024e+00
-2.247463000000000211e+00
9.703249999999999931e-01
1.469773999999999914e+00
2.179796000000000067e+00
2.149204000000000114e+00
-1.905294000000000043e+00
1.998269000000000073e+00
1.675178999999999974e+00
1.573831999999999898e+00
-1.860781000000000018e+00
-2.873584999999999834e+00
1.358009999999999939e+00
1.412149000000000099e+00
1.736582000000000070e+00
2.366432000000000091e+00
-2.039951999999999988e+00
-1.565698999999999952e+00
1.125613999999999892e+00
2.209297999999999984e+00
-2.171715999999999980e+00
-9.191139999999999866e-01
1.363712000000000035e+00
1.090084000000000053e+00
1.488857000000000097e+00
-2.337374000000000063e+00
1.390717999999999899e+00
1.390999000000000096e+00
1.362182000000000004e+00
1.925383000000000067e+00
-2.762947000000000042e+00
1.446355999999999975e+00
1.286032999999999982e+00
1.247366999999999893e+00
2.184924999999999784e+00
-1.179481999999999919e+00
1.680844999999999922e+00
1.493249999999999966e+00
1.757241999999999971e+00
-2.484052000000000149e+00
-1.261916999999999955e+00
-1.436233000000000093e+00
1.434571999999999958e+00
1.050446999999999909e+00
-2.620096000000000203e+00
-2.088607999999999798e+00
-1.738928000000000029e+00
-1.038513000000000019e+00
1.764453999999999967e+00
-2.432039000000000062e+00
-1.285998999999999892e+00
1.497061999999999893e+00
1.661488000000000076e+00
1.859582000000000068e+00
-2.170993000000000173e+00
2.216362000000000165e+00
1.536151000000000044e+00
2.207412999999999847e+00
-1.935699999999999976e+00
-1.369218000000000046e+00
1.623224000000000000e+00
1.464205999999999896e+00
1.646382999999999930e+00
-2.545151999999999859e+00
-1.389229999999999965e+00
-1.372846000000000011e+00
1.915170000000000039e+00
2.069636000000000031e+00
-2.535355000000000025e+00
-1.215433999999999903e+00
-1.010285000000000100e+00
1.687797999999999909e+00
1.778936999999999991e+00
-2.962655999999999956e+00
1.443213999999999997e+00
1.346095999999999959e+00
1.481965999999999894e+00
-2.019927000000000028e+00
-1.616568000000000005e+00
2.151365999999999890e+00
2.034546999999999883e+00
2.729143000000000097e+00
1.352489999999999970e+00
2.194837000000000149e+00
1.895283999999999969e+00
1.676252000000000075e+00
1.874212999999999907e+00
-2.664909999999999890e+00
-1.152913999999999994e+00
1.908087000000000089e+00
2.284556999999999949e+00
1.855644999999999989e+00
-2.073154999999999859e+00
2.119618000000000002e+00
1.993241000000000041e+00
1.647569999999999979e+00
2.104829000000000061e+00
-1.756780999999999926e+00
1.776486999999999927e+00
1.286116999999999955e+00
1.975999999999999979e+00
-1.554299000000000097e+00
1.218040999999999929e+00
1.630371000000000015e+00
1.716550000000000020e+00
1.526702000000000004e+00
-2.748079999999999856e+00
-1.154479000000000033e+00
2.698675999999999853e+00
1.797452999999999967e+00
1.665999000000000008e+00
-2.873393000000000086e+00
1.752742000000000022e+00
1.560149999999999926e+00
1.004459999999999908e+00
1.953381999999999952e+00
-1.970958999999999905e+00
1.533307999999999893e+00
1.944711999999999996e+00
1.739775999999999989e+00
-1.280626999999999960e+00
1.873251999999999917e+00
1.604367000000000099e+00
1.752704000000000040e+00
1.150438999999999989e+00
-2.543703999999999965e+00
-8.916650000000000409e-01
1.973748999999999976e+00
1.870422999999999947e+00
1.635493000000000086e+00
-2.261623999999999857e+00
-1.191138999999999948e+00
-1.371445000000000025e+00
8.994990000000000485e-01
1.855987999999999971e+00
-2.284740999999999911e+00
1.883906000000000081e+00
1.759373000000000076e+00
1.616211999999999982e+00
-1.672263999999999973e+00
-7.398099999999999676e-01
2.024401000000000117e+00
1.609139000000000097e+00
1.359267999999999921e+00
-2.093637999999999888e+00
-8.789420000000000011e-01
1.554351999999999956e+00
1.869752000000000081e+00
1.702987999999999946e+00
-2.325289999999999857e+00
1.751708999999999961e+00
1.787341000000000069e+00
1.264801000000000064e+00
2.732657999999999809e+00
-2.663031000000000148e+00
1.636641000000000012e+00
1.397124000000000033e+00
2.129591000000000012e+00
-2.191464999999999996e+00
-9.800790000000000335e-01
-2.029606999999999939e+00
1.684568999999999983e+00
1.417480000000000073e+00
-1.855898999999999965e+00
-1.100953000000000070e+00
1.741749999999999909e+00
2.004513999999999907e+00
1.983119999999999994e+00
1.366797999999999957e+00
2.311819999999999986e+00
1.897215000000000096e+00
1.436066999999999982e+00
2.157111000000000001e+00
-2.659564000000000039e+00
1.621537999999999924e+00
1.434345999999999899e+00
2.624442000000000164e+00
-1.862381000000000064e+00
-1.874894999999999978e+00
-9.440589999999999815e-01
2.893740999999999897e+00
1.728107999999999977e+00
-2.183396999999999810e+00
-1.079865000000000075e+00
1.461092999999999975e+00
1.960957000000000061e+00
1.567333000000000087e+00
-1.739635000000000042e+00
1.455241999999999924e+00
2.093350000000000044e+00
2.553923999999999861e+00
2.385785999999999962e+00
-2.680938999999999961e+00
1.830030000000000046e+00
1.624081000000000108e+00
1.928757999999999972e+00
1.583623000000000003e+00
1.634454000000000073e+00
1.954822000000000060e+00
2.196814999999999962e+00
1.627547000000000077e+00
-2.132476000000000038e+00
-8.414690000000000225e-01
-1.663397000000000014e+00
1.093026999999999971e+00
1.650193000000000021e+00
1.661097999999999963e+00
-1.808766000000000096e+00
1.156698000000000004e+00
2.034355000000000135e+00
1.828775000000000039e+00
-2.876430000000000042e+00
-1.555525999999999964e+00
1.850789999999999935e+00
1.934692999999999996e+00
-1.690766999999999909e+00
-1.740089999999999915e+00
1.724318999999999935e+00
2.081485999999999947e+00
1.592827999999999911e+00
-1.681459000000000037e+00
-1.166865000000000041e+00
-1.500296000000000074e+00
1.744011999999999896e+00
1.320672999999999986e+00
-1.632719999999999949e+00
-7.288759999999999684e-01
2.186882000000000215e+00
2.287825000000000220e+00
1.517314000000000052e+00
-2.726729000000000180e+00
-1.770224000000000020e+00
2.016598999999999808e+00
1.085974999999999913e+00
-1.269935999999999954e+00
-1.928040999999999894e+00
1.715908999999999907e+00
2.330553999999999792e+00
1.274319999999999897e+00
-1.644524000000000097e+00
-1.379779000000000089e+00
1.599935000000000107e+00
1.991274999999999906e+00
1.523522999999999961e+00
-1.380613000000000090e+00
2.226669999999999927e+00
1.575800000000000090e+00
2.086538000000000004e+00
1.316788999999999987e+00
-2.788661999999999974e+00
-1.556133999999999906e+00
-1.773601999999999901e+00
1.437702000000000035e+00
1.236671000000000076e+00
-2.342276000000000025e+00
1.866308999999999996e+00
1.847935000000000105e+00
1.650473999999999997e+00
-1.671478000000000019e+00
-1.855223999999999984e+00
1.720488999999999935e+00
1.752810999999999897e+00
7.995520000000000405e-01
-1.603207000000000049e+00
-8.123040000000000260e-01
-1.542624999999999913e+00
2.055705000000000116e+00
-1.159545999999999966e+00
-3.017275999999999847e+00
-1.509095999999999993e+00
-1.471494999999999997e+00
1.849116999999999900e+00
-1.832561000000000107e+00
-2.038380000000000081e+00
2.093325000000000102e+00
-1.550837999999999939e+00
1.802589999999999915e+00
-1.723902000000000045e+00
-1.949175000000000102e+00
1.989544999999999897e+00
1.547592999999999996e+00
2.163313000000000041e+00
-2.368233000000000033e+00
1.891599999999999948e+00
2.193880000000000052e+00
2.615498000000000101e+00
1.325298000000000087e+00
-2.878623999999999850e+00
-1.101116999999999901e+00
1.872481000000000062e+00
2.178529999999999855e+00
1.242059999999999942e+00
-1.704183000000000003e+00
1.155313000000000034e+00
-2.166627000000000081e+00
2.161580999999999975e+00
-1.583777999999999908e+00
-1.934104000000000045e+00
1.840880999999999990e+00
1.994880999999999904e+00
2.277187000000000072e+00
1.280197000000000029e+00
8.056830000000000380e-01
2.719025999999999943e+00
2.690676999999999985e+00
1.703068999999999944e+00
-2.336151000000000089e+00
1.523028999999999966e+00
1.966989000000000098e+00
2.084944999999999826e+00
2.715984000000000176e+00
-2.659491000000000049e+00
2.845005000000000006e+00
2.460605999999999849e+00
2.182637000000000160e+00
-1.518464999999999954e+00
-1.864556000000000102e+00
1.580403000000000002e+00
2.112836000000000158e+00
2.655883000000000216e+00
-1.231734000000000107e+00
8.979219999999999979e-01
1.468339999999999979e+00
2.289372999999999880e+00
1.589941000000000049e+00
-2.052491999999999983e+00
1.036650000000000071e+00
1.986858000000000013e+00
2.354800000000000004e+00
2.275275000000000158e+00
-2.174043999999999865e+00
2.200359000000000176e+00
2.117875999999999870e+00
2.553354000000000124e+00
2.236295999999999840e+00
-2.407659999999999911e+00
2.049103000000000119e+00
1.752723999999999949e+00
1.810848999999999931e+00
1.809792000000000067e+00
2.194894000000000123e+00
2.170167000000000179e+00
2.694993000000000194e+00
1.895258000000000109e+00
-1.838433999999999902e+00
6.465370000000000283e-01
2.530766999999999989e+00
2.290378000000000025e+00
2.417371000000000159e+00
-1.718877999999999906e+00
-8.005160000000000053e-01
1.645084999999999908e+00
-1.580773999999999901e+00
1.961894999999999945e+00
-2.695606000000000169e+00
-1.629531999999999980e+00
2.335433000000000092e+00
1.924523999999999901e+00
2.764539000000000080e+00
-1.383572999999999942e+00
1.685327000000000019e+00
1.744472000000000023e+00
2.033126999999999907e+00
-2.031547999999999909e+00
1.046343000000000023e+00
-1.980671000000000070e+00
2.310073000000000043e+00
1.452728000000000019e+00
-1.617838000000000109e+00
-1.646349999999999980e+00
1.125461999999999962e+00
1.431070999999999982e+00
1.854638000000000009e+00
-3.106057999999999986e+00
1.490890999999999966e+00
1.864950000000000108e+00
1.555800000000000072e+00
2.374703999999999926e+00
-1.731608999999999954e+00
1.555365000000000109e+00
1.583431999999999951e+00
1.787760999999999934e+00
-2.135682000000000080e+00
-1.073091999999999935e+00
-1.942288000000000014e+00
2.154608000000000079e+00
1.672095000000000109e+00
-1.294559000000000015e+00
1.640144999999999964e+00
1.369904000000000011e+00
1.282451000000000008e+00
-1.732526999999999928e+00
-2.818788000000000071e+00
-1.261918000000000095e+00
-1.522248000000000046e+00
1.911288000000000098e+00
1.979573999999999945e+00
-1.769239999999999924e+00
-9.609929999999999861e-01
8.891170000000000462e-01
1.832020999999999900e+00
-2.010297000000000001e+00
-1.660157000000000105e+00
1.530697999999999892e+00
1.571696999999999900e+00
1.398090000000000055e+00
-2.924622999999999973e+00
-1.070659000000000027e+00
1.670956000000000108e+00
1.542434000000000083e+00
-2.058605000000000018e+00
-2.743857999999999908e+00
-9.116250000000000187e-01
1.569180999999999937e+00
1.803944999999999910e+00
2.323862999999999790e+00
-1.819768000000000052e+00
-1.582122000000000028e+00
1.355534999999999934e+00
1.305504999999999916e+00
-1.967389999999999972e+00
-1.684865999999999975e+00
8.930649999999999977e-01
1.577766000000000002e+00
2.566472000000000087e+00
-2.812358000000000136e+00
1.289979999999999905e+00
-1.065723999999999894e+00
1.277276999999999996e+00
-2.069739999999999913e+00
-2.783631000000000189e+00
-9.207549999999999901e-01
1.220574999999999966e+00
1.662195000000000089e+00
2.509780000000000122e+00
-2.533685000000000187e+00
-1.228523999999999949e+00
1.452523999999999926e+00
-9.623680000000000012e-01
-2.495335999999999999e+00
-1.351483999999999908e+00
1.247443000000000080e+00
1.315752999999999950e+00
1.548000000000000043e+00
-2.008847999999999967e+00
1.361207999999999974e+00
-1.291196000000000010e+00
1.576513000000000053e+00
-1.801635000000000097e+00
-2.973952000000000151e+00
-1.243279999999999941e+00
-1.034469000000000083e+00
1.422293999999999947e+00
1.835460000000000091e+00
-2.749858999999999831e+00
-2.171666000000000096e+00
-6.598309999999999453e-01
1.696152000000000104e+00
-2.156458999999999904e+00
-2.148575000000000124e+00
1.358449000000000018e+00
8.740599999999999481e-01
-1.609668000000000099e+00
-2.787065000000000126e+00
-1.073612999999999928e+00
-1.535053000000000001e+00
1.694711999999999996e+00
-1.545948000000000100e+00
-2.585264000000000006e+00
-1.402551000000000103e+00
-1.770739999999999981e+00
1.395729999999999915e+00
9.252789999999999626e-01
-1.519212000000000007e+00
1.898285999999999918e+00
-1.477840999999999960e+00
-1.186882999999999910e+00
-2.100159000000000109e+00
-1.969162000000000079e+00
1.989697000000000049e+00
-1.121644000000000085e+00
1.404552999999999940e+00
-1.518235000000000001e+00
1.834835999999999911e+00
1.401674000000000087e+00
1.659470000000000001e+00
-1.243708000000000036e+00
-2.568833999999999840e+00
-1.504642999999999953e+00
1.623283000000000031e+00
1.571809999999999929e+00
-1.030998000000000081e+00
-3.180077999999999960e+00
-1.751320999999999906e+00
-2.009177000000000213e+00
9.739389999999999992e-01
-2.000941000000000081e+00
-2.361695999999999795e+00
1.921470000000000011e+00
-2.161846999999999852e+00
1.329701000000000022e+00
-1.928345999999999894e+00
-1.245168999999999970e+00
-2.073328000000000060e+00
1.419453999999999994e+00
1.445743000000000000e+00
-1.868387999999999938e+00
8.930230000000000112e-01
2.844714000000000187e+00
-2.670304999999999929e+00
2.078291999999999806e+00
-1.635057999999999900e+00
-2.106195000000000039e+00
2.085659999999999847e+00
1.437964000000000020e+00
1.814985000000000070e+00
-2.431392000000000220e+00
2.028833999999999804e+00
2.478355000000000086e+00
2.116492000000000040e+00
1.514823000000000031e+00
-1.463200000000000056e+00
1.979983999999999966e+00
1.970542999999999934e+00
1.664930000000000021e+00
-2.055048000000000208e+00
1.489063000000000025e+00
2.129801000000000055e+00
-1.552880999999999956e+00
1.392622000000000027e+00
-1.077771999999999952e+00
2.071635000000000115e+00
-1.708766000000000007e+00
1.432179000000000091e+00
2.356390000000000207e+00
-2.594637000000000082e+00
2.132950000000000124e+00
2.431356000000000073e+00
2.591839999999999922e+00
-2.213473000000000024e+00
-1.245157999999999987e+00
-1.444528000000000034e+00
1.394077999999999928e+00
1.674714000000000036e+00
-2.183533000000000168e+00
-8.672079999999999789e-01
1.836500999999999939e+00
2.177958999999999978e+00
-2.164120000000000044e+00
-2.222064000000000039e+00
1.909124999999999961e+00
1.713511000000000006e+00
1.645332999999999934e+00
2.572239999999999860e+00
-2.920361000000000207e+00
1.636943000000000037e+00
1.679270999999999958e+00
1.905756999999999923e+00
-2.183295000000000208e+00
1.385450000000000070e+00
-1.888425999999999938e+00
1.722020000000000106e+00
1.587890000000000024e+00
-2.081110999999999933e+00
-9.519530000000000491e-01
1.247311000000000059e+00
1.414174000000000042e+00
-1.082024000000000097e+00
-2.419003000000000014e+00
1.298735999999999891e+00
-1.670933999999999919e+00
1.855145999999999962e+00
2.248435999999999879e+00
-2.784844000000000097e+00
2.432028999999999996e+00
-1.885145999999999988e+00
2.077764999999999862e+00
1.314170000000000060e+00
-1.784099000000000101e+00
2.466406000000000098e+00
1.776836000000000082e+00
1.409894999999999898e+00
-1.943710999999999967e+00
-1.160463999999999940e+00
1.535697000000000090e+00
1.462244000000000099e+00
1.710658999999999930e+00
-2.325492000000000115e+00
-1.858009000000000022e+00
-1.971262999999999987e+00
-1.868765999999999927e+00
-1.728765000000000107e+00
-2.626116000000000117e+00
-1.822921000000000014e+00
1.169637000000000038e+00
1.292137000000000091e+00
-1.801452999999999971e+00
-1.957856999999999958e+00
1.692676999999999987e+00
-1.712771000000000043e+00
1.545344000000000051e+00
-1.916482000000000019e+00
-1.743740000000000068e+00
2.263962999999999948e+00
-1.643998999999999988e+00
1.988364999999999938e+00
-1.750720999999999972e+00
1.497576000000000018e+00
1.760734000000000021e+00
1.971356000000000108e+00
1.604222999999999955e+00
-2.779792000000000041e+00
-1.420133000000000090e+00
-1.761517999999999917e+00
1.410307999999999895e+00
-8.086200000000000054e-01
-2.356374000000000191e+00
1.189189999999999969e+00
1.737864999999999993e+00
1.511085000000000012e+00
-1.820832999999999924e+00
-1.751705999999999985e+00
1.817738000000000076e+00
1.193575000000000053e+00
1.616517999999999899e+00
-1.368745000000000100e+00
-1.455184999999999951e+00
-5.252269999999999994e-01
-2.727313999999999794e+00
1.559811999999999976e+00
-2.639098000000000166e+00
-1.502348000000000017e+00
1.947100000000000053e+00
1.548753999999999964e+00
-1.555646000000000084e+00
-1.715046999999999988e+00
2.144573999999999980e+00
1.980685000000000029e+00
1.688928999999999903e+00
1.894675000000000109e+00
-1.833692000000000100e+00
2.083050000000000068e+00
2.089707999999999899e+00
2.200232000000000188e+00
-2.067149999999999821e+00
2.457011000000000056e+00
1.689310000000000089e+00
2.183629999999999960e+00
1.756674999999999986e+00
-2.466401999999999983e+00
-1.101703000000000099e+00
-2.170844999999999914e+00
1.597237000000000018e+00
1.712817000000000034e+00
-2.239338000000000051e+00
6.382240000000000135e-01
-1.251217999999999941e+00
1.167461000000000082e+00
1.787442999999999893e+00
-2.050924999999999887e+00
-1.563714000000000048e+00
1.924177000000000026e+00
1.512874000000000052e+00
1.553239999999999954e+00
8.190650000000000430e-01
2.061364999999999892e+00
1.978410000000000002e+00
1.211929999999999952e+00
-2.508509999999999796e+00
-1.130017999999999967e+00
-2.168273000000000117e+00
1.830101999999999896e+00
2.145093000000000139e+00
-1.920925999999999911e+00
3.616407000000000149e+00
1.890727000000000046e+00
2.189134000000000135e+00
2.250077999999999800e+00
-2.606488999999999834e+00
1.630795999999999912e+00
1.802062999999999970e+00
1.541152999999999995e+00
1.825817000000000023e+00
-1.091733000000000064e+00
1.067266999999999966e+00
1.552815000000000056e+00
1.542753000000000041e+00
-2.243107999999999880e+00
-1.165569000000000077e+00
1.451033000000000017e+00
1.838840000000000030e+00
-1.549924000000000079e+00
-2.619924000000000142e+00
2.301270000000000149e+00
1.598198000000000008e+00
1.712237999999999927e+00
2.493444000000000216e+00
-2.751997999999999944e+00
1.484649000000000107e+00
1.850273000000000057e+00
1.779080999999999912e+00
-1.852870000000000017e+00
2.070040000000000102e+00
2.269318000000000168e+00
2.066971999999999809e+00
-1.208018999999999954e+00
-2.221448999999999785e+00
-1.115078000000000014e+00
-1.799938000000000038e+00
1.436409000000000047e+00
1.135877000000000026e+00
-1.521919999999999940e+00
2.020728000000000080e+00
-2.014279999999999848e+00
1.900303999999999993e+00
1.733533999999999908e+00
-2.563468999999999998e+00
1.774264000000000063e+00
2.354925999999999853e+00
1.770367000000000024e+00
-1.295603999999999978e+00
-2.428932000000000091e+00
-1.169945000000000013e+00
1.921812000000000076e+00
-1.355105999999999922e+00
-2.110269000000000172e+00
-1.212334000000000023e+00
1.863666999999999963e+00
1.731481000000000048e+00
1.979946999999999901e+00
-1.946973000000000065e+00
-1.293574999999999919e+00
1.957662000000000013e+00
1.929837999999999942e+00
1.802316999999999947e+00
-2.317779999999999951e+00
1.482213000000000003e+00
-2.054218000000000099e+00
2.108579999999999899e+00
-1.558783999999999947e+00
2.123356999999999939e+00
-2.383306000000000147e+00
1.827396000000000020e+00
1.647493000000000096e+00
-2.557649000000000061e+00
-9.527609999999999690e-01
1.670846999999999971e+00
1.786224999999999952e+00
2.017598000000000003e+00
-2.139572999999999947e+00
-1.800645999999999969e+00
-1.313873999999999986e+00
-1.993557999999999941e+00
-2.358102999999999838e+00
-2.891988000000000003e+00
-1.345525000000000082e+00
-1.998259000000000007e+00
1.523126999999999898e+00
2.463257000000000030e+00
-1.842108000000000079e+00
1.272315000000000085e+00
1.365777000000000019e+00
1.055604999999999905e+00
-1.959465999999999930e+00
-1.144150000000000000e+00
-2.195931999999999995e+00
2.330055999999999905e+00
1.172131999999999952e+00
-1.681912999999999991e+00
-1.431335999999999942e+00
-1.898003000000000107e+00
-1.692533999999999983e+00
-2.047375999999999863e+00
-2.947817999999999827e+00
-1.360846999999999918e+00
-2.061722000000000055e+00
1.722504000000000035e+00
2.196772000000000169e+00
-2.390284999999999993e+00
1.581946999999999992e+00
-1.921894999999999909e+00
-1.551037999999999917e+00
-1.984102999999999950e+00
-1.928935999999999984e+00
-2.188384999999999803e+00
-1.943300000000000027e+00
-1.432577999999999907e+00
-2.082514000000000198e+00
-1.854298999999999920e+00
-2.110065000000000079e+00
1.480761999999999912e+00
-1.844254000000000060e+00
-2.554146999999999945e+00
-1.279484999999999983e+00
-1.799841999999999942e+00
1.857830000000000092e+00
2.220829000000000164e+00
-2.369117999999999835e+00
-1.405856999999999912e+00
1.438328000000000051e+00
-1.330770999999999926e+00
-2.031153999999999904e+00
-1.962814999999999976e+00
1.708593999999999946e+00
1.517625000000000002e+00
1.569981000000000071e+00
-2.191765999999999881e+00
1.222885999999999918e+00
1.996958000000000011e+00
1.677945000000000020e+00
-1.444614000000000065e+00
-2.239100000000000090e+00
1.174018000000000006e+00
1.834419000000000022e+00
1.532019000000000020e+00
1.363288999999999973e+00
1.374117000000000033e+00
2.160101000000000049e+00
1.747533000000000003e+00
2.060163000000000189e+00
-1.795406000000000057e+00
-1.915454999999999908e+00
1.503347999999999907e+00
1.593202000000000007e+00
2.157373000000000207e+00
-1.550680999999999976e+00
1.991182999999999925e+00
1.347706999999999988e+00
1.490366000000000080e+00
2.119603000000000126e+00
-2.129513000000000211e+00
1.587190000000000101e+00
1.471869000000000094e+00
1.643575000000000008e+00
2.368120999999999921e+00
-2.824212000000000167e+00
1.486223999999999990e+00
1.872875000000000068e+00
1.600505000000000067e+00
-1.892354000000000092e+00
-1.874700999999999951e+00
1.921839000000000075e+00
1.762895000000000101e+00
1.495719999999999938e+00
1.082249000000000017e+00
2.749048000000000158e+00
1.766318999999999972e+00
1.907993999999999968e+00
1.586483000000000088e+00
-2.352259999999999796e+00
1.372972999999999999e+00
1.541150000000000020e+00
1.987664000000000097e+00
2.579654999999999809e+00
-1.548764999999999947e+00
2.058263000000000176e+00
1.963365999999999945e+00
1.435449999999999893e+00
2.374261000000000177e+00
-2.204705000000000137e+00
1.599714999999999998e+00
1.332203000000000026e+00
1.815666999999999920e+00
1.634173000000000098e+00
-2.158354000000000106e+00
-1.255945000000000089e+00
1.727351999999999999e+00
1.537997999999999976e+00
-2.117595000000000116e+00
1.587464999999999904e+00
2.062647000000000119e+00
2.043089000000000155e+00
2.713773999999999909e+00
-2.287138999999999811e+00
-1.347210000000000019e+00
1.557398000000000060e+00
1.481748999999999983e+00
2.300634000000000068e+00
-2.406978000000000062e+00
2.435350999999999821e+00
1.619756999999999891e+00
2.715907000000000071e+00
-1.031714999999999938e+00
1.476388999999999951e+00
1.938547000000000020e+00
2.633459999999999912e+00
1.289482000000000017e+00
-2.174552999999999958e+00
-1.339903000000000066e+00
2.202421999999999880e+00
1.735443999999999987e+00
1.901005999999999974e+00
-1.559663999999999939e+00
1.409221999999999975e+00
2.019988999999999812e+00
1.927499999999999991e+00
2.328663000000000149e+00
-2.448195999999999817e+00
2.439786999999999928e+00
2.218497000000000163e+00
1.899534000000000056e+00
1.483425999999999911e+00
2.285754999999999981e+00
2.101647999999999961e+00
2.170434999999999892e+00
1.133963999999999972e+00
-1.756194000000000033e+00
-1.322378000000000053e+00
1.845305999999999891e+00
2.197287999999999908e+00
1.926352999999999982e+00
8.989369999999999861e-01
-1.397318000000000060e+00
1.496674000000000060e+00
1.156328000000000022e+00
-2.124667000000000083e+00
-2.646119999999999806e+00
-1.559363999999999972e+00
1.537873999999999963e+00
1.620041999999999982e+00
-1.771910000000000096e+00
-1.242512000000000061e+00
1.874274999999999913e+00
1.924414000000000069e+00
1.327796999999999894e+00
-1.870830999999999911e+00
-1.313808000000000087e+00
2.059000999999999859e+00
1.801047000000000065e+00
1.131132000000000026e+00
-9.454559999999999631e-01
-1.579816000000000109e+00
1.494086000000000025e+00
9.903039999999999621e-01
2.049539000000000222e+00
-2.260419999999999874e+00
-2.124499000000000137e+00
1.995597999999999983e+00
2.025669999999999860e+00
-2.230402000000000218e+00
-1.267595000000000027e+00
1.467786000000000035e+00
1.805182999999999982e+00
1.186895000000000033e+00
-2.302054000000000045e+00
-1.747605000000000075e+00
1.830399000000000109e+00
1.345806999999999976e+00
2.308049000000000017e+00
-1.138219000000000092e+00
2.173658000000000090e+00
-2.166673999999999989e+00
1.773616999999999999e+00
2.156282000000000032e+00
-2.531219999999999803e+00
-1.654322999999999988e+00
-1.749843000000000037e+00
1.538780000000000037e+00
-2.066390999999999867e+00
-1.763419999999999987e+00
2.078361999999999821e+00
-1.840753000000000084e+00
9.195459999999999745e-01
-1.985624000000000056e+00
-1.507231999999999905e+00
1.789768999999999943e+00
1.651893000000000056e+00
1.716253999999999946e+00
-1.770725000000000104e+00
-1.674363000000000046e+00
-1.683699999999999974e+00
-1.694658999999999915e+00
-2.188283000000000200e+00
-2.515572999999999837e+00
-2.023972000000000104e+00
-1.593190000000000106e+00
-2.358629999999999782e+00
-2.786491999999999969e+00
-2.759173999999999793e+00
2.119410999999999934e+00
-1.715025999999999939e+00
1.314043999999999990e+00
-1.942409000000000052e+00
-1.948951000000000100e+00
1.608573000000000031e+00
1.060337000000000085e+00
1.561725999999999948e+00
-1.973605000000000054e+00
-1.246496999999999966e+00
-1.811951000000000089e+00
1.757052000000000058e+00
-1.304388000000000103e+00
-2.757493999999999890e+00
-1.167137000000000091e+00
-2.228099999999999969e+00
1.323700000000000099e+00
-1.442418999999999896e+00
-3.389434000000000058e+00
1.627143999999999924e+00
-1.700784999999999991e+00
1.646503000000000050e+00
-2.081456999999999891e+00
-2.326064000000000132e+00
1.277420000000000000e+00
-1.481676999999999911e+00
1.279455000000000009e+00
-2.501850999999999825e+00
-1.732836000000000043e+00
-2.035324999999999829e+00
-1.317892999999999981e+00
-1.407493000000000105e+00
-2.450309999999999988e+00
-1.546472999999999987e+00
-1.952169000000000043e+00
1.662120000000000042e+00
-1.732088999999999990e+00
-2.675823999999999980e+00
1.449813000000000018e+00
-2.011454000000000075e+00
1.229052000000000033e+00
-1.451575999999999977e+00
-2.564963999999999800e+00
1.427324999999999955e+00
-1.574697999999999931e+00
1.342276999999999942e+00
-1.512747000000000064e+00
1.980752000000000068e+00
-2.275484000000000062e+00
2.073732000000000131e+00
1.047026999999999930e+00
-2.625440999999999914e+00
-1.438202999999999898e+00
-1.603960000000000052e+00
1.452388999999999930e+00
1.002469000000000054e+00
-2.351027000000000200e+00
-1.881388000000000060e+00
-1.727127999999999997e+00
-1.199362000000000039e+00
1.581731999999999916e+00
-2.717477000000000142e+00
-1.603771000000000058e+00
1.646481000000000083e+00
1.152592000000000061e+00
-2.039239999999999942e+00
-8.425759999999999916e-01
-2.032490999999999826e+00
2.238590999999999998e+00
9.555439999999999490e-01
-2.038527999999999896e+00
-1.387108000000000008e+00
-2.375776999999999806e+00
1.277803999999999940e+00
1.451495999999999897e+00
-2.455459999999999976e+00
-1.630609999999999893e+00
-1.715545000000000098e+00
-1.459916999999999909e+00
1.780602999999999936e+00
-2.796717000000000120e+00
1.555973999999999968e+00
1.705588000000000104e+00
1.154743999999999993e+00
-2.360187999999999953e+00
-9.400889999999999525e-01
2.182916000000000079e+00
1.669672000000000045e+00
1.461009000000000002e+00
-1.891888999999999932e+00
1.324672999999999989e+00
-2.242354999999999876e+00
1.594154999999999989e+00
1.358672000000000102e+00
-2.011730000000000018e+00
-2.390503999999999962e+00
-2.890905000000000058e+00
-2.397231000000000112e+00
1.548681999999999892e+00
-2.918935999999999975e+00
-1.860020999999999924e+00
1.970623000000000014e+00
-1.240868000000000082e+00
-1.677720000000000100e+00
-1.860929999999999973e+00
-2.137691999999999926e+00
-1.908811999999999953e+00
1.043023000000000033e+00
-1.904420999999999919e+00
-1.167871000000000103e+00
-1.868311999999999973e+00
2.080648000000000053e+00
-1.630811999999999928e+00
1.349466000000000054e+00
-1.772210000000000063e+00
-2.023194999999999855e+00
1.695689999999999920e+00
1.793552999999999953e+00
-2.809555000000000025e+00
1.445889999999999898e+00
-2.032411999999999885e+00
1.111369999999999969e+00
9.206900000000000084e-01
-2.291155999999999970e+00
-1.395234000000000085e+00
-2.158682000000000212e+00
1.079004999999999992e+00
-1.785085999999999951e+00
-1.721174999999999899e+00
-1.797247000000000039e+00
1.689645000000000064e+00
1.151969999999999938e+00
-1.763362000000000096e+00
7.309820000000000206e-01
-1.981768999999999892e+00
2.335355999999999987e+00
2.044373999999999914e+00
-2.411633999999999833e+00
9.355480000000000462e-01
1.994779999999999998e+00
2.359220999999999790e+00
2.531877999999999851e+00
-1.582128999999999897e+00
1.955311999999999939e+00
2.193049999999999944e+00
2.373016999999999932e+00
-1.899839999999999973e+00
-1.100856000000000057e+00
1.920970000000000066e+00
2.212642999999999915e+00
1.838209999999999900e+00
1.109785999999999939e+00
1.272337999999999969e+00
8.990510000000000446e-01
-1.616500999999999966e+00
-2.007267000000000134e+00
-2.553691000000000155e+00
-1.149750000000000050e+00
2.322677999999999798e+00
2.654345999999999872e+00
2.906756999999999813e+00
-1.713241999999999932e+00
1.868176000000000059e+00
2.015728000000000186e+00
1.804205999999999976e+00
-1.830000000000000071e+00
-1.568715999999999999e+00
1.586376000000000008e+00
2.122012999999999927e+00
1.692758999999999903e+00
-1.879912000000000027e+00
1.925616999999999912e+00
1.838224000000000080e+00
2.235343999999999998e+00
-1.460631999999999930e+00
-2.466031000000000084e+00
7.816020000000000190e-01
-2.271624999999999783e+00
2.774119999999999919e+00
2.032725999999999811e+00
-2.293892000000000042e+00
-1.118271000000000015e+00
1.834983000000000031e+00
1.392813000000000079e+00
-1.907038000000000011e+00
-2.044175000000000075e+00
1.266831999999999958e+00
2.343887000000000054e+00
2.283348000000000155e+00
-2.205366000000000160e+00
1.291638000000000064e+00
-2.053071999999999786e+00
1.921297000000000033e+00
-1.369272999999999962e+00
-2.263841999999999910e+00
8.724260000000000348e-01
1.783606999999999942e+00
2.494645999999999919e+00
2.749795000000000211e+00
-2.289791999999999828e+00
1.849045000000000050e+00
1.860743999999999954e+00
1.805511000000000088e+00
-1.748212000000000099e+00
-1.912131000000000025e+00
1.463511000000000006e+00
1.918614999999999959e+00
1.600338000000000038e+00
-1.849855999999999945e+00
1.865710999999999897e+00
-1.769389000000000101e+00
1.249025000000000052e+00
-1.917477000000000098e+00
-2.502053000000000083e+00
-1.393429000000000029e+00
-1.721748999999999974e+00
1.517624000000000084e+00
2.547578000000000120e+00
-3.278906999999999794e+00
1.257994999999999974e+00
-2.140106999999999982e+00
1.072483999999999993e+00
-1.961805999999999939e+00
-2.320282999999999873e+00
1.237886999999999960e+00
1.994058000000000108e+00
1.813792999999999989e+00
-1.791698000000000013e+00
-2.637945999999999902e+00
-1.738588000000000022e+00
1.887548000000000004e+00
-1.594314000000000009e+00
-2.187729000000000035e+00
-1.231047999999999920e+00
1.577360000000000095e+00
1.396922999999999915e+00
1.546699000000000046e+00
-3.308962000000000181e+00
-1.485144000000000020e+00
-2.230897000000000130e+00
1.373107999999999995e+00
1.769227000000000105e+00
-2.754611999999999838e+00
1.332373999999999947e+00
1.793541000000000052e+00
-2.128080999999999889e+00
-2.220911000000000080e+00
1.925769999999999982e+00
-2.008760999999999797e+00
1.795117999999999991e+00
-1.797398000000000051e+00
-2.255997999999999948e+00
-1.443016000000000076e+00
-1.450420000000000043e+00
2.035463000000000022e+00
1.859223000000000070e+00
-2.925587999999999855e+00
-1.816216000000000053e+00
1.389021999999999979e+00
1.254329000000000027e+00
2.102141000000000037e+00
-2.643375999999999948e+00
1.790856000000000003e+00
1.245492999999999961e+00
1.160428000000000015e+00
-1.784254999999999924e+00
-1.960401000000000060e+00
1.803007000000000026e+00
1.903836000000000084e+00
1.112908000000000008e+00
-1.938123999999999958e+00
-1.009756000000000098e+00
-1.614862000000000020e+00
1.951607000000000092e+00
1.714874999999999927e+00
2.253540000000000099e+00
1.830540999999999974e+00
2.178192999999999824e+00
1.548241999999999896e+00
2.608884999999999899e+00
-2.564667000000000030e+00
1.851437999999999917e+00
1.248810999999999893e+00
1.878843999999999959e+00
-1.038621999999999934e+00
-2.274415999999999993e+00
-1.564942999999999973e+00
1.875526999999999944e+00
1.677710999999999952e+00
-2.198517999999999972e+00
-1.394570000000000087e+00
-1.596551000000000053e+00
-1.361736000000000057e+00
1.164134999999999920e+00
-1.996248999999999940e+00
9.290129999999999777e-01
-1.531802000000000108e+00
1.160606999999999944e+00
1.955065000000000053e+00
-2.650797999999999988e+00
-1.433316000000000034e+00
2.431064000000000114e+00
2.086676999999999893e+00
-1.297484000000000082e+00
-1.867228000000000110e+00
1.727141999999999955e+00
2.027280000000000193e+00
1.369525000000000103e+00
-2.102291999999999828e+00
-1.407839000000000063e+00
1.664603000000000055e+00
-1.377685000000000048e+00
1.617728999999999973e+00
-1.467187999999999937e+00
1.434276000000000106e+00
-1.639286999999999939e+00
1.282909999999999995e+00
1.874100000000000099e+00
-2.700210000000000221e+00
1.264188000000000089e+00
2.176949000000000023e+00
2.397171999999999858e+00
-1.568340999999999985e+00
-1.680220000000000047e+00
-1.085566999999999949e+00
1.126306000000000029e+00
1.422571000000000030e+00
-1.720072999999999963e+00
-1.624252000000000029e+00
1.673164000000000096e+00
1.985085999999999906e+00
1.654395000000000060e+00
-1.426774999999999904e+00
9.501450000000000173e-01
2.147647000000000084e+00
1.960744000000000042e+00
2.358169999999999877e+00
-2.201706999999999859e+00
1.307088000000000028e+00
1.858668999999999905e+00
2.405705999999999900e+00
2.273877000000000148e+00
-1.320913999999999922e+00
2.028615999999999975e+00
2.132064000000000181e+00
1.486661999999999928e+00
1.885142000000000095e+00
-1.313997999999999999e+00
2.239856000000000069e+00
2.167030000000000012e+00
2.464361999999999941e+00
-9.812490000000000379e-01
1.710871999999999948e+00
2.224388999999999950e+00
1.161248999999999976e+00
-1.881318999999999964e+00
-2.233616000000000046e+00
-1.290969999999999951e+00
1.777282000000000028e+00
3.130557000000000034e+00
1.496421999999999919e+00
-1.722148000000000012e+00
2.168372999999999884e+00
2.769915999999999823e+00
1.261584000000000039e+00
1.777384000000000075e+00
-1.650798999999999905e+00
1.878997999999999946e+00
1.885040000000000049e+00
2.078580999999999790e+00
1.798697999999999908e+00
2.205567999999999973e+00
-2.135067999999999966e+00
2.211149999999999949e+00
1.956712000000000007e+00
-1.899529000000000023e+00
-1.070108999999999977e+00
1.787184000000000106e+00
2.726955999999999936e+00
2.010062000000000015e+00
-1.381566000000000072e+00
2.909975999999999896e+00
2.108689000000000036e+00
2.381088000000000093e+00
1.812673999999999896e+00
-1.742885000000000018e+00
1.986350000000000060e+00
2.152022000000000101e+00
2.233976999999999880e+00
1.876557999999999948e+00
1.508704999999999963e+00
1.663915999999999951e+00
2.178475999999999857e+00
2.552302000000000071e+00
-2.061742000000000186e+00
1.201076000000000032e+00
1.892668999999999935e+00
2.214383999999999908e+00
1.831315999999999944e+00
-1.723417999999999894e+00
2.081192000000000153e+00
2.201165000000000038e+00
2.147642999999999969e+00
2.333422999999999803e+00
-1.807533000000000056e+00
1.798273000000000010e+00
1.707962999999999898e+00
1.808523000000000103e+00
-1.656047999999999965e+00
-1.309234999999999927e+00
1.159421000000000035e+00
1.717314999999999925e+00
1.554610999999999965e+00
-1.740898000000000057e+00
1.274966000000000044e+00
2.186139999999999972e+00
2.122224999999999806e+00
2.185057000000000027e+00
-1.358908000000000005e+00
1.365501999999999994e+00
2.156188999999999911e+00
2.214532000000000167e+00
2.218624999999999847e+00
-2.253667000000000087e+00
2.323198000000000096e+00
2.814735999999999905e+00
2.612352000000000007e+00
1.460131000000000068e+00
1.886060000000000070e+00
1.863887999999999989e+00
2.444058000000000064e+00
1.485125000000000028e+00
-1.649367000000000028e+00
1.214177000000000062e+00
1.858958000000000110e+00
2.319545999999999886e+00
2.110074000000000005e+00
-1.406713000000000102e+00
-2.030762999999999874e+00
2.048522000000000176e+00
-1.683953999999999951e+00
1.992693000000000048e+00
-2.420939999999999870e+00
1.947940999999999923e+00
2.052359000000000044e+00
2.315045000000000019e+00
-1.876026999999999889e+00
-9.832520000000000149e-01
1.763166000000000011e+00
2.238690000000000069e+00
2.109907999999999895e+00
-1.300920000000000076e+00
8.792510000000000048e-01
2.033672999999999842e+00
2.266262000000000221e+00
1.717723000000000111e+00
1.403345000000000065e+00
1.616419999999999968e+00
1.471125999999999934e+00
2.316641999999999868e+00
2.155397999999999925e+00
-2.209770999999999930e+00
1.925175000000000081e+00
2.334366000000000163e+00
2.588258999999999865e+00
1.393963000000000063e+00
-7.352710000000000079e-01
2.906592999999999982e+00
2.205735999999999919e+00
1.975689999999999946e+00
1.465025999999999939e+00
1.310605999999999938e+00
2.381546000000000163e+00
2.362499999999999822e+00
1.698603000000000085e+00
1.370719999999999938e+00
1.486914000000000069e+00
2.468728000000000034e+00
2.492029000000000050e+00
1.452873000000000081e+00
-2.159377000000000102e+00
1.295257000000000103e+00
2.800959000000000199e+00
2.125094999999999956e+00
1.747970000000000024e+00
-7.897129999999999983e-01
2.874575000000000102e+00
2.351011000000000184e+00
1.737325000000000008e+00
-1.266062999999999938e+00
1.101008999999999904e+00
-1.827167999999999903e+00
2.422124000000000166e+00
2.314547000000000132e+00
-2.533917999999999893e+00
2.343677000000000010e+00
2.719803000000000193e+00
2.500077000000000105e+00
1.548048000000000091e+00
-2.210344999999999782e+00
1.071790000000000020e+00
2.085186999999999902e+00
1.949718999999999980e+00
9.860339999999999661e-01
-1.102217000000000002e+00
-8.468040000000000012e-01
-1.681297999999999959e+00
-1.387402999999999942e+00
-1.763792999999999944e+00
-1.514758000000000049e+00
-1.087916000000000105e+00
1.702433000000000085e+00
1.836257999999999946e+00
-1.538909000000000082e+00
7.527800000000000047e-01
2.362023000000000206e+00
2.177667000000000019e+00
-1.961122999999999950e+00
-2.191660999999999859e+00
-1.096737999999999991e+00
-2.200753000000000181e+00
1.667462999999999917e+00
-1.967926000000000064e+00
-3.006259000000000015e+00
2.445540999999999965e+00
2.390403000000000056e+00
1.957143999999999995e+00
-1.645782999999999996e+00
-1.783204999999999929e+00
1.593958999999999904e+00
1.928312000000000026e+00
1.766475000000000017e+00
-9.878310000000000146e-01
-9.928420000000000023e-01
-2.117707999999999924e+00
1.721980999999999984e+00
-2.025361000000000189e+00
-2.030981999999999843e+00
-1.426439999999999930e+00
-2.244082000000000132e+00
1.497948000000000057e+00
3.355103000000000169e+00
-1.954585999999999935e+00
1.883137999999999979e+00
1.957667999999999964e+00
1.877377999999999991e+00
-1.818416000000000032e+00
-1.574149999999999938e+00
-1.767870999999999970e+00
1.815806999999999949e+00
-1.489419999999999966e+00
-1.554720000000000102e+00
-2.050641000000000158e+00
-1.867904000000000009e+00
1.700804999999999900e+00
-1.604740000000000055e+00
-2.400760000000000005e+00
-1.321186999999999889e+00
-2.020345999999999975e+00
1.816672000000000065e+00
2.451395000000000213e+00
-2.017447000000000212e+00
9.237830000000000208e-01
-1.834316000000000058e+00
1.295732000000000106e+00
-2.114186999999999816e+00
-1.935619999999999896e+00
2.031464000000000159e+00
2.386265999999999998e+00
1.403370000000000006e+00
1.575512000000000024e+00
-9.019000000000000350e-01
1.644254000000000104e+00
1.827010999999999941e+00
1.203589000000000020e+00
-1.465467000000000075e+00
6.942789999999999795e-01
-2.736212999999999784e+00
2.303684000000000065e+00
1.632865999999999929e+00
-1.314543000000000017e+00
1.263843999999999967e+00
9.905479999999999841e-01
1.269284999999999997e+00
-1.652620999999999896e+00
-2.388222999999999985e+00
1.854314000000000018e+00
2.142272000000000176e+00
2.477469999999999839e+00
1.098351000000000077e+00
9.713079999999999492e-01
2.156661999999999857e+00
1.862757999999999914e+00
1.329544000000000059e+00
-1.351250999999999980e+00
-6.706579999999999764e-01
-2.485469999999999846e+00
2.172369000000000216e+00
1.703163999999999900e+00
-2.223761999999999794e+00
2.085684999999999789e+00
1.812281000000000031e+00
2.086577999999999822e+00
-1.738194000000000017e+00
-2.569611000000000089e+00
8.615279999999999605e-01
2.096801000000000137e+00
2.940533999999999981e+00
1.529142000000000001e+00
-1.731962999999999919e+00
-1.672066999999999970e+00
1.653766999999999987e+00
-1.308168999999999915e+00
-1.779288999999999898e+00
-1.002980999999999900e+00
1.855841999999999992e+00
2.024395000000000167e+00
1.628362000000000087e+00
-1.885388999999999982e+00
1.303941999999999934e+00
2.430226999999999915e+00
1.530208000000000013e+00
-1.557948000000000111e+00
-2.109182000000000112e+00
1.187027000000000054e+00
2.377806000000000086e+00
1.812252999999999892e+00
-9.871010000000000062e-01
-1.971257999999999955e+00
-1.580832000000000015e+00
2.213102999999999820e+00
-1.045501000000000014e+00
-1.979541999999999913e+00
-9.484890000000000265e-01
-1.128732999999999986e+00
1.824711999999999890e+00
1.544345000000000079e+00
-2.425478000000000023e+00
-1.366892999999999914e+00
-1.941028999999999893e+00
-1.227946999999999900e+00
1.833498999999999990e+00
-2.845464999999999911e+00
1.196573000000000109e+00
1.237281000000000075e+00
1.500566999999999984e+00
-1.405696999999999974e+00
1.820416000000000034e+00
1.643346999999999891e+00
2.045961999999999836e+00
6.797600000000000309e-01
-1.910145999999999900e+00
-1.116527000000000047e+00
-2.127260000000000151e+00
1.525123999999999924e+00
1.524316000000000004e+00
-2.290900999999999854e+00
-2.091559999999999864e+00
-1.498952999999999980e+00
-2.100645999999999791e+00
-1.947022000000000030e+00
-2.610142999999999880e+00
-1.681799000000000044e+00
-1.855073999999999890e+00
-1.646395999999999971e+00
-1.818318000000000101e+00
-2.250577999999999967e+00
1.187410000000000077e+00
1.748598000000000097e+00
9.917599999999999749e-01
-2.163860999999999812e+00
-1.628443000000000085e+00
-1.503549000000000024e+00
1.313288000000000011e+00
1.623960999999999988e+00
-2.251748000000000083e+00
-1.279017000000000071e+00
1.751155000000000017e+00
2.058580000000000076e+00
-1.648498999999999937e+00
-2.306255000000000166e+00
1.383890000000000065e+00
-2.192469000000000001e+00
1.855984000000000078e+00
-1.429921999999999915e+00
-2.762370999999999910e+00
-1.537347999999999937e+00
-2.068194000000000088e+00
1.297115999999999936e+00
-2.385972999999999900e+00
-1.948565000000000103e+00
2.241807000000000105e+00
-2.781887999999999916e+00
1.666044000000000080e+00
-2.061211999999999822e+00
-1.311476000000000086e+00
-1.526769000000000043e+00
1.470040000000000013e+00
-1.970555000000000057e+00
-2.232775999999999872e+00
-1.505705000000000071e+00
1.861213000000000006e+00
2.055055999999999994e+00
9.082930000000000170e-01
-1.970992999999999995e+00
-1.529871999999999899e+00
1.876419999999999977e+00
9.045860000000000012e-01
-1.977295000000000025e+00
-2.100989000000000217e+00
1.836859000000000020e+00
-2.152690000000000214e+00
-1.587812000000000001e+00
-1.910703000000000040e+00
-7.888519999999999976e-01
-1.879577000000000053e+00
1.453397999999999968e+00
1.887521999999999922e+00
-2.228591000000000211e+00
-1.392060000000000075e+00
1.855714000000000086e+00
2.065031999999999979e+00
1.231611000000000011e+00
-1.340905000000000014e+00
2.134542999999999857e+00
1.738898999999999972e+00
1.259876999999999914e+00
-1.902824999999999989e+00
-1.941003000000000034e+00
1.682236000000000065e+00
2.502451999999999899e+00
1.904635000000000078e+00
2.219031999999999893e+00
-9.171030000000000015e-01
1.528818000000000010e+00
1.851477000000000039e+00
2.043089000000000155e+00
-2.257544999999999913e+00
1.542283000000000071e+00
1.680225999999999997e+00
2.152534000000000169e+00
-2.010273000000000199e+00
-2.056541000000000174e+00
2.315573999999999799e+00
2.775851999999999986e+00
2.136626999999999832e+00
2.327916999999999792e+00
-1.456328999999999985e+00
1.915777000000000063e+00
1.977109999999999923e+00
2.094869000000000092e+00
-1.261460000000000026e+00
6.338270000000000293e-01
-1.117874999999999952e+00
2.163942000000000032e+00
1.719681999999999933e+00
-1.850073999999999996e+00
-1.360456000000000110e+00
-1.779333999999999971e+00
1.734304999999999986e+00
-1.431416000000000022e+00
-2.750062999999999924e+00
2.540691999999999950e+00
1.979222999999999955e+00
1.988177000000000083e+00
2.597246000000000166e+00
-2.287548000000000137e+00
1.980425000000000102e+00
1.814036999999999900e+00
1.970739000000000019e+00
-2.351304999999999978e+00
-1.807860999999999940e+00
-1.588457000000000008e+00
2.011651000000000078e+00
1.519959000000000060e+00
-1.823455999999999966e+00
-1.511884000000000006e+00
1.298817000000000110e+00
1.793360999999999983e+00
-1.141421000000000019e+00
-1.908147000000000038e+00
1.653942999999999941e+00
-2.118822000000000205e+00
2.079016999999999893e+00
2.063968000000000025e+00
-2.351535000000000153e+00
2.068246999999999947e+00
-1.871912999999999938e+00
1.915913999999999895e+00
2.093423000000000034e+00
1.782259000000000038e+00
2.444167999999999896e+00
1.726771000000000056e+00
1.184339999999999948e+00
-1.410870999999999986e+00
-1.203819999999999890e+00
-2.087559000000000164e+00
1.914550999999999892e+00
-1.129240999999999939e+00
-2.409651000000000209e+00
1.258364000000000038e+00
2.018571999999999811e+00
1.841023000000000076e+00
1.964677999999999924e+00
-2.569021000000000221e+00
1.659284999999999899e+00
1.288046000000000024e+00
1.109941000000000066e+00
-2.132995999999999892e+00
-1.531401000000000012e+00
-1.011079000000000061e+00
-2.454428000000000054e+00
1.628908999999999940e+00
-2.194605000000000139e+00
-1.670434999999999892e+00
-1.351655000000000051e+00
-1.114861000000000102e+00
-2.098481000000000041e+00
-1.421478999999999937e+00
-1.569337999999999900e+00
-1.802260999999999891e+00
1.441891000000000034e+00
1.745984999999999898e+00
-2.496535999999999866e+00
-1.550991999999999926e+00
-1.745640999999999998e+00
-1.445611999999999897e+00
-1.852662000000000031e+00
-1.664879999999999916e+00
1.624608999999999970e+00
1.671272000000000091e+00
1.402558999999999889e+00
-1.845401999999999987e+00
-1.072311999999999932e+00
-1.884398999999999935e+00
1.491427999999999976e+00
1.775835999999999970e+00
-1.578664000000000067e+00
2.222121000000000013e+00
-1.648053999999999908e+00
2.169364999999999988e+00
2.127059000000000033e+00
-2.744180000000000064e+00
-1.425432000000000032e+00
-1.968842999999999899e+00
-7.422440000000000149e-01
-2.058047000000000182e+00
-1.740890999999999966e+00
-2.552588000000000079e+00
-9.713180000000000147e-01
1.316837999999999953e+00
-1.890520999999999896e+00
-1.715624000000000038e+00
-1.089722000000000079e+00
1.229000000000000092e+00
-1.856232000000000104e+00
-1.744585000000000052e+00
1.234836999999999962e+00
-2.414115999999999929e+00
1.973591000000000095e+00
1.777838000000000029e+00
-2.368246000000000073e+00
-1.779471000000000025e+00
-2.409352999999999856e+00
1.030259999999999954e+00
1.583957999999999977e+00
-1.792793999999999999e+00
2.490798999999999985e+00
1.736799999999999899e+00
1.053182000000000063e+00
-1.880433000000000021e+00
-1.855018999999999973e+00
1.098773000000000000e+00
1.466730000000000089e+00
-9.209619999999999473e-01
-2.133703999999999823e+00
-2.169811999999999852e+00
-2.268879999999999786e+00
1.012793000000000054e+00
-1.962809999999999944e+00
-2.369012000000000118e+00
-1.415248000000000062e+00
-1.678922000000000025e+00
1.263913000000000064e+00
-1.443373999999999935e+00
-2.045660999999999952e+00
2.324491999999999781e+00
-2.101576000000000111e+00
1.381482000000000099e+00
-1.498240000000000016e+00
-2.304841999999999835e+00
-1.373906999999999989e+00
1.500585999999999975e+00
8.617960000000000065e-01
-1.219661000000000106e+00
-1.444071000000000105e+00
-2.144804999999999851e+00
-2.747418999999999834e+00
-1.597833000000000059e+00
-2.113881999999999817e+00
-1.433262999999999954e+00
2.028561999999999976e+00
1.316159000000000079e+00
-1.578016000000000085e+00
-2.643180999999999781e+00
1.799225000000000074e+00
1.847356999999999916e+00
1.536453999999999986e+00
-1.421435999999999922e+00
-2.044407999999999781e+00
1.538774000000000086e+00
1.639750000000000041e+00
1.028067000000000064e+00
-8.387059999999999516e-01
-1.714010000000000034e+00
-2.074742999999999782e+00
-2.785587000000000035e+00
-1.778597999999999901e+00
-1.979214999999999947e+00
-1.711686000000000041e+00
-2.349057999999999868e+00
-9.916169999999999707e-01
-1.799876999999999949e+00
-2.336095999999999950e+00
1.514078999999999953e+00
-1.866762000000000032e+00
-1.829145000000000021e+00
-1.926906000000000008e+00
-2.154304000000000219e+00
1.104981999999999909e+00
1.496845999999999899e+00
9.315890000000000004e-01
-1.534343000000000012e+00
-1.545911000000000035e+00
-1.291603000000000057e+00
-2.043940999999999786e+00
-2.359002999999999961e+00
-2.405441000000000162e+00
-1.095004000000000088e+00
-2.099450000000000038e+00
1.395068999999999892e+00
2.093065999999999871e+00
-2.234164999999999957e+00
1.503211999999999993e+00
-1.608953000000000078e+00
-1.470571000000000073e+00
-2.027972999999999804e+00
-2.244110000000000049e+00
1.843593999999999955e+00
-2.002006999999999870e+00
1.575236000000000081e+00
-1.189427999999999930e+00
-1.966993999999999909e+00
-1.973321000000000103e+00
1.802149999999999919e+00
-1.926341999999999999e+00
-2.482760999999999996e+00
-8.960650000000000004e-01
-1.814904000000000073e+00
1.768661999999999956e+00
2.157545999999999964e+00
-2.007699000000000122e+00
2.213754999999999917e+00
-2.011276000000000064e+00
2.044093000000000160e+00
-2.012817000000000078e+00
-2.866706000000000198e+00
2.318761999999999990e+00
-2.006038000000000210e+00
2.453413999999999984e+00
1.783674999999999899e+00
-1.667844000000000104e+00
-1.292502999999999957e+00
1.253684999999999938e+00


==> plots/data/f030_xoodoo_check_1m/tvals.txt <==
2.812350000000000128e-01
1.796497999999999928e+00
2.344587000000000199e+00
1.805010000000000003e+00
1.920738999999999974e+00
1.122854999999999936e+00
1.366243000000000096e+00
1.983135000000000092e+00
3.234290000000000220e-01
1.202050000000000063e-01
2.644349999999999756e-01
2.057253000000000220e+00
2.859227999999999881e+00
2.090196999999999861e+00
2.222449999999999981e-01
1.227035000000000098e+00
1.583936000000000011e+00
2.019216999999999818e+00
4.934299999999999797e-01
4.071520000000000139e-01
2.271240999999999843e+00
2.472004000000000090e+00
2.936374999999999957e+00
3.277023999999999937e+00
2.261153999999999886e+00
2.438423999999999925e+00
2.236547999999999981e+00
1.435416999999999943e+00
6.129369999999999541e-01
5.618670000000000053e-01
2.818057000000000034e+00
2.856932000000000027e+00
2.380227000000000093e+00
2.262093000000000131e+00
1.685178000000000065e+00
1.667237000000000080e+00
1.617668000000000106e+00
3.912899999999999712e-02
3.365070000000000006e-01
1.850459999999999994e+00
2.783185000000000020e+00
3.238366000000000078e+00
1.259130000000000082e+00
6.176460000000000283e-01
2.012471999999999817e+00
1.362023999999999901e+00
1.518550000000000066e+00
1.406949999999999867e-01
5.881000000000000116e-02
2.573170999999999875e+00
2.965078000000000102e+00
3.441990000000000105e+00
1.087112999999999996e+00
1.331717999999999957e+00
2.104597000000000051e+00
1.734358999999999984e+00
1.056289999999999951e+00
7.363799999999999513e-02
1.721182999999999907e+00
2.954162999999999872e+00
2.550988999999999951e+00
1.748253999999999975e+00
3.651998999999999995e+00
2.067384999999999806e+00
2.481989000000000001e+00
1.533856000000000108e+00
2.223040000000000016e-01
2.774900000000000144e-01
2.655508000000000202e+00
3.399297999999999931e+00
3.739122000000000057e+00
1.368303000000000047e+00
1.556232000000000060e+00
2.319179000000000102e+00
1.845771000000000051e+00
6.416150000000000464e-01
8.149099999999999400e-02
1.327417999999999987e+00
3.179289999999999949e+00
3.006232999999999933e+00
1.993905000000000038e+00
1.935454999999999925e+00
1.950099999999999945e+00
2.784715999999999969e+00
1.528599000000000041e+00
1.187099999999999961e-01
7.546620000000000550e-01
2.214598000000000066e+00
3.007092000000000098e+00
2.664080999999999921e+00
2.529246000000000105e+00
2.293203000000000102e+00
1.952155000000000085e+00
2.618621999999999783e+00
6.790899999999999714e-01
4.478900000000000103e-01
7.530320000000000347e-01
2.297204999999999941e+00
2.770471999999999824e+00
1.553304000000000018e+00
1.123968000000000078e+00
2.394585000000000186e+00
2.076296999999999837e+00
1.963255999999999890e+00
5.774960000000000093e-01
5.486400000000000304e-02
2.017233000000000054e+00
2.465427000000000035e+00
1.985681000000000029e+00
1.230677999999999939e+00
1.273756000000000110e+00
1.572872999999999966e+00
2.019635000000000069e+00
1.315155999999999992e+00
9.126999999999999696e-03
1.443230000000000013e+00
2.421067999999999998e+00
2.372765999999999931e+00
2.436237999999999904e+00
2.683304000000000133e+00
2.949899999999999967e+00
2.027625000000000011e+00
2.457870000000000221e+00
2.117080000000000073e-01
1.823269999999999891e-01
2.202338000000000129e+00
2.462417999999999996e+00
2.675203999999999915e+00
1.553336000000000050e+00
6.410559999999999592e-01
3.368126000000000175e+00
3.023787000000000003e+00
1.391755000000000075e+00
1.504890000000000116e-01
4.316340000000000177e-01
1.226626999999999912e+00
1.260059999999999958e+00
1.287787000000000015e+00
4.795989999999999975e-01
1.468272000000000022e+00
1.470447000000000060e+00
1.612618000000000107e+00
1.723979999999999957e-01
2.351800000000000071e-02
1.577099000000000029e+00
1.063741000000000048e+00
5.494980000000000420e-01
4.511189999999999922e-01
3.714839999999999809e-01
1.905618000000000034e+00
1.300157000000000007e+00
2.251789999999999903e-01
2.820010000000000017e-01
6.616119999999999779e-01
1.473673999999999928e+00
1.326610000000000067e+00
1.134310000000000040e-01
1.027269999999999989e-01
7.287940000000000529e-01
1.851985999999999910e+00
1.824108000000000063e+00
1.938900000000000068e-01
6.222199999999999953e-02
7.085019999999999651e-01
9.988800000000000456e-02
9.835000000000000686e-02
2.280099999999999905e-01
2.989829999999999988e-01
1.022481999999999891e+00
7.297709999999999475e-01
2.012589999999999935e-01
5.252900000000000347e-01
1.622602000000000100e+00
1.679400000000000059e-01
9.569630000000000081e-01
1.113191999999999959e+00
7.174279999999999546e-01
1.300900000000000112e-01
4.314569999999999794e-01
4.580649999999999999e-01
1.168951000000000073e+00
5.609530000000000349e-01
4.007519999999999971e-01
1.163170000000000037e-01
8.002489999999999881e-01
1.329280000000000017e+00
1.499730999999999925e+00
1.304537999999999975e+00
2.611010000000000275e-01
8.187489999999999490e-01
7.615089999999999915e-01
1.808604000000000100e+00
3.751309999999999922e-01
8.200929999999999609e-01
8.218180000000000485e-01
1.244542000000000037e+00
4.742359999999999909e-01
3.731789999999999830e-01
5.804740000000000455e-01
7.022479999999999833e-01
6.586629999999999985e-01
6.331630000000000313e-01
3.822699999999999709e-02
1.374976999999999894e+00
1.261508999999999991e+00
1.122810000000000086e+00
3.019419999999999882e-01
4.688160000000000105e-01
1.099549000000000110e+00
6.756480000000000263e-01
2.084366999999999859e+00
7.740510000000000446e-01
8.264899999999999469e-01
2.048561999999999994e+00
1.921486000000000027e+00
1.622220000000000051e-01
5.146199999999999664e-01
1.726689999999999892e-01
1.183424000000000031e+00
1.399372000000000060e+00
9.156720000000000415e-01
1.052777000000000074e+00
1.533967999999999998e+00
1.253227000000000091e+00
1.058712000000000097e+00
1.321440000000000115e-01
6.021069999999999478e-01
1.873877999999999933e+00
5.701939999999999786e-01
2.278329999999999966e+00
1.012826999999999922e+00
1.702182000000000084e+00
3.027657000000000043e+00
2.820088000000000150e+00
2.103317999999999799e+00
2.004062999999999928e+00
1.011084000000000094e+00
1.382187000000000054e+00
1.468447999999999976e+00
1.428461999999999898e+00
2.122993999999999826e+00
2.441832999999999920e+00
2.413127999999999940e+00
1.671322999999999892e+00
1.029238000000000097e+00
9.879339999999999788e-01
1.275562000000000085e+00
7.573560000000000292e-01
2.269314000000000053e+00
4.832580000000000209e-01
2.201054000000000066e+00
2.275936000000000181e+00
2.299209999999999976e+00
6.699340000000000295e-01
1.588279999999999970e-01
3.130709999999999882e-01
1.764455000000000107e+00
1.157440999999999942e+00
1.206771000000000038e+00
5.089489999999999847e-01
1.376371999999999929e+00
3.463203000000000031e+00
6.031849999999999712e-01
6.843810000000000171e-01
5.683019999999999738e-01
6.060649999999999649e-01
1.153437999999999963e+00
1.581329999999999902e+00
5.778020000000000378e-01
1.172587000000000046e+00
2.301187999999999789e+00
2.384640000000000093e+00
2.912475999999999843e+00
1.966542000000000012e+00
1.360816999999999943e+00
1.182784000000000058e+00
1.148857999999999935e+00
1.746960000000000068e+00
1.653345000000000065e+00
1.764874000000000054e+00
2.342354999999999965e+00
6.960380000000000456e-01
6.731009999999999494e-01
9.457440000000000291e-01
1.231211000000000055e+00
1.262264000000000053e+00
1.726360000000000117e-01
3.698049999999999948e-01
3.250999999999999723e-02
1.029852999999999907e+00
2.042740999999999918e+00
7.157599999999999518e-01
5.847800000000000220e-02
3.409630000000000161e-01
1.255949999999999900e+00
1.441122000000000014e+00
7.511839999999999629e-01
4.404399999999999982e-01
2.434439999999999937e-01
2.668693999999999900e+00
1.949521000000000059e+00
2.612859999999999960e+00
1.894703000000000026e+00
1.354111999999999982e+00
1.134195000000000064e+00
1.168258000000000019e+00
6.431310000000000082e-01
6.458190000000000319e-01
1.238818999999999892e+00
1.757735999999999965e+00
1.344843999999999928e+00
5.618410000000000348e-01
1.058138000000000023e+00
1.005659999999999998e+00
1.167488999999999999e+00
9.097480000000000011e-01
2.882810000000000095e-01
9.980550000000000255e-01
1.651227000000000000e+00
2.135269999999999946e-01
3.857800000000000118e-02
1.665649999999999908e-01
8.768749999999999600e-01
1.224699999999999900e+00
1.072985999999999995e+00
5.732600000000000195e-02
3.949400000000000133e-02
5.705879999999999841e-01
2.025438999999999989e+00
1.589739000000000013e+00
1.642962000000000033e+00
1.083185999999999982e+00
1.538529000000000035e+00
1.015676999999999941e+00
1.225327000000000055e+00
3.501079999999999748e-01
9.083700000000000108e-02
1.780143999999999949e+00
1.043368999999999991e+00
1.689621000000000040e+00
2.391191000000000066e+00
1.925367999999999968e+00
1.302489999999999926e+00
9.854870000000000019e-01
4.275199999999999834e-02
2.065520000000000134e-01
1.355825999999999976e+00
1.473700999999999928e+00
2.425688000000000066e+00
8.118799999999999628e-02
5.846869999999999568e-01
1.262585000000000068e+00
6.271459999999999813e-01
8.863130000000000175e-01
5.498640000000000194e-01
1.124886000000000053e+00
8.256609999999999783e-01
7.590600000000000125e-02
1.194946000000000064e+00
3.744890000000000163e-01
4.101830000000000198e-01
1.200226000000000015e+00
1.413290000000000102e-01
9.863889999999999603e-01
6.155260000000000176e-01
1.119420000000000082e+00
6.771540000000000337e-01
1.628419000000000061e+00
2.706180000000000252e-01
4.124729999999999785e-01
5.199489999999999945e-01
5.146910000000000096e-01
1.913729999999999876e-01
1.622479999999999922e+00
6.124690000000000412e-01
7.931100000000000649e-02
1.290700000000000007e-02
9.119900000000000229e-02
7.783860000000000223e-01
3.907470000000000110e-01
1.559986000000000095e+00
5.979910000000000503e-01
7.301969999999999850e-01
1.451367999999999991e+00
1.156196000000000002e+00
9.245999999999999774e-01
2.202668000000000070e+00
8.504530000000000145e-01
1.384430000000000105e-01
2.637349999999999972e-01
7.637669999999999737e-01
2.052350000000000008e-01
9.469450000000000367e-01
8.338290000000000424e-01
9.139469999999999539e-01
3.137289999999999801e-01
6.485980000000000079e-01
6.117299999999999960e-01
1.475279999999999925e-01
8.665699999999999514e-01
4.280720000000000081e-01
8.435789999999999678e-01
1.524024000000000045e+00
1.002809000000000061e+00
6.043099999999999861e-02
1.043125000000000080e+00
3.625050000000000217e-01
5.895099999999999785e-01
9.446499999999999342e-02
6.760169999999999790e-01
6.705790000000000362e-01
1.011581999999999981e+00
1.922854000000000063e+00
5.180219999999999825e-01
7.268430000000000168e-01
4.754639999999999977e-01
9.756399999999999795e-02
5.527549999999999963e-01
1.765970000000000040e-01
8.395169999999999577e-01
1.222383999999999915e+00
1.845479000000000092e+00
1.580087000000000019e+00
1.054314999999999891e+00
1.124511000000000038e+00
1.146374000000000004e+00
8.170349999999999557e-01
1.156363000000000030e+00
3.836729999999999863e-01
8.162740000000000551e-01
1.997719000000000023e+00
2.433756999999999948e+00
8.442140000000000200e-01
2.702330000000000010e-01
1.381380999999999970e+00
2.022278000000000020e+00
1.358653000000000111e+00
2.275339999999999863e-01
2.973100000000000048e-02
7.726570000000000382e-01
2.181096000000000146e+00
2.258923999999999932e+00
3.015464999999999840e+00
1.150034999999999918e+00
1.690058000000000060e+00
1.514231000000000105e+00
4.708970000000000100e-01
8.986099999999999643e-02
6.368049999999999544e-01
1.420684000000000058e+00
2.252574000000000076e+00
1.780926999999999927e+00
8.229419999999999513e-01
8.610109999999999708e-01
2.380897000000000041e+00
1.438812999999999898e+00
3.883590000000000098e-01
2.111210000000000031e-01
9.756359999999999477e-01
2.233283000000000129e+00
2.444488000000000216e+00
5.167209999999999859e-01
1.140884000000000009e+00
1.884878999999999971e+00
2.492023000000000099e+00
6.303020000000000289e-01
5.498410000000000242e-01
5.598889999999999700e-01
1.671318000000000081e+00
2.461809999999999832e+00
2.100473000000000035e+00
6.307380000000000209e-01
1.156760999999999928e+00
1.632187999999999972e+00
2.002254000000000200e+00
5.657839999999999536e-01
4.775880000000000125e-01
6.715550000000000130e-01
9.625700000000000367e-01
1.797859000000000096e+00
1.164557999999999982e+00
1.182374000000000036e+00
8.773950000000000360e-01
1.627461000000000046e+00
9.678740000000000121e-01
6.257319999999999549e-01
1.597870000000000124e-01
1.741298999999999930e+00
1.798113999999999990e+00
1.926811999999999969e+00
2.466160000000000019e-01
1.608276000000000039e+00
2.348126999999999853e+00
2.788892000000000149e+00
3.083589999999999942e-01
3.313880000000000159e-01
7.179720000000000546e-01
1.498064000000000062e+00
2.415697999999999901e+00
2.412446999999999786e+00
2.360511999999999944e+00
1.897588999999999970e+00
2.396506000000000025e+00
1.121426000000000034e+00
4.925510000000000166e-01
1.870399999999999840e-02
8.553260000000000307e-01
1.829898000000000025e+00
2.477567000000000075e+00
5.405750000000000277e-01
1.873772999999999911e+00
2.129842000000000013e+00
1.636036999999999964e+00
5.430999999999999717e-02
5.009350000000000191e-01
9.811220000000000496e-01
1.311261000000000010e+00
1.281158000000000019e+00
6.811359999999999637e-01
1.829359999999999875e-01
1.517992000000000008e+00
2.703524999999999956e+00
5.370789999999999731e-01
7.639590000000000547e-01
6.395330000000000181e-01
2.323790000000000022e-01
1.211389000000000049e+00
4.929830000000000045e-01
2.316419999999999868e-01
4.496709999999999874e-01
9.889059999999999517e-01
1.853172000000000041e+00
1.840710000000000124e-01
8.632210000000000161e-01
5.745200000000000307e-02
4.409580000000000166e-01
4.480830000000000091e-01
1.301509999999999889e-01
1.740596000000000032e+00
1.568843999999999905e+00
1.067191999999999918e+00
4.692700000000000204e-01
9.742330000000000156e-01
6.147460000000000147e-01
2.258809999999999985e-01
3.217450000000000032e-01
2.330369999999999941e-01
3.731240000000000112e-01
1.022696000000000049e+00
3.974880000000000080e-01
4.693260000000000209e-01
1.006000999999999923e+00
9.140040000000000386e-01
1.372473999999999972e+00
5.004359999999999919e-01
5.458119999999999639e-01
1.349718999999999891e+00
2.491490000000000093e-01
5.744879999999999987e-01
7.951409999999999867e-01
1.740396000000000054e+00
1.072877000000000081e+00
5.134400000000000075e-01
5.017779999999999463e-01
2.437479999999999924e-01
5.778020000000000378e-01
6.465250000000000163e-01
6.637229999999999519e-01
1.325850999999999891e+00
6.124209999999999932e-01
4.983770000000000144e-01
1.172482000000000024e+00
8.582349999999999701e-01
3.694910000000000139e-01
2.088039999999999896e-01
1.903642999999999974e+00
2.189059999999999895e-01
7.395100000000000284e-02
1.022399000000000058e+00
3.843989999999999907e-01
1.578014000000000028e+00
8.616340000000000110e-01
9.119070000000000231e-01
4.650000000000000244e-01
2.087080000000000046e-01
1.195426000000000100e+00
1.234007999999999994e+00
2.985030000000000183e-01
7.827699999999999936e-02
4.729999999999999760e-01
1.080214000000000008e+00
5.851189999999999447e-01
5.457410000000000316e-01
1.015954999999999941e+00
1.439098999999999906e+00
2.629079999999999750e-01
5.056190000000000406e-01
1.342877000000000098e+00
8.108079999999999732e-01
9.153379999999999850e-01
2.796799999999999981e-02
9.081420000000000048e-01
8.219739999999999824e-01
7.697019999999999973e-01
8.234600000000000253e-02
3.007270000000000221e-01
1.347469000000000028e+00
1.723629000000000078e+00
2.108420000000000016e-01
1.010939999999999950e+00
4.451289999999999969e-01
9.967660000000000409e-01
5.724930000000000296e-01
2.175040000000000029e-01
5.026530000000000165e-01
9.975540000000000518e-01
4.098620000000000041e-01
7.081700000000000494e-02
9.633059999999999956e-01
2.580359999999999876e-01
1.052758000000000083e+00
2.974600000000000161e-02
6.235950000000000104e-01
1.067109000000000085e+00
2.685589999999999922e-01
9.577350000000000030e-01
1.190155000000000074e+00
1.328719999999999901e-01
7.016400000000000414e-01
4.565989999999999771e-01
1.123537999999999926e+00
3.783429999999999849e-01
1.789482999999999935e+00
1.600710000000000077e+00
1.341439999999999966e+00
2.288530000000000009e-01
3.591280000000000028e-01
1.416128000000000053e+00
6.062900000000000234e-02
4.227000000000000202e-02
5.625800000000000245e-02
8.785880000000000356e-01
1.314435999999999938e+00
1.484982999999999942e+00
1.744040000000000035e-01
4.937119999999999842e-01
6.053410000000000180e-01
9.711990000000000345e-01
1.121026999999999996e+00
9.608700000000000574e-02
1.465470000000000106e-01
1.819981000000000071e+00
1.119564999999999921e+00
1.853960999999999970e+00
1.766513000000000000e+00
4.293170000000000042e-01
1.671357999999999899e+00
3.290210000000000079e-01
3.138569999999999971e-01
8.005750000000000366e-01
9.653450000000000086e-01
1.675586000000000020e+00
1.322807999999999984e+00
9.919400000000000439e-02
5.649429999999999730e-01
7.226100000000000578e-02
9.017129999999999868e-01
1.073382999999999976e+00
7.804189999999999738e-01
5.735529999999999795e-01
1.217916999999999916e+00
1.245970999999999940e+00
5.815059999999999674e-01
3.592469999999999830e-01
3.621039999999999814e-01
1.482577999999999951e+00
1.807030000000000025e-01
3.515590000000000104e-01
1.052420000000000022e-01
1.020026000000000099e+00
2.330849000000000171e+00
1.543608000000000091e+00
1.306464999999999987e+00
4.704990000000000006e-01
8.808869999999999756e-01
1.251597999999999988e+00
1.335725000000000051e+00
9.598999999999999755e-01
5.725130000000000496e-01
1.132824999999999971e+00
1.574789999999999912e+00
7.445260000000000211e-01
1.845289999999999986e-01
4.886499999999999871e-02
1.095285999999999982e+00
5.826989999999999670e-01
3.038879999999999915e-01
7.911319999999999464e-01
8.049159999999999648e-01
1.758996000000000004e+00
6.156099999999999905e-01
7.879720000000000057e-01
3.468339999999999756e-01
9.475299999999999834e-01
9.601969999999999672e-01
1.336367000000000083e+00
3.160689999999999888e-01
7.451410000000000533e-01
1.984251999999999905e+00
2.974845999999999879e+00
1.284415000000000084e+00
1.261363000000000012e+00
1.341782999999999948e+00
1.498704000000000036e+00
1.048885000000000067e+00
6.073200000000000126e-02
6.259489999999999776e-01
1.316910999999999943e+00
1.683189000000000046e+00
1.417294000000000054e+00
6.805919999999999748e-01
9.971599999999999908e-02
1.068575999999999970e+00
1.181656000000000040e+00
1.221902000000000044e+00
1.177570000000000006e-01
8.052839999999999998e-01
1.175032000000000076e+00
1.513611000000000040e+00
2.140920000000000045e-01
4.045230000000000214e-01
8.044300000000000062e-02
1.472091999999999956e+00
9.635590000000000543e-01
1.079500000000000078e-02
2.439040000000000097e-01
4.070980000000000154e-01
1.157324000000000019e+00
6.642709999999999448e-01
2.403579999999999883e-01
2.530599999999999863e-02
1.106996000000000091e+00
1.242521999999999904e+00
1.365034000000000081e+00
5.809260000000000534e-01
4.719900000000000206e-01
2.385823999999999945e+00
2.319618000000000180e+00
2.799250999999999934e+00
1.052310999999999996e+00
9.695499999999999952e-02
1.506239000000000106e+00
7.796720000000000317e-01
2.095950000000000035e-01
5.924789999999999779e-01
1.284059999999999979e+00
1.516002000000000072e+00
1.042410000000000003e-01
8.732399999999999884e-02
4.181690000000000129e-01
4.043519999999999892e-01
1.052812999999999999e+00
1.225730000000000014e-01
1.080540999999999974e+00
6.802120000000000388e-01
6.265260000000000273e-01
7.759660000000000446e-01
2.648510000000000031e-01
6.012880000000000447e-01
6.470310000000000228e-01
1.263107999999999898e+00
8.567510000000000403e-01
1.872530000000000028e-01
1.364878999999999953e+00
1.246072000000000068e+00
1.269311000000000078e+00
6.244629999999999903e-01
9.537799999999999612e-01
5.870399999999999924e-02
4.822440000000000060e-01
1.081191999999999931e+00
7.538190000000000168e-01
3.045220000000000149e-01
5.683230000000000226e-01
6.624889999999999946e-01
1.109571000000000085e+00
5.442599999999999660e-01
6.936820000000000208e-01
5.023100000000000342e-01
7.726269999999999527e-01
7.503539999999999655e-01
5.599790000000000045e-01
1.561631999999999909e+00
1.398344999999999949e+00
6.935649999999999871e-01
5.117909999999999959e-01
1.220603000000000105e+00
7.740569999999999951e-01
3.180089999999999861e-01
1.182228000000000057e+00
1.632999999999999903e-03
1.178082999999999991e+00
1.763700999999999963e+00
1.007406000000000024e+00
5.407699999999999729e-01
1.318769999999999942e-01
1.475306999999999924e+00
1.096915000000000084e+00
3.711799999999999822e-02
9.599750000000000227e-01
2.367440000000000100e-01
1.577102000000000004e+00
1.281346000000000096e+00
4.781320000000000014e-01
1.313110000000000110e-01
3.996210000000000040e-01
1.378972000000000087e+00
2.730310000000000237e-01
6.671989999999999865e-01
6.421100000000000418e-02
4.651959999999999984e-01
1.359486999999999890e+00
6.629660000000000553e-01
4.360979999999999857e-01
2.653400000000000203e-01
1.373855999999999966e+00
8.035080000000000000e-01
5.132649999999999713e-01
1.239524000000000070e+00
2.409189999999999943e-01
1.292915999999999954e+00
1.668719999999999981e+00
8.449500000000000066e-02
2.265639999999999876e-01
8.445270000000000277e-01
1.242445999999999939e+00
1.590799999999999992e-01
9.232770000000000143e-01
9.649199999999999444e-02
5.581099999999999950e-01
1.671829000000000010e+00
8.746260000000000145e-01
2.094709999999999905e-01
3.519200000000000106e-02
1.086797999999999931e+00
1.340133999999999936e+00
4.025360000000000049e-01
4.294399999999999884e-01
1.767150000000000110e-01
1.342727999999999922e+00
2.009822999999999915e+00
1.530809999999999949e-01
5.149040000000000283e-01
1.898004999999999942e+00
1.701880000000000059e+00
1.611253999999999964e+00
1.039471999999999952e+00
2.452390000000000125e-01
1.866300000000000070e+00
2.661592000000000180e+00
3.206172000000000022e+00
3.168599999999999750e-01
7.706640000000000157e-01
2.903452999999999840e+00
2.572058999999999873e+00
2.490900000000000059e-01
4.227480000000000127e-01
1.654019999999999935e-01
1.824826000000000059e+00
3.178091000000000221e+00
2.305905000000000094e+00
3.135473000000000177e+00
2.141037999999999997e+00
2.592279000000000000e+00
2.049150000000000027e+00
7.825020000000000309e-01
6.794440000000000479e-01
1.760262999999999911e+00
2.435058000000000167e+00
3.620411999999999964e+00
1.572580000000000089e+00
1.850668999999999897e+00
2.723962999999999912e+00
1.541727999999999987e+00
5.122769999999999824e-01
5.481840000000000046e-01
4.460529999999999773e-01
2.301559999999999828e+00
2.014273999999999898e+00
1.447005000000000097e+00
9.354130000000000500e-01
1.788739999999999997e+00
4.406983999999999568e+00
1.386260000000000048e+00
9.893210000000000059e-01
1.854059999999999875e-01
5.552690000000000126e-01
2.301041999999999810e+00
2.599340999999999902e+00
8.223300000000000054e-02
1.876309000000000005e+00
1.999691000000000107e+00
2.101366000000000067e+00
1.064032000000000089e+00
6.857790000000000274e-01
5.651140000000000052e-01
1.552280000000000104e+00
1.777004999999999946e+00
1.225376999999999938e+00
1.414709999999999912e+00
2.406350999999999907e+00
2.784222000000000197e+00
1.369717999999999991e+00
5.882290000000000019e-01
3.111490000000000089e-01
7.214570000000000149e-01
2.622882999999999853e+00
2.252372999999999958e+00
6.958750000000000213e-01
9.948099999999999721e-01
2.107209000000000110e+00
2.762745999999999924e+00
1.599790000000000101e-01
5.909170000000000256e-01
5.110259999999999803e-01
9.680140000000000411e-01
2.142030999999999796e+00
7.884499999999999842e-01
2.636330000000000062e-01
2.071537999999999879e+00
2.486085999999999796e+00
2.478956000000000159e+00
5.706309999999999993e-01
1.982879999999999920e-01
1.134535000000000071e+00
2.103823000000000221e+00
1.894293999999999922e+00
1.402279999999999971e+00
2.162132999999999861e+00
2.192105999999999888e+00
2.720442999999999945e+00
6.566229999999999567e-01
7.540280000000000316e-01
2.232000000000000043e-03
1.715608000000000022e+00
2.122628999999999877e+00
7.219489999999999519e-01
9.501279999999999726e-01
8.611870000000000358e-01
1.751934000000000102e+00
3.085780000000000189e+00
7.783139999999999503e-01
1.799810000000000021e-01
8.823609999999999509e-01
1.519317999999999946e+00
1.831182000000000087e+00
7.928200000000000525e-02
8.739219999999999766e-01
2.261867000000000072e+00
2.179244999999999877e+00
1.469003999999999976e+00
6.686769999999999659e-01
8.268569999999999531e-01
1.751196999999999893e+00
9.456449999999999578e-01
4.543829999999999814e-01
6.339000000000000017e-03
1.387091000000000074e+00
2.003610000000000113e+00
1.728078000000000003e+00
4.369439999999999991e-01
2.816469999999999807e-01
5.943819999999999659e-01
6.453649999999999665e-01
7.449599999999999556e-01
8.079140000000000210e-01
9.298610000000000486e-01
5.330300000000000038e-01
1.188190000000000079e+00
3.700049999999999728e-01
1.201087999999999933e+00
4.382929999999999882e-01
9.927930000000000366e-01
2.498259999999999925e-01
3.187459999999999738e-01
9.842830000000000190e-01
1.605590000000000073e-01
1.371782999999999975e+00
9.594489999999999963e-01
5.082769999999999788e-01
5.411839999999999984e-01
8.760090000000000376e-01
7.277519999999999545e-01
1.701519999999999977e-01
1.187102000000000102e+00
6.111649999999999583e-01
1.058133999999999908e+00
1.446990999999999916e+00
5.779549999999999965e-01
1.210291000000000006e+00
2.113569999999999893e-01
7.461539999999999839e-01
4.417399999999999799e-02
5.720490000000000297e-01
2.349095000000000155e+00
3.487049999999999872e-01
7.272669999999999968e-01
4.838000000000000286e-03
8.218180000000000485e-01
8.460809999999999720e-01
6.030560000000000365e-01
3.134779999999999789e-01
1.474933999999999967e+00
1.424287999999999998e+00
1.631504000000000065e+00
1.728650999999999938e+00
1.895709999999999895e-01
1.596826999999999996e+00
1.330130999999999952e+00
1.336130000000000095e-01
5.899100000000000177e-02
7.647650000000000281e-01
1.307325000000000070e+00
1.491023999999999905e+00
1.248569999999999958e-01
5.464839999999999698e-01
1.353947999999999929e+00
5.911840000000000428e-01
8.749299999999999855e-01
7.682820000000000205e-01
8.025449999999999529e-01
8.811099999999999488e-02
8.313099999999999934e-01
1.122703999999999924e+00
5.478319999999999856e-01
1.057997999999999994e+00
4.117439999999999989e-01
7.830089999999999550e-01
2.240449999999999942e-01
3.550010000000000110e-01
5.082959999999999701e-01
1.082878000000000007e+00
9.233390000000000208e-01
5.369340000000000224e-01
1.067680000000000018e-01
1.208820000000000006e+00
9.907070000000000043e-01
9.238769999999999483e-01
4.013599999999999807e-02
1.999589999999999979e-01
7.261060000000000292e-01
2.367783999999999889e+00
1.659278000000000031e+00
1.958239000000000063e+00
7.268480000000000496e-01
9.847369999999999735e-01
1.624238000000000071e+00
8.884480000000000155e-01
4.122870000000000146e-01
8.727709999999999635e-01
1.379647999999999985e+00
1.835401999999999978e+00
1.933772999999999964e+00
4.025599999999999734e-01
3.791499999999999732e-02
1.422398999999999969e+00
1.507354000000000083e+00
1.209707000000000088e+00
8.716369999999999951e-01
1.910366999999999926e+00
3.742643000000000164e+00
2.505288000000000181e+00
3.844174999999999898e+00
1.886732999999999993e+00
2.430909999999999904e+00
2.201420999999999850e+00
1.030181000000000013e+00
8.244340000000000002e-01
2.110335000000000072e+00
2.643994000000000177e+00
2.861193999999999793e+00
2.306815999999999978e+00
5.613359999999999461e-01
1.094354000000000049e+00
1.618440000000000101e+00
1.914015000000000022e+00
1.001705999999999985e+00
6.062300000000000327e-02
2.076055000000000206e+00
2.938069000000000042e+00
2.836901000000000117e+00
4.308323999999999820e+00
1.867988999999999900e+00
2.334009000000000000e+00
1.852765999999999913e+00
1.118038000000000087e+00
1.054157999999999928e+00
8.960540000000000171e-01
2.334505000000000052e+00
2.101405999999999885e+00
1.637286000000000019e+00
6.578310000000000546e-01
8.764410000000000256e-01
1.642533999999999939e+00
1.610241000000000033e+00
7.848180000000000156e-01
1.837650000000000117e-01
1.319511000000000100e+00
2.057119999999999838e+00
2.098838000000000203e+00
5.700150000000000494e-01
1.126780000000000004e-01
1.048789999999999889e+00
1.938827999999999996e+00
1.010923999999999934e+00
1.025805000000000078e+00
8.736399999999999721e-02
2.056172000000000111e+00
2.158676999999999957e+00
2.994123000000000090e+00
2.182277000000000022e+00
1.696887999999999952e+00
1.875553999999999943e+00
1.512475999999999932e+00
1.472493000000000052e+00
3.519010000000000193e-01
8.972900000000000320e-02
1.879269000000000078e+00
1.145949000000000106e+00
7.869410000000000016e-01
1.010089000000000015e+00
1.853299999999999947e+00
1.926047000000000065e+00
7.906959999999999544e-01
2.641200000000000145e-02
5.256929999999999659e-01
7.188719999999999555e-01
1.199418000000000095e+00
3.620929999999999982e-01
3.311310000000000087e-01
3.855410000000000226e-01
1.277849000000000013e+00
1.279962999999999962e+00
1.083269000000000037e+00
5.834719999999999906e-01
9.445679999999999632e-01
1.512885000000000035e+00
7.629629999999999468e-01
5.710969999999999658e-01
1.746759999999999979e-01
3.018399999999999903e-02
1.269179000000000057e+00
8.894119999999999804e-01
3.148650000000000060e-01
3.031510000000000038e-01
1.872820000000000040e-01
9.471929999999999517e-01
2.414030000000000065e-01
4.987249999999999739e-01
4.168379999999999863e-01
1.659613000000000005e+00
1.283241999999999994e+00
9.461519999999999930e-01
8.028690000000000548e-01
7.698990000000000000e-01
9.633950000000000014e-01
8.844279999999999919e-01
4.002279999999999727e-01
1.938549999999999995e-01
1.492020000000000013e-01
1.678339000000000025e+00
1.181996999999999964e+00
6.590880000000000072e-01
3.166629999999999723e-01
2.113339999999999941e-01
5.013609999999999456e-01
3.142899999999999860e-02
4.410140000000000171e-01
1.590000000000000024e-01
5.067490000000000050e-01
1.272688000000000041e+00
9.716230000000000144e-01
1.032396000000000091e+00
5.351609999999999978e-01
8.513400000000000134e-02
4.243879999999999875e-01
6.534659999999999913e-01
6.197479999999999656e-01
3.901720000000000188e-01
1.189141999999999921e+00
6.578190000000000426e-01
7.498399999999999510e-01
1.877280000000000060e+00
1.098629999999999995e+00
4.027740000000000209e-01
7.616460000000000452e-01
1.067525000000000057e+00
8.962189999999999879e-01
1.254020000000000135e-01
1.229117000000000015e+00
4.997999999999999839e-03
1.677361000000000102e+00
2.110794999999999977e+00
1.908827999999999969e+00
5.425900000000000167e-01
1.517106000000000066e+00
1.420549000000000062e+00
3.217450000000000032e-01
6.673499999999999988e-01
6.045070000000000165e-01
8.006459999999999688e-01
2.540004999999999846e+00
1.798694999999999933e+00
8.655819999999999625e-01
1.103776000000000090e+00
4.894669999999999854e-01
1.317161999999999944e+00
1.672460000000000058e-01
9.544920000000000071e-01
3.507140000000000257e-01
1.153909000000000074e+00
2.269098000000000059e+00
1.092162999999999995e+00
4.296929999999999916e-01
2.278856999999999911e+00
1.711735000000000007e+00
1.745049000000000072e+00
2.487830000000000041e-01
5.216589999999999838e-01
1.384098000000000050e+00
2.512000000000000011e+00
2.598923000000000094e+00
1.817557000000000089e+00
1.977284999999999959e+00
1.678921000000000108e+00
1.764755999999999991e+00
4.015799999999999925e-01
8.220009999999999817e-01
5.781800000000000134e-02
1.245052999999999965e+00
2.032207999999999792e+00
1.578392000000000017e+00
1.144000000000000052e-02
1.452957000000000054e+00
7.714550000000000018e-01
1.187924999999999898e+00
9.397969999999999935e-01
7.643940000000000179e-01
1.008985000000000021e+00
1.874894999999999978e+00
2.361969999999999903e+00
3.688330000000000219e-01
5.960680000000000422e-01
2.385226999999999986e+00
1.229133000000000031e+00
1.391990999999999978e+00
6.171219999999999484e-01
1.116499999999999958e-02
1.862586000000000075e+00
2.032505000000000006e+00
1.853923999999999905e+00
1.692164999999999919e+00
1.608073000000000086e+00
2.549389999999999823e+00
1.837746000000000102e+00
2.873510000000000231e-01
5.852150000000000407e-01
9.410220000000000251e-01
1.766048999999999980e+00
2.072779999999999845e+00
1.129636000000000084e+00
7.768990000000000062e-01
2.027296999999999905e+00
1.040478999999999932e+00
7.130599999999999439e-02
8.936600000000000099e-01
3.292640000000000011e-01
1.765173000000000103e+00
1.493171999999999944e+00
7.449500000000000566e-02
1.299450000000000049e-01
7.724379999999999580e-01
2.692651999999999823e+00
1.371537000000000006e+00
4.246090000000000142e-01
6.449350000000000360e-01
5.704690000000000039e-01
1.825741000000000058e+00
1.764623999999999970e+00
1.128816999999999959e+00
2.122065000000000090e+00
1.609838000000000102e+00
2.325555000000000039e+00
1.178555000000000019e+00
3.964759999999999951e-01
3.051799999999999999e-02
1.043770000000000087e+00
1.468725999999999976e+00
1.101420000000000066e+00
4.306559999999999833e-01
7.761660000000000226e-01
2.777798000000000211e+00
2.177182000000000173e+00
1.638830000000000009e-01
5.117899999999999672e-01
4.696859999999999924e-01
1.859644999999999992e+00
1.525805000000000078e+00
8.320800000000000418e-02
8.018790000000000084e-01
1.870068999999999981e+00
2.298430999999999891e+00
1.422455999999999943e+00
1.904490000000000072e-01
4.760670000000000179e-01
1.572100000000000053e+00
2.361661999999999928e+00
1.452622999999999998e+00
9.212599999999999956e-02
1.079477999999999938e+00
2.228222999999999843e+00
2.777502999999999833e+00
9.288579999999999615e-01
2.797060000000000102e-01
6.422560000000000491e-01
2.093157999999999852e+00
1.852224000000000093e+00
7.241020000000000234e-01
1.172868999999999939e+00
2.843690000000000051e+00
3.080277999999999849e+00
2.350728000000000151e+00
1.750960000000000016e-01
4.616489999999999760e-01
1.618673999999999946e+00
2.478158000000000083e+00
1.537241999999999997e+00
1.274971999999999994e+00
2.357429000000000219e+00
2.010708000000000162e+00
2.669221999999999984e+00
1.005076999999999998e+00
5.381059999999999732e-01
3.924119999999999830e-01
1.239430000000000032e+00
1.916150999999999938e+00
3.089790000000000036e-01
5.720000000000000258e-03
2.165580999999999978e+00
9.333029999999999937e-01
1.028875999999999902e+00
2.497409999999999908e-01
3.320730000000000071e-01
1.299013999999999891e+00
1.387720999999999982e+00
5.243079999999999963e-01
2.437130000000000130e-01
8.138710000000000111e-01
2.037030999999999814e+00
1.793749000000000038e+00
3.228500000000000258e-01
3.784250000000000114e-01
1.820859999999999979e-01
9.760269999999999779e-01
6.877670000000000172e-01
1.001946999999999921e+00
4.944669999999999899e-01
1.514996000000000009e+00
2.079133999999999816e+00
1.383156000000000052e+00
8.578780000000000294e-01
6.652940000000000520e-01
7.229529999999999568e-01
7.098529999999999562e-01
5.960119999999999862e-01
1.151801000000000075e+00
1.207820000000000005e-01
1.847868000000000066e+00
1.643416999999999906e+00
3.164489999999999803e-01
5.661140000000000061e-01
4.107430000000000248e-01
7.799089999999999634e-01
3.878710000000000213e-01
4.208459999999999979e-01
4.562749999999999861e-01
3.169700000000000295e-02
1.227452999999999905e+00
2.045319999999999916e-01
1.011881000000000030e+00
2.173509999999999887e-01
7.998680000000000234e-01
1.150320000000000009e+00
5.717300000000000160e-02
1.175797999999999899e+00
1.749850000000000017e-01
1.220088999999999979e+00
1.348022999999999971e+00
4.092009999999999814e-01
8.525949999999999918e-01
3.791200000000000125e-02
8.678789999999999560e-01
2.626470000000000193e-01
6.976400000000000656e-02
1.966910000000000047e-01
9.419480000000000075e-01
1.220288999999999957e+00
6.718779999999999752e-01
9.105619999999999825e-01
5.645520000000000538e-01
2.283800000000000066e-02
2.861679999999999779e-01
8.628120000000000234e-01
1.681894999999999918e+00
7.460090000000000332e-01
5.407260000000000399e-01
7.127409999999999579e-01
7.539679999999999715e-01
1.152749000000000024e+00
1.812789999999999957e-01
6.630199999999999982e-02
1.838440000000000074e-01
1.548208999999999946e+00
2.078068000000000026e+00
2.344549999999999967e-01
5.175140000000000295e-01
3.940139999999999754e-01
9.001270000000000104e-01
9.760189999999999699e-01
8.456199999999999828e-02
4.691300000000000331e-02
6.150660000000000016e-01
2.554149999999999920e+00
2.269915999999999823e+00
2.630476999999999954e+00
9.136379999999999502e-01
1.463006999999999946e+00
1.292871000000000103e+00
8.043449999999999767e-01
8.671180000000000554e-01
1.130085000000000006e+00
2.468843000000000121e+00
2.067264999999999908e+00
5.546219999999999484e-01
1.882280000000000064e-01
1.027530999999999972e+00
1.731097000000000108e+00
1.395599000000000034e+00
2.173529999999999907e-01
8.465169999999999639e-01
7.804980000000000251e-01
3.193384000000000000e+00
1.589412999999999965e+00
5.526280000000000081e-01
5.908369999999999456e-01
1.500877000000000017e+00
1.470711000000000102e+00
1.382700000000000040e+00
8.639240000000000252e-01
1.563396999999999926e+00
2.807942999999999856e+00
3.292978000000000183e+00
1.607175000000000020e+00
1.250585999999999975e+00
1.578149999999999942e+00
1.816797999999999913e+00
1.543651000000000106e+00
1.434968999999999939e+00
1.712825000000000042e+00
2.586161999999999850e+00
3.442981000000000069e+00
3.743152999999999953e+00
3.391509000000000107e+00
3.099549000000000110e+00
3.046516000000000002e+00
1.899308999999999914e+00
1.620247999999999911e+00
6.906109999999999749e-01
2.190768999999999966e+00
2.797019999999999840e+00
2.566917000000000115e+00
2.155108999999999941e+00
4.127910000000000190e-01
1.006567999999999907e+00
2.210447999999999968e+00
1.283255000000000035e+00
7.294509999999999605e-01
1.443599999999999883e-01
8.354000000000000314e-03
1.016140999999999961e+00
9.555839999999999890e-01
4.414109999999999978e-01
1.143869000000000025e+00
1.947680000000000078e+00
1.865602999999999900e+00
7.903820000000000290e-01
1.572199999999999986e-01
3.885680000000000245e-01
9.215689999999999715e-01
2.139997000000000149e+00
2.854324000000000083e+00
1.803296999999999928e+00
2.558698999999999835e+00
1.824475000000000069e+00
1.109097999999999917e+00
1.333857999999999988e+00
2.139520000000000033e-01
9.240190000000000348e-01
1.965999999999999970e+00
1.024685000000000068e+00
5.297549999999999759e-01
5.774200000000000166e-02
1.174245999999999901e+00
1.906298999999999966e+00
4.895120000000000027e-01
1.405399999999999983e-01
3.952789999999999915e-01
2.959930000000000061e-01
1.844336999999999893e+00
1.779470000000000107e+00
9.722739999999999716e-01
4.935100000000000042e-01
1.235543999999999976e+00
9.039810000000000345e-01
2.581919999999999771e-01
1.003371999999999931e+00
7.012699999999999489e-02
3.590459999999999763e-01
5.219310000000000338e-01
2.252319999999999878e-01
3.788920000000000066e-01
8.493669999999999831e-01
1.502409000000000106e+00
2.077400000000000080e-02
8.400250000000000217e-01
1.731074999999999919e+00
1.660639999999999894e-01
1.137968000000000091e+00
1.445545000000000080e+00
5.593559999999999643e-01
6.510219999999999896e-01
1.253887999999999892e+00
9.364259999999999806e-01
8.007609999999999451e-01
1.628543999999999992e+00
1.523800000000000043e+00
1.382039999999999935e-01
8.647199999999999331e-02
1.015268999999999977e+00
1.080556000000000072e+00
3.042650000000000077e-01
9.124520000000000408e-01
7.634900000000000020e-02
1.318867999999999929e+00
1.489119000000000081e+00
9.994659999999999656e-01
1.714498999999999995e+00
1.018251000000000017e+00
1.346503000000000005e+00
7.565159999999999663e-01
1.025835999999999970e+00
7.313979999999999926e-01
4.880530000000000146e-01
1.983883999999999981e+00
1.757163000000000030e+00
8.637300000000000533e-02
4.924000000000000044e-01
6.440050000000000496e-01
2.440859999999999974e-01
5.990299999999999792e-02
1.227770000000000028e+00
3.695439999999999836e-01
1.059584000000000081e+00
1.332079000000000013e+00
9.752960000000000518e-01
1.671380000000000088e-01
1.613940000000000097e-01
1.189102000000000103e+00
3.592549999999999910e-01
7.947499999999999565e-01
6.252999999999999670e-01
1.295749999999999957e-01
1.657383000000000051e+00
1.551406000000000063e+00
2.672289999999999943e-01
7.641399999999999582e-02
2.447080000000000088e-01
1.219899000000000067e+00
1.782209999999999905e-01
1.430674000000000001e+00
2.778189999999999826e-01
9.376020000000000465e-01
1.645720000000000072e+00
8.277459999999999818e-01
5.272229999999999972e-01
1.081018000000000034e+00
1.220596999999999932e+00
1.471168000000000031e+00
4.924549999999999761e-01
9.188809999999999478e-01
4.250129999999999741e-01
1.838824999999999932e+00
2.354159000000000113e+00
1.748836999999999975e+00
2.550813999999999915e+00
1.423526999999999987e+00
1.760177000000000103e+00
3.064049999999999829e-01
9.934530000000000305e-01
2.944880000000000275e-01
8.401980000000000004e-01
1.009878000000000053e+00
1.466709000000000040e+00
4.716489999999999849e-01
2.420723000000000180e+00
1.301568000000000058e+00
1.960842999999999892e+00
6.356540000000000523e-01
1.082900999999999891e+00
1.192909999999999943e-01
1.594748999999999972e+00
1.582586999999999966e+00
9.527670000000000305e-01
2.123009999999999897e-01
1.574356000000000089e+00
1.846230999999999955e+00
1.580235999999999974e+00
9.532789999999999875e-01
5.102389999999999981e-01
1.098470999999999975e+00
1.645113000000000048e+00
2.270812999999999970e+00
9.426400000000000057e-02
1.337234999999999951e+00
1.624570000000000070e+00
2.359153000000000056e+00
9.224900000000000322e-01
6.711439999999999628e-01
1.113277999999999990e+00
1.924179000000000084e+00
2.230103999999999864e+00
1.863780999999999910e+00
2.123514999999999819e+00
2.528239999999999821e+00
2.111518999999999924e+00
2.250373999999999874e+00
1.650030000000000108e-01
5.235700000000000076e-02
2.318376999999999910e+00
2.516213000000000033e+00
2.296797000000000200e+00
1.156911999999999940e+00
1.008755999999999986e+00
2.987150999999999890e+00
3.544509000000000132e+00
2.771770000000000067e-01
9.202529999999999877e-01
7.404800000000000271e-02
1.522356000000000043e+00
2.167161999999999811e+00
1.286215000000000108e+00
9.323310000000000208e-01
2.438924999999999788e+00
2.554292999999999925e+00
2.855033000000000154e+00
3.335409999999999764e-01
2.124639999999999862e-01
1.965605999999999964e+00
1.715821999999999958e+00
2.109964999999999868e+00
2.729747000000000146e+00
2.136207999999999885e+00
2.628306999999999949e+00
2.809250000000000025e+00
1.150643000000000082e+00
8.331619999999999582e-01
2.282100000000000101e-02
1.432581000000000104e+00
1.439545999999999992e+00
1.819959999999999911e-01
6.113299999999999984e-02
4.161279999999999979e-01
1.075698000000000043e+00
1.505632999999999999e+00
1.184315000000000007e+00
6.778440000000000021e-01
2.441470000000000029e-01
5.661570000000000213e-01
7.302849999999999620e-01
8.003379999999999939e-01
5.048129999999999562e-01
1.472599999999999909e+00
1.308926000000000034e+00
1.020604000000000067e+00
8.831219999999999626e-01
2.178569999999999951e-01
7.764159999999999950e-01
5.719000000000000125e-03
2.747760000000000202e-01
7.693400000000000238e-01
1.330181000000000058e+00
1.935000000000000053e+00
8.565679999999999961e-01
1.202572999999999892e+00
8.918209999999999749e-01
2.508469999999999867e-01
7.318270000000000053e-01
5.328600000000000003e-01
6.203819999999999890e-01
1.548338999999999910e+00
1.271136000000000044e+00
1.752771999999999997e+00
7.308270000000000044e-01
1.146330999999999989e+00
4.268759999999999777e-01
3.662300000000000000e-01
7.909350000000000547e-01
3.056849999999999845e-01
6.863540000000000196e-01
2.689280000000000004e-01
1.274850999999999956e+00
1.059811999999999976e+00
4.707629999999999870e-01
7.122600000000000042e-01
4.914540000000000020e-01
1.423110000000000097e+00
6.258759999999999879e-01
6.508880000000000221e-01
4.205099999999999949e-01
1.765638999999999958e+00
2.368206999999999951e+00
1.351922000000000068e+00
8.331819999999999782e-01
8.523000000000000020e-02
8.623920000000000474e-01
1.620832999999999968e+00
7.159280000000000088e-01
7.579869999999999663e-01
1.696959000000000106e+00
1.975249999999999950e+00
2.129589000000000176e+00
1.586049999999999960e-01
5.717320000000000180e-01
7.462990000000000457e-01
7.313229999999999453e-01
8.149269999999999570e-01
2.386900000000000133e-02
5.296939999999999982e-01
1.406867000000000090e+00
1.616581999999999963e+00
8.288399999999999934e-02
8.384599999999999831e-01
6.238470000000000404e-01
1.070929000000000020e+00
9.301789999999999781e-01
4.845630000000000215e-01
1.721560000000000035e-01
1.009940000000000060e+00
2.179952000000000112e+00
2.116747999999999852e+00
6.132229999999999626e-01
5.206659999999999622e-01
4.618619999999999948e-01
1.900810000000000111e+00
1.322119000000000044e+00
1.352251000000000092e+00
1.406489000000000100e+00
1.804699000000000053e+00
2.024650999999999978e+00
1.679469000000000101e+00
5.705000000000000071e-01
5.900590000000000002e-01
8.726709999999999745e-01
8.243580000000000352e-01
3.245489999999999764e-01
2.587220000000000075e-01
6.272539999999999782e-01
4.921470000000000011e-01
1.140184000000000086e+00
6.814040000000000097e-01
6.091079999999999828e-01
1.709880000000000011e-01
1.692889000000000088e+00
4.458940000000000126e-01
3.294170000000000154e-01
3.029459999999999931e-01
1.311328999999999967e+00
1.689926999999999957e+00
1.158303000000000083e+00
8.059370000000000145e-01
1.301899999999999932e-02
1.435936000000000101e+00
2.008433999999999831e+00
8.359929999999999861e-01
4.734849999999999892e-01
7.633250000000000313e-01
1.108398999999999912e+00
1.417839000000000071e+00
7.427939999999999543e-01
9.311589999999999590e-01
3.189290000000000180e-01
1.203623000000000109e+00
9.066819999999999879e-01
1.836629999999999929e-01
1.064786999999999928e+00
8.192019999999999857e-01
8.943090000000000206e-01
5.423879999999999812e-01
1.279379000000000044e+00
5.267699999999999605e-01
3.011329999999999840e-01
7.263060000000000072e-01
4.128089999999999815e-01
1.844732000000000038e+00
5.440629999999999633e-01
1.969960000000000044e-01
9.370900000000000063e-02
9.805949999999999944e-01
1.344162999999999997e+00
7.715199999999999836e-01
5.796059999999999546e-01
4.876980000000000204e-01
1.411259999999999959e+00
1.321698000000000039e+00
5.099820000000000464e-01
9.760399999999999632e-02
5.096230000000000482e-01
1.169559999999999933e+00
7.541660000000000030e-01
1.611930000000000029e-01
5.275760000000000449e-01
1.168259999999999993e-01
1.709359999999999991e+00
6.320000000000000097e-03
3.859779999999999878e-01
1.500620000000000009e-01
6.030170000000000252e-01
1.604815000000000103e+00
8.675960000000000338e-01
1.217629999999999962e-01
4.786819999999999964e-01
1.183696000000000081e+00
2.258623000000000047e+00
1.490879999999999983e+00
1.454614000000000074e+00
1.833725000000000049e+00
1.478504999999999958e+00
1.376395999999999953e+00
5.962870000000000115e-01
4.797270000000000145e-01
1.549225000000000074e+00
1.931516999999999928e+00
1.115680000000000005e+00
2.910599999999999854e-01
4.065340000000000065e-01
9.814509999999999623e-01
1.239274999999999904e+00
5.486779999999999990e-01
2.609380000000000033e-01
7.479879999999999862e-01
8.919340000000000046e-01
1.501292000000000071e+00
1.081809999999999938e+00
1.080572000000000088e+00
9.862840000000000495e-01
1.302791000000000032e+00
8.862900000000000222e-01
7.209240000000000093e-01
5.885970000000000368e-01
5.995439999999999658e-01
1.822454000000000018e+00
1.214202999999999921e+00
4.669299999999999840e-02
1.362760000000000082e-01
1.191739000000000104e+00
1.220747000000000027e+00
6.090280000000000138e-01
6.652660000000000240e-01
8.345829999999999638e-01
1.519760000000000000e+00
2.008865999999999818e+00
2.113379000000000119e+00
6.199829999999999508e-01
4.581049999999999844e-01
1.413383000000000056e+00
8.751349999999999962e-01
2.337950000000000028e-01
5.241019999999999568e-01
8.847420000000000284e-01
1.625070000000000014e+00
8.332699999999999552e-01
9.283199999999999785e-02
3.940300000000000052e-02
5.549690000000000456e-01
1.413305999999999951e+00
2.534969999999999724e-01
7.194289999999999852e-01
2.732720000000000149e-01
4.872569999999999957e-01
6.882519999999999749e-01
9.676899999999999391e-02
4.588789999999999814e-01
1.405740000000000045e-01
1.509600000000000053e+00
9.145739999999999981e-01
1.398449999999999971e-01
3.976830000000000087e-01
2.012559999999999905e-01
2.201509999999999856e+00
2.049621999999999833e+00
3.487830999999999904e+00
1.294102000000000086e+00
1.039379999999999971e+00
1.403458000000000094e+00
7.010159999999999725e-01
2.828060000000000018e-01
1.895409999999999873e-01
9.545019999999999616e-01
1.507063999999999959e+00
2.767830000000000013e-01
1.505500000000000067e-02
9.390730000000000466e-01
1.523930999999999925e+00
1.109072000000000058e+00
4.420740000000000225e-01
8.685450000000000115e-01
6.983930000000000415e-01
1.175319999999999976e-01
3.882059999999999955e-01
6.457819999999999672e-01
3.200140000000000207e-01
7.476760000000000073e-01
1.726356000000000002e+00
7.078250000000000375e-01
3.708469999999999822e-01
7.531039999999999957e-01
6.376230000000000508e-01
1.943986999999999910e+00
1.891421000000000019e+00
5.260449999999999848e-01
6.249569999999999848e-01
1.379537000000000013e+00
1.048747000000000096e+00
5.926670000000000549e-01
4.547010000000000218e-01
2.021959999999999869e-01
7.910270000000000357e-01
1.246235999999999899e+00
6.581719999999999793e-01
8.088399999999999757e-02
9.088039999999999452e-01
1.573660000000000059e+00
7.054810000000000247e-01
2.540270000000000028e-01
6.289139999999999731e-01
8.455979999999999608e-01
2.832549999999999790e-01
1.654859999999999942e-01
9.833610000000000406e-01
2.061060000000000114e-01
1.868168000000000051e+00
1.231467000000000089e+00
3.183090000000000086e-01
4.431709999999999816e-01
4.927839999999999998e-01
1.199788000000000077e+00
1.487424999999999997e+00
1.105784000000000100e+00
3.739640000000000186e-01
1.174155000000000060e+00
1.278089000000000031e+00
1.014486999999999917e+00
3.498999999999999940e-03
7.968920000000000448e-01
6.386490000000000222e-01
7.666560000000000041e-01
1.969090000000000007e-01
9.944209999999999994e-01
7.119349999999999845e-01
1.298057999999999934e+00
5.681030000000000246e-01
8.681600000000000428e-02
1.041130000000000111e+00
1.403966000000000047e+00
8.355799999999999894e-01
1.522048000000000068e+00
1.498496999999999968e+00
1.732158000000000087e+00
1.599810000000000121e-01
1.232806999999999986e+00
7.291729999999999601e-01
7.555180000000000229e-01
1.781180999999999903e+00
1.395917000000000074e+00
2.152729999999999921e-01
3.910219999999999807e-01
1.894112999999999936e+00
1.259783000000000097e+00
7.686730000000000507e-01
4.609349999999999836e-01
3.533390000000000142e-01
1.556507000000000085e+00
1.952260000000000106e+00
4.705999999999999767e-02
7.720839999999999925e-01
2.008153000000000077e+00
1.940293000000000045e+00
9.549339999999999495e-01
8.125379999999999825e-01
1.532260000000000011e-01
1.589541000000000093e+00
1.684967000000000104e+00
1.956404999999999950e+00
1.149259999999999948e+00
1.575933000000000028e+00
2.280812000000000062e+00
1.575169000000000041e+00
4.841320000000000068e-01
6.208320000000000505e-01
1.399100000000000066e-01
2.325741999999999976e+00
1.787884000000000029e+00
2.149074000000000151e+00
2.106529000000000096e+00
2.091701000000000032e+00
2.791989000000000054e+00
1.180878000000000094e+00
1.036030999999999924e+00
6.886120000000000019e-01
5.939370000000000482e-01
1.683376999999999901e+00
1.930446000000000106e+00
5.332890000000000130e-01
9.449290000000000189e-01
1.777576000000000045e+00
2.171012000000000164e+00
3.968820000000000126e-01
8.676709999999999701e-01
1.847749999999999948e-01
1.683449999999999891e+00
1.064202000000000092e+00
7.668930000000000469e-01
1.281909999999999994e-01
2.361679999999999779e+00
2.754135000000000222e+00
1.195500999999999925e+00
9.071730000000000071e-01
5.080989999999999673e-01
1.489076999999999984e+00
2.313975999999999811e+00
1.743692000000000020e+00
5.104469999999999841e-01
6.608009999999999717e-01
2.017869000000000135e+00
3.543905999999999779e+00
7.886400000000000354e-02
4.712020000000000097e-01
5.090949999999999642e-01
1.681078000000000072e+00
2.178487000000000062e+00
1.012901000000000051e+00
7.513030000000000541e-01
2.575534000000000212e+00
2.791243000000000141e+00
1.545044000000000084e+00
9.532289999999999930e-01
7.662330000000000529e-01
1.211594000000000060e+00
1.911656000000000022e+00
1.824564999999999992e+00
1.332645000000000080e+00
2.156495000000000051e+00
2.506832000000000171e+00
2.652149000000000090e+00
7.920299999999999563e-02
7.136719999999999731e-01
2.574250000000000149e-01
1.613915999999999906e+00
2.248514999999999819e+00
7.365869999999999918e-01
5.532489999999999908e-01
1.671246999999999927e+00
1.934233000000000091e+00
1.675723999999999991e+00
1.082622999999999891e+00
4.411100000000000021e-01
1.005540000000000100e+00
1.286607999999999974e+00
1.379423999999999984e+00
3.437540000000000040e-01
1.235861000000000098e+00
2.246627999999999847e+00
2.591612000000000027e+00
3.816289999999999960e-01
6.544400000000000217e-01
4.471760000000000179e-01
1.973136999999999919e+00
2.464131000000000071e+00
1.914722000000000035e+00
2.104470000000000063e+00
2.327592999999999801e+00
2.718909000000000020e+00
2.659537999999999958e+00
7.056430000000000202e-01
2.093969999999999998e-01
9.722190000000000554e-01
2.245254000000000083e+00
2.220022999999999858e+00
2.164949999999999930e-01
2.247280000000000111e-01
1.479028999999999927e+00
2.217617000000000171e+00
8.825250000000000039e-01
9.670229999999999659e-01
6.115040000000000475e-01
1.445565999999999907e+00
1.867903000000000091e+00
5.620950000000000113e-01
4.807170000000000054e-01
1.750259000000000009e+00
2.641071999999999864e+00
2.074202999999999797e+00
8.959699999999999609e-02
7.566900000000000015e-02
2.083835999999999800e+00
2.095282999999999785e+00
1.098044000000000020e+00
4.539650000000000074e-01
2.021544000000000008e+00
2.171657000000000171e+00
2.582638000000000211e+00
4.786540000000000239e-01
7.357359999999999456e-01
8.204699999999999493e-02
2.091527999999999832e+00
2.184581999999999802e+00
1.337957000000000063e+00
9.740000000000000394e-04
5.268490000000000117e-01
2.388544000000000000e+00
1.626540000000000097e+00
5.302559999999999496e-01
5.380399999999999627e-01
1.279538999999999982e+00
1.980421999999999905e+00
1.044011000000000022e+00
2.692729999999999846e-01
6.995789999999999509e-01
1.534092000000000011e+00
2.376233000000000040e+00
4.084000000000000130e-02
9.083930000000000060e-01
5.295400000000000107e-02
1.781195000000000084e+00
1.621633000000000102e+00
7.103249999999999842e-01
5.779060000000000308e-01
9.965739999999999599e-01
1.883529999999999927e+00
2.164864000000000122e+00
5.881429999999999714e-01
3.729959999999999942e-01
1.107269999999999976e+00
1.886538999999999966e+00
5.895129999999999537e-01
7.189619999999999900e-01
1.256059999999999954e+00
3.430159999999999876e-01
1.807392000000000110e+00
3.406669999999999976e-01
1.051185999999999954e+00
7.620000000000000384e-02
1.076141000000000014e+00
1.366625999999999896e+00
4.610509999999999886e-01
3.257900000000000240e-01
1.022570000000000007e-01
1.011926000000000103e+00
1.589394999999999891e+00
9.879890000000000061e-01
3.976230000000000042e-01
1.150636999999999910e+00
1.155145000000000088e+00
1.188083999999999918e+00
6.102009999999999934e-01
3.554889999999999994e-01
1.170017000000000085e+00
1.011147000000000018e+00
4.964290000000000092e-01
1.371099000000000068e+00
6.557199999999999696e-01
7.066580000000000084e-01
3.630920000000000258e-01
1.391588000000000047e+00
1.686657000000000073e+00
3.215943000000000218e+00
1.231103999999999976e+00
5.787160000000000082e-01
1.609849000000000085e+00
8.671349999999999891e-01
6.247219999999999995e-01
5.208030000000000159e-01
8.651899999999999868e-02
1.803774999999999906e+00
7.481590000000000185e-01
4.814780000000000171e-01
8.032129999999999548e-01
8.407740000000000213e-01
1.345704999999999929e+00
2.210709999999999897e-01
1.262523999999999980e+00
6.943960000000000132e-01
1.259699999999999986e-01
5.723899999999999544e-01
2.936489999999999934e-01
1.086581999999999937e+00
5.119209999999999594e-01
1.163337000000000065e+00
7.941129999999999578e-01
1.986249999999999960e-01
1.810653000000000068e+00
4.182199999999999807e-01
1.264710999999999919e+00
1.905278999999999945e+00
1.734374000000000082e+00
2.458909999999999985e-01
2.755259999999999931e-01
1.614055000000000017e+00
1.426684000000000063e+00
1.278488000000000069e+00
1.917094000000000076e+00
3.587816000000000116e+00
3.300870999999999889e+00
2.242789000000000144e+00
1.394247999999999932e+00
1.862567000000000084e+00
2.733270000000000088e+00
1.706855000000000011e+00
8.741790000000000393e-01
3.836579999999999990e-01
9.343179999999999819e-01
2.663060000000000205e+00
3.663577999999999779e+00
2.452262999999999860e+00
5.627480000000000260e-01
1.304124999999999979e+00
1.607860999999999985e+00
1.116859999999999964e+00
1.618739999999999901e-01
5.061210000000000431e-01
1.856043000000000109e+00
1.619142000000000081e+00
1.218574000000000046e+00
4.375859999999999750e-01
1.457110000000000072e-01
1.649914000000000103e+00
1.134570999999999996e+00
5.417729999999999491e-01
6.495149999999999535e-01
6.704419999999999824e-01
1.352311999999999959e+00
8.206800000000000206e-02
2.643769999999999731e-01
5.062309999999999865e-01
4.769349999999999978e-01
1.712626999999999899e+00
1.123143999999999920e+00
2.182890000000000108e-01
1.616289999999999949e-01
2.298329999999999984e+00
2.834986999999999924e+00
3.107804999999999929e+00
1.771219000000000099e+00
7.275779999999999470e-01
2.031975000000000087e+00
1.667761000000000049e+00
1.345253000000000032e+00
2.122259999999999980e-01
2.322180000000000077e-01
2.594212999999999880e+00
1.363958000000000004e+00
1.001660999999999913e+00
4.811739999999999906e-01
7.694579999999999753e-01
1.862915000000000099e+00
1.248315999999999981e+00
2.130440000000000111e-01
2.298129999999999895e-01
3.815520000000000023e-01
1.405392999999999892e+00
4.238990000000000258e-01
3.218329999999999802e-01
7.460280000000000244e-01
1.791789000000000076e+00
9.974880000000000413e-01
8.536249999999999671e-01
2.981726999999999794e+00
3.455436999999999870e+00
1.495087999999999973e+00
7.263239999999999696e-01
2.597768999999999995e+00
2.287212999999999941e+00
1.899289000000000005e+00
1.220350999999999964e+00
9.690229999999999677e-01
4.978069999999999995e-01
5.526250000000000329e-01
6.534429999999999961e-01
2.079015000000000057e+00
8.941550000000000331e-01
1.144500000000000031e-02
2.161019999999999885e-01
1.254448000000000008e+00
1.759271000000000029e+00
9.485820000000000363e-01
4.950330000000000008e-01
1.369710000000000094e-01
9.225139999999999452e-01
1.310680999999999985e+00
3.765729999999999911e-01
8.619569999999999732e-01
1.261405000000000109e+00
2.307617000000000029e+00
1.162941999999999920e+00
1.984630000000000005e-01
7.632560000000000455e-01
6.148419999999999996e-01
1.920739999999999892e+00
3.608759999999999746e-01
3.286279999999999757e-01
6.335499999999999465e-02
1.430187000000000097e+00
1.668001999999999985e+00
8.125980000000000425e-01
5.931999999999999496e-01
3.193889999999999785e-01
3.042290000000000272e-01
1.710379999999999956e-01
6.718439999999999968e-01
7.717429999999999568e-01
3.888820000000000054e-01
1.689875000000000016e+00
1.066321999999999992e+00
2.896900000000000169e-02
8.604359999999999786e-01
6.920150000000000468e-01
1.508072000000000079e+00
7.929929999999999479e-01
3.697230000000000238e-01
6.183999999999999497e-01
1.357250999999999985e+00
1.713208000000000064e+00
4.146320000000000006e-01
1.988530000000000020e-01
6.792019999999999724e-01
8.726509999999999545e-01
1.689305999999999974e+00
2.890789999999999749e-01
1.514929999999999888e-01
1.331547000000000036e+00
1.738075999999999954e+00
1.371451999999999893e+00
5.206420000000000492e-01
7.690559999999999619e-01
3.312229999999999897e-01
1.252602999999999911e+00
3.571659999999999835e-01
2.951969999999999872e-01
5.304499999999999771e-01
1.385688000000000031e+00
1.284561999999999982e+00
4.978020000000000223e-01
3.252430000000000043e-01
1.463478999999999974e+00
9.687999999999999390e-02
1.201731000000000105e+00
1.303724000000000105e+00
8.462429999999999675e-01
5.770100000000000229e-02
1.666166000000000036e+00
9.213080000000000158e-01
5.446619999999999795e-01
1.023970000000000047e+00
9.994729999999999448e-01
1.385191000000000061e+00
5.894399999999999640e-01
1.296737000000000029e+00
7.216860000000000497e-01
5.420589999999999575e-01
1.346634000000000109e+00
2.425170000000000103e-01
1.046035000000000048e+00
1.716161000000000048e+00
2.588440000000000185e-01
1.129409999999999997e-01
1.202933000000000030e+00
1.620133999999999963e+00
9.070930000000000382e-01
1.153856999999999911e+00
5.473810000000000064e-01
1.191130000000000022e+00
1.644617999999999913e+00
1.728604999999999947e+00
5.119820000000000482e-01
2.406306999999999974e+00
1.981179000000000023e+00
1.355504999999999960e+00
1.213240000000000013e-01
1.466529999999999889e+00
1.326670000000000071e-01
1.496145000000000058e+00
1.690544999999999964e+00
1.115226000000000051e+00
1.863950000000000051e-01
7.382229999999999626e-01
2.950518000000000196e+00
3.494149999999999756e-01
9.606080000000000174e-01
4.985600000000000032e-01
8.484949999999999992e-01
3.021214000000000066e+00
2.944141999999999815e+00
5.197230000000000461e-01
1.864530999999999938e+00
2.564041000000000015e+00
3.371935000000000127e+00
9.195879999999999610e-01
9.198589999999999822e-01
5.688959999999999573e-01
1.777935000000000043e+00
2.850961999999999996e+00
2.416866999999999877e+00
2.883338999999999874e+00
2.467032000000000114e+00
2.876980000000000093e+00
2.008090999999999848e+00
1.090030000000000027e-01
7.797400000000000164e-02
1.465521000000000074e+00
2.801702999999999832e+00
2.224886000000000141e+00
7.373300000000000687e-02
4.348670000000000035e-01
1.987511000000000028e+00
3.452408999999999839e+00
1.282780000000000031e-01
8.893689999999999651e-01
6.976989999999999581e-01
1.610406999999999922e+00
2.869969999999999910e+00
7.755729999999999569e-01
3.134390000000000231e-01
1.990316999999999892e+00
2.827500999999999820e+00
2.896838999999999942e+00
1.255070000000000074e-01
3.810080000000000133e-01
1.322994999999999921e+00
1.749589999999999979e+00
2.163704000000000072e+00
9.507609999999999673e-01
2.056541000000000174e+00
2.331271999999999789e+00
2.437752999999999837e+00
5.090189999999999992e-01
1.042669999999999986e+00
3.979940000000000144e-01
1.269241999999999981e+00
2.641058999999999823e+00
3.671039999999999859e-01
3.986859999999999848e-01
6.837649999999999562e-01
2.534473999999999894e+00
2.325839999999999907e+00
6.734369999999999523e-01
3.873829999999999774e-01
3.153940000000000077e-01
1.689384999999999915e+00
2.483162999999999787e+00
5.864209999999999701e-01
1.236330000000000068e-01
2.246694999999999887e+00
2.165995999999999810e+00
8.452880000000000393e-01
8.657310000000000283e-01
2.157900000000000096e-01
9.482199999999999518e-01
1.811079000000000105e+00
8.669980000000000464e-01
1.211160999999999932e+00
1.664552999999999949e+00
2.573970000000000091e+00
2.204260000000000108e+00
1.595020000000000049e-01
1.262060000000000126e-01
3.326890000000000125e-01
1.410935999999999968e+00
1.358700999999999937e+00
1.515066000000000024e+00
1.033894000000000091e+00
1.368587999999999916e+00
1.355590000000000073e+00
7.334110000000000351e-01
1.020048999999999984e+00
3.961230000000000029e-01
1.296435000000000004e+00
1.443311000000000011e+00
6.325129999999999919e-01
6.559700000000000530e-01
3.076019999999999865e-01
2.043773999999999980e+00
1.639245000000000063e+00
5.163500000000000034e-02
1.329589999999999939e-01
4.812589999999999923e-01
1.774480999999999975e+00
1.348552999999999891e+00
2.495570000000000010e-01
1.342006000000000032e+00
1.985438999999999954e+00
2.574603999999999893e+00
9.626519999999999522e-01
1.183275000000000077e+00
2.490219999999999934e-01
1.245571999999999901e+00
9.189000000000000501e-01
5.083140000000000436e-01
1.379380999999999968e+00
4.568619999999999903e-01
1.782678999999999903e+00
1.812804000000000082e+00
7.576900000000000301e-02
3.379860000000000086e-01
1.448959000000000108e+00
3.451986000000000221e+00
3.553093000000000057e+00
1.374557999999999947e+00
1.248599000000000014e+00
3.265772000000000119e+00
4.869494000000000433e+00
3.233747999999999845e+00
1.736419999999999908e-01
1.145721999999999907e+00
2.498905999999999850e+00
3.477510000000000101e+00
3.218716999999999828e+00
2.831981999999999999e+00
3.172190000000000065e+00
2.716508000000000145e+00
3.343745000000000189e+00
1.174339999999999967e-01
4.557979999999999809e-01
1.465487999999999902e+00
2.852991999999999972e+00
4.030898999999999788e+00
1.956979999999999942e+00
1.726115000000000066e+00
3.027969999999999828e+00
3.440894000000000119e+00
2.436838999999999977e+00
7.395869999999999944e-01
2.479699999999999960e-02
1.817911999999999972e+00
2.406333000000000055e+00
1.424109999999999987e+00
1.589800000000000102e-01
2.102870000000000017e-01
1.673432999999999948e+00
2.349972000000000172e+00
3.271609999999999796e-01
8.679590000000000360e-01
5.023659999999999792e-01
9.805089999999999639e-01
1.132714999999999916e+00
1.499629000000000101e+00
2.840610000000000079e-01
1.653839000000000059e+00
1.823277000000000037e+00
1.874282999999999921e+00
9.465329999999999577e-01
9.450400000000000467e-02
1.481425999999999910e+00
1.204981000000000080e+00
1.040772999999999948e+00
1.248343999999999898e+00
7.741019999999999568e-01
4.958940000000000015e-01
1.288202000000000069e+00
5.049529999999999852e-01
1.000596000000000041e+00
2.499499999999999986e-02
1.497524000000000077e+00
1.024340000000000028e+00
6.408409999999999940e-01
5.831920000000000437e-01
9.205240000000000089e-01
1.221386000000000083e+00
6.653050000000000352e-01
1.382160000000000055e+00
6.331350000000000033e-01
1.011376999999999970e+00
6.687579999999999636e-01
3.330239999999999867e-01
1.225802999999999976e+00
1.576573999999999920e+00
1.495527999999999968e+00
1.177116999999999969e+00
7.938150000000000484e-01
1.512189000000000005e+00
3.085129999999999817e-01
1.325204999999999966e+00
3.114400000000000154e-02
8.301439999999999930e-01
1.402103000000000099e+00
1.334492999999999929e+00
1.775500000000000134e-01
4.580009999999999915e-01
1.789794000000000107e+00
9.883429999999999715e-01
3.158699999999999841e-01
8.719599999999999573e-01
5.421470000000000455e-01
1.468946000000000085e+00
3.542830000000000146e-01
1.825759999999999883e-01
2.999040000000000039e-01
1.065201000000000064e+00
1.689877000000000073e+00
1.539949999999999930e-01
5.973760000000000181e-01
6.856020000000000447e-01
2.439999999999999895e-03
7.156839999999999868e-01
2.289579999999999949e-01
9.006119999999999681e-01
1.460039999999999949e-01
1.888012000000000024e+00
9.074820000000000109e-01
5.580060000000000020e-01
1.222493999999999970e+00
3.870879999999999876e-01
1.302189000000000041e+00
8.365820000000000478e-01
6.716450000000000475e-01
1.058885000000000076e+00
1.004593999999999987e+00
2.189496000000000109e+00
9.065569999999999462e-01
1.122643000000000058e+00
8.672809999999999686e-01
2.274383999999999961e+00
1.694860000000000033e+00
1.783470000000000111e+00
1.115402000000000005e+00
1.932757999999999976e+00
2.860317000000000220e+00
1.586927999999999894e+00
2.848600000000000021e-01
2.479290000000000105e-01
1.511929000000000078e+00
2.584027999999999992e+00
2.531692000000000053e+00
2.614628000000000174e+00
1.728796999999999917e+00
2.894608999999999988e+00
2.495147999999999922e+00
6.950009999999999799e-01
9.318290000000000184e-01
1.194510000000000016e-01
1.679988000000000037e+00
1.904536999999999924e+00
1.294537999999999967e+00
2.937310000000000199e-01
6.026580000000000270e-01
2.445016999999999996e+00
1.293068000000000106e+00
7.308299999999999519e-02
1.088480000000000003e-01
8.559679999999999511e-01
1.361426000000000025e+00
5.161829999999999474e-01
3.257220000000000115e-01
4.801099999999999812e-02
1.664484000000000075e+00
1.822013000000000105e+00
8.395939999999999515e-01
4.490230000000000055e-01
3.478709999999999858e-01
1.930507999999999891e+00
3.549260000000000193e-01
7.142800000000000538e-02
1.319440000000000057e-01
1.197608000000000006e+00
2.519413999999999820e+00
1.323849999999999971e+00
5.737459999999999782e-01
4.382920000000000149e-01
3.125350000000000072e-01
2.574244000000000199e+00
2.509422999999999959e+00
1.965670000000000028e+00
1.564186999999999994e+00
1.743378000000000094e+00
2.107769999999999921e+00
1.201165000000000038e+00
1.267800000000000038e-01
2.736179999999999723e-01
1.195105000000000084e+00
1.278188000000000102e+00
1.162964000000000109e+00
4.148999999999999910e-02
1.101660000000000084e+00
2.105630999999999808e+00
1.042947000000000068e+00
9.430579999999999519e-01
6.337469999999999493e-01
2.426929999999999921e-01
1.302394000000000052e+00
7.987809999999999633e-01
5.489770000000000483e-01
7.578489999999999949e-01
9.383099999999999774e-01
2.174125999999999781e+00
8.547869999999999635e-01
2.182300000000000073e-01
4.161380000000000079e-01
5.995890000000000386e-01
1.057625999999999955e+00
6.827900000000000635e-02
1.711719999999999908e-01
1.023784999999999945e+00
1.943697000000000008e+00
1.285666999999999893e+00
1.222660000000000080e+00
8.509899999999999409e-02
6.529270000000000351e-01
1.551153000000000004e+00
2.123956000000000177e+00
2.353193999999999786e+00
1.105401000000000078e+00
2.268187000000000175e+00
2.014763999999999999e+00
1.274925000000000086e+00
6.163750000000000062e-01
9.115199999999999692e-02
1.842878999999999934e+00
2.033856000000000108e+00
4.930209999999999870e-01
6.515330000000000288e-01
7.678700000000000525e-01
2.117763000000000062e+00
1.895299000000000067e+00
8.646690000000000209e-01
2.066000000000000128e-02
5.035099999999999992e-02
1.332025999999999932e+00
2.545853999999999839e+00
8.864229999999999610e-01
8.125679999999999570e-01
1.276858999999999966e+00
1.944436000000000053e+00
1.378886000000000056e+00
3.888500000000000290e-02
6.594099999999999961e-02
1.263220000000000010e+00
1.280864999999999920e+00
3.646200000000000135e-02
1.714999999999999858e-02
1.459580000000000044e-01
1.821382999999999974e+00
1.334986000000000006e+00
4.746999999999999831e-02
5.484179999999999611e-01
3.619700000000000140e-01
2.034380000000000077e-01
1.693850000000000078e-01
1.646716999999999986e+00
6.293330000000000313e-01
6.924700000000000299e-02
1.553393999999999942e+00
1.102038999999999991e+00
7.693290000000000406e-01
8.244420000000000082e-01
1.217079999999999967e-01
2.760389999999999788e-01
8.793619999999999770e-01
1.246307999999999971e+00
9.461420000000000385e-01
9.214860000000000273e-01
1.215811999999999893e+00
9.623199999999999532e-01
3.829250000000000154e-01
3.747969999999999913e-01
1.154892000000000030e+00
1.545036999999999994e+00
1.670500000000000110e-02
2.536340000000000261e-01
5.377889999999999615e-01
1.398498999999999937e+00
9.293129999999999447e-01
1.004100999999999910e+00
9.777059999999999640e-01
2.590000000000000071e-04
4.943259999999999876e-01
9.839499999999999913e-01
1.879763000000000073e+00
1.156282999999999950e+00
4.318660000000000276e-01
7.849329999999999918e-01
6.976700000000000124e-01
2.010667000000000204e+00
2.260642999999999958e+00
8.783539999999999681e-01
2.334086000000000105e+00
2.197456999999999994e+00
2.553425999999999974e+00
1.393324999999999925e+00
6.801620000000000443e-01
5.992159999999999709e-01
1.280419999999999892e+00
1.121304000000000078e+00
1.186328999999999967e+00
1.160189999999999971e-01
9.108289999999999997e-01
1.545285000000000020e+00
1.751265000000000072e+00
3.963820000000000121e-01
8.197769999999999779e-01
3.048290000000000166e-01
1.455067000000000110e+00
1.326025000000000009e+00
3.797690000000000232e-01
9.457280000000000131e-01
1.721049000000000051e+00
2.418245000000000200e+00
1.956644000000000050e+00
7.328179999999999694e-01
4.534839999999999982e-01
7.808199999999999585e-01
1.043401000000000023e+00
1.532280000000000031e-01
2.182636000000000021e+00
4.372579999999999800e-01
8.056780000000000053e-01
2.730440000000000089e-01
3.958980000000000277e-01
1.458938000000000068e+00
1.402009999999999923e-01
3.043719999999999759e-01
1.245330000000000048e-01
1.001211000000000073e+00
5.564839999999999787e-01
1.155367000000000033e+00
1.324643999999999933e+00
3.933599999999999874e-01
9.813140000000000196e-01
4.383029999999999982e-01
9.511730000000000462e-01
1.220310000000000006e+00
1.751179999999999959e-01
3.148179999999999867e-01
1.962879000000000040e+00
1.753289000000000097e+00
2.022680999999999951e+00
4.903799999999999826e-02
1.132285999999999904e+00
2.912599999999999911e-02
4.574759999999999938e-01
1.116900000000000004e+00
7.716690000000000493e-01
5.793340000000000156e-01
1.135947999999999958e+00
1.324276999999999926e+00
3.281229999999999980e-01
1.340859000000000023e+00
9.056039999999999646e-01
2.015490000000000059e-01
1.315671999999999953e+00
8.143110000000000070e-01
8.416390000000000260e-01
8.483209999999999917e-01
2.167546000000000195e+00
1.891035000000000021e+00
9.560000000000000355e-04
6.779779999999999696e-01
5.832100000000000062e-01
1.766559999999999908e+00
2.030790999999999791e+00
1.284637999999999947e+00
2.869273999999999880e+00
2.115337999999999941e+00
2.829267000000000198e+00
2.501504000000000172e+00
6.050010000000000110e-01
2.161389999999999978e-01
1.555916000000000077e+00
2.010072000000000081e+00
2.142376000000000058e+00
9.403310000000000279e-01
2.302500999999999909e+00
2.096181000000000072e+00
2.534988999999999937e+00
7.368350000000000177e-01
7.395589999999999664e-01
2.019009999999999971e-01
1.306292000000000009e+00
1.123350999999999988e+00
7.172209999999999974e-01
6.635069999999999579e-01
8.304899999999999505e-01
3.056668999999999858e+00
1.092511000000000010e+00
1.071784000000000070e+00
1.753389999999999949e-01
4.119180000000000064e-01
2.089571999999999985e+00
7.694640000000000368e-01
1.268154000000000003e+00
8.830679999999999641e-01
2.251614000000000004e+00
2.581186000000000202e+00
1.254410000000000025e+00
6.156439999999999690e-01
1.506291999999999964e+00
1.894238000000000088e+00
2.414629000000000136e+00
1.607410999999999923e+00
9.259819999999999718e-01
1.323887000000000036e+00
3.184305000000000163e+00
2.313223999999999947e+00
3.098920000000000008e-01
3.762399999999999772e-02
4.329680000000000195e-01
1.895076999999999900e+00
7.976360000000000117e-01
7.997900000000000009e-01
6.096169999999999645e-01
1.445200000000000040e+00
1.611402000000000001e+00
1.819499999999999937e-02
1.130943000000000032e+00
4.698829999999999951e-01
1.158557000000000059e+00
2.323023000000000060e+00
9.035870000000000291e-01
8.618940000000000490e-01
1.712299000000000015e+00
1.690488999999999908e+00
1.726739000000000024e+00
4.380950000000000122e-01
7.417999999999999594e-02
1.140444999999999931e+00
2.221458999999999850e+00
2.371097999999999928e+00
2.351429999999999909e-01
1.286002000000000089e+00
9.600189999999999557e-01
1.722720000000000029e+00
4.290459999999999829e-01
8.704479999999999995e-01
2.128490000000000104e-01
1.537368999999999986e+00
2.072128000000000192e+00
1.067447000000000035e+00
2.989180000000000170e-01
1.579884999999999984e+00
2.024296999999999791e+00
1.345301000000000080e+00
5.237540000000000529e-01
1.803760000000000085e-01
9.632540000000000546e-01
1.621610999999999914e+00
2.273604999999999876e+00
1.342948000000000031e+00
1.391958000000000029e+00
2.585077000000000069e+00
2.026059000000000054e+00
7.962909999999999711e-01
7.477129999999999610e-01
5.773350000000000426e-01
2.892209999999999948e+00
3.305950999999999862e+00
3.307475000000000165e+00
5.049310000000000187e-01
1.131542000000000048e+00
1.926779999999999937e+00
2.428011999999999837e+00
1.762660000000000060e-01
5.331529999999999880e-01
1.151980999999999922e+00
1.175599999999999978e+00
2.117392999999999859e+00
2.941981000000000179e+00
3.010203999999999880e+00
1.712958999999999898e+00
2.230935000000000112e+00
2.694008000000000180e+00
2.387293000000000109e+00
1.786416999999999922e+00
2.311010000000000009e-01
1.714890000000000025e-01
1.382270000000000110e+00
2.302915000000000045e+00
2.141780999999999935e+00
8.348459999999999770e-01
1.027713000000000099e+00
1.593739999999999934e+00
1.121107000000000076e+00
7.854149999999999743e-01
2.391780000000000017e-01
6.521550000000000402e-01
1.549530999999999992e+00
1.068446000000000007e+00
2.978959999999999941e-01
5.179019999999999735e-01
2.790079999999999782e-01
1.609178999999999915e+00
9.095739999999999936e-01
6.136350000000000415e-01
8.967100000000000071e-01
9.317130000000000134e-01
4.173899999999999832e-02
5.803739999999999455e-01
5.910199999999999898e-01
7.349600000000000577e-02
7.655129999999999990e-01
8.639510000000000245e-01
4.107299999999999840e-01
1.258354999999999890e+00
9.347339999999999538e-01
2.020859999999999879e-01
1.785940000000000027e-01
8.205540000000000056e-01
7.967640000000000278e-01
4.195920000000000205e-01
2.109145999999999965e+00
1.434228999999999976e+00
5.840969999999999773e-01
3.447180000000000244e-01
1.791328000000000031e+00
3.398811999999999944e+00
3.262541999999999831e+00
3.837372999999999923e+00
2.022991000000000206e+00
1.906935000000000047e+00
1.571118000000000015e+00
7.747829999999999995e-01
9.578240000000000087e-01
1.438293000000000044e+00
1.156975000000000087e+00
1.239977000000000107e+00
5.584999999999999687e-02
2.445340000000000014e-01
1.394341999999999970e+00
1.671961999999999948e+00
1.147980999999999918e+00
4.819100000000000050e-01
7.862989999999999702e-01
1.876960000000000017e-01
7.585340000000000416e-01
5.247030000000000305e-01
1.313300000000000058e-02
3.294219999999999926e-01
1.389516999999999891e+00
1.510807999999999929e+00
2.785110000000000086e-01
2.057980000000000087e-01
5.792699999999999516e-01
1.058850000000000069e+00
2.140089000000000130e+00
2.182443999999999829e+00
1.425348999999999977e+00
1.184433000000000069e+00
1.740617999999999999e+00
1.035457000000000072e+00
5.020069999999999810e-01
4.361570000000000169e-01
5.738729999999999665e-01
1.549968999999999930e+00
9.117859999999999854e-01
1.348199999999999919e-02
3.391140000000000265e-01
1.989111999999999991e+00
1.458704999999999918e+00
7.294100000000000583e-02
7.375359999999999694e-01
7.015240000000000364e-01
6.726189999999999669e-01
1.110751999999999962e+00
2.952440000000000064e-01
6.424739999999999895e-01
6.950920000000000432e-01
1.769727999999999968e+00
1.200318999999999914e+00
1.100649999999999962e-01
5.152339999999999698e-01
4.356180000000000052e-01
1.259169999999999900e+00
1.671448000000000045e+00
1.743163999999999936e+00
1.097684000000000104e+00
1.469716999999999940e+00
1.209764999999999979e+00
2.199200000000000044e-01
9.112400000000000500e-01
1.346683000000000074e+00
6.574109999999999676e-01
5.900889999999999747e-01
4.050420000000000131e-01
1.784626000000000046e+00
2.559230000000000116e-01
1.406883000000000106e+00
5.254370000000000429e-01
7.763949999999999463e-01
1.804996999999999963e+00
1.423988000000000032e+00
3.837389999999999968e-01
2.189084999999999948e+00
1.377340000000000009e+00
1.560535000000000005e+00
1.676100000000000090e-01
1.481977000000000100e+00
7.240499999999999714e-02
1.138220000000000010e+00
1.892981000000000025e+00
2.917150000000000021e-01
7.995299999999999629e-02
4.229129999999999834e-01
9.681720000000000326e-01
2.494329999999999881e-01
1.575879000000000030e+00
6.318660000000000387e-01
2.401619999999999866e-01
2.474419999999999953e-01
2.895519999999999761e-01
1.651091000000000086e+00
8.822900000000000187e-02
1.832630000000000092e-01
4.155989999999999962e-01
9.156279999999999974e-01
1.654071000000000069e+00
5.143899999999999861e-02
4.505879999999999885e-01
4.239399999999999835e-01
3.017299999999999843e-02
6.320029999999999815e-01
5.831929999999999614e-01
8.740700000000000136e-01
3.205020000000000091e-01
1.728086000000000011e+00
9.169880000000000253e-01
4.321999999999999731e-01
7.378839999999999844e-01
4.494199999999999862e-01
7.915400000000000214e-01
7.034540000000000237e-01
3.828400000000000136e-01
1.169081999999999955e+00
6.702129999999999477e-01
1.431917000000000106e+00
6.175720000000000098e-01
3.379269999999999774e-01
1.921360000000000012e-01
9.203710000000000502e-01
1.020877999999999952e+00
1.988860000000000072e-01
5.909320000000000128e-01
3.449619999999999909e-01
1.710377999999999954e+00
8.873450000000000504e-01
1.684199999999999933e-02
5.301050000000000484e-01
3.060510000000000175e-01
1.412420000000000064e-01
2.789730000000000265e-01
1.116174999999999917e+00
1.342259000000000091e+00
1.326640000000000041e-01
1.123375000000000012e+00
2.433140000000000025e-01
1.426423999999999914e+00
2.578189000000000064e+00
1.855842999999999909e+00
1.366322000000000036e+00
1.181389999999999940e+00
2.202177999999999969e+00
2.329971000000000014e+00
5.338680000000000092e-01
1.169570000000000054e-01
1.341901999999999928e+00
2.279217000000000048e+00
2.671456000000000053e+00
7.411969999999999947e-01
1.763387999999999955e+00
3.804352000000000178e+00
3.136601999999999890e+00
1.785056999999999894e+00
3.158349999999999769e-01
5.639269999999999561e-01
2.026765999999999845e+00
2.332821000000000033e+00
1.325166999999999984e+00
1.118252999999999941e+00
1.303298999999999985e+00
2.692756000000000149e+00
1.953541999999999890e+00
1.009965999999999919e+00
1.780970000000000053e-01
2.577519999999999811e-01
1.732920999999999934e+00
1.182714999999999961e+00
8.545319999999999583e-01
2.569529999999999870e-01
1.869820999999999955e+00
1.952574000000000032e+00
1.007776999999999923e+00
1.049579000000000040e+00
3.564189999999999858e-01
1.047368000000000077e+00
1.219694000000000056e+00
1.458587000000000078e+00
1.500710999999999906e+00
2.046514000000000166e+00
2.020631999999999984e+00
1.478650000000000020e+00
5.907679999999999598e-01
3.506619999999999737e-01
3.095479999999999898e-01
8.813419999999999588e-01
4.714299999999999741e-02
5.882640000000000091e-01
2.167060000000000097e-01
1.437343000000000037e+00
2.091788999999999898e+00
4.024340000000000139e-01
1.469824000000000019e+00
5.627419999999999645e-01
1.707909999999999984e-01
1.135107000000000088e+00
6.966839999999999700e-01
5.301129999999999454e-01
4.932190000000000185e-01
1.139065999999999912e+00
1.517050000000000065e-01
1.203869999999999996e+00
8.477160000000000251e-01
1.822259999999999991e-01
7.945750000000000313e-01
2.708619999999999917e-01
4.033669999999999756e-01
1.228930000000000022e-01
2.075398999999999994e+00
2.571363999999999983e+00
4.606060000000000154e-01
7.987389999999999768e-01
3.785979999999999901e-01
1.466142999999999974e+00
1.927629999999999955e+00
1.579930000000000057e+00
1.263824000000000058e+00
1.943308000000000035e+00
2.242868999999999780e+00
2.443067999999999795e+00
3.789000000000000007e-02
1.583660000000000068e-01
7.853470000000000173e-01
1.724801999999999946e+00
2.473247999999999891e+00
1.036006999999999900e+00
1.447950000000000070e-01
1.846276999999999946e+00
2.583203999999999834e+00
1.234491999999999923e+00
3.174609999999999932e-01
3.319960000000000133e-01
2.234589999999999854e+00
2.187329000000000079e+00
1.015584000000000042e+00
2.937210000000000099e-01
1.655885999999999969e+00
2.520192999999999905e+00
2.548953000000000024e+00
4.316490000000000049e-01
4.201389999999999847e-01
1.497100000000000097e+00
2.739993000000000123e+00
3.059471999999999969e+00
1.422412000000000010e+00
2.199488000000000110e+00
2.272997999999999852e+00
3.090974999999999806e+00
1.762793999999999972e+00
6.170060000000000544e-01
1.698070000000000135e-01
1.896022000000000096e+00
2.720102999999999938e+00
1.641939000000000037e+00
3.629640000000000088e-01
4.497519999999999851e-01
2.268756999999999913e+00
2.493552999999999908e+00
2.621280000000000276e-01
4.321240000000000081e-01
4.065429999999999877e-01
2.080500999999999934e+00
2.701257000000000019e+00
1.334829999999999905e-01
1.571253000000000011e+00
1.832097000000000087e+00
2.395170999999999939e+00
1.999619000000000035e+00
5.054290000000000171e-01
4.358319999999999972e-01
2.376576000000000022e+00
3.427649999999999864e+00
2.299730999999999970e+00
1.723889999999999922e+00
2.231266999999999889e+00
2.343596999999999930e+00
2.754583999999999921e+00
4.766610000000000014e-01
2.945160000000000000e-01
6.610350000000000392e-01
2.461593999999999838e+00
3.671631000000000089e+00
1.426852000000000009e+00
1.030027000000000026e+00
5.986550000000000482e-01
2.845130999999999855e+00
1.709000999999999992e+00
6.863240000000000451e-01
4.830079999999999929e-01
3.168911000000000033e+00
4.927444999999999631e+00
4.437992999999999633e+00
1.637655000000000083e+00
3.911942999999999948e+00
4.115111999999999881e+00
4.395832999999999657e+00
2.587213000000000207e+00
7.736570000000000391e-01
3.513476999999999961e+00
5.287446000000000090e+00
6.539570000000000327e+00
6.319376000000000104e+00
5.128027000000000335e+00
6.227708999999999939e+00
7.859252999999999822e+00
5.193071999999999910e+00
1.401081000000000021e+00
1.494863000000000053e+00
3.576586999999999961e+00
5.239969000000000321e+00
4.572640999999999956e+00
1.146142999999999912e+00
2.721661000000000108e+00
2.964787999999999979e+00
3.801693000000000211e+00
2.106233000000000022e+00
3.191490000000000160e-01
1.902077999999999935e+00
2.634599000000000135e+00
3.477974999999999817e+00
2.839123999999999981e+00
2.805982999999999894e+00
2.382584000000000035e+00
2.277595999999999954e+00
1.113709000000000060e+00
6.115310000000000468e-01
4.332090000000000107e-01
1.506534999999999958e+00
2.734020000000000117e+00
1.484747000000000039e+00
8.513389999999999569e-01
5.237889999999999491e-01
7.697779999999999623e-01
1.152824000000000071e+00
5.494229999999999947e-01
9.396729999999999805e-01
2.449899999999999994e-02
1.085828999999999933e+00
2.443928999999999796e+00
2.827859999999999818e-01
1.142070000000000030e-01
7.393769999999999509e-01
1.273023000000000016e+00
8.059520000000000017e-01
1.149008000000000029e+00
2.744949999999999890e-01
9.443030000000000035e-01
1.389073000000000002e+00
7.544220000000000370e-01
4.266849999999999810e-01
1.454709999999999892e-01
7.278949999999999587e-01
2.901880000000000015e-01
1.160444000000000031e+00
1.440015999999999963e+00
7.895330000000000403e-01
6.178639999999999688e-01
7.824560000000000404e-01
1.147221999999999964e+00
1.676729999999999887e-01
7.618900000000000672e-02
7.025150000000000006e-01
9.227399999999999491e-02
1.729843999999999937e+00
8.952369999999999495e-01
2.729489999999999972e-01
5.700960000000000472e-01
2.580720000000000236e-01
2.399624000000000201e+00
2.012719999999999843e+00
2.293197999999999848e+00
1.752245000000000053e+00
1.325104000000000060e+00
1.595339000000000063e+00
7.707680000000000087e-01
1.240300000000000014e-01
1.750470000000000081e-01
9.111420000000000075e-01
1.261252000000000040e+00
2.771370000000000222e-01
2.226670000000000038e-01
1.976599999999999885e-02
2.001672000000000118e+00
7.710350000000000259e-01
2.440430000000000099e-01
9.521110000000000406e-01
4.950249999999999928e-01
1.992901000000000034e+00
2.310878000000000210e+00
1.620424000000000087e+00
5.117840000000000167e-01
1.094816000000000011e+00
1.760534000000000043e+00
1.141575000000000006e+00
1.328900000000000081e-01
1.823599999999999874e-02
5.474580000000000002e-01
1.468248999999999915e+00
3.042399999999999965e-02
6.521299999999999319e-02
1.045657999999999976e+00
3.493128000000000011e+00
5.049897999999999776e+00
1.005232799999999926e+01
1.330152499999999982e+01
1.939045600000000036e+01
2.401468900000000062e+01
1.592826699999999995e+01
1.022639299999999984e+01
1.137968099999999971e+01
1.383106000000000080e+01
9.397116000000000469e+00
9.494130999999999432e+00
1.001845100000000066e+01
1.211093200000000003e+01
1.571199200000000040e+01
1.373077299999999923e+01
1.577702000000000027e+01
1.630734299999999948e+01
1.286679900000000032e+01
6.549908000000000285e+00
3.582574000000000147e+00
2.157672999999999952e+00
1.567999999999999949e-01
1.441810000000000036e-01
8.424350000000000449e-01
9.449509999999999854e-01
1.150505000000000111e+00
1.264408999999999894e+00
7.272099999999999398e-02
3.790930000000000133e-01
3.356002000000000152e+00
7.601638000000000339e+00
1.021371899999999933e+01
1.214366599999999963e+01
9.923159000000000063e+00
1.157063600000000037e+01
1.388005099999999992e+01
1.005609499999999912e+01
3.273162000000000127e+00
2.395681999999999867e+00
4.981321999999999584e+00
7.328300999999999732e+00
8.616034000000000859e+00
5.005296000000000411e+00
4.694875999999999827e+00
6.411194000000000059e+00
6.602261000000000379e+00
3.082441999999999904e+00
4.055849999999999733e-01
1.001878000000000046e+00
3.812092999999999954e+00
5.326037000000000354e+00
5.630284999999999762e+00
4.990323000000000064e+00
3.898022000000000098e+00
3.205194999999999794e+00
3.098198000000000008e+00
4.702330000000000121e-01
7.700500000000000123e-01
1.830422999999999911e+00
2.617777999999999938e+00
3.574662000000000006e+00
1.410492999999999997e+00
3.075879999999999725e-01
3.202545999999999893e+00
2.892975999999999992e+00
7.231929999999999747e-01
1.049304000000000014e+00
3.586590000000000056e-01
1.834602000000000066e+00
2.399519999999999875e+00
1.318333999999999895e+00
3.124959999999999960e-01
6.868959999999999511e-01
2.235088999999999881e+00
1.481486999999999998e+00
7.716889999999999583e-01
6.492599999999999483e-01
1.677899999999999878e-02
9.963509999999999867e-01
1.590025999999999939e+00
1.197210000000000107e+00
1.238826999999999900e+00
1.430895999999999946e+00
1.527859000000000078e+00
6.200339999999999741e-01
1.471576999999999913e+00
1.029393000000000002e+00
3.043910000000000227e-01
8.172540000000000360e-01
1.399246999999999908e+00
2.602410000000000001e-01
1.241811999999999916e+00
1.322489000000000026e+00
2.563899999999999860e-02
1.459732999999999947e+00
1.218224999999999891e+00
2.776540000000000119e-01
5.783129999999999660e-01
2.905900000000000150e-02
6.766370000000000440e-01
1.641014999999999890e+00
1.078106999999999926e+00
1.743379999999999930e+00
8.790499999999999980e-01
1.429575999999999958e+00
1.102891000000000066e+00
7.386900000000000410e-02
1.140314999999999968e+00
1.469320000000000070e-01
1.134837000000000096e+00
4.364779999999999771e-01
8.363019999999999898e-01
7.523320000000000007e-01
7.987490000000000423e-01
1.240561000000000025e+00
1.491619999999999890e-01
3.870560000000000112e-01
5.148070000000000146e-01
8.830489999999999728e-01
9.565050000000000496e-01
4.042729999999999935e-01
8.475359999999999561e-01
1.031900999999999957e+00
1.659821999999999909e+00
1.726976000000000067e+00
2.980720000000000036e-01
3.122739999999999960e-01
9.468039999999999790e-01
1.214280000000000026e+00
3.108750000000000124e-01
4.125820000000000043e-01
7.176000000000000434e-02
2.791736000000000217e+00
4.515714000000000006e+00
8.474624999999999631e+00
1.267089799999999933e+01
1.658969600000000000e+01
2.406860899999999859e+01
1.705830600000000175e+01
1.080678999999999945e+01
1.030527700000000024e+01
1.169342699999999979e+01
9.629853999999999914e+00
8.768935000000000812e+00
1.009888699999999950e+01
1.109072899999999962e+01
1.504540800000000011e+01
1.445207800000000020e+01
1.390265100000000054e+01
1.611392100000000127e+01
1.346466299999999983e+01
1.113189700000000038e+01
1.440872199999999914e+01
3.024801499999999876e+01
4.795733100000000348e+01
6.535948399999999481e+01
5.883655000000000257e+01
4.898843300000000056e+01
5.500595799999999969e+01
5.041445399999999921e+01
5.063741499999999718e+01
3.133346299999999829e+01
2.725148199999999932e+01
3.373369300000000237e+01
3.675956899999999905e+01
4.879618700000000331e+01
5.216295099999999962e+01
3.270631399999999900e+01
2.520822000000000074e+01
2.760662500000000108e+01
1.890875499999999931e+01
1.241652200000000050e+01
1.554122800000000026e+01
2.385254600000000025e+01
3.110079100000000096e+01
3.262545699999999727e+01
2.477638699999999972e+01
3.116995000000000005e+01
2.967437400000000025e+01
1.880164600000000164e+01
9.371679000000000315e+00
7.724344999999999573e+00
1.128061800000000048e+01
1.435498600000000025e+01
1.603379800000000088e+01
1.200348999999999933e+01
1.086275499999999994e+01
9.122042000000000428e+00
8.693300000000000693e+00
6.286537000000000042e+00
4.612981000000000442e+00
4.408966000000000385e+00
5.153744999999999798e+00
6.327180000000000248e+00
8.314346999999999710e+00
5.371299999999999741e+00
3.209607000000000099e+00
2.080972000000000044e+00
3.197274000000000171e+00
3.225438000000000027e+00
2.167656000000000027e+00
1.480164000000000035e+00
1.574117999999999906e+00
2.482587999999999795e+00
3.717900999999999900e+00
2.533942999999999834e+00
1.135699000000000014e+00
5.000879999999999770e-01
9.483869999999999800e-01
1.240293000000000090e+00
2.008700000000000069e-02
1.203821999999999948e+00
1.139502000000000015e+00
3.617549999999999932e-01
2.789320000000000133e-01
1.153575999999999935e+00
2.544664000000000037e+00
1.950012000000000079e+00
1.148679999999999979e-01
6.982350000000000501e-01
1.767768999999999924e+00
2.843560999999999783e+00
3.440436000000000050e+00
3.635047000000000139e+00
3.131235000000000213e+00
3.229203000000000046e+00
3.871424999999999894e+00
8.811860000000000248e-01
2.066030000000000089e-01
1.122471999999999914e+00
3.191056000000000115e+00
5.046447999999999823e+00
4.927893000000000079e+00
5.391822999999999588e+00
4.328654000000000224e+00
4.067095000000000127e+00
4.441366999999999621e+00
5.739180000000000392e-01
7.915689999999999671e-01
3.185941999999999830e+00
5.025519000000000069e+00
5.916847999999999885e+00
3.676467999999999847e+00
2.908660999999999941e+00
6.700054999999999872e+00
7.410731000000000179e+00
2.774878000000000178e+00
7.194760000000000044e-01
1.424568000000000056e+00
4.613311999999999635e+00
6.020500000000000185e+00
4.186261000000000010e+00
3.684845999999999844e+00
4.835567000000000171e+00
4.815769000000000410e+00
6.232541999999999582e+00
2.277414999999999967e+00
2.648995000000000211e+00
4.440498999999999974e+00
4.795228999999999964e+00
5.793536999999999715e+00
4.413993999999999751e+00
4.103838999999999793e+00
7.630957000000000434e+00
7.320656999999999748e+00
4.083587999999999774e+00
1.069322000000000106e+00
1.829933999999999950e+00
5.625717999999999996e+00
6.536359000000000030e+00
5.806300000000000239e+00
3.851824000000000137e+00
4.811545999999999879e+00
5.564421000000000284e+00
5.221922000000000175e+00
7.458010000000000472e-01
4.504850000000000243e-01
1.593074000000000101e+00
2.137706999999999802e+00
3.913797999999999888e+00
6.390670000000000073e+00
3.459611000000000214e+00
1.460644000000000053e+00
1.391866999999999965e+00
1.955222999999999933e+00
2.689878999999999909e+00
2.154729999999999812e+00
9.097020000000000106e-01
1.312845000000000040e+00
2.308641999999999861e+00
3.239367000000000107e+00
2.573306999999999789e+00
7.905130000000000212e-01
1.359742999999999924e+00
3.893946000000000129e+00
7.972591999999999679e+00
1.907107699999999895e+01
2.807883100000000098e+01
3.954518800000000311e+01
3.197750399999999971e+01
3.045641699999999830e+01
3.132079799999999992e+01
2.891705400000000026e+01
2.718874299999999877e+01
1.698294699999999935e+01
1.695965999999999951e+01
1.767159099999999938e+01
1.978464400000000012e+01
2.704333300000000051e+01
2.542042199999999852e+01
1.612225499999999911e+01
1.311320500000000067e+01
1.447474000000000061e+01
9.566551999999999722e+00
6.516619999999999635e+00
8.450404000000000693e+00
1.103555300000000017e+01
1.494823700000000066e+01
1.421990699999999919e+01
1.275752100000000056e+01
1.421542400000000050e+01
1.104405299999999990e+01
6.719221000000000110e+00
4.058982000000000312e+00
3.719066000000000205e+00
3.687753999999999976e+00
3.946104000000000056e+00
5.449307000000000123e+00
3.702831000000000206e+00
3.491929999999999978e+00
1.923928000000000083e+00
1.621774999999999967e+00
2.078333999999999904e+00
1.293007999999999935e+00
3.210689999999999933e-01
5.700330000000000119e-01
1.626435000000000075e+00
9.458330000000000348e-01
1.730709000000000053e+00
1.485953999999999997e+00
1.513317000000000023e+00
1.017050999999999927e+00
1.424199999999999945e-02
1.043533999999999962e+00
4.587844999999999729e+00
5.688413999999999859e+00
6.364048000000000371e+00
4.235426000000000357e+00
5.553153000000000006e+00
7.744990999999999737e+00
6.672426999999999886e+00
2.082221000000000100e+00
1.513948999999999989e+00
3.833021000000000011e+00
5.871725999999999779e+00
7.473157999999999745e+00
4.537018999999999913e+00
4.453037000000000134e+00
6.038520000000000110e+00
6.470971999999999724e+00
5.912319000000000102e+00
2.444942000000000171e+00
2.524108000000000018e+00
5.802111000000000018e+00
6.809986000000000317e+00
9.056008000000000280e+00
8.332622999999999891e+00
7.164702000000000126e+00
5.737294000000000338e+00
5.365408000000000399e+00
1.530980000000000008e+00
1.073463999999999974e+00
3.115711000000000119e+00
6.723254999999999981e+00
9.025569000000000841e+00
1.008296799999999926e+01
8.414170000000000371e+00
6.054749000000000159e+00
6.031465999999999994e+00
4.702079000000000342e+00
1.187618000000000062e+00
1.437592999999999899e+00
5.537144999999999762e+00
7.338007000000000168e+00
8.987750999999999379e+00
5.639521000000000228e+00
6.858077999999999896e+00
9.639777999999999736e+00
7.350291999999999604e+00
2.410016999999999854e+00
9.686960000000000015e-01
2.739847999999999839e+00
6.431010999999999811e+00
7.536139000000000365e+00
5.595864999999999867e+00
5.558410000000000295e+00
6.335484000000000115e+00
6.722807999999999673e+00
6.019096000000000224e+00
2.883487000000000133e+00
3.203015999999999863e+00
5.138965999999999923e+00
6.731701000000000157e+00
7.507577000000000389e+00
5.685299999999999798e+00
7.533474000000000004e+00
9.108064999999999856e+00
7.465272999999999826e+00
3.258513999999999911e+00
1.089517999999999986e+00
3.088350000000000151e+00
5.691751000000000005e+00
7.222008999999999901e+00
5.094166999999999668e+00
4.236724999999999852e+00
5.826400999999999719e+00
5.898518000000000150e+00
3.861480999999999941e+00
1.625500000000000000e-01
1.127461999999999964e+00
2.160930000000000017e+00
1.986774000000000040e+00
4.438984999999999737e+00
5.506394000000000233e+00
2.073366000000000042e+00
1.550189000000000039e+00
1.937494999999999967e+00
3.261553999999999842e+00
2.743257999999999974e+00
2.045339999999999936e+00
1.800559999999999938e+00
1.160341000000000067e+00
3.214637999999999884e+00
2.477853000000000083e+00
1.243813999999999975e+00
1.494806999999999997e+00
2.187107000000000134e+00
5.504758999999999958e+00
1.086689400000000028e+01
2.279346699999999970e+01
3.220886500000000296e+01
4.081116300000000052e+01
3.208287700000000342e+01
3.268636500000000211e+01
3.129331499999999977e+01
3.104218699999999842e+01
2.575098099999999945e+01
1.675823799999999864e+01
1.819699200000000161e+01
2.009383199999999903e+01
2.314245899999999878e+01
3.147980000000000089e+01
2.397452499999999986e+01
1.543092000000000041e+01
1.437179899999999932e+01
1.513422300000000043e+01
9.482556000000000651e+00
7.566984999999999850e+00
1.032894600000000018e+01
1.349363999999999919e+01
1.645919500000000113e+01
1.550207699999999988e+01
1.371042800000000028e+01
1.577463400000000071e+01
1.345986699999999914e+01
6.717961999999999989e+00
4.566499000000000308e+00
4.607419000000000153e+00
5.567090999999999568e+00
6.368637999999999799e+00
6.601337000000000010e+00
4.058997999999999884e+00
3.608639000000000152e+00
2.127819999999999823e+00
3.068131000000000164e+00
3.240960999999999981e+00
1.885256000000000043e+00
1.003738999999999937e+00
4.801309999999999745e-01
2.580259999999999776e-01
5.327450000000000241e-01
8.346989999999999688e-01
1.530898000000000092e+00
9.783859999999999779e-01
3.118850000000000233e-01
9.259830000000000005e-01
9.168700000000000461e-02
1.664450999999999903e+00
2.369895000000000085e+00
1.095353999999999939e+00
1.880867999999999984e+00
2.684864000000000139e+00
4.844522000000000439e+00
1.949950999999999990e+00
1.383900000000000061e-02
4.148299999999999765e-01
1.949789999999999912e+00
4.044952999999999577e+00
4.891098000000000390e+00
2.487808999999999937e+00
3.532429000000000041e+00
5.126102999999999632e+00
4.956769999999999676e+00
2.237309000000000214e+00
8.145430000000000170e-01
1.514937999999999896e+00
3.680127000000000148e+00
5.398357999999999990e+00
6.505644000000000204e+00
7.577035999999999660e+00
5.443628999999999607e+00
5.157989999999999853e+00
5.296979000000000326e+00
2.309486999999999846e+00
2.727254999999999985e+00
4.161944000000000088e+00
5.283509999999999707e+00
6.574002000000000123e+00
7.179128999999999650e+00
6.295288000000000217e+00
5.872683999999999571e+00
6.043025000000000091e+00
3.109907999999999895e+00
1.129436000000000107e+00
2.060852999999999824e+00
5.302200000000000024e+00
7.800192000000000014e+00
6.565568999999999988e+00
5.353875000000000384e+00
7.350361000000000367e+00
9.947846999999999440e+00
6.231014000000000053e+00
1.437009999999999899e+00
1.825342999999999938e+00
3.262106000000000172e+00
5.803458000000000006e+00
6.551269999999999705e+00
4.094540000000000290e+00
4.771179000000000059e+00
7.407581999999999667e+00
6.887995000000000090e+00
5.612618000000000329e+00
2.786017999999999883e+00
3.574562999999999935e+00
5.480097999999999914e+00
6.309565000000000090e+00
6.158061000000000007e+00
5.828015999999999863e+00
7.468334999999999724e+00
9.075663000000000480e+00
7.272382999999999598e+00
2.441517999999999855e+00
2.154418000000000166e+00
3.923375000000000057e+00
5.877441000000000138e+00
7.536243999999999943e+00
4.275526000000000160e+00
4.316787999999999847e+00
6.545675000000000132e+00
5.739326000000000150e+00
3.672731000000000190e+00
1.381029000000000062e+00
1.734383000000000008e+00
4.913884000000000363e+00
6.268734000000000250e+00
8.278914000000000328e+00
8.519175999999999860e+00
5.848474000000000395e+00
5.903571000000000346e+00
5.929174999999999862e+00
3.377931999999999935e+00
3.502825000000000077e+00
4.246321000000000012e+00
4.965700000000000003e+00
6.424284000000000106e+00
4.984323999999999977e+00
4.507316000000000322e+00
7.857206999999999830e+00
9.079688000000000869e+00
3.345307000000000031e+00
4.095333000000000112e+00
1.337820900000000002e+01
2.827146499999999918e+01
4.014360200000000134e+01
4.608992800000000045e+01
3.642830899999999872e+01
3.933311400000000191e+01
3.641004499999999666e+01
3.733840099999999751e+01
2.728577699999999950e+01
1.895630099999999985e+01
2.248691399999999874e+01
2.378737200000000129e+01
2.965119699999999980e+01
3.590382999999999925e+01
2.647412200000000126e+01
1.765747500000000159e+01
1.633765999999999963e+01
1.544262600000000063e+01
9.455080999999999847e+00
8.545517000000000252e+00
1.273408200000000079e+01
1.564038200000000067e+01
1.993569400000000158e+01
1.655180100000000110e+01
1.581854700000000058e+01
1.778923599999999894e+01
1.228137700000000088e+01
6.175126999999999811e+00
4.022033999999999665e+00
4.484099999999999753e+00
6.405248000000000275e+00
7.942924999999999791e+00
6.552970000000000184e+00
4.673319000000000223e+00
3.657211000000000212e+00
1.982615999999999934e+00
2.360667999999999989e+00
1.748043999999999931e+00
1.236434999999999951e+00
8.324749999999999650e-01
2.392050000000000010e-01
1.973600000000000076e-01
6.300959999999999894e-01
2.351503000000000121e+00
2.112708000000000030e+00
2.942991999999999830e+00
7.439099999999999602e-01
4.684010000000000118e-01
1.271765999999999952e+00
1.250876000000000099e+00
2.356326999999999838e+00
1.397084999999999910e+00
6.168719999999999759e-01
2.820898999999999823e+00
4.681015000000000370e+00
2.338379999999999903e+00
5.144279999999999964e-01
8.520729999999999693e-01
3.295802999999999816e+00
5.238411000000000151e+00
5.077442999999999707e+00
2.860834000000000099e+00
4.692768000000000050e+00
5.843990999999999936e+00
5.746264000000000038e+00
2.463138999999999967e+00
1.827069000000000054e+00
3.223135999999999779e+00
5.488052999999999848e+00
7.604987000000000386e+00
9.067007000000000261e+00
8.806841000000000363e+00
6.470326000000000022e+00
6.291628000000000220e+00
5.835410999999999682e+00
2.752822000000000102e+00
3.020706999999999809e+00
5.928327999999999598e+00
6.892985000000000362e+00
9.682036999999999338e+00
6.884006000000000292e+00
7.821110000000000007e+00
1.121264599999999945e+01
9.906262999999999153e+00
4.812419000000000224e+00
3.043565000000000076e+00
4.707664000000000293e+00
7.831426000000000442e+00
9.211010999999999171e+00
7.512185999999999808e+00
6.659498000000000140e+00
7.347653000000000212e+00
8.233601000000000170e+00
8.015662000000000731e+00
4.303156000000000425e+00
4.479670999999999736e+00
6.539519000000000304e+00
7.955734999999999779e+00
1.044562900000000027e+01
1.146775099999999981e+01
8.598376999999999271e+00
7.732645999999999908e+00
7.410084999999999589e+00
3.984417000000000098e+00
1.695791999999999966e+00
2.246342999999999979e+00
4.340156999999999599e+00
5.134084999999999788e+00
4.021692999999999962e+00
3.251526999999999834e+00
4.412365000000000315e+00
6.607999999999999652e+00
3.782373999999999903e+00
6.872470000000000523e-01
1.431950000000000056e+00
3.236581000000000152e+00
5.724713999999999636e+00
6.260924000000000156e+00
4.060277000000000136e+00
4.361614000000000324e+00
6.032053000000000331e+00
5.372735999999999734e+00
1.472062999999999899e+00
6.415770000000000195e+00
1.710674300000000159e+01
2.650799800000000062e+01
3.649063199999999796e+01
5.160515800000000297e+01
4.933325299999999913e+01
5.894328800000000257e+01
5.603103800000000234e+01
3.960205200000000048e+01
2.069102200000000025e+01
1.619054200000000066e+01
2.274312899999999971e+01
2.712292700000000067e+01
3.283444899999999933e+01
2.748395500000000169e+01
2.398328400000000116e+01
1.938532800000000123e+01
1.819212999999999880e+01
1.347243800000000036e+01
8.708462000000000813e+00
8.856234999999999857e+00
1.155324700000000071e+01
1.311497100000000060e+01
1.722558899999999937e+01
1.239289699999999961e+01
7.412195999999999785e+00
6.428351000000000148e+00
7.426870000000000083e+00
5.942396999999999707e+00
4.076697000000000237e+00
3.931147999999999865e+00
3.974110000000000031e+00
4.956514000000000308e+00
4.395412000000000319e+00
2.595291000000000015e+00
8.790829999999999478e-01
1.029889999999999972e+00
2.119693999999999967e+00
1.495452999999999921e+00
6.205650000000000333e-01
7.736480000000000024e-01
2.295338999999999796e+00
1.210412999999999961e+00
1.841998000000000024e+00
2.192708000000000101e+00
3.397330000000000183e+00
2.416970000000000063e+00
2.886250000000000204e-01
8.262709999999999777e-01
2.881177999999999795e+00
4.512811000000000128e+00
6.112847999999999615e+00
3.977627000000000024e+00
4.146031999999999940e+00
5.902419000000000082e+00
5.986201000000000327e+00
4.411336999999999620e+00
2.446784000000000070e+00
3.195651999999999937e+00
6.021467999999999599e+00
7.340711999999999904e+00
9.086157000000000039e+00
1.087554000000000087e+01
7.014768000000000114e+00
6.847658000000000023e+00
6.005761999999999823e+00
2.009599999999999831e+00
2.776114999999999888e+00
5.062266000000000155e+00
8.155421999999999727e+00
1.114098500000000058e+01
9.174561000000000632e+00
8.855968999999999980e+00
1.248962700000000048e+01
1.070318600000000053e+01
4.697983999999999938e+00
2.182462999999999820e+00
2.920834000000000152e+00
7.430501999999999718e+00
1.032353999999999949e+01
1.005381999999999998e+01
8.176137000000000654e+00
8.498761999999999261e+00
8.558987999999999374e+00
8.052991999999999706e+00
5.134600999999999971e+00
5.527687000000000239e+00
7.038555999999999813e+00
8.502416999999999447e+00
1.044620899999999963e+01
1.097237900000000010e+01
1.021392900000000026e+01
1.227658699999999925e+01
1.208583400000000019e+01
6.481081999999999788e+00
2.756171999999999844e+00
3.646472999999999853e+00
6.825839000000000212e+00
8.790884999999999394e+00
8.275664000000000797e+00
6.268945999999999685e+00
8.118389999999999773e+00
7.470112000000000307e+00
6.611113999999999713e+00
1.737180000000000113e-01
3.047984000000000027e+00
8.319632000000000360e+00
1.304824999999999946e+01
1.830139700000000147e+01
2.319758500000000012e+01
1.611042099999999877e+01
1.116672800000000088e+01
1.055660699999999963e+01
1.207541200000000003e+01
8.869505999999999446e+00
7.836827000000000432e+00
8.300532999999999717e+00
9.277371999999999730e+00
1.174946300000000043e+01
1.050467199999999934e+01
9.375059000000000253e+00
1.166167599999999993e+01
7.814934000000000047e+00
4.926148000000000415e+00
2.198583000000000176e+00
6.756689999999999641e-01
7.608979999999999633e-01
1.701098999999999917e+00
1.267276000000000069e+00
1.885912999999999951e+00
3.304593000000000114e+00
3.581887000000000043e+00
3.411027999999999949e+00
1.323525999999999980e+00
1.644254000000000104e+00
3.737779000000000185e+00
4.818807999999999758e+00
6.978168000000000148e+00
7.560077999999999854e+00
6.302522999999999875e+00
5.330282999999999660e+00
5.386542000000000385e+00
2.084133000000000013e+00
1.749849999999999905e+00
3.552099999999999813e+00
5.704113000000000433e+00
8.085774000000000683e+00
7.953492999999999924e+00
6.534783000000000008e+00
9.789528000000000674e+00
9.935216000000000491e+00
5.064360999999999891e+00
1.905259000000000036e+00
2.175654999999999895e+00
5.879330999999999641e+00
7.680469000000000435e+00
7.481391000000000346e+00
5.692215000000000025e+00
6.834647000000000361e+00
8.082952000000000581e+00
7.419629999999999725e+00
3.334842000000000084e+00
2.282440999999999942e+00
4.226140000000000008e+00
6.253718000000000110e+00
9.354112000000000648e+00
1.175364599999999982e+01
1.035783600000000071e+01
7.206958000000000197e+00
7.175806999999999825e+00
7.271173000000000108e+00
4.037490000000000023e+00
4.295849999999999724e+00
7.325034999999999741e+00
8.926216000000000150e+00
1.131524600000000014e+01
9.984878000000000142e+00
1.086267899999999997e+01
1.482143199999999972e+01
1.140511099999999978e+01
4.200822999999999752e+00
3.062866000000000088e+00
4.945348000000000077e+00
8.773410999999999405e+00
1.118427699999999980e+01
8.157740999999999687e+00
8.722944000000000031e+00
9.347829000000000832e+00
9.048035000000000494e+00
7.198586999999999847e+00
3.082119000000000053e+00
3.450479000000000074e+00
6.328791999999999973e+00
8.593094999999999928e+00
1.217986600000000053e+01
1.235781199999999913e+01
9.543753000000000597e+00
7.597940000000000360e+00
7.734905999999999615e+00
5.198817000000000021e+00
3.284928999999999988e+00
4.557237999999999900e+00
7.134630999999999723e+00
8.728341000000000349e+00
9.337270000000000181e+00
9.128603999999999274e+00
1.167797999999999981e+01
1.231989399999999968e+01
7.180424000000000362e+00
2.731313999999999798e+00
2.869858999999999938e+00
5.738802999999999876e+00
8.703689999999999927e+00
8.603315000000000268e+00
5.996769999999999712e+00
7.890628000000000419e+00
8.312207000000000789e+00
7.965207000000000370e+00
2.143803000000000125e+00
2.240218000000000043e+00
7.070066999999999879e+00
1.239477899999999977e+01
1.667415000000000092e+01
2.402744500000000016e+01
1.819437999999999889e+01
1.123424499999999959e+01
1.043544200000000011e+01
1.200530000000000008e+01
9.008611999999999398e+00
7.601542000000000243e+00
8.219946999999999449e+00
8.930607999999999436e+00
1.213309800000000038e+01
1.120334399999999953e+01
1.032561600000000013e+01
1.061240199999999945e+01
8.576399999999999579e+00
5.626235999999999571e+00
4.169934999999999725e+00
5.144581999999999766e+00
6.293777000000000399e+00
7.787698999999999927e+00
8.741614999999999469e+00
5.564854999999999663e+00
4.762406999999999613e+00
3.576576000000000199e+00
3.361501000000000072e+00
3.509938000000000002e+00
2.466734999999999900e+00
1.862700000000000022e+00
1.715109999999999912e+00
1.377015000000000100e+00
9.626419999999999977e-01
1.677400000000000002e-01
1.603790999999999967e+00
1.029867000000000088e+00
1.189140000000000058e-01
2.079149999999999887e-01
7.722999999999999830e-03
1.824273000000000033e+00
2.402254000000000111e+00
1.426271000000000067e+00
2.831189000000000178e+00
3.703721999999999959e+00
5.858761999999999581e+00
3.381367000000000012e+00
3.015090000000000270e-01
1.490698000000000079e+00
2.690948999999999813e+00
4.949569000000000329e+00
5.534913999999999668e+00
3.332466000000000150e+00
4.579973999999999990e+00
6.212610999999999883e+00
5.971142000000000394e+00
3.283993999999999858e+00
1.689650000000000096e+00
2.310843000000000202e+00
5.212526999999999688e+00
6.727669999999999817e+00
9.201893000000000100e+00
9.525804000000000826e+00
6.347767000000000159e+00
6.141282999999999603e+00
6.165861999999999732e+00
3.236693999999999960e+00
3.895458999999999783e+00
5.139014999999999667e+00
7.232855999999999952e+00
8.969699999999999562e+00
8.008774999999999977e+00
8.084284000000000248e+00
1.190485800000000083e+01
1.139821799999999996e+01
5.240771999999999764e+00
2.784761000000000042e+00
4.000562999999999647e+00
7.088131999999999877e+00
9.555287999999999116e+00
7.522840000000000416e+00
6.362777000000000349e+00
7.729124999999999801e+00
8.511468000000000700e+00
8.159884999999999167e+00
4.081388999999999712e+00
4.261261000000000188e+00
6.085633999999999766e+00
7.428135000000000154e+00
9.707413000000000736e+00
9.179755000000000109e+00
9.058080000000000354e+00
1.194589900000000071e+01
1.053437100000000015e+01
5.452954000000000079e+00
2.932275000000000187e+00
4.102644999999999875e+00
7.654560000000000031e+00
1.003801499999999969e+01
9.018254000000000659e+00
7.788130999999999915e+00
9.457848999999999506e+00
8.987142000000000408e+00
8.673681000000000196e+00
5.071278000000000397e+00
4.991195000000000270e+00
6.988885999999999932e+00
8.129578000000000415e+00
1.108959899999999976e+01
1.262287800000000004e+01
9.853215000000000501e+00
7.435303000000000218e+00
7.729676000000000435e+00
4.654728000000000421e+00
2.637983999999999885e+00
3.314170999999999978e+00
7.412106999999999779e+00
1.103367399999999954e+01
1.409135799999999961e+01
1.230313600000000029e+01
8.769987000000000421e+00
7.695491999999999777e+00
7.529544999999999710e+00
3.477472000000000119e+00
3.397358000000000100e+00
5.613512000000000057e+00
8.779187000000000296e+00
1.139342100000000002e+01
1.051658800000000049e+01
9.327761999999999887e+00
1.359015899999999988e+01
1.241544799999999960e+01
5.492371000000000336e+00
3.056264000000000092e+00
3.575769000000000197e+00
7.285393000000000008e+00
1.053212300000000035e+01
1.022700900000000068e+01
8.136556999999999817e+00
8.882237999999999190e+00
8.806205999999999534e+00
9.040003000000000455e+00
5.012504999999999988e+00
5.072732000000000241e+00
6.454913000000000345e+00
7.657212999999999603e+00
1.084642200000000045e+01
1.310387099999999982e+01
9.851653000000000659e+00
7.542361999999999789e+00
6.707046000000000063e+00
3.834623999999999810e+00
1.781679000000000013e+00
2.175701000000000107e+00
5.974122999999999628e+00
9.530666999999999334e+00
1.178867100000000079e+01
9.216411000000000797e+00
1.057899600000000007e+01
1.269622099999999953e+01
8.899627000000000621e+00
3.541567999999999827e+00
3.498774000000000051e+00
5.149663000000000324e+00
8.097737999999999658e+00
1.059254199999999990e+01
7.866145999999999638e+00
8.152965000000000018e+00
8.266365999999999659e+00
8.449040000000000106e+00
7.853322999999999610e+00
4.384460999999999942e+00
5.073934000000000388e+00
7.213180000000000369e+00
8.153007999999999811e+00
1.226546500000000073e+01
1.153539899999999996e+01
8.969540999999999542e+00
7.435922999999999838e+00
6.386859000000000286e+00
2.510801999999999978e+00
2.063944999999999919e+00
3.988214000000000148e+00
7.622755999999999865e+00
1.085379200000000033e+01
1.071997999999999962e+01
9.258456999999999937e+00
1.130271199999999965e+01
1.165183200000000063e+01
7.137027999999999928e+00
3.327555999999999958e+00
3.968909000000000020e+00
6.940445999999999671e+00
8.942232999999999876e+00
9.407133999999999219e+00
6.587855000000000238e+00
7.772310000000000052e+00
7.936751000000000111e+00
7.675970000000000404e+00
4.756207999999999991e+00
3.491760000000000197e+00
5.700739999999999696e+00
6.906042000000000236e+00
8.770129000000000730e+00
1.105201800000000034e+01
9.145225999999999189e+00
7.106250000000000178e+00
6.624001999999999946e+00
6.437876000000000154e+00
3.770605999999999902e+00
3.983608999999999956e+00
6.687867999999999924e+00
7.858087000000000266e+00
9.623191999999999524e+00
8.603600000000000136e+00
8.227105999999999142e+00
1.163257699999999950e+01
5.538606999999999836e+00
1.140805999999999987e+00
9.180209999999999759e-01
2.348221000000000114e+00
5.897367000000000026e+00
9.920116999999999408e+00
7.355114000000000374e+00
6.782074999999999854e+00
7.091253000000000029e+00
6.577604000000000006e+00
6.777974000000000387e+00
4.066651000000000238e+00
4.290612000000000315e+00
5.960174999999999557e+00
6.883595999999999826e+00
9.018459000000000003e+00
9.994536999999999338e+00
9.179522999999999655e+00
1.194271499999999975e+01
7.875261000000000067e+00
3.388328000000000007e+00
2.531175000000000175e+00
4.046632999999999925e+00
7.061307000000000222e+00
8.864945999999999771e+00
7.763054999999999595e+00
8.135013000000000716e+00
7.494022000000000183e+00
7.358869000000000327e+00
6.256967999999999641e+00
2.737839000000000134e+00
3.654104999999999936e+00
5.435060000000000002e+00
6.471082000000000001e+00
8.765881000000000256e+00
9.617528999999999328e+00
7.257845999999999798e+00
6.071406999999999776e+00
5.365383999999999709e+00
1.682052000000000103e+00
1.065696999999999894e+00
2.073519999999999808e+00
5.022513000000000005e+00
7.775045000000000428e+00
7.615029999999999966e+00
7.486894999999999634e+00
7.802630999999999872e+00
8.156779999999999475e+00
4.856195999999999735e+00
1.551665999999999990e+00
2.429858999999999991e+00
4.172895999999999717e+00
5.259577000000000169e+00
6.387151000000000245e+00
4.192305000000000170e+00
5.481643000000000043e+00
6.172495999999999761e+00
5.715106999999999715e+00
2.565548000000000162e+00
1.494183999999999957e+00
2.389456000000000024e+00
4.994374999999999787e+00
6.622705999999999982e+00
8.512012999999999607e+00
8.130781000000000702e+00
5.437909999999999577e+00
5.374412999999999663e+00
5.020872999999999919e+00
1.827870000000000106e+00
2.226087999999999845e+00
3.861216000000000204e+00
4.766690999999999789e+00
6.509160999999999753e+00
5.323281999999999847e+00
5.606507999999999825e+00
7.905575999999999937e+00
6.509820000000000384e+00
2.843233999999999817e+00
1.382185999999999915e+00
2.557993999999999879e+00
4.429687000000000374e+00
4.666657999999999973e+00
4.389410999999999952e+00
3.996494000000000213e+00
4.379300999999999888e+00
5.140342000000000411e+00
4.103515999999999941e+00
1.417591999999999963e+00
1.918681999999999999e+00
3.394273000000000096e+00
3.939849999999999852e+00
4.900329000000000157e+00
6.372193000000000218e+00
5.009985999999999606e+00
4.176944999999999908e+00
4.417576000000000391e+00
2.367427999999999866e+00
7.401330000000000409e-01
1.726973000000000091e+00
3.460500999999999827e+00
4.858071999999999946e+00
5.428899000000000363e+00
4.963936999999999600e+00
5.376972999999999558e+00
6.700915000000000177e+00
4.618749000000000215e+00
3.016331999999999791e+00
6.621921000000000390e+00
1.538198700000000052e+01
2.519161499999999876e+01
3.144919600000000059e+01
2.579437799999999825e+01
2.458855199999999996e+01
2.513938399999999973e+01
2.403988800000000126e+01
1.992280099999999976e+01
1.291983899999999963e+01
1.404755699999999941e+01
1.731031300000000073e+01
1.971219500000000124e+01
2.364154200000000117e+01
2.248826800000000148e+01
2.385073600000000127e+01
2.621311400000000091e+01
1.845200699999999827e+01
7.980358999999999980e+00
7.192381000000000135e+00
1.017487200000000058e+01
1.331840700000000055e+01
1.653716100000000111e+01
1.251158200000000065e+01
1.225669300000000028e+01
1.282633799999999979e+01
1.144264300000000034e+01
7.412321000000000382e+00
3.715501000000000165e+00
4.362794000000000061e+00
8.118308000000000746e+00
1.023878400000000077e+01
1.313812500000000050e+01
1.270419700000000063e+01
8.532451999999999259e+00
7.850839999999999819e+00
7.557373000000000118e+00
3.506873999999999825e+00
3.624782000000000171e+00
4.813880000000000159e+00
6.781674999999999898e+00
8.873177999999999344e+00
7.302270000000000039e+00
7.119407999999999959e+00
9.152471999999999497e+00
9.038278999999999286e+00
4.639021999999999757e+00
1.744977000000000000e+00
2.364520999999999873e+00
4.624448000000000114e+00
5.240416999999999881e+00
4.769444000000000017e+00
3.730782000000000043e+00
5.114406999999999925e+00
5.445208000000000048e+00
4.587391000000000219e+00
2.166479999999999961e+00
1.961869000000000085e+00
2.641764999999999919e+00
3.150259999999999838e+00
3.606730000000000214e+00
2.580153000000000141e+00
2.149958999999999953e+00
3.563702999999999843e+00
4.528508000000000422e+00
2.310297999999999963e+00
3.331660000000000177e-01
5.747649999999999704e-01
2.475893999999999817e+00
2.448967999999999812e+00
2.030696999999999974e+00
1.383696999999999955e+00
1.927094000000000085e+00
3.134713999999999778e+00
2.943067999999999795e+00
1.660465000000000080e+00
1.402705000000000091e+00
2.371113999999999944e+00
2.381530000000000147e+00
2.915462999999999916e+00
3.697293999999999858e+00
3.201004000000000183e+00
2.836383999999999794e+00
2.986092000000000191e+00
2.102373000000000047e+00
4.274299999999999766e-01
5.760830000000000117e-01
2.586723000000000106e+00
2.272873000000000143e+00
1.379497999999999891e+00
4.157330000000000192e-01
1.146344000000000030e+00
3.197191999999999812e+00
1.231211999999999973e+00
7.638509999999999467e-01
3.714830000000000076e-01
4.183729999999999949e-01
1.701537000000000077e+00
2.556839999999999780e+00
1.216935000000000100e+00
1.076256000000000101e+00
2.459753000000000078e+00
2.812348000000000070e+00
1.685756999999999950e+00
1.554760000000000031e-01
9.907000000000000528e-02
2.079377000000000031e+00
2.312447000000000141e+00
3.191292999999999935e+00
3.793197999999999848e+00
2.845047000000000104e+00
2.808279000000000192e+00
2.618233000000000033e+00
7.350959999999999717e-01
7.675220000000000375e-01
1.614603000000000010e+00
3.168212000000000028e+00
3.083657000000000092e+00
3.325482000000000049e+00
2.966480999999999923e+00
2.907878999999999881e+00
2.821321000000000190e+00
2.021196999999999910e+00
8.424700000000000244e-02
1.093049999999999994e-01
2.100248999999999810e+00
3.088534999999999808e+00
2.337949000000000055e+00
1.115280000000000049e+00
1.251897000000000038e+00
3.009481000000000073e+00
2.390550999999999870e+00
1.500319999999999987e-01
2.213400000000000090e-02
7.540959999999999885e-01
2.294719000000000175e+00
3.105348999999999915e+00
1.511832999999999982e+00
2.175435999999999925e+00
2.730566000000000049e+00
2.427400000000000002e+00
2.635660000000000114e+00
2.724210000000000242e-01
1.189087000000000005e+00
2.893241999999999869e+00
3.336997000000000213e+00
3.278659999999999908e+00
2.242554000000000158e+00
2.967038000000000064e+00
4.955302999999999791e+00
3.381920000000000037e+00
1.685399000000000092e+00
1.492544000000000093e+00
3.728470000000000173e+00
7.302658000000000094e+00
8.491562000000000054e+00
6.789323999999999693e+00
6.701194000000000095e+00
6.962218000000000018e+00
6.899000000000000021e+00
6.636904999999999610e+00
3.680452999999999975e+00
3.588277000000000161e+00
5.074924000000000213e+00
5.839231999999999978e+00
6.637372000000000050e+00
6.775457000000000285e+00
5.806891000000000247e+00
4.812134000000000356e+00
4.125750000000000028e+00
1.987232000000000109e+00
9.966129999999999711e-01
2.095244000000000106e+00
4.876018000000000185e+00
5.643901999999999752e+00
4.542347000000000357e+00
3.548353000000000090e+00
5.676323000000000008e+00
5.719486999999999988e+00
2.621722000000000108e+00
6.309430000000000316e-01
8.182040000000000424e-01
2.495778000000000052e+00
4.706985999999999670e+00
3.672798999999999925e+00
2.492580999999999936e+00
2.637424000000000213e+00
3.565418999999999894e+00
3.444999000000000144e+00
1.367647000000000057e+00
8.139309999999999601e-01
1.561930000000000041e+00
3.220568999999999793e+00
3.478264999999999940e+00
2.363326999999999956e+00
2.058783000000000030e+00
3.052559000000000022e+00
3.492497000000000185e+00
1.696938999999999975e+00
1.262199999999999954e-02
3.854819999999999913e-01
2.622180000000000177e+00
2.982709999999999972e+00
3.065549999999999997e+00
1.575066000000000077e+00
1.579239000000000059e+00
3.302840000000000220e+00
3.295660999999999952e+00
1.445097000000000076e+00
1.247252000000000027e+00
1.654306000000000054e+00
3.316384000000000221e+00
3.743837000000000081e+00
3.524167999999999967e+00
4.474973999999999563e+00
2.867755999999999972e+00
2.668584000000000067e+00
1.457470000000000043e+00
3.754540000000000100e-01
3.358400000000000274e-02
1.576654999999999918e+00
2.618333999999999939e+00
4.599197000000000202e+00
2.456993999999999900e+00
2.254189999999999916e+00
3.679822000000000148e+00
2.547940000000000094e+00
4.886989999999999945e-01
2.801210000000000089e-01
7.526389999999999469e-01
2.998829000000000189e+00
3.475153999999999854e+00
1.785941000000000001e+00
2.363968999999999987e+00
2.449333999999999900e+00
3.311694000000000138e+00
2.213464000000000098e+00
1.067499999999999977e-01
2.679409999999999847e-01
1.658687999999999940e+00
2.750157000000000185e+00
4.286692000000000391e+00
3.504884999999999806e+00
3.331834999999999880e+00
2.628762000000000043e+00
2.336383000000000099e+00
1.257903999999999911e+00
5.608509999999999884e-01
9.647130000000000427e-01
2.852812999999999821e+00
2.842874000000000123e+00
2.805858999999999881e+00
1.916811000000000043e+00
2.859221999999999930e+00
3.616960999999999871e+00
1.260372999999999966e+00
1.030469999999999997e-01
6.933420000000000138e-01
2.402915000000000134e+00
4.102870000000000239e+00
4.469699000000000311e+00
2.954588999999999910e+00
2.982762999999999831e+00
4.046139000000000152e+00
3.427026999999999823e+00
1.999033000000000060e+00
2.205360000000000098e-01
1.074017999999999917e+00
6.935670000000000446e-01
1.378393999999999897e+00
3.149636000000000102e+00
4.280197000000000251e+00
4.302349000000000423e+00
3.894239999999999924e+00
3.402931000000000150e+00
2.831173000000000162e+00
1.749767000000000072e+00
1.859726999999999908e+00
8.452439999999999953e-01
1.761314999999999964e+00
2.222824000000000133e+00
1.658892000000000033e+00
3.257430000000000048e-01
7.144059999999999855e-01
1.671183000000000085e+00
1.538982999999999990e+00
1.077115000000000045e+00
3.406390000000000251e-01
7.159170000000000256e-01
7.604319999999999968e-01
1.107683999999999891e+00
1.373283000000000031e+00
1.657281999999999922e+00
5.356480000000000130e-01
1.042764000000000024e+00
6.049219999999999597e-01
2.024549999999999961e-01
1.241481000000000057e+00
9.990379999999999816e-01
1.450160000000000060e-01
3.660800000000000165e-01
7.072000000000000161e-03
7.817079999999999584e-01
7.046750000000000513e-01
7.263450000000000184e-01
4.541259999999999741e-01
8.902970000000000050e-01
1.823674000000000017e+00
6.958739999999999926e-01
6.572310000000000096e-01
1.656033000000000088e+00
2.328650000000000109e+00
1.647912000000000043e+00
4.761909999999999754e-01
2.552590000000000137e-01
1.230869999999999909e+00
1.853153999999999968e+00
2.846729999999999983e+00
2.391941999999999791e+00
2.273159000000000152e+00
2.716836999999999946e+00
2.191316000000000042e+00
1.549709999999999976e-01
5.446010000000000018e-01
3.554439999999999822e-01
1.390320000000000000e+00
2.427907999999999955e+00
2.726091999999999960e+00
1.356978999999999935e+00
1.106297000000000086e+00
3.128333000000000030e+00
1.391199999999999992e+00
7.115719999999999823e-01
2.178390000000000049e-01
7.728420000000000289e-01
1.740404999999999980e+00
2.726129999999999942e+00
7.596810000000000507e-01
1.697438999999999920e+00
2.896290000000000031e+00
1.876249999999999973e+00
6.788100000000000245e-01
4.626160000000000272e-01
1.719060000000000032e-01
1.845421999999999896e+00
2.229448999999999792e+00
3.101785000000000014e+00
2.517713000000000090e+00
2.574142000000000152e+00
3.010666000000000064e+00
1.103723999999999927e+00
7.592160000000000020e-01
3.662860000000000005e-01
3.053499999999999964e-02
1.700847999999999915e+00
2.676775000000000126e+00
3.073739000000000221e+00
2.833979999999999944e+00
2.422489999999999810e+00
2.061460999999999988e+00
2.353739999999999999e-01
8.424420000000000242e-01
3.828500000000000236e-01
5.671289999999999942e-01
1.416253999999999902e+00
1.096919999999999895e+00
1.222059999999999952e-01
9.214839999999999698e-01
1.953297000000000061e+00
1.351779999999999926e-01
1.380484000000000044e+00
9.299159999999999648e-01
2.593289999999999762e-01
1.133890000000000065e+00
7.489130000000000509e-01
7.457300000000000040e-02
2.240860000000000074e-01
1.572955000000000103e+00
1.648023999999999933e+00
2.175809999999999966e-01
8.955950000000000299e-01
7.658390000000000475e-01
2.965360000000000218e-01
1.336217999999999906e+00
9.184170000000000389e-01
1.869671000000000083e+00
1.907953000000000010e+00
1.810737000000000041e+00
1.402144000000000057e+00
8.292040000000000521e-01
3.624020000000000019e-01
1.177839999999999998e-01
1.050753000000000048e+00
8.755039999999999489e-01
9.490700000000000525e-02
4.719800000000000106e-01
1.148244999999999960e+00
1.013897999999999966e+00
6.688589999999999813e-01
1.358287000000000022e+00
9.130380000000000162e-01
3.473289999999999988e-01
1.108627999999999947e+00
3.851700000000000262e-02
1.230900000000000050e-01
6.527990000000000181e-01
1.894006000000000078e+00
1.311946999999999974e+00
1.185928000000000093e+00
4.520819999999999839e-01
2.870610000000000106e-01
9.914920000000000400e-01
1.445696000000000092e+00
1.002342999999999984e+00
1.948892999999999986e+00
1.931297999999999959e+00
1.673356999999999983e+00
8.902240000000000153e-01
8.840829999999999522e-01
9.951000000000000123e-02
5.296579999999999622e-01
3.023259999999999836e-01
2.397589999999999999e-01
8.455249999999999710e-01
5.195859999999999923e-01
8.499109999999999721e-01
8.293939999999999646e-01
5.777671999999999919e+00
1.135993099999999956e+01
2.381161799999999928e+01
3.991370200000000068e+01
5.427721799999999774e+01
5.754350099999999912e+01
5.034953900000000004e+01
5.061456900000000303e+01
4.591826799999999764e+01
4.458966900000000066e+01
3.302226000000000283e+01
2.813686099999999968e+01
3.062533900000000031e+01
3.243731499999999812e+01
4.032885100000000023e+01
4.218583999999999889e+01
4.095288500000000198e+01
4.527542900000000259e+01
3.785721800000000314e+01
2.181564900000000051e+01
1.447074300000000058e+01
1.563022300000000087e+01
2.033343599999999896e+01
2.464020899999999870e+01
2.477551100000000162e+01
1.982110300000000080e+01
1.874849100000000135e+01
1.583384700000000045e+01
1.450444099999999992e+01
9.949127999999999972e+00
8.006320999999999799e+00
9.583918000000000603e+00
1.203301199999999938e+01
1.518162899999999915e+01
1.698264599999999902e+01
1.073664300000000082e+01
6.896997999999999962e+00
7.587358000000000047e+00
8.297641000000000489e+00
6.116423000000000165e+00
6.258337000000000039e+00
6.222755000000000258e+00
7.673360999999999876e+00
1.005532799999999938e+01
9.185117999999999228e+00
9.808142999999999390e+00
8.699173000000000044e+00
6.291932000000000080e+00
4.252665999999999613e+00
2.978048999999999946e+00
3.258534000000000042e+00
3.963446999999999942e+00
5.451388999999999818e+00
5.041040999999999883e+00
3.591934999999999878e+00
2.274146000000000001e+00
1.524588000000000054e+00
2.933657000000000181e+00
2.117074999999999818e+00
1.487923000000000107e+00
6.168200000000000349e-01
1.203845999999999972e+00
1.951742000000000088e+00
1.205870999999999915e+00
1.587679999999999925e-01
7.438129999999999464e-01
1.221779999999999949e-01
1.421081999999999956e+00
9.133740000000000192e-01
2.744739999999999958e-01
3.686139999999999972e-01
2.496819999999999873e-01
7.371259999999999479e-01
1.132373999999999992e+00
6.860299999999999732e-02
5.629060000000000175e-01
1.134088999999999903e+00
6.205540000000000500e-01
3.372330000000000050e-01
7.827730000000000521e-01
1.088748000000000049e+00
2.490709999999999869e-01
1.269673000000000052e+00
2.239914999999999878e+00
2.381234000000000073e+00
1.774556999999999940e+00
3.994229999999999725e-01
3.457230000000000025e-01
2.085531000000000024e+00
2.778207999999999789e+00
3.833088000000000051e+00
4.028099000000000096e+00
3.118027000000000104e+00
3.138789000000000051e+00
3.120067000000000146e+00
2.279469999999999885e+00
1.464841000000000060e+00
1.649467000000000017e+00
3.429888000000000048e+00
3.346608999999999945e+00
3.453806999999999849e+00
3.072294999999999998e+00
3.442921999999999816e+00
5.130241999999999969e+00
2.930651999999999813e+00
3.294739999999999891e-01
1.313846999999999987e+00
2.332355000000000178e+00
3.930499999999999883e+00
4.042552999999999841e+00
2.198904000000000192e+00
2.877998999999999974e+00
4.299094000000000193e+00
3.955484999999999918e+00
2.906801999999999886e+00
1.428643000000000107e+00
2.082596999999999809e+00
3.909731999999999985e+00
3.694617000000000040e+00
4.765331999999999901e+00
4.804101000000000177e+00
3.998177999999999788e+00
4.223883999999999972e+00
3.458868999999999971e+00
1.672004000000000046e+00
1.958482000000000056e+00
3.209426999999999808e+00
4.920715999999999646e+00
4.846086999999999811e+00
3.982326000000000032e+00
3.425482000000000138e+00
5.044654999999999667e+00
3.845127999999999879e+00
5.643409999999999815e-01
2.559279999999999888e-01
6.816259999999999541e-01
2.577332999999999874e+00
4.592183000000000348e+00
4.471904000000000323e+00
3.770785000000000053e+00
5.125853000000000215e+00
5.255827000000000027e+00
4.275900000000000034e+00
2.199949999999999850e+00
2.530333000000000165e+00
3.815045000000000019e+00
4.810635000000000439e+00
4.689600999999999686e+00
5.328611999999999682e+00
4.228206000000000131e+00
6.173474999999999824e+00
6.020850000000000257e+00
2.416640999999999817e+00
1.124778999999999973e+00
1.579072000000000031e+00
3.868679999999999897e+00
5.233611999999999931e+00
4.442051000000000194e+00
4.084496999999999822e+00
4.642491999999999841e+00
4.624348000000000347e+00
3.846327000000000051e+00
1.859895999999999994e+00
2.053269999999999929e+00
3.737887000000000182e+00
4.564706000000000152e+00
5.237675000000000303e+00
6.070418000000000092e+00
5.639776000000000344e+00
4.560891999999999946e+00
3.909756999999999927e+00
1.469956000000000040e+00
3.909850000000000270e-01
9.260190000000000365e-01
3.241372999999999838e+00
5.585437999999999903e+00
5.593398999999999788e+00
4.777280000000000193e+00
5.711001999999999690e+00
7.329968000000000039e+00
5.280242999999999576e+00
1.658747999999999889e+00
1.476720000000000033e+00
3.065707999999999878e+00
4.680385000000000240e+00
5.635159999999999947e+00
4.069348999999999883e+00
4.923776000000000153e+00
4.938589999999999591e+00
4.504135999999999918e+00
2.894184999999999786e+00
1.523317999999999950e+00
2.295961000000000141e+00
4.437350999999999601e+00
4.833007000000000275e+00
5.673225000000000406e+00
6.379626000000000019e+00
5.379953000000000429e+00
4.619769999999999932e+00
3.766167999999999960e+00
1.800489999999999924e+00
1.706792000000000087e+00
3.190618999999999872e+00
4.461585999999999608e+00
5.379025999999999641e+00
4.822701000000000349e+00
3.946463000000000054e+00
5.965108999999999995e+00
4.349293000000000298e+00
1.103701000000000043e+00
2.768199999999999827e-02
3.585149999999999726e-01
2.498778999999999861e+00
4.203674999999999606e+00
4.457594000000000278e+00
3.864484000000000030e+00
4.113557000000000130e+00
4.772216000000000236e+00
3.263755000000000184e+00
9.277360000000000051e-01
8.896079999999999544e-01
1.884595999999999938e+00
4.340638000000000218e+00
4.641270999999999702e+00
5.911899000000000015e+00
6.126557000000000031e+00
4.211840999999999724e+00
3.703237999999999808e+00
2.995359000000000105e+00
5.901760000000000339e-01
1.429990000000000094e+00
3.333810999999999858e+00
3.991686000000000067e+00
4.656503999999999976e+00
4.689493999999999829e+00
4.114552999999999905e+00
3.729400000000000048e+00
2.613929000000000169e+00
8.707230000000000247e-01
2.931489999999999929e-01
1.351860000000000062e+00
4.070498999999999867e+00
4.178685999999999900e+00
3.981074000000000002e+00
3.399550000000000072e+00
3.967163999999999913e+00
4.546431000000000111e+00
1.414609999999999923e+00
3.601900000000000240e-02
6.120160000000000045e-01
2.054867999999999917e+00
3.766728000000000076e+00
2.983292000000000055e+00
2.465266999999999875e+00
3.599041999999999852e+00
3.926448999999999856e+00
3.677642000000000078e+00
1.305385999999999935e+00
1.006860000000000088e+00
2.370671000000000195e+00
3.625176999999999872e+00
4.431859000000000215e+00
5.387044000000000388e+00
5.322516000000000247e+00
4.359423999999999744e+00
3.819116999999999873e+00
2.790560000000000151e+00
8.884720000000000395e-01
1.262246999999999897e+00
2.828863000000000127e+00
3.544026000000000121e+00
3.916548999999999836e+00
3.603901000000000021e+00
3.019445999999999852e+00
4.180737999999999843e+00
1.704924000000000106e+00
5.762429999999999497e-01
2.586370000000000058e-01
5.387260000000000382e-01
2.191159999999999997e+00
4.387751999999999875e+00
2.450298999999999783e+00
3.175311000000000217e+00
4.082697999999999716e+00
3.675683999999999951e+00
2.315323999999999938e+00
1.966890000000000027e-01
5.872920000000000362e-01
2.316368000000000205e+00
3.447354999999999947e+00
4.753447000000000422e+00
5.399078000000000266e+00
3.875449000000000144e+00
3.905809999999999782e+00
3.026961000000000013e+00
1.764043000000000028e+00
1.179130999999999929e+00
1.745023999999999909e+00
3.182850000000000179e+00
3.916386999999999841e+00
4.811055999999999777e+00
5.434840000000000337e+00
4.110736000000000168e+00
3.458159999999999901e+00
1.849334999999999951e+00
1.741399999999999892e-01
3.525340000000000140e-01
1.727357999999999949e+00
2.741013999999999839e+00
3.364977000000000107e+00
2.249624999999999986e+00
2.036687000000000136e+00
4.436911000000000271e+00
2.173048999999999786e+00
3.771909999999999985e-01
7.110600000000000254e-02
4.622680000000000122e-01
2.275351999999999819e+00
2.315998000000000001e+00
1.187783000000000033e+00
1.429076000000000013e+00
2.550905000000000200e+00
3.495934999999999793e+00
2.560642999999999780e+00
1.914821000000000106e+00
3.079515999999999920e+00
4.795796000000000170e+00
5.572059000000000317e+00
6.527962999999999738e+00
6.592889999999999695e+00
5.876934000000000324e+00
7.527161999999999686e+00
6.009923999999999822e+00
1.794823000000000057e+00
1.328108999999999984e+00
1.721954999999999902e+00
4.147331999999999574e+00
4.573860999999999954e+00
3.967791000000000068e+00
3.653433999999999848e+00
5.049362000000000350e+00
4.979930000000000412e+00
2.771691999999999823e+00
6.238709999999999534e-01
8.691360000000000197e-01
2.055045999999999928e+00
3.747446000000000055e+00
4.139947000000000266e+00
4.342463000000000406e+00
3.776286999999999949e+00
3.391725999999999797e+00
3.115653000000000006e+00
1.505390000000000006e+00
1.200728999999999935e+00
1.136668999999999929e+00
2.326435000000000031e+00
2.326405999999999974e+00
2.173235000000000028e+00
1.474436999999999998e+00
3.038196000000000119e+00
3.645865000000000133e+00
1.904152999999999984e+00
2.589119999999999755e-01
7.243300000000000294e-01
1.578121000000000107e+00
1.946881000000000084e+00
1.548326000000000091e+00
5.264619999999999855e-01
1.141022999999999898e+00
2.626371999999999929e+00
2.276244000000000156e+00
6.193079999999999696e-01
1.778649999999999953e-01
4.784559999999999924e-01
1.650870000000000060e+00
1.975478999999999985e+00
9.228399999999999936e-01
2.570970000000000200e-01
1.427151999999999976e+00
1.871750999999999943e+00
1.073512999999999940e+00
3.438970000000000082e-01
1.565960000000000130e-01
6.610399999999999610e-01
8.616730000000000222e-01
3.777829999999999799e-01
1.769449999999999912e-01
2.625640000000000196e-01
1.813612000000000002e+00
1.204820999999999920e+00
1.980179999999999996e-01
2.283759999999999957e-01
4.571200000000000263e-02
8.377559999999999452e-01
7.084519999999999706e-01
7.744109999999999605e-01
1.221417999999999893e+00
2.577940000000000231e-01
1.452615999999999907e+00
3.315250000000000141e-01
1.258024000000000031e+00
7.830089999999999550e-01
5.403700000000000170e-02
5.956310000000000215e-01
2.912850000000000161e-01
1.043315999999999910e+00
3.159730000000000039e-01
1.803201000000000054e+00
8.309800000000000519e-01
3.513029999999999764e-01
5.082290000000000418e-01
4.438909999999999800e-01
7.694210000000000216e-01
6.568509999999999627e-01
8.738860000000000516e-01
1.000170000000000003e+00
1.125362999999999891e+00
1.656862999999999975e+00
5.790499999999999814e-02
1.147102000000000066e+00
6.984540000000000193e-01
4.166819999999999968e-01
6.284720000000000306e-01
3.816229999999999900e-01
4.621009999999999840e-01
1.104001999999999928e+00
1.336559000000000053e+00
1.108271000000000006e+00
4.878129999999999966e-01
1.226356000000000002e+00
9.840560000000000418e-01
1.656700000000000117e-01
2.243290000000000006e-01
8.576859999999999484e-01
1.850303999999999949e+00
1.414447000000000010e+00
3.038759999999999795e-01
9.750480000000000258e-01
1.357161000000000062e+00
1.039223999999999926e+00
5.224180000000000490e-01
7.481400000000000550e-02
7.327369999999999717e-01
1.246661000000000019e+00
2.669409999999999838e-01
2.930809999999999804e-01
1.200760000000000050e+00
2.800929999999999809e-01
8.823220000000000507e-01
3.618009999999999837e-01
5.439030000000000253e-01
5.874949999999999894e-01
4.722580000000000111e-01
1.322294999999999998e+00
9.437440000000000273e-01
5.089380000000000015e-01
4.194869999999999988e-01
1.385343999999999909e+00
1.042496000000000089e+00
1.016340000000000021e-01
3.643129999999999979e-01
3.429479999999999751e-01
1.345088000000000061e+00
6.601730000000000098e-01
3.534359999999999724e-01
8.009209999999999940e-01
4.862759999999999860e-01
9.198849999999999527e-01
6.241100000000000536e-01
3.305029999999999912e-01
4.881190000000000251e-01
4.638939999999999730e-01
1.461190999999999907e+00
1.321369999999999933e+00
1.203937999999999953e+00
7.991420000000000190e-01
7.388620000000000188e-01
5.822650000000000325e-01
5.853040000000000465e-01
5.987280000000000380e-01
8.731560000000000432e-01
1.353132000000000001e+00
1.215608999999999940e+00
4.860269999999999868e-01
1.095620000000000066e-01
1.057112000000000052e+00
2.100998000000000143e+00
2.681020999999999876e+00
3.502072000000000074e+00
5.926066999999999751e+00
7.725464999999999804e+00
7.489708000000000254e+00
7.402968000000000437e+00
5.560646000000000200e+00
5.653914000000000328e+00
5.694269000000000247e+00
3.977746999999999922e+00
3.518942000000000014e+00
3.064332999999999974e+00
4.071037999999999712e+00
5.573611999999999789e+00
3.821464999999999890e+00
2.324692000000000203e+00
2.087164000000000019e+00
3.227301999999999893e+00
2.867512000000000061e+00
2.381885000000000030e+00
1.921297000000000033e+00
3.141045000000000087e+00
3.838861000000000079e+00
4.124295000000000044e+00
4.147264999999999979e+00
2.832587000000000188e+00
3.038869000000000042e+00
2.718628999999999962e+00
1.652805999999999997e+00
1.357590999999999992e+00
3.395520000000000205e-01
1.364770000000000039e+00
1.627040999999999960e+00
1.698741000000000057e+00
1.053614000000000051e+00
4.663349999999999995e-01
1.306888999999999967e+00
1.775984999999999925e+00
8.018910000000000204e-01
1.308950000000000113e-01
4.387199999999999989e-01
2.036660000000000137e-01
3.174049999999999927e-01
9.436679999999999513e-01
4.547800000000000176e-01
9.100949999999999873e-01
1.385518999999999945e+00
6.010680000000000467e-01
2.760460000000000136e-01
1.136489000000000082e+00
7.433290000000000175e-01
4.675659999999999816e-01
6.820900000000000574e-02
7.733320000000000194e-01
1.595178999999999903e+00
2.342299999999999938e-01
9.026889999999999636e-01
1.270499999999999963e-01
6.058780000000000276e-01
1.524165999999999910e+00
1.680895999999999946e+00
2.028334000000000081e+00
2.061205000000000176e+00
1.578880000000000061e+00
1.201008000000000076e+00
1.110479999999999939e-01
2.243660000000000099e-01
5.594879999999999853e-01
1.653415000000000079e+00
1.767613000000000101e+00
1.558988999999999958e+00
7.487219999999999986e-01
2.676950000000000163e-01
6.408490000000000020e-01
1.104197000000000095e+00
1.146176000000000084e+00
7.155650000000000066e-01
8.532299999999999607e-02
1.492145000000000055e+00
9.816620000000000346e-01
7.858230000000000492e-01
1.091306000000000109e+00
1.877172000000000063e+00
1.465510000000000090e+00
5.077540000000000386e-01
5.116810000000000525e-01
2.658679999999999932e-01
1.494796999999999931e+00
2.205972000000000044e+00
2.983016999999999808e+00
2.279504000000000197e+00
2.190481999999999818e+00
1.873483999999999927e+00
1.466652000000000067e+00
1.827880000000000060e-01
5.107730000000000325e-01
1.701799999999999979e+00
2.102637000000000089e+00
1.861388000000000043e+00
2.017488000000000170e+00
9.025389999999999802e-01
2.251847000000000154e+00
1.398854000000000042e+00
4.501879999999999771e-01
1.220819999999999961e-01
1.107680000000000053e-01
1.956563999999999970e+00
2.043048000000000197e+00
7.480379999999999807e-01
9.986739999999999506e-01
1.547774999999999901e+00
1.855334999999999956e+00
7.011150000000000437e-01
2.338945999999999970e+00
5.040294000000000274e+00
1.026964800000000011e+01
1.583887900000000037e+01
2.340852599999999839e+01
3.019761400000000151e+01
3.063330900000000057e+01
3.484827599999999848e+01
3.021418500000000051e+01
1.626562200000000047e+01
1.040597900000000031e+01
1.056395499999999998e+01
1.339630200000000038e+01
1.794843399999999889e+01
1.937352500000000077e+01
1.606452200000000019e+01
1.451563799999999915e+01
1.180512599999999956e+01
1.144605199999999989e+01
8.287419999999999121e+00
6.071045999999999943e+00
6.494937000000000182e+00
6.658525000000000027e+00
8.782139000000000806e+00
1.036477099999999929e+01
6.150360000000000049e+00
4.046470000000000233e+00
4.220513000000000403e+00
5.712659000000000376e+00
4.730015999999999998e+00
4.448019000000000389e+00
3.571702000000000155e+00
3.932862000000000080e+00
5.306345999999999563e+00
6.092016000000000098e+00
5.967679999999999652e+00
6.135923000000000016e+00
5.204877999999999894e+00
3.728854999999999809e+00
2.424415999999999904e+00
2.183599000000000068e+00
1.240447999999999995e+00
2.205152000000000001e+00
2.592051999999999801e+00
1.564675000000000038e+00
1.128881999999999941e+00
5.195199999999999818e-01
1.882096999999999909e+00
1.512000000000000011e+00
9.751109999999999500e-01
1.037639999999999951e-01
3.113049999999999984e-01
1.953370000000000106e-01
8.563680000000000181e-01
3.016349999999999865e-01
5.734629999999999450e-01
1.563370000000000037e-01
1.151918999999999915e+00
8.570879999999999610e-01
1.349660000000000026e-01
1.647801999999999989e+00
1.519757999999999942e+00
9.566829999999999501e-01
9.575139999999999763e-01
2.016563000000000105e+00
1.650579000000000018e+00
7.135029999999999983e-01
1.095409999999999995e-01
2.569080000000000252e-01
1.586468999999999907e+00
2.008083000000000062e+00
2.823633000000000060e+00
3.524513999999999925e+00
3.252075000000000049e+00
2.702663999999999955e+00
1.638179999999999970e+00
1.673610000000000098e-01
1.357029999999999903e-01
1.008547000000000082e+00
2.495315000000000172e+00
2.542710000000000026e+00
2.328888000000000069e+00
1.660496999999999890e+00
3.331173000000000162e+00
3.078190999999999899e+00
1.370973999999999915e+00
7.843700000000000672e-02
3.766439999999999788e-01
1.908271000000000051e+00
2.705416000000000043e+00
2.546819000000000166e+00
2.388519000000000059e+00
2.500888999999999918e+00
3.734375000000000000e+00
2.872939999999999827e+00
1.190371999999999986e+00
6.346209999999999907e-01
1.504920999999999953e+00
2.443372000000000099e+00
3.170425999999999966e+00
4.314290999999999876e+00
3.959637999999999991e+00
3.330138999999999960e+00
2.882305999999999813e+00
8.774269999999999570e-01
1.457430000000000114e-01
6.317000000000000393e-02
1.911564000000000041e+00
2.651524999999999910e+00
3.499855000000000160e+00
4.416889000000000287e+00
3.320091999999999821e+00
3.331852000000000036e+00
2.412274000000000029e+00
2.102690000000000115e-01
8.915499999999999814e-02
6.376829999999999998e-01
2.181328000000000156e+00
3.080689000000000011e+00
1.870986999999999956e+00
2.236527999999999849e+00
2.228511999999999826e+00
3.110199000000000158e+00
1.055757999999999974e+00
2.191180000000000072e-01
7.157800000000000273e-02
1.149980999999999920e+00
1.403488000000000069e+00
1.451959000000000000e+00
1.448094999999999910e+00
2.195195000000000007e+00
3.445628999999999831e+00
1.945300999999999947e+00
4.038760000000000128e-01
9.276700000000000224e-02
7.898429999999999618e-01
2.434480999999999895e+00
2.615307000000000048e+00
2.996538000000000146e+00
4.043669999999999654e+00
2.822728000000000126e+00
3.009316000000000102e+00
1.887458000000000080e+00
1.714269999999999960e-01
4.233899999999999886e-01
1.444652000000000047e+00
2.392870999999999970e+00
2.261762000000000050e+00
8.842039999999999900e-01
1.521309999999999940e+00
2.575736000000000026e+00
1.590162000000000075e+00
2.548819999999999975e-01
1.789439999999999920e-01
6.197939999999999561e-01
1.919118000000000102e+00
1.772219999999999906e+00
1.272375000000000034e+00
1.736426000000000025e+00
2.721109999999999918e+00
2.834138999999999964e+00
9.153930000000000122e-01
1.556069999999999953e-01
6.463900000000000201e-02
9.680579999999999741e-01
2.041331000000000007e+00
2.449145000000000127e+00
2.929889999999999883e+00
2.837753000000000192e+00
2.606657999999999920e+00
2.209515999999999813e+00
8.044719999999999649e-01
6.079400000000000082e-02
5.481610000000000094e-01
1.646417999999999937e+00
2.058901999999999788e+00
1.247949999999999893e+00
9.744620000000000504e-01
2.140677999999999859e+00
2.199263000000000190e+00
1.561188999999999938e+00
6.705938999999999872e+00
1.409516600000000075e+01
2.719357700000000122e+01
4.140227999999999753e+01
5.563293399999999878e+01
5.595492099999999880e+01
5.130620400000000103e+01
4.168213300000000032e+01
3.887546199999999885e+01
3.426273499999999927e+01
2.578700699999999912e+01
2.620487800000000078e+01
2.757508999999999943e+01
3.173460400000000092e+01
3.995907199999999904e+01
3.809118699999999791e+01
3.942060299999999984e+01
4.063793400000000133e+01
2.854449200000000175e+01
1.837951299999999932e+01
1.555409500000000023e+01
1.737871399999999866e+01
1.976019900000000007e+01
2.271576200000000156e+01
2.044942899999999852e+01
1.883564700000000158e+01
1.590520000000000067e+01
1.470230399999999982e+01
1.197604600000000019e+01
8.419556999999999292e+00
8.766406999999999172e+00
8.946253000000000455e+00
1.100291200000000025e+01
1.407437499999999986e+01
1.327903599999999962e+01
1.314122599999999963e+01
1.157292400000000043e+01
7.551234000000000002e+00
5.397516000000000425e+00
4.159734000000000265e+00
4.360040999999999833e+00
4.503899999999999793e+00
6.560146999999999728e+00
6.643329999999999735e+00
5.430860000000000021e+00
3.127555999999999781e+00
3.102758000000000127e+00
3.280421000000000031e+00
2.763199000000000183e+00
2.209230999999999945e+00
1.195535000000000014e+00
1.135132000000000030e+00
1.876665000000000028e+00
1.060885999999999996e+00
1.240040000000000031e-01
5.176300000000000345e-02
8.998289999999999900e-01
1.706903999999999977e+00
1.110802999999999985e+00
8.228870000000000351e-01
2.453430000000000055e-01
2.316499999999999948e-01
5.359329999999999927e-01
1.156809999999999894e+00
1.610783999999999994e+00
9.920130000000000337e-01
5.354550000000000143e-01
6.351800000000000501e-02
7.463659999999999739e-01
1.809390000000000054e+00
2.209159999999999791e+00
1.059711999999999987e+00
5.777830000000000465e-01


==> plots/data/f030_xoodoo_check_1m/tvals_signed.txt <==
-2.812350000000000128e-01
1.796497999999999928e+00
2.344587000000000199e+00
1.805010000000000003e+00
1.920738999999999974e+00
1.122854999999999936e+00
1.366243000000000096e+00
1.983135000000000092e+00
3.234290000000000220e-01
-1.202050000000000063e-01
2.644349999999999756e-01
2.057253000000000220e+00
2.859227999999999881e+00
2.090196999999999861e+00
2.222449999999999981e-01
1.227035000000000098e+00
1.583936000000000011e+00
2.019216999999999818e+00
4.934299999999999797e-01
-4.071520000000000139e-01
2.271240999999999843e+00
2.472004000000000090e+00
2.936374999999999957e+00
3.277023999999999937e+00
2.261153999999999886e+00
2.438423999999999925e+00
2.236547999999999981e+00
1.435416999999999943e+00
6.129369999999999541e-01
5.618670000000000053e-01
2.818057000000000034e+00
2.856932000000000027e+00
2.380227000000000093e+00
2.262093000000000131e+00
1.685178000000000065e+00
1.667237000000000080e+00
1.617668000000000106e+00
-3.912899999999999712e-02
-3.365070000000000006e-01
1.850459999999999994e+00
2.783185000000000020e+00
3.238366000000000078e+00
1.259130000000000082e+00
6.176460000000000283e-01
2.012471999999999817e+00
1.362023999999999901e+00
1.518550000000000066e+00
-1.406949999999999867e-01
-5.881000000000000116e-02
2.573170999999999875e+00
2.965078000000000102e+00
3.441990000000000105e+00
1.087112999999999996e+00
1.331717999999999957e+00
2.104597000000000051e+00
1.734358999999999984e+00
1.056289999999999951e+00
-7.363799999999999513e-02
1.721182999999999907e+00
2.954162999999999872e+00
2.550988999999999951e+00
1.748253999999999975e+00
3.651998999999999995e+00
2.067384999999999806e+00
2.481989000000000001e+00
1.533856000000000108e+00
-2.223040000000000016e-01
2.774900000000000144e-01
2.655508000000000202e+00
3.399297999999999931e+00
3.739122000000000057e+00
1.368303000000000047e+00
1.556232000000000060e+00
2.319179000000000102e+00
1.845771000000000051e+00
6.416150000000000464e-01
-8.149099999999999400e-02
1.327417999999999987e+00
3.179289999999999949e+00
3.006232999999999933e+00
1.993905000000000038e+00
1.935454999999999925e+00
1.950099999999999945e+00
2.784715999999999969e+00
1.528599000000000041e+00
1.187099999999999961e-01
7.546620000000000550e-01
2.214598000000000066e+00
3.007092000000000098e+00
2.664080999999999921e+00
2.529246000000000105e+00
2.293203000000000102e+00
1.952155000000000085e+00
2.618621999999999783e+00
6.790899999999999714e-01
-4.478900000000000103e-01
7.530320000000000347e-01
2.297204999999999941e+00
2.770471999999999824e+00
1.553304000000000018e+00
1.123968000000000078e+00
2.394585000000000186e+00
2.076296999999999837e+00
1.963255999999999890e+00
-5.774960000000000093e-01
-5.486400000000000304e-02
2.017233000000000054e+00
2.465427000000000035e+00
1.985681000000000029e+00
1.230677999999999939e+00
1.273756000000000110e+00
1.572872999999999966e+00
2.019635000000000069e+00
1.315155999999999992e+00
9.126999999999999696e-03
1.443230000000000013e+00
2.421067999999999998e+00
2.372765999999999931e+00
2.436237999999999904e+00
2.683304000000000133e+00
2.949899999999999967e+00
2.027625000000000011e+00
2.457870000000000221e+00
-2.117080000000000073e-01
-1.823269999999999891e-01
2.202338000000000129e+00
2.462417999999999996e+00
2.675203999999999915e+00
1.553336000000000050e+00
6.410559999999999592e-01
3.368126000000000175e+00
3.023787000000000003e+00
1.391755000000000075e+00
-1.504890000000000116e-01
-4.316340000000000177e-01
1.226626999999999912e+00
1.260059999999999958e+00
1.287787000000000015e+00
4.795989999999999975e-01
1.468272000000000022e+00
1.470447000000000060e+00
1.612618000000000107e+00
-1.723979999999999957e-01
2.351800000000000071e-02
1.577099000000000029e+00
1.063741000000000048e+00
5.494980000000000420e-01
4.511189999999999922e-01
-3.714839999999999809e-01
1.905618000000000034e+00
1.300157000000000007e+00
2.251789999999999903e-01
-2.820010000000000017e-01
-6.616119999999999779e-01
1.473673999999999928e+00
1.326610000000000067e+00
1.134310000000000040e-01
1.027269999999999989e-01
7.287940000000000529e-01
1.851985999999999910e+00
1.824108000000000063e+00
-1.938900000000000068e-01
-6.222199999999999953e-02
7.085019999999999651e-01
9.988800000000000456e-02
9.835000000000000686e-02
2.280099999999999905e-01
-2.989829999999999988e-01
1.022481999999999891e+00
7.297709999999999475e-01
2.012589999999999935e-01
-5.252900000000000347e-01
-1.622602000000000100e+00
1.679400000000000059e-01
-9.569630000000000081e-01
-1.113191999999999959e+00
-7.174279999999999546e-01
-1.300900000000000112e-01
4.314569999999999794e-01
4.580649999999999999e-01
-1.168951000000000073e+00
-5.609530000000000349e-01
-4.007519999999999971e-01
1.163170000000000037e-01
-8.002489999999999881e-01
-1.329280000000000017e+00
-1.499730999999999925e+00
-1.304537999999999975e+00
-2.611010000000000275e-01
-8.187489999999999490e-01
-7.615089999999999915e-01
-1.808604000000000100e+00
-3.751309999999999922e-01
-8.200929999999999609e-01
-8.218180000000000485e-01
-1.244542000000000037e+00
4.742359999999999909e-01
3.731789999999999830e-01
-5.804740000000000455e-01
-7.022479999999999833e-01
-6.586629999999999985e-01
-6.331630000000000313e-01
-3.822699999999999709e-02
-1.374976999999999894e+00
-1.261508999999999991e+00
-1.122810000000000086e+00
-3.019419999999999882e-01
4.688160000000000105e-01
-1.099549000000000110e+00
-6.756480000000000263e-01
-2.084366999999999859e+00
-7.740510000000000446e-01
-8.264899999999999469e-01
-2.048561999999999994e+00
-1.921486000000000027e+00
-1.622220000000000051e-01
-5.146199999999999664e-01
-1.726689999999999892e-01
-1.183424000000000031e+00
-1.399372000000000060e+00
-9.156720000000000415e-01
-1.052777000000000074e+00
-1.533967999999999998e+00
-1.253227000000000091e+00
-1.058712000000000097e+00
-1.321440000000000115e-01
-6.021069999999999478e-01
-1.873877999999999933e+00
-5.701939999999999786e-01
-2.278329999999999966e+00
-1.012826999999999922e+00
-1.702182000000000084e+00
-3.027657000000000043e+00
-2.820088000000000150e+00
-2.103317999999999799e+00
-2.004062999999999928e+00
-1.011084000000000094e+00
-1.382187000000000054e+00
-1.468447999999999976e+00
-1.428461999999999898e+00
-2.122993999999999826e+00
-2.441832999999999920e+00
-2.413127999999999940e+00
-1.671322999999999892e+00
-1.029238000000000097e+00
-9.879339999999999788e-01
-1.275562000000000085e+00
-7.573560000000000292e-01
-2.269314000000000053e+00
-4.832580000000000209e-01
-2.201054000000000066e+00
-2.275936000000000181e+00
-2.299209999999999976e+00
-6.699340000000000295e-01
-1.588279999999999970e-01
-3.130709999999999882e-01
-1.764455000000000107e+00
-1.157440999999999942e+00
-1.206771000000000038e+00
-5.089489999999999847e-01
-1.376371999999999929e+00
-3.463203000000000031e+00
-6.031849999999999712e-01
-6.843810000000000171e-01
-5.683019999999999738e-01
-6.060649999999999649e-01
-1.153437999999999963e+00
-1.581329999999999902e+00
-5.778020000000000378e-01
-1.172587000000000046e+00
-2.301187999999999789e+00
-2.384640000000000093e+00
-2.912475999999999843e+00
-1.966542000000000012e+00
-1.360816999999999943e+00
-1.182784000000000058e+00
-1.148857999999999935e+00
-1.746960000000000068e+00
-1.653345000000000065e+00
-1.764874000000000054e+00
-2.342354999999999965e+00
-6.960380000000000456e-01
-6.731009999999999494e-01
-9.457440000000000291e-01
-1.231211000000000055e+00
-1.262264000000000053e+00
-1.726360000000000117e-01
-3.698049999999999948e-01
3.250999999999999723e-02
-1.029852999999999907e+00
-2.042740999999999918e+00
-7.157599999999999518e-01
-5.847800000000000220e-02
-3.409630000000000161e-01
-1.255949999999999900e+00
-1.441122000000000014e+00
-7.511839999999999629e-01
-4.404399999999999982e-01
-2.434439999999999937e-01
-2.668693999999999900e+00
-1.949521000000000059e+00
-2.612859999999999960e+00
-1.894703000000000026e+00
-1.354111999999999982e+00
-1.134195000000000064e+00
-1.168258000000000019e+00
-6.431310000000000082e-01
-6.458190000000000319e-01
-1.238818999999999892e+00
-1.757735999999999965e+00
-1.344843999999999928e+00
-5.618410000000000348e-01
-1.058138000000000023e+00
-1.005659999999999998e+00
-1.167488999999999999e+00
-9.097480000000000011e-01
-2.882810000000000095e-01
-9.980550000000000255e-01
-1.651227000000000000e+00
-2.135269999999999946e-01
3.857800000000000118e-02
-1.665649999999999908e-01
-8.768749999999999600e-01
-1.224699999999999900e+00
-1.072985999999999995e+00
-5.732600000000000195e-02
3.949400000000000133e-02
-5.705879999999999841e-01
-2.025438999999999989e+00
-1.589739000000000013e+00
-1.642962000000000033e+00
-1.083185999999999982e+00
-1.538529000000000035e+00
-1.015676999999999941e+00
-1.225327000000000055e+00
-3.501079999999999748e-01
-9.083700000000000108e-02
-1.780143999999999949e+00
-1.043368999999999991e+00
-1.689621000000000040e+00
-2.391191000000000066e+00
-1.925367999999999968e+00
-1.302489999999999926e+00
-9.854870000000000019e-01
4.275199999999999834e-02
-2.065520000000000134e-01
-1.355825999999999976e+00
-1.473700999999999928e+00
-2.425688000000000066e+00
-8.118799999999999628e-02
-5.846869999999999568e-01
-1.262585000000000068e+00
-6.271459999999999813e-01
-8.863130000000000175e-01
5.498640000000000194e-01
1.124886000000000053e+00
-8.256609999999999783e-01
7.590600000000000125e-02
-1.194946000000000064e+00
-3.744890000000000163e-01
4.101830000000000198e-01
-1.200226000000000015e+00
1.413290000000000102e-01
9.863889999999999603e-01
6.155260000000000176e-01
1.119420000000000082e+00
-6.771540000000000337e-01
-1.628419000000000061e+00
2.706180000000000252e-01
-4.124729999999999785e-01
-5.199489999999999945e-01
-5.146910000000000096e-01
-1.913729999999999876e-01
1.622479999999999922e+00
6.124690000000000412e-01
-7.931100000000000649e-02
-1.290700000000000007e-02
9.119900000000000229e-02
7.783860000000000223e-01
3.907470000000000110e-01
-1.559986000000000095e+00
5.979910000000000503e-01
7.301969999999999850e-01
1.451367999999999991e+00
1.156196000000000002e+00
-9.245999999999999774e-01
-2.202668000000000070e+00
-8.504530000000000145e-01
-1.384430000000000105e-01
-2.637349999999999972e-01
-7.637669999999999737e-01
-2.052350000000000008e-01
9.469450000000000367e-01
8.338290000000000424e-01
9.139469999999999539e-01
-3.137289999999999801e-01
6.485980000000000079e-01
6.117299999999999960e-01
1.475279999999999925e-01
-8.665699999999999514e-01
4.280720000000000081e-01
8.435789999999999678e-01
1.524024000000000045e+00
1.002809000000000061e+00
6.043099999999999861e-02
-1.043125000000000080e+00
-3.625050000000000217e-01
5.895099999999999785e-01
9.446499999999999342e-02
-6.760169999999999790e-01
-6.705790000000000362e-01
1.011581999999999981e+00
1.922854000000000063e+00
5.180219999999999825e-01
-7.268430000000000168e-01
4.754639999999999977e-01
9.756399999999999795e-02
5.527549999999999963e-01
-1.765970000000000040e-01
8.395169999999999577e-01
1.222383999999999915e+00
1.845479000000000092e+00
1.580087000000000019e+00
1.054314999999999891e+00
-1.124511000000000038e+00
1.146374000000000004e+00
8.170349999999999557e-01
-1.156363000000000030e+00
-3.836729999999999863e-01
-8.162740000000000551e-01
1.997719000000000023e+00
2.433756999999999948e+00
8.442140000000000200e-01
2.702330000000000010e-01
1.381380999999999970e+00
2.022278000000000020e+00
1.358653000000000111e+00
-2.275339999999999863e-01
-2.973100000000000048e-02
7.726570000000000382e-01
2.181096000000000146e+00
2.258923999999999932e+00
3.015464999999999840e+00
1.150034999999999918e+00
1.690058000000000060e+00
1.514231000000000105e+00
4.708970000000000100e-01
-8.986099999999999643e-02
-6.368049999999999544e-01
1.420684000000000058e+00
2.252574000000000076e+00
1.780926999999999927e+00
8.229419999999999513e-01
8.610109999999999708e-01
2.380897000000000041e+00
1.438812999999999898e+00
-3.883590000000000098e-01
-2.111210000000000031e-01
9.756359999999999477e-01
2.233283000000000129e+00
2.444488000000000216e+00
5.167209999999999859e-01
1.140884000000000009e+00
1.884878999999999971e+00
2.492023000000000099e+00
6.303020000000000289e-01
-5.498410000000000242e-01
-5.598889999999999700e-01
1.671318000000000081e+00
2.461809999999999832e+00
2.100473000000000035e+00
6.307380000000000209e-01
1.156760999999999928e+00
1.632187999999999972e+00
2.002254000000000200e+00
-5.657839999999999536e-01
-4.775880000000000125e-01
6.715550000000000130e-01
9.625700000000000367e-01
1.797859000000000096e+00
1.164557999999999982e+00
1.182374000000000036e+00
8.773950000000000360e-01
1.627461000000000046e+00
9.678740000000000121e-01
-6.257319999999999549e-01
1.597870000000000124e-01
1.741298999999999930e+00
1.798113999999999990e+00
1.926811999999999969e+00
-2.466160000000000019e-01
1.608276000000000039e+00
2.348126999999999853e+00
2.788892000000000149e+00
3.083589999999999942e-01
-3.313880000000000159e-01
7.179720000000000546e-01
1.498064000000000062e+00
2.415697999999999901e+00
2.412446999999999786e+00
2.360511999999999944e+00
1.897588999999999970e+00
2.396506000000000025e+00
1.121426000000000034e+00
-4.925510000000000166e-01
-1.870399999999999840e-02
8.553260000000000307e-01
1.829898000000000025e+00
2.477567000000000075e+00
5.405750000000000277e-01
1.873772999999999911e+00
2.129842000000000013e+00
1.636036999999999964e+00
5.430999999999999717e-02
-5.009350000000000191e-01
9.811220000000000496e-01
1.311261000000000010e+00
1.281158000000000019e+00
6.811359999999999637e-01
1.829359999999999875e-01
1.517992000000000008e+00
2.703524999999999956e+00
5.370789999999999731e-01
-7.639590000000000547e-01
-6.395330000000000181e-01
2.323790000000000022e-01
1.211389000000000049e+00
4.929830000000000045e-01
-2.316419999999999868e-01
4.496709999999999874e-01
9.889059999999999517e-01
1.853172000000000041e+00
1.840710000000000124e-01
-8.632210000000000161e-01
5.745200000000000307e-02
4.409580000000000166e-01
4.480830000000000091e-01
1.301509999999999889e-01
1.740596000000000032e+00
1.568843999999999905e+00
1.067191999999999918e+00
4.692700000000000204e-01
-9.742330000000000156e-01
-6.147460000000000147e-01
2.258809999999999985e-01
3.217450000000000032e-01
-2.330369999999999941e-01
-3.731240000000000112e-01
-1.022696000000000049e+00
3.974880000000000080e-01
4.693260000000000209e-01
-1.006000999999999923e+00
-9.140040000000000386e-01
-1.372473999999999972e+00
5.004359999999999919e-01
5.458119999999999639e-01
-1.349718999999999891e+00
2.491490000000000093e-01
5.744879999999999987e-01
7.951409999999999867e-01
1.740396000000000054e+00
-1.072877000000000081e+00
-5.134400000000000075e-01
5.017779999999999463e-01
2.437479999999999924e-01
5.778020000000000378e-01
6.465250000000000163e-01
6.637229999999999519e-01
1.325850999999999891e+00
6.124209999999999932e-01
-4.983770000000000144e-01
-1.172482000000000024e+00
-8.582349999999999701e-01
3.694910000000000139e-01
-2.088039999999999896e-01
-1.903642999999999974e+00
2.189059999999999895e-01
-7.395100000000000284e-02
1.022399000000000058e+00
3.843989999999999907e-01
-1.578014000000000028e+00
-8.616340000000000110e-01
-9.119070000000000231e-01
-4.650000000000000244e-01
-2.087080000000000046e-01
-1.195426000000000100e+00
-1.234007999999999994e+00
-2.985030000000000183e-01
7.827699999999999936e-02
-4.729999999999999760e-01
-1.080214000000000008e+00
-5.851189999999999447e-01
5.457410000000000316e-01
-1.015954999999999941e+00
-1.439098999999999906e+00
-2.629079999999999750e-01
5.056190000000000406e-01
1.342877000000000098e+00
8.108079999999999732e-01
-9.153379999999999850e-01
2.796799999999999981e-02
9.081420000000000048e-01
8.219739999999999824e-01
7.697019999999999973e-01
8.234600000000000253e-02
3.007270000000000221e-01
1.347469000000000028e+00
1.723629000000000078e+00
2.108420000000000016e-01
-1.010939999999999950e+00
-4.451289999999999969e-01
9.967660000000000409e-01
5.724930000000000296e-01
-2.175040000000000029e-01
-5.026530000000000165e-01
-9.975540000000000518e-01
4.098620000000000041e-01
-7.081700000000000494e-02
-9.633059999999999956e-01
-2.580359999999999876e-01
1.052758000000000083e+00
2.974600000000000161e-02
-6.235950000000000104e-01
-1.067109000000000085e+00
-2.685589999999999922e-01
9.577350000000000030e-01
1.190155000000000074e+00
1.328719999999999901e-01
-7.016400000000000414e-01
-4.565989999999999771e-01
1.123537999999999926e+00
3.783429999999999849e-01
-1.789482999999999935e+00
-1.600710000000000077e+00
-1.341439999999999966e+00
2.288530000000000009e-01
3.591280000000000028e-01
-1.416128000000000053e+00
6.062900000000000234e-02
-4.227000000000000202e-02
5.625800000000000245e-02
-8.785880000000000356e-01
-1.314435999999999938e+00
-1.484982999999999942e+00
-1.744040000000000035e-01
4.937119999999999842e-01
-6.053410000000000180e-01
-9.711990000000000345e-01
-1.121026999999999996e+00
9.608700000000000574e-02
1.465470000000000106e-01
-1.819981000000000071e+00
-1.119564999999999921e+00
-1.853960999999999970e+00
-1.766513000000000000e+00
-4.293170000000000042e-01
-1.671357999999999899e+00
-3.290210000000000079e-01
3.138569999999999971e-01
8.005750000000000366e-01
-9.653450000000000086e-01
-1.675586000000000020e+00
-1.322807999999999984e+00
-9.919400000000000439e-02
5.649429999999999730e-01
-7.226100000000000578e-02
-9.017129999999999868e-01
-1.073382999999999976e+00
7.804189999999999738e-01
5.735529999999999795e-01
-1.217916999999999916e+00
-1.245970999999999940e+00
-5.815059999999999674e-01
-3.592469999999999830e-01
3.621039999999999814e-01
-1.482577999999999951e+00
-1.807030000000000025e-01
-3.515590000000000104e-01
-1.052420000000000022e-01
-1.020026000000000099e+00
-2.330849000000000171e+00
-1.543608000000000091e+00
-1.306464999999999987e+00
-4.704990000000000006e-01
-8.808869999999999756e-01
-1.251597999999999988e+00
-1.335725000000000051e+00
9.598999999999999755e-01
-5.725130000000000496e-01
-1.132824999999999971e+00
-1.574789999999999912e+00
-7.445260000000000211e-01
1.845289999999999986e-01
-4.886499999999999871e-02
-1.095285999999999982e+00
-5.826989999999999670e-01
-3.038879999999999915e-01
7.911319999999999464e-01
-8.049159999999999648e-01
-1.758996000000000004e+00
-6.156099999999999905e-01
-7.879720000000000057e-01
-3.468339999999999756e-01
-9.475299999999999834e-01
-9.601969999999999672e-01
-1.336367000000000083e+00
-3.160689999999999888e-01
-7.451410000000000533e-01
-1.984251999999999905e+00
-2.974845999999999879e+00
-1.284415000000000084e+00
-1.261363000000000012e+00
-1.341782999999999948e+00
-1.498704000000000036e+00
-1.048885000000000067e+00
-6.073200000000000126e-02
6.259489999999999776e-01
-1.316910999999999943e+00
-1.683189000000000046e+00
-1.417294000000000054e+00
-6.805919999999999748e-01
-9.971599999999999908e-02
-1.068575999999999970e+00
-1.181656000000000040e+00
-1.221902000000000044e+00
1.177570000000000006e-01
8.052839999999999998e-01
-1.175032000000000076e+00
-1.513611000000000040e+00
-2.140920000000000045e-01
-4.045230000000000214e-01
-8.044300000000000062e-02
-1.472091999999999956e+00
-9.635590000000000543e-01
1.079500000000000078e-02
-2.439040000000000097e-01
-4.070980000000000154e-01
-1.157324000000000019e+00
-6.642709999999999448e-01
2.403579999999999883e-01
2.530599999999999863e-02
-1.106996000000000091e+00
-1.242521999999999904e+00
-1.365034000000000081e+00
5.809260000000000534e-01
4.719900000000000206e-01
-2.385823999999999945e+00
-2.319618000000000180e+00
-2.799250999999999934e+00
-1.052310999999999996e+00
9.695499999999999952e-02
-1.506239000000000106e+00
-7.796720000000000317e-01
-2.095950000000000035e-01
5.924789999999999779e-01
1.284059999999999979e+00
-1.516002000000000072e+00
1.042410000000000003e-01
8.732399999999999884e-02
-4.181690000000000129e-01
-4.043519999999999892e-01
-1.052812999999999999e+00
1.225730000000000014e-01
1.080540999999999974e+00
6.802120000000000388e-01
6.265260000000000273e-01
-7.759660000000000446e-01
2.648510000000000031e-01
6.012880000000000447e-01
6.470310000000000228e-01
-1.263107999999999898e+00
-8.567510000000000403e-01
1.872530000000000028e-01
1.364878999999999953e+00
1.246072000000000068e+00
-1.269311000000000078e+00
-6.244629999999999903e-01
-9.537799999999999612e-01
-5.870399999999999924e-02
-4.822440000000000060e-01
-1.081191999999999931e+00
-7.538190000000000168e-01
3.045220000000000149e-01
5.683230000000000226e-01
6.624889999999999946e-01
-1.109571000000000085e+00
5.442599999999999660e-01
6.936820000000000208e-01
5.023100000000000342e-01
-7.726269999999999527e-01
-7.503539999999999655e-01
5.599790000000000045e-01
1.561631999999999909e+00
1.398344999999999949e+00
6.935649999999999871e-01
5.117909999999999959e-01
1.220603000000000105e+00
7.740569999999999951e-01
-3.180089999999999861e-01
-1.182228000000000057e+00
-1.632999999999999903e-03
1.178082999999999991e+00
1.763700999999999963e+00
1.007406000000000024e+00
-5.407699999999999729e-01
1.318769999999999942e-01
1.475306999999999924e+00
1.096915000000000084e+00
3.711799999999999822e-02
-9.599750000000000227e-01
-2.367440000000000100e-01
1.577102000000000004e+00
1.281346000000000096e+00
4.781320000000000014e-01
1.313110000000000110e-01
3.996210000000000040e-01
1.378972000000000087e+00
2.730310000000000237e-01
-6.671989999999999865e-01
-6.421100000000000418e-02
4.651959999999999984e-01
1.359486999999999890e+00
6.629660000000000553e-01
-4.360979999999999857e-01
2.653400000000000203e-01
1.373855999999999966e+00
8.035080000000000000e-01
-5.132649999999999713e-01
-1.239524000000000070e+00
-2.409189999999999943e-01
1.292915999999999954e+00
1.668719999999999981e+00
-8.449500000000000066e-02
2.265639999999999876e-01
8.445270000000000277e-01
1.242445999999999939e+00
1.590799999999999992e-01
-9.232770000000000143e-01
-9.649199999999999444e-02
5.581099999999999950e-01
1.671829000000000010e+00
8.746260000000000145e-01
-2.094709999999999905e-01
3.519200000000000106e-02
1.086797999999999931e+00
1.340133999999999936e+00
-4.025360000000000049e-01
-4.294399999999999884e-01
-1.767150000000000110e-01
1.342727999999999922e+00
2.009822999999999915e+00
-1.530809999999999949e-01
5.149040000000000283e-01
1.898004999999999942e+00
1.701880000000000059e+00
1.611253999999999964e+00
-1.039471999999999952e+00
2.452390000000000125e-01
1.866300000000000070e+00
2.661592000000000180e+00
3.206172000000000022e+00
3.168599999999999750e-01
7.706640000000000157e-01
2.903452999999999840e+00
2.572058999999999873e+00
2.490900000000000059e-01
-4.227480000000000127e-01
-1.654019999999999935e-01
1.824826000000000059e+00
3.178091000000000221e+00
2.305905000000000094e+00
3.135473000000000177e+00
2.141037999999999997e+00
2.592279000000000000e+00
2.049150000000000027e+00
-7.825020000000000309e-01
6.794440000000000479e-01
1.760262999999999911e+00
2.435058000000000167e+00
3.620411999999999964e+00
1.572580000000000089e+00
1.850668999999999897e+00
2.723962999999999912e+00
1.541727999999999987e+00
5.122769999999999824e-01
-5.481840000000000046e-01
4.460529999999999773e-01
2.301559999999999828e+00
2.014273999999999898e+00
1.447005000000000097e+00
9.354130000000000500e-01
1.788739999999999997e+00
4.406983999999999568e+00
1.386260000000000048e+00
-9.893210000000000059e-01
-1.854059999999999875e-01
5.552690000000000126e-01
2.301041999999999810e+00
2.599340999999999902e+00
8.223300000000000054e-02
1.876309000000000005e+00
1.999691000000000107e+00
2.101366000000000067e+00
1.064032000000000089e+00
-6.857790000000000274e-01
5.651140000000000052e-01
1.552280000000000104e+00
1.777004999999999946e+00
1.225376999999999938e+00
1.414709999999999912e+00
2.406350999999999907e+00
2.784222000000000197e+00
1.369717999999999991e+00
-5.882290000000000019e-01
-3.111490000000000089e-01
7.214570000000000149e-01
2.622882999999999853e+00
2.252372999999999958e+00
6.958750000000000213e-01
9.948099999999999721e-01
2.107209000000000110e+00
2.762745999999999924e+00
-1.599790000000000101e-01
-5.909170000000000256e-01
-5.110259999999999803e-01
9.680140000000000411e-01
2.142030999999999796e+00
7.884499999999999842e-01
2.636330000000000062e-01
2.071537999999999879e+00
2.486085999999999796e+00
2.478956000000000159e+00
-5.706309999999999993e-01
-1.982879999999999920e-01
1.134535000000000071e+00
2.103823000000000221e+00
1.894293999999999922e+00
1.402279999999999971e+00
2.162132999999999861e+00
2.192105999999999888e+00
2.720442999999999945e+00
6.566229999999999567e-01
-7.540280000000000316e-01
-2.232000000000000043e-03
1.715608000000000022e+00
2.122628999999999877e+00
7.219489999999999519e-01
-9.501279999999999726e-01
8.611870000000000358e-01
1.751934000000000102e+00
3.085780000000000189e+00
-7.783139999999999503e-01
1.799810000000000021e-01
8.823609999999999509e-01
1.519317999999999946e+00
1.831182000000000087e+00
7.928200000000000525e-02
8.739219999999999766e-01
2.261867000000000072e+00
2.179244999999999877e+00
1.469003999999999976e+00
-6.686769999999999659e-01
8.268569999999999531e-01
1.751196999999999893e+00
9.456449999999999578e-01
4.543829999999999814e-01
6.339000000000000017e-03
1.387091000000000074e+00
2.003610000000000113e+00
1.728078000000000003e+00
-4.369439999999999991e-01
-2.816469999999999807e-01
5.943819999999999659e-01
6.453649999999999665e-01
7.449599999999999556e-01
-8.079140000000000210e-01
-9.298610000000000486e-01
5.330300000000000038e-01
1.188190000000000079e+00
-3.700049999999999728e-01
-1.201087999999999933e+00
-4.382929999999999882e-01
9.927930000000000366e-01
2.498259999999999925e-01
3.187459999999999738e-01
-9.842830000000000190e-01
-1.605590000000000073e-01
1.371782999999999975e+00
9.594489999999999963e-01
-5.082769999999999788e-01
-5.411839999999999984e-01
8.760090000000000376e-01
7.277519999999999545e-01
1.701519999999999977e-01
-1.187102000000000102e+00
6.111649999999999583e-01
1.058133999999999908e+00
1.446990999999999916e+00
5.779549999999999965e-01
-1.210291000000000006e+00
2.113569999999999893e-01
7.461539999999999839e-01
4.417399999999999799e-02
-5.720490000000000297e-01
-2.349095000000000155e+00
-3.487049999999999872e-01
7.272669999999999968e-01
4.838000000000000286e-03
-8.218180000000000485e-01
-8.460809999999999720e-01
-6.030560000000000365e-01
-3.134779999999999789e-01
-1.474933999999999967e+00
-1.424287999999999998e+00
-1.631504000000000065e+00
-1.728650999999999938e+00
-1.895709999999999895e-01
-1.596826999999999996e+00
-1.330130999999999952e+00
-1.336130000000000095e-01
5.899100000000000177e-02
7.647650000000000281e-01
-1.307325000000000070e+00
-1.491023999999999905e+00
-1.248569999999999958e-01
5.464839999999999698e-01
1.353947999999999929e+00
-5.911840000000000428e-01
-8.749299999999999855e-01
7.682820000000000205e-01
8.025449999999999529e-01
-8.811099999999999488e-02
-8.313099999999999934e-01
-1.122703999999999924e+00
-5.478319999999999856e-01
1.057997999999999994e+00
4.117439999999999989e-01
-7.830089999999999550e-01
-2.240449999999999942e-01
3.550010000000000110e-01
5.082959999999999701e-01
-1.082878000000000007e+00
-9.233390000000000208e-01
-5.369340000000000224e-01
1.067680000000000018e-01
1.208820000000000006e+00
-9.907070000000000043e-01
-9.238769999999999483e-01
4.013599999999999807e-02
-1.999589999999999979e-01
-7.261060000000000292e-01
-2.367783999999999889e+00
-1.659278000000000031e+00
-1.958239000000000063e+00
-7.268480000000000496e-01
-9.847369999999999735e-01
-1.624238000000000071e+00
-8.884480000000000155e-01
4.122870000000000146e-01
-8.727709999999999635e-01
-1.379647999999999985e+00
-1.835401999999999978e+00
-1.933772999999999964e+00
-4.025599999999999734e-01
-3.791499999999999732e-02
-1.422398999999999969e+00
-1.507354000000000083e+00
-1.209707000000000088e+00
-8.716369999999999951e-01
-1.910366999999999926e+00
-3.742643000000000164e+00
-2.505288000000000181e+00
-3.844174999999999898e+00
-1.886732999999999993e+00
-2.430909999999999904e+00
-2.201420999999999850e+00
-1.030181000000000013e+00
-8.244340000000000002e-01
-2.110335000000000072e+00
-2.643994000000000177e+00
-2.861193999999999793e+00
-2.306815999999999978e+00
-5.613359999999999461e-01
-1.094354000000000049e+00
-1.618440000000000101e+00
-1.914015000000000022e+00
-1.001705999999999985e+00
-6.062300000000000327e-02
-2.076055000000000206e+00
-2.938069000000000042e+00
-2.836901000000000117e+00
-4.308323999999999820e+00
-1.867988999999999900e+00
-2.334009000000000000e+00
-1.852765999999999913e+00
-1.118038000000000087e+00
-1.054157999999999928e+00
-8.960540000000000171e-01
-2.334505000000000052e+00
-2.101405999999999885e+00
-1.637286000000000019e+00
-6.578310000000000546e-01
-8.764410000000000256e-01
-1.642533999999999939e+00
-1.610241000000000033e+00
-7.848180000000000156e-01
1.837650000000000117e-01
-1.319511000000000100e+00
-2.057119999999999838e+00
-2.098838000000000203e+00
-5.700150000000000494e-01
1.126780000000000004e-01
-1.048789999999999889e+00
-1.938827999999999996e+00
-1.010923999999999934e+00
-1.025805000000000078e+00
-8.736399999999999721e-02
-2.056172000000000111e+00
-2.158676999999999957e+00
-2.994123000000000090e+00
-2.182277000000000022e+00
-1.696887999999999952e+00
-1.875553999999999943e+00
-1.512475999999999932e+00
-1.472493000000000052e+00
3.519010000000000193e-01
-8.972900000000000320e-02
-1.879269000000000078e+00
-1.145949000000000106e+00
-7.869410000000000016e-01
-1.010089000000000015e+00
-1.853299999999999947e+00
-1.926047000000000065e+00
-7.906959999999999544e-01
-2.641200000000000145e-02
5.256929999999999659e-01
-7.188719999999999555e-01
-1.199418000000000095e+00
3.620929999999999982e-01
3.311310000000000087e-01
3.855410000000000226e-01
-1.277849000000000013e+00
-1.279962999999999962e+00
-1.083269000000000037e+00
5.834719999999999906e-01
9.445679999999999632e-01
-1.512885000000000035e+00
-7.629629999999999468e-01
5.710969999999999658e-01
1.746759999999999979e-01
3.018399999999999903e-02
-1.269179000000000057e+00
-8.894119999999999804e-01
3.148650000000000060e-01
3.031510000000000038e-01
1.872820000000000040e-01
-9.471929999999999517e-01
-2.414030000000000065e-01
-4.987249999999999739e-01
-4.168379999999999863e-01
-1.659613000000000005e+00
-1.283241999999999994e+00
-9.461519999999999930e-01
8.028690000000000548e-01
7.698990000000000000e-01
-9.633950000000000014e-01
-8.844279999999999919e-01
4.002279999999999727e-01
1.938549999999999995e-01
-1.492020000000000013e-01
-1.678339000000000025e+00
-1.181996999999999964e+00
6.590880000000000072e-01
3.166629999999999723e-01
2.113339999999999941e-01
-5.013609999999999456e-01
3.142899999999999860e-02
4.410140000000000171e-01
1.590000000000000024e-01
-5.067490000000000050e-01
-1.272688000000000041e+00
-9.716230000000000144e-01
1.032396000000000091e+00
5.351609999999999978e-01
-8.513400000000000134e-02
-4.243879999999999875e-01
-6.534659999999999913e-01
6.197479999999999656e-01
-3.901720000000000188e-01
-1.189141999999999921e+00
-6.578190000000000426e-01
7.498399999999999510e-01
1.877280000000000060e+00
1.098629999999999995e+00
-4.027740000000000209e-01
7.616460000000000452e-01
1.067525000000000057e+00
8.962189999999999879e-01
1.254020000000000135e-01
-1.229117000000000015e+00
-4.997999999999999839e-03
1.677361000000000102e+00
2.110794999999999977e+00
1.908827999999999969e+00
5.425900000000000167e-01
1.517106000000000066e+00
1.420549000000000062e+00
3.217450000000000032e-01
-6.673499999999999988e-01
-6.045070000000000165e-01
8.006459999999999688e-01
2.540004999999999846e+00
1.798694999999999933e+00
8.655819999999999625e-01
1.103776000000000090e+00
4.894669999999999854e-01
1.317161999999999944e+00
-1.672460000000000058e-01
-9.544920000000000071e-01
3.507140000000000257e-01
1.153909000000000074e+00
2.269098000000000059e+00
1.092162999999999995e+00
-4.296929999999999916e-01
2.278856999999999911e+00
1.711735000000000007e+00
1.745049000000000072e+00
-2.487830000000000041e-01
-5.216589999999999838e-01
1.384098000000000050e+00
2.512000000000000011e+00
2.598923000000000094e+00
1.817557000000000089e+00
1.977284999999999959e+00
1.678921000000000108e+00
1.764755999999999991e+00
4.015799999999999925e-01
-8.220009999999999817e-01
5.781800000000000134e-02
1.245052999999999965e+00
2.032207999999999792e+00
1.578392000000000017e+00
1.144000000000000052e-02
1.452957000000000054e+00
7.714550000000000018e-01
1.187924999999999898e+00
-9.397969999999999935e-01
-7.643940000000000179e-01
1.008985000000000021e+00
1.874894999999999978e+00
2.361969999999999903e+00
3.688330000000000219e-01
5.960680000000000422e-01
2.385226999999999986e+00
1.229133000000000031e+00
1.391990999999999978e+00
-6.171219999999999484e-01
1.116499999999999958e-02
1.862586000000000075e+00
2.032505000000000006e+00
1.853923999999999905e+00
1.692164999999999919e+00
1.608073000000000086e+00
2.549389999999999823e+00
1.837746000000000102e+00
2.873510000000000231e-01
-5.852150000000000407e-01
9.410220000000000251e-01
1.766048999999999980e+00
2.072779999999999845e+00
1.129636000000000084e+00
7.768990000000000062e-01
2.027296999999999905e+00
1.040478999999999932e+00
7.130599999999999439e-02
-8.936600000000000099e-01
-3.292640000000000011e-01
1.765173000000000103e+00
1.493171999999999944e+00
7.449500000000000566e-02
-1.299450000000000049e-01
7.724379999999999580e-01
2.692651999999999823e+00
1.371537000000000006e+00
4.246090000000000142e-01
-6.449350000000000360e-01
5.704690000000000039e-01
1.825741000000000058e+00
1.764623999999999970e+00
1.128816999999999959e+00
2.122065000000000090e+00
1.609838000000000102e+00
2.325555000000000039e+00
1.178555000000000019e+00
-3.964759999999999951e-01
3.051799999999999999e-02
1.043770000000000087e+00
1.468725999999999976e+00
1.101420000000000066e+00
4.306559999999999833e-01
7.761660000000000226e-01
2.777798000000000211e+00
2.177182000000000173e+00
1.638830000000000009e-01
-5.117899999999999672e-01
4.696859999999999924e-01
1.859644999999999992e+00
1.525805000000000078e+00
8.320800000000000418e-02
8.018790000000000084e-01
1.870068999999999981e+00
2.298430999999999891e+00
1.422455999999999943e+00
-1.904490000000000072e-01
4.760670000000000179e-01
1.572100000000000053e+00
2.361661999999999928e+00
1.452622999999999998e+00
-9.212599999999999956e-02
1.079477999999999938e+00
2.228222999999999843e+00
2.777502999999999833e+00
9.288579999999999615e-01
-2.797060000000000102e-01
6.422560000000000491e-01
2.093157999999999852e+00
1.852224000000000093e+00
7.241020000000000234e-01
1.172868999999999939e+00
2.843690000000000051e+00
3.080277999999999849e+00
2.350728000000000151e+00
-1.750960000000000016e-01
4.616489999999999760e-01
1.618673999999999946e+00
2.478158000000000083e+00
1.537241999999999997e+00
1.274971999999999994e+00
2.357429000000000219e+00
2.010708000000000162e+00
2.669221999999999984e+00
1.005076999999999998e+00
-5.381059999999999732e-01
3.924119999999999830e-01
1.239430000000000032e+00
1.916150999999999938e+00
3.089790000000000036e-01
-5.720000000000000258e-03
2.165580999999999978e+00
9.333029999999999937e-01
1.028875999999999902e+00
-2.497409999999999908e-01
-3.320730000000000071e-01
1.299013999999999891e+00
1.387720999999999982e+00
5.243079999999999963e-01
-2.437130000000000130e-01
8.138710000000000111e-01
2.037030999999999814e+00
1.793749000000000038e+00
3.228500000000000258e-01
-3.784250000000000114e-01
1.820859999999999979e-01
9.760269999999999779e-01
6.877670000000000172e-01
-1.001946999999999921e+00
-4.944669999999999899e-01
1.514996000000000009e+00
2.079133999999999816e+00
1.383156000000000052e+00
-8.578780000000000294e-01
-6.652940000000000520e-01
7.229529999999999568e-01
7.098529999999999562e-01
5.960119999999999862e-01
-1.151801000000000075e+00
-1.207820000000000005e-01
1.847868000000000066e+00
1.643416999999999906e+00
3.164489999999999803e-01
-5.661140000000000061e-01
-4.107430000000000248e-01
7.799089999999999634e-01
3.878710000000000213e-01
-4.208459999999999979e-01
-4.562749999999999861e-01
3.169700000000000295e-02
1.227452999999999905e+00
2.045319999999999916e-01
-1.011881000000000030e+00
-2.173509999999999887e-01
7.998680000000000234e-01
1.150320000000000009e+00
5.717300000000000160e-02
-1.175797999999999899e+00
1.749850000000000017e-01
1.220088999999999979e+00
1.348022999999999971e+00
4.092009999999999814e-01
-8.525949999999999918e-01
-3.791200000000000125e-02
8.678789999999999560e-01
2.626470000000000193e-01
-6.976400000000000656e-02
-1.966910000000000047e-01
9.419480000000000075e-01
1.220288999999999957e+00
6.718779999999999752e-01
-9.105619999999999825e-01
-5.645520000000000538e-01
-2.283800000000000066e-02
2.861679999999999779e-01
-8.628120000000000234e-01
-1.681894999999999918e+00
-7.460090000000000332e-01
-5.407260000000000399e-01
7.127409999999999579e-01
-7.539679999999999715e-01
-1.152749000000000024e+00
-1.812789999999999957e-01
6.630199999999999982e-02
1.838440000000000074e-01
-1.548208999999999946e+00
-2.078068000000000026e+00
2.344549999999999967e-01
5.175140000000000295e-01
3.940139999999999754e-01
-9.001270000000000104e-01
-9.760189999999999699e-01
8.456199999999999828e-02
-4.691300000000000331e-02
-6.150660000000000016e-01
-2.554149999999999920e+00
-2.269915999999999823e+00
-2.630476999999999954e+00
-9.136379999999999502e-01
-1.463006999999999946e+00
-1.292871000000000103e+00
-8.043449999999999767e-01
-8.671180000000000554e-01
-1.130085000000000006e+00
-2.468843000000000121e+00
-2.067264999999999908e+00
-5.546219999999999484e-01
-1.882280000000000064e-01
-1.027530999999999972e+00
-1.731097000000000108e+00
-1.395599000000000034e+00
2.173529999999999907e-01
-8.465169999999999639e-01
-7.804980000000000251e-01
-3.193384000000000000e+00
-1.589412999999999965e+00
-5.526280000000000081e-01
-5.908369999999999456e-01
-1.500877000000000017e+00
-1.470711000000000102e+00
-1.382700000000000040e+00
-8.639240000000000252e-01
-1.563396999999999926e+00
-2.807942999999999856e+00
-3.292978000000000183e+00
-1.607175000000000020e+00
-1.250585999999999975e+00
-1.578149999999999942e+00
-1.816797999999999913e+00
-1.543651000000000106e+00
-1.434968999999999939e+00
-1.712825000000000042e+00
-2.586161999999999850e+00
-3.442981000000000069e+00
-3.743152999999999953e+00
-3.391509000000000107e+00
-3.099549000000000110e+00
-3.046516000000000002e+00
-1.899308999999999914e+00
-1.620247999999999911e+00
-6.906109999999999749e-01
-2.190768999999999966e+00
-2.797019999999999840e+00
-2.566917000000000115e+00
-2.155108999999999941e+00
-4.127910000000000190e-01
-1.006567999999999907e+00
-2.210447999999999968e+00
-1.283255000000000035e+00
-7.294509999999999605e-01
1.443599999999999883e-01
-8.354000000000000314e-03
-1.016140999999999961e+00
-9.555839999999999890e-01
-4.414109999999999978e-01
-1.143869000000000025e+00
-1.947680000000000078e+00
-1.865602999999999900e+00
-7.903820000000000290e-01
-1.572199999999999986e-01
-3.885680000000000245e-01
-9.215689999999999715e-01
-2.139997000000000149e+00
-2.854324000000000083e+00
-1.803296999999999928e+00
-2.558698999999999835e+00
-1.824475000000000069e+00
-1.109097999999999917e+00
-1.333857999999999988e+00
-2.139520000000000033e-01
-9.240190000000000348e-01
-1.965999999999999970e+00
-1.024685000000000068e+00
-5.297549999999999759e-01
-5.774200000000000166e-02
-1.174245999999999901e+00
-1.906298999999999966e+00
-4.895120000000000027e-01
1.405399999999999983e-01
3.952789999999999915e-01
2.959930000000000061e-01
-1.844336999999999893e+00
-1.779470000000000107e+00
-9.722739999999999716e-01
-4.935100000000000042e-01
-1.235543999999999976e+00
-9.039810000000000345e-01
2.581919999999999771e-01
1.003371999999999931e+00
7.012699999999999489e-02
-3.590459999999999763e-01
-5.219310000000000338e-01
2.252319999999999878e-01
3.788920000000000066e-01
-8.493669999999999831e-01
-1.502409000000000106e+00
-2.077400000000000080e-02
8.400250000000000217e-01
1.731074999999999919e+00
1.660639999999999894e-01
-1.137968000000000091e+00
-1.445545000000000080e+00
-5.593559999999999643e-01
6.510219999999999896e-01
-1.253887999999999892e+00
-9.364259999999999806e-01
8.007609999999999451e-01
1.628543999999999992e+00
1.523800000000000043e+00
1.382039999999999935e-01
-8.647199999999999331e-02
1.015268999999999977e+00
1.080556000000000072e+00
3.042650000000000077e-01
-9.124520000000000408e-01
-7.634900000000000020e-02
1.318867999999999929e+00
1.489119000000000081e+00
9.994659999999999656e-01
1.714498999999999995e+00
1.018251000000000017e+00
1.346503000000000005e+00
7.565159999999999663e-01
-1.025835999999999970e+00
-7.313979999999999926e-01
4.880530000000000146e-01
1.983883999999999981e+00
1.757163000000000030e+00
8.637300000000000533e-02
-4.924000000000000044e-01
6.440050000000000496e-01
2.440859999999999974e-01
5.990299999999999792e-02
-1.227770000000000028e+00
-3.695439999999999836e-01
1.059584000000000081e+00
1.332079000000000013e+00
9.752960000000000518e-01
-1.671380000000000088e-01
1.613940000000000097e-01
1.189102000000000103e+00
3.592549999999999910e-01
-7.947499999999999565e-01
-6.252999999999999670e-01
1.295749999999999957e-01
1.657383000000000051e+00
1.551406000000000063e+00
2.672289999999999943e-01
7.641399999999999582e-02
-2.447080000000000088e-01
1.219899000000000067e+00
-1.782209999999999905e-01
-1.430674000000000001e+00
-2.778189999999999826e-01
9.376020000000000465e-01
1.645720000000000072e+00
8.277459999999999818e-01
-5.272229999999999972e-01
1.081018000000000034e+00
1.220596999999999932e+00
1.471168000000000031e+00
-4.924549999999999761e-01
-9.188809999999999478e-01
4.250129999999999741e-01
1.838824999999999932e+00
2.354159000000000113e+00
1.748836999999999975e+00
2.550813999999999915e+00
1.423526999999999987e+00
1.760177000000000103e+00
3.064049999999999829e-01
-9.934530000000000305e-01
-2.944880000000000275e-01
8.401980000000000004e-01
1.009878000000000053e+00
1.466709000000000040e+00
4.716489999999999849e-01
2.420723000000000180e+00
1.301568000000000058e+00
1.960842999999999892e+00
-6.356540000000000523e-01
-1.082900999999999891e+00
1.192909999999999943e-01
1.594748999999999972e+00
1.582586999999999966e+00
9.527670000000000305e-01
2.123009999999999897e-01
1.574356000000000089e+00
1.846230999999999955e+00
1.580235999999999974e+00
-9.532789999999999875e-01
-5.102389999999999981e-01
1.098470999999999975e+00
1.645113000000000048e+00
2.270812999999999970e+00
9.426400000000000057e-02
1.337234999999999951e+00
1.624570000000000070e+00
2.359153000000000056e+00
9.224900000000000322e-01
-6.711439999999999628e-01
1.113277999999999990e+00
1.924179000000000084e+00
2.230103999999999864e+00
1.863780999999999910e+00
2.123514999999999819e+00
2.528239999999999821e+00
2.111518999999999924e+00
2.250373999999999874e+00
-1.650030000000000108e-01
5.235700000000000076e-02
2.318376999999999910e+00
2.516213000000000033e+00
2.296797000000000200e+00
1.156911999999999940e+00
1.008755999999999986e+00
2.987150999999999890e+00
3.544509000000000132e+00
2.771770000000000067e-01
-9.202529999999999877e-01
7.404800000000000271e-02
1.522356000000000043e+00
2.167161999999999811e+00
1.286215000000000108e+00
9.323310000000000208e-01
2.438924999999999788e+00
2.554292999999999925e+00
2.855033000000000154e+00
-3.335409999999999764e-01
-2.124639999999999862e-01
1.965605999999999964e+00
1.715821999999999958e+00
2.109964999999999868e+00
2.729747000000000146e+00
2.136207999999999885e+00
2.628306999999999949e+00
2.809250000000000025e+00
1.150643000000000082e+00
-8.331619999999999582e-01
2.282100000000000101e-02
1.432581000000000104e+00
1.439545999999999992e+00
1.819959999999999911e-01
6.113299999999999984e-02
-4.161279999999999979e-01
1.075698000000000043e+00
1.505632999999999999e+00
-1.184315000000000007e+00
-6.778440000000000021e-01
2.441470000000000029e-01
5.661570000000000213e-01
7.302849999999999620e-01
-8.003379999999999939e-01
5.048129999999999562e-01
1.472599999999999909e+00
1.308926000000000034e+00
1.020604000000000067e+00
-8.831219999999999626e-01
-2.178569999999999951e-01
7.764159999999999950e-01
-5.719000000000000125e-03
-2.747760000000000202e-01
7.693400000000000238e-01
1.330181000000000058e+00
1.935000000000000053e+00
8.565679999999999961e-01
-1.202572999999999892e+00
-8.918209999999999749e-01
-2.508469999999999867e-01
7.318270000000000053e-01
5.328600000000000003e-01
-6.203819999999999890e-01
1.548338999999999910e+00
1.271136000000000044e+00
1.752771999999999997e+00
7.308270000000000044e-01
-1.146330999999999989e+00
-4.268759999999999777e-01
3.662300000000000000e-01
7.909350000000000547e-01
3.056849999999999845e-01
-6.863540000000000196e-01
2.689280000000000004e-01
1.274850999999999956e+00
1.059811999999999976e+00
-4.707629999999999870e-01
-7.122600000000000042e-01
4.914540000000000020e-01
1.423110000000000097e+00
6.258759999999999879e-01
-6.508880000000000221e-01
4.205099999999999949e-01
1.765638999999999958e+00
2.368206999999999951e+00
1.351922000000000068e+00
-8.331819999999999782e-01
8.523000000000000020e-02
8.623920000000000474e-01
1.620832999999999968e+00
7.159280000000000088e-01
7.579869999999999663e-01
1.696959000000000106e+00
1.975249999999999950e+00
2.129589000000000176e+00
1.586049999999999960e-01
-5.717320000000000180e-01
7.462990000000000457e-01
7.313229999999999453e-01
8.149269999999999570e-01
2.386900000000000133e-02
-5.296939999999999982e-01
1.406867000000000090e+00
1.616581999999999963e+00
8.288399999999999934e-02
-8.384599999999999831e-01
-6.238470000000000404e-01
1.070929000000000020e+00
9.301789999999999781e-01
-4.845630000000000215e-01
-1.721560000000000035e-01
1.009940000000000060e+00
2.179952000000000112e+00
2.116747999999999852e+00
-6.132229999999999626e-01
-5.206659999999999622e-01
4.618619999999999948e-01
1.900810000000000111e+00
1.322119000000000044e+00
1.352251000000000092e+00
1.406489000000000100e+00
1.804699000000000053e+00
2.024650999999999978e+00
1.679469000000000101e+00
-5.705000000000000071e-01
-5.900590000000000002e-01
8.726709999999999745e-01
8.243580000000000352e-01
3.245489999999999764e-01
-2.587220000000000075e-01
-6.272539999999999782e-01
4.921470000000000011e-01
1.140184000000000086e+00
-6.814040000000000097e-01
-6.091079999999999828e-01
-1.709880000000000011e-01
1.692889000000000088e+00
4.458940000000000126e-01
-3.294170000000000154e-01
3.029459999999999931e-01
1.311328999999999967e+00
1.689926999999999957e+00
1.158303000000000083e+00
-8.059370000000000145e-01
1.301899999999999932e-02
1.435936000000000101e+00
2.008433999999999831e+00
8.359929999999999861e-01
-4.734849999999999892e-01
7.633250000000000313e-01
1.108398999999999912e+00
1.417839000000000071e+00
-7.427939999999999543e-01
-9.311589999999999590e-01
-3.189290000000000180e-01
1.203623000000000109e+00
9.066819999999999879e-01
1.836629999999999929e-01
1.064786999999999928e+00
8.192019999999999857e-01
8.943090000000000206e-01
5.423879999999999812e-01
-1.279379000000000044e+00
-5.267699999999999605e-01
3.011329999999999840e-01
7.263060000000000072e-01
-4.128089999999999815e-01
-1.844732000000000038e+00
-5.440629999999999633e-01
1.969960000000000044e-01
-9.370900000000000063e-02
-9.805949999999999944e-01
-1.344162999999999997e+00
-7.715199999999999836e-01
5.796059999999999546e-01
4.876980000000000204e-01
-1.411259999999999959e+00
-1.321698000000000039e+00
-5.099820000000000464e-01
-9.760399999999999632e-02
-5.096230000000000482e-01
-1.169559999999999933e+00
-7.541660000000000030e-01
1.611930000000000029e-01
5.275760000000000449e-01
-1.168259999999999993e-01
-1.709359999999999991e+00
6.320000000000000097e-03
-3.859779999999999878e-01
-1.500620000000000009e-01
-6.030170000000000252e-01
-1.604815000000000103e+00
-8.675960000000000338e-01
1.217629999999999962e-01
-4.786819999999999964e-01
-1.183696000000000081e+00
-2.258623000000000047e+00
-1.490879999999999983e+00
-1.454614000000000074e+00
-1.833725000000000049e+00
-1.478504999999999958e+00
-1.376395999999999953e+00
-5.962870000000000115e-01
4.797270000000000145e-01
-1.549225000000000074e+00
-1.931516999999999928e+00
-1.115680000000000005e+00
-2.910599999999999854e-01
4.065340000000000065e-01
-9.814509999999999623e-01
-1.239274999999999904e+00
-5.486779999999999990e-01
2.609380000000000033e-01
7.479879999999999862e-01
-8.919340000000000046e-01
-1.501292000000000071e+00
-1.081809999999999938e+00
-1.080572000000000088e+00
-9.862840000000000495e-01
-1.302791000000000032e+00
-8.862900000000000222e-01
7.209240000000000093e-01
5.885970000000000368e-01
-5.995439999999999658e-01
-1.822454000000000018e+00
-1.214202999999999921e+00
4.669299999999999840e-02
1.362760000000000082e-01
-1.191739000000000104e+00
-1.220747000000000027e+00
-6.090280000000000138e-01
6.652660000000000240e-01
8.345829999999999638e-01
-1.519760000000000000e+00
-2.008865999999999818e+00
-2.113379000000000119e+00
-6.199829999999999508e-01
-4.581049999999999844e-01
-1.413383000000000056e+00
-8.751349999999999962e-01
2.337950000000000028e-01
5.241019999999999568e-01
8.847420000000000284e-01
-1.625070000000000014e+00
-8.332699999999999552e-01
-9.283199999999999785e-02
-3.940300000000000052e-02
-5.549690000000000456e-01
-1.413305999999999951e+00
-2.534969999999999724e-01
7.194289999999999852e-01
2.732720000000000149e-01
-4.872569999999999957e-01
-6.882519999999999749e-01
-9.676899999999999391e-02
4.588789999999999814e-01
-1.405740000000000045e-01
-1.509600000000000053e+00
-9.145739999999999981e-01
1.398449999999999971e-01
3.976830000000000087e-01
2.012559999999999905e-01
-2.201509999999999856e+00
-2.049621999999999833e+00
-3.487830999999999904e+00
-1.294102000000000086e+00
-1.039379999999999971e+00
-1.403458000000000094e+00
-7.010159999999999725e-01
2.828060000000000018e-01
1.895409999999999873e-01
-9.545019999999999616e-01
-1.507063999999999959e+00
-2.767830000000000013e-01
1.505500000000000067e-02
-9.390730000000000466e-01
-1.523930999999999925e+00
-1.109072000000000058e+00
4.420740000000000225e-01
8.685450000000000115e-01
6.983930000000000415e-01
1.175319999999999976e-01
3.882059999999999955e-01
6.457819999999999672e-01
3.200140000000000207e-01
-7.476760000000000073e-01
-1.726356000000000002e+00
-7.078250000000000375e-01
3.708469999999999822e-01
7.531039999999999957e-01
-6.376230000000000508e-01
-1.943986999999999910e+00
-1.891421000000000019e+00
-5.260449999999999848e-01
-6.249569999999999848e-01
-1.379537000000000013e+00
-1.048747000000000096e+00
-5.926670000000000549e-01
4.547010000000000218e-01
2.021959999999999869e-01
-7.910270000000000357e-01
-1.246235999999999899e+00
6.581719999999999793e-01
-8.088399999999999757e-02
-9.088039999999999452e-01
-1.573660000000000059e+00
-7.054810000000000247e-01
2.540270000000000028e-01
6.289139999999999731e-01
-8.455979999999999608e-01
-2.832549999999999790e-01
1.654859999999999942e-01
9.833610000000000406e-01
2.061060000000000114e-01
-1.868168000000000051e+00
-1.231467000000000089e+00
-3.183090000000000086e-01
4.431709999999999816e-01
4.927839999999999998e-01
-1.199788000000000077e+00
-1.487424999999999997e+00
-1.105784000000000100e+00
-3.739640000000000186e-01
-1.174155000000000060e+00
-1.278089000000000031e+00
-1.014486999999999917e+00
3.498999999999999940e-03
7.968920000000000448e-01
-6.386490000000000222e-01
-7.666560000000000041e-01
-1.969090000000000007e-01
9.944209999999999994e-01
7.119349999999999845e-01
-1.298057999999999934e+00
-5.681030000000000246e-01
8.681600000000000428e-02
1.041130000000000111e+00
1.403966000000000047e+00
8.355799999999999894e-01
1.522048000000000068e+00
1.498496999999999968e+00
1.732158000000000087e+00
1.599810000000000121e-01
-1.232806999999999986e+00
-7.291729999999999601e-01
7.555180000000000229e-01
1.781180999999999903e+00
1.395917000000000074e+00
-2.152729999999999921e-01
-3.910219999999999807e-01
1.894112999999999936e+00
1.259783000000000097e+00
-7.686730000000000507e-01
-4.609349999999999836e-01
-3.533390000000000142e-01
1.556507000000000085e+00
1.952260000000000106e+00
-4.705999999999999767e-02
7.720839999999999925e-01
2.008153000000000077e+00
1.940293000000000045e+00
9.549339999999999495e-01
-8.125379999999999825e-01
1.532260000000000011e-01
1.589541000000000093e+00
1.684967000000000104e+00
1.956404999999999950e+00
1.149259999999999948e+00
1.575933000000000028e+00
2.280812000000000062e+00
1.575169000000000041e+00
-4.841320000000000068e-01
-6.208320000000000505e-01
-1.399100000000000066e-01
2.325741999999999976e+00
1.787884000000000029e+00
2.149074000000000151e+00
2.106529000000000096e+00
2.091701000000000032e+00
2.791989000000000054e+00
1.180878000000000094e+00
-1.036030999999999924e+00
-6.886120000000000019e-01
5.939370000000000482e-01
1.683376999999999901e+00
1.930446000000000106e+00
5.332890000000000130e-01
9.449290000000000189e-01
1.777576000000000045e+00
2.171012000000000164e+00
-3.968820000000000126e-01
-8.676709999999999701e-01
1.847749999999999948e-01
1.683449999999999891e+00
1.064202000000000092e+00
7.668930000000000469e-01
1.281909999999999994e-01
2.361679999999999779e+00
2.754135000000000222e+00
1.195500999999999925e+00
-9.071730000000000071e-01
-5.080989999999999673e-01
1.489076999999999984e+00
2.313975999999999811e+00
1.743692000000000020e+00
5.104469999999999841e-01
6.608009999999999717e-01
2.017869000000000135e+00
3.543905999999999779e+00
7.886400000000000354e-02
-4.712020000000000097e-01
5.090949999999999642e-01
1.681078000000000072e+00
2.178487000000000062e+00
1.012901000000000051e+00
7.513030000000000541e-01
2.575534000000000212e+00
2.791243000000000141e+00
1.545044000000000084e+00
-9.532289999999999930e-01
-7.662330000000000529e-01
1.211594000000000060e+00
1.911656000000000022e+00
1.824564999999999992e+00
1.332645000000000080e+00
2.156495000000000051e+00
2.506832000000000171e+00
2.652149000000000090e+00
-7.920299999999999563e-02
-7.136719999999999731e-01
-2.574250000000000149e-01
1.613915999999999906e+00
2.248514999999999819e+00
7.365869999999999918e-01
5.532489999999999908e-01
1.671246999999999927e+00
1.934233000000000091e+00
1.675723999999999991e+00
-1.082622999999999891e+00
-4.411100000000000021e-01
1.005540000000000100e+00
1.286607999999999974e+00
1.379423999999999984e+00
-3.437540000000000040e-01
1.235861000000000098e+00
2.246627999999999847e+00
2.591612000000000027e+00
3.816289999999999960e-01
-6.544400000000000217e-01
4.471760000000000179e-01
1.973136999999999919e+00
2.464131000000000071e+00
1.914722000000000035e+00
2.104470000000000063e+00
2.327592999999999801e+00
2.718909000000000020e+00
2.659537999999999958e+00
-7.056430000000000202e-01
-2.093969999999999998e-01
9.722190000000000554e-01
2.245254000000000083e+00
2.220022999999999858e+00
-2.164949999999999930e-01
2.247280000000000111e-01
1.479028999999999927e+00
2.217617000000000171e+00
8.825250000000000039e-01
-9.670229999999999659e-01
6.115040000000000475e-01
1.445565999999999907e+00
1.867903000000000091e+00
5.620950000000000113e-01
4.807170000000000054e-01
1.750259000000000009e+00
2.641071999999999864e+00
2.074202999999999797e+00
-8.959699999999999609e-02
7.566900000000000015e-02
2.083835999999999800e+00
2.095282999999999785e+00
1.098044000000000020e+00
4.539650000000000074e-01
2.021544000000000008e+00
2.171657000000000171e+00
2.582638000000000211e+00
4.786540000000000239e-01
-7.357359999999999456e-01
8.204699999999999493e-02
2.091527999999999832e+00
2.184581999999999802e+00
1.337957000000000063e+00
9.740000000000000394e-04
5.268490000000000117e-01
2.388544000000000000e+00
1.626540000000000097e+00
-5.302559999999999496e-01
-5.380399999999999627e-01
1.279538999999999982e+00
1.980421999999999905e+00
1.044011000000000022e+00
-2.692729999999999846e-01
6.995789999999999509e-01
1.534092000000000011e+00
2.376233000000000040e+00
4.084000000000000130e-02
-9.083930000000000060e-01
5.295400000000000107e-02
1.781195000000000084e+00
1.621633000000000102e+00
7.103249999999999842e-01
5.779060000000000308e-01
9.965739999999999599e-01
1.883529999999999927e+00
2.164864000000000122e+00
-5.881429999999999714e-01
-3.729959999999999942e-01
1.107269999999999976e+00
1.886538999999999966e+00
5.895129999999999537e-01
-7.189619999999999900e-01
-1.256059999999999954e+00
-3.430159999999999876e-01
1.807392000000000110e+00
-3.406669999999999976e-01
-1.051185999999999954e+00
7.620000000000000384e-02
1.076141000000000014e+00
1.366625999999999896e+00
-4.610509999999999886e-01
-3.257900000000000240e-01
1.022570000000000007e-01
1.011926000000000103e+00
1.589394999999999891e+00
-9.879890000000000061e-01
-3.976230000000000042e-01
1.150636999999999910e+00
1.155145000000000088e+00
1.188083999999999918e+00
-6.102009999999999934e-01
3.554889999999999994e-01
1.170017000000000085e+00
1.011147000000000018e+00
4.964290000000000092e-01
-1.371099000000000068e+00
-6.557199999999999696e-01
7.066580000000000084e-01
3.630920000000000258e-01
-1.391588000000000047e+00
-1.686657000000000073e+00
-3.215943000000000218e+00
-1.231103999999999976e+00
-5.787160000000000082e-01
-1.609849000000000085e+00
-8.671349999999999891e-01
-6.247219999999999995e-01
5.208030000000000159e-01
-8.651899999999999868e-02
-1.803774999999999906e+00
-7.481590000000000185e-01
4.814780000000000171e-01
8.032129999999999548e-01
8.407740000000000213e-01
-1.345704999999999929e+00
2.210709999999999897e-01
1.262523999999999980e+00
6.943960000000000132e-01
1.259699999999999986e-01
-5.723899999999999544e-01
2.936489999999999934e-01
1.086581999999999937e+00
5.119209999999999594e-01
-1.163337000000000065e+00
-7.941129999999999578e-01
-1.986249999999999960e-01
1.810653000000000068e+00
4.182199999999999807e-01
-1.264710999999999919e+00
-1.905278999999999945e+00
-1.734374000000000082e+00
2.458909999999999985e-01
-2.755259999999999931e-01
-1.614055000000000017e+00
-1.426684000000000063e+00
-1.278488000000000069e+00
-1.917094000000000076e+00
-3.587816000000000116e+00
-3.300870999999999889e+00
-2.242789000000000144e+00
-1.394247999999999932e+00
-1.862567000000000084e+00
-2.733270000000000088e+00
-1.706855000000000011e+00
-8.741790000000000393e-01
3.836579999999999990e-01
-9.343179999999999819e-01
-2.663060000000000205e+00
-3.663577999999999779e+00
-2.452262999999999860e+00
-5.627480000000000260e-01
-1.304124999999999979e+00
-1.607860999999999985e+00
-1.116859999999999964e+00
1.618739999999999901e-01
5.061210000000000431e-01
-1.856043000000000109e+00
-1.619142000000000081e+00
-1.218574000000000046e+00
-4.375859999999999750e-01
-1.457110000000000072e-01
-1.649914000000000103e+00
-1.134570999999999996e+00
-5.417729999999999491e-01
6.495149999999999535e-01
6.704419999999999824e-01
-1.352311999999999959e+00
-8.206800000000000206e-02
2.643769999999999731e-01
5.062309999999999865e-01
-4.769349999999999978e-01
-1.712626999999999899e+00
-1.123143999999999920e+00
2.182890000000000108e-01
1.616289999999999949e-01
-2.298329999999999984e+00
-2.834986999999999924e+00
-3.107804999999999929e+00
-1.771219000000000099e+00
-7.275779999999999470e-01
-2.031975000000000087e+00
-1.667761000000000049e+00
-1.345253000000000032e+00
-2.122259999999999980e-01
2.322180000000000077e-01
-2.594212999999999880e+00
-1.363958000000000004e+00
-1.001660999999999913e+00
-4.811739999999999906e-01
-7.694579999999999753e-01
-1.862915000000000099e+00
-1.248315999999999981e+00
2.130440000000000111e-01
2.298129999999999895e-01
-3.815520000000000023e-01
-1.405392999999999892e+00
4.238990000000000258e-01
3.218329999999999802e-01
-7.460280000000000244e-01
-1.791789000000000076e+00
-9.974880000000000413e-01
8.536249999999999671e-01
2.981726999999999794e+00
3.455436999999999870e+00
1.495087999999999973e+00
7.263239999999999696e-01
2.597768999999999995e+00
2.287212999999999941e+00
1.899289000000000005e+00
-1.220350999999999964e+00
-9.690229999999999677e-01
4.978069999999999995e-01
5.526250000000000329e-01
-6.534429999999999961e-01
-2.079015000000000057e+00
-8.941550000000000331e-01
-1.144500000000000031e-02
-2.161019999999999885e-01
-1.254448000000000008e+00
-1.759271000000000029e+00
-9.485820000000000363e-01
4.950330000000000008e-01
1.369710000000000094e-01
-9.225139999999999452e-01
-1.310680999999999985e+00
-3.765729999999999911e-01
-8.619569999999999732e-01
-1.261405000000000109e+00
-2.307617000000000029e+00
-1.162941999999999920e+00
1.984630000000000005e-01
7.632560000000000455e-01
-6.148419999999999996e-01
-1.920739999999999892e+00
-3.608759999999999746e-01
3.286279999999999757e-01
-6.335499999999999465e-02
-1.430187000000000097e+00
-1.668001999999999985e+00
-8.125980000000000425e-01
5.931999999999999496e-01
3.193889999999999785e-01
3.042290000000000272e-01
1.710379999999999956e-01
6.718439999999999968e-01
7.717429999999999568e-01
-3.888820000000000054e-01
-1.689875000000000016e+00
-1.066321999999999992e+00
-2.896900000000000169e-02
8.604359999999999786e-01
-6.920150000000000468e-01
-1.508072000000000079e+00
7.929929999999999479e-01
3.697230000000000238e-01
6.183999999999999497e-01
-1.357250999999999985e+00
-1.713208000000000064e+00
-4.146320000000000006e-01
1.988530000000000020e-01
6.792019999999999724e-01
-8.726509999999999545e-01
-1.689305999999999974e+00
-2.890789999999999749e-01
-1.514929999999999888e-01
-1.331547000000000036e+00
-1.738075999999999954e+00
-1.371451999999999893e+00
-5.206420000000000492e-01
7.690559999999999619e-01
-3.312229999999999897e-01
-1.252602999999999911e+00
-3.571659999999999835e-01
2.951969999999999872e-01
5.304499999999999771e-01
-1.385688000000000031e+00
-1.284561999999999982e+00
-4.978020000000000223e-01
3.252430000000000043e-01
1.463478999999999974e+00
9.687999999999999390e-02
1.201731000000000105e+00
1.303724000000000105e+00
8.462429999999999675e-01
-5.770100000000000229e-02
-1.666166000000000036e+00
-9.213080000000000158e-01
5.446619999999999795e-01
1.023970000000000047e+00
9.994729999999999448e-01
-1.385191000000000061e+00
-5.894399999999999640e-01
1.296737000000000029e+00
7.216860000000000497e-01
-5.420589999999999575e-01
-1.346634000000000109e+00
-2.425170000000000103e-01
1.046035000000000048e+00
1.716161000000000048e+00
2.588440000000000185e-01
1.129409999999999997e-01
1.202933000000000030e+00
1.620133999999999963e+00
9.070930000000000382e-01
-1.153856999999999911e+00
-5.473810000000000064e-01
1.191130000000000022e+00
1.644617999999999913e+00
1.728604999999999947e+00
5.119820000000000482e-01
2.406306999999999974e+00
1.981179000000000023e+00
1.355504999999999960e+00
-1.213240000000000013e-01
-1.466529999999999889e+00
-1.326670000000000071e-01
1.496145000000000058e+00
1.690544999999999964e+00
1.115226000000000051e+00
1.863950000000000051e-01
7.382229999999999626e-01
2.950518000000000196e+00
3.494149999999999756e-01
-9.606080000000000174e-01
-4.985600000000000032e-01
8.484949999999999992e-01
3.021214000000000066e+00
2.944141999999999815e+00
5.197230000000000461e-01
1.864530999999999938e+00
2.564041000000000015e+00
3.371935000000000127e+00
9.195879999999999610e-01
-9.198589999999999822e-01
5.688959999999999573e-01
1.777935000000000043e+00
2.850961999999999996e+00
2.416866999999999877e+00
2.883338999999999874e+00
2.467032000000000114e+00
2.876980000000000093e+00
2.008090999999999848e+00
-1.090030000000000027e-01
-7.797400000000000164e-02
1.465521000000000074e+00
2.801702999999999832e+00
2.224886000000000141e+00
7.373300000000000687e-02
4.348670000000000035e-01
1.987511000000000028e+00
3.452408999999999839e+00
1.282780000000000031e-01
-8.893689999999999651e-01
6.976989999999999581e-01
1.610406999999999922e+00
2.869969999999999910e+00
7.755729999999999569e-01
3.134390000000000231e-01
1.990316999999999892e+00
2.827500999999999820e+00
2.896838999999999942e+00
1.255070000000000074e-01
3.810080000000000133e-01
1.322994999999999921e+00
1.749589999999999979e+00
2.163704000000000072e+00
9.507609999999999673e-01
2.056541000000000174e+00
2.331271999999999789e+00
2.437752999999999837e+00
5.090189999999999992e-01
-1.042669999999999986e+00
3.979940000000000144e-01
1.269241999999999981e+00
2.641058999999999823e+00
3.671039999999999859e-01
-3.986859999999999848e-01
6.837649999999999562e-01
2.534473999999999894e+00
2.325839999999999907e+00
-6.734369999999999523e-01
-3.873829999999999774e-01
3.153940000000000077e-01
1.689384999999999915e+00
2.483162999999999787e+00
-5.864209999999999701e-01
1.236330000000000068e-01
2.246694999999999887e+00
2.165995999999999810e+00
8.452880000000000393e-01
-8.657310000000000283e-01
2.157900000000000096e-01
9.482199999999999518e-01
1.811079000000000105e+00
8.669980000000000464e-01
1.211160999999999932e+00
1.664552999999999949e+00
2.573970000000000091e+00
2.204260000000000108e+00
-1.595020000000000049e-01
-1.262060000000000126e-01
3.326890000000000125e-01
1.410935999999999968e+00
1.358700999999999937e+00
-1.515066000000000024e+00
-1.033894000000000091e+00
1.368587999999999916e+00
1.355590000000000073e+00
7.334110000000000351e-01
-1.020048999999999984e+00
-3.961230000000000029e-01
1.296435000000000004e+00
1.443311000000000011e+00
6.325129999999999919e-01
-6.559700000000000530e-01
3.076019999999999865e-01
2.043773999999999980e+00
1.639245000000000063e+00
-5.163500000000000034e-02
-1.329589999999999939e-01
4.812589999999999923e-01
1.774480999999999975e+00
1.348552999999999891e+00
2.495570000000000010e-01
1.342006000000000032e+00
1.985438999999999954e+00
2.574603999999999893e+00
9.626519999999999522e-01
-1.183275000000000077e+00
-2.490219999999999934e-01
1.245571999999999901e+00
9.189000000000000501e-01
5.083140000000000436e-01
-1.379380999999999968e+00
-4.568619999999999903e-01
1.782678999999999903e+00
1.812804000000000082e+00
-7.576900000000000301e-02
-3.379860000000000086e-01
1.448959000000000108e+00
3.451986000000000221e+00
3.553093000000000057e+00
1.374557999999999947e+00
1.248599000000000014e+00
3.265772000000000119e+00
4.869494000000000433e+00
3.233747999999999845e+00
1.736419999999999908e-01
1.145721999999999907e+00
2.498905999999999850e+00
3.477510000000000101e+00
3.218716999999999828e+00
2.831981999999999999e+00
3.172190000000000065e+00
2.716508000000000145e+00
3.343745000000000189e+00
-1.174339999999999967e-01
-4.557979999999999809e-01
1.465487999999999902e+00
2.852991999999999972e+00
4.030898999999999788e+00
1.956979999999999942e+00
1.726115000000000066e+00
3.027969999999999828e+00
3.440894000000000119e+00
2.436838999999999977e+00
-7.395869999999999944e-01
-2.479699999999999960e-02
1.817911999999999972e+00
2.406333000000000055e+00
1.424109999999999987e+00
-1.589800000000000102e-01
2.102870000000000017e-01
1.673432999999999948e+00
2.349972000000000172e+00
-3.271609999999999796e-01
-8.679590000000000360e-01
5.023659999999999792e-01
9.805089999999999639e-01
1.132714999999999916e+00
-1.499629000000000101e+00
-2.840610000000000079e-01
1.653839000000000059e+00
1.823277000000000037e+00
1.874282999999999921e+00
-9.465329999999999577e-01
-9.450400000000000467e-02
1.481425999999999910e+00
1.204981000000000080e+00
1.040772999999999948e+00
-1.248343999999999898e+00
-7.741019999999999568e-01
4.958940000000000015e-01
1.288202000000000069e+00
-5.049529999999999852e-01
-1.000596000000000041e+00
2.499499999999999986e-02
1.497524000000000077e+00
1.024340000000000028e+00
-6.408409999999999940e-01
-5.831920000000000437e-01
9.205240000000000089e-01
1.221386000000000083e+00
6.653050000000000352e-01
-1.382160000000000055e+00
-6.331350000000000033e-01
1.011376999999999970e+00
6.687579999999999636e-01
3.330239999999999867e-01
-1.225802999999999976e+00
1.576573999999999920e+00
1.495527999999999968e+00
1.177116999999999969e+00
-7.938150000000000484e-01
-1.512189000000000005e+00
-3.085129999999999817e-01
1.325204999999999966e+00
3.114400000000000154e-02
-8.301439999999999930e-01
-1.402103000000000099e+00
-1.334492999999999929e+00
1.775500000000000134e-01
-4.580009999999999915e-01
-1.789794000000000107e+00
-9.883429999999999715e-01
3.158699999999999841e-01
8.719599999999999573e-01
-5.421470000000000455e-01
-1.468946000000000085e+00
-3.542830000000000146e-01
-1.825759999999999883e-01
2.999040000000000039e-01
-1.065201000000000064e+00
-1.689877000000000073e+00
-1.539949999999999930e-01
5.973760000000000181e-01
6.856020000000000447e-01
2.439999999999999895e-03
7.156839999999999868e-01
2.289579999999999949e-01
9.006119999999999681e-01
-1.460039999999999949e-01
-1.888012000000000024e+00
-9.074820000000000109e-01
5.580060000000000020e-01
1.222493999999999970e+00
-3.870879999999999876e-01
-1.302189000000000041e+00
-8.365820000000000478e-01
-6.716450000000000475e-01
1.058885000000000076e+00
-1.004593999999999987e+00
-2.189496000000000109e+00
-9.065569999999999462e-01
-1.122643000000000058e+00
-8.672809999999999686e-01
-2.274383999999999961e+00
-1.694860000000000033e+00
-1.783470000000000111e+00
-1.115402000000000005e+00
-1.932757999999999976e+00
-2.860317000000000220e+00
-1.586927999999999894e+00
-2.848600000000000021e-01
-2.479290000000000105e-01
-1.511929000000000078e+00
-2.584027999999999992e+00
-2.531692000000000053e+00
-2.614628000000000174e+00
-1.728796999999999917e+00
-2.894608999999999988e+00
-2.495147999999999922e+00
-6.950009999999999799e-01
-9.318290000000000184e-01
1.194510000000000016e-01
-1.679988000000000037e+00
-1.904536999999999924e+00
-1.294537999999999967e+00
-2.937310000000000199e-01
-6.026580000000000270e-01
-2.445016999999999996e+00
-1.293068000000000106e+00
-7.308299999999999519e-02
1.088480000000000003e-01
-8.559679999999999511e-01
-1.361426000000000025e+00
-5.161829999999999474e-01
3.257220000000000115e-01
-4.801099999999999812e-02
-1.664484000000000075e+00
-1.822013000000000105e+00
-8.395939999999999515e-01
-4.490230000000000055e-01
-3.478709999999999858e-01
-1.930507999999999891e+00
-3.549260000000000193e-01
-7.142800000000000538e-02
-1.319440000000000057e-01
-1.197608000000000006e+00
-2.519413999999999820e+00
-1.323849999999999971e+00
-5.737459999999999782e-01
4.382920000000000149e-01
-3.125350000000000072e-01
-2.574244000000000199e+00
-2.509422999999999959e+00
-1.965670000000000028e+00
-1.564186999999999994e+00
-1.743378000000000094e+00
-2.107769999999999921e+00
-1.201165000000000038e+00
1.267800000000000038e-01
-2.736179999999999723e-01
-1.195105000000000084e+00
-1.278188000000000102e+00
-1.162964000000000109e+00
-4.148999999999999910e-02
-1.101660000000000084e+00
-2.105630999999999808e+00
-1.042947000000000068e+00
-9.430579999999999519e-01
6.337469999999999493e-01
-2.426929999999999921e-01
-1.302394000000000052e+00
7.987809999999999633e-01
5.489770000000000483e-01
7.578489999999999949e-01
-9.383099999999999774e-01
-2.174125999999999781e+00
-8.547869999999999635e-01
2.182300000000000073e-01
4.161380000000000079e-01
-5.995890000000000386e-01
-1.057625999999999955e+00
6.827900000000000635e-02
1.711719999999999908e-01
-1.023784999999999945e+00
-1.943697000000000008e+00
-1.285666999999999893e+00
-1.222660000000000080e+00
8.509899999999999409e-02
-6.529270000000000351e-01
-1.551153000000000004e+00
-2.123956000000000177e+00
-2.353193999999999786e+00
-1.105401000000000078e+00
-2.268187000000000175e+00
-2.014763999999999999e+00
-1.274925000000000086e+00
-6.163750000000000062e-01
-9.115199999999999692e-02
-1.842878999999999934e+00
-2.033856000000000108e+00
-4.930209999999999870e-01
-6.515330000000000288e-01
-7.678700000000000525e-01
-2.117763000000000062e+00
-1.895299000000000067e+00
-8.646690000000000209e-01
2.066000000000000128e-02
-5.035099999999999992e-02
-1.332025999999999932e+00
-2.545853999999999839e+00
-8.864229999999999610e-01
-8.125679999999999570e-01
-1.276858999999999966e+00
-1.944436000000000053e+00
-1.378886000000000056e+00
3.888500000000000290e-02
6.594099999999999961e-02
-1.263220000000000010e+00
-1.280864999999999920e+00
-3.646200000000000135e-02
1.714999999999999858e-02
-1.459580000000000044e-01
-1.821382999999999974e+00
-1.334986000000000006e+00
-4.746999999999999831e-02
5.484179999999999611e-01
3.619700000000000140e-01
-2.034380000000000077e-01
1.693850000000000078e-01
1.646716999999999986e+00
6.293330000000000313e-01
6.924700000000000299e-02
-1.553393999999999942e+00
-1.102038999999999991e+00
7.693290000000000406e-01
8.244420000000000082e-01
-1.217079999999999967e-01
-2.760389999999999788e-01
8.793619999999999770e-01
1.246307999999999971e+00
9.461420000000000385e-01
-9.214860000000000273e-01
-1.215811999999999893e+00
-9.623199999999999532e-01
3.829250000000000154e-01
3.747969999999999913e-01
-1.154892000000000030e+00
-1.545036999999999994e+00
1.670500000000000110e-02
2.536340000000000261e-01
-5.377889999999999615e-01
-1.398498999999999937e+00
-9.293129999999999447e-01
1.004100999999999910e+00
9.777059999999999640e-01
2.590000000000000071e-04
-4.943259999999999876e-01
9.839499999999999913e-01
1.879763000000000073e+00
1.156282999999999950e+00
-4.318660000000000276e-01
-7.849329999999999918e-01
6.976700000000000124e-01
2.010667000000000204e+00
2.260642999999999958e+00
8.783539999999999681e-01
2.334086000000000105e+00
2.197456999999999994e+00
2.553425999999999974e+00
1.393324999999999925e+00
-6.801620000000000443e-01
-5.992159999999999709e-01
1.280419999999999892e+00
1.121304000000000078e+00
1.186328999999999967e+00
-1.160189999999999971e-01
9.108289999999999997e-01
1.545285000000000020e+00
1.751265000000000072e+00
-3.963820000000000121e-01
-8.197769999999999779e-01
3.048290000000000166e-01
1.455067000000000110e+00
1.326025000000000009e+00
-3.797690000000000232e-01
9.457280000000000131e-01
1.721049000000000051e+00
2.418245000000000200e+00
1.956644000000000050e+00
-7.328179999999999694e-01
-4.534839999999999982e-01
7.808199999999999585e-01
1.043401000000000023e+00
-1.532280000000000031e-01
-2.182636000000000021e+00
-4.372579999999999800e-01
-8.056780000000000053e-01
2.730440000000000089e-01
-3.958980000000000277e-01
-1.458938000000000068e+00
-1.402009999999999923e-01
3.043719999999999759e-01
-1.245330000000000048e-01
-1.001211000000000073e+00
-5.564839999999999787e-01
1.155367000000000033e+00
1.324643999999999933e+00
3.933599999999999874e-01
-9.813140000000000196e-01
-4.383029999999999982e-01
9.511730000000000462e-01
1.220310000000000006e+00
1.751179999999999959e-01
-3.148179999999999867e-01
1.962879000000000040e+00
1.753289000000000097e+00
2.022680999999999951e+00
-4.903799999999999826e-02
-1.132285999999999904e+00
2.912599999999999911e-02
4.574759999999999938e-01
1.116900000000000004e+00
-7.716690000000000493e-01
-5.793340000000000156e-01
1.135947999999999958e+00
1.324276999999999926e+00
3.281229999999999980e-01
-1.340859000000000023e+00
-9.056039999999999646e-01
2.015490000000000059e-01
1.315671999999999953e+00
8.143110000000000070e-01
-8.416390000000000260e-01
8.483209999999999917e-01
2.167546000000000195e+00
1.891035000000000021e+00
-9.560000000000000355e-04
-6.779779999999999696e-01
5.832100000000000062e-01
1.766559999999999908e+00
2.030790999999999791e+00
1.284637999999999947e+00
2.869273999999999880e+00
2.115337999999999941e+00
2.829267000000000198e+00
2.501504000000000172e+00
-6.050010000000000110e-01
2.161389999999999978e-01
1.555916000000000077e+00
2.010072000000000081e+00
2.142376000000000058e+00
9.403310000000000279e-01
2.302500999999999909e+00
2.096181000000000072e+00
2.534988999999999937e+00
7.368350000000000177e-01
-7.395589999999999664e-01
2.019009999999999971e-01
1.306292000000000009e+00
1.123350999999999988e+00
7.172209999999999974e-01
6.635069999999999579e-01
8.304899999999999505e-01
3.056668999999999858e+00
1.092511000000000010e+00
-1.071784000000000070e+00
-1.753389999999999949e-01
4.119180000000000064e-01
2.089571999999999985e+00
7.694640000000000368e-01
-1.268154000000000003e+00
8.830679999999999641e-01
2.251614000000000004e+00
2.581186000000000202e+00
1.254410000000000025e+00
-6.156439999999999690e-01
1.506291999999999964e+00
1.894238000000000088e+00
2.414629000000000136e+00
1.607410999999999923e+00
9.259819999999999718e-01
1.323887000000000036e+00
3.184305000000000163e+00
2.313223999999999947e+00
-3.098920000000000008e-01
-3.762399999999999772e-02
4.329680000000000195e-01
1.895076999999999900e+00
7.976360000000000117e-01
-7.997900000000000009e-01
6.096169999999999645e-01
1.445200000000000040e+00
1.611402000000000001e+00
1.819499999999999937e-02
-1.130943000000000032e+00
4.698829999999999951e-01
1.158557000000000059e+00
2.323023000000000060e+00
9.035870000000000291e-01
8.618940000000000490e-01
1.712299000000000015e+00
1.690488999999999908e+00
1.726739000000000024e+00
-4.380950000000000122e-01
-7.417999999999999594e-02
1.140444999999999931e+00
2.221458999999999850e+00
2.371097999999999928e+00
2.351429999999999909e-01
-1.286002000000000089e+00
9.600189999999999557e-01
1.722720000000000029e+00
4.290459999999999829e-01
-8.704479999999999995e-01
2.128490000000000104e-01
1.537368999999999986e+00
2.072128000000000192e+00
1.067447000000000035e+00
-2.989180000000000170e-01
1.579884999999999984e+00
2.024296999999999791e+00
1.345301000000000080e+00
-5.237540000000000529e-01
-1.803760000000000085e-01
9.632540000000000546e-01
1.621610999999999914e+00
2.273604999999999876e+00
1.342948000000000031e+00
1.391958000000000029e+00
2.585077000000000069e+00
2.026059000000000054e+00
7.962909999999999711e-01
-7.477129999999999610e-01
5.773350000000000426e-01
2.892209999999999948e+00
3.305950999999999862e+00
3.307475000000000165e+00
5.049310000000000187e-01
1.131542000000000048e+00
1.926779999999999937e+00
2.428011999999999837e+00
-1.762660000000000060e-01
-5.331529999999999880e-01
-1.151980999999999922e+00
-1.175599999999999978e+00
-2.117392999999999859e+00
-2.941981000000000179e+00
-3.010203999999999880e+00
-1.712958999999999898e+00
-2.230935000000000112e+00
-2.694008000000000180e+00
-2.387293000000000109e+00
-1.786416999999999922e+00
2.311010000000000009e-01
1.714890000000000025e-01
-1.382270000000000110e+00
-2.302915000000000045e+00
-2.141780999999999935e+00
-8.348459999999999770e-01
-1.027713000000000099e+00
-1.593739999999999934e+00
-1.121107000000000076e+00
-7.854149999999999743e-01
2.391780000000000017e-01
6.521550000000000402e-01
-1.549530999999999992e+00
-1.068446000000000007e+00
2.978959999999999941e-01
5.179019999999999735e-01
-2.790079999999999782e-01
-1.609178999999999915e+00
-9.095739999999999936e-01
6.136350000000000415e-01
8.967100000000000071e-01
9.317130000000000134e-01
4.173899999999999832e-02
5.803739999999999455e-01
5.910199999999999898e-01
-7.349600000000000577e-02
-7.655129999999999990e-01
-8.639510000000000245e-01
4.107299999999999840e-01
1.258354999999999890e+00
9.347339999999999538e-01
-2.020859999999999879e-01
1.785940000000000027e-01
8.205540000000000056e-01
7.967640000000000278e-01
-4.195920000000000205e-01
-2.109145999999999965e+00
-1.434228999999999976e+00
-5.840969999999999773e-01
-3.447180000000000244e-01
-1.791328000000000031e+00
-3.398811999999999944e+00
-3.262541999999999831e+00
-3.837372999999999923e+00
-2.022991000000000206e+00
-1.906935000000000047e+00
-1.571118000000000015e+00
-7.747829999999999995e-01
-9.578240000000000087e-01
-1.438293000000000044e+00
-1.156975000000000087e+00
-1.239977000000000107e+00
5.584999999999999687e-02
2.445340000000000014e-01
-1.394341999999999970e+00
-1.671961999999999948e+00
-1.147980999999999918e+00
4.819100000000000050e-01
7.862989999999999702e-01
-1.876960000000000017e-01
-7.585340000000000416e-01
5.247030000000000305e-01
1.313300000000000058e-02
3.294219999999999926e-01
-1.389516999999999891e+00
-1.510807999999999929e+00
-2.785110000000000086e-01
2.057980000000000087e-01
5.792699999999999516e-01
-1.058850000000000069e+00
-2.140089000000000130e+00
-2.182443999999999829e+00
-1.425348999999999977e+00
-1.184433000000000069e+00
-1.740617999999999999e+00
-1.035457000000000072e+00
5.020069999999999810e-01
4.361570000000000169e-01
-5.738729999999999665e-01
-1.549968999999999930e+00
-9.117859999999999854e-01
-1.348199999999999919e-02
-3.391140000000000265e-01
-1.989111999999999991e+00
-1.458704999999999918e+00
-7.294100000000000583e-02
7.375359999999999694e-01
7.015240000000000364e-01
-6.726189999999999669e-01
1.110751999999999962e+00
2.952440000000000064e-01
6.424739999999999895e-01
-6.950920000000000432e-01
-1.769727999999999968e+00
-1.200318999999999914e+00
1.100649999999999962e-01
5.152339999999999698e-01
4.356180000000000052e-01
-1.259169999999999900e+00
-1.671448000000000045e+00
-1.743163999999999936e+00
-1.097684000000000104e+00
-1.469716999999999940e+00
-1.209764999999999979e+00
-2.199200000000000044e-01
9.112400000000000500e-01
1.346683000000000074e+00
-6.574109999999999676e-01
5.900889999999999747e-01
4.050420000000000131e-01
1.784626000000000046e+00
2.559230000000000116e-01
-1.406883000000000106e+00
-5.254370000000000429e-01
7.763949999999999463e-01
1.804996999999999963e+00
1.423988000000000032e+00
3.837389999999999968e-01
2.189084999999999948e+00
1.377340000000000009e+00
1.560535000000000005e+00
-1.676100000000000090e-01
-1.481977000000000100e+00
7.240499999999999714e-02
1.138220000000000010e+00
1.892981000000000025e+00
2.917150000000000021e-01
-7.995299999999999629e-02
-4.229129999999999834e-01
9.681720000000000326e-01
2.494329999999999881e-01
-1.575879000000000030e+00
-6.318660000000000387e-01
-2.401619999999999866e-01
2.474419999999999953e-01
-2.895519999999999761e-01
-1.651091000000000086e+00
-8.822900000000000187e-02
1.832630000000000092e-01
4.155989999999999962e-01
-9.156279999999999974e-01
-1.654071000000000069e+00
5.143899999999999861e-02
4.505879999999999885e-01
4.239399999999999835e-01
-3.017299999999999843e-02
6.320029999999999815e-01
5.831929999999999614e-01
8.740700000000000136e-01
3.205020000000000091e-01
-1.728086000000000011e+00
-9.169880000000000253e-01
-4.321999999999999731e-01
7.378839999999999844e-01
4.494199999999999862e-01
-7.915400000000000214e-01
-7.034540000000000237e-01
3.828400000000000136e-01
1.169081999999999955e+00
-6.702129999999999477e-01
-1.431917000000000106e+00
-6.175720000000000098e-01
-3.379269999999999774e-01
-1.921360000000000012e-01
-9.203710000000000502e-01
-1.020877999999999952e+00
1.988860000000000072e-01
5.909320000000000128e-01
-3.449619999999999909e-01
-1.710377999999999954e+00
-8.873450000000000504e-01
-1.684199999999999933e-02
5.301050000000000484e-01
-3.060510000000000175e-01
-1.412420000000000064e-01
2.789730000000000265e-01
1.116174999999999917e+00
1.342259000000000091e+00
-1.326640000000000041e-01
-1.123375000000000012e+00
2.433140000000000025e-01
1.426423999999999914e+00
2.578189000000000064e+00
1.855842999999999909e+00
1.366322000000000036e+00
1.181389999999999940e+00
2.202177999999999969e+00
2.329971000000000014e+00
-5.338680000000000092e-01
1.169570000000000054e-01
1.341901999999999928e+00
2.279217000000000048e+00
2.671456000000000053e+00
7.411969999999999947e-01
1.763387999999999955e+00
3.804352000000000178e+00
3.136601999999999890e+00
1.785056999999999894e+00
-3.158349999999999769e-01
5.639269999999999561e-01
2.026765999999999845e+00
2.332821000000000033e+00
1.325166999999999984e+00
1.118252999999999941e+00
1.303298999999999985e+00
2.692756000000000149e+00
1.953541999999999890e+00
-1.009965999999999919e+00
-1.780970000000000053e-01
2.577519999999999811e-01
1.732920999999999934e+00
1.182714999999999961e+00
-8.545319999999999583e-01
2.569529999999999870e-01
1.869820999999999955e+00
1.952574000000000032e+00
1.007776999999999923e+00
-1.049579000000000040e+00
-3.564189999999999858e-01
1.047368000000000077e+00
1.219694000000000056e+00
1.458587000000000078e+00
1.500710999999999906e+00
2.046514000000000166e+00
2.020631999999999984e+00
1.478650000000000020e+00
-5.907679999999999598e-01
-3.506619999999999737e-01
-3.095479999999999898e-01
8.813419999999999588e-01
4.714299999999999741e-02
-5.882640000000000091e-01
2.167060000000000097e-01
1.437343000000000037e+00
2.091788999999999898e+00
4.024340000000000139e-01
-1.469824000000000019e+00
-5.627419999999999645e-01
1.707909999999999984e-01
1.135107000000000088e+00
6.966839999999999700e-01
-5.301129999999999454e-01
4.932190000000000185e-01
1.139065999999999912e+00
1.517050000000000065e-01
-1.203869999999999996e+00
-8.477160000000000251e-01
-1.822259999999999991e-01
7.945750000000000313e-01
2.708619999999999917e-01
-4.033669999999999756e-01
1.228930000000000022e-01
2.075398999999999994e+00
2.571363999999999983e+00
4.606060000000000154e-01
-7.987389999999999768e-01
-3.785979999999999901e-01
1.466142999999999974e+00
1.927629999999999955e+00
1.579930000000000057e+00
1.263824000000000058e+00
1.943308000000000035e+00
2.242868999999999780e+00
2.443067999999999795e+00
-3.789000000000000007e-02
-1.583660000000000068e-01
7.853470000000000173e-01
1.724801999999999946e+00
2.473247999999999891e+00
1.036006999999999900e+00
-1.447950000000000070e-01
1.846276999999999946e+00
2.583203999999999834e+00
1.234491999999999923e+00
-3.174609999999999932e-01
-3.319960000000000133e-01
2.234589999999999854e+00
2.187329000000000079e+00
1.015584000000000042e+00
2.937210000000000099e-01
1.655885999999999969e+00
2.520192999999999905e+00
2.548953000000000024e+00
4.316490000000000049e-01
4.201389999999999847e-01
1.497100000000000097e+00
2.739993000000000123e+00
3.059471999999999969e+00
1.422412000000000010e+00
2.199488000000000110e+00
2.272997999999999852e+00
3.090974999999999806e+00
1.762793999999999972e+00
-6.170060000000000544e-01
-1.698070000000000135e-01
1.896022000000000096e+00
2.720102999999999938e+00
1.641939000000000037e+00
3.629640000000000088e-01
4.497519999999999851e-01
2.268756999999999913e+00
2.493552999999999908e+00
-2.621280000000000276e-01
-4.321240000000000081e-01
4.065429999999999877e-01
2.080500999999999934e+00
2.701257000000000019e+00
1.334829999999999905e-01
1.571253000000000011e+00
1.832097000000000087e+00
2.395170999999999939e+00
1.999619000000000035e+00
-5.054290000000000171e-01
4.358319999999999972e-01
2.376576000000000022e+00
3.427649999999999864e+00
2.299730999999999970e+00
1.723889999999999922e+00
2.231266999999999889e+00
2.343596999999999930e+00
2.754583999999999921e+00
4.766610000000000014e-01
-2.945160000000000000e-01
6.610350000000000392e-01
2.461593999999999838e+00
3.671631000000000089e+00
1.426852000000000009e+00
1.030027000000000026e+00
5.986550000000000482e-01
2.845130999999999855e+00
1.709000999999999992e+00
-6.863240000000000451e-01
4.830079999999999929e-01
3.168911000000000033e+00
4.927444999999999631e+00
4.437992999999999633e+00
1.637655000000000083e+00
3.911942999999999948e+00
4.115111999999999881e+00
4.395832999999999657e+00
2.587213000000000207e+00
7.736570000000000391e-01
3.513476999999999961e+00
5.287446000000000090e+00
6.539570000000000327e+00
6.319376000000000104e+00
5.128027000000000335e+00
6.227708999999999939e+00
7.859252999999999822e+00
5.193071999999999910e+00
1.401081000000000021e+00
1.494863000000000053e+00
3.576586999999999961e+00
5.239969000000000321e+00
4.572640999999999956e+00
1.146142999999999912e+00
2.721661000000000108e+00
2.964787999999999979e+00
3.801693000000000211e+00
2.106233000000000022e+00
3.191490000000000160e-01
1.902077999999999935e+00
2.634599000000000135e+00
3.477974999999999817e+00
2.839123999999999981e+00
2.805982999999999894e+00
2.382584000000000035e+00
2.277595999999999954e+00
1.113709000000000060e+00
-6.115310000000000468e-01
-4.332090000000000107e-01
1.506534999999999958e+00
2.734020000000000117e+00
1.484747000000000039e+00
-8.513389999999999569e-01
-5.237889999999999491e-01
7.697779999999999623e-01
1.152824000000000071e+00
-5.494229999999999947e-01
-9.396729999999999805e-01
-2.449899999999999994e-02
1.085828999999999933e+00
2.443928999999999796e+00
-2.827859999999999818e-01
1.142070000000000030e-01
7.393769999999999509e-01
1.273023000000000016e+00
8.059520000000000017e-01
-1.149008000000000029e+00
-2.744949999999999890e-01
9.443030000000000035e-01
1.389073000000000002e+00
7.544220000000000370e-01
-4.266849999999999810e-01
1.454709999999999892e-01
7.278949999999999587e-01
2.901880000000000015e-01
-1.160444000000000031e+00
-1.440015999999999963e+00
-7.895330000000000403e-01
6.178639999999999688e-01
7.824560000000000404e-01
-1.147221999999999964e+00
1.676729999999999887e-01
-7.618900000000000672e-02
7.025150000000000006e-01
9.227399999999999491e-02
-1.729843999999999937e+00
-8.952369999999999495e-01
-2.729489999999999972e-01
5.700960000000000472e-01
2.580720000000000236e-01
-2.399624000000000201e+00
-2.012719999999999843e+00
-2.293197999999999848e+00
-1.752245000000000053e+00
-1.325104000000000060e+00
-1.595339000000000063e+00
-7.707680000000000087e-01
1.240300000000000014e-01
-1.750470000000000081e-01
-9.111420000000000075e-01
-1.261252000000000040e+00
-2.771370000000000222e-01
2.226670000000000038e-01
-1.976599999999999885e-02
-2.001672000000000118e+00
-7.710350000000000259e-01
-2.440430000000000099e-01
9.521110000000000406e-01
4.950249999999999928e-01
-1.992901000000000034e+00
-2.310878000000000210e+00
-1.620424000000000087e+00
-5.117840000000000167e-01
-1.094816000000000011e+00
-1.760534000000000043e+00
-1.141575000000000006e+00
1.328900000000000081e-01
-1.823599999999999874e-02
-5.474580000000000002e-01
-1.468248999999999915e+00
-3.042399999999999965e-02
-6.521299999999999319e-02
-1.045657999999999976e+00
-3.493128000000000011e+00
-5.049897999999999776e+00
-1.005232799999999926e+01
-1.330152499999999982e+01
-1.939045600000000036e+01
-2.401468900000000062e+01
-1.592826699999999995e+01
-1.022639299999999984e+01
-1.137968099999999971e+01
-1.383106000000000080e+01
-9.397116000000000469e+00
-9.494130999999999432e+00
-1.001845100000000066e+01
-1.211093200000000003e+01
-1.571199200000000040e+01
-1.373077299999999923e+01
-1.577702000000000027e+01
-1.630734299999999948e+01
-1.286679900000000032e+01
-6.549908000000000285e+00
-3.582574000000000147e+00
-2.157672999999999952e+00
-1.567999999999999949e-01
-1.441810000000000036e-01
-8.424350000000000449e-01
-9.449509999999999854e-01
1.150505000000000111e+00
1.264408999999999894e+00
-7.272099999999999398e-02
3.790930000000000133e-01
3.356002000000000152e+00
7.601638000000000339e+00
1.021371899999999933e+01
1.214366599999999963e+01
9.923159000000000063e+00
1.157063600000000037e+01
1.388005099999999992e+01
1.005609499999999912e+01
3.273162000000000127e+00
2.395681999999999867e+00
4.981321999999999584e+00
7.328300999999999732e+00
8.616034000000000859e+00
5.005296000000000411e+00
4.694875999999999827e+00
6.411194000000000059e+00
6.602261000000000379e+00
3.082441999999999904e+00
4.055849999999999733e-01
1.001878000000000046e+00
3.812092999999999954e+00
5.326037000000000354e+00
5.630284999999999762e+00
4.990323000000000064e+00
3.898022000000000098e+00
3.205194999999999794e+00
3.098198000000000008e+00
4.702330000000000121e-01
7.700500000000000123e-01
1.830422999999999911e+00
2.617777999999999938e+00
3.574662000000000006e+00
1.410492999999999997e+00
3.075879999999999725e-01
3.202545999999999893e+00
2.892975999999999992e+00
7.231929999999999747e-01
-1.049304000000000014e+00
-3.586590000000000056e-01
1.834602000000000066e+00
2.399519999999999875e+00
1.318333999999999895e+00
-3.124959999999999960e-01
6.868959999999999511e-01
2.235088999999999881e+00
1.481486999999999998e+00
-7.716889999999999583e-01
-6.492599999999999483e-01
1.677899999999999878e-02
9.963509999999999867e-01
1.590025999999999939e+00
1.197210000000000107e+00
1.238826999999999900e+00
1.430895999999999946e+00
1.527859000000000078e+00
-6.200339999999999741e-01
-1.471576999999999913e+00
-1.029393000000000002e+00
3.043910000000000227e-01
8.172540000000000360e-01
1.399246999999999908e+00
-2.602410000000000001e-01
1.241811999999999916e+00
1.322489000000000026e+00
2.563899999999999860e-02
-1.459732999999999947e+00
-1.218224999999999891e+00
-2.776540000000000119e-01
5.783129999999999660e-01
2.905900000000000150e-02
-6.766370000000000440e-01
-1.641014999999999890e+00
-1.078106999999999926e+00
1.743379999999999930e+00
-8.790499999999999980e-01
-1.429575999999999958e+00
-1.102891000000000066e+00
7.386900000000000410e-02
1.140314999999999968e+00
-1.469320000000000070e-01
-1.134837000000000096e+00
4.364779999999999771e-01
8.363019999999999898e-01
7.523320000000000007e-01
-7.987490000000000423e-01
-1.240561000000000025e+00
1.491619999999999890e-01
3.870560000000000112e-01
5.148070000000000146e-01
-8.830489999999999728e-01
-9.565050000000000496e-01
-4.042729999999999935e-01
8.475359999999999561e-01
-1.031900999999999957e+00
-1.659821999999999909e+00
-1.726976000000000067e+00
-2.980720000000000036e-01
3.122739999999999960e-01
-9.468039999999999790e-01
-1.214280000000000026e+00
-3.108750000000000124e-01
4.125820000000000043e-01
7.176000000000000434e-02
-2.791736000000000217e+00
-4.515714000000000006e+00
-8.474624999999999631e+00
-1.267089799999999933e+01
-1.658969600000000000e+01
-2.406860899999999859e+01
-1.705830600000000175e+01
-1.080678999999999945e+01
-1.030527700000000024e+01
-1.169342699999999979e+01
-9.629853999999999914e+00
-8.768935000000000812e+00
-1.009888699999999950e+01
-1.109072899999999962e+01
-1.504540800000000011e+01
-1.445207800000000020e+01
-1.390265100000000054e+01
-1.611392100000000127e+01
-1.346466299999999983e+01
-1.113189700000000038e+01
-1.440872199999999914e+01
-3.024801499999999876e+01
-4.795733100000000348e+01
-6.535948399999999481e+01
-5.883655000000000257e+01
-4.898843300000000056e+01
-5.500595799999999969e+01
-5.041445399999999921e+01
-5.063741499999999718e+01
-3.133346299999999829e+01
-2.725148199999999932e+01
-3.373369300000000237e+01
-3.675956899999999905e+01
-4.879618700000000331e+01
-5.216295099999999962e+01
-3.270631399999999900e+01
-2.520822000000000074e+01
-2.760662500000000108e+01
-1.890875499999999931e+01
-1.241652200000000050e+01
-1.554122800000000026e+01
-2.385254600000000025e+01
-3.110079100000000096e+01
-3.262545699999999727e+01
-2.477638699999999972e+01
-3.116995000000000005e+01
-2.967437400000000025e+01
-1.880164600000000164e+01
-9.371679000000000315e+00
-7.724344999999999573e+00
-1.128061800000000048e+01
-1.435498600000000025e+01
-1.603379800000000088e+01
-1.200348999999999933e+01
-1.086275499999999994e+01
-9.122042000000000428e+00
-8.693300000000000693e+00
-6.286537000000000042e+00
-4.612981000000000442e+00
-4.408966000000000385e+00
-5.153744999999999798e+00
-6.327180000000000248e+00
-8.314346999999999710e+00
-5.371299999999999741e+00
-3.209607000000000099e+00
-2.080972000000000044e+00
-3.197274000000000171e+00
-3.225438000000000027e+00
-2.167656000000000027e+00
-1.480164000000000035e+00
-1.574117999999999906e+00
-2.482587999999999795e+00
-3.717900999999999900e+00
-2.533942999999999834e+00
-1.135699000000000014e+00
5.000879999999999770e-01
-9.483869999999999800e-01
-1.240293000000000090e+00
2.008700000000000069e-02
1.203821999999999948e+00
1.139502000000000015e+00
-3.617549999999999932e-01
-2.789320000000000133e-01
1.153575999999999935e+00
2.544664000000000037e+00
1.950012000000000079e+00
-1.148679999999999979e-01
6.982350000000000501e-01
1.767768999999999924e+00
2.843560999999999783e+00
3.440436000000000050e+00
3.635047000000000139e+00
3.131235000000000213e+00
3.229203000000000046e+00
3.871424999999999894e+00
8.811860000000000248e-01
-2.066030000000000089e-01
1.122471999999999914e+00
3.191056000000000115e+00
5.046447999999999823e+00
4.927893000000000079e+00
5.391822999999999588e+00
4.328654000000000224e+00
4.067095000000000127e+00
4.441366999999999621e+00
5.739180000000000392e-01
7.915689999999999671e-01
3.185941999999999830e+00
5.025519000000000069e+00
5.916847999999999885e+00
3.676467999999999847e+00
2.908660999999999941e+00
6.700054999999999872e+00
7.410731000000000179e+00
2.774878000000000178e+00
7.194760000000000044e-01
1.424568000000000056e+00
4.613311999999999635e+00
6.020500000000000185e+00
4.186261000000000010e+00
3.684845999999999844e+00
4.835567000000000171e+00
4.815769000000000410e+00
6.232541999999999582e+00
2.277414999999999967e+00
2.648995000000000211e+00
4.440498999999999974e+00
4.795228999999999964e+00
5.793536999999999715e+00
4.413993999999999751e+00
4.103838999999999793e+00
7.630957000000000434e+00
7.320656999999999748e+00
4.083587999999999774e+00
1.069322000000000106e+00
1.829933999999999950e+00
5.625717999999999996e+00
6.536359000000000030e+00
5.806300000000000239e+00
3.851824000000000137e+00
4.811545999999999879e+00
5.564421000000000284e+00
5.221922000000000175e+00
7.458010000000000472e-01
-4.504850000000000243e-01
-1.593074000000000101e+00
-2.137706999999999802e+00
-3.913797999999999888e+00
-6.390670000000000073e+00
-3.459611000000000214e+00
-1.460644000000000053e+00
-1.391866999999999965e+00
-1.955222999999999933e+00
-2.689878999999999909e+00
-2.154729999999999812e+00
-9.097020000000000106e-01
-1.312845000000000040e+00
-2.308641999999999861e+00
-3.239367000000000107e+00
-2.573306999999999789e+00
-7.905130000000000212e-01
-1.359742999999999924e+00
-3.893946000000000129e+00
-7.972591999999999679e+00
-1.907107699999999895e+01
-2.807883100000000098e+01
-3.954518800000000311e+01
-3.197750399999999971e+01
-3.045641699999999830e+01
-3.132079799999999992e+01
-2.891705400000000026e+01
-2.718874299999999877e+01
-1.698294699999999935e+01
-1.695965999999999951e+01
-1.767159099999999938e+01
-1.978464400000000012e+01
-2.704333300000000051e+01
-2.542042199999999852e+01
-1.612225499999999911e+01
-1.311320500000000067e+01
-1.447474000000000061e+01
-9.566551999999999722e+00
-6.516619999999999635e+00
-8.450404000000000693e+00
-1.103555300000000017e+01
-1.494823700000000066e+01
-1.421990699999999919e+01
-1.275752100000000056e+01
-1.421542400000000050e+01
-1.104405299999999990e+01
-6.719221000000000110e+00
-4.058982000000000312e+00
-3.719066000000000205e+00
-3.687753999999999976e+00
-3.946104000000000056e+00
-5.449307000000000123e+00
-3.702831000000000206e+00
-3.491929999999999978e+00
-1.923928000000000083e+00
-1.621774999999999967e+00
-2.078333999999999904e+00
-1.293007999999999935e+00
-3.210689999999999933e-01
5.700330000000000119e-01
1.626435000000000075e+00
9.458330000000000348e-01
1.730709000000000053e+00
1.485953999999999997e+00
1.513317000000000023e+00
1.017050999999999927e+00
1.424199999999999945e-02
1.043533999999999962e+00
4.587844999999999729e+00
5.688413999999999859e+00
6.364048000000000371e+00
4.235426000000000357e+00
5.553153000000000006e+00
7.744990999999999737e+00
6.672426999999999886e+00
2.082221000000000100e+00
1.513948999999999989e+00
3.833021000000000011e+00
5.871725999999999779e+00
7.473157999999999745e+00
4.537018999999999913e+00
4.453037000000000134e+00
6.038520000000000110e+00
6.470971999999999724e+00
5.912319000000000102e+00
2.444942000000000171e+00
2.524108000000000018e+00
5.802111000000000018e+00
6.809986000000000317e+00
9.056008000000000280e+00
8.332622999999999891e+00
7.164702000000000126e+00
5.737294000000000338e+00
5.365408000000000399e+00
1.530980000000000008e+00
1.073463999999999974e+00
3.115711000000000119e+00
6.723254999999999981e+00
9.025569000000000841e+00
1.008296799999999926e+01
8.414170000000000371e+00
6.054749000000000159e+00
6.031465999999999994e+00
4.702079000000000342e+00
1.187618000000000062e+00
1.437592999999999899e+00
5.537144999999999762e+00
7.338007000000000168e+00
8.987750999999999379e+00
5.639521000000000228e+00
6.858077999999999896e+00
9.639777999999999736e+00
7.350291999999999604e+00
2.410016999999999854e+00
9.686960000000000015e-01
2.739847999999999839e+00
6.431010999999999811e+00
7.536139000000000365e+00
5.595864999999999867e+00
5.558410000000000295e+00
6.335484000000000115e+00
6.722807999999999673e+00
6.019096000000000224e+00
2.883487000000000133e+00
3.203015999999999863e+00
5.138965999999999923e+00
6.731701000000000157e+00
7.507577000000000389e+00
5.685299999999999798e+00
7.533474000000000004e+00
9.108064999999999856e+00
7.465272999999999826e+00
3.258513999999999911e+00
1.089517999999999986e+00
3.088350000000000151e+00
5.691751000000000005e+00
7.222008999999999901e+00
5.094166999999999668e+00
4.236724999999999852e+00
5.826400999999999719e+00
5.898518000000000150e+00
3.861480999999999941e+00
1.625500000000000000e-01
-1.127461999999999964e+00
-2.160930000000000017e+00
-1.986774000000000040e+00
-4.438984999999999737e+00
-5.506394000000000233e+00
-2.073366000000000042e+00
-1.550189000000000039e+00
-1.937494999999999967e+00
-3.261553999999999842e+00
-2.743257999999999974e+00
-2.045339999999999936e+00
-1.800559999999999938e+00
-1.160341000000000067e+00
-3.214637999999999884e+00
-2.477853000000000083e+00
-1.243813999999999975e+00
-1.494806999999999997e+00
-2.187107000000000134e+00
-5.504758999999999958e+00
-1.086689400000000028e+01
-2.279346699999999970e+01
-3.220886500000000296e+01
-4.081116300000000052e+01
-3.208287700000000342e+01
-3.268636500000000211e+01
-3.129331499999999977e+01
-3.104218699999999842e+01
-2.575098099999999945e+01
-1.675823799999999864e+01
-1.819699200000000161e+01
-2.009383199999999903e+01
-2.314245899999999878e+01
-3.147980000000000089e+01
-2.397452499999999986e+01
-1.543092000000000041e+01
-1.437179899999999932e+01
-1.513422300000000043e+01
-9.482556000000000651e+00
-7.566984999999999850e+00
-1.032894600000000018e+01
-1.349363999999999919e+01
-1.645919500000000113e+01
-1.550207699999999988e+01
-1.371042800000000028e+01
-1.577463400000000071e+01
-1.345986699999999914e+01
-6.717961999999999989e+00
-4.566499000000000308e+00
-4.607419000000000153e+00
-5.567090999999999568e+00
-6.368637999999999799e+00
-6.601337000000000010e+00
-4.058997999999999884e+00
-3.608639000000000152e+00
-2.127819999999999823e+00
-3.068131000000000164e+00
-3.240960999999999981e+00
-1.885256000000000043e+00
-1.003738999999999937e+00
-4.801309999999999745e-01
-2.580259999999999776e-01
-5.327450000000000241e-01
8.346989999999999688e-01
1.530898000000000092e+00
9.783859999999999779e-01
-3.118850000000000233e-01
-9.259830000000000005e-01
9.168700000000000461e-02
1.664450999999999903e+00
2.369895000000000085e+00
1.095353999999999939e+00
1.880867999999999984e+00
2.684864000000000139e+00
4.844522000000000439e+00
1.949950999999999990e+00
1.383900000000000061e-02
4.148299999999999765e-01
1.949789999999999912e+00
4.044952999999999577e+00
4.891098000000000390e+00
2.487808999999999937e+00
3.532429000000000041e+00
5.126102999999999632e+00
4.956769999999999676e+00
2.237309000000000214e+00
8.145430000000000170e-01
1.514937999999999896e+00
3.680127000000000148e+00
5.398357999999999990e+00
6.505644000000000204e+00
7.577035999999999660e+00
5.443628999999999607e+00
5.157989999999999853e+00
5.296979000000000326e+00
2.309486999999999846e+00
2.727254999999999985e+00
4.161944000000000088e+00
5.283509999999999707e+00
6.574002000000000123e+00
7.179128999999999650e+00
6.295288000000000217e+00
5.872683999999999571e+00
6.043025000000000091e+00
3.109907999999999895e+00
1.129436000000000107e+00
2.060852999999999824e+00
5.302200000000000024e+00
7.800192000000000014e+00
6.565568999999999988e+00
5.353875000000000384e+00
7.350361000000000367e+00
9.947846999999999440e+00
6.231014000000000053e+00
1.437009999999999899e+00
1.825342999999999938e+00
3.262106000000000172e+00
5.803458000000000006e+00
6.551269999999999705e+00
4.094540000000000290e+00
4.771179000000000059e+00
7.407581999999999667e+00
6.887995000000000090e+00
5.612618000000000329e+00
2.786017999999999883e+00
3.574562999999999935e+00
5.480097999999999914e+00
6.309565000000000090e+00
6.158061000000000007e+00
5.828015999999999863e+00
7.468334999999999724e+00
9.075663000000000480e+00
7.272382999999999598e+00
2.441517999999999855e+00
2.154418000000000166e+00
3.923375000000000057e+00
5.877441000000000138e+00
7.536243999999999943e+00
4.275526000000000160e+00
4.316787999999999847e+00
6.545675000000000132e+00
5.739326000000000150e+00
3.672731000000000190e+00
1.381029000000000062e+00
1.734383000000000008e+00
4.913884000000000363e+00
6.268734000000000250e+00
8.278914000000000328e+00
8.519175999999999860e+00
5.848474000000000395e+00
5.903571000000000346e+00
5.929174999999999862e+00
3.377931999999999935e+00
3.502825000000000077e+00
4.246321000000000012e+00
4.965700000000000003e+00
6.424284000000000106e+00
4.984323999999999977e+00
4.507316000000000322e+00
7.857206999999999830e+00
9.079688000000000869e+00
3.345307000000000031e+00
-4.095333000000000112e+00
-1.337820900000000002e+01
-2.827146499999999918e+01
-4.014360200000000134e+01
-4.608992800000000045e+01
-3.642830899999999872e+01
-3.933311400000000191e+01
-3.641004499999999666e+01
-3.733840099999999751e+01
-2.728577699999999950e+01
-1.895630099999999985e+01
-2.248691399999999874e+01
-2.378737200000000129e+01
-2.965119699999999980e+01
-3.590382999999999925e+01
-2.647412200000000126e+01
-1.765747500000000159e+01
-1.633765999999999963e+01
-1.544262600000000063e+01
-9.455080999999999847e+00
-8.545517000000000252e+00
-1.273408200000000079e+01
-1.564038200000000067e+01
-1.993569400000000158e+01
-1.655180100000000110e+01
-1.581854700000000058e+01
-1.778923599999999894e+01
-1.228137700000000088e+01
-6.175126999999999811e+00
-4.022033999999999665e+00
-4.484099999999999753e+00
-6.405248000000000275e+00
-7.942924999999999791e+00
-6.552970000000000184e+00
-4.673319000000000223e+00
-3.657211000000000212e+00
-1.982615999999999934e+00
-2.360667999999999989e+00
-1.748043999999999931e+00
-1.236434999999999951e+00
-8.324749999999999650e-01
2.392050000000000010e-01
-1.973600000000000076e-01
6.300959999999999894e-01
2.351503000000000121e+00
2.112708000000000030e+00
2.942991999999999830e+00
7.439099999999999602e-01
4.684010000000000118e-01
1.271765999999999952e+00
1.250876000000000099e+00
2.356326999999999838e+00
1.397084999999999910e+00
6.168719999999999759e-01
2.820898999999999823e+00
4.681015000000000370e+00
2.338379999999999903e+00
5.144279999999999964e-01
8.520729999999999693e-01
3.295802999999999816e+00
5.238411000000000151e+00
5.077442999999999707e+00
2.860834000000000099e+00
4.692768000000000050e+00
5.843990999999999936e+00
5.746264000000000038e+00
2.463138999999999967e+00
1.827069000000000054e+00
3.223135999999999779e+00
5.488052999999999848e+00
7.604987000000000386e+00
9.067007000000000261e+00
8.806841000000000363e+00
6.470326000000000022e+00
6.291628000000000220e+00
5.835410999999999682e+00
2.752822000000000102e+00
3.020706999999999809e+00
5.928327999999999598e+00
6.892985000000000362e+00
9.682036999999999338e+00
6.884006000000000292e+00
7.821110000000000007e+00
1.121264599999999945e+01
9.906262999999999153e+00
4.812419000000000224e+00
3.043565000000000076e+00
4.707664000000000293e+00
7.831426000000000442e+00
9.211010999999999171e+00
7.512185999999999808e+00
6.659498000000000140e+00
7.347653000000000212e+00
8.233601000000000170e+00
8.015662000000000731e+00
4.303156000000000425e+00
4.479670999999999736e+00
6.539519000000000304e+00
7.955734999999999779e+00
1.044562900000000027e+01
1.146775099999999981e+01
8.598376999999999271e+00
7.732645999999999908e+00
7.410084999999999589e+00
3.984417000000000098e+00
1.695791999999999966e+00
2.246342999999999979e+00
4.340156999999999599e+00
5.134084999999999788e+00
4.021692999999999962e+00
3.251526999999999834e+00
4.412365000000000315e+00
6.607999999999999652e+00
3.782373999999999903e+00
6.872470000000000523e-01
1.431950000000000056e+00
3.236581000000000152e+00
5.724713999999999636e+00
6.260924000000000156e+00
4.060277000000000136e+00
4.361614000000000324e+00
6.032053000000000331e+00
5.372735999999999734e+00
1.472062999999999899e+00
-6.415770000000000195e+00
-1.710674300000000159e+01
-2.650799800000000062e+01
-3.649063199999999796e+01
-5.160515800000000297e+01
-4.933325299999999913e+01
-5.894328800000000257e+01
-5.603103800000000234e+01
-3.960205200000000048e+01
-2.069102200000000025e+01
-1.619054200000000066e+01
-2.274312899999999971e+01
-2.712292700000000067e+01
-3.283444899999999933e+01
-2.748395500000000169e+01
-2.398328400000000116e+01
-1.938532800000000123e+01
-1.819212999999999880e+01
-1.347243800000000036e+01
-8.708462000000000813e+00
-8.856234999999999857e+00
-1.155324700000000071e+01
-1.311497100000000060e+01
-1.722558899999999937e+01
-1.239289699999999961e+01
-7.412195999999999785e+00
-6.428351000000000148e+00
-7.426870000000000083e+00
-5.942396999999999707e+00
-4.076697000000000237e+00
-3.931147999999999865e+00
-3.974110000000000031e+00
-4.956514000000000308e+00
-4.395412000000000319e+00
-2.595291000000000015e+00
-8.790829999999999478e-01
-1.029889999999999972e+00
-2.119693999999999967e+00
-1.495452999999999921e+00
-6.205650000000000333e-01
7.736480000000000024e-01
2.295338999999999796e+00
1.210412999999999961e+00
1.841998000000000024e+00
2.192708000000000101e+00
3.397330000000000183e+00
2.416970000000000063e+00
-2.886250000000000204e-01
8.262709999999999777e-01
2.881177999999999795e+00
4.512811000000000128e+00
6.112847999999999615e+00
3.977627000000000024e+00
4.146031999999999940e+00
5.902419000000000082e+00
5.986201000000000327e+00
4.411336999999999620e+00
2.446784000000000070e+00
3.195651999999999937e+00
6.021467999999999599e+00
7.340711999999999904e+00
9.086157000000000039e+00
1.087554000000000087e+01
7.014768000000000114e+00
6.847658000000000023e+00
6.005761999999999823e+00
2.009599999999999831e+00
2.776114999999999888e+00
5.062266000000000155e+00
8.155421999999999727e+00
1.114098500000000058e+01
9.174561000000000632e+00
8.855968999999999980e+00
1.248962700000000048e+01
1.070318600000000053e+01
4.697983999999999938e+00
2.182462999999999820e+00
2.920834000000000152e+00
7.430501999999999718e+00
1.032353999999999949e+01
1.005381999999999998e+01
8.176137000000000654e+00
8.498761999999999261e+00
8.558987999999999374e+00
8.052991999999999706e+00
5.134600999999999971e+00
5.527687000000000239e+00
7.038555999999999813e+00
8.502416999999999447e+00
1.044620899999999963e+01
1.097237900000000010e+01
1.021392900000000026e+01
1.227658699999999925e+01
1.208583400000000019e+01
6.481081999999999788e+00
2.756171999999999844e+00
3.646472999999999853e+00
6.825839000000000212e+00
8.790884999999999394e+00
8.275664000000000797e+00
6.268945999999999685e+00
8.118389999999999773e+00
7.470112000000000307e+00
6.611113999999999713e+00
1.737180000000000113e-01
-3.047984000000000027e+00
-8.319632000000000360e+00
-1.304824999999999946e+01
-1.830139700000000147e+01
-2.319758500000000012e+01
-1.611042099999999877e+01
-1.116672800000000088e+01
-1.055660699999999963e+01
-1.207541200000000003e+01
-8.869505999999999446e+00
-7.836827000000000432e+00
-8.300532999999999717e+00
-9.277371999999999730e+00
-1.174946300000000043e+01
-1.050467199999999934e+01
-9.375059000000000253e+00
-1.166167599999999993e+01
-7.814934000000000047e+00
-4.926148000000000415e+00
-2.198583000000000176e+00
-6.756689999999999641e-01
7.608979999999999633e-01
1.701098999999999917e+00
1.267276000000000069e+00
1.885912999999999951e+00
3.304593000000000114e+00
3.581887000000000043e+00
3.411027999999999949e+00
1.323525999999999980e+00
1.644254000000000104e+00
3.737779000000000185e+00
4.818807999999999758e+00
6.978168000000000148e+00
7.560077999999999854e+00
6.302522999999999875e+00
5.330282999999999660e+00
5.386542000000000385e+00
2.084133000000000013e+00
1.749849999999999905e+00
3.552099999999999813e+00
5.704113000000000433e+00
8.085774000000000683e+00
7.953492999999999924e+00
6.534783000000000008e+00
9.789528000000000674e+00
9.935216000000000491e+00
5.064360999999999891e+00
1.905259000000000036e+00
2.175654999999999895e+00
5.879330999999999641e+00
7.680469000000000435e+00
7.481391000000000346e+00
5.692215000000000025e+00
6.834647000000000361e+00
8.082952000000000581e+00
7.419629999999999725e+00
3.334842000000000084e+00
2.282440999999999942e+00
4.226140000000000008e+00
6.253718000000000110e+00
9.354112000000000648e+00
1.175364599999999982e+01
1.035783600000000071e+01
7.206958000000000197e+00
7.175806999999999825e+00
7.271173000000000108e+00
4.037490000000000023e+00
4.295849999999999724e+00
7.325034999999999741e+00
8.926216000000000150e+00
1.131524600000000014e+01
9.984878000000000142e+00
1.086267899999999997e+01
1.482143199999999972e+01
1.140511099999999978e+01
4.200822999999999752e+00
3.062866000000000088e+00
4.945348000000000077e+00
8.773410999999999405e+00
1.118427699999999980e+01
8.157740999999999687e+00
8.722944000000000031e+00
9.347829000000000832e+00
9.048035000000000494e+00
7.198586999999999847e+00
3.082119000000000053e+00
3.450479000000000074e+00
6.328791999999999973e+00
8.593094999999999928e+00
1.217986600000000053e+01
1.235781199999999913e+01
9.543753000000000597e+00
7.597940000000000360e+00
7.734905999999999615e+00
5.198817000000000021e+00
3.284928999999999988e+00
4.557237999999999900e+00
7.134630999999999723e+00
8.728341000000000349e+00
9.337270000000000181e+00
9.128603999999999274e+00
1.167797999999999981e+01
1.231989399999999968e+01
7.180424000000000362e+00
2.731313999999999798e+00
2.869858999999999938e+00
5.738802999999999876e+00
8.703689999999999927e+00
8.603315000000000268e+00
5.996769999999999712e+00
7.890628000000000419e+00
8.312207000000000789e+00
7.965207000000000370e+00
2.143803000000000125e+00
-2.240218000000000043e+00
-7.070066999999999879e+00
-1.239477899999999977e+01
-1.667415000000000092e+01
-2.402744500000000016e+01
-1.819437999999999889e+01
-1.123424499999999959e+01
-1.043544200000000011e+01
-1.200530000000000008e+01
-9.008611999999999398e+00
-7.601542000000000243e+00
-8.219946999999999449e+00
-8.930607999999999436e+00
-1.213309800000000038e+01
-1.120334399999999953e+01
-1.032561600000000013e+01
-1.061240199999999945e+01
-8.576399999999999579e+00
-5.626235999999999571e+00
-4.169934999999999725e+00
-5.144581999999999766e+00
-6.293777000000000399e+00
-7.787698999999999927e+00
-8.741614999999999469e+00
-5.564854999999999663e+00
-4.762406999999999613e+00
-3.576576000000000199e+00
-3.361501000000000072e+00
-3.509938000000000002e+00
-2.466734999999999900e+00
-1.862700000000000022e+00
-1.715109999999999912e+00
-1.377015000000000100e+00
-9.626419999999999977e-01
1.677400000000000002e-01
1.603790999999999967e+00
1.029867000000000088e+00
-1.189140000000000058e-01
-2.079149999999999887e-01
7.722999999999999830e-03
1.824273000000000033e+00
2.402254000000000111e+00
1.426271000000000067e+00
2.831189000000000178e+00
3.703721999999999959e+00
5.858761999999999581e+00
3.381367000000000012e+00
3.015090000000000270e-01
1.490698000000000079e+00
2.690948999999999813e+00
4.949569000000000329e+00
5.534913999999999668e+00
3.332466000000000150e+00
4.579973999999999990e+00
6.212610999999999883e+00
5.971142000000000394e+00
3.283993999999999858e+00
1.689650000000000096e+00
2.310843000000000202e+00
5.212526999999999688e+00
6.727669999999999817e+00
9.201893000000000100e+00
9.525804000000000826e+00
6.347767000000000159e+00
6.141282999999999603e+00
6.165861999999999732e+00
3.236693999999999960e+00
3.895458999999999783e+00
5.139014999999999667e+00
7.232855999999999952e+00
8.969699999999999562e+00
8.008774999999999977e+00
8.084284000000000248e+00
1.190485800000000083e+01
1.139821799999999996e+01
5.240771999999999764e+00
2.784761000000000042e+00
4.000562999999999647e+00
7.088131999999999877e+00
9.555287999999999116e+00
7.522840000000000416e+00
6.362777000000000349e+00
7.729124999999999801e+00
8.511468000000000700e+00
8.159884999999999167e+00
4.081388999999999712e+00
4.261261000000000188e+00
6.085633999999999766e+00
7.428135000000000154e+00
9.707413000000000736e+00
9.179755000000000109e+00
9.058080000000000354e+00
1.194589900000000071e+01
1.053437100000000015e+01
5.452954000000000079e+00
2.932275000000000187e+00
4.102644999999999875e+00
7.654560000000000031e+00
1.003801499999999969e+01
9.018254000000000659e+00
7.788130999999999915e+00
9.457848999999999506e+00
8.987142000000000408e+00
8.673681000000000196e+00
5.071278000000000397e+00
4.991195000000000270e+00
6.988885999999999932e+00
8.129578000000000415e+00
1.108959899999999976e+01
1.262287800000000004e+01
9.853215000000000501e+00
7.435303000000000218e+00
7.729676000000000435e+00
4.654728000000000421e+00
2.637983999999999885e+00
3.314170999999999978e+00
7.412106999999999779e+00
1.103367399999999954e+01
1.409135799999999961e+01
1.230313600000000029e+01
8.769987000000000421e+00
7.695491999999999777e+00
7.529544999999999710e+00
3.477472000000000119e+00
3.397358000000000100e+00
5.613512000000000057e+00
8.779187000000000296e+00
1.139342100000000002e+01
1.051658800000000049e+01
9.327761999999999887e+00
1.359015899999999988e+01
1.241544799999999960e+01
5.492371000000000336e+00
3.056264000000000092e+00
3.575769000000000197e+00
7.285393000000000008e+00
1.053212300000000035e+01
1.022700900000000068e+01
8.136556999999999817e+00
8.882237999999999190e+00
8.806205999999999534e+00
9.040003000000000455e+00
5.012504999999999988e+00
5.072732000000000241e+00
6.454913000000000345e+00
7.657212999999999603e+00
1.084642200000000045e+01
1.310387099999999982e+01
9.851653000000000659e+00
7.542361999999999789e+00
6.707046000000000063e+00
3.834623999999999810e+00
1.781679000000000013e+00
2.175701000000000107e+00
5.974122999999999628e+00
9.530666999999999334e+00
1.178867100000000079e+01
9.216411000000000797e+00
1.057899600000000007e+01
1.269622099999999953e+01
8.899627000000000621e+00
3.541567999999999827e+00
3.498774000000000051e+00
5.149663000000000324e+00
8.097737999999999658e+00
1.059254199999999990e+01
7.866145999999999638e+00
8.152965000000000018e+00
8.266365999999999659e+00
8.449040000000000106e+00
7.853322999999999610e+00
4.384460999999999942e+00
5.073934000000000388e+00
7.213180000000000369e+00
8.153007999999999811e+00
1.226546500000000073e+01
1.153539899999999996e+01
8.969540999999999542e+00
7.435922999999999838e+00
6.386859000000000286e+00
2.510801999999999978e+00
2.063944999999999919e+00
3.988214000000000148e+00
7.622755999999999865e+00
1.085379200000000033e+01
1.071997999999999962e+01
9.258456999999999937e+00
1.130271199999999965e+01
1.165183200000000063e+01
7.137027999999999928e+00
3.327555999999999958e+00
3.968909000000000020e+00
6.940445999999999671e+00
8.942232999999999876e+00
9.407133999999999219e+00
6.587855000000000238e+00
7.772310000000000052e+00
7.936751000000000111e+00
7.675970000000000404e+00
4.756207999999999991e+00
3.491760000000000197e+00
5.700739999999999696e+00
6.906042000000000236e+00
8.770129000000000730e+00
1.105201800000000034e+01
9.145225999999999189e+00
7.106250000000000178e+00
6.624001999999999946e+00
6.437876000000000154e+00
3.770605999999999902e+00
3.983608999999999956e+00
6.687867999999999924e+00
7.858087000000000266e+00
9.623191999999999524e+00
8.603600000000000136e+00
8.227105999999999142e+00
1.163257699999999950e+01
5.538606999999999836e+00
1.140805999999999987e+00
9.180209999999999759e-01
2.348221000000000114e+00
5.897367000000000026e+00
9.920116999999999408e+00
7.355114000000000374e+00
6.782074999999999854e+00
7.091253000000000029e+00
6.577604000000000006e+00
6.777974000000000387e+00
4.066651000000000238e+00
4.290612000000000315e+00
5.960174999999999557e+00
6.883595999999999826e+00
9.018459000000000003e+00
9.994536999999999338e+00
9.179522999999999655e+00
1.194271499999999975e+01
7.875261000000000067e+00
3.388328000000000007e+00
2.531175000000000175e+00
4.046632999999999925e+00
7.061307000000000222e+00
8.864945999999999771e+00
7.763054999999999595e+00
8.135013000000000716e+00
7.494022000000000183e+00
7.358869000000000327e+00
6.256967999999999641e+00
2.737839000000000134e+00
3.654104999999999936e+00
5.435060000000000002e+00
6.471082000000000001e+00
8.765881000000000256e+00
9.617528999999999328e+00
7.257845999999999798e+00
6.071406999999999776e+00
5.365383999999999709e+00
1.682052000000000103e+00
1.065696999999999894e+00
2.073519999999999808e+00
5.022513000000000005e+00
7.775045000000000428e+00
7.615029999999999966e+00
7.486894999999999634e+00
7.802630999999999872e+00
8.156779999999999475e+00
4.856195999999999735e+00
1.551665999999999990e+00
2.429858999999999991e+00
4.172895999999999717e+00
5.259577000000000169e+00
6.387151000000000245e+00
4.192305000000000170e+00
5.481643000000000043e+00
6.172495999999999761e+00
5.715106999999999715e+00
2.565548000000000162e+00
1.494183999999999957e+00
2.389456000000000024e+00
4.994374999999999787e+00
6.622705999999999982e+00
8.512012999999999607e+00
8.130781000000000702e+00
5.437909999999999577e+00
5.374412999999999663e+00
5.020872999999999919e+00
1.827870000000000106e+00
2.226087999999999845e+00
3.861216000000000204e+00
4.766690999999999789e+00
6.509160999999999753e+00
5.323281999999999847e+00
5.606507999999999825e+00
7.905575999999999937e+00
6.509820000000000384e+00
2.843233999999999817e+00
1.382185999999999915e+00
2.557993999999999879e+00
4.429687000000000374e+00
4.666657999999999973e+00
4.389410999999999952e+00
3.996494000000000213e+00
4.379300999999999888e+00
5.140342000000000411e+00
4.103515999999999941e+00
1.417591999999999963e+00
1.918681999999999999e+00
3.394273000000000096e+00
3.939849999999999852e+00
4.900329000000000157e+00
6.372193000000000218e+00
5.009985999999999606e+00
4.176944999999999908e+00
4.417576000000000391e+00
2.367427999999999866e+00
7.401330000000000409e-01
1.726973000000000091e+00
3.460500999999999827e+00
4.858071999999999946e+00
5.428899000000000363e+00
4.963936999999999600e+00
5.376972999999999558e+00
6.700915000000000177e+00
4.618749000000000215e+00
3.016331999999999791e+00
6.621921000000000390e+00
1.538198700000000052e+01
2.519161499999999876e+01
3.144919600000000059e+01
2.579437799999999825e+01
2.458855199999999996e+01
2.513938399999999973e+01
2.403988800000000126e+01
1.992280099999999976e+01
1.291983899999999963e+01
1.404755699999999941e+01
1.731031300000000073e+01
1.971219500000000124e+01
2.364154200000000117e+01
2.248826800000000148e+01
2.385073600000000127e+01
2.621311400000000091e+01
1.845200699999999827e+01
7.980358999999999980e+00
7.192381000000000135e+00
1.017487200000000058e+01
1.331840700000000055e+01
1.653716100000000111e+01
1.251158200000000065e+01
1.225669300000000028e+01
1.282633799999999979e+01
1.144264300000000034e+01
7.412321000000000382e+00
3.715501000000000165e+00
4.362794000000000061e+00
8.118308000000000746e+00
1.023878400000000077e+01
1.313812500000000050e+01
1.270419700000000063e+01
8.532451999999999259e+00
7.850839999999999819e+00
7.557373000000000118e+00
3.506873999999999825e+00
3.624782000000000171e+00
4.813880000000000159e+00
6.781674999999999898e+00
8.873177999999999344e+00
7.302270000000000039e+00
7.119407999999999959e+00
9.152471999999999497e+00
9.038278999999999286e+00
4.639021999999999757e+00
1.744977000000000000e+00
2.364520999999999873e+00
4.624448000000000114e+00
5.240416999999999881e+00
4.769444000000000017e+00
3.730782000000000043e+00
5.114406999999999925e+00
5.445208000000000048e+00
4.587391000000000219e+00
2.166479999999999961e+00
1.961869000000000085e+00
2.641764999999999919e+00
3.150259999999999838e+00
3.606730000000000214e+00
2.580153000000000141e+00
2.149958999999999953e+00
3.563702999999999843e+00
4.528508000000000422e+00
2.310297999999999963e+00
3.331660000000000177e-01
5.747649999999999704e-01
2.475893999999999817e+00
2.448967999999999812e+00
2.030696999999999974e+00
1.383696999999999955e+00
1.927094000000000085e+00
3.134713999999999778e+00
2.943067999999999795e+00
1.660465000000000080e+00
1.402705000000000091e+00
2.371113999999999944e+00
2.381530000000000147e+00
2.915462999999999916e+00
3.697293999999999858e+00
3.201004000000000183e+00
2.836383999999999794e+00
2.986092000000000191e+00
2.102373000000000047e+00
4.274299999999999766e-01
5.760830000000000117e-01
2.586723000000000106e+00
2.272873000000000143e+00
1.379497999999999891e+00
4.157330000000000192e-01
1.146344000000000030e+00
3.197191999999999812e+00
1.231211999999999973e+00
-7.638509999999999467e-01
-3.714830000000000076e-01
4.183729999999999949e-01
1.701537000000000077e+00
2.556839999999999780e+00
1.216935000000000100e+00
1.076256000000000101e+00
2.459753000000000078e+00
2.812348000000000070e+00
1.685756999999999950e+00
1.554760000000000031e-01
9.907000000000000528e-02
2.079377000000000031e+00
2.312447000000000141e+00
3.191292999999999935e+00
3.793197999999999848e+00
2.845047000000000104e+00
2.808279000000000192e+00
2.618233000000000033e+00
7.350959999999999717e-01
7.675220000000000375e-01
1.614603000000000010e+00
3.168212000000000028e+00
3.083657000000000092e+00
3.325482000000000049e+00
2.966480999999999923e+00
2.907878999999999881e+00
2.821321000000000190e+00
2.021196999999999910e+00
-8.424700000000000244e-02
1.093049999999999994e-01
2.100248999999999810e+00
3.088534999999999808e+00
2.337949000000000055e+00
1.115280000000000049e+00
1.251897000000000038e+00
3.009481000000000073e+00
2.390550999999999870e+00
-1.500319999999999987e-01
-2.213400000000000090e-02
7.540959999999999885e-01
2.294719000000000175e+00
3.105348999999999915e+00
1.511832999999999982e+00
2.175435999999999925e+00
2.730566000000000049e+00
2.427400000000000002e+00
2.635660000000000114e+00
2.724210000000000242e-01
1.189087000000000005e+00
2.893241999999999869e+00
3.336997000000000213e+00
3.278659999999999908e+00
2.242554000000000158e+00
2.967038000000000064e+00
4.955302999999999791e+00
3.381920000000000037e+00
1.685399000000000092e+00
1.492544000000000093e+00
3.728470000000000173e+00
7.302658000000000094e+00
8.491562000000000054e+00
6.789323999999999693e+00
6.701194000000000095e+00
6.962218000000000018e+00
6.899000000000000021e+00
6.636904999999999610e+00
3.680452999999999975e+00
3.588277000000000161e+00
5.074924000000000213e+00
5.839231999999999978e+00
6.637372000000000050e+00
6.775457000000000285e+00
5.806891000000000247e+00
4.812134000000000356e+00
4.125750000000000028e+00
1.987232000000000109e+00
9.966129999999999711e-01
2.095244000000000106e+00
4.876018000000000185e+00
5.643901999999999752e+00
4.542347000000000357e+00
3.548353000000000090e+00
5.676323000000000008e+00
5.719486999999999988e+00
2.621722000000000108e+00
6.309430000000000316e-01
8.182040000000000424e-01
2.495778000000000052e+00
4.706985999999999670e+00
3.672798999999999925e+00
2.492580999999999936e+00
2.637424000000000213e+00
3.565418999999999894e+00
3.444999000000000144e+00
1.367647000000000057e+00
8.139309999999999601e-01
1.561930000000000041e+00
3.220568999999999793e+00
3.478264999999999940e+00
2.363326999999999956e+00
2.058783000000000030e+00
3.052559000000000022e+00
3.492497000000000185e+00
1.696938999999999975e+00
-1.262199999999999954e-02
3.854819999999999913e-01
2.622180000000000177e+00
2.982709999999999972e+00
3.065549999999999997e+00
1.575066000000000077e+00
1.579239000000000059e+00
3.302840000000000220e+00
3.295660999999999952e+00
1.445097000000000076e+00
1.247252000000000027e+00
1.654306000000000054e+00
3.316384000000000221e+00
3.743837000000000081e+00
3.524167999999999967e+00
4.474973999999999563e+00
2.867755999999999972e+00
2.668584000000000067e+00
1.457470000000000043e+00
-3.754540000000000100e-01
-3.358400000000000274e-02
1.576654999999999918e+00
2.618333999999999939e+00
4.599197000000000202e+00
2.456993999999999900e+00
2.254189999999999916e+00
3.679822000000000148e+00
2.547940000000000094e+00
4.886989999999999945e-01
2.801210000000000089e-01
7.526389999999999469e-01
2.998829000000000189e+00
3.475153999999999854e+00
1.785941000000000001e+00
2.363968999999999987e+00
2.449333999999999900e+00
3.311694000000000138e+00
2.213464000000000098e+00
-1.067499999999999977e-01
2.679409999999999847e-01
1.658687999999999940e+00
2.750157000000000185e+00
4.286692000000000391e+00
3.504884999999999806e+00
3.331834999999999880e+00
2.628762000000000043e+00
2.336383000000000099e+00
1.257903999999999911e+00
5.608509999999999884e-01
9.647130000000000427e-01
2.852812999999999821e+00
2.842874000000000123e+00
2.805858999999999881e+00
1.916811000000000043e+00
2.859221999999999930e+00
3.616960999999999871e+00
1.260372999999999966e+00
-1.030469999999999997e-01
6.933420000000000138e-01
2.402915000000000134e+00
4.102870000000000239e+00
4.469699000000000311e+00
2.954588999999999910e+00
2.982762999999999831e+00
4.046139000000000152e+00
3.427026999999999823e+00
1.999033000000000060e+00
-2.205360000000000098e-01
-1.074017999999999917e+00
-6.935670000000000446e-01
-1.378393999999999897e+00
-3.149636000000000102e+00
-4.280197000000000251e+00
-4.302349000000000423e+00
-3.894239999999999924e+00
-3.402931000000000150e+00
-2.831173000000000162e+00
-1.749767000000000072e+00
-1.859726999999999908e+00
-8.452439999999999953e-01
-1.761314999999999964e+00
-2.222824000000000133e+00
-1.658892000000000033e+00
-3.257430000000000048e-01
-7.144059999999999855e-01
-1.671183000000000085e+00
-1.538982999999999990e+00
-1.077115000000000045e+00
3.406390000000000251e-01
7.159170000000000256e-01
7.604319999999999968e-01
1.107683999999999891e+00
1.373283000000000031e+00
1.657281999999999922e+00
5.356480000000000130e-01
-1.042764000000000024e+00
-6.049219999999999597e-01
2.024549999999999961e-01
1.241481000000000057e+00
9.990379999999999816e-01
1.450160000000000060e-01
-3.660800000000000165e-01
-7.072000000000000161e-03
7.817079999999999584e-01
-7.046750000000000513e-01
-7.263450000000000184e-01
-4.541259999999999741e-01
8.902970000000000050e-01
1.823674000000000017e+00
6.958739999999999926e-01
6.572310000000000096e-01
1.656033000000000088e+00
2.328650000000000109e+00
1.647912000000000043e+00
-4.761909999999999754e-01
2.552590000000000137e-01
1.230869999999999909e+00
1.853153999999999968e+00
2.846729999999999983e+00
2.391941999999999791e+00
2.273159000000000152e+00
2.716836999999999946e+00
2.191316000000000042e+00
1.549709999999999976e-01
-5.446010000000000018e-01
-3.554439999999999822e-01
1.390320000000000000e+00
2.427907999999999955e+00
2.726091999999999960e+00
1.356978999999999935e+00
1.106297000000000086e+00
3.128333000000000030e+00
1.391199999999999992e+00
-7.115719999999999823e-01
2.178390000000000049e-01
7.728420000000000289e-01
1.740404999999999980e+00
2.726129999999999942e+00
7.596810000000000507e-01
1.697438999999999920e+00
2.896290000000000031e+00
1.876249999999999973e+00
6.788100000000000245e-01
-4.626160000000000272e-01
1.719060000000000032e-01
1.845421999999999896e+00
2.229448999999999792e+00
3.101785000000000014e+00
2.517713000000000090e+00
2.574142000000000152e+00
3.010666000000000064e+00
1.103723999999999927e+00
-7.592160000000000020e-01
-3.662860000000000005e-01
3.053499999999999964e-02
1.700847999999999915e+00
2.676775000000000126e+00
3.073739000000000221e+00
2.833979999999999944e+00
2.422489999999999810e+00
2.061460999999999988e+00
2.353739999999999999e-01
-8.424420000000000242e-01
-3.828500000000000236e-01
5.671289999999999942e-01
1.416253999999999902e+00
1.096919999999999895e+00
-1.222059999999999952e-01
9.214839999999999698e-01
1.953297000000000061e+00
-1.351779999999999926e-01
-1.380484000000000044e+00
-9.299159999999999648e-01
-2.593289999999999762e-01
1.133890000000000065e+00
7.489130000000000509e-01
-7.457300000000000040e-02
2.240860000000000074e-01
1.572955000000000103e+00
1.648023999999999933e+00
-2.175809999999999966e-01
-8.955950000000000299e-01
-7.658390000000000475e-01
2.965360000000000218e-01
1.336217999999999906e+00
9.184170000000000389e-01
1.869671000000000083e+00
1.907953000000000010e+00
1.810737000000000041e+00
1.402144000000000057e+00
-8.292040000000000521e-01
-3.624020000000000019e-01
-1.177839999999999998e-01
1.050753000000000048e+00
8.755039999999999489e-01
-9.490700000000000525e-02
-4.719800000000000106e-01
1.148244999999999960e+00
1.013897999999999966e+00
-6.688589999999999813e-01
-1.358287000000000022e+00
-9.130380000000000162e-01
3.473289999999999988e-01
1.108627999999999947e+00
-3.851700000000000262e-02
-1.230900000000000050e-01
6.527990000000000181e-01
1.894006000000000078e+00
1.311946999999999974e+00
-1.185928000000000093e+00
-4.520819999999999839e-01
-2.870610000000000106e-01
9.914920000000000400e-01
1.445696000000000092e+00
1.002342999999999984e+00
1.948892999999999986e+00
1.931297999999999959e+00
1.673356999999999983e+00
8.902240000000000153e-01
-8.840829999999999522e-01
-9.951000000000000123e-02
5.296579999999999622e-01
3.023259999999999836e-01
-2.397589999999999999e-01
-8.455249999999999710e-01
-5.195859999999999923e-01
8.499109999999999721e-01
-8.293939999999999646e-01
-5.777671999999999919e+00
-1.135993099999999956e+01
-2.381161799999999928e+01
-3.991370200000000068e+01
-5.427721799999999774e+01
-5.754350099999999912e+01
-5.034953900000000004e+01
-5.061456900000000303e+01
-4.591826799999999764e+01
-4.458966900000000066e+01
-3.302226000000000283e+01
-2.813686099999999968e+01
-3.062533900000000031e+01
-3.243731499999999812e+01
-4.032885100000000023e+01
-4.218583999999999889e+01
-4.095288500000000198e+01
-4.527542900000000259e+01
-3.785721800000000314e+01
-2.181564900000000051e+01
-1.447074300000000058e+01
-1.563022300000000087e+01
-2.033343599999999896e+01
-2.464020899999999870e+01
-2.477551100000000162e+01
-1.982110300000000080e+01
-1.874849100000000135e+01
-1.583384700000000045e+01
-1.450444099999999992e+01
-9.949127999999999972e+00
-8.006320999999999799e+00
-9.583918000000000603e+00
-1.203301199999999938e+01
-1.518162899999999915e+01
-1.698264599999999902e+01
-1.073664300000000082e+01
-6.896997999999999962e+00
-7.587358000000000047e+00
-8.297641000000000489e+00
-6.116423000000000165e+00
-6.258337000000000039e+00
-6.222755000000000258e+00
-7.673360999999999876e+00
-1.005532799999999938e+01
-9.185117999999999228e+00
-9.808142999999999390e+00
-8.699173000000000044e+00
-6.291932000000000080e+00
-4.252665999999999613e+00
-2.978048999999999946e+00
-3.258534000000000042e+00
-3.963446999999999942e+00
-5.451388999999999818e+00
-5.041040999999999883e+00
-3.591934999999999878e+00
-2.274146000000000001e+00
-1.524588000000000054e+00
-2.933657000000000181e+00
-2.117074999999999818e+00
-1.487923000000000107e+00
-6.168200000000000349e-01
-1.203845999999999972e+00
-1.951742000000000088e+00
-1.205870999999999915e+00
1.587679999999999925e-01
7.438129999999999464e-01
1.221779999999999949e-01
-1.421081999999999956e+00
-9.133740000000000192e-01
2.744739999999999958e-01
3.686139999999999972e-01
-2.496819999999999873e-01
-7.371259999999999479e-01
-1.132373999999999992e+00
-6.860299999999999732e-02
5.629060000000000175e-01
-1.134088999999999903e+00
-6.205540000000000500e-01
-3.372330000000000050e-01
7.827730000000000521e-01
1.088748000000000049e+00
2.490709999999999869e-01
1.269673000000000052e+00
2.239914999999999878e+00
2.381234000000000073e+00
1.774556999999999940e+00
-3.994229999999999725e-01
3.457230000000000025e-01
2.085531000000000024e+00
2.778207999999999789e+00
3.833088000000000051e+00
4.028099000000000096e+00
3.118027000000000104e+00
3.138789000000000051e+00
3.120067000000000146e+00
2.279469999999999885e+00
1.464841000000000060e+00
1.649467000000000017e+00
3.429888000000000048e+00
3.346608999999999945e+00
3.453806999999999849e+00
3.072294999999999998e+00
3.442921999999999816e+00
5.130241999999999969e+00
2.930651999999999813e+00
3.294739999999999891e-01
1.313846999999999987e+00
2.332355000000000178e+00
3.930499999999999883e+00
4.042552999999999841e+00
2.198904000000000192e+00
2.877998999999999974e+00
4.299094000000000193e+00
3.955484999999999918e+00
2.906801999999999886e+00
1.428643000000000107e+00
2.082596999999999809e+00
3.909731999999999985e+00
3.694617000000000040e+00
4.765331999999999901e+00
4.804101000000000177e+00
3.998177999999999788e+00
4.223883999999999972e+00
3.458868999999999971e+00
1.672004000000000046e+00
1.958482000000000056e+00
3.209426999999999808e+00
4.920715999999999646e+00
4.846086999999999811e+00
3.982326000000000032e+00
3.425482000000000138e+00
5.044654999999999667e+00
3.845127999999999879e+00
5.643409999999999815e-01
2.559279999999999888e-01
6.816259999999999541e-01
2.577332999999999874e+00
4.592183000000000348e+00
4.471904000000000323e+00
3.770785000000000053e+00
5.125853000000000215e+00
5.255827000000000027e+00
4.275900000000000034e+00
2.199949999999999850e+00
2.530333000000000165e+00
3.815045000000000019e+00
4.810635000000000439e+00
4.689600999999999686e+00
5.328611999999999682e+00
4.228206000000000131e+00
6.173474999999999824e+00
6.020850000000000257e+00
2.416640999999999817e+00
1.124778999999999973e+00
1.579072000000000031e+00
3.868679999999999897e+00
5.233611999999999931e+00
4.442051000000000194e+00
4.084496999999999822e+00
4.642491999999999841e+00
4.624348000000000347e+00
3.846327000000000051e+00
1.859895999999999994e+00
2.053269999999999929e+00
3.737887000000000182e+00
4.564706000000000152e+00
5.237675000000000303e+00
6.070418000000000092e+00
5.639776000000000344e+00
4.560891999999999946e+00
3.909756999999999927e+00
1.469956000000000040e+00
3.909850000000000270e-01
9.260190000000000365e-01
3.241372999999999838e+00
5.585437999999999903e+00
5.593398999999999788e+00
4.777280000000000193e+00
5.711001999999999690e+00
7.329968000000000039e+00
5.280242999999999576e+00
1.658747999999999889e+00
1.476720000000000033e+00
3.065707999999999878e+00
4.680385000000000240e+00
5.635159999999999947e+00
4.069348999999999883e+00
4.923776000000000153e+00
4.938589999999999591e+00
4.504135999999999918e+00
2.894184999999999786e+00
1.523317999999999950e+00
2.295961000000000141e+00
4.437350999999999601e+00
4.833007000000000275e+00
5.673225000000000406e+00
6.379626000000000019e+00
5.379953000000000429e+00
4.619769999999999932e+00
3.766167999999999960e+00
1.800489999999999924e+00
1.706792000000000087e+00
3.190618999999999872e+00
4.461585999999999608e+00
5.379025999999999641e+00
4.822701000000000349e+00
3.946463000000000054e+00
5.965108999999999995e+00
4.349293000000000298e+00
1.103701000000000043e+00
-2.768199999999999827e-02
3.585149999999999726e-01
2.498778999999999861e+00
4.203674999999999606e+00
4.457594000000000278e+00
3.864484000000000030e+00
4.113557000000000130e+00
4.772216000000000236e+00
3.263755000000000184e+00
9.277360000000000051e-01
8.896079999999999544e-01
1.884595999999999938e+00
4.340638000000000218e+00
4.641270999999999702e+00
5.911899000000000015e+00
6.126557000000000031e+00
4.211840999999999724e+00
3.703237999999999808e+00
2.995359000000000105e+00
5.901760000000000339e-01
1.429990000000000094e+00
3.333810999999999858e+00
3.991686000000000067e+00
4.656503999999999976e+00
4.689493999999999829e+00
4.114552999999999905e+00
3.729400000000000048e+00
2.613929000000000169e+00
8.707230000000000247e-01
2.931489999999999929e-01
1.351860000000000062e+00
4.070498999999999867e+00
4.178685999999999900e+00
3.981074000000000002e+00
3.399550000000000072e+00
3.967163999999999913e+00
4.546431000000000111e+00
1.414609999999999923e+00
-3.601900000000000240e-02
6.120160000000000045e-01
2.054867999999999917e+00
3.766728000000000076e+00
2.983292000000000055e+00
2.465266999999999875e+00
3.599041999999999852e+00
3.926448999999999856e+00
3.677642000000000078e+00
1.305385999999999935e+00
1.006860000000000088e+00
2.370671000000000195e+00
3.625176999999999872e+00
4.431859000000000215e+00
5.387044000000000388e+00
5.322516000000000247e+00
4.359423999999999744e+00
3.819116999999999873e+00
2.790560000000000151e+00
8.884720000000000395e-01
1.262246999999999897e+00
2.828863000000000127e+00
3.544026000000000121e+00
3.916548999999999836e+00
3.603901000000000021e+00
3.019445999999999852e+00
4.180737999999999843e+00
1.704924000000000106e+00
-5.762429999999999497e-01
-2.586370000000000058e-01
5.387260000000000382e-01
2.191159999999999997e+00
4.387751999999999875e+00
2.450298999999999783e+00
3.175311000000000217e+00
4.082697999999999716e+00
3.675683999999999951e+00
2.315323999999999938e+00
1.966890000000000027e-01
5.872920000000000362e-01
2.316368000000000205e+00
3.447354999999999947e+00
4.753447000000000422e+00
5.399078000000000266e+00
3.875449000000000144e+00
3.905809999999999782e+00
3.026961000000000013e+00
1.764043000000000028e+00
1.179130999999999929e+00
1.745023999999999909e+00
3.182850000000000179e+00
3.916386999999999841e+00
4.811055999999999777e+00
5.434840000000000337e+00
4.110736000000000168e+00
3.458159999999999901e+00
1.849334999999999951e+00
-1.741399999999999892e-01
3.525340000000000140e-01
1.727357999999999949e+00
2.741013999999999839e+00
3.364977000000000107e+00
2.249624999999999986e+00
2.036687000000000136e+00
4.436911000000000271e+00
2.173048999999999786e+00
3.771909999999999985e-01
-7.110600000000000254e-02
4.622680000000000122e-01
2.275351999999999819e+00
2.315998000000000001e+00
1.187783000000000033e+00
1.429076000000000013e+00
2.550905000000000200e+00
3.495934999999999793e+00
2.560642999999999780e+00
1.914821000000000106e+00
3.079515999999999920e+00
4.795796000000000170e+00
5.572059000000000317e+00
6.527962999999999738e+00
6.592889999999999695e+00
5.876934000000000324e+00
7.527161999999999686e+00
6.009923999999999822e+00
1.794823000000000057e+00
1.328108999999999984e+00
1.721954999999999902e+00
4.147331999999999574e+00
4.573860999999999954e+00
3.967791000000000068e+00
3.653433999999999848e+00
5.049362000000000350e+00
4.979930000000000412e+00
2.771691999999999823e+00
6.238709999999999534e-01
8.691360000000000197e-01
2.055045999999999928e+00
3.747446000000000055e+00
4.139947000000000266e+00
4.342463000000000406e+00
3.776286999999999949e+00
3.391725999999999797e+00
3.115653000000000006e+00
1.505390000000000006e+00
1.200728999999999935e+00
1.136668999999999929e+00
2.326435000000000031e+00
2.326405999999999974e+00
2.173235000000000028e+00
1.474436999999999998e+00
3.038196000000000119e+00
3.645865000000000133e+00
1.904152999999999984e+00
2.589119999999999755e-01
7.243300000000000294e-01
1.578121000000000107e+00
1.946881000000000084e+00
1.548326000000000091e+00
5.264619999999999855e-01
1.141022999999999898e+00
2.626371999999999929e+00
2.276244000000000156e+00
6.193079999999999696e-01
-1.778649999999999953e-01
4.784559999999999924e-01
1.650870000000000060e+00
1.975478999999999985e+00
9.228399999999999936e-01
-2.570970000000000200e-01
1.427151999999999976e+00
1.871750999999999943e+00
1.073512999999999940e+00
-3.438970000000000082e-01
-1.565960000000000130e-01
6.610399999999999610e-01
8.616730000000000222e-01
3.777829999999999799e-01
-1.769449999999999912e-01
-2.625640000000000196e-01
1.813612000000000002e+00
1.204820999999999920e+00
-1.980179999999999996e-01
-2.283759999999999957e-01
-4.571200000000000263e-02
8.377559999999999452e-01
7.084519999999999706e-01
-7.744109999999999605e-01
-1.221417999999999893e+00
2.577940000000000231e-01
1.452615999999999907e+00
3.315250000000000141e-01
-1.258024000000000031e+00
-7.830089999999999550e-01
-5.403700000000000170e-02
5.956310000000000215e-01
2.912850000000000161e-01
-1.043315999999999910e+00
-3.159730000000000039e-01
1.803201000000000054e+00
8.309800000000000519e-01
3.513029999999999764e-01
-5.082290000000000418e-01
-4.438909999999999800e-01
7.694210000000000216e-01
6.568509999999999627e-01
8.738860000000000516e-01
1.000170000000000003e+00
1.125362999999999891e+00
1.656862999999999975e+00
5.790499999999999814e-02
-1.147102000000000066e+00
-6.984540000000000193e-01
-4.166819999999999968e-01
6.284720000000000306e-01
3.816229999999999900e-01
-4.621009999999999840e-01
1.104001999999999928e+00
1.336559000000000053e+00
1.108271000000000006e+00
-4.878129999999999966e-01
-1.226356000000000002e+00
-9.840560000000000418e-01
-1.656700000000000117e-01
-2.243290000000000006e-01
-8.576859999999999484e-01
-1.850303999999999949e+00
-1.414447000000000010e+00
-3.038759999999999795e-01
-9.750480000000000258e-01
-1.357161000000000062e+00
-1.039223999999999926e+00
-5.224180000000000490e-01
7.481400000000000550e-02
-7.327369999999999717e-01
-1.246661000000000019e+00
-2.669409999999999838e-01
2.930809999999999804e-01
1.200760000000000050e+00
-2.800929999999999809e-01
-8.823220000000000507e-01
-3.618009999999999837e-01
5.439030000000000253e-01
5.874949999999999894e-01
-4.722580000000000111e-01
-1.322294999999999998e+00
-9.437440000000000273e-01
5.089380000000000015e-01
-4.194869999999999988e-01
-1.385343999999999909e+00
-1.042496000000000089e+00
1.016340000000000021e-01
3.643129999999999979e-01
3.429479999999999751e-01
-1.345088000000000061e+00
-6.601730000000000098e-01
3.534359999999999724e-01
8.009209999999999940e-01
-4.862759999999999860e-01
-9.198849999999999527e-01
-6.241100000000000536e-01
3.305029999999999912e-01
4.881190000000000251e-01
4.638939999999999730e-01
1.461190999999999907e+00
1.321369999999999933e+00
1.203937999999999953e+00
7.991420000000000190e-01
-7.388620000000000188e-01
-5.822650000000000325e-01
5.853040000000000465e-01
5.987280000000000380e-01
8.731560000000000432e-01
-1.353132000000000001e+00
-1.215608999999999940e+00
-4.860269999999999868e-01
1.095620000000000066e-01
-1.057112000000000052e+00
-2.100998000000000143e+00
-2.681020999999999876e+00
-3.502072000000000074e+00
-5.926066999999999751e+00
-7.725464999999999804e+00
-7.489708000000000254e+00
-7.402968000000000437e+00
-5.560646000000000200e+00
-5.653914000000000328e+00
-5.694269000000000247e+00
-3.977746999999999922e+00
-3.518942000000000014e+00
-3.064332999999999974e+00
-4.071037999999999712e+00
-5.573611999999999789e+00
-3.821464999999999890e+00
-2.324692000000000203e+00
-2.087164000000000019e+00
-3.227301999999999893e+00
-2.867512000000000061e+00
-2.381885000000000030e+00
-1.921297000000000033e+00
-3.141045000000000087e+00
-3.838861000000000079e+00
-4.124295000000000044e+00
-4.147264999999999979e+00
-2.832587000000000188e+00
-3.038869000000000042e+00
-2.718628999999999962e+00
-1.652805999999999997e+00
-1.357590999999999992e+00
-3.395520000000000205e-01
-1.364770000000000039e+00
-1.627040999999999960e+00
-1.698741000000000057e+00
-1.053614000000000051e+00
-4.663349999999999995e-01
-1.306888999999999967e+00
-1.775984999999999925e+00
-8.018910000000000204e-01
-1.308950000000000113e-01
4.387199999999999989e-01
2.036660000000000137e-01
-3.174049999999999927e-01
-9.436679999999999513e-01
-4.547800000000000176e-01
-9.100949999999999873e-01
-1.385518999999999945e+00
-6.010680000000000467e-01
-2.760460000000000136e-01
1.136489000000000082e+00
7.433290000000000175e-01
-4.675659999999999816e-01
6.820900000000000574e-02
7.733320000000000194e-01
1.595178999999999903e+00
2.342299999999999938e-01
-9.026889999999999636e-01
-1.270499999999999963e-01
6.058780000000000276e-01
1.524165999999999910e+00
1.680895999999999946e+00
2.028334000000000081e+00
2.061205000000000176e+00
1.578880000000000061e+00
1.201008000000000076e+00
1.110479999999999939e-01
-2.243660000000000099e-01
5.594879999999999853e-01
1.653415000000000079e+00
1.767613000000000101e+00
1.558988999999999958e+00
7.487219999999999986e-01
2.676950000000000163e-01
6.408490000000000020e-01
-1.104197000000000095e+00
-1.146176000000000084e+00
-7.155650000000000066e-01
8.532299999999999607e-02
1.492145000000000055e+00
9.816620000000000346e-01
7.858230000000000492e-01
1.091306000000000109e+00
1.877172000000000063e+00
1.465510000000000090e+00
-5.077540000000000386e-01
-5.116810000000000525e-01
2.658679999999999932e-01
1.494796999999999931e+00
2.205972000000000044e+00
2.983016999999999808e+00
2.279504000000000197e+00
2.190481999999999818e+00
1.873483999999999927e+00
1.466652000000000067e+00
1.827880000000000060e-01
5.107730000000000325e-01
1.701799999999999979e+00
2.102637000000000089e+00
1.861388000000000043e+00
2.017488000000000170e+00
9.025389999999999802e-01
2.251847000000000154e+00
1.398854000000000042e+00
-4.501879999999999771e-01
-1.220819999999999961e-01
1.107680000000000053e-01
1.956563999999999970e+00
2.043048000000000197e+00
7.480379999999999807e-01
9.986739999999999506e-01
1.547774999999999901e+00
1.855334999999999956e+00
7.011150000000000437e-01
-2.338945999999999970e+00
-5.040294000000000274e+00
-1.026964800000000011e+01
-1.583887900000000037e+01
-2.340852599999999839e+01
-3.019761400000000151e+01
-3.063330900000000057e+01
-3.484827599999999848e+01
-3.021418500000000051e+01
-1.626562200000000047e+01
-1.040597900000000031e+01
-1.056395499999999998e+01
-1.339630200000000038e+01
-1.794843399999999889e+01
-1.937352500000000077e+01
-1.606452200000000019e+01
-1.451563799999999915e+01
-1.180512599999999956e+01
-1.144605199999999989e+01
-8.287419999999999121e+00
-6.071045999999999943e+00
-6.494937000000000182e+00
-6.658525000000000027e+00
-8.782139000000000806e+00
-1.036477099999999929e+01
-6.150360000000000049e+00
-4.046470000000000233e+00
-4.220513000000000403e+00
-5.712659000000000376e+00
-4.730015999999999998e+00
-4.448019000000000389e+00
-3.571702000000000155e+00
-3.932862000000000080e+00
-5.306345999999999563e+00
-6.092016000000000098e+00
-5.967679999999999652e+00
-6.135923000000000016e+00
-5.204877999999999894e+00
-3.728854999999999809e+00
-2.424415999999999904e+00
-2.183599000000000068e+00
-1.240447999999999995e+00
-2.205152000000000001e+00
-2.592051999999999801e+00
-1.564675000000000038e+00
-1.128881999999999941e+00
-5.195199999999999818e-01
-1.882096999999999909e+00
-1.512000000000000011e+00
-9.751109999999999500e-01
1.037639999999999951e-01
3.113049999999999984e-01
-1.953370000000000106e-01
-8.563680000000000181e-01
3.016349999999999865e-01
5.734629999999999450e-01
1.563370000000000037e-01
-1.151918999999999915e+00
-8.570879999999999610e-01
1.349660000000000026e-01
1.647801999999999989e+00
1.519757999999999942e+00
9.566829999999999501e-01
9.575139999999999763e-01
2.016563000000000105e+00
1.650579000000000018e+00
7.135029999999999983e-01
-1.095409999999999995e-01
2.569080000000000252e-01
1.586468999999999907e+00
2.008083000000000062e+00
2.823633000000000060e+00
3.524513999999999925e+00
3.252075000000000049e+00
2.702663999999999955e+00
1.638179999999999970e+00
-1.673610000000000098e-01
-1.357029999999999903e-01
1.008547000000000082e+00
2.495315000000000172e+00
2.542710000000000026e+00
2.328888000000000069e+00
1.660496999999999890e+00
3.331173000000000162e+00
3.078190999999999899e+00
1.370973999999999915e+00
-7.843700000000000672e-02
3.766439999999999788e-01
1.908271000000000051e+00
2.705416000000000043e+00
2.546819000000000166e+00
2.388519000000000059e+00
2.500888999999999918e+00
3.734375000000000000e+00
2.872939999999999827e+00
1.190371999999999986e+00
6.346209999999999907e-01
1.504920999999999953e+00
2.443372000000000099e+00
3.170425999999999966e+00
4.314290999999999876e+00
3.959637999999999991e+00
3.330138999999999960e+00
2.882305999999999813e+00
8.774269999999999570e-01
-1.457430000000000114e-01
6.317000000000000393e-02
1.911564000000000041e+00
2.651524999999999910e+00
3.499855000000000160e+00
4.416889000000000287e+00
3.320091999999999821e+00
3.331852000000000036e+00
2.412274000000000029e+00
2.102690000000000115e-01
-8.915499999999999814e-02
6.376829999999999998e-01
2.181328000000000156e+00
3.080689000000000011e+00
1.870986999999999956e+00
2.236527999999999849e+00
2.228511999999999826e+00
3.110199000000000158e+00
1.055757999999999974e+00
-2.191180000000000072e-01
-7.157800000000000273e-02
1.149980999999999920e+00
1.403488000000000069e+00
1.451959000000000000e+00
1.448094999999999910e+00
2.195195000000000007e+00
3.445628999999999831e+00
1.945300999999999947e+00
4.038760000000000128e-01
9.276700000000000224e-02
7.898429999999999618e-01
2.434480999999999895e+00
2.615307000000000048e+00
2.996538000000000146e+00
4.043669999999999654e+00
2.822728000000000126e+00
3.009316000000000102e+00
1.887458000000000080e+00
1.714269999999999960e-01
4.233899999999999886e-01
1.444652000000000047e+00
2.392870999999999970e+00
2.261762000000000050e+00
8.842039999999999900e-01
1.521309999999999940e+00
2.575736000000000026e+00
1.590162000000000075e+00
2.548819999999999975e-01
-1.789439999999999920e-01
6.197939999999999561e-01
1.919118000000000102e+00
1.772219999999999906e+00
1.272375000000000034e+00
1.736426000000000025e+00
2.721109999999999918e+00
2.834138999999999964e+00
9.153930000000000122e-01
-1.556069999999999953e-01
-6.463900000000000201e-02
9.680579999999999741e-01
2.041331000000000007e+00
2.449145000000000127e+00
2.929889999999999883e+00
2.837753000000000192e+00
2.606657999999999920e+00
2.209515999999999813e+00
8.044719999999999649e-01
-6.079400000000000082e-02
5.481610000000000094e-01
1.646417999999999937e+00
2.058901999999999788e+00
1.247949999999999893e+00
9.744620000000000504e-01
2.140677999999999859e+00
2.199263000000000190e+00
-1.561188999999999938e+00
-6.705938999999999872e+00
-1.409516600000000075e+01
-2.719357700000000122e+01
-4.140227999999999753e+01
-5.563293399999999878e+01
-5.595492099999999880e+01
-5.130620400000000103e+01
-4.168213300000000032e+01
-3.887546199999999885e+01
-3.426273499999999927e+01
-2.578700699999999912e+01
-2.620487800000000078e+01
-2.757508999999999943e+01
-3.173460400000000092e+01
-3.995907199999999904e+01
-3.809118699999999791e+01
-3.942060299999999984e+01
-4.063793400000000133e+01
-2.854449200000000175e+01
-1.837951299999999932e+01
-1.555409500000000023e+01
-1.737871399999999866e+01
-1.976019900000000007e+01
-2.271576200000000156e+01
-2.044942899999999852e+01
-1.883564700000000158e+01
-1.590520000000000067e+01
-1.470230399999999982e+01
-1.197604600000000019e+01
-8.419556999999999292e+00
-8.766406999999999172e+00
-8.946253000000000455e+00
-1.100291200000000025e+01
-1.407437499999999986e+01
-1.327903599999999962e+01
-1.314122599999999963e+01
-1.157292400000000043e+01
-7.551234000000000002e+00
-5.397516000000000425e+00
-4.159734000000000265e+00
-4.360040999999999833e+00
-4.503899999999999793e+00
-6.560146999999999728e+00
-6.643329999999999735e+00
-5.430860000000000021e+00
-3.127555999999999781e+00
-3.102758000000000127e+00
-3.280421000000000031e+00
-2.763199000000000183e+00
-2.209230999999999945e+00
-1.195535000000000014e+00
-1.135132000000000030e+00
-1.876665000000000028e+00
-1.060885999999999996e+00
-1.240040000000000031e-01
5.176300000000000345e-02
-8.998289999999999900e-01
-1.706903999999999977e+00
-1.110802999999999985e+00
-8.228870000000000351e-01
2.453430000000000055e-01
2.316499999999999948e-01
5.359329999999999927e-01
1.156809999999999894e+00
1.610783999999999994e+00
9.920130000000000337e-01
5.354550000000000143e-01
6.351800000000000501e-02
7.463659999999999739e-01
1.809390000000000054e+00
2.209159999999999791e+00
1.059711999999999987e+00
5.777830000000000465e-01


==> plots/data/f030_xoodoo_check_200k/tvals.txt <==
5.379921197891235352e-01
-2.207818776369094849e-01
7.787657976150512695e-01
8.475673794746398926e-01
7.361027598381042480e-01
3.975369334220886230e-01
1.273022174835205078e+00
1.372554302215576172e+00
8.166924118995666504e-01
1.319497227668762207e+00
-2.222228646278381348e-01
1.081671833992004395e+00
6.430786252021789551e-01
-6.388278305530548096e-02
2.160452157258987427e-01
-2.471935749053955078e+00
1.004865765571594238e+00
2.835142016410827637e-01
3.848546445369720459e-01
8.950827717781066895e-01
-5.358965992927551270e-01
7.397426366806030273e-01
-4.866769313812255859e-01
-3.436752259731292725e-01
-7.522683143615722656e-01
-1.726313471794128418e+00
-1.790424883365631104e-01
-1.432614445686340332e+00
-1.205775141716003418e+00
-1.410952210426330566e+00
-2.138879299163818359e+00
-9.531757235527038574e-01
-1.360044240951538086e+00
-9.571276903152465820e-01
-1.992342948913574219e+00
-9.435044527053833008e-01
-2.472244948148727417e-01
-7.000865340232849121e-01
-3.433699309825897217e-01
-1.242113113403320312e+00
-7.008090019226074219e-01
7.079471349716186523e-01
4.381285607814788818e-01
7.848938703536987305e-01
-2.458014488220214844e+00
8.597527742385864258e-01
8.640325069427490234e-01
7.105988860130310059e-01
1.612479925155639648e+00
6.214207410812377930e-01
1.916063547134399414e+00
8.555175065994262695e-01
9.587197303771972656e-01
7.913715839385986328e-01
-1.650683641433715820e+00
1.207038521766662598e+00
3.818362355232238770e-01
4.283191859722137451e-01
1.989232897758483887e-01
-1.166659712791442871e+00
3.259045779705047607e-01
-8.106126189231872559e-01
-3.810851275920867920e-01
-1.448144912719726562e+00
-1.066854596138000488e+00
-2.922482974827289581e-02
-1.035109162330627441e+00
-4.277890920639038086e-01
-4.875155091285705566e-01
-1.043454408645629883e+00
6.652086973190307617e-01
2.925640940666198730e-01
1.055067896842956543e+00
-1.374819159507751465e+00
4.837831556797027588e-01
9.900913834571838379e-01
7.626913785934448242e-01
1.882979631423950195e+00
7.274070978164672852e-01
1.656060218811035156e+00
1.193805932998657227e+00
1.022577404975891113e+00
9.883277416229248047e-01
-1.775980591773986816e+00
1.252577304840087891e+00
1.166113317012786865e-01
4.780162274837493896e-01
8.528936505317687988e-01
-1.119015216827392578e+00
3.465718626976013184e-01
-8.483027219772338867e-01
-4.045960009098052979e-01
-1.148266673088073730e+00
-1.379171609878540039e+00
2.200008630752563477e-01
-5.086056590080261230e-01
2.372292429208755493e-01
-5.006867051124572754e-01
-7.057451009750366211e-01
1.035194277763366699e+00
1.015518546104431152e+00
1.834752440452575684e+00
-6.666628718376159668e-01
2.202600240707397461e-01
9.548653364181518555e-01
5.862756967544555664e-01
1.510783314704895020e+00
4.396890997886657715e-01
1.381512641906738281e+00
1.047237515449523926e+00
-7.541886717081069946e-02
5.921754837036132812e-01
-2.674157381057739258e+00
4.828613400459289551e-01
-1.376644670963287354e-01
-6.350008249282836914e-01
-2.361164689064025879e-01
-2.525084495544433594e+00
-1.877776980400085449e-01
-2.155386507511138916e-01
-1.631950139999389648e-01
-2.610268890857696533e-01
-2.064019441604614258e+00
1.158067464828491211e+00
4.031679332256317139e-01
8.487437963485717773e-01
1.218581080436706543e+00
4.495585262775421143e-01
1.624081373214721680e+00
1.382532864809036255e-01
6.811321973800659180e-01
-9.559422731399536133e-01
1.923463307321071625e-03
9.211664795875549316e-01
4.626081287860870361e-01
1.118754625320434570e+00
-6.918641179800033569e-02
-4.908819496631622314e-01
9.682741016149520874e-02
-4.104301035404205322e-01
-2.241368293762207031e-01
-1.816533684730529785e+00
-6.850106120109558105e-01
-3.825059533119201660e-01
-2.050268173217773438e+00
-1.105619311332702637e+00
-1.979328989982604980e+00
-4.126701056957244873e-01
-2.612345814704895020e-01
-2.278172224760055542e-01
4.724054634571075439e-01
-2.219094753265380859e+00
1.224009156227111816e+00
6.641045808792114258e-01
6.989446878433227539e-01
1.495064616203308105e+00
2.112834155559539795e-01
1.396914601325988770e+00
1.076714172959327698e-01
8.117571473121643066e-01
-2.689443230628967285e-01
-1.353246450424194336e+00
2.144318670034408569e-01
-1.180504798889160156e+00
-1.386014819145202637e+00
-2.966855764389038086e+00
-3.608712673187255859e+00
-1.993992447853088379e+00
-2.583311796188354492e+00
-2.314137697219848633e+00
-5.440277576446533203e+00
-6.511888980865478516e+00
-1.305503463745117188e+01
-2.403741264343261719e+01
-3.456141281127929688e+01
-4.177116012573242188e+01
-2.957300758361816406e+01
-3.008012962341308594e+01
-3.504436111450195312e+01
-3.457513809204101562e+01
-3.499457931518554688e+01
-2.005960845947265625e+01
-2.585738945007324219e+01
-3.586626434326171875e+01
-4.026178741455078125e+01
-4.028514862060546875e+01
-2.877349090576171875e+01
-2.716696357727050781e+01
-2.883672714233398438e+01
-2.942723274230957031e+01
-2.168604850769042969e+01
-1.108213424682617188e+01
-1.429386425018310547e+01
-1.973737907409667969e+01
-2.332060050964355469e+01
-2.003154754638671875e+01
-1.344449043273925781e+01
-1.533236598968505859e+01
-1.411053466796875000e+01
-1.525900554656982422e+01
-9.860893249511718750e+00
-8.291198730468750000e+00
-1.302483749389648438e+01
-1.402513027191162109e+01
-1.601574516296386719e+01
-1.306724262237548828e+01
-1.013284683227539062e+01
-1.039633655548095703e+01
-9.359461784362792969e+00
-1.158703708648681641e+01
-4.941039085388183594e+00
-4.309746265411376953e+00
-6.559087276458740234e+00
-6.631718635559082031e+00
-8.958055496215820312e+00
-4.400886058807373047e+00
-5.627691745758056641e+00
-4.580971717834472656e+00
-4.351045608520507812e+00
-5.839664936065673828e+00
-2.020761728286743164e+00
-4.302974224090576172e+00
-4.005948066711425781e+00
-4.028583526611328125e+00
-4.835896968841552734e+00
-2.807214975357055664e+00
-3.053566694259643555e+00
-2.708616018295288086e+00
-3.711307764053344727e+00
-2.047456026077270508e+00
-1.222462803125381470e-01
-3.651599884033203125e-01
-4.294470846652984619e-01
-1.039183616638183594e+00
-6.317134499549865723e-01
1.884828805923461914e-01
-1.075664162635803223e-01
8.127604424953460693e-02
-1.857267379760742188e+00
-6.278232485055923462e-02
6.899608373641967773e-01
-1.203181035816669464e-02
1.580905795097351074e+00
-6.558049917221069336e-01
5.863218307495117188e-01
-3.119094967842102051e-01
-3.370925784111022949e-01
-3.302438259124755859e-01
-1.666637778282165527e+00
9.005494117736816406e-01
5.452776551246643066e-01
1.065975666046142578e+00
1.685943007469177246e+00
6.698132753372192383e-01
1.906552910804748535e+00
1.711013197898864746e+00
3.211011648178100586e+00
2.308844089508056641e+00
6.628350615501403809e-01
2.231980085372924805e+00
1.671493768692016602e+00
2.995439529418945312e+00
3.489070653915405273e+00
2.602768898010253906e+00
2.804848194122314453e+00
2.559667587280273438e+00
2.384344339370727539e+00
6.010369658470153809e-01
1.418857812881469727e+00
2.044538259506225586e+00
2.093369245529174805e+00
3.321536064147949219e+00
2.003309488296508789e+00
2.296924352645874023e+00
1.832229137420654297e+00
6.855916380882263184e-01
8.356129527091979980e-01
-8.788706064224243164e-01
6.772145032882690430e-01
2.840214967727661133e-01
6.610700488090515137e-01
1.285184383392333984e+00
2.478097798302769661e-03
2.471478462219238281e+00
1.961699247360229492e+00
2.992020130157470703e+00
3.514013767242431641e+00
1.014807462692260742e+00
2.698924541473388672e+00
2.274891614913940430e+00
4.184621810913085938e+00
4.721297740936279297e+00
3.243995904922485352e+00
3.950577735900878906e+00
3.148908853530883789e+00
3.341515064239501953e+00
2.127048492431640625e+00
1.832686066627502441e+00
2.468077182769775391e+00
2.388337135314941406e+00
3.013927459716796875e+00
2.550636291503906250e+00
2.081737041473388672e+00
2.537662029266357422e+00
1.011589884757995605e+00
8.370274305343627930e-01
-4.418397545814514160e-01
5.678597092628479004e-01
1.379700899124145508e+00
1.267710924148559570e+00
2.032363414764404297e+00
6.306023001670837402e-01
1.630784749984741211e+00
1.769788146018981934e+00
2.438818693161010742e+00
2.367259979248046875e+00
1.847027838230133057e-01
2.207199096679687500e+00
1.702289462089538574e+00
2.441029071807861328e+00
2.799058914184570312e+00
2.335315465927124023e+00
2.964998006820678711e+00
2.516260385513305664e+00
3.573300600051879883e+00
2.456650018692016602e+00
1.392431139945983887e+00
2.717584609985351562e+00
2.393557548522949219e+00
2.937131881713867188e+00
2.482496023178100586e+00
1.042902469635009766e+00
1.890798568725585938e+00
3.042600452899932861e-01
3.519070148468017578e-01
-8.357254862785339355e-01
4.150883853435516357e-01
1.362354040145874023e+00
1.545053601264953613e+00
2.801171779632568359e+00
1.705086827278137207e+00
2.679991722106933594e+00
2.036047458648681641e+00
1.246715784072875977e+00
1.153423786163330078e+00
-1.076636552810668945e+00
1.155299186706542969e+00
1.261245846748352051e+00
1.933751106262207031e+00
2.763017892837524414e+00
1.201919794082641602e+00
2.265373706817626953e+00
2.219124317169189453e+00
4.090023994445800781e+00
3.410623550415039062e+00
7.328400015830993652e-01
2.611605882644653320e+00
1.874667286872863770e+00
3.332028627395629883e+00
3.630023717880249023e+00
2.595434188842773438e+00
3.016008377075195312e+00
2.785383939743041992e+00
3.055209159851074219e+00
1.043096303939819336e+00
1.351856470108032227e+00
2.178428411483764648e+00
2.417747974395751953e+00
3.414019584655761719e+00
2.443311214447021484e+00
2.331403017044067383e+00
2.279373645782470703e+00
7.409853339195251465e-01
8.189833760261535645e-01
-8.160457611083984375e-01
3.119142055511474609e-01
4.168217778205871582e-01
6.045522093772888184e-01
1.519985318183898926e+00
2.874653413891792297e-02
1.931837201118469238e+00
2.088062763214111328e+00
2.794266462326049805e+00
3.244533300399780273e+00
-2.846838831901550293e-01
2.272367000579833984e+00
1.999762773513793945e+00
3.155490398406982422e+00
3.854796409606933594e+00
2.869401454925537109e+00
3.378862142562866211e+00
2.299365520477294922e+00
3.165112733840942383e+00
1.703245997428894043e+00
8.925170898437500000e-01
2.278405189514160156e+00
1.733365058898925781e+00
2.061003684997558594e+00
1.047909855842590332e+00
4.011501073837280273e-01
2.414290428161621094e+00
1.835589647293090820e+00
2.395370960235595703e+00
1.866659969091415405e-01
1.209408521652221680e+00
1.817392706871032715e+00
1.779108405113220215e+00
3.862833976745605469e+00
2.397584676742553711e+00
2.946167707443237305e+00
2.337595939636230469e+00
2.659332990646362305e+00
3.037541389465332031e+00
-1.287148892879486084e-01
2.408992767333984375e+00
1.559645175933837891e+00
1.373334884643554688e+00
1.599033355712890625e+00
-2.643918693065643311e-01
1.453543186187744141e+00
1.518668532371520996e+00
2.103268861770629883e+00
1.954128742218017578e+00
2.110122293233871460e-01
2.379726648330688477e+00
2.032035112380981445e+00
3.254802227020263672e+00
3.388292312622070312e+00
2.033285856246948242e+00
2.329835414886474609e+00
1.797389984130859375e+00
2.240803003311157227e+00
6.143705844879150391e-01
1.291321158409118652e+00
1.940705299377441406e+00
1.649591684341430664e+00
2.956866741180419922e+00
6.716280579566955566e-01
5.460672378540039062e-01
2.264121055603027344e+00
2.120369195938110352e+00
2.968327283859252930e+00
-5.069290995597839355e-01
1.625084757804870605e+00
1.697194457054138184e+00
2.409980773925781250e+00
4.089609622955322266e+00
2.203632831573486328e+00
3.095485448837280273e+00
1.686775803565979004e+00
2.160855770111083984e+00
1.996943235397338867e+00
-4.151948392391204834e-01
2.167587518692016602e+00
1.557556748390197754e+00
2.566935062408447266e+00
2.660820722579956055e+00
1.556061863899230957e+00
2.389868497848510742e+00
8.389840126037597656e-01
6.975396275520324707e-01
-1.760483086109161377e-01
-3.013251721858978271e-01
8.127372264862060547e-01
3.889458775520324707e-01
1.254014015197753906e+00
3.605172038078308105e-01
6.419931054115295410e-01
2.523650884628295898e+00
2.892343044281005859e+00
4.021525382995605469e+00
1.155245661735534668e+00
1.969879627227783203e+00
2.090669870376586914e+00
2.305427312850952148e+00
4.933782100677490234e+00
2.418664216995239258e+00
3.653858661651611328e+00
2.963721275329589844e+00
3.301895141601562500e+00
3.392305135726928711e+00
3.663215041160583496e-02
2.747018098831176758e+00
2.600422620773315430e+00
2.740128517150878906e+00
3.286379575729370117e+00
3.758787810802459717e-01
2.377608060836791992e+00
2.622779369354248047e+00
2.907439231872558594e+00
2.797440767288208008e+00
1.044604420661926270e+00
2.278880357742309570e+00
2.120890140533447266e+00
2.876935958862304688e+00
3.104555130004882812e+00
3.052534341812133789e+00
2.530916690826416016e+00
2.414879798889160156e+00
2.532595157623291016e+00
4.951503574848175049e-01
1.175536870956420898e+00
1.768023967742919922e+00
1.543337106704711914e+00
2.696077585220336914e+00
3.065443933010101318e-01
9.545181393623352051e-01
3.775718808174133301e-01
1.339250057935714722e-01
-7.935008406639099121e-02
-1.614495873451232910e+00
1.190117835998535156e+00
1.258855581283569336e+00
1.798661112785339355e+00
2.348035097122192383e+00
1.539721488952636719e+00
2.847842216491699219e+00
1.188819408416748047e+00
1.439447522163391113e+00
1.054925680160522461e+00
-8.324976563453674316e-01
1.181913852691650391e+00
6.984850168228149414e-01
6.906524300575256348e-01
4.593018889427185059e-01
-1.315308064222335815e-01
8.789273500442504883e-01
1.050220131874084473e+00
1.538447499275207520e+00
2.567539513111114502e-01
1.380107522010803223e+00
1.556984186172485352e+00
1.489308118820190430e+00
2.236447095870971680e+00
1.894105911254882812e+00
2.161210775375366211e+00
2.028668880462646484e+00
2.369913578033447266e+00
2.943308591842651367e+00
5.804195255041122437e-02
1.003688931465148926e+00
1.336264967918395996e+00
9.156577587127685547e-01
1.323067069053649902e+00
-5.711678862571716309e-01
9.058188199996948242e-01
1.037669777870178223e+00
1.275272727012634277e+00
1.630204677581787109e+00
-7.094290852546691895e-01
2.359314680099487305e+00
1.460237264633178711e+00
2.264799594879150391e+00
3.110267400741577148e+00
1.431801080703735352e+00
2.922241449356079102e+00
1.498696684837341309e+00
1.823616027832031250e+00
1.026661992073059082e+00
-3.890161812305450439e-01
1.775527358055114746e+00
8.268420696258544922e-01
1.011544942855834961e+00
5.491858348250389099e-02
-7.091649770736694336e-01
7.422263622283935547e-01
3.930466771125793457e-01
1.373242616653442383e+00
-7.485959529876708984e-01
1.199460864067077637e+00
1.465384244918823242e+00
1.670412302017211914e+00
2.973976373672485352e+00
1.617698192596435547e+00
2.572277784347534180e+00
2.316027402877807617e+00
2.276516675949096680e+00
2.309618234634399414e+00
-1.009047031402587891e+00
1.731091976165771484e+00
1.506427288055419922e+00
1.436099886894226074e+00
1.529025673866271973e+00
-4.026982486248016357e-01
1.263767480850219727e+00
5.870339274406433105e-01
1.310676455497741699e+00
1.510701775550842285e+00
-2.824617028236389160e-01
1.821665644645690918e+00
1.494229435920715332e+00
2.243791103363037109e+00
2.611095905303955078e+00
1.427953600883483887e+00
2.007050037384033203e+00
1.427695393562316895e+00
1.815722465515136719e+00
-2.452427446842193604e-01
7.065277099609375000e-01
1.498386740684509277e+00
1.408304452896118164e+00
2.236004114151000977e+00
1.250841736793518066e+00
1.093658924102783203e+00
7.385611534118652344e-01
1.468498706817626953e-01
2.696693241596221924e-01
-1.142845511436462402e+00
9.024538844823837280e-02
1.023580804467201233e-01
1.036957725882530212e-01
2.304813712835311890e-01
-3.297074437141418457e-01
1.378183484077453613e+00
-3.626113235950469971e-01
1.946803331375122070e-01
-1.174515299499034882e-02
-1.311955451965332031e+00
8.843550682067871094e-01
-9.422425925731658936e-02
2.212442010641098022e-01
2.811185121536254883e-01
-4.756993055343627930e-01
7.202231884002685547e-01
5.192946195602416992e-01
1.189931750297546387e+00
8.553162217140197754e-02
9.248411059379577637e-01
1.486627340316772461e+00
1.261658072471618652e+00
1.975654721260070801e+00
1.447547316551208496e+00
1.645114183425903320e+00
1.857989668846130371e+00
1.978160262107849121e+00
2.656759023666381836e+00
-2.832231223583221436e-01
9.430798888206481934e-01
1.435529470443725586e+00
1.576150894165039062e+00
2.144461154937744141e+00
8.774674534797668457e-01
1.983001351356506348e+00
2.944268882274627686e-01
9.062308818101882935e-02
2.477837353944778442e-02
-1.393361806869506836e+00
4.738818109035491943e-01
-2.479303479194641113e-01
-1.828448474407196045e-01
1.274961531162261963e-01
-5.330455899238586426e-01
8.775302767753601074e-01
-1.546098589897155762e-01
6.357447803020477295e-02
-6.330899000167846680e-01
-8.445094823837280273e-01
9.058874845504760742e-01
3.276556432247161865e-01
1.046736121177673340e+00
8.667939305305480957e-01
5.547742247581481934e-01
1.316946864128112793e+00
1.435398697853088379e+00
2.587654590606689453e+00
3.615838885307312012e-01
1.078290581703186035e+00
1.654112100601196289e+00
1.548779249191284180e+00
2.729815006256103516e+00
1.585435152053833008e+00
2.051138639450073242e+00
1.991746783256530762e+00
1.765145778656005859e+00
2.509471416473388672e+00
-7.801150679588317871e-01
1.173651576042175293e+00
1.332790732383728027e+00
9.003980755805969238e-01
1.486904263496398926e+00
-5.047789216041564941e-01
8.033784031867980957e-01
7.079722285270690918e-01
1.424702286720275879e+00
1.417013764381408691e+00
-3.404935300350189209e-01
1.878614187240600586e+00
1.151326775550842285e+00
2.107698202133178711e+00
1.969154238700866699e+00
1.439530611038208008e+00
1.928956866264343262e+00
1.443485140800476074e+00
1.762165546417236328e+00
1.486593037843704224e-01
3.577240109443664551e-01
1.620145320892333984e+00
9.153391718864440918e-01
1.929041504859924316e+00
2.489635646343231201e-01
2.800865173339843750e-01
-3.474458307027816772e-02
-4.770352542400360107e-01
-1.495736688375473022e-01
-1.613939166069030762e+00
4.122151434421539307e-01
7.655045390129089355e-01
8.919302225112915039e-01
1.946503877639770508e+00
5.821860432624816895e-01
1.863916158676147461e+00
4.038451313972473145e-01
5.432169437408447266e-01
3.557017743587493896e-01
-1.409087061882019043e+00
8.586351275444030762e-01
1.255349814891815186e-01
2.434619963169097900e-01
8.722651004791259766e-01
2.581463456153869629e-01
1.559592366218566895e+00
1.516452908515930176e+00
2.065981149673461914e+00
1.068960785865783691e+00
4.996553361415863037e-01
1.809552907943725586e+00
1.294171929359436035e+00
2.264846324920654297e+00
2.038055658340454102e+00
1.902175664901733398e+00
1.912204265594482422e+00
1.378083705902099609e+00
2.191014766693115234e+00
-3.864727616310119629e-01
9.663628935813903809e-01
1.497291684150695801e+00
1.415869593620300293e+00
2.669052124023437500e+00
9.745292663574218750e-01
1.388282656669616699e+00
-1.032860204577445984e-01
4.714915901422500610e-02
2.379827946424484253e-02
-1.689802885055541992e+00
4.718444049358367920e-01
1.958493590354919434e-01
7.822203636169433594e-02
3.778316080570220947e-01
-1.024268627166748047e+00
1.148908376693725586e+00
1.475655317306518555e+00
2.323489665985107422e+00
2.256409883499145508e+00
-1.892834752798080444e-01
1.928440928459167480e+00
1.310266256332397461e+00
2.434845924377441406e+00
2.252598047256469727e+00
1.369613885879516602e+00
1.672860622406005859e+00
1.046826362609863281e+00
1.386198520660400391e+00
-6.672064773738384247e-03
4.878611266613006592e-01
1.529042482376098633e+00
6.395043134689331055e-01
1.458449959754943848e+00
-1.878342628479003906e-01
1.296537965536117554e-01
-1.744894534349441528e-01
-5.016996264457702637e-01
-2.550058960914611816e-01
-1.601957559585571289e+00
-1.812988519668579102e-01
-7.123416662216186523e-02
-3.955009877681732178e-01
2.739106714725494385e-01
-9.910250306129455566e-01
3.565417826175689697e-01
1.501126736402511597e-01
6.410776376724243164e-01
5.446999669075012207e-01
-5.849842429161071777e-01
1.536320924758911133e+00
9.810634851455688477e-01
1.448024153709411621e+00
1.685217261314392090e+00
1.348145723342895508e+00
1.753252625465393066e+00
1.670028328895568848e+00
2.181645870208740234e+00
1.047497868537902832e+00
-4.674510359764099121e-01
1.206573009490966797e+00
-1.834534406661987305e-01
6.820902973413467407e-02
-7.416501641273498535e-01
-1.195084929466247559e+00
2.427155077457427979e-01
-5.171873047947883606e-02
2.635911107063293457e-01
-1.525953412055969238e+00
3.362678289413452148e-01
1.094879031181335449e+00
1.011587500572204590e+00
2.154568433761596680e+00
-5.553224086761474609e-01
1.848674416542053223e+00
5.185829401016235352e-01
6.961077451705932617e-01
6.025146842002868652e-01
-1.998458385467529297e+00
1.213962912559509277e+00
-1.581429988145828247e-01
1.246888712048530579e-01
3.021553456783294678e-01
-1.930800437927246094e+00
6.684313416481018066e-01
5.722462534904479980e-01
5.859456658363342285e-01
6.271775364875793457e-01
-7.861794233322143555e-01
1.580563783645629883e+00
8.792337179183959961e-01
2.195285558700561523e+00
1.326320409774780273e+00
4.963440001010894775e-01
1.321902632713317871e+00
5.210150480270385742e-01
9.288413524627685547e-01
-7.666682004928588867e-01
1.365463831461966038e-03
8.576476573944091797e-01
3.279030621051788330e-01
9.411348104476928711e-01
-9.918560385704040527e-01
-6.722326874732971191e-01
1.878432035446166992e-01
6.147077083587646484e-01
7.916898727416992188e-01
-2.152530908584594727e+00
1.027812004089355469e+00
9.569877386093139648e-01
1.081830739974975586e+00
1.745657801628112793e+00
4.036419093608856201e-02
1.713053584098815918e+00
-4.320564121007919312e-02
7.964453697204589844e-01
2.805970013141632080e-01
-1.293379068374633789e+00
1.347591876983642578e+00
5.437396764755249023e-01
1.187325835227966309e+00
8.864104151725769043e-01
-2.179244719445705414e-02
5.799514651298522949e-01
-4.484994113445281982e-01
-2.837571203708648682e-01
-8.306902647018432617e-01
-8.686428666114807129e-01
-4.107846692204475403e-02
-7.697072029113769531e-01
-1.304903328418731689e-01
-8.932045102119445801e-01
-7.943580746650695801e-01
-4.776703417301177979e-01
-6.098160147666931152e-01
-2.048405259847640991e-01
-1.361698985099792480e+00
-3.231239020824432373e-01
-6.167549267411231995e-02
-4.576401785016059875e-02
4.362788796424865723e-01
-7.187567353248596191e-01
4.219420552253723145e-01
3.501281887292861938e-02
5.824202299118041992e-01
4.643271565437316895e-01
-7.862691879272460938e-01
1.588827610015869141e+00
1.011128544807434082e+00
1.560960531234741211e+00
1.676948308944702148e+00
1.319309473037719727e+00
1.892561912536621094e+00
1.450768828392028809e+00
1.950930833816528320e+00
1.116129755973815918e+00
-4.806545376777648926e-01
1.293351173400878906e+00
7.620359957218170166e-02
6.418091058731079102e-01
8.473579771816730499e-03
-5.079194307327270508e-01
-1.299721449613571167e-01
-4.579855799674987793e-01
-3.450390696525573730e-01
-1.295791387557983398e+00
-6.951307654380798340e-01
-7.476460933685302734e-02
-5.877214074134826660e-01
-8.002305775880813599e-02
-1.053737521171569824e+00
-2.412952184677124023e-01
8.058112114667892456e-02
5.155546069145202637e-01
8.272880911827087402e-01
-1.047010064125061035e+00
1.455265402793884277e+00
1.139080047607421875e+00
1.503818273544311523e+00
1.876051902770996094e+00
1.382415175437927246e+00
1.941259026527404785e+00
1.444062590599060059e+00
2.225694656372070312e+00
1.300444483757019043e+00
-4.152916669845581055e-01
1.547410249710083008e+00
9.351359605789184570e-01
1.666042923927307129e+00
1.281983733177185059e+00
2.326673418283462524e-01
1.219809800386428833e-01
-2.788992822170257568e-01
1.892680861055850983e-02
-8.119976520538330078e-01
-9.650822281837463379e-01
-7.600171864032745361e-02
-1.200251340866088867e+00
-4.762509167194366455e-01
-1.621009826660156250e+00
-7.615556120872497559e-01
3.093757033348083496e-01
6.038869619369506836e-01
1.449177026748657227e+00
-1.384855389595031738e+00
9.606695175170898438e-01
1.253431439399719238e+00
1.420984983444213867e+00
2.565183401107788086e+00
1.368777036666870117e+00
2.237557649612426758e+00
9.475429654121398926e-01
1.368774294853210449e+00
1.080910801887512207e+00
-9.589866399765014648e-01
1.342183828353881836e+00
4.297554492950439453e-01
8.533609509468078613e-01
6.606314182281494141e-01
-2.716057598590850830e-01
2.987468838691711426e-01
-5.997479557991027832e-01
-1.855764240026473999e-01
-9.299607872962951660e-01
-9.076786637306213379e-01
2.399306595325469971e-01
-6.174313426017761230e-01
4.823080301284790039e-01
-4.554213583469390869e-01
-4.067858159542083740e-01
3.697316646575927734e-01
3.821446895599365234e-01
9.046596884727478027e-01
-9.921838641166687012e-01
1.054701805114746094e+00
1.371080040931701660e+00
1.412997484207153320e+00
2.162402868270874023e+00
1.369207739830017090e+00
2.039550542831420898e+00
1.382193684577941895e+00
2.062096357345581055e+00
2.065376043319702148e+00
-1.222047090530395508e+00
1.470251321792602539e+00
1.127816438674926758e+00
1.687102913856506348e+00
2.256250858306884766e+00
6.996846199035644531e-01
1.414015412330627441e+00
2.175432443618774414e-01
2.301898151636123657e-01
-7.963660359382629395e-02
-9.494163990020751953e-01
3.584237694740295410e-01
-4.632570147514343262e-01
8.907004445791244507e-02
-3.125136196613311768e-01
-9.075536727905273438e-01
-4.638932645320892334e-01
-2.867243587970733643e-01
-2.510686516761779785e-01
-1.232696413993835449e+00
-3.727033734321594238e-01
8.003491759300231934e-01
4.404685199260711670e-01
1.317090034484863281e+00
-9.263609349727630615e-02
3.962431848049163818e-01
9.096025824546813965e-01
1.736322879791259766e+00
2.188568592071533203e+00
-5.381988883018493652e-01
1.427335143089294434e+00
1.435213804244995117e+00
1.653838038444519043e+00
2.752820014953613281e+00
1.391237854957580566e+00
2.301450252532958984e+00
1.201989889144897461e+00
1.552314400672912598e+00
1.196860671043395996e+00
-7.717103958129882812e-01
1.461372137069702148e+00
9.776049256324768066e-01
1.340440273284912109e+00
1.291849493980407715e+00
-6.286146640777587891e-01
-2.984598465263843536e-02
-6.302537918090820312e-01
-4.359195232391357422e-01
-1.094141840934753418e+00
7.012036629021167755e-03
8.511226773262023926e-01
3.755772113800048828e-01
1.173549532890319824e+00
6.274383664131164551e-01
7.664230465888977051e-01
1.119234204292297363e+00
2.151050567626953125e+00
2.442066907882690430e+00
-3.929998576641082764e-01
1.060122609138488770e+00
1.250583887100219727e+00
1.166385769844055176e+00
2.906708478927612305e+00
9.099359512329101562e-01
1.927776455879211426e+00
5.363170504570007324e-01
7.816675305366516113e-01
5.766169428825378418e-01
-1.494626402854919434e+00
1.305735945701599121e+00
7.405652403831481934e-01
1.151713371276855469e+00
1.579419612884521484e+00
2.973460555076599121e-01
8.056355118751525879e-01
-1.929746568202972412e-01
-6.195233389735221863e-02
-5.432653427124023438e-01
-1.321839094161987305e+00
-2.221712172031402588e-01
-1.183602929115295410e+00
-1.024198055267333984e+00
-1.517486572265625000e+00
-1.750767827033996582e+00
-4.799985885620117188e-02
1.210628971457481384e-01
5.781217217445373535e-01
-1.008020877838134766e+00
1.423908174037933350e-01
1.055323243141174316e+00
1.201863527297973633e+00
2.155377864837646484e+00
4.057615995407104492e-01
1.670100331306457520e+00
8.847024440765380859e-01
1.123086929321289062e+00
1.055583357810974121e+00
-1.796521425247192383e+00
7.967779636383056641e-01
1.893657147884368896e-01
5.173594951629638672e-01
1.091192483901977539e+00
-1.603225946426391602e+00
2.829630374908447266e-01
5.733747482299804688e-01
1.164181947708129883e+00
1.168646931648254395e+00
-9.440767765045166016e-01
1.293536543846130371e+00
7.307205796241760254e-01
1.051718115806579590e+00
1.173703789710998535e+00
2.050079703330993652e-01
8.545727133750915527e-01
1.815968602895736694e-01
4.975318014621734619e-01
-1.091964006423950195e+00
-9.352712631225585938e-01
3.330216109752655029e-01
-2.474124282598495483e-01
4.356362223625183105e-01
-1.031476497650146484e+00
-1.072077512741088867e+00
-1.703723073005676270e-01
-8.452447503805160522e-02
4.891177415847778320e-01
-1.539020299911499023e+00
6.603161096572875977e-01
8.043129444122314453e-01
8.936715126037597656e-01
1.594673275947570801e+00
7.342101931571960449e-01
1.458539724349975586e+00
3.781508505344390869e-01
8.523831963539123535e-01
4.935111105442047119e-01
-1.513502478599548340e+00
9.231985807418823242e-01
1.187467277050018311e-01
4.525076746940612793e-01
3.762195706367492676e-01
-1.105009555816650391e+00
-4.354041516780853271e-01
-1.159807682037353516e+00
-6.226755976676940918e-01
-1.032982707023620605e+00
-1.045201182365417480e+00
4.128376543521881104e-01
-1.148652911186218262e+00
-8.620859682559967041e-02
-6.851104497909545898e-01
-7.304373979568481445e-01
4.839704930782318115e-01
8.634793758392333984e-01
1.422415733337402344e+00
-1.122776389122009277e+00
3.623661398887634277e-01
8.603329062461853027e-01
8.250782489776611328e-01
2.026041746139526367e+00
6.059291958808898926e-01
1.396414756774902344e+00
3.816252350807189941e-01
1.064690232276916504e+00
6.689442396163940430e-01
-1.863554239273071289e+00
1.054534435272216797e+00
7.464028596878051758e-01
1.072220683097839355e+00
1.229300498962402344e+00
-2.267676889896392822e-01
6.639076471328735352e-01
-4.487433135509490967e-01
-1.829773038625717163e-01
-4.310650229454040527e-01
-1.383910775184631348e+00
2.028179168701171875e-01
-1.206269502639770508e+00
-9.839738607406616211e-01
-1.327823877334594727e+00
-1.368052721023559570e+00
1.613300144672393799e-01
4.889123141765594482e-01
1.394257664680480957e+00
-3.351712524890899658e-01
2.238635569810867310e-01
1.084046721458435059e+00
9.137368202209472656e-01
2.059104681015014648e+00
8.225169181823730469e-01
1.268699765205383301e+00
7.089047431945800781e-01
9.772430658340454102e-01
9.083313941955566406e-01
-1.283689141273498535e+00
6.266330480575561523e-01
9.722881317138671875e-01
7.239964604377746582e-01
9.537866115570068359e-01
-8.567308783531188965e-01
3.357994556427001953e-01
-8.959532380104064941e-01
-5.387855768203735352e-01
-8.705728650093078613e-01
-1.214456319808959961e+00
8.697053194046020508e-01
8.416158705949783325e-02
7.547555565834045410e-01
8.901563286781311035e-01
2.094831764698028564e-01
6.230049133300781250e-01
1.218560487031936646e-01
2.601024806499481201e-01
-9.082245826721191406e-01
-7.062839269638061523e-01
2.784498631954193115e-01
-9.916995763778686523e-01
2.098603695631027222e-01
-4.873902201652526855e-01
-2.096236683428287506e-02
5.419918298721313477e-01
8.777385950088500977e-01
1.608832001686096191e+00
-1.084496140480041504e+00
5.904678106307983398e-01
7.583475112915039062e-01
5.322257876396179199e-01
1.388746261596679688e+00
-1.554557532072067261e-01
1.299932599067687988e+00
1.511612832546234131e-01
6.564330458641052246e-01
1.631012409925460815e-01
-2.667371749877929688e+00
5.777940750122070312e-01
-3.452224731445312500e-01
-6.995378136634826660e-01
-5.517972707748413086e-01
-2.317857265472412109e+00
-6.420208215713500977e-01
-7.401016354560852051e-01
-7.178466916084289551e-01
-1.274307608604431152e+00
-8.537873029708862305e-01
8.707363009452819824e-01
-2.607369422912597656e-01
7.095487713813781738e-01
-2.995810657739639282e-02
8.021297305822372437e-02
1.819165647029876709e-01
-1.992976367473602295e-01
2.184820771217346191e-01
-1.508905053138732910e+00
-7.815895080566406250e-01
-9.718532115221023560e-02
-7.354470491409301758e-01
-1.231535002589225769e-01
-2.145809888839721680e+00
-1.912253260612487793e+00
-1.953347921371459961e+00
-1.171610593795776367e+00
-1.154133796691894531e+00
-2.245214700698852539e+00
-3.304870724678039551e-01
-6.257480978965759277e-01
-1.169929027557373047e+00
-3.757755458354949951e-01
-1.069456338882446289e+00
4.171657562255859375e-01
6.436033248901367188e-01
7.885164618492126465e-01
9.102207422256469727e-01
-7.176429033279418945e-01
1.410967707633972168e+00
1.082615017890930176e+00
1.512135028839111328e+00
1.515693426132202148e+00
1.282711744308471680e+00
1.140995502471923828e+00
4.784758090972900391e-01
9.063244462013244629e-01
-4.012070894241333008e-01
-2.947350144386291504e-01
7.747797369956970215e-01
3.076185472309589386e-02
6.244086027145385742e-01
-1.146838784217834473e+00
-8.939840793609619141e-01
-1.239878535270690918e+00
-9.082655310630798340e-01
-8.290280699729919434e-01
-2.066761016845703125e+00
-4.249687790870666504e-01
-2.198493182659149170e-01
-3.061830401420593262e-01
1.439683139324188232e-01
-7.182626128196716309e-01
4.527306854724884033e-01
6.202385425567626953e-01
1.323748111724853516e+00
1.380399107933044434e+00
-1.080643892288208008e+00
1.532662510871887207e+00
9.874732494354248047e-01
1.501930713653564453e+00
1.869990229606628418e+00
1.030585646629333496e+00
1.606314301490783691e+00
1.251015543937683105e+00
1.247889995574951172e+00
6.039358377456665039e-01
-5.111984014511108398e-01
1.087037682533264160e+00
-7.816924154758453369e-02
1.144868612289428711e+00
7.204048335552215576e-02
-6.606091856956481934e-01
5.491238832473754883e-01
6.588619947433471680e-01
1.343988418579101562e+00
-7.083488702774047852e-01
2.064621597528457642e-01
9.187200665473937988e-01
8.396811485290527344e-01
1.724734067916870117e+00
-3.007962703704833984e-01
1.367767810821533203e+00
4.106716215610504150e-01
6.615832448005676270e-01
9.506304860115051270e-01
-1.532195091247558594e+00
6.315873265266418457e-01
8.534085005521774292e-03
-2.327600270509719849e-01
-8.222578465938568115e-02
-1.601371526718139648e+00
-1.486659944057464600e-01
-3.663568496704101562e-01
-7.144814729690551758e-02
-1.006464213132858276e-01
-3.366003036499023438e-01
1.762921452522277832e+00
1.376803398132324219e+00
2.030872583389282227e+00
1.991198062896728516e+00
1.601265668869018555e+00
1.639305830001831055e+00
1.235329627990722656e+00
1.528150081634521484e+00
3.620432913303375244e-01
2.212883681058883667e-01
7.724857330322265625e-01
3.992581367492675781e-01
1.196750164031982422e+00
-4.130643308162689209e-01
-4.447458386421203613e-01
-1.067356944084167480e+00
-4.470406472682952881e-01
-4.566937088966369629e-01
-1.706943631172180176e+00
1.438514292240142822e-01
1.566887795925140381e-01
2.212617248296737671e-01
5.635665059089660645e-01
-6.006244421005249023e-01
8.622906208038330078e-01
9.414963722229003906e-01
1.591775894165039062e+00
1.671126723289489746e+00
-8.527587652206420898e-01
1.555765986442565918e+00
9.959586858749389648e-01
1.615536808967590332e+00
1.885421276092529297e+00
1.196930408477783203e+00
1.653694987297058105e+00
7.643674612045288086e-01
8.667767047882080078e-01
1.472802907228469849e-01
-3.105962276458740234e-01
1.141579747200012207e+00
5.367271304130554199e-01
1.020303249359130859e+00
-4.713264107704162598e-01
-1.247793197631835938e+00
-1.160556674003601074e+00
-7.773723006248474121e-01
-6.241118907928466797e-01
-1.776909828186035156e+00
2.198316305875778198e-01
4.339283406734466553e-01
7.881664633750915527e-01
1.240251660346984863e+00
2.118688225746154785e-01
1.026766180992126465e+00
1.384891271591186523e+00
2.067780494689941406e+00
1.952318072319030762e+00
-1.367430210113525391e+00
1.575977087020874023e+00
1.149653434753417969e+00
1.489694952964782715e+00
1.853260397911071777e+00
4.410186111927032471e-01
1.981634736061096191e+00
4.896546304225921631e-01
9.204971194267272949e-01
4.709134101867675781e-01
-5.883536934852600098e-01
1.606655359268188477e+00
1.692659556865692139e-01
4.786132276058197021e-01
3.251666948199272156e-02
-1.239067554473876953e+00
-7.179744243621826172e-01
-8.866949677467346191e-01
-7.420620918273925781e-01
-1.642374873161315918e+00
-3.034774661064147949e-01
3.978055715560913086e-01
5.701303109526634216e-02
1.062815546989440918e+00
-1.193100586533546448e-01
7.220569252967834473e-01
-2.343449145555496216e-01
2.206031791865825653e-02
1.732605397701263428e-01
-1.761957049369812012e+00
2.303428202867507935e-01
-2.177513092756271362e-01
-3.418312072753906250e-01
-7.465635240077972412e-02
-8.159385323524475098e-01
8.766238093376159668e-01
8.379147648811340332e-01
1.313265204429626465e+00
1.488265275955200195e+00
-5.578431487083435059e-01
1.766649127006530762e+00
9.932936429977416992e-01
1.821855783462524414e+00
1.822381734848022461e+00
1.178583502769470215e+00
1.231328129768371582e+00
8.332355618476867676e-01
1.205690860748291016e+00
-4.520500823855400085e-02
4.330387413501739502e-01
1.376383543014526367e+00
7.422748804092407227e-01
1.861594200134277344e+00
6.983120441436767578e-01
3.798550963401794434e-01
-9.714765846729278564e-02
-2.952280938625335693e-01
-5.466244742274284363e-02
-1.493824362754821777e+00
-3.977605998516082764e-01
-3.087235391139984131e-01
-5.820920467376708984e-01
-2.327072769403457642e-01
-1.740257024765014648e+00
2.339298874139785767e-01
7.305706739425659180e-01
1.016897916793823242e+00
1.458238601684570312e+00
-1.186042189598083496e+00
1.492261409759521484e+00
9.847671389579772949e-01
1.699565768241882324e+00
1.811824798583984375e+00
1.014718532562255859e+00
1.641384363174438477e+00
3.544853031635284424e-01
7.607528567314147949e-01
-4.369719885289669037e-03
-1.228358522057533264e-01
1.426323652267456055e+00
6.332467794418334961e-01
1.469460725784301758e+00
6.921673417091369629e-01
-9.982985258102416992e-02
-4.112158119678497314e-01
-3.438694179058074951e-01
1.594731397926807404e-02
-1.430197000503540039e+00
-6.516786217689514160e-01
-4.754196107387542725e-01
-1.228454709053039551e+00
-7.207089066505432129e-01
-1.954361081123352051e+00
-2.242735624313354492e-01
3.595401346683502197e-01
8.340157866477966309e-01
1.352487087249755859e+00
-1.433156728744506836e+00
1.116888046264648438e+00
1.034997701644897461e+00
1.309536457061767578e+00
2.044552326202392578e+00
5.446428060531616211e-01
1.568293809890747070e+00
6.479958295822143555e-01
9.275101423263549805e-01
8.909788727760314941e-01
-2.222631126642227173e-01
1.746134638786315918e+00
1.016453623771667480e+00
1.886907219886779785e+00
9.294378757476806641e-01
6.017522141337394714e-02
5.326286554336547852e-01
-1.118600964546203613e-01
-2.910456061363220215e-02
-1.019246578216552734e+00
-7.507488131523132324e-01
-6.047698482871055603e-02
-1.185753822326660156e+00
-2.131103426218032837e-01
-1.110947847366333008e+00
-4.297478795051574707e-01
2.755695879459381104e-01
1.263521194458007812e+00
1.956207752227783203e+00
-1.083192706108093262e+00
8.942719101905822754e-01
1.076946139335632324e+00
1.135063767433166504e+00
2.299175739288330078e+00
1.103551387786865234e+00
1.797885656356811523e+00
1.384984493255615234e+00
1.216399073600769043e+00
1.180992364883422852e+00
-1.427116394042968750e+00
1.040821552276611328e+00
2.359973341226577759e-01
-7.049685716629028320e-02
-4.594973623752593994e-01
-1.597607135772705078e+00
-3.831399083137512207e-01
-5.101844072341918945e-01
-3.579914867877960205e-01
-1.177754163742065430e+00
-6.994428634643554688e-01
6.316076517105102539e-01
-2.915433049201965332e-01
1.183779835700988770e+00
-7.996129989624023438e-02
8.942403793334960938e-01
5.836502313613891602e-01
-1.716575175523757935e-01
-5.776547361165285110e-03
-2.107685565948486328e+00
2.244901657104492188e-01
4.953705966472625732e-01
1.074322238564491272e-01
1.072534561157226562e+00
-1.520508885383605957e+00
-4.143850803375244141e-01
-4.403196740895509720e-03
1.748203784227371216e-01
6.583566069602966309e-01
-1.744417428970336914e+00
1.106565952301025391e+00
8.178485631942749023e-01
9.397644996643066406e-01
1.134209632873535156e+00
3.099189102649688721e-01
1.217913985252380371e+00
7.574700564146041870e-02
1.829444169998168945e-01
-1.280914098024368286e-01
-8.528497219085693359e-01
1.067654371261596680e+00
4.444744810461997986e-02
7.622681260108947754e-01
6.335551291704177856e-02
-8.082259893417358398e-01
-7.167543172836303711e-01
-7.353408336639404297e-01
-5.532822012901306152e-01
-1.566686987876892090e+00
-1.169594645500183105e+00
-1.090507984161376953e+00
-1.991495251655578613e+00
-1.647161483764648438e+00
-2.497234821319580078e+00
-1.106670856475830078e+00
-4.572276473045349121e-01
-2.929479777812957764e-01
3.261266350746154785e-01
-2.180079221725463867e+00
6.788833737373352051e-01
3.224994540214538574e-01
1.707908362150192261e-01
1.192719101905822754e+00
-5.829762220382690430e-01
1.341734051704406738e+00
-3.874442875385284424e-01
-3.084185421466827393e-01
4.912830293178558350e-01
-1.347298741340637207e+00
1.318227291107177734e+00
2.163700759410858154e-03
3.545310497283935547e-01
6.645965576171875000e-02
-1.809077501296997070e+00
-9.587982296943664551e-01
-8.992220759391784668e-01
-9.332914352416992188e-01
-1.502244830131530762e+00
-1.276558756828308105e+00
-4.884422421455383301e-01
-1.084321856498718262e+00
-8.379739522933959961e-01
-1.581616163253784180e+00
-8.833999633789062500e-01
-4.626584947109222412e-01
-2.866680920124053955e-01
6.334201246500015259e-02
-1.366554141044616699e+00
9.945104718208312988e-01
8.636878728866577148e-01
9.069499373435974121e-01
1.433371901512145996e+00
7.359201908111572266e-01
1.427374720573425293e+00
1.149248003959655762e+00
1.189200639724731445e+00
1.186357140541076660e+00
-1.643152832984924316e+00
1.245809078216552734e+00
2.730415165424346924e-01
3.064501881599426270e-01
6.509793996810913086e-01
-1.033091187477111816e+00
-2.061272114515304565e-01
-9.589120149612426758e-01
-6.666502356529235840e-01
-9.199804067611694336e-01
-1.329126954078674316e+00
-2.899824082851409912e-01
-2.424793243408203125e+00
-2.018249750137329102e+00
-2.320666313171386719e+00
-1.779230475425720215e+00
-1.469250917434692383e-01
-5.046508908271789551e-01
1.540955007076263428e-01
-1.918959498405456543e+00
-7.626241445541381836e-02
3.714691102504730225e-01
2.636542916297912598e-01
1.236854314804077148e+00
-8.996855616569519043e-01
9.521387815475463867e-01
-1.835212409496307373e-01
-2.892506420612335205e-01
-2.493560463190078735e-01
-2.100271224975585938e+00
4.858458340167999268e-01
-2.268797308206558228e-01
-3.572061359882354736e-01
-3.875240981578826904e-01
-1.955299377441406250e+00
-6.900563836097717285e-01
-1.595473051071166992e+00
-1.000160217285156250e+00
-1.115539908409118652e+00
-1.825600266456604004e+00
-8.032093942165374756e-02
-1.637190699577331543e+00
-1.146240592002868652e+00
-1.333897471427917480e+00
-1.418153166770935059e+00
-3.438338637351989746e-01
-6.651573777198791504e-01
-1.852758675813674927e-01
-1.083347082138061523e+00
6.935250163078308105e-01
8.391522169113159180e-01
8.041543364524841309e-01
1.307612657546997070e+00
1.002590894699096680e+00
1.296517252922058105e+00
9.314061403274536133e-01
1.360711455345153809e+00
1.573606133460998535e+00
-1.098249912261962891e+00
9.040495008230209351e-02
-5.993788242340087891e-01
-7.873541116714477539e-01
-3.421656787395477295e-01
-2.358327865600585938e+00
-9.815580844879150391e-01
-7.454382181167602539e-01
-1.030315518379211426e+00
-8.223466873168945312e-01
-1.450146079063415527e+00
1.362733006477355957e+00
2.667475044727325439e-01
7.121190428733825684e-01
7.986394762992858887e-01
4.227208495140075684e-01
1.232554435729980469e+00
-8.853626996278762817e-02
3.616446852684020996e-01
-4.509573280811309814e-01
-9.752953648567199707e-01
6.154528260231018066e-01
-1.061376452445983887e+00
-1.837118566036224365e-01
-1.346151113510131836e+00
-1.676774501800537109e+00
-3.732308745384216309e-02
-3.973287343978881836e-01
1.539713144302368164e-01
-2.002785921096801758e+00
6.111337542533874512e-01
8.644720911979675293e-01
9.408782124519348145e-01
1.918390512466430664e+00
5.014032721519470215e-01
1.661965489387512207e+00
6.649530529975891113e-01
5.822286009788513184e-01
5.665454268455505371e-01
-1.477212071418762207e+00
1.214297771453857422e+00
5.351468324661254883e-01
7.444733977317810059e-01
8.293708562850952148e-01
-2.965467572212219238e-01
2.144433856010437012e-01
-8.745561242103576660e-01
-5.875008702278137207e-01
-8.113070726394653320e-01
-1.470295190811157227e+00
5.920983105897903442e-02
-2.300657272338867188e+00
-1.590422987937927246e+00
-1.902388095855712891e+00
-1.700792431831359863e+00
-8.132373541593551636e-02
-5.678848028182983398e-01
6.076477766036987305e-01
-6.155696511268615723e-01
4.347915649414062500e-01
7.703951597213745117e-01
7.735643386840820312e-01
1.806796669960021973e+00
7.212499380111694336e-01
1.327689170837402344e+00
5.144692659378051758e-01
8.648055791854858398e-01
1.298219680786132812e+00
-1.493910431861877441e+00
6.035376787185668945e-01
3.167003691196441650e-01
-6.830148398876190186e-02
2.565318048000335693e-01
-1.409855604171752930e+00
3.290556073188781738e-01
-2.659112215042114258e-01
-1.323251277208328247e-01
9.708907455205917358e-02
-9.435271024703979492e-01
1.517849922180175781e+00
2.732349336147308350e-01
1.165394306182861328e+00
1.156579494476318359e+00
7.431681156158447266e-01
1.094247579574584961e+00
7.236512610688805580e-04
5.049276947975158691e-01
-5.107403993606567383e-01
-5.521247386932373047e-01
4.801455736160278320e-01
-8.850513100624084473e-01
-2.843577861785888672e-01
-1.522255897521972656e+00
-1.592831969261169434e+00
-1.567986249923706055e+00
-1.153177142143249512e+00
-1.029570817947387695e+00
-1.980382800102233887e+00
-4.458730667829513550e-02
-3.957367241382598877e-01
-2.114527225494384766e-01
8.176940679550170898e-01
-3.593043982982635498e-01
6.540995240211486816e-01
-5.076149851083755493e-02
-5.099862217903137207e-01
-2.798433601856231689e-01
-1.607143878936767578e+00
6.750378608703613281e-01
-8.351562619209289551e-01
-5.330715775489807129e-01
-2.324068397283554077e-01
-9.030984044075012207e-01
4.898483753204345703e-01
2.973963022232055664e-01
9.697487950325012207e-01
8.357725739479064941e-01
7.836582511663436890e-02
1.262577533721923828e+00
5.116088986396789551e-01
1.678423643112182617e+00
1.223637819290161133e+00
1.393257498741149902e+00
1.315296530723571777e+00
4.177063107490539551e-01
1.030014038085937500e+00
-1.225053787231445312e+00
1.934202462434768677e-01
1.010175108909606934e+00
3.024252951145172119e-01
9.224818348884582520e-01
-1.300826668739318848e+00
-1.719359159469604492e-01
3.566555306315422058e-02
2.863447070121765137e-01
1.447536587715148926e+00
-1.879569888114929199e+00
9.937848448753356934e-01
8.747581243515014648e-01
1.265901327133178711e+00
1.779509425163269043e+00
5.360643267631530762e-01
1.468017697334289551e+00
8.895333856344223022e-02
5.387840270996093750e-01
1.964140087366104126e-01
-9.155310988426208496e-01
1.451148152351379395e+00
-3.737145066261291504e-01
2.317796200513839722e-01
-2.864904403686523438e-01
-1.500069141387939453e+00
-1.404948592185974121e+00
-9.751107096672058105e-01
-8.700706362724304199e-01
-1.580284714698791504e+00
-4.939605593681335449e-01
3.224682062864303589e-02
-4.136501550674438477e-01
8.206620216369628906e-01
2.315820194780826569e-02
5.414968729019165039e-01
-9.257834553718566895e-01
-1.925818026065826416e-01
-7.889052480459213257e-02
-1.748638629913330078e+00
1.321101784706115723e-01
-2.525944709777832031e-01
-7.809193134307861328e-01
-1.033602282404899597e-02
-1.188477754592895508e+00
5.944473147392272949e-01
4.692954421043395996e-01
6.622359752655029297e-01
1.386610031127929688e+00
-9.237441420555114746e-01
1.611211538314819336e+00
5.420173406600952148e-01
1.070307731628417969e+00
1.465421795845031738e+00
6.478809118270874023e-01
1.133839488029479980e+00
1.688386350870132446e-01
6.136997938156127930e-01
-1.600960642099380493e-01
-1.083823889493942261e-01
1.116469383239746094e+00
3.997020721435546875e-01
9.640603661537170410e-01
2.702203989028930664e-01
-5.286111831665039062e-01
-7.512146234512329102e-01
-5.760321617126464844e-01
-6.719233393669128418e-01
-1.661480665206909180e+00
-6.690241098403930664e-01
-1.255043625831604004e+00
-1.612050294876098633e+00
-8.924647569656372070e-01
-1.805046796798706055e+00
-2.052378952503204346e-01
-2.096376009285449982e-02
1.238673739135265350e-02
9.710003137588500977e-01
-1.546193480491638184e+00
1.217087984085083008e+00
5.206105113029479980e-01
9.145331382751464844e-01
1.498184680938720703e+00
6.482236385345458984e-01
1.357256770133972168e+00
-5.035610869526863098e-02
4.780210852622985840e-01
9.696073830127716064e-02
-8.644265532493591309e-01
1.049571037292480469e+00
-5.324028730392456055e-01
-8.939851075410842896e-02
-5.298151373863220215e-01
-1.795642018318176270e+00
-1.750533819198608398e+00
-1.141492009162902832e+00
-1.155030012130737305e+00
-1.935513496398925781e+00
-2.831763327121734619e-01
-5.839565396308898926e-02
2.176905870437622070e-01
5.210658907890319824e-01
-4.057421684265136719e-01
2.222710251808166504e-01
-5.898212790489196777e-01
1.816162094473838806e-02
-1.123788114637136459e-02
-1.772733330726623535e+00
2.273908108472824097e-01
-4.041277766227722168e-01
-5.570213198661804199e-01
-1.090117450803518295e-02
-8.034688234329223633e-01
6.339734792709350586e-01
3.259558379650115967e-01
1.068121910095214844e+00
8.605896830558776855e-01
-5.762233138084411621e-01
1.834737420082092285e+00
7.559853196144104004e-01
1.874713540077209473e+00
1.476098418235778809e+00
6.918810009956359863e-01
1.192397713661193848e+00
4.670823812484741211e-01
8.481997251510620117e-01
-2.635302543640136719e-01
-2.365648001432418823e-01
6.406288146972656250e-01
-6.316837072372436523e-01
2.257936894893646240e-01
-9.910553097724914551e-01
-1.271728873252868652e+00
-2.918825149536132812e-01
-2.435115128755569458e-01
-3.701681792736053467e-01
-2.420063734054565430e+00
4.386178851127624512e-01
3.747749328613281250e-01
5.143268704414367676e-01
1.098582625389099121e+00
-2.770900428295135498e-01
1.336206316947937012e+00
1.248336285352706909e-01
3.398325145244598389e-01
7.024428248405456543e-02
-1.645971179008483887e+00
9.380599260330200195e-01
-8.854046463966369629e-01
-5.487922430038452148e-01
-5.086470842361450195e-01
-1.941675186157226562e+00
-1.462595701217651367e+00
-1.519037485122680664e+00
-1.186193108558654785e+00
-1.408071994781494141e+00
-4.938866496086120605e-01
3.946087956428527832e-01
-5.947284698486328125e-01
2.943192124366760254e-01
2.578114569187164307e-01
-5.473227053880691528e-02
4.741393625736236572e-01
1.039814829826354980e+00
1.396026372909545898e+00
-5.422551035881042480e-01
2.267894744873046875e-01
6.503762602806091309e-01
3.463946282863616943e-01
1.287036657333374023e+00
6.084965541958808899e-02
1.497782826423645020e+00
1.772350668907165527e-01
-1.361264754086732864e-02
-9.103680402040481567e-02
-1.854366421699523926e+00
6.340236663818359375e-01
-5.359941124916076660e-01
-8.592796325683593750e-01
-7.322717905044555664e-01
-2.651752471923828125e+00
-7.934231758117675781e-01
-1.021312117576599121e+00
-5.714395046234130859e-01
-5.110369324684143066e-01
-1.190590858459472656e+00
1.263500213623046875e+00
-5.268107056617736816e-01
1.632800549268722534e-01
9.436887502670288086e-02
-4.659866392612457275e-01
1.665870696306228638e-01
-8.599837422370910645e-01
-2.672893404960632324e-01
-1.299450278282165527e+00
-1.331779241561889648e+00
-2.208582907915115356e-01
-1.469511866569519043e+00
-1.111266613006591797e+00
-2.182103395462036133e+00
-2.417781114578247070e+00
-1.412300944328308105e+00
-9.191570878028869629e-01
-8.801454901695251465e-01
-2.825444698333740234e+00
5.247852802276611328e-01
1.710686087608337402e-01
1.679993867874145508e-01
7.447977662086486816e-01
-2.311844676733016968e-01
1.148622751235961914e+00
-5.031282901763916016e-01
-1.420444399118423462e-01
-2.660809159278869629e-01
-1.576722383499145508e+00
9.052694439888000488e-01
-1.315377593040466309e+00
-6.948089003562927246e-01
-1.014511466026306152e+00
-2.286649703979492188e+00
-2.325551509857177734e+00
-1.598520994186401367e+00
-1.378077626228332520e+00
-1.795715928077697754e+00
-9.257212281227111816e-01
-5.199778079986572266e-01
-1.448447704315185547e+00
-6.806602478027343750e-01
-1.134355425834655762e+00
-6.121228933334350586e-01
-1.046523809432983398e+00
-7.015264034271240234e-01
-6.765738129615783691e-01
-1.987907767295837402e+00
-6.044164896011352539e-01
-1.336122035980224609e+00
-1.768769145011901855e+00
-6.566041707992553711e-01
-1.845399498939514160e+00
-2.741567194461822510e-01
7.076762616634368896e-02
4.014720022678375244e-01
8.965336680412292480e-01
-1.654396414756774902e+00
1.101104974746704102e+00
1.923607289791107178e-01
3.384413421154022217e-01
1.000120282173156738e+00
4.361608326435089111e-01
1.171674013137817383e+00
-2.188612520694732666e-01
2.316473424434661865e-01
-2.300466746091842651e-01
-8.292264938354492188e-01
8.886900544166564941e-01
-1.202819943428039551e+00
-7.812729477882385254e-01
-1.105817675590515137e+00
-2.660281658172607422e+00
-2.440590620040893555e+00
-1.441450715065002441e+00
-1.367934584617614746e+00
-1.945794820785522461e+00
-1.627036035060882568e-01
-2.395934313535690308e-01
-7.496554255485534668e-01
-1.085763871669769287e-01
-9.226242899894714355e-01
-8.021739870309829712e-02
2.623304128646850586e-01
4.126344919204711914e-01
7.933886051177978516e-01
-2.151711940765380859e+00
5.322051048278808594e-01
1.145364120602607727e-01
-4.197022318840026855e-02
5.662544965744018555e-01
-1.122899532318115234e+00
5.218982100486755371e-01
-8.138056397438049316e-01
-3.790918886661529541e-01
-4.430840015411376953e-01
-1.315410971641540527e+00
8.303666114807128906e-01
-7.398214340209960938e-01
-2.231551855802536011e-01
-1.007328107953071594e-01
-1.562057137489318848e+00
-1.411747217178344727e+00
-8.607994914054870605e-01
-8.086341619491577148e-01
-1.225656509399414062e+00
-1.348661065101623535e+00
-1.105189085006713867e+00
-1.651995897293090820e+00
-1.483229041099548340e+00
-1.935027718544006348e+00
-2.012306690216064453e+00
-2.174906015396118164e+00
-1.224932551383972168e+00
-1.132622122764587402e+00
-1.950338602066040039e+00
-6.728827953338623047e-01
-1.083350658416748047e+00
-1.213801860809326172e+00
-1.013191223144531250e+00
-1.463749289512634277e+00
-4.727955162525177002e-01
-4.441833496093750000e-01
-2.593144178390502930e-01
-1.043934077024459839e-01
-3.326026499271392822e-01
1.600010514259338379e+00
6.904447078704833984e-01
1.296680212020874023e+00
1.434326410293579102e+00
1.076580405235290527e+00
1.396404385566711426e+00
1.167580246925354004e+00
1.461863040924072266e+00
1.086814761161804199e+00
-3.122041523456573486e-01
9.360059499740600586e-01
-1.074939370155334473e+00
-2.511198222637176514e-01
-8.303184509277343750e-01
-1.349094867706298828e+00
-1.683024764060974121e-01
-1.874533593654632568e-01
-5.762102082371711731e-02
-1.655840516090393066e+00
4.429892599582672119e-01
5.684689283370971680e-01
6.895995736122131348e-01
1.506025552749633789e+00
4.771904647350311279e-01
1.590922474861145020e+00
4.352892637252807617e-01
4.898424446582794189e-01
4.486366510391235352e-01
-1.454317092895507812e+00
6.197638511657714844e-01
-3.945461511611938477e-01
-6.948598027229309082e-01
-3.015584647655487061e-01
-1.362292647361755371e+00
-7.479200363159179688e-01
-1.410327315330505371e+00
-1.050781488418579102e+00
-1.112024426460266113e+00
-1.523847460746765137e+00
4.660052433609962463e-02
-1.485053539276123047e+00
-1.191604614257812500e+00
-1.189891457557678223e+00
-1.359173059463500977e+00
-4.549334645271301270e-01
-3.901947438716888428e-01
-3.900748491287231445e-01
-8.394044637680053711e-01
8.756579160690307617e-01
9.482377171516418457e-01
9.068652987480163574e-01
1.493310213088989258e+00
9.735590219497680664e-01
1.313196539878845215e+00
9.160411357879638672e-01
1.537182450294494629e+00
1.468324899673461914e+00
-7.640874385833740234e-01
8.893652558326721191e-01
6.450298428535461426e-01
9.697109460830688477e-01
1.192241787910461426e+00
-9.830183535814285278e-02
1.376211941242218018e-01
-7.856042385101318359e-01
-4.692569375038146973e-01
-3.973459899425506592e-01
-1.333774209022521973e+00
6.183101236820220947e-02
-1.854328632354736328e+00
-1.423708319664001465e+00
-1.455941915512084961e+00
-1.890474319458007812e+00
-1.363216619938611984e-02
2.471817433834075928e-01
7.369340062141418457e-01
7.036275267601013184e-01
-1.561975926160812378e-01
8.160022497177124023e-01
1.974310027435421944e-03
1.319074153900146484e+00
2.832675278186798096e-01
1.104696869850158691e+00
5.200499892234802246e-01
4.092302024364471436e-01
1.539668440818786621e-01
-9.997437000274658203e-01
4.146881103515625000e-01
1.985261291265487671e-01
1.455759555101394653e-01
1.661592572927474976e-01
-1.543168783187866211e+00
-7.038711905479431152e-01
-1.482148528099060059e+00
-8.480891585350036621e-01
-1.058013200759887695e+00
-1.709236979484558105e+00
4.967725276947021484e-01
-1.458727002143859863e+00
-3.486098647117614746e-01
-1.758078858256340027e-02
-7.685483098030090332e-01
4.841844141483306885e-01
6.485249400138854980e-01
1.159543633460998535e+00
1.052279829978942871e+00
1.423234641551971436e-01
1.385629177093505859e+00
4.780663847923278809e-01
1.498352766036987305e+00
1.127215743064880371e+00
1.141496896743774414e+00
8.101704120635986328e-01
4.444845616817474365e-01
8.977088928222656250e-01
-5.520470738410949707e-01
6.927196383476257324e-01
7.765521407127380371e-01
5.211222767829895020e-01
1.106838583946228027e+00
2.503186988178640604e-04
-5.753273889422416687e-02
-8.071823120117187500e-01
-3.673809766769409180e-01
-4.101797938346862793e-01
-1.551960229873657227e+00
-1.787259131669998169e-01
-1.719363093376159668e+00
-1.416582942008972168e+00
-1.289184212684631348e+00
-2.081951379776000977e+00
-8.297576755285263062e-02
-4.515394568443298340e-01
1.845851689577102661e-01
3.550017774105072021e-01
-5.627763271331787109e-01
1.512964129447937012e+00
2.727009952068328857e-01
1.391867160797119141e+00
1.293797373771667480e+00
6.064366698265075684e-01
1.037074446678161621e+00
2.315814644098281860e-01
9.215801954269409180e-01
-1.164643093943595886e-01
3.416022360324859619e-01
9.020013809204101562e-01
5.100533962249755859e-01
1.346964120864868164e+00
4.432566463947296143e-01
-4.840762019157409668e-01
-1.066624522209167480e+00
-4.872765839099884033e-01
-5.728293061256408691e-01
-1.690461158752441406e+00
-4.869659841060638428e-01
-2.234390258789062500e+00
-2.254175186157226562e+00
-2.156693696975708008e+00
-2.365157365798950195e+00
-6.184063553810119629e-01
-7.092677354812622070e-01
-7.379541993141174316e-01
-3.218690678477287292e-02
-1.287676811218261719e+00
1.232062816619873047e+00
-4.161410629749298096e-01
3.473123908042907715e-01
5.834521651268005371e-01
2.043254673480987549e-01
9.093310832977294922e-01
-1.200638785958290100e-01
3.633111715316772461e-01
-4.284735769033432007e-02
-2.435859441757202148e-01
7.549397349357604980e-01
-7.370288372039794922e-01
5.238755941390991211e-01
-1.064442470669746399e-01
-1.211567997932434082e+00
-1.647973060607910156e+00
-7.736696600914001465e-01
-7.241801619529724121e-01
-1.572544217109680176e+00
-3.702664077281951904e-01
-8.581637144088745117e-01
-1.049824833869934082e+00
-7.444419264793395996e-01
-1.649296879768371582e+00
-2.021910399198532104e-01
2.630859613418579102e-01
3.848016560077667236e-01
1.123978972434997559e+00
-1.208682656288146973e+00
1.328392386436462402e+00
2.888314127922058105e-01
1.074255824089050293e+00
1.506613373756408691e+00
8.459178805351257324e-01
1.442489624023437500e+00
-4.184338152408599854e-01
1.611983180046081543e-01
8.965821564197540283e-02
-2.400121241807937622e-01
1.369954109191894531e+00
2.906997203826904297e-01
1.092055797576904297e+00
3.784692585468292236e-01
-7.303916215896606445e-01
-1.435873031616210938e+00
-6.490873694419860840e-01
-6.546429991722106934e-01
-1.127729654312133789e+00
-1.151685714721679688e+00
-1.290702342987060547e+00
-2.736277341842651367e+00
-2.401484012603759766e+00
-3.132027149200439453e+00
-1.538988709449768066e+00
-9.962755441665649414e-01
-1.203791499137878418e+00
4.970676079392433167e-02
-2.548534154891967773e+00
7.944183349609375000e-01
-7.935602217912673950e-02
-2.111518681049346924e-01
3.312922120094299316e-01
-1.346498608589172363e+00
9.440785050392150879e-01
-9.134083390235900879e-01
-4.254736900329589844e-01
-4.045846164226531982e-01
-1.236414313316345215e+00
8.812302350997924805e-01
-1.241523742675781250e+00
-6.949670314788818359e-01
-4.442149698734283447e-01
-1.517569541931152344e+00
-1.717344284057617188e+00
-1.165132403373718262e+00
-1.231447458267211914e+00
-1.451573729515075684e+00
-1.277549743652343750e+00
-6.470372676849365234e-01
-1.715472817420959473e+00
-1.048793911933898926e+00
-1.666707754135131836e+00
-1.178467631340026855e+00
-5.682842731475830078e-01
-4.386233687400817871e-01
2.066544815897941589e-02
-1.462492823600769043e+00
1.202762126922607422e+00
5.712508559226989746e-01
8.881139159202575684e-01
1.204199552536010742e+00
7.057482600212097168e-01
1.454004406929016113e+00
9.623856544494628906e-01
9.533087611198425293e-01
9.905869960784912109e-01
-1.326272249221801758e+00
7.480639219284057617e-01
-1.095126390457153320e+00
-1.246441245079040527e+00
-6.703698039054870605e-01
-2.125344514846801758e+00
-2.357728004455566406e+00
-1.561960458755493164e+00
-1.367577552795410156e+00
-1.405217528343200684e+00
-1.252352952957153320e+00
-1.393763273954391479e-01
-2.430790662765502930e+00
-1.598138332366943359e+00
-1.304594397544860840e+00
-1.065394759178161621e+00
-1.464368253946304321e-01
-1.152953654527664185e-01
3.069027364253997803e-01
-5.111439824104309082e-01
7.529413700103759766e-01
9.630052447319030762e-01
1.084196209907531738e+00
1.869723916053771973e+00
1.151713967323303223e+00
1.987256050109863281e+00
1.172571659088134766e+00
1.437959074974060059e+00
1.539059638977050781e+00
-8.416585326194763184e-01
1.205736398696899414e+00
-6.721140146255493164e-01
-4.116510748863220215e-01
-1.262387037277221680e-01
-2.011879920959472656e+00
-5.626887679100036621e-01
-8.537147045135498047e-01
-8.258413672447204590e-01
-6.683741211891174316e-01
-1.098598003387451172e+00
1.439335942268371582e+00
-8.245230466127395630e-02
7.555007338523864746e-01
1.041944861412048340e+00
5.137088894844055176e-01
6.199979186058044434e-01
-8.911845088005065918e-02
1.195741966366767883e-01
-4.432838857173919678e-01
2.497203797101974487e-01
6.652753353118896484e-01
3.111630678176879883e-01
8.123313188552856445e-01
3.275919705629348755e-02
-4.238714575767517090e-01
-1.080782532691955566e+00
-5.259791612625122070e-01
-6.211303472518920898e-01
-1.448877930641174316e+00
-1.172297000885009766e-01
-1.383343338966369629e+00
-1.208168625831604004e+00
-9.248021841049194336e-01
-1.884276270866394043e+00
-3.294039890170097351e-02
3.053526878356933594e-01
4.697622954845428467e-01
1.036523103713989258e+00
-7.033886909484863281e-01
1.888251543045043945e+00
3.660469949245452881e-01
1.345260977745056152e+00
1.844543099403381348e+00
1.285263061523437500e+00
1.595181584358215332e+00
4.531601965427398682e-01
6.081802845001220703e-01
7.923644967377185822e-03
4.208298921585083008e-01
1.399465203285217285e+00
1.508613675832748413e-01
8.722755312919616699e-01
5.711761116981506348e-01
-5.567396879196166992e-01
-9.193738102912902832e-01
-5.027104020118713379e-01
-4.705879688262939453e-01
-1.124276876449584961e+00
-6.558918356895446777e-01
-1.939263463020324707e+00
-2.419498920440673828e+00
-2.213691234588623047e+00
-3.255107402801513672e+00
-1.058696269989013672e+00
-3.505332171916961670e-01
-1.006833434104919434e+00
-1.122959256172180176e+00
-2.618539094924926758e+00
1.000529885292053223e+00
-7.204891741275787354e-02
-1.716074645519256592e-01
1.461287140846252441e-01
-5.915963649749755859e-01
1.181238889694213867e+00
-8.586618900299072266e-01
-2.579909563064575195e-02
-1.658662408590316772e-02
-1.611056923866271973e+00
9.846022725105285645e-01
-1.653792977333068848e+00
-1.407024145126342773e+00
-1.533145070075988770e+00
-2.534347295761108398e+00
-8.632470369338989258e-01
-8.673830032348632812e-01
-1.262243270874023438e+00
-1.463394880294799805e+00
-5.412900820374488831e-02
7.679787278175354004e-01
4.520032107830047607e-01
9.101079106330871582e-01
2.260262146592140198e-02
1.085697054862976074e+00
-3.734356164932250977e-02
3.667954355478286743e-02
8.349524438381195068e-02
-1.937964439392089844e+00
1.070442795753479004e+00
2.721474170684814453e-01
6.140140295028686523e-01
9.067528843879699707e-01
5.046899616718292236e-02
2.649355530738830566e-01
-8.638073801994323730e-01
-6.430045962333679199e-01
-5.873147845268249512e-01
-1.357787728309631348e+00
-1.516842693090438843e-01
-1.837069392204284668e+00
-1.403595447540283203e+00
-1.336692810058593750e+00
-1.727016687393188477e+00
-1.617498159408569336e+00
-1.325738191604614258e+00
-1.049805760383605957e+00
-1.238052964210510254e+00
-1.057665586471557617e+00
-3.918800354003906250e-01
-1.224392533302307129e+00
-9.028759002685546875e-01
-1.429593563079833984e+00
-8.911964893341064453e-01
-7.557535916566848755e-02
8.666453510522842407e-02
2.010765224695205688e-01
-1.079851508140563965e+00
1.415525317192077637e+00
9.186356663703918457e-01
1.121966481208801270e+00
1.562525868415832520e+00
9.466232657432556152e-01
1.632139086723327637e+00
1.375764489173889160e+00
1.827093005180358887e+00
1.877238512039184570e+00
-4.428172707557678223e-01
1.866060137748718262e+00
8.016350865364074707e-01
1.134428739547729492e+00
1.475199222564697266e+00
6.877413988113403320e-01
6.380776166915893555e-01
-6.572084426879882812e-01
-4.022805392742156982e-01
-5.594670772552490234e-01
-1.093430399894714355e+00
3.567171990871429443e-01
-1.602484107017517090e+00
-9.234727025032043457e-01
-1.139320850372314453e+00
-1.044233441352844238e+00
3.315089941024780273e-01
9.401044249534606934e-01
1.696993708610534668e+00
4.610344171524047852e-01
7.616230249404907227e-01
1.142265200614929199e+00
6.971176266670227051e-01
1.927895069122314453e+00
1.004032611846923828e+00
1.946826815605163574e+00
8.791731595993041992e-01
3.604900240898132324e-01
4.788393080234527588e-01
-1.300350546836853027e+00
1.103109002113342285e+00
4.359588921070098877e-01
-2.217343151569366455e-01
6.823534965515136719e-01
-1.017334699630737305e+00
-9.354044198989868164e-01
-1.260443449020385742e+00
-7.990248799324035645e-01
-7.699770927429199219e-01
-1.144351243972778320e+00
9.732998609542846680e-01
-1.039450526237487793e+00
-2.394713908433914185e-01
1.644877493381500244e-01
-2.675053179264068604e-01
4.871188998222351074e-01
9.234724044799804688e-01
1.180317640304565430e+00
1.026880860328674316e+00
7.044339179992675781e-01
9.751093983650207520e-01
8.576048612594604492e-01
1.399892330169677734e+00
7.634125947952270508e-01
1.093711614608764648e+00
4.001751244068145752e-01
5.925840735435485840e-01
6.551705002784729004e-01
-1.421834707260131836e+00
1.234498500823974609e+00
4.894045293331146240e-01
5.121852755546569824e-01
1.184682488441467285e+00
-3.403059542179107666e-01
3.553224354982376099e-02
-8.698800206184387207e-01
-5.797916054725646973e-01
-5.528929233551025391e-01
-1.700018882751464844e+00
-8.327591419219970703e-02
-2.390663385391235352e+00
-1.858061671257019043e+00
-1.178618788719177246e+00
-1.635054945945739746e+00
-2.282648235559463501e-01
1.079491153359413147e-01
7.101002335548400879e-01
3.707475662231445312e-01
3.453027904033660889e-01
1.455863595008850098e+00
5.510597825050354004e-01
1.652086734771728516e+00
1.367579340934753418e+00
1.107848525047302246e+00
1.157339096069335938e+00
1.286308884620666504e+00
1.412179946899414062e+00
-2.447880059480667114e-01
6.938406825065612793e-01
1.259339451789855957e+00
7.752647995948791504e-01
1.465276956558227539e+00
-2.577714622020721436e-01
3.437919616699218750e-01
-5.799032449722290039e-01
-5.720434188842773438e-01
-3.670922815799713135e-01
-1.314084291458129883e+00
9.729195833206176758e-01
-6.293556094169616699e-01
-1.937701255083084106e-01
6.609366536140441895e-01
-2.836761772632598877e-01
8.085092902183532715e-01
1.488338232040405273e+00
1.517401337623596191e+00
1.578170895576477051e+00
1.847095340490341187e-01
1.555107593536376953e+00
4.832144081592559814e-01
1.735127091407775879e+00
1.651101708412170410e+00
1.006448745727539062e+00
1.172543525695800781e+00
8.837608098983764648e-01
8.635251522064208984e-01
1.387532353401184082e-01
7.639859914779663086e-01
1.205002427101135254e+00
1.064823269844055176e+00
1.568998694419860840e+00
4.363130331039428711e-01
5.808888003230094910e-02
-3.664777576923370361e-01
-3.809789121150970459e-01
-6.345109939575195312e-01
-1.678812384605407715e+00
-8.652653545141220093e-02
-1.428649783134460449e+00
-1.684761166572570801e+00
-1.232648015022277832e+00
-1.675617218017578125e+00
-1.345813721418380737e-01
1.068987417966127396e-02
9.818889945745468140e-02
1.469052314758300781e+00
-3.760308623313903809e-01
1.416559934616088867e+00
-2.419048547744750977e-01
3.959352970123291016e-01
8.770467042922973633e-01
-1.131383627653121948e-01
5.559976696968078613e-01
-3.718472719192504883e-01
-6.126210689544677734e-01
-7.718065977096557617e-01
-8.340730071067810059e-01
3.735314011573791504e-01
-7.998484969139099121e-01
-1.003557562828063965e+00
-1.744096875190734863e+00
-2.682749032974243164e+00
-2.306592941284179688e+00
-1.228527307510375977e+00
-1.505205273628234863e+00
-2.082368373870849609e+00
-3.319860696792602539e-01
-1.719049096107482910e+00
-1.986064195632934570e+00
-1.035969138145446777e+00
-1.794489860534667969e+00
-3.901502192020416260e-01
-1.128563955426216125e-01
-1.716942340135574341e-01
4.511436223983764648e-01
-1.661288738250732422e+00
9.136967062950134277e-01
-6.798108816146850586e-01
-6.797826383262872696e-03
2.609581947326660156e-01
-6.151548027992248535e-01
5.784388184547424316e-01
-1.407138466835021973e+00
-9.971482157707214355e-01
-1.147258996963500977e+00
-1.675167560577392578e+00
1.999912783503532410e-03
-2.232334375381469727e+00
-1.586912035942077637e+00
-1.984435915946960449e+00
-3.873054742813110352e+00
-3.306636333465576172e+00
-1.740436553955078125e+00
-2.011417627334594727e+00
-2.213555335998535156e+00
-5.359843969345092773e-01
-1.035843968391418457e+00
-1.305165410041809082e+00
-4.210224449634552002e-01
-9.650544524192810059e-01
-4.082635045051574707e-01
-1.139437079429626465e+00
-8.610380291938781738e-01
-7.608536481857299805e-01
-1.989070415496826172e+00
1.798666715621948242e-01
-1.536656856536865234e+00
-1.728809595108032227e+00
-1.089154124259948730e+00
-1.367346763610839844e+00
-1.310350298881530762e-01
-4.230793714523315430e-01
4.490879364311695099e-03
3.328887522220611572e-01
-9.350457191467285156e-01
1.317229509353637695e+00
1.185424029827117920e-01
1.097577571868896484e+00
1.135667800903320312e+00
8.885528445243835449e-01
1.027488231658935547e+00
5.447101220488548279e-02
1.831140816211700439e-01
-2.636397182941436768e-01
-5.186540484428405762e-01
8.158849477767944336e-01
-1.041497468948364258e+00
-1.303004860877990723e+00
-1.737815260887145996e+00
-1.873606681823730469e+00
-6.670449376106262207e-01
-1.264302492141723633e+00
-1.084215402603149414e+00
-2.568633079528808594e+00
4.511215984821319580e-01
4.342597424983978271e-01
4.545398354530334473e-01
1.512624621391296387e+00
4.429634809494018555e-01
1.600833296775817871e+00
-4.416985213756561279e-01
1.236644461750984192e-01
-1.626181751489639282e-01
-1.199570298194885254e+00
1.553993105888366699e+00
-6.836710870265960693e-02
7.759858965873718262e-01
8.833500146865844727e-01
-8.798018842935562134e-02
-1.007942557334899902e-01
-8.033787012100219727e-01
-8.100075125694274902e-01
-7.289122939109802246e-01
-1.068147182464599609e+00
-2.063309252262115479e-01
-1.598304152488708496e+00
-1.183413982391357422e+00
-1.432296395301818848e+00
-1.892375111579895020e+00
-2.245517730712890625e+00
-9.665117859840393066e-01
-1.085881590843200684e+00
-1.292914271354675293e+00
2.404322288930416107e-02
-1.790715157985687256e-01
-7.463343143463134766e-01
-2.042853087186813354e-01
-7.442309856414794922e-01
6.700928509235382080e-02
8.693432807922363281e-01
7.765901684761047363e-01
1.233065128326416016e+00
-5.928307771682739258e-01
1.574760556221008301e+00
7.214083075523376465e-01
1.254429459571838379e+00
1.955614686012268066e+00
1.426551938056945801e+00
1.646925091743469238e+00
5.896552205085754395e-01
1.230978965759277344e+00
8.018919229507446289e-01
-3.014451861381530762e-01
1.802786707878112793e+00
-1.473667174577713013e-01
7.714406251907348633e-01
1.914687901735305786e-01
-1.169891476631164551e+00
-7.708692550659179688e-01
-5.258433222770690918e-01
-6.274982094764709473e-01
-9.937400221824645996e-01
-1.325993835926055908e-01
3.468697071075439453e-01
-7.626321911811828613e-01
8.820500224828720093e-02
-7.873942852020263672e-01
2.747795358300209045e-02
1.265305399894714355e+00
1.118124842643737793e+00
1.495789289474487305e+00
-4.910914301872253418e-01
1.515786767005920410e+00
1.040806174278259277e+00
1.475048303604125977e+00
1.917426228523254395e+00
1.060463666915893555e+00
1.763883233070373535e+00
9.282805323600769043e-01
1.090402722358703613e+00
1.191918253898620605e+00
-9.027533531188964844e-01
1.735954046249389648e+00
-4.910239875316619873e-01
-1.100393384695053101e-01
3.270433843135833740e-01
-1.368577361106872559e+00
1.474113017320632935e-01
-6.041678413748741150e-02
1.454124599695205688e-01
2.706862092018127441e-01
2.033460736274719238e-01
1.229046821594238281e+00
4.713929295539855957e-01
1.606781363487243652e+00
1.616984978318214417e-02
7.410789728164672852e-01
2.044284641742706299e-01
2.902605831623077393e-01
3.679563403129577637e-01
-8.816152215003967285e-01
1.058280766010284424e-01
2.097722887992858887e-01
-3.030098080635070801e-01
8.714074641466140747e-02
-1.168922781944274902e+00
-7.593171596527099609e-01
-1.487607717514038086e+00
-1.058843255043029785e+00
-1.078062534332275391e+00
-1.582891106605529785e+00
2.239345908164978027e-01
-1.621918797492980957e+00
-1.248717188835144043e+00
-6.327638626098632812e-01
-1.277525305747985840e+00
-7.591297477483749390e-02
1.386020705103874207e-02
1.794604659080505371e-01
3.722032606601715088e-01
6.151766777038574219e-01
1.388639330863952637e+00
1.090131044387817383e+00
1.539633035659790039e+00
1.458239912986755371e+00
1.395822882652282715e+00
1.234372258186340332e+00
1.408062815666198730e+00
1.477404475212097168e+00
7.263125777244567871e-01
8.296765685081481934e-01
8.379594683647155762e-01
4.293105304241180420e-01
8.633914589881896973e-01
-2.793664932250976562e-01
-5.001125335693359375e-01
-7.874355912208557129e-01
-5.521705746650695801e-01
-7.160375118255615234e-01
-1.476137042045593262e+00
-3.677180111408233643e-01
-1.569900751113891602e+00
-1.447196960449218750e+00
-1.153712391853332520e+00
-2.046150445938110352e+00
-1.302329778671264648e+00
-1.435466766357421875e+00
-1.409900307655334473e+00
-1.332527399063110352e+00
-1.465167403221130371e+00
6.380635499954223633e-01
-1.206862688064575195e+00
-6.467791795730590820e-01
-2.198082506656646729e-01
-5.283237695693969727e-01
3.864677846431732178e-01
6.928540468215942383e-01
5.271522402763366699e-01
1.046757221221923828e+00
7.105932235717773438e-01
1.106499791145324707e+00
8.649291396141052246e-01
1.317248702049255371e+00
9.262243509292602539e-01
1.171922564506530762e+00
8.681754469871520996e-01
5.159701704978942871e-01
7.200949192047119141e-01
-9.660378098487854004e-01
9.606155753135681152e-01
6.666083931922912598e-01
5.372410416603088379e-01
1.076672196388244629e+00
-4.938618838787078857e-01
-3.740485012531280518e-01
-9.708787202835083008e-01
-9.452723860740661621e-01
-6.626814603805541992e-01
-1.638269662857055664e+00
2.887126505374908447e-01
-2.244228601455688477e+00
-1.942537426948547363e+00
-1.523078680038452148e+00
-1.635795354843139648e+00
1.175071746110916138e-01
1.449555456638336182e-01
-2.620101571083068848e-01
3.899386823177337646e-01
-5.640858784317970276e-02
1.124577283859252930e+00
5.834040045738220215e-01
1.140271782875061035e+00
6.565820574760437012e-01
9.353578686714172363e-01
6.383459568023681641e-01
3.599221408367156982e-01
-7.109039463102817535e-03
-6.513693332672119141e-01
5.104922875761985779e-02
1.513912826776504517e-01
-3.296723067760467529e-01
1.295511275529861450e-01
-1.147295475006103516e+00
-1.056819200515747070e+00
-1.605143666267395020e+00
-1.155640125274658203e+00
-1.290779709815979004e+00
-1.821966052055358887e+00
5.508234500885009766e-01
-1.479776978492736816e+00
-9.102160334587097168e-01
-5.096278190612792969e-01
-1.027649521827697754e+00
4.721942842006683350e-01
4.330756962299346924e-01
5.437754988670349121e-01
1.211503744125366211e+00
-8.272905647754669189e-02
1.373459577560424805e+00
4.640914201736450195e-01
1.145646810531616211e+00
1.301783561706542969e+00
1.208727359771728516e+00
9.750773310661315918e-01
7.145010232925415039e-01
6.762074828147888184e-01
-3.966791182756423950e-02
9.283804893493652344e-01
9.683818221092224121e-01
7.576211094856262207e-01
1.054548025131225586e+00
4.029011130332946777e-01
-2.357884645462036133e-01
-5.966356396675109863e-01
-4.673994779586791992e-01
-5.245913267135620117e-01
-1.301239371299743652e+00
-3.749393224716186523e-01
-1.932756066322326660e+00
-1.779363036155700684e+00
-1.367870688438415527e+00
-2.175387620925903320e+00
-6.709511876106262207e-01
-8.188529312610626221e-02
4.281923770904541016e-01
4.290994107723236084e-01
-6.819906830787658691e-01
1.563189268112182617e+00
3.448908329010009766e-01
1.492898344993591309e+00
1.248123407363891602e+00
9.560788273811340332e-01
1.476038932800292969e+00
2.433481961488723755e-01
8.749572038650512695e-01
3.307695984840393066e-01
6.397348046302795410e-01
1.382630348205566406e+00
8.543371558189392090e-01
1.195911169052124023e+00
9.864546060562133789e-01
-2.205008566379547119e-01
-2.054518461227416992e-01
-4.961558878421783447e-01
-6.255649924278259277e-01
-1.108174443244934082e+00
-4.242223203182220459e-01
-1.511187911033630371e+00
-1.781255245208740234e+00
-1.631482243537902832e+00
-1.928315877914428711e+00
-4.593424201011657715e-01
-1.586355566978454590e-01
-3.175010681152343750e-01
8.849900364875793457e-01
-9.512807726860046387e-01
1.623883247375488281e+00
2.931099534034729004e-01
1.715837478637695312e+00
2.264211654663085938e+00
1.705169200897216797e+00
2.228925943374633789e+00
7.261257767677307129e-01
8.632268309593200684e-01
5.191334486007690430e-01
-1.326682418584823608e-01
1.435190796852111816e+00
-2.686097025871276855e-01
1.006742417812347412e-01
-3.663354516029357910e-01
-1.586174130439758301e+00
-7.236760575324296951e-03
-9.410474449396133423e-03
-2.657719552516937256e-01
-5.219091773033142090e-01
4.714550375938415527e-01
7.065585255622863770e-01
5.360258817672729492e-01
1.491669058799743652e+00
2.255752682685852051e-01
1.422573566436767578e+00
1.041416406631469727e+00
1.019676700234413147e-01
1.348262429237365723e-01
-1.226871609687805176e+00
1.053087592124938965e+00
1.892152875661849976e-01
-1.009949296712875366e-01
4.957472681999206543e-01
-1.476793408393859863e+00
-1.207280158996582031e+00
-1.301971316337585449e+00
-1.056586503982543945e+00
-1.157892465591430664e+00
-8.786633610725402832e-01
1.041098475456237793e+00
-6.764433979988098145e-01
3.825794458389282227e-01
5.154479146003723145e-01
1.661262512207031250e-01
1.797914206981658936e-01
-4.741121456027030945e-02
-4.151763617992401123e-01
-5.128058791160583496e-01
-2.158268690109252930e-01
1.997576355934143066e-01
-8.379336595535278320e-01
-2.616533041000366211e-01
-9.020453095436096191e-01
-3.734839260578155518e-01
1.076389074325561523e+00
7.910095453262329102e-01
1.535714864730834961e+00
-8.063440024852752686e-02
1.069416999816894531e+00
9.041994810104370117e-01
9.637822508811950684e-01
1.880653142929077148e+00
1.062232851982116699e+00
1.630759596824645996e+00
1.052096128463745117e+00
7.532724738121032715e-01
7.295926213264465332e-01
-8.564925193786621094e-01
1.523644924163818359e+00
3.368123471736907959e-01
1.218684077262878418e+00
1.319359421730041504e+00
1.170279160141944885e-01
2.344227731227874756e-01
-6.240113973617553711e-01
-5.756718516349792480e-01
-7.419989109039306641e-01
-8.307515978813171387e-01
-3.828069567680358887e-01
-2.136173725128173828e+00
-1.849472522735595703e+00
-2.007924079895019531e+00
-1.339618802070617676e+00
-1.072373241186141968e-02
9.999238699674606323e-02
2.050931751728057861e-01
-6.330095529556274414e-01
4.690873622894287109e-01
2.650223374366760254e-01
5.820375680923461914e-02
3.288941681385040283e-01
-8.381048440933227539e-01
1.357654213905334473e+00
-4.273170530796051025e-01
-8.997471928596496582e-01
-5.778052210807800293e-01
-1.786656022071838379e+00
1.012297391891479492e+00
-7.019873261451721191e-01
-6.427239179611206055e-01
4.824726879596710205e-01
-1.919193387031555176e+00
-7.621629238128662109e-01
-1.082456827163696289e+00
-1.228451132774353027e+00
-1.286123037338256836e+00
-1.215455174446105957e+00
5.028799176216125488e-01
-1.370388150215148926e+00
-9.845328330993652344e-01
-8.528499007225036621e-01
-9.183010458946228027e-01
3.045394718647003174e-01
4.047285020351409912e-01
4.996246993541717529e-01
3.448933959007263184e-01
1.171052217483520508e+00
8.308725953102111816e-01
7.108771800994873047e-01
1.484091877937316895e+00
7.212533950805664062e-01
1.339326381683349609e+00
1.164235830307006836e+00
3.918090462684631348e-01
5.904557108879089355e-01
-6.643689870834350586e-01
7.328292727470397949e-01
6.514718383550643921e-02
-1.169506236910820007e-01
9.914393424987792969e-01
-9.494967460632324219e-01
-9.062659144401550293e-01
-1.118471503257751465e+00
-9.063879251480102539e-01
-7.428929805755615234e-01
-1.204776525497436523e+00
7.597615122795104980e-01
-1.482792377471923828e+00
-8.450023531913757324e-01
-1.677084565162658691e-01
-4.842798709869384766e-01
6.870311498641967773e-01
1.037205219268798828e+00
9.365348815917968750e-01
9.991881847381591797e-01
8.285236954689025879e-01
8.409174084663391113e-01
6.792545914649963379e-01
1.176395893096923828e+00
7.868899703025817871e-01
1.132162690162658691e+00
7.577208280563354492e-01
3.108731806278228760e-01
1.701329052448272705e-01
-7.388525009155273438e-01
5.867283940315246582e-01
4.579733610153198242e-01
4.599970877170562744e-01
1.041845202445983887e+00
-6.058651804924011230e-01
2.389766126871109009e-01
9.035971164703369141e-01
6.012395024299621582e-01
1.630636930465698242e+00
-2.760376930236816406e-01
1.957476973533630371e+00
5.967235565185546875e-01
2.166929006576538086e+00
3.142935276031494141e+00
2.017678976058959961e+00
2.385603904724121094e+00
4.813290536403656006e-01
3.607136011123657227e-01
6.214619278907775879e-01
8.382561802864074707e-02
1.799305200576782227e+00
3.345994651317596436e-01
3.031279146671295166e-01
4.558781683444976807e-01
-8.313888907432556152e-01
-1.219276189804077148e+00
-6.119717359542846680e-01
-1.126694202423095703e+00
-1.237287163734436035e+00
1.124650388956069946e-01
-4.849045574665069580e-01
-6.196932196617126465e-01
0.000000000000000000e+00
-9.192497730255126953e-01
1.648895256221294403e-02
1.450538396835327148e+00
9.021153450012207031e-01
1.435657501220703125e+00
2.468299716711044312e-01
1.596120953559875488e+00
6.037074327468872070e-01
1.614341139793395996e+00
2.126842737197875977e+00
1.021380424499511719e+00
1.742838382720947266e+00
5.204258561134338379e-01
9.318598508834838867e-01
5.929408073425292969e-01
-3.196129500865936279e-01
1.861056685447692871e+00
5.152237415313720703e-01
1.096809148788452148e+00
9.645034670829772949e-01
-9.242615103721618652e-01
-1.241375446319580078e+00
-7.038691043853759766e-01
-7.596144676208496094e-01
-8.213456869125366211e-01
6.309509873390197754e-01
9.552341699600219727e-01
5.336063504219055176e-01
9.333035349845886230e-01
6.973254084587097168e-01
9.669811464846134186e-03
6.641401052474975586e-01
1.925927996635437012e-01
1.545533072203397751e-02
-6.703618764877319336e-01
6.452375054359436035e-01
-4.680716097354888916e-01
-3.718073666095733643e-01
7.199503015726804733e-03
-5.606063604354858398e-01
3.026814758777618408e-01
6.457182765007019043e-01
1.085356831550598145e+00
1.523944735527038574e+00
1.103105321526527405e-01
1.639339685440063477e+00
5.828398466110229492e-01
1.454564332962036133e+00
1.603747010231018066e+00
1.562113404273986816e+00
1.733439683914184570e+00
1.108842134475708008e+00
9.473739266395568848e-01
8.557068705558776855e-01
1.630394011735916138e-01
1.245023131370544434e+00
-4.632418453693389893e-01
6.986536085605621338e-02
-6.163803339004516602e-01
-1.398610711097717285e+00
2.387446723878383636e-02
-3.322666287422180176e-01
-6.453258991241455078e-01
-5.264027118682861328e-01
7.714838385581970215e-01
5.599471926689147949e-01
7.570731043815612793e-01
1.550601482391357422e+00
5.634695291519165039e-01
1.356223106384277344e+00
7.240698337554931641e-01
1.224676743149757385e-01
2.006188184022903442e-01
-9.851792454719543457e-01
1.628822207450866699e+00
2.251809835433959961e-01
9.812240600585937500e-01
1.299641132354736328e+00
5.408216714859008789e-01
3.683184981346130371e-01
-5.260069370269775391e-01
-6.649081707000732422e-01
-6.165271997451782227e-01
-9.703994989395141602e-01
2.133855521678924561e-01
-1.129411697387695312e+00
-7.539952397346496582e-01
-5.908703207969665527e-01
-1.509316444396972656e+00
-1.421223759651184082e+00
-6.008828878402709961e-01
-5.725024938583374023e-01
-7.899900078773498535e-01
3.573002219200134277e-01
1.440802365541458130e-01
-4.757525026798248291e-01
4.205717742443084717e-01
-4.252260550856590271e-02
4.440129697322845459e-01
1.882794499397277832e+00
1.475515484809875488e+00
1.791565299034118652e+00
6.788489818572998047e-01
1.436854481697082520e+00
8.695490360260009766e-01
1.522578239440917969e+00
1.861160159111022949e+00
1.347287297248840332e+00
1.933600783348083496e+00
1.415449380874633789e+00
1.249063730239868164e+00
1.453320384025573730e+00
-3.478139042854309082e-01
1.768740534782409668e+00
5.858677998185157776e-02
7.007073163986206055e-01
1.195627927780151367e+00
-3.945448994636535645e-01
4.869788587093353271e-01
2.746869623661041260e-01
3.986573219299316406e-01
7.688006162643432617e-01
1.223523497581481934e+00
1.269841909408569336e+00
1.124463081359863281e+00
1.989479303359985352e+00
1.508929014205932617e+00
1.526824355125427246e+00
1.394465327262878418e+00
6.922910213470458984e-01
8.135296106338500977e-01
-3.193614184856414795e-01
1.022491693496704102e+00
5.160390734672546387e-01
6.184990406036376953e-01
1.228992223739624023e+00
5.133284926414489746e-01
-4.844072088599205017e-02
-6.508330702781677246e-01
-6.125450134277343750e-01
-5.950665473937988281e-01
-1.298870921134948730e+00
7.272570580244064331e-02
-1.755523085594177246e+00
-1.796821236610412598e+00
-1.252177238464355469e+00
-1.402488946914672852e+00
-1.220736265182495117e+00
-1.210323452949523926e+00
-1.126436829566955566e+00
-1.232541203498840332e+00
-5.770212411880493164e-01
2.259300202131271362e-01
-1.042449235916137695e+00
-4.946879148483276367e-01
-3.979767262935638428e-01
-2.254215925931930542e-01
7.249719500541687012e-01
8.289822936058044434e-01
8.499889373779296875e-01
2.539215385913848877e-01
1.029694080352783203e+00
3.457567691802978516e-01
1.131917983293533325e-01
5.000224709510803223e-01
-1.115157455205917358e-01
8.642937541007995605e-01
-8.605472743511199951e-03
-6.171275973320007324e-01
-3.805853426456451416e-01
-2.011456012725830078e+00
6.437800079584121704e-02
-2.581449270248413086e+00
-3.668735265731811523e+00
-3.260689020156860352e+00
-3.945887088775634766e+00
-1.264382123947143555e+00
-1.652480721473693848e+00
-2.942094326019287109e+00
-2.455466747283935547e+00
-2.128621578216552734e+00
5.601119995117187500e-01
-5.791009664535522461e-01
-9.585139155387878418e-01
-3.567610383033752441e-01
-2.920380830764770508e-01
8.484503626823425293e-02
-6.440151929855346680e-01
-6.601369976997375488e-01
-1.064238190650939941e+00
-4.338877797126770020e-01
1.149147450923919678e-01
-1.066914200782775879e+00
-8.821266889572143555e-01
-1.516298294067382812e+00
-2.577530145645141602e+00
-1.830431103706359863e+00
-1.414183378219604492e+00
-1.499196887016296387e+00
-1.775855302810668945e+00
-9.096065908670425415e-02
-1.619522452354431152e+00
-1.817047715187072754e+00
-7.174294590950012207e-01
-1.233749151229858398e+00
-6.120614707469940186e-02
5.595930814743041992e-01
4.778192341327667236e-01
1.295687794685363770e+00
-7.498157620429992676e-01
1.349488973617553711e+00
5.334472060203552246e-01
1.359983921051025391e+00
1.819172859191894531e+00
1.548850059509277344e+00
1.663530349731445312e+00
3.608448505401611328e-01
5.575239062309265137e-01
1.922509372234344482e-01
1.851756721735000610e-01
1.247617125511169434e+00
-2.528817951679229736e-01
-6.972041726112365723e-02
-2.838615179061889648e-01
-2.251586675643920898e+00
-1.712118983268737793e+00
-1.095945835113525391e+00
-1.295052766799926758e+00
-1.374287724494934082e+00
4.051621854305267334e-01
-5.556066632270812988e-01
-3.840216398239135742e-01
2.366688288748264313e-02
-4.997195899486541748e-01
1.321429610252380371e-01
-8.645172715187072754e-01
-6.714075803756713867e-01
-4.443318843841552734e-01
-1.407787919044494629e+00
9.103586077690124512e-01
-1.068140387535095215e+00
-8.235126137733459473e-01
-5.515769720077514648e-01
-7.529736161231994629e-01
7.023162245750427246e-01
5.770865678787231445e-01
6.249558329582214355e-01
1.294445276260375977e+00
7.345529794692993164e-01
1.613288998603820801e+00
8.589773774147033691e-01
1.506947040557861328e+00
1.793273448944091797e+00
1.926339864730834961e+00
1.621099710464477539e+00
1.356652736663818359e+00
1.100367426872253418e+00
1.022046446800231934e+00
1.026485443115234375e+00
1.338662385940551758e+00
-1.835955381393432617e-01
1.982193142175674438e-01
-6.599879264831542969e-01
-9.417122602462768555e-01
6.451157331466674805e-01
8.766333013772964478e-02
6.238548755645751953e-01
-6.470446586608886719e-01
1.203645348548889160e+00
7.083774805068969727e-01
1.459481000900268555e+00
1.971407651901245117e+00
1.318583250045776367e+00
1.887626409530639648e+00
3.924201130867004395e-01
4.174116551876068115e-01
4.224733412265777588e-01
-7.900583148002624512e-01
1.420966029167175293e+00
6.775012016296386719e-01
1.089784502983093262e+00
1.272408127784729004e+00
1.662303656339645386e-01
-3.578212857246398926e-01
-4.958500862121582031e-01
-5.123344659805297852e-01
-6.362085938453674316e-01
-5.826854705810546875e-01
-2.117611318826675415e-01
-1.666535973548889160e+00
-1.224116444587707520e+00
-1.623652815818786621e+00
-1.336083531379699707e+00
5.292167067527770996e-01
-2.648877725005149841e-02
4.069426655769348145e-01
3.809644281864166260e-01
9.302254319190979004e-01
5.369790792465209961e-01
1.255254387855529785e+00
1.613716244697570801e+00
6.923823356628417969e-01
1.206928253173828125e+00
2.553614974021911621e-01
1.598926037549972534e-01
3.319396078586578369e-01
-1.003752350807189941e+00
1.352541804313659668e+00
8.596855215728282928e-03
7.971595525741577148e-01
8.822739124298095703e-01
2.692795991897583008e-01
3.164329230785369873e-01
-5.735536217689514160e-01
-6.320006847381591797e-01
-8.148444294929504395e-01
-1.188110828399658203e+00
-3.864192366600036621e-01
-2.537631034851074219e+00
-2.659787416458129883e+00
-2.672438144683837891e+00
-1.841026067733764648e+00
-5.787764787673950195e-01
-1.007076382637023926e+00
-7.246858477592468262e-01
-1.027449220418930054e-01
2.710762023925781250e-01
-3.564726114273071289e-01
-8.251482844352722168e-01
-5.989374518394470215e-01
-1.330834507942199707e+00
7.194616794586181641e-01
-1.107380628585815430e+00
-1.443290829658508301e+00
-1.551305174827575684e+00
-3.483638286590576172e+00
-4.840771555900573730e-01
-2.333261013031005859e+00
-2.258747339248657227e+00
-2.619334936141967773e+00
-2.747200012207031250e+00
-1.462901473045349121e+00
-1.393279433250427246e+00
-2.795756340026855469e+00
-2.548156499862670898e+00
-1.938574194908142090e+00
7.955497503280639648e-01
-6.288337707519531250e-01
1.171476580202579498e-02
-1.485803048126399517e-03
-8.187602460384368896e-02
5.459136366844177246e-01
-1.032587647438049316e+00
-9.651600122451782227e-01
-1.272338390350341797e+00
3.330811858177185059e-01
6.190072298049926758e-01
-6.130291223526000977e-01
7.471232861280441284e-02
-3.477663099765777588e-01
-1.479819297790527344e+00
-1.439261674880981445e+00
-1.029716372489929199e+00
-1.116488575935363770e+00
-1.215307235717773438e+00
-9.823913574218750000e-01
-2.345602750778198242e+00
-1.922062635421752930e+00
-2.056240320205688477e+00
-2.487460851669311523e+00
-1.772049665451049805e+00
-1.628602504730224609e+00
-1.499856114387512207e+00
-1.381072044372558594e+00
-1.863096833229064941e+00
-8.858576416969299316e-02
-1.413089156150817871e+00
-1.282060980796813965e+00
-9.423436522483825684e-01
-1.091099381446838379e+00
-2.673768997192382812e-01
-3.962539732456207275e-01
-1.368414610624313354e-01
1.220970749855041504e-01
1.365730047225952148e+00
1.154556035995483398e+00
7.273386716842651367e-01
1.249889612197875977e+00
1.068859100341796875e+00
1.164673686027526855e+00
1.444478154182434082e+00
8.332711458206176758e-01
1.038759708404541016e+00
4.761730320751667023e-03
7.935382723808288574e-01
4.188211262226104736e-01
8.926612138748168945e-02
3.795150220394134521e-01
-7.160222530364990234e-01
-1.314488291740417480e+00
-1.207896471023559570e+00
-1.084237694740295410e+00
-8.982694745063781738e-01
-1.444172739982604980e+00
-3.308643102645874023e-01
-3.155334234237670898e+00
-2.684226274490356445e+00
-2.277151823043823242e+00
-2.170069694519042969e+00
-2.723934352397918701e-01
-8.510797023773193359e-01
-1.181735157966613770e+00
-1.693137735128402710e-01
-5.764543414115905762e-01
6.947871446609497070e-01
-5.320843458175659180e-01
-5.006576180458068848e-01
-5.722966194152832031e-01
2.781679928302764893e-01
-2.215214669704437256e-01
-1.011508703231811523e+00
-9.948055744171142578e-01
-1.579725027084350586e+00
2.822933718562126160e-02
-1.594219952821731567e-01
-1.150853157043457031e+00
-7.455382943153381348e-01
-1.949396252632141113e+00
-1.892492294311523438e+00
-1.553085207939147949e+00
-1.378237009048461914e+00
-1.330556988716125488e+00
-1.541791677474975586e+00
2.547191619873046875e+00
4.138296604156494141e+00
6.107992649078369141e+00
6.533736705780029297e+00
4.638475894927978516e+00
4.027300357818603516e+00
8.567152023315429688e+00
9.405741691589355469e+00
9.379738807678222656e+00
7.289546966552734375e+00
4.710013389587402344e+00
5.299643993377685547e+00
7.751666545867919922e+00
7.521343708038330078e+00
6.613313674926757812e+00
5.347674846649169922e+00
5.814545631408691406e+00
6.906512260437011719e+00
5.736202716827392578e+00
4.411769390106201172e+00
2.137979269027709961e+00
1.026618331670761108e-01
5.216714143753051758e-01
-7.967173457145690918e-01
-1.436322808265686035e+00
-5.983573198318481445e-01
-1.343136191368103027e+00
-1.608242034912109375e+00
-2.153594732284545898e+00
-6.673945784568786621e-01
-2.027890920639038086e+00
-4.150312900543212891e+00
-4.371863365173339844e+00
-5.098712921142578125e+00
-1.781993627548217773e+00
-4.878576755523681641e+00
-4.724907875061035156e+00
-4.340521812438964844e+00
-4.837997436523437500e+00
-2.092854499816894531e+00
-5.176193714141845703e+00
-5.323190212249755859e+00
-4.556867122650146484e+00
-6.427596569061279297e+00
-4.915858268737792969e+00
-2.849910259246826172e+00
-3.001930713653564453e+00
-2.783259153366088867e+00
-1.974229693412780762e+00
-1.974963307380676270e+00
-4.988801956176757812e+00
-4.206390857696533203e+00
-3.250100135803222656e+00
-1.942049741744995117e+00
-1.043613433837890625e+00
-1.815580010414123535e+00
-1.725497364997863770e+00
-1.502993106842041016e+00
4.471675157546997070e-01
-2.843053042888641357e-01
-5.928229093551635742e-01
-2.372415810823440552e-01
-6.029585599899291992e-01
7.572654485702514648e-01
-7.308867573738098145e-01
-1.012447834014892578e+00
-8.235608339309692383e-01
-1.743287682533264160e+00
3.130519688129425049e-01
-1.770449638366699219e+00
-1.478774070739746094e+00
-1.334693312644958496e+00
-2.395016908645629883e+00
-1.674791812896728516e+00
-1.533852219581604004e+00
-1.767713189125061035e+00
-1.719989657402038574e+00
-2.072570800781250000e+00
-4.545311629772186279e-01
-2.041967391967773438e+00
-2.187713623046875000e+00
-1.631353139877319336e+00
-1.353222966194152832e+00
-5.338085889816284180e-01
-7.211792469024658203e-01
-9.121059179306030273e-01
-3.456586003303527832e-01
1.679593443870544434e+00
7.841275334358215332e-01
7.935055494308471680e-01
1.022263407707214355e+00
8.115778565406799316e-01
1.174809098243713379e+00
1.042586803436279297e+00
7.855798602104187012e-01
8.214058876037597656e-01
-1.285556256771087646e-01
9.863374233245849609e-01
-5.733591318130493164e-02
-1.047918107360601425e-02
5.309474468231201172e-01
-6.543181538581848145e-01
-8.349710106849670410e-01
-1.009508967399597168e+00
-7.900967001914978027e-01
-7.663336992263793945e-01
-1.347720026969909668e+00
-1.927385628223419189e-01
-2.218188047409057617e+00
-2.113550901412963867e+00
-2.090495586395263672e+00
-1.891453385353088379e+00
2.902778387069702148e-01
3.560061156749725342e-01
6.344829201698303223e-01
1.234516859054565430e+00
1.535093188285827637e+00
1.249128580093383789e+00
9.710884690284729004e-01
2.019849300384521484e+00
2.061140298843383789e+00
2.088206052780151367e+00
1.054086685180664062e+00
2.830034196376800537e-01
8.266942501068115234e-01
2.449246048927307129e-01
1.261703491210937500e+00
7.955413460731506348e-01
1.085875749588012695e+00
1.221767663955688477e+00
8.156385421752929688e-01
-3.749649524688720703e-01
-9.258696436882019043e-01
-4.086924195289611816e-01
-5.785988569259643555e-01
-7.569054365158081055e-01
4.144398212432861328e+00
5.979043006896972656e+00
7.915705680847167969e+00
7.445640563964843750e+00
5.998320579528808594e+00
5.550404548645019531e+00
9.659178733825683594e+00
1.148579788208007812e+01
1.091271114349365234e+01
8.778142929077148438e+00
5.575000762939453125e+00
6.503109455108642578e+00
9.684774398803710938e+00
9.195369720458984375e+00
7.745732784271240234e+00
6.946010112762451172e+00
7.544486999511718750e+00
9.897456169128417969e+00
7.700582981109619141e+00
9.373876571655273438e+00
2.261197471618652344e+01
2.641069984436035156e+01
3.185766601562500000e+01
2.685141563415527344e+01
1.829556465148925781e+01
2.788914299011230469e+01
3.010354995727539062e+01
4.386842346191406250e+01
3.721783828735351562e+01
1.339024448394775391e+01
1.298848342895507812e+01
2.514286041259765625e+01
2.546645355224609375e+01
2.496310043334960938e+01
1.374933719635009766e+01
1.820620346069335938e+01
1.785826873779296875e+01
1.690394020080566406e+01
1.150363349914550781e+01
9.065316200256347656e+00
1.218295192718505859e+01
1.314147567749023438e+01
1.187495231628417969e+01
1.257019615173339844e+01
1.044213581085205078e+01
3.912041187286376953e+00
4.098207950592041016e+00
3.495731592178344727e+00
3.478990554809570312e+00
6.271526813507080078e+00
5.386128902435302734e+00
5.843846321105957031e+00
5.257184505462646484e+00
4.929438591003417969e+00
4.431760311126708984e+00
2.140894651412963867e+00
2.278939008712768555e+00
1.581755638122558594e+00
2.965702056884765625e+00
3.130226373672485352e+00
4.147969722747802734e+00
3.639370679855346680e+00
2.441765308380126953e+00
2.052008390426635742e+00
3.795202493667602539e+00
3.764278411865234375e+00
3.834433555603027344e+00
2.848505735397338867e+00
2.554693460464477539e+00
2.170521736145019531e+00
2.939178228378295898e+00
2.930552959442138672e+00
2.777036905288696289e+00
2.750772714614868164e+00
2.091029644012451172e+00
2.317825078964233398e+00
1.921842813491821289e+00
1.413338422775268555e+00
1.964322566986083984e+00
2.609881460666656494e-01
8.958413600921630859e-01
4.026466012001037598e-01
-7.056748270988464355e-01
-1.278611898422241211e+00
-1.085366964340209961e+00
-1.105069279670715332e+00
-1.273043990135192871e+00
-8.049905300140380859e-01
-1.604927062988281250e+00
-1.968763589859008789e+00
-1.518780350685119629e+00
-2.082078456878662109e+00
-1.361798644065856934e+00
-7.411476373672485352e-01
-9.033161997795104980e-01
-7.413164973258972168e-01
-1.255600690841674805e+00
1.033800244331359863e+00
3.455300331115722656e-01
5.775905251502990723e-01
7.513552308082580566e-01
5.726770162582397461e-01
1.070575833320617676e+00
2.820004336535930634e-02
2.166507951915264130e-02
1.638888567686080933e-01
-7.383791804313659668e-01
4.455791115760803223e-01
-1.418843507766723633e+00
-1.128116965293884277e+00
-1.571775913238525391e+00
-3.009019851684570312e+00
-3.090856075286865234e+00
-1.701849818229675293e+00
-1.937190413475036621e+00
-1.880619406700134277e+00
-1.440515518188476562e+00
-3.776963233947753906e+00
-5.010000705718994141e+00
-4.476464748382568359e+00
-4.969796180725097656e+00
-3.216605901718139648e+00
-2.965873003005981445e+00
-3.777687311172485352e+00
-4.018240451812744141e+00
-3.834859371185302734e+00
-6.609049439430236816e-01
-1.331238269805908203e+00
-3.089818954467773438e+00
-3.232076406478881836e+00
-3.987961292266845703e+00
-3.722374737262725830e-01
-2.710555553436279297e+00
-3.042822122573852539e+00
-2.881989955902099609e+00
-3.339988946914672852e+00
-9.278286695480346680e-01
-3.434679985046386719e+00
-3.781373977661132812e+00
-3.302050113677978516e+00
-4.908712863922119141e+00
-4.475377559661865234e+00
-2.317874670028686523e+00
-2.622855186462402344e+00
-2.535241842269897461e+00
-1.290844678878784180e+00
-7.050567865371704102e-02
-1.091463088989257812e+00
-4.006561636924743652e-02
-3.485856056213378906e-01
-2.592296302318572998e-01
1.443137884140014648e+00
1.610920190811157227e+00
2.120272636413574219e+00
1.496644020080566406e+00
1.587445855140686035e+00
1.101292848587036133e+00
2.084939956665039062e+00
2.633557796478271484e+00
1.946709632873535156e+00
2.057762861251831055e+00
1.582870244979858398e+00
8.708462119102478027e-01
1.724102497100830078e+00
-2.064484953880310059e-01
6.815651893615722656e+00
1.276697158813476562e+01
1.535402870178222656e+01
1.667703628540039062e+01
1.269188690185546875e+01
1.037330532073974609e+01
1.230478763580322266e+01
1.972492980957031250e+01
2.367139434814453125e+01
1.271152877807617188e+01
7.614949226379394531e+00
1.043737030029296875e+01
1.506403446197509766e+01
1.393474578857421875e+01
1.020792007446289062e+01
9.551046371459960938e+00
8.615902900695800781e+00
1.012799072265625000e+01
7.598545551300048828e+00
5.727699756622314453e+00
5.088676452636718750e+00
6.718758583068847656e+00
6.543209552764892578e+00
5.498283863067626953e+00
4.139698028564453125e+00
2.073524236679077148e+00
1.239021420478820801e+00
1.135520696640014648e+00
6.241701841354370117e-01
1.537951350212097168e+00
4.933314323425292969e-01
6.692470908164978027e-01
1.100322246551513672e+00
-4.174193739891052246e-02
8.838986158370971680e-01
-3.824206292629241943e-01
-5.877609252929687500e-01
-4.106898307800292969e-01
-3.935514390468597412e-01
1.592893838882446289e+00
-6.695161461830139160e-01
-5.495678186416625977e-01
-5.294207483530044556e-02
-3.494171798229217529e-01
5.929464697837829590e-01
2.806072533130645752e-01
1.457423567771911621e-01
5.256341695785522461e-01
1.154972195625305176e+00
1.703041791915893555e-01
-3.583771884441375732e-01
-1.896088719367980957e-01
-1.804016679525375366e-01
5.858504772186279297e-01
-5.330571532249450684e-01
-1.003846526145935059e+00
-1.570700287818908691e+00
-1.645810484886169434e+00
-4.768595695495605469e-01
-2.148416757583618164e+00
-2.595789909362792969e+00
-2.357668399810791016e+00
-3.664773702621459961e+00
-3.739139795303344727e+00
-2.448914289474487305e+00
-2.273815393447875977e+00
-2.372428178787231445e+00
-2.723089456558227539e+00
-1.574335694313049316e+00
-3.665090322494506836e+00
-3.176148653030395508e+00
-2.896798849105834961e+00
-2.740349292755126953e+00
-1.354106187820434570e+00
-2.078696966171264648e+00
-2.364753246307373047e+00
-1.866365909576416016e+00
6.039029955863952637e-01
5.266858339309692383e-01
-1.980802267789840698e-01
1.982377767562866211e-01
1.724609732627868652e-01
3.466271758079528809e-01
-2.040493488311767578e-01
-8.554129004478454590e-01
-6.718941330909729004e-01
-8.983837366104125977e-01
-2.907973229885101318e-01
-1.438302159309387207e+00
-2.457667112350463867e+00
-2.254937171936035156e+00
-3.227240800857543945e+00
-3.974581480026245117e+00
-2.918432474136352539e+00
-2.125722885131835938e+00
-2.264149904251098633e+00
-2.386883258819580078e+00
-1.977612018585205078e+00
-5.375393867492675781e+00
-4.890355110168457031e+00
-5.081362247467041016e+00
-4.673913955688476562e+00
-2.096179723739624023e+00
-3.409741401672363281e+00
-4.172004222869873047e+00
-3.477293252944946289e+00
-2.527087450027465820e+00
-8.665752410888671875e-02
-2.307004213333129883e+00
-2.465412855148315430e+00
-2.138313770294189453e+00
-1.135842561721801758e+00
-1.163251161575317383e+00
-2.049390077590942383e+00
-2.529440641403198242e+00
-2.409711599349975586e+00
-8.006713986396789551e-01
-1.592448592185974121e+00
-3.028330564498901367e+00
-2.786451101303100586e+00
-3.765854358673095703e+00
-4.877000808715820312e+00
-3.575474739074707031e+00
-2.434770584106445312e+00
-2.316179037094116211e+00
-2.239854335784912109e+00
1.568379998207092285e-01
-8.233504295349121094e-01
-6.589428782463073730e-01
-1.633802503347396851e-01
-3.758619427680969238e-01
5.650197267532348633e-01
1.617367267608642578e+00
1.636742234230041504e+00
1.991025567054748535e+00
1.245237946510314941e+00
1.922608733177185059e+00
1.061057925224304199e+00
1.557751536369323730e+00
1.766036987304687500e+00
1.567697048187255859e+00
1.324084639549255371e+00
-2.241687923669815063e-01
3.751214966177940369e-02
3.369389474391937256e-01
1.211582183837890625e+00
9.021337032318115234e-01
-1.692953705787658691e-02
4.137954711914062500e-01
6.793903559446334839e-02
-9.078122377395629883e-01
-1.748602509498596191e+00
-1.290422081947326660e+00
-1.434620022773742676e+00
-1.369967460632324219e+00
-9.774723052978515625e-01
-2.976798534393310547e+00
-3.222779750823974609e+00
-2.941368103027343750e+00
-3.590733528137207031e+00
-1.977456331253051758e+00
-8.382098078727722168e-01
-2.543709039688110352e+00
-1.867293953895568848e+00
-1.147664904594421387e+00
4.802915573120117188e+00
7.838472843170166016e+00
1.646887969970703125e+01
1.730342864990234375e+01
1.784661865234375000e+01
9.970693588256835938e+00
1.188824272155761719e+01
1.370131587982177734e+01
1.267555999755859375e+01
1.064339256286621094e+01
1.027195739746093750e+01
1.137526893615722656e+01
1.237910461425781250e+01
1.097567367553710938e+01
1.129821491241455078e+01
6.484604835510253906e+00
2.331621408462524414e+00
2.984411001205444336e+00
2.413198471069335938e+00
4.077002048492431641e+00
4.636906147003173828e+00
5.232859611511230469e+00
5.053953647613525391e+00
3.771018743515014648e+00
2.412202835083007812e+00
5.226765155792236328e+00
4.936277389526367188e+00
4.865838527679443359e+00
3.739161729812622070e+00
2.699833869934082031e+00
1.757585883140563965e+00
2.913537740707397461e+00
2.812124729156494141e+00
2.159095048904418945e+00
2.250076532363891602e+00
1.367496013641357422e+00
1.264493584632873535e+00
1.239898920059204102e+00
7.994580268859863281e-01
1.573350191116333008e+00
3.585876226425170898e-01
5.315693020820617676e-01
2.801671922206878662e-01
3.867062926292419434e-02
-1.311417579650878906e+00
-1.116543173789978027e+00
-1.259730577468872070e+00
-1.435780525207519531e+00
-9.714167714118957520e-01
-2.893094778060913086e+00
-3.816318988800048828e+00
-3.454278469085693359e+00
-4.186528682708740234e+00
-2.669462919235229492e+00
-2.592587947845458984e+00
-3.645291566848754883e+00
-3.446639776229858398e+00
-3.442809581756591797e+00
1.898995637893676758e-01
-8.711906075477600098e-01
-1.690458416938781738e+00
-1.224702596664428711e+00
-1.646101236343383789e+00
-1.072867065668106079e-01
-2.537670135498046875e+00
-2.988628625869750977e+00
-3.201442718505859375e+00
-2.680731058120727539e+00
4.822822660207748413e-02
-2.192317962646484375e+00
-2.156656742095947266e+00
-1.735757708549499512e+00
-2.410465240478515625e+00
-3.609126329421997070e+00
-2.213919162750244141e+00
-2.274986505508422852e+00
-2.049213171005249023e+00
-1.502380967140197754e+00
-3.336285114288330078e+00
-5.493872165679931641e+00
-5.304118633270263672e+00
-4.957936763763427734e+00
-2.957937955856323242e+00
-2.938754081726074219e+00
-3.329403638839721680e+00
-4.238035678863525391e+00
-3.431773424148559570e+00
-3.682827353477478027e-01
-1.380951523780822754e+00
-2.901615619659423828e+00
-1.927274584770202637e+00
-2.420579910278320312e+00
-2.876139283180236816e-01
-2.943811893463134766e+00
-2.888001918792724609e+00
-2.883093833923339844e+00
-2.838963985443115234e+00
-2.472564280033111572e-01
-2.843456268310546875e+00
-2.941076278686523438e+00
-2.567763566970825195e+00
-3.479597806930541992e+00
-2.697023391723632812e+00
-2.093867063522338867e+00
-2.071644544601440430e+00
-2.189791917800903320e+00
-1.409666180610656738e+00
4.218841195106506348e-01
-2.238285541534423828e+00
-1.168590426445007324e+00
-7.574324607849121094e-01
-5.709475874900817871e-01
1.349304169416427612e-01
1.649970412254333496e-01
4.742732346057891846e-01
7.229576110839843750e-01
1.651064634323120117e+00
8.968002796173095703e-01
8.055973649024963379e-01
1.371897578239440918e+00
1.088492035865783691e+00
1.681024432182312012e+00
8.960881233215332031e-01
7.967255711555480957e-01
1.259218215942382812e+00
-5.234790444374084473e-01
7.480589866638183594e+00
1.757241249084472656e+01
2.099450683593750000e+01
2.411400413513183594e+01
1.845707130432128906e+01
1.303072929382324219e+01
1.794053459167480469e+01
2.682975006103515625e+01
3.415184020996093750e+01
2.351721572875976562e+01
1.045992183685302734e+01
1.389877796173095703e+01
2.125577163696289062e+01
1.988725280761718750e+01
1.710728454589843750e+01
1.214089775085449219e+01
1.231088638305664062e+01
1.481235504150390625e+01
1.257369232177734375e+01
8.666779518127441406e+00
6.747259140014648438e+00
9.028387069702148438e+00
9.309570312500000000e+00
8.202507019042968750e+00
7.416953563690185547e+00
4.574191093444824219e+00
2.386889457702636719e+00
2.197135448455810547e+00
1.754796504974365234e+00
2.467745780944824219e+00
2.405539751052856445e+00
2.047951936721801758e+00
1.884289026260375977e+00
1.739337682723999023e+00
1.131767392158508301e+00
2.809225320816040039e-01
1.376362591981887817e-01
7.474821805953979492e-02
-1.616111099720001221e-01
1.823130011558532715e+00
1.187323853373527527e-01
4.987315833568572998e-01
5.611949563026428223e-01
-3.438826650381088257e-02
9.993259906768798828e-01
6.830758452415466309e-01
6.890784502029418945e-01
1.072541952133178711e+00
1.236378550529479980e+00
1.347365498542785645e+00
4.172540009021759033e-01
6.628021001815795898e-01
7.128131389617919922e-01
1.087512731552124023e+00
6.224587559700012207e-01
-5.019794106483459473e-01
-7.755850553512573242e-01
-1.249169588088989258e+00
3.262526988983154297e-01
-9.028492569923400879e-01
-1.664072871208190918e+00
-1.894220232963562012e+00
-3.192862033843994141e+00
-3.791862964630126953e+00
-2.882706642150878906e+00
-2.361225605010986328e+00
-2.667442798614501953e+00
-2.244719266891479492e+00
-6.371322870254516602e-01
-4.032321453094482422e+00
-3.685820102691650391e+00
-3.182344436645507812e+00
-3.139342069625854492e+00
-1.527946233749389648e+00
-2.747049331665039062e+00
-2.758686780929565430e+00
-2.232662439346313477e+00
-1.803834557533264160e+00
1.323578357696533203e-01
-1.160893440246582031e+00
-1.095954895019531250e+00
-1.258501648902893066e+00
-9.268982410430908203e-01
-9.022383093833923340e-01
-3.024494886398315430e+00
-3.631119489669799805e+00
-3.381086111068725586e+00
-2.434378147125244141e+00
-3.955346584320068359e+00
-6.012851715087890625e+00
-6.308061122894287109e+00
-5.642395496368408203e+00
-5.147211551666259766e+00
-5.277146816253662109e+00
-5.679880142211914062e+00
-7.471501827239990234e+00
-7.099826335906982422e+00
-1.236332178115844727e+00
-2.271051168441772461e+00
-4.090056419372558594e+00
-3.855012178421020508e+00
-3.996752262115478516e+00
-1.278283119201660156e+00
-4.562228202819824219e+00
-4.726700305938720703e+00
-4.566243648529052734e+00
-3.759745836257934570e+00
-3.747284710407257080e-01
-2.550023317337036133e+00
-2.332670688629150391e+00
-2.258924007415771484e+00
-2.525169610977172852e+00
-3.077339887619018555e+00
-2.087707281112670898e+00
-2.121157407760620117e+00
-2.126327753067016602e+00
-1.950973629951477051e+00
-2.956511735916137695e+00
-4.205462455749511719e+00
-3.951061964035034180e+00
-3.944061279296875000e+00
-2.880847215652465820e+00
-2.262952804565429688e+00
-3.412089586257934570e+00
-4.559484958648681641e+00
-3.521228551864624023e+00
3.196221828460693359e+00
7.646008968353271484e+00
1.959479331970214844e+01
2.477578926086425781e+01
2.496514129638671875e+01
1.305369281768798828e+01
2.086408424377441406e+01
1.806850051879882812e+01
1.862871742248535156e+01
1.483910179138183594e+01
1.235649108886718750e+01
1.597957324981689453e+01
1.725500488281250000e+01
1.625667572021484375e+01
1.920795822143554688e+01
1.204708862304687500e+01
4.274079322814941406e+00
4.359869480133056641e+00
3.780296802520751953e+00
4.044209957122802734e+00
7.128262042999267578e+00
7.738942146301269531e+00
7.046935081481933594e+00
5.823328495025634766e+00
4.036387443542480469e+00
5.349941253662109375e+00
6.416322231292724609e+00
6.695550918579101562e+00
5.752039432525634766e+00
4.257826805114746094e+00
2.400086164474487305e+00
3.056640625000000000e+00
3.895006656646728516e+00
3.269810438156127930e+00
2.620806932449340820e+00
2.942288398742675781e+00
1.573807716369628906e+00
2.040084838867187500e+00
9.373080730438232422e-01
1.836294412612915039e+00
1.014445424079895020e+00
6.503302454948425293e-01
6.227324008941650391e-01
3.217110633850097656e-01
-2.903419733047485352e-01
-9.809356927871704102e-01
-1.211029171943664551e+00
-1.192620158195495605e+00
-1.311942219734191895e+00
-1.220901608467102051e+00
-3.426905155181884766e+00
-3.437039613723754883e+00
-3.680668354034423828e+00
-2.850933074951171875e+00
-1.776750802993774414e+00
-2.871506214141845703e+00
-3.563848733901977539e+00
-3.361718416213989258e+00
-2.419441938400268555e-01
-3.354372978210449219e-01
-1.337913513183593750e+00
-1.337345957756042480e+00
-1.476246595382690430e+00
-4.287311434745788574e-01
-2.006442070007324219e+00
-3.045663356781005859e+00
-3.227042436599731445e+00
-3.493384838104248047e+00
-8.266722410917282104e-02
-1.892857313156127930e+00
-2.836647510528564453e+00
-2.276113510131835938e+00
-3.796338558197021484e+00
-3.980959653854370117e+00
-3.185554742813110352e+00
-2.849988460540771484e+00
-2.734344482421875000e+00
-2.807118892669677734e+00
-2.742148160934448242e+00
-6.792629241943359375e+00
-7.712778091430664062e+00
-7.297938346862792969e+00
-6.008002758026123047e+00
-3.459616899490356445e+00
-4.974402427673339844e+00
-7.394825935363769531e+00
-6.278745651245117188e+00
-3.222267150878906250e+00
-1.503898739814758301e+00
-4.935386180877685547e+00
-6.238561630249023438e+00
-5.412149429321289062e+00
-2.961054563522338867e+00
-3.792254447937011719e+00
-4.734621524810791016e+00
-5.163189411163330078e+00
-5.266854763031005859e+00
-2.069892644882202148e+00
-3.188417911529541016e+00
-4.367451190948486328e+00
-4.189814090728759766e+00
-5.272310256958007812e+00
-5.604977607727050781e+00
-3.961132764816284180e+00
-3.094305038452148438e+00
-2.969963073730468750e+00
-2.929007768630981445e+00
2.392547130584716797e+00
2.508299827575683594e+00
3.609562158584594727e+00
4.134801864624023438e+00
2.949415683746337891e+00
3.048157691955566406e+00
6.704435348510742188e+00
7.258518695831298828e+00
6.927443504333496094e+00
6.218852519989013672e+00
3.613040208816528320e+00
3.825139999389648438e+00
5.214336395263671875e+00
5.183790206909179688e+00
4.594518661499023438e+00
3.645844459533691406e+00
2.940621137619018555e+00
3.739110946655273438e+00
2.373752355575561523e+00
2.445570468902587891e+00
-6.732639670372009277e-01
-2.928526639938354492e+00
-3.335867881774902344e+00
-3.891228437423706055e+00
-3.293578386306762695e+00
-3.956548452377319336e+00
-4.492562770843505859e+00
-6.495037555694580078e+00
-6.423779487609863281e+00
-6.852294802665710449e-01
-2.255701303482055664e+00
-3.907895088195800781e+00
-3.141041755676269531e+00
-4.327567577362060547e+00
-1.171213388442993164e+00
-3.906602859497070312e+00
-4.081296920776367188e+00
-4.412186622619628906e+00
-3.521563768386840820e+00
-7.526574134826660156e-01
-3.574067115783691406e+00
-3.307610750198364258e+00
-2.915218830108642578e+00
-3.861173629760742188e+00
-4.370780467987060547e+00
-2.644078254699707031e+00
-2.976014137268066406e+00
-2.718792200088500977e+00
-2.365294218063354492e+00
-3.844603300094604492e+00
-5.094997882843017578e+00
-4.937889099121093750e+00
-5.421514987945556641e+00
-5.602180480957031250e+00
-6.214771747589111328e+00
-3.183611392974853516e+00
-3.440936565399169922e+00
-3.237094640731811523e+00
-1.455917596817016602e+00
-4.226444721221923828e+00
-5.461380481719970703e+00
-3.982731819152832031e+00
-4.031169891357421875e+00
-2.146648406982421875e+00
-3.415748119354248047e+00
-3.783662796020507812e+00
-3.305752754211425781e+00
-3.399313211441040039e+00
-6.919529438018798828e-01
-2.118823766708374023e+00
-2.961883306503295898e+00
-2.640753984451293945e+00
-3.037585973739624023e+00
-9.679694175720214844e-01
-3.671760797500610352e+00
-4.204615116119384766e+00
-3.902323484420776367e+00
-3.068315744400024414e+00
-1.805602908134460449e+00
-5.189472198486328125e+00
-5.433825969696044922e+00
-5.664006233215332031e+00
-7.600328445434570312e+00
-6.753149986267089844e+00
-3.528628349304199219e+00
-3.713536739349365234e+00
-3.518114328384399414e+00
-2.050026178359985352e+00
-4.388458251953125000e+00
-5.907066822052001953e+00
-5.093783855438232422e+00
-5.009488105773925781e+00
-3.061961889266967773e+00
-4.039309024810791016e+00
-4.406926155090332031e+00
-4.191208362579345703e+00
-3.484007596969604492e+00
-2.946400344371795654e-01
-1.296334505081176758e+00
-1.574145436286926270e+00
-1.539086222648620605e+00
-1.686213612556457520e+00
-4.371059238910675049e-01
-2.693088293075561523e+00
-3.043343782424926758e+00
-3.191379785537719727e+00
-2.943338394165039062e+00
-1.229159355163574219e+00
-4.342257499694824219e+00
-4.742579460144042969e+00
-4.683533668518066406e+00
-6.147987842559814453e+00
-5.692337512969970703e+00
-2.991448640823364258e+00
-3.061354160308837891e+00
-3.048396110534667969e+00
-6.520045995712280273e-01
2.922171831130981445e+00
2.817006587982177734e+00
4.265356540679931641e+00
3.938643455505371094e+00
2.597228765487670898e+00
7.315071582794189453e+00
7.614121437072753906e+00
7.730986595153808594e+00
6.734037399291992188e+00
4.613271713256835938e+00
2.453387975692749023e+00
4.809331417083740234e+00
5.015666007995605469e+00
4.568065643310546875e+00
3.413732290267944336e+00
3.439258813858032227e+00
3.702995538711547852e+00
3.022899866104125977e+00
1.972802281379699707e+00
2.723769187927246094e+00
5.142719149589538574e-01
4.266833066940307617e-01
2.686129510402679443e-01
-2.873950004577636719e-01
4.142698645591735840e-01
1.071192417293787003e-02
-3.807718753814697266e-01
1.512346863746643066e-01
8.346208930015563965e-01
6.472471952438354492e-01
-1.710512638092041016e-01
8.425791561603546143e-02
-2.230573594570159912e-01
5.603232383728027344e-01
1.715687215328216553e-01
-1.249967932701110840e+00
-1.359778642654418945e+00
-1.946452379226684570e+00
6.395074725151062012e-01
-6.247474551200866699e-01
-1.588783860206604004e+00
-1.662386655807495117e+00
-2.083885908126831055e+00
-2.345441818237304688e+00
-2.327145576477050781e+00
-1.913318037986755371e+00
-1.873978376388549805e+00
-1.945945739746093750e+00
-1.494696021080017090e+00
-3.904491186141967773e+00
-3.903633356094360352e+00
-4.052414417266845703e+00
-4.667362213134765625e+00
-4.259011745452880859e+00
-2.650996923446655273e+00
-2.874428510665893555e+00
-2.835931539535522461e+00
-1.806228041648864746e+00
-1.825193643569946289e+00
-5.049060821533203125e+00
-4.040178298950195312e+00
-3.679929494857788086e+00
-2.725706100463867188e+00
-2.036936759948730469e+00
-3.133636713027954102e+00
-2.549638509750366211e+00
-2.555700302124023438e+00
-3.354120552539825439e-01
-9.107645750045776367e-01
-2.291910886764526367e+00
-2.169365406036376953e+00
-2.145702600479125977e+00
-9.709457159042358398e-01
-3.448821067810058594e+00
-3.971574306488037109e+00
-4.287017822265625000e+00
-3.990011453628540039e+00
-2.126601219177246094e+00
-5.654201030731201172e+00
-7.075350284576416016e+00
-6.965644836425781250e+00
-6.507297992706298828e+00
-3.651751041412353516e+00
-4.288957595825195312e+00
-6.547549724578857422e+00
-7.021053314208984375e+00
-5.026765823364257812e+00
-6.130939722061157227e-01
-2.773427486419677734e+00
-3.456922769546508789e+00
-3.447359085083007812e+00
-2.522512912750244141e+00
-1.653508901596069336e+00
-3.537512779235839844e+00
-3.600594043731689453e+00
-3.994725465774536133e+00
-1.524538040161132812e+00
-2.025441646575927734e+00
-4.596531867980957031e+00
-4.470074653625488281e+00
-4.385074138641357422e+00
-5.058622360229492188e+00
-4.471610069274902344e+00
-2.872629165649414062e+00
-3.036709070205688477e+00
-2.941177606582641602e+00
-2.128993272781372070e+00
-4.687933444976806641e+00
-4.500783443450927734e+00
-4.320156574249267578e+00
-4.457485198974609375e+00
-2.722056865692138672e+00
-3.399688005447387695e+00
-3.835343837738037109e+00
-3.679674148559570312e+00
-3.140067815780639648e+00
4.777749478816986084e-01
-8.154561519622802734e-01
-6.812068819999694824e-01
-5.269488096237182617e-01
-5.081041455268859863e-01
1.864751130342483521e-01
-1.447769165039062500e+00
-1.730507254600524902e+00
-2.246771574020385742e+00
-1.334889769554138184e+00
-1.378070235252380371e+00
-3.755458354949951172e+00
-3.372515916824340820e+00
-3.602317810058593750e+00
-4.225881099700927734e+00
-4.707124710083007812e+00
-2.483315467834472656e+00
-2.712851762771606445e+00
-2.712732553482055664e+00
-2.029628753662109375e+00
-4.376466751098632812e+00
-4.872368335723876953e+00
-4.797614097595214844e+00
-5.558975219726562500e+00
-5.675991058349609375e+00
-4.646733760833740234e+00
-3.295124769210815430e+00
-3.550801753997802734e+00
-3.345674991607666016e+00
-2.370880126953125000e+00
-3.793226003646850586e+00
-3.996224164962768555e+00
-3.348739624023437500e+00
-3.150020837783813477e+00
-2.202964544296264648e+00
-2.584441423416137695e+00
-2.835291624069213867e+00
-2.593692779541015625e+00
-1.138745173811912537e-01
3.957816660404205322e-01
-2.875752747058868408e-01
-1.214386522769927979e-01
-8.503735065460205078e-02
1.251970678567886353e-01
2.704624459147453308e-02
-8.535412549972534180e-01
-1.038298249244689941e+00
-1.239096045494079590e+00
-9.542751312255859375e-01
-2.533720493316650391e+00
-3.844779729843139648e+00
-3.936194419860839844e+00
-3.871618270874023438e+00
-4.675631046295166016e+00
-4.115724086761474609e+00
-2.830425262451171875e+00
-2.984671115875244141e+00
-2.851812839508056641e+00
-2.043961524963378906e+00
-4.612775802612304688e+00
-4.373364448547363281e+00
-3.948097944259643555e+00
-4.054303169250488281e+00
-2.361137628555297852e+00
-3.045360803604125977e+00
-3.532317161560058594e+00
-3.580799102783203125e+00
-2.020276546478271484e+00
4.500564932823181152e-01
-7.137126922607421875e-01
-4.838850796222686768e-01
-3.070766031742095947e-01
-2.535362243652343750e-01
4.681713134050369263e-02
-1.173820734024047852e+00
-1.621294975280761719e+00
-1.803148388862609863e+00
-1.880671262741088867e+00
-3.571407794952392578e+00
-5.392700195312500000e+00
-5.928204536437988281e+00
-5.364603042602539062e+00
-4.650038242340087891e+00
-4.054037570953369141e+00
-4.194196701049804688e+00
-5.968474388122558594e+00
-6.438660621643066406e+00
-4.145072102546691895e-01
-1.447439789772033691e+00
-2.856590747833251953e+00
-2.815393209457397461e+00
-3.277643680572509766e+00
-9.910181164741516113e-02
-2.891253232955932617e+00
-2.531973600387573242e+00
-2.685518503189086914e+00
-2.513457298278808594e+00
-9.255363345146179199e-01
-3.950500011444091797e+00
-3.775394678115844727e+00
-3.798823833465576172e+00
-5.258024692535400391e+00
-4.070096969604492188e+00
-2.535051107406616211e+00
-2.613255977630615234e+00
-2.632984161376953125e+00
-8.695179224014282227e-01
-1.361991167068481445e+00
-4.075282096862792969e+00
-2.807271718978881836e+00
-2.397114038467407227e+00
-1.704635381698608398e+00
-1.608680844306945801e+00
-1.928306818008422852e+00
-1.848924756050109863e+00
-1.293380379676818848e+00
-6.913062334060668945e-01
-1.644160389900207520e+00
-4.344658851623535156e+00
-5.607618331909179688e+00
-5.871828079223632812e+00
-1.996743083000183105e+00
-4.824729442596435547e+00
-3.263110876083374023e+00
-3.771166086196899414e+00
-3.808109521865844727e+00
-1.110343217849731445e+00
-3.448194980621337891e+00
-3.038083791732788086e+00
-3.313512086868286133e+00
-3.600187063217163086e+00
-3.470404386520385742e+00
-2.816003561019897461e+00
-2.615291357040405273e+00
-2.599399566650390625e+00
-2.215937137603759766e+00
-1.770548820495605469e+00
-3.568715333938598633e+00
-3.556913614273071289e+00
-3.416173934936523438e+00
-2.966153383255004883e+00
-1.914483428001403809e+00
-2.559348106384277344e+00
-2.570547580718994141e+00
-2.312623739242553711e+00
1.039873957633972168e+00
2.820188701152801514e-01
-1.039128080010414124e-01
1.077716648578643799e-01
1.705155074596405029e-01
6.443166136741638184e-01
-3.948738425970077515e-02
-5.314556360244750977e-01
-6.106665134429931641e-01
-7.551017999649047852e-01
1.191440969705581665e-01
-2.473696708679199219e+00
-2.692403078079223633e+00
-2.830462455749511719e+00
-3.723281383514404297e+00
-3.717743635177612305e+00
-2.867363929748535156e+00
-2.406824588775634766e+00
-2.324875593185424805e+00
-2.107380628585815430e+00
-1.041796088218688965e+00
-4.959412097930908203e+00
-4.273159980773925781e+00
-3.861500024795532227e+00
-3.110566377639770508e+00
-1.931936144828796387e+00
-2.396099090576171875e+00
-2.947965860366821289e+00
-2.877735614776611328e+00
6.432234644889831543e-01
-1.786886528134346008e-02
-1.344716787338256836e+00
-1.142180800437927246e+00
-1.463711261749267578e+00
1.534190028905868530e-01
-6.560437679290771484e-01
-2.046262502670288086e+00
-2.281565666198730469e+00
-2.134586334228515625e+00
-1.318165540695190430e+00
-4.171839237213134766e+00
-3.888870000839233398e+00
-4.407305240631103516e+00
-4.238424301147460938e+00
-3.407272815704345703e+00
-3.903753757476806641e+00
-4.182486534118652344e+00
-4.869946002960205078e+00
-4.784638404846191406e+00
2.350503057241439819e-01
-1.505384564399719238e+00
-2.231250762939453125e+00
-1.915512561798095703e+00
-9.182269573211669922e-01
4.284601509571075439e-01
-2.373248100280761719e+00
-2.447565793991088867e+00
-2.520385265350341797e+00
-2.516527771949768066e-01
-2.061984091997146606e-01
-2.653276443481445312e+00
-2.511491060256958008e+00
-2.502228975296020508e+00
-2.888259887695312500e+00
-4.108834743499755859e+00
-2.284083366394042969e+00
-2.370509386062622070e+00
-2.457487106323242188e+00
-2.364697217941284180e+00
-1.102652454376220703e+01
-1.281747341156005859e+01
-1.382445526123046875e+01
-1.468906593322753906e+01
-1.061801242828369141e+01
-1.857495307922363281e+01
-1.927561378479003906e+01
-2.316058921813964844e+01
-1.992690467834472656e+01
-6.383490085601806641e+00
-7.250809192657470703e+00
-1.515978908538818359e+01
-1.509412670135498047e+01
-1.450530529022216797e+01
-5.247542381286621094e+00
-1.011598205566406250e+01
-9.616382598876953125e+00
-9.436356544494628906e+00
-7.727001190185546875e+00
-4.369576930999755859e+00
-9.386930465698242188e+00
-9.615359306335449219e+00
-9.031498908996582031e+00
-1.135801029205322266e+01
-9.337373733520507812e+00
-4.406259059906005859e+00
-4.738146781921386719e+00
-4.598895549774169922e+00
-2.901299238204956055e+00
-5.114269733428955078e+00
-7.826419353485107422e+00
-6.346431732177734375e+00
-5.810074329376220703e+00
-3.614656209945678711e+00
-4.691649436950683594e+00
-5.417183876037597656e+00
-4.632139205932617188e+00
-3.867397308349609375e+00
-2.667341567575931549e-02
-1.439434528350830078e+00
-2.363527774810791016e+00
-2.007963180541992188e+00
-2.419488430023193359e+00
-4.758112132549285889e-01
-3.415834188461303711e+00
-3.569335937500000000e+00
-3.463225603103637695e+00
-3.156688928604125977e+00
-1.302940726280212402e+00
-5.673130989074707031e+00
-6.323134422302246094e+00
-6.014616489410400391e+00
-4.513690471649169922e+00
-3.135797739028930664e+00
-2.973458766937255859e+00
-5.498116493225097656e+00
-5.693639278411865234e+00
-1.198940634727478027e+00
-2.596539258956909180e-01
-1.672516703605651855e+00
-1.635670423507690430e+00
-1.444257497787475586e+00
6.633818149566650391e-01
-4.616787731647491455e-01
-1.567737340927124023e+00
-1.930113554000854492e+00
-2.088263750076293945e+00
5.708378180861473083e-02
-2.641699790954589844e+00
-3.282341241836547852e+00
-3.637416601181030273e+00
-3.742913007736206055e+00
-2.698296070098876953e+00
-3.052876472473144531e+00
-3.012587070465087891e+00
-3.107751131057739258e+00
-3.672236204147338867e+00
8.509413003921508789e-01
-1.558157086372375488e+00
-2.066524505615234375e+00
-1.359248399734497070e+00
-1.108107328414916992e+00
1.414683580398559570e+00
-1.368313789367675781e+00
-1.666176199913024902e+00
-1.332242965698242188e+00
-2.405416071414947510e-01
7.191575169563293457e-01
-1.884406685829162598e+00
-1.403480410575866699e+00
-1.202582836151123047e+00
-2.523516893386840820e+00
-3.121283769607543945e+00
-1.650918841361999512e+00
-1.813341736793518066e+00
-1.850815892219543457e+00
5.652829408645629883e-01
-3.223240375518798828e-01
-9.086831808090209961e-01
-3.706072866916656494e-01
-7.011451125144958496e-01
-4.343058764934539795e-01
-2.483803033828735352e+00
-8.492996692657470703e-01
-8.052448630332946777e-01
-8.587068915367126465e-01
1.092741250991821289e+00
-1.948623657226562500e+00
-1.856685519218444824e+00
-1.176087260246276855e+00
-1.610559582710266113e+00
-9.122605621814727783e-02
-5.053587555885314941e-01
-1.407206524163484573e-02
2.929451763629913330e-01
3.814620375633239746e-01
1.688738107681274414e+00
2.093780934810638428e-01
7.232533097267150879e-01
6.393957734107971191e-01
6.851894259452819824e-01
1.078697085380554199e+00
-3.410457670688629150e-01
-2.889500558376312256e-01
-2.037351280450820923e-01
1.751011252403259277e+00
5.813422203063964844e-01
-2.867677807807922363e-01
6.445594131946563721e-03
-1.895013898611068726e-01
-4.569185674190521240e-01
-2.197692155838012695e+00
-1.088460683822631836e+00
-1.309018373489379883e+00
-1.127716898918151855e+00
2.991955168545246124e-02
-2.611991405487060547e+00
-2.877864599227905273e+00
-2.644928216934204102e+00
-2.855702161788940430e+00
-1.206635594367980957e+00
-9.032480716705322266e-01
-5.540843009948730469e-01
-4.320535957813262939e-01
-4.740285873413085938e-01
1.026563644409179688e+00
-9.464350342750549316e-01
-6.701788306236267090e-01
-5.184276103973388672e-01
1.021661385893821716e-01
1.017122983932495117e+00
-1.402144551277160645e+00
-1.712285757064819336e+00
-1.936831951141357422e+00
-1.228138431906700134e-01
-1.284492373466491699e+00
-5.222491264343261719e+00
-5.230257987976074219e+00
-5.407973766326904297e+00
-4.109649658203125000e+00
-3.324180603027343750e+00
-3.973051786422729492e+00
-5.879491806030273438e+00
-5.597713470458984375e+00
-6.034405231475830078e-01
-8.648076653480529785e-01
-2.662896871566772461e+00
-2.443473339080810547e+00
-2.285592555999755859e+00
2.147427015006542206e-02
-2.554640769958496094e+00
-2.529773235321044922e+00
-2.519299030303955078e+00
-2.554802179336547852e+00
1.009943366050720215e+00
-1.246459841728210449e+00
-9.191827774047851562e-01
-8.800328373908996582e-01
-1.281896114349365234e+00
-1.239902615547180176e+00
-1.789651393890380859e+00
-1.703945398330688477e+00
-1.630663633346557617e+00
-1.357404351234436035e+00
-7.251466512680053711e-01
-3.728612184524536133e+00
-3.542799949645996094e+00
-3.261625289916992188e+00
-2.525843620300292969e+00
-1.505637049674987793e+00
-1.815008759498596191e+00
-2.208511114120483398e+00
-1.644529581069946289e+00
1.008884310722351074e+00
4.547028243541717529e-01
-2.071328312158584595e-01
4.934666454792022705e-01
1.302315890789031982e-01
8.999797105789184570e-01
2.727554440498352051e-01
-5.923247933387756348e-01
-4.727420806884765625e-01
-8.001382946968078613e-01
1.098951578140258789e+00
-7.584548592567443848e-01
-1.211963891983032227e+00
-1.297142505645751953e+00
-1.297400712966918945e+00
-1.687922477722167969e+00
-1.745828866958618164e+00
-1.434853196144104004e+00
-1.669302105903625488e+00
-1.382285475730895996e+00
-1.106404066085815430e-01
-1.888299942016601562e+00
-1.713917613029479980e+00
-1.625149846076965332e+00
-1.534351587295532227e+00
-9.223960041999816895e-01
-9.382739067077636719e-01
-6.603265404701232910e-01
-5.062277317047119141e-01
2.081671237945556641e+00
1.054269671440124512e+00
5.647398829460144043e-01
1.123353958129882812e+00
1.003385305404663086e+00
1.361438870429992676e+00
1.376035571098327637e+00
5.569772124290466309e-01
7.858236432075500488e-01
3.953481018543243408e-01
1.272765755653381348e+00
-4.642876684665679932e-01
-1.079630255699157715e+00
-1.375901937484741211e+00
-1.988396048545837402e+00
-2.951335430145263672e+00
-2.331923723220825195e+00
-1.714075922966003418e+00
-1.764921784400939941e+00
-1.623877644538879395e+00
2.685233652591705322e-01
-2.701140165328979492e+00
-2.486785888671875000e+00
-1.806266069412231445e+00
-1.289936423301696777e+00
-2.812091410160064697e-01
-4.418229460716247559e-01
-2.743768990039825439e-01
-2.400853484869003296e-01
1.647846817970275879e+00
1.360699653625488281e+00
-3.227607347071170807e-03
7.505730390548706055e-01
3.822775781154632568e-01
1.168026208877563477e+00
7.782385349273681641e-01
-2.994292378425598145e-01
3.542176447808742523e-03
-2.395753413438796997e-01
9.090943932533264160e-01
-1.246435284614562988e+00
-2.998481512069702148e+00
-2.616474628448486328e+00
-2.560106039047241211e+00
-1.927349448204040527e+00
-1.648218393325805664e+00
-1.859037637710571289e+00
-2.441512107849121094e+00
-2.413015127182006836e+00
1.550255417823791504e+00
4.849992096424102783e-01
1.254007697105407715e+00
2.147824287414550781e+00
2.448211669921875000e+00
2.850918054580688477e+00
1.024968981742858887e+00
9.221915006637573242e-01
1.022245287895202637e+00
9.322836995124816895e-01
2.458953857421875000e+00
1.687853336334228516e-01
3.039926849305629730e-02
1.251022070646286011e-01
3.644626736640930176e-01
-9.362298846244812012e-01
-9.423820376396179199e-01
-9.974581599235534668e-01
-1.041872501373291016e+00
4.626243114471435547e-01
3.172815740108489990e-01
-1.694661259651184082e+00
-2.244148254394531250e-01
-2.452308535575866699e-01
-3.400914072990417480e-01
5.357428193092346191e-01
8.283824920654296875e-01
1.775620698928833008e+00
1.606360077857971191e+00
2.322515726089477539e+00
7.518854737281799316e-01
7.692488431930541992e-01
1.404887199401855469e+00
1.119720697402954102e+00
1.730799794197082520e+00
8.022218942642211914e-01
8.623964786529541016e-01
7.149053812026977539e-01
3.175120949745178223e-01
2.107161521911621094e+00
-7.104990482330322266e-01
-4.822291135787963867e-01
2.380002588033676147e-01
2.928149998188018799e-01
-4.452947974205017090e-01
-3.328409790992736816e-01
-3.350846171379089355e-01
-2.052884697914123535e-01
2.416593313217163086e+00
1.198348879814147949e+00
3.300649225711822510e-01
6.639922261238098145e-01
1.072269320487976074e+00
1.973486661911010742e+00
7.582542896270751953e-01
-1.801894605159759521e-01
-3.055576682090759277e-01
-8.202574253082275391e-01
1.645105600357055664e+00
-1.009870097041130066e-01
-2.784513235092163086e-01
-1.201706230640411377e-01
-7.508130669593811035e-01
-5.716851949691772461e-01
-1.464493393898010254e+00
-9.495763182640075684e-01
-9.880697727203369141e-01
-1.051758050918579102e+00
-6.337636709213256836e-01
-2.476572751998901367e+00
-2.074348449707031250e+00
-1.757644414901733398e+00
-1.877490282058715820e+00
-1.728068709373474121e+00
-1.684118032455444336e+00
-1.657273650169372559e+00
-1.646355390548706055e+00
-1.213150739669799805e+00
6.505759805440902710e-02
-1.864760637283325195e+00
-1.659811854362487793e+00
-1.339207768440246582e+00
-1.256354928016662598e+00
-7.513214945793151855e-01
-4.300242960453033447e-01
-4.978620409965515137e-01
-4.047682285308837891e-01
2.072046279907226562e+00
8.242127895355224609e-01
6.089823842048645020e-01
8.526982069015502930e-01
7.554695606231689453e-01
1.387300610542297363e+00
1.123717069625854492e+00
9.737985134124755859e-01
9.691573381423950195e-01
4.790830016136169434e-01
1.963310718536376953e+00
-1.890692114830017090e-01
-2.473334819078445435e-01
-1.157684475183486938e-01
-6.841882467269897461e-01
-7.497833967208862305e-01
-1.441887617111206055e+00
-1.164824724197387695e+00
-1.180944442749023438e+00
-1.081806540489196777e+00
-2.759522795677185059e-01
-2.389591932296752930e+00
-2.554336309432983398e+00
-2.437921285629272461e+00
-2.210836887359619141e+00
-2.326599836349487305e+00
-1.521254539489746094e+00
-1.705477356910705566e+00
-1.702413916587829590e+00
-2.633135318756103516e-01
-7.228614091873168945e-01
-2.769932508468627930e+00
-2.207915544509887695e+00
-1.669291615486145020e+00
-1.198122382164001465e+00
-9.045897722244262695e-01
-7.452465891838073730e-01
-3.069456815719604492e-01
-1.445827633142471313e-01
1.549092054367065430e+00
-1.831942982971668243e-02
-6.645596772432327271e-02
1.015422716736793518e-01
1.040377542376518250e-01
7.833032011985778809e-01
-3.283928036689758301e-01
2.507750876247882843e-02
-2.066995203495025635e-01
-4.216419160366058350e-01
9.684976935386657715e-01
-1.653523683547973633e+00
-9.200835227966308594e-01
-5.745833516120910645e-01
-1.233252406120300293e+00
-2.389529705047607422e+00
-1.698523640632629395e+00
-1.290959239006042480e+00
-1.442842006683349609e+00
-3.789349198341369629e-01
3.153997659683227539e-01
-2.063259124755859375e+00
-1.902333378791809082e+00
-1.412121772766113281e+00
-7.637207508087158203e-01
-4.173879325389862061e-01
2.295801341533660889e-01
6.579629182815551758e-01
6.626552939414978027e-01
2.049448251724243164e+00
5.166714787483215332e-01
7.673609256744384766e-01
1.075778245925903320e+00
1.288993835449218750e+00
2.349291324615478516e+00
1.444422125816345215e+00
1.639607906341552734e+00
1.562694191932678223e+00
6.415727138519287109e-01
1.059026527404785156e+01
2.195199584960937500e+01
2.615727043151855469e+01
2.917910003662109375e+01
2.537940406799316406e+01
1.895866775512695312e+01
2.375776290893554688e+01
3.825372314453125000e+01
4.780208206176757812e+01
4.153849029541015625e+01
1.458343219757080078e+01
1.842385101318359375e+01
3.064044952392578125e+01
2.834375000000000000e+01
2.736281394958496094e+01
1.573908805847167969e+01
1.423635864257812500e+01
1.639554977416992188e+01
1.423758697509765625e+01
1.303426647186279297e+01
1.154650211334228516e+01
1.237512683868408203e+01
1.268927574157714844e+01
1.114293193817138672e+01
1.331713962554931641e+01
6.699146270751953125e+00
3.702155113220214844e+00
3.677550792694091797e+00
3.122105360031127930e+00
5.460319042205810547e+00
5.554177284240722656e+00
6.923412799835205078e+00
6.295002937316894531e+00
5.169243335723876953e+00
3.755527496337890625e+00
6.571282386779785156e+00
8.085104942321777344e+00
7.865311622619628906e+00
6.548367023468017578e+00
4.037047386169433594e+00
2.835066556930541992e+00
4.292247295379638672e+00
3.960424184799194336e+00
4.640831947326660156e+00
3.195658683776855469e+00
2.975492715835571289e+00
4.270994186401367188e+00
3.078116416931152344e+00
4.433943271636962891e+00
2.201436758041381836e+00
1.110424280166625977e+00
2.165009260177612305e+00
1.766083478927612305e+00
1.630289793014526367e+00
3.156633675098419189e-01
3.824177980422973633e-01
5.931612253189086914e-01
5.001096129417419434e-01
2.309009313583374023e+00
3.670411407947540283e-01
5.152595043182373047e-01
1.156151294708251953e+00
9.271166324615478516e-01
1.459613204002380371e+00
2.584877423942089081e-02
-8.760066330432891846e-02
-9.306083619594573975e-02
-6.124856472015380859e-01
9.908230900764465332e-01
-1.527673006057739258e+00
-1.232699155807495117e+00
-1.589544653892517090e+00
-1.799213886260986328e+00
-2.329116106033325195e+00
-1.934469103813171387e+00
-1.743559598922729492e+00
-1.852157354354858398e+00
-7.322250008583068848e-01
2.071930766105651855e-01
-1.894376158714294434e+00
-1.009633779525756836e+00
-9.293946623802185059e-01
-7.618057131767272949e-01
-3.016255140304565430e+00
-1.332832694053649902e+00
-1.113028049468994141e+00
-1.201095581054687500e+00
1.188575997948646545e-01
-2.054931402206420898e+00
-2.906878709793090820e+00
-2.235854864120483398e+00
-2.551240444183349609e+00
-1.259016990661621094e+00
-1.397930145263671875e+00
-1.457164883613586426e+00
-1.409829378128051758e+00
-8.336728811264038086e-01
1.051798820495605469e+00
-3.391925692558288574e-01
-8.043920993804931641e-01
-5.849980711936950684e-01
-8.199699521064758301e-01
6.903802752494812012e-01
-1.853485584259033203e+00
-1.548549056053161621e+00
-1.808264732360839844e+00
-1.734461545944213867e+00
5.233628749847412109e-01
-2.737314224243164062e+00
-2.922847747802734375e+00
-2.499653100967407227e+00
-2.514360666275024414e+00
-1.709026336669921875e+00
-1.558713555335998535e+00
-2.320333957672119141e+00
-1.998027920722961426e+00
1.020685315132141113e+00
1.757537573575973511e-01
-6.608625054359436035e-01
-5.000762939453125000e-01
-5.934256315231323242e-01
6.399196982383728027e-01
-4.278112053871154785e-01
-9.260004758834838867e-01
-6.830494403839111328e-01
-1.026882052421569824e+00
4.467719495296478271e-01
-1.790485143661499023e+00
-2.080505371093750000e+00
-1.908511757850646973e+00
-2.331574678421020508e+00
-3.122257709503173828e+00
-2.682360649108886719e+00
-1.942459940910339355e+00
-1.943513751029968262e+00
-1.672941803932189941e+00
1.042371541261672974e-01
-2.550928831100463867e+00
-1.947758555412292480e+00
-1.620074868202209473e+00
-1.347051739692687988e+00
-8.841161727905273438e-01
-1.018632292747497559e+00
-7.668331265449523926e-01
-2.729466371238231659e-02
9.559524655342102051e-01
1.721228361129760742e-01
-2.041145801544189453e+00
-2.739143610000610352e+00
-2.345541954040527344e+00
-7.975815534591674805e-01
-1.129673719406127930e+00
-2.019596576690673828e+00
-2.274472475051879883e+00
-2.327182292938232422e+00
7.745867967605590820e-02
-1.649724960327148438e+00
-2.481402635574340820e+00
-2.425313949584960938e+00
-2.518716335296630859e+00
-3.170673131942749023e+00
-3.284094810485839844e+00
-2.004995822906494141e+00
-2.090648412704467773e+00
-2.226591587066650391e+00
-1.198006510734558105e+00
-3.226268768310546875e+00
-3.104672431945800781e+00
-2.881856679916381836e+00
-2.931428670883178711e+00
-1.547344446182250977e+00
-2.236295938491821289e+00
-2.303915739059448242e+00
-2.087332010269165039e+00
-6.246306896209716797e-01
8.875140547752380371e-01
1.076204851269721985e-01
3.222065269947052002e-01
4.864594638347625732e-01
6.457721590995788574e-01
8.128225803375244141e-01
8.042119443416595459e-02
-1.969488710165023804e-01
-4.306333065032958984e-01
1.998135596513748169e-01
-2.154519557952880859e+00
-3.367582321166992188e+00
-3.874451637268066406e+00
-3.888578653335571289e+00
-2.968457221984863281e+00
-2.894001483917236328e+00
-2.970841884613037109e+00
-4.683877468109130859e+00
-4.438922882080078125e+00
7.739902734756469727e-01
-5.321707129478454590e-01
-1.135129094123840332e+00
-7.752072215080261230e-01
-1.039362430572509766e+00
5.910854935646057129e-01
-1.567245125770568848e+00
-1.367044329643249512e+00
-1.139748215675354004e+00
-1.241857051849365234e+00
-5.114963278174400330e-02
-2.796123027801513672e+00
-2.169458866119384766e+00
-1.935157656669616699e+00
-3.064725399017333984e+00
-3.308354616165161133e+00
-1.948470234870910645e+00
-2.190246582031250000e+00
-2.142249822616577148e+00
-7.029350996017456055e-01
-8.940414190292358398e-01
-2.385682821273803711e+00
-1.772714734077453613e+00
-1.554449796676635742e+00
-1.494046449661254883e+00
-4.059750556945800781e+00
-1.352450728416442871e+00
-1.495577573776245117e+00
-1.290840744972229004e+00
7.457518577575683594e-02
-2.253146409988403320e+00
-3.320650577545166016e+00
-2.966850519180297852e+00
-2.676775217056274414e+00
-1.254870653152465820e+00
-2.023902893066406250e+00
-1.843880057334899902e+00
-1.458402872085571289e+00
-1.060782909393310547e+00
1.023063182830810547e+00
-3.791964352130889893e-01
1.160026155412197113e-02
4.475851601455360651e-04
2.014584094285964966e-02
1.161499738693237305e+00
-1.056904315948486328e+00
-7.012956142425537109e-01
-8.206790685653686523e-01
1.239282414317131042e-01
9.953165054321289062e-01
-1.258234739303588867e+00
-9.286980032920837402e-01
-8.848019838333129883e-01
-1.118942379951477051e+00
-2.633397579193115234e+00
-1.452818989753723145e+00
-1.758776903152465820e+00
-1.626394271850585938e+00
-8.326307535171508789e-01
-2.474727392196655273e+00
-3.304217338562011719e+00
-3.214516401290893555e+00
-3.255436182022094727e+00
-2.129051923751831055e+00
-2.329276084899902344e+00
-1.938913941383361816e+00
-2.120293855667114258e+00
-2.150066137313842773e+00
8.757727146148681641e-01
-5.419592261314392090e-01
-4.702273011207580566e-01
-3.387669622898101807e-01
-4.704433381557464600e-01
8.471244573593139648e-01
-1.320955276489257812e+00
-9.846554994583129883e-01
-1.151936411857604980e+00
-1.441244363784790039e+00
2.766971588134765625e-01
-2.448623895645141602e+00
-2.239927530288696289e+00
-2.051486730575561523e+00
-3.250262975692749023e+00
-3.371389865875244141e+00
-1.935330510139465332e+00
-1.882542729377746582e+00
-1.980621337890625000e+00
-2.589010298252105713e-01
-7.555912733078002930e-01
-2.126086473464965820e+00
-1.333671331405639648e+00
-1.233192920684814453e+00
-9.407901763916015625e-01
-2.614988565444946289e+00
-1.337604522705078125e+00
-1.249508857727050781e+00
-1.097738265991210938e+00
3.115421393886208534e-03
-2.131980419158935547e+00
-2.400309801101684570e+00
-1.649697661399841309e+00
-1.991702556610107422e+00
-1.089699268341064453e+00
-1.058676958084106445e+00
-1.325375586748123169e-01
-3.001700937747955322e-01
2.005527019500732422e-01
1.385594248771667480e+00
-9.754575043916702271e-02
4.250738322734832764e-01
4.516348242759704590e-01
7.974900007247924805e-01
1.205733537673950195e+00
-9.494821727275848389e-02
-1.589765846729278564e-01
-5.006776452064514160e-01
1.274938821792602539e+00
1.137737989425659180e+00
-7.847332954406738281e-02
6.122300624847412109e-01
-1.853499561548233032e-01
-3.610783442854881287e-02
-2.009869337081909180e+00
-1.066810727119445801e+00
-1.078787446022033691e+00
-1.247256517410278320e+00
-4.086948931217193604e-01
-2.230144500732421875e+00
-2.888021945953369141e+00
-2.783579349517822266e+00
-3.057953834533691406e+00
-1.799995064735412598e+00
-2.284376621246337891e+00
-2.031224727630615234e+00
-1.415371537208557129e+00
-1.579826474189758301e+00
-9.244514107704162598e-01
-1.625514507293701172e+00
-1.957753419876098633e+00
-1.672291755676269531e+00
-1.887169122695922852e+00
3.561417758464813232e-01
-2.574300289154052734e+00
-2.331559181213378906e+00
-2.674667358398437500e+00
-1.818512797355651855e+00
2.510886490345001221e-01
-2.385010004043579102e+00
-2.645997524261474609e+00
-2.424062728881835938e+00
-2.101433753967285156e+00
-4.086897850036621094e+00
-1.826348066329956055e+00
-2.099946022033691406e+00
-2.181635379791259766e+00
-5.138766765594482422e-01
-1.352219581604003906e+00
-3.433061122894287109e+00
-2.041034221649169922e+00
-1.946236968040466309e+00
-1.172880172729492188e+00
-1.346846699714660645e+00
-1.147831678390502930e+00
-1.716268062591552734e-01
-4.166837632656097412e-01
1.368492722511291504e+00
-6.414373964071273804e-02
-8.939677476882934570e-02
-7.507971674203872681e-02
-3.178444802761077881e-01
1.220138311386108398e+00
-4.889564216136932373e-01
-8.253788352012634277e-01
-1.164637327194213867e+00
-7.705064415931701660e-01
9.521495699882507324e-01
-2.027766942977905273e+00
-2.210166931152343750e+00
-1.983377337455749512e+00
-1.842750191688537598e+00
-1.689416408538818359e+00
-1.659423470497131348e+00
-2.674629211425781250e+00
-2.397672653198242188e+00
1.214638471603393555e+00
8.975377082824707031e-01
-1.979657262563705444e-01
7.516586184501647949e-01
5.079859495162963867e-01
1.836356997489929199e+00
8.128600716590881348e-01
-6.434396654367446899e-02
-1.700151711702346802e-01
-9.638572931289672852e-01
1.329170107841491699e+00
-3.339749574661254883e-01
-1.288672089576721191e+00
-8.280258774757385254e-01
-1.669790625572204590e+00
-7.701639533042907715e-01
-1.144135355949401855e+00
-1.011173367500305176e+00
-9.763780236244201660e-01
-1.505257487297058105e+00
1.365891814231872559e+00
-6.813560612499713898e-03
1.498309969902038574e-01
5.887013077735900879e-01
1.289942264556884766e+00
1.856318712234497070e+00
-1.700308024883270264e-01
-5.150224566459655762e-01
-3.489419817924499512e-01
3.474819064140319824e-01
1.050676107406616211e+00
-2.004999518394470215e-01
1.315791755914688110e-01
-1.519941240549087524e-01
1.587719321250915527e-01
-1.650074720382690430e+00
-1.053165197372436523e+00
-1.285136818885803223e+00
-1.448053717613220215e+00
-1.012483686208724976e-01
-1.289921998977661133e+00
-1.652607798576354980e+00
-1.313385128974914551e+00
-1.614700198173522949e+00
-1.111595869064331055e+00
-7.878779172897338867e-01
-7.061044573783874512e-01
-2.314849942922592163e-01
-4.508287310600280762e-01
1.559999823570251465e+00
5.251071453094482422e-01
9.631953835487365723e-01
1.239235877990722656e+00
1.086721301078796387e+00
1.369073390960693359e+00
1.064050436019897461e+00
1.085353016853332520e+00
1.297144651412963867e+00
1.084281206130981445e+00
1.937872529029846191e+00
2.797027230262756348e-01
3.894861042499542236e-01
7.381595969200134277e-01
1.048757433891296387e+00
-8.727609515190124512e-01
-7.800433635711669922e-01
-9.864699840545654297e-01
-1.015837907791137695e+00
-9.032052941620349884e-03
-9.304265975952148438e-01
-2.116261005401611328e+00
-2.000905752182006836e+00
-2.157092332839965820e+00
-1.294297218322753906e+00
-7.060256600379943848e-01
2.196901589632034302e-01
1.493023941293358803e-03
9.582145214080810547e-01
2.052270174026489258e+00
1.049526687711477280e-02
2.965115606784820557e-01
5.427319407463073730e-01
4.494023025035858154e-01
1.570532679557800293e+00
-1.773578226566314697e-01
-1.638065576553344727e-01
-2.188641577959060669e-02
-5.107135176658630371e-01
1.750784516334533691e+00
-7.330687046051025391e-01
6.029523164033889771e-02
7.737924158573150635e-02
3.416157960891723633e-01
-1.132836699485778809e+00
-1.218536257743835449e+00
-1.056864857673645020e+00
-1.158342599868774414e+00
2.951630763709545135e-02
6.247954368591308594e-01
-1.624923110008239746e+00
-9.378005862236022949e-01
-7.460566759109497070e-01
-3.583356440067291260e-01
8.238656073808670044e-02
4.877645373344421387e-01
1.072264671325683594e+00
9.961395859718322754e-01
2.405062437057495117e+00
6.547173857688903809e-01
9.276187419891357422e-01
1.339177489280700684e+00
1.176028966903686523e+00
1.833668112754821777e+00
1.219755530357360840e+00
5.453996658325195312e-01
8.131600022315979004e-01
2.556446492671966553e-01
3.281663894653320312e+00
1.388452887535095215e+00
1.921714305877685547e+00
2.042500495910644531e+00
1.352595567703247070e+00
1.594171047210693359e+00
1.620817184448242188e+00
3.532068014144897461e+00
4.055304050445556641e+00
4.360565185546875000e+00
2.682902097702026367e+00
1.755959868431091309e+00
3.237082242965698242e+00
3.654280185699462891e+00
3.982470035552978516e+00
2.814136981964111328e+00
1.441005587577819824e+00
1.926301717758178711e+00
1.463510751724243164e+00
3.210800886154174805e+00
1.819313645362854004e+00
1.794349193572998047e+00
1.653766632080078125e+00
1.592266440391540527e+00
1.492139697074890137e+00
-5.588304400444030762e-01
-3.160773515701293945e-01
-9.126982837915420532e-02
-2.727427780628204346e-01
6.396559476852416992e-01
-1.769776225090026855e+00
-1.188835263252258301e+00
-1.234108448028564453e+00
-1.216165781021118164e+00
-3.204109072685241699e-01
-2.120841145515441895e-01
5.816444754600524902e-01
8.296476602554321289e-01
1.510909199714660645e+00
2.008466958999633789e+00
4.387105703353881836e-01
1.161846637725830078e+00
1.226759672164916992e+00
1.758928418159484863e+00
1.759417295455932617e+00
2.737135291099548340e-01
6.334323883056640625e-01
2.713820040225982666e-01
1.310582280158996582e+00
6.514015793800354004e-01
-1.519497990608215332e+00
-1.219120144844055176e+00
-1.169510841369628906e+00
-7.978373765945434570e-01
-1.236406803131103516e+00
-9.859311580657958984e-01
-1.378153324127197266e+00
-1.638321161270141602e+00
1.870594143867492676e+00
3.483797311782836914e-01
3.081762790679931641e-01
1.047552824020385742e+00
1.066770792007446289e+00
1.668395876884460449e+00
2.035094797611236572e-01
4.785840511322021484e-01
6.304808259010314941e-01
-3.232594728469848633e-01
1.514417290687561035e+00
-7.582276463508605957e-01
-4.505251348018646240e-01
-4.035066664218902588e-01
-9.208493828773498535e-01
-1.343108415603637695e+00
-1.550016164779663086e+00
-1.367781162261962891e+00
-1.448950052261352539e+00
-4.538750648498535156e-01
8.532652854919433594e-01
-8.805119395256042480e-01
-2.183431386947631836e-01
-1.908150911331176758e-01
6.154952570796012878e-03
-1.491048097610473633e+00
-7.541947364807128906e-01
-5.472593903541564941e-01
-7.136563062667846680e-01
5.049448609352111816e-01
-7.445200085639953613e-01
-1.846595764160156250e+00
-7.653208374977111816e-01
-1.276774525642395020e+00
-6.684896349906921387e-01
-6.823419332504272461e-01
1.082620248198509216e-01
2.638115584850311279e-01
2.371049821376800537e-01
1.570984601974487305e+00
1.990189105272293091e-01
5.608051419258117676e-01
7.428410053253173828e-01
9.567143321037292480e-01
1.435160160064697266e+00
5.986254215240478516e-01
5.723094344139099121e-01
4.659852385520935059e-01
3.235803842544555664e-01
4.273189544677734375e+00
8.655731201171875000e+00
1.168091106414794922e+01
1.254411315917968750e+01
1.217828273773193359e+01
7.112442016601562500e+00
8.862445831298828125e+00
1.530446910858154297e+01
1.697193908691406250e+01
1.099709320068359375e+01
5.908652305603027344e+00
8.677185058593750000e+00
1.148261642456054688e+01
1.046745014190673828e+01
8.297080039978027344e+00
9.077374458312988281e+00
7.846198081970214844e+00
8.779690742492675781e+00
6.430058002471923828e+00
5.369493007659912109e+00
4.318324565887451172e+00
5.282186031341552734e+00
5.619480133056640625e+00
4.634181976318359375e+00
4.482373714447021484e+00
1.523807764053344727e+00
1.100667476654052734e+00
1.050644397735595703e+00
8.858231306076049805e-01
2.285773515701293945e+00
7.291647195816040039e-01
8.400480151176452637e-01
8.120957016944885254e-01
7.454652190208435059e-01
1.319724440574645996e+00
1.804583787918090820e+00
4.182284832000732422e+00
4.544322490692138672e+00
4.578584194183349609e+00
1.798284053802490234e+00
1.537648320198059082e+00
3.381385564804077148e+00
2.880042314529418945e+00
3.215054035186767578e+00
1.695984601974487305e+00
9.592559337615966797e-01
1.239250183105468750e+00
2.325927913188934326e-01
2.200153827667236328e+00
1.506980955600738525e-01
-1.512537747621536255e-01
2.260786890983581543e-01
-1.362701296806335449e+00
-3.970434963703155518e-01
-6.088486909866333008e-01
-2.275074571371078491e-01
1.982904970645904541e-01
-7.132224440574645996e-01
1.021655797958374023e+00
-3.975309729576110840e-01
-7.922655344009399414e-01
1.679633557796478271e-01
-6.003316026180982590e-03
1.183799624443054199e+00
-6.586192250251770020e-01
-1.116111516952514648e+00
-1.126813054084777832e+00
-6.570674180984497070e-01
3.178847432136535645e-01
-2.054356336593627930e+00
-2.506297826766967773e+00
-2.594354629516601562e+00
-1.934469342231750488e+00
-1.725462913513183594e+00
-1.449146151542663574e+00
-2.498501777648925781e+00
-1.865482091903686523e+00
1.195868253707885742e+00
-1.971149593591690063e-01
-1.103633046150207520e+00
-4.892359972000122070e-01
-1.073706865310668945e+00
1.251265883445739746e+00
-8.564031124114990234e-01
-9.979222416877746582e-01
-9.273914098739624023e-01
-1.311447262763977051e+00
5.980622172355651855e-01
-1.546206593513488770e+00
-1.694838047027587891e+00
-1.120089173316955566e+00
-2.367300033569335938e+00
-2.122382402420043945e+00
-2.113412380218505859e+00
-1.802604675292968750e+00
-1.672997951507568359e+00
-1.339472174644470215e+00
5.591224431991577148e-01
-1.674554467201232910e+00
-9.834015369415283203e-01
-6.260235309600830078e-01
-5.621277093887329102e-01
-8.431066274642944336e-01
-1.117382884025573730e+00
-1.169108033180236816e+00
-8.949002623558044434e-01
4.561723768711090088e-01
-3.067354261875152588e-01
-1.809682250022888184e+00
-1.409023880958557129e+00
-1.695837140083312988e+00
-1.059221148490905762e+00
-8.868045210838317871e-01
-7.039417326450347900e-02
1.349935531616210938e-01
-1.326277293264865875e-02
1.511952042579650879e+00
-5.242766067385673523e-02
-8.682524412870407104e-02
4.635286033153533936e-01
-5.616580247879028320e-01
1.040527462959289551e+00
-4.281861186027526855e-01
-7.028143405914306641e-01
-8.604027628898620605e-01
-1.359626412391662598e+00
1.524823069572448730e+00
-3.370270729064941406e-01
-1.152359321713447571e-01
-1.905755251646041870e-01
-3.754788339138031006e-01
-8.696596622467041016e-01
-1.358959794044494629e+00
-1.250745892524719238e+00
-1.195122361183166504e+00
-8.181510567665100098e-01
-3.003250956535339355e-01
-2.672336578369140625e+00
-2.723743915557861328e+00
-2.528646707534790039e+00
-1.645469188690185547e+00
-1.055942893028259277e+00
-1.344804525375366211e+00
-1.212567925453186035e+00
-6.939497590065002441e-01
1.753946781158447266e+00
3.410660624504089355e-01
1.705660372972488403e-01
5.764552354812622070e-01
2.824331820011138916e-01
1.466932892799377441e+00
5.734491944313049316e-01
-1.176291052252054214e-02
-2.690661549568176270e-01
-5.103999376296997070e-01
1.727284073829650879e+00
-2.362946122884750366e-01
-4.625721275806427002e-01
8.897648006677627563e-02
-3.093823492527008057e-01
-8.302723765373229980e-01
-1.321868538856506348e+00
-1.024918675422668457e+00
-1.112719416618347168e+00
-8.948747515678405762e-01
-2.859358489513397217e-01
-2.412834167480468750e+00
-2.257717370986938477e+00
-1.949471712112426758e+00
-2.061305522918701172e+00
-2.386971473693847656e+00
-1.429901719093322754e+00
-1.414439797401428223e+00
-1.479143023490905762e+00
-1.368737369775772095e-01
-8.299480080604553223e-01
-1.715850114822387695e+00
-1.273416519165039062e+00
-1.314104437828063965e+00
-4.929449260234832764e-01
-1.143366321921348572e-01
-6.334616243839263916e-02
1.293323934078216553e-01
4.845965206623077393e-01
1.830943226814270020e+00
3.339947164058685303e-01
8.864583373069763184e-01
1.309427142143249512e+00
1.085194826126098633e+00
1.776272416114807129e+00
1.197859048843383789e+00
1.861694931983947754e+00
2.087269544601440430e+00
1.628220081329345703e+00
1.124285602569580078e+01
1.825056648254394531e+01
2.244182205200195312e+01
2.278906631469726562e+01
2.100679779052734375e+01
1.588200378417968750e+01
2.133706092834472656e+01
3.846717071533203125e+01
4.181809234619140625e+01
2.312439155578613281e+01
1.095777034759521484e+01
1.557222938537597656e+01
2.273019981384277344e+01
2.060353279113769531e+01
1.651509475708007812e+01
1.563548183441162109e+01
1.661866569519042969e+01
2.077202796936035156e+01
1.619938850402832031e+01
1.543936157226562500e+01
1.287332344055175781e+01
1.175615596771240234e+01
1.151465702056884766e+01
9.094312667846679688e+00
7.909333229064941406e+00
6.880470752716064453e+00
9.579542160034179688e+00
1.183133506774902344e+01
1.095025920867919922e+01
4.794867038726806641e+00
3.576535940170288086e+00
6.442612648010253906e+00
6.407450675964355469e+00
6.062300682067871094e+00
4.286508083343505859e+00
4.319870948791503906e+00
4.697821140289306641e+00
4.118981361389160156e+00
4.144130706787109375e+00
3.198789119720458984e+00
2.193253755569458008e+00
2.979174852371215820e+00
2.405529499053955078e+00
2.899218797683715820e+00
9.110962748527526855e-01
-9.459088742733001709e-02
-1.366087645292282104e-01
-3.767634332180023193e-01
8.239242434501647949e-01
2.035939991474151611e-01
-7.367227673530578613e-01
-4.742114245891571045e-01
-1.023408770561218262e+00
-7.007141113281250000e-01
-3.168471753597259521e-01
-3.349349647760391235e-02
1.575336158275604248e-01
7.460539788007736206e-02
1.821789979934692383e+00
5.652981400489807129e-01
1.039790630340576172e+00
1.273289322853088379e+00
1.071213364601135254e+00
1.439228177070617676e+00
1.203750729560852051e+00
1.291433215141296387e+00
1.013024926185607910e+00
9.827218651771545410e-01
5.592775940895080566e-01
-2.367749452590942383e+00
-1.735498905181884766e+00
-2.606125593185424805e+00
-2.630772352218627930e+00
-1.767924308776855469e+00
-1.951304435729980469e+00
-2.954818964004516602e+00
-3.558542728424072266e+00
-8.443730473518371582e-01
-2.295084148645401001e-01
-3.143867492675781250e+00
-3.570633649826049805e+00
-4.176860332489013672e+00
-7.711281776428222656e-01
-6.483167409896850586e-01
-1.529024004936218262e+00
-3.399253845214843750e+00
-3.532127618789672852e+00
5.300334095954895020e-01


==> plots/data/f030_xoodoo_check_200k/tvals_signed.txt <==
5.379921197891235352e-01
-2.207818776369094849e-01
7.787657976150512695e-01
8.475673794746398926e-01
7.361027598381042480e-01
3.975369334220886230e-01
1.273022174835205078e+00
1.372554302215576172e+00
8.166924118995666504e-01
1.319497227668762207e+00
-2.222228646278381348e-01
1.081671833992004395e+00
6.430786252021789551e-01
-6.388278305530548096e-02
2.160452157258987427e-01
-2.471935749053955078e+00
1.004865765571594238e+00
2.835142016410827637e-01
3.848546445369720459e-01
8.950827717781066895e-01
-5.358965992927551270e-01
7.397426366806030273e-01
-4.866769313812255859e-01
-3.436752259731292725e-01
-7.522683143615722656e-01
-1.726313471794128418e+00
-1.790424883365631104e-01
-1.432614445686340332e+00
-1.205775141716003418e+00
-1.410952210426330566e+00
-2.138879299163818359e+00
-9.531757235527038574e-01
-1.360044240951538086e+00
-9.571276903152465820e-01
-1.992342948913574219e+00
-9.435044527053833008e-01
-2.472244948148727417e-01
-7.000865340232849121e-01
-3.433699309825897217e-01
-1.242113113403320312e+00
-7.008090019226074219e-01
7.079471349716186523e-01
4.381285607814788818e-01
7.848938703536987305e-01
-2.458014488220214844e+00
8.597527742385864258e-01
8.640325069427490234e-01
7.105988860130310059e-01
1.612479925155639648e+00
6.214207410812377930e-01
1.916063547134399414e+00
8.555175065994262695e-01
9.587197303771972656e-01
7.913715839385986328e-01
-1.650683641433715820e+00
1.207038521766662598e+00
3.818362355232238770e-01
4.283191859722137451e-01
1.989232897758483887e-01
-1.166659712791442871e+00
3.259045779705047607e-01
-8.106126189231872559e-01
-3.810851275920867920e-01
-1.448144912719726562e+00
-1.066854596138000488e+00
-2.922482974827289581e-02
-1.035109162330627441e+00
-4.277890920639038086e-01
-4.875155091285705566e-01
-1.043454408645629883e+00
6.652086973190307617e-01
2.925640940666198730e-01
1.055067896842956543e+00
-1.374819159507751465e+00
4.837831556797027588e-01
9.900913834571838379e-01
7.626913785934448242e-01
1.882979631423950195e+00
7.274070978164672852e-01
1.656060218811035156e+00
1.193805932998657227e+00
1.022577404975891113e+00
9.883277416229248047e-01
-1.775980591773986816e+00
1.252577304840087891e+00
1.166113317012786865e-01
4.780162274837493896e-01
8.528936505317687988e-01
-1.119015216827392578e+00
3.465718626976013184e-01
-8.483027219772338867e-01
-4.045960009098052979e-01
-1.148266673088073730e+00
-1.379171609878540039e+00
2.200008630752563477e-01
-5.086056590080261230e-01
2.372292429208755493e-01
-5.006867051124572754e-01
-7.057451009750366211e-01
1.035194277763366699e+00
1.015518546104431152e+00
1.834752440452575684e+00
-6.666628718376159668e-01
2.202600240707397461e-01
9.548653364181518555e-01
5.862756967544555664e-01
1.510783314704895020e+00
4.396890997886657715e-01
1.381512641906738281e+00
1.047237515449523926e+00
-7.541886717081069946e-02
5.921754837036132812e-01
-2.674157381057739258e+00
4.828613400459289551e-01
-1.376644670963287354e-01
-6.350008249282836914e-01
-2.361164689064025879e-01
-2.525084495544433594e+00
-1.877776980400085449e-01
-2.155386507511138916e-01
-1.631950139999389648e-01
-2.610268890857696533e-01
-2.064019441604614258e+00
1.158067464828491211e+00
4.031679332256317139e-01
8.487437963485717773e-01
1.218581080436706543e+00
4.495585262775421143e-01
1.624081373214721680e+00
1.382532864809036255e-01
6.811321973800659180e-01
-9.559422731399536133e-01
1.923463307321071625e-03
9.211664795875549316e-01
4.626081287860870361e-01
1.118754625320434570e+00
-6.918641179800033569e-02
-4.908819496631622314e-01
9.682741016149520874e-02
-4.104301035404205322e-01
-2.241368293762207031e-01
-1.816533684730529785e+00
-6.850106120109558105e-01
-3.825059533119201660e-01
-2.050268173217773438e+00
-1.105619311332702637e+00
-1.979328989982604980e+00
-4.126701056957244873e-01
-2.612345814704895020e-01
-2.278172224760055542e-01
4.724054634571075439e-01
-2.219094753265380859e+00
1.224009156227111816e+00
6.641045808792114258e-01
6.989446878433227539e-01
1.495064616203308105e+00
2.112834155559539795e-01
1.396914601325988770e+00
1.076714172959327698e-01
8.117571473121643066e-01
-2.689443230628967285e-01
-1.353246450424194336e+00
2.144318670034408569e-01
-1.180504798889160156e+00
-1.386014819145202637e+00
-2.966855764389038086e+00
-3.608712673187255859e+00
-1.993992447853088379e+00
-2.583311796188354492e+00
-2.314137697219848633e+00
-5.440277576446533203e+00
-6.511888980865478516e+00
-1.305503463745117188e+01
-2.403741264343261719e+01
-3.456141281127929688e+01
-4.177116012573242188e+01
-2.957300758361816406e+01
-3.008012962341308594e+01
-3.504436111450195312e+01
-3.457513809204101562e+01
-3.499457931518554688e+01
-2.005960845947265625e+01
-2.585738945007324219e+01
-3.586626434326171875e+01
-4.026178741455078125e+01
-4.028514862060546875e+01
-2.877349090576171875e+01
-2.716696357727050781e+01
-2.883672714233398438e+01
-2.942723274230957031e+01
-2.168604850769042969e+01
-1.108213424682617188e+01
-1.429386425018310547e+01
-1.973737907409667969e+01
-2.332060050964355469e+01
-2.003154754638671875e+01
-1.344449043273925781e+01
-1.533236598968505859e+01
-1.411053466796875000e+01
-1.525900554656982422e+01
-9.860893249511718750e+00
-8.291198730468750000e+00
-1.302483749389648438e+01
-1.402513027191162109e+01
-1.601574516296386719e+01
-1.306724262237548828e+01
-1.013284683227539062e+01
-1.039633655548095703e+01
-9.359461784362792969e+00
-1.158703708648681641e+01
-4.941039085388183594e+00
-4.309746265411376953e+00
-6.559087276458740234e+00
-6.631718635559082031e+00
-8.958055496215820312e+00
-4.400886058807373047e+00
-5.627691745758056641e+00
-4.580971717834472656e+00
-4.351045608520507812e+00
-5.839664936065673828e+00
-2.020761728286743164e+00
-4.302974224090576172e+00
-4.005948066711425781e+00
-4.028583526611328125e+00
-4.835896968841552734e+00
-2.807214975357055664e+00
-3.053566694259643555e+00
-2.708616018295288086e+00
-3.711307764053344727e+00
-2.047456026077270508e+00
-1.222462803125381470e-01
-3.651599884033203125e-01
-4.294470846652984619e-01
-1.039183616638183594e+00
-6.317134499549865723e-01
1.884828805923461914e-01
-1.075664162635803223e-01
8.127604424953460693e-02
-1.857267379760742188e+00
-6.278232485055923462e-02
6.899608373641967773e-01
-1.203181035816669464e-02
1.580905795097351074e+00
-6.558049917221069336e-01
5.863218307495117188e-01
-3.119094967842102051e-01
-3.370925784111022949e-01
-3.302438259124755859e-01
-1.666637778282165527e+00
9.005494117736816406e-01
5.452776551246643066e-01
1.065975666046142578e+00
1.685943007469177246e+00
6.698132753372192383e-01
1.906552910804748535e+00
1.711013197898864746e+00
3.211011648178100586e+00
2.308844089508056641e+00
6.628350615501403809e-01
2.231980085372924805e+00
1.671493768692016602e+00
2.995439529418945312e+00
3.489070653915405273e+00
2.602768898010253906e+00
2.804848194122314453e+00
2.559667587280273438e+00
2.384344339370727539e+00
6.010369658470153809e-01
1.418857812881469727e+00
2.044538259506225586e+00
2.093369245529174805e+00
3.321536064147949219e+00
2.003309488296508789e+00
2.296924352645874023e+00
1.832229137420654297e+00
6.855916380882263184e-01
8.356129527091979980e-01
-8.788706064224243164e-01
6.772145032882690430e-01
2.840214967727661133e-01
6.610700488090515137e-01
1.285184383392333984e+00
2.478097798302769661e-03
2.471478462219238281e+00
1.961699247360229492e+00
2.992020130157470703e+00
3.514013767242431641e+00
1.014807462692260742e+00
2.698924541473388672e+00
2.274891614913940430e+00
4.184621810913085938e+00
4.721297740936279297e+00
3.243995904922485352e+00
3.950577735900878906e+00
3.148908853530883789e+00
3.341515064239501953e+00
2.127048492431640625e+00
1.832686066627502441e+00
2.468077182769775391e+00
2.388337135314941406e+00
3.013927459716796875e+00
2.550636291503906250e+00
2.081737041473388672e+00
2.537662029266357422e+00
1.011589884757995605e+00
8.370274305343627930e-01
-4.418397545814514160e-01
5.678597092628479004e-01
1.379700899124145508e+00
1.267710924148559570e+00
2.032363414764404297e+00
6.306023001670837402e-01
1.630784749984741211e+00
1.769788146018981934e+00
2.438818693161010742e+00
2.367259979248046875e+00
1.847027838230133057e-01
2.207199096679687500e+00
1.702289462089538574e+00
2.441029071807861328e+00
2.799058914184570312e+00
2.335315465927124023e+00
2.964998006820678711e+00
2.516260385513305664e+00
3.573300600051879883e+00
2.456650018692016602e+00
1.392431139945983887e+00
2.717584609985351562e+00
2.393557548522949219e+00
2.937131881713867188e+00
2.482496023178100586e+00
1.042902469635009766e+00
1.890798568725585938e+00
3.042600452899932861e-01
3.519070148468017578e-01
-8.357254862785339355e-01
4.150883853435516357e-01
1.362354040145874023e+00
1.545053601264953613e+00
2.801171779632568359e+00
1.705086827278137207e+00
2.679991722106933594e+00
2.036047458648681641e+00
1.246715784072875977e+00
1.153423786163330078e+00
-1.076636552810668945e+00
1.155299186706542969e+00
1.261245846748352051e+00
1.933751106262207031e+00
2.763017892837524414e+00
1.201919794082641602e+00
2.265373706817626953e+00
2.219124317169189453e+00
4.090023994445800781e+00
3.410623550415039062e+00
7.328400015830993652e-01
2.611605882644653320e+00
1.874667286872863770e+00
3.332028627395629883e+00
3.630023717880249023e+00
2.595434188842773438e+00
3.016008377075195312e+00
2.785383939743041992e+00
3.055209159851074219e+00
1.043096303939819336e+00
1.351856470108032227e+00
2.178428411483764648e+00
2.417747974395751953e+00
3.414019584655761719e+00
2.443311214447021484e+00
2.331403017044067383e+00
2.279373645782470703e+00
7.409853339195251465e-01
8.189833760261535645e-01
-8.160457611083984375e-01
3.119142055511474609e-01
4.168217778205871582e-01
6.045522093772888184e-01
1.519985318183898926e+00
2.874653413891792297e-02
1.931837201118469238e+00
2.088062763214111328e+00
2.794266462326049805e+00
3.244533300399780273e+00
-2.846838831901550293e-01
2.272367000579833984e+00
1.999762773513793945e+00
3.155490398406982422e+00
3.854796409606933594e+00
2.869401454925537109e+00
3.378862142562866211e+00
2.299365520477294922e+00
3.165112733840942383e+00
1.703245997428894043e+00
8.925170898437500000e-01
2.278405189514160156e+00
1.733365058898925781e+00
2.061003684997558594e+00
1.047909855842590332e+00
4.011501073837280273e-01
2.414290428161621094e+00
1.835589647293090820e+00
2.395370960235595703e+00
1.866659969091415405e-01
1.209408521652221680e+00
1.817392706871032715e+00
1.779108405113220215e+00
3.862833976745605469e+00
2.397584676742553711e+00
2.946167707443237305e+00
2.337595939636230469e+00
2.659332990646362305e+00
3.037541389465332031e+00
-1.287148892879486084e-01
2.408992767333984375e+00
1.559645175933837891e+00
1.373334884643554688e+00
1.599033355712890625e+00
-2.643918693065643311e-01
1.453543186187744141e+00
1.518668532371520996e+00
2.103268861770629883e+00
1.954128742218017578e+00
2.110122293233871460e-01
2.379726648330688477e+00
2.032035112380981445e+00
3.254802227020263672e+00
3.388292312622070312e+00
2.033285856246948242e+00
2.329835414886474609e+00
1.797389984130859375e+00
2.240803003311157227e+00
6.143705844879150391e-01
1.291321158409118652e+00
1.940705299377441406e+00
1.649591684341430664e+00
2.956866741180419922e+00
6.716280579566955566e-01
5.460672378540039062e-01
2.264121055603027344e+00
2.120369195938110352e+00
2.968327283859252930e+00
-5.069290995597839355e-01
1.625084757804870605e+00
1.697194457054138184e+00
2.409980773925781250e+00
4.089609622955322266e+00
2.203632831573486328e+00
3.095485448837280273e+00
1.686775803565979004e+00
2.160855770111083984e+00
1.996943235397338867e+00
-4.151948392391204834e-01
2.167587518692016602e+00
1.557556748390197754e+00
2.566935062408447266e+00
2.660820722579956055e+00
1.556061863899230957e+00
2.389868497848510742e+00
8.389840126037597656e-01
6.975396275520324707e-01
-1.760483086109161377e-01
-3.013251721858978271e-01
8.127372264862060547e-01
3.889458775520324707e-01
1.254014015197753906e+00
3.605172038078308105e-01
6.419931054115295410e-01
2.523650884628295898e+00
2.892343044281005859e+00
4.021525382995605469e+00
1.155245661735534668e+00
1.969879627227783203e+00
2.090669870376586914e+00
2.305427312850952148e+00
4.933782100677490234e+00
2.418664216995239258e+00
3.653858661651611328e+00
2.963721275329589844e+00
3.301895141601562500e+00
3.392305135726928711e+00
3.663215041160583496e-02
2.747018098831176758e+00
2.600422620773315430e+00
2.740128517150878906e+00
3.286379575729370117e+00
3.758787810802459717e-01
2.377608060836791992e+00
2.622779369354248047e+00
2.907439231872558594e+00
2.797440767288208008e+00
1.044604420661926270e+00
2.278880357742309570e+00
2.120890140533447266e+00
2.876935958862304688e+00
3.104555130004882812e+00
3.052534341812133789e+00
2.530916690826416016e+00
2.414879798889160156e+00
2.532595157623291016e+00
4.951503574848175049e-01
1.175536870956420898e+00
1.768023967742919922e+00
1.543337106704711914e+00
2.696077585220336914e+00
3.065443933010101318e-01
9.545181393623352051e-01
3.775718808174133301e-01
1.339250057935714722e-01
-7.935008406639099121e-02
-1.614495873451232910e+00
1.190117835998535156e+00
1.258855581283569336e+00
1.798661112785339355e+00
2.348035097122192383e+00
1.539721488952636719e+00
2.847842216491699219e+00
1.188819408416748047e+00
1.439447522163391113e+00
1.054925680160522461e+00
-8.324976563453674316e-01
1.181913852691650391e+00
6.984850168228149414e-01
6.906524300575256348e-01
4.593018889427185059e-01
-1.315308064222335815e-01
8.789273500442504883e-01
1.050220131874084473e+00
1.538447499275207520e+00
2.567539513111114502e-01
1.380107522010803223e+00
1.556984186172485352e+00
1.489308118820190430e+00
2.236447095870971680e+00
1.894105911254882812e+00
2.161210775375366211e+00
2.028668880462646484e+00
2.369913578033447266e+00
2.943308591842651367e+00
5.804195255041122437e-02
1.003688931465148926e+00
1.336264967918395996e+00
9.156577587127685547e-01
1.323067069053649902e+00
-5.711678862571716309e-01
9.058188199996948242e-01
1.037669777870178223e+00
1.275272727012634277e+00
1.630204677581787109e+00
-7.094290852546691895e-01
2.359314680099487305e+00
1.460237264633178711e+00
2.264799594879150391e+00
3.110267400741577148e+00
1.431801080703735352e+00
2.922241449356079102e+00
1.498696684837341309e+00
1.823616027832031250e+00
1.026661992073059082e+00
-3.890161812305450439e-01
1.775527358055114746e+00
8.268420696258544922e-01
1.011544942855834961e+00
5.491858348250389099e-02
-7.091649770736694336e-01
7.422263622283935547e-01
3.930466771125793457e-01
1.373242616653442383e+00
-7.485959529876708984e-01
1.199460864067077637e+00
1.465384244918823242e+00
1.670412302017211914e+00
2.973976373672485352e+00
1.617698192596435547e+00
2.572277784347534180e+00
2.316027402877807617e+00
2.276516675949096680e+00
2.309618234634399414e+00
-1.009047031402587891e+00
1.731091976165771484e+00
1.506427288055419922e+00
1.436099886894226074e+00
1.529025673866271973e+00
-4.026982486248016357e-01
1.263767480850219727e+00
5.870339274406433105e-01
1.310676455497741699e+00
1.510701775550842285e+00
-2.824617028236389160e-01
1.821665644645690918e+00
1.494229435920715332e+00
2.243791103363037109e+00
2.611095905303955078e+00
1.427953600883483887e+00
2.007050037384033203e+00
1.427695393562316895e+00
1.815722465515136719e+00
-2.452427446842193604e-01
7.065277099609375000e-01
1.498386740684509277e+00
1.408304452896118164e+00
2.236004114151000977e+00
1.250841736793518066e+00
1.093658924102783203e+00
7.385611534118652344e-01
1.468498706817626953e-01
2.696693241596221924e-01
-1.142845511436462402e+00
9.024538844823837280e-02
1.023580804467201233e-01
1.036957725882530212e-01
2.304813712835311890e-01
-3.297074437141418457e-01
1.378183484077453613e+00
-3.626113235950469971e-01
1.946803331375122070e-01
-1.174515299499034882e-02
-1.311955451965332031e+00
8.843550682067871094e-01
-9.422425925731658936e-02
2.212442010641098022e-01
2.811185121536254883e-01
-4.756993055343627930e-01
7.202231884002685547e-01
5.192946195602416992e-01
1.189931750297546387e+00
8.553162217140197754e-02
9.248411059379577637e-01
1.486627340316772461e+00
1.261658072471618652e+00
1.975654721260070801e+00
1.447547316551208496e+00
1.645114183425903320e+00
1.857989668846130371e+00
1.978160262107849121e+00
2.656759023666381836e+00
-2.832231223583221436e-01
9.430798888206481934e-01
1.435529470443725586e+00
1.576150894165039062e+00
2.144461154937744141e+00
8.774674534797668457e-01
1.983001351356506348e+00
2.944268882274627686e-01
9.062308818101882935e-02
2.477837353944778442e-02
-1.393361806869506836e+00
4.738818109035491943e-01
-2.479303479194641113e-01
-1.828448474407196045e-01
1.274961531162261963e-01
-5.330455899238586426e-01
8.775302767753601074e-01
-1.546098589897155762e-01
6.357447803020477295e-02
-6.330899000167846680e-01
-8.445094823837280273e-01
9.058874845504760742e-01
3.276556432247161865e-01
1.046736121177673340e+00
8.667939305305480957e-01
5.547742247581481934e-01
1.316946864128112793e+00
1.435398697853088379e+00
2.587654590606689453e+00
3.615838885307312012e-01
1.078290581703186035e+00
1.654112100601196289e+00
1.548779249191284180e+00
2.729815006256103516e+00
1.585435152053833008e+00
2.051138639450073242e+00
1.991746783256530762e+00
1.765145778656005859e+00
2.509471416473388672e+00
-7.801150679588317871e-01
1.173651576042175293e+00
1.332790732383728027e+00
9.003980755805969238e-01
1.486904263496398926e+00
-5.047789216041564941e-01
8.033784031867980957e-01
7.079722285270690918e-01
1.424702286720275879e+00
1.417013764381408691e+00
-3.404935300350189209e-01
1.878614187240600586e+00
1.151326775550842285e+00
2.107698202133178711e+00
1.969154238700866699e+00
1.439530611038208008e+00
1.928956866264343262e+00
1.443485140800476074e+00
1.762165546417236328e+00
1.486593037843704224e-01
3.577240109443664551e-01
1.620145320892333984e+00
9.153391718864440918e-01
1.929041504859924316e+00
2.489635646343231201e-01
2.800865173339843750e-01
-3.474458307027816772e-02
-4.770352542400360107e-01
-1.495736688375473022e-01
-1.613939166069030762e+00
4.122151434421539307e-01
7.655045390129089355e-01
8.919302225112915039e-01
1.946503877639770508e+00
5.821860432624816895e-01
1.863916158676147461e+00
4.038451313972473145e-01
5.432169437408447266e-01
3.557017743587493896e-01
-1.409087061882019043e+00
8.586351275444030762e-01
1.255349814891815186e-01
2.434619963169097900e-01
8.722651004791259766e-01
2.581463456153869629e-01
1.559592366218566895e+00
1.516452908515930176e+00
2.065981149673461914e+00
1.068960785865783691e+00
4.996553361415863037e-01
1.809552907943725586e+00
1.294171929359436035e+00
2.264846324920654297e+00
2.038055658340454102e+00
1.902175664901733398e+00
1.912204265594482422e+00
1.378083705902099609e+00
2.191014766693115234e+00
-3.864727616310119629e-01
9.663628935813903809e-01
1.497291684150695801e+00
1.415869593620300293e+00
2.669052124023437500e+00
9.745292663574218750e-01
1.388282656669616699e+00
-1.032860204577445984e-01
4.714915901422500610e-02
2.379827946424484253e-02
-1.689802885055541992e+00
4.718444049358367920e-01
1.958493590354919434e-01
7.822203636169433594e-02
3.778316080570220947e-01
-1.024268627166748047e+00
1.148908376693725586e+00
1.475655317306518555e+00
2.323489665985107422e+00
2.256409883499145508e+00
-1.892834752798080444e-01
1.928440928459167480e+00
1.310266256332397461e+00
2.434845924377441406e+00
2.252598047256469727e+00
1.369613885879516602e+00
1.672860622406005859e+00
1.046826362609863281e+00
1.386198520660400391e+00
-6.672064773738384247e-03
4.878611266613006592e-01
1.529042482376098633e+00
6.395043134689331055e-01
1.458449959754943848e+00
-1.878342628479003906e-01
1.296537965536117554e-01
-1.744894534349441528e-01
-5.016996264457702637e-01
-2.550058960914611816e-01
-1.601957559585571289e+00
-1.812988519668579102e-01
-7.123416662216186523e-02
-3.955009877681732178e-01
2.739106714725494385e-01
-9.910250306129455566e-01
3.565417826175689697e-01
1.501126736402511597e-01
6.410776376724243164e-01
5.446999669075012207e-01
-5.849842429161071777e-01
1.536320924758911133e+00
9.810634851455688477e-01
1.448024153709411621e+00
1.685217261314392090e+00
1.348145723342895508e+00
1.753252625465393066e+00
1.670028328895568848e+00
2.181645870208740234e+00
1.047497868537902832e+00
-4.674510359764099121e-01
1.206573009490966797e+00
-1.834534406661987305e-01
6.820902973413467407e-02
-7.416501641273498535e-01
-1.195084929466247559e+00
2.427155077457427979e-01
-5.171873047947883606e-02
2.635911107063293457e-01
-1.525953412055969238e+00
3.362678289413452148e-01
1.094879031181335449e+00
1.011587500572204590e+00
2.154568433761596680e+00
-5.553224086761474609e-01
1.848674416542053223e+00
5.185829401016235352e-01
6.961077451705932617e-01
6.025146842002868652e-01
-1.998458385467529297e+00
1.213962912559509277e+00
-1.581429988145828247e-01
1.246888712048530579e-01
3.021553456783294678e-01
-1.930800437927246094e+00
6.684313416481018066e-01
5.722462534904479980e-01
5.859456658363342285e-01
6.271775364875793457e-01
-7.861794233322143555e-01
1.580563783645629883e+00
8.792337179183959961e-01
2.195285558700561523e+00
1.326320409774780273e+00
4.963440001010894775e-01
1.321902632713317871e+00
5.210150480270385742e-01
9.288413524627685547e-01
-7.666682004928588867e-01
1.365463831461966038e-03
8.576476573944091797e-01
3.279030621051788330e-01
9.411348104476928711e-01
-9.918560385704040527e-01
-6.722326874732971191e-01
1.878432035446166992e-01
6.147077083587646484e-01
7.916898727416992188e-01
-2.152530908584594727e+00
1.027812004089355469e+00
9.569877386093139648e-01
1.081830739974975586e+00
1.745657801628112793e+00
4.036419093608856201e-02
1.713053584098815918e+00
-4.320564121007919312e-02
7.964453697204589844e-01
2.805970013141632080e-01
-1.293379068374633789e+00
1.347591876983642578e+00
5.437396764755249023e-01
1.187325835227966309e+00
8.864104151725769043e-01
-2.179244719445705414e-02
5.799514651298522949e-01
-4.484994113445281982e-01
-2.837571203708648682e-01
-8.306902647018432617e-01
-8.686428666114807129e-01
-4.107846692204475403e-02
-7.697072029113769531e-01
-1.304903328418731689e-01
-8.932045102119445801e-01
-7.943580746650695801e-01
-4.776703417301177979e-01
-6.098160147666931152e-01
-2.048405259847640991e-01
-1.361698985099792480e+00
-3.231239020824432373e-01
-6.167549267411231995e-02
-4.576401785016059875e-02
4.362788796424865723e-01
-7.187567353248596191e-01
4.219420552253723145e-01
3.501281887292861938e-02
5.824202299118041992e-01
4.643271565437316895e-01
-7.862691879272460938e-01
1.588827610015869141e+00
1.011128544807434082e+00
1.560960531234741211e+00
1.676948308944702148e+00
1.319309473037719727e+00
1.892561912536621094e+00
1.450768828392028809e+00
1.950930833816528320e+00
1.116129755973815918e+00
-4.806545376777648926e-01
1.293351173400878906e+00
7.620359957218170166e-02
6.418091058731079102e-01
8.473579771816730499e-03
-5.079194307327270508e-01
-1.299721449613571167e-01
-4.579855799674987793e-01
-3.450390696525573730e-01
-1.295791387557983398e+00
-6.951307654380798340e-01
-7.476460933685302734e-02
-5.877214074134826660e-01
-8.002305775880813599e-02
-1.053737521171569824e+00
-2.412952184677124023e-01
8.058112114667892456e-02
5.155546069145202637e-01
8.272880911827087402e-01
-1.047010064125061035e+00
1.455265402793884277e+00
1.139080047607421875e+00
1.503818273544311523e+00
1.876051902770996094e+00
1.382415175437927246e+00
1.941259026527404785e+00
1.444062590599060059e+00
2.225694656372070312e+00
1.300444483757019043e+00
-4.152916669845581055e-01
1.547410249710083008e+00
9.351359605789184570e-01
1.666042923927307129e+00
1.281983733177185059e+00
2.326673418283462524e-01
1.219809800386428833e-01
-2.788992822170257568e-01
1.892680861055850983e-02
-8.119976520538330078e-01
-9.650822281837463379e-01
-7.600171864032745361e-02
-1.200251340866088867e+00
-4.762509167194366455e-01
-1.621009826660156250e+00
-7.615556120872497559e-01
3.093757033348083496e-01
6.038869619369506836e-01
1.449177026748657227e+00
-1.384855389595031738e+00
9.606695175170898438e-01
1.253431439399719238e+00
1.420984983444213867e+00
2.565183401107788086e+00
1.368777036666870117e+00
2.237557649612426758e+00
9.475429654121398926e-01
1.368774294853210449e+00
1.080910801887512207e+00
-9.589866399765014648e-01
1.342183828353881836e+00
4.297554492950439453e-01
8.533609509468078613e-01
6.606314182281494141e-01
-2.716057598590850830e-01
2.987468838691711426e-01
-5.997479557991027832e-01
-1.855764240026473999e-01
-9.299607872962951660e-01
-9.076786637306213379e-01
2.399306595325469971e-01
-6.174313426017761230e-01
4.823080301284790039e-01
-4.554213583469390869e-01
-4.067858159542083740e-01
3.697316646575927734e-01
3.821446895599365234e-01
9.046596884727478027e-01
-9.921838641166687012e-01
1.054701805114746094e+00
1.371080040931701660e+00
1.412997484207153320e+00
2.162402868270874023e+00
1.369207739830017090e+00
2.039550542831420898e+00
1.382193684577941895e+00
2.062096357345581055e+00
2.065376043319702148e+00
-1.222047090530395508e+00
1.470251321792602539e+00
1.127816438674926758e+00
1.687102913856506348e+00
2.256250858306884766e+00
6.996846199035644531e-01
1.414015412330627441e+00
2.175432443618774414e-01
2.301898151636123657e-01
-7.963660359382629395e-02
-9.494163990020751953e-01
3.584237694740295410e-01
-4.632570147514343262e-01
8.907004445791244507e-02
-3.125136196613311768e-01
-9.075536727905273438e-01
-4.638932645320892334e-01
-2.867243587970733643e-01
-2.510686516761779785e-01
-1.232696413993835449e+00
-3.727033734321594238e-01
8.003491759300231934e-01
4.404685199260711670e-01
1.317090034484863281e+00
-9.263609349727630615e-02
3.962431848049163818e-01
9.096025824546813965e-01
1.736322879791259766e+00
2.188568592071533203e+00
-5.381988883018493652e-01
1.427335143089294434e+00
1.435213804244995117e+00
1.653838038444519043e+00
2.752820014953613281e+00
1.391237854957580566e+00
2.301450252532958984e+00
1.201989889144897461e+00
1.552314400672912598e+00
1.196860671043395996e+00
-7.717103958129882812e-01
1.461372137069702148e+00
9.776049256324768066e-01
1.340440273284912109e+00
1.291849493980407715e+00
-6.286146640777587891e-01
-2.984598465263843536e-02
-6.302537918090820312e-01
-4.359195232391357422e-01
-1.094141840934753418e+00
7.012036629021167755e-03
8.511226773262023926e-01
3.755772113800048828e-01
1.173549532890319824e+00
6.274383664131164551e-01
7.664230465888977051e-01
1.119234204292297363e+00
2.151050567626953125e+00
2.442066907882690430e+00
-3.929998576641082764e-01
1.060122609138488770e+00
1.250583887100219727e+00
1.166385769844055176e+00
2.906708478927612305e+00
9.099359512329101562e-01
1.927776455879211426e+00
5.363170504570007324e-01
7.816675305366516113e-01
5.766169428825378418e-01
-1.494626402854919434e+00
1.305735945701599121e+00
7.405652403831481934e-01
1.151713371276855469e+00
1.579419612884521484e+00
2.973460555076599121e-01
8.056355118751525879e-01
-1.929746568202972412e-01
-6.195233389735221863e-02
-5.432653427124023438e-01
-1.321839094161987305e+00
-2.221712172031402588e-01
-1.183602929115295410e+00
-1.024198055267333984e+00
-1.517486572265625000e+00
-1.750767827033996582e+00
-4.799985885620117188e-02
1.210628971457481384e-01
5.781217217445373535e-01
-1.008020877838134766e+00
1.423908174037933350e-01
1.055323243141174316e+00
1.201863527297973633e+00
2.155377864837646484e+00
4.057615995407104492e-01
1.670100331306457520e+00
8.847024440765380859e-01
1.123086929321289062e+00
1.055583357810974121e+00
-1.796521425247192383e+00
7.967779636383056641e-01
1.893657147884368896e-01
5.173594951629638672e-01
1.091192483901977539e+00
-1.603225946426391602e+00
2.829630374908447266e-01
5.733747482299804688e-01
1.164181947708129883e+00
1.168646931648254395e+00
-9.440767765045166016e-01
1.293536543846130371e+00
7.307205796241760254e-01
1.051718115806579590e+00
1.173703789710998535e+00
2.050079703330993652e-01
8.545727133750915527e-01
1.815968602895736694e-01
4.975318014621734619e-01
-1.091964006423950195e+00
-9.352712631225585938e-01
3.330216109752655029e-01
-2.474124282598495483e-01
4.356362223625183105e-01
-1.031476497650146484e+00
-1.072077512741088867e+00
-1.703723073005676270e-01
-8.452447503805160522e-02
4.891177415847778320e-01
-1.539020299911499023e+00
6.603161096572875977e-01
8.043129444122314453e-01
8.936715126037597656e-01
1.594673275947570801e+00
7.342101931571960449e-01
1.458539724349975586e+00
3.781508505344390869e-01
8.523831963539123535e-01
4.935111105442047119e-01
-1.513502478599548340e+00
9.231985807418823242e-01
1.187467277050018311e-01
4.525076746940612793e-01
3.762195706367492676e-01
-1.105009555816650391e+00
-4.354041516780853271e-01
-1.159807682037353516e+00
-6.226755976676940918e-01
-1.032982707023620605e+00
-1.045201182365417480e+00
4.128376543521881104e-01
-1.148652911186218262e+00
-8.620859682559967041e-02
-6.851104497909545898e-01
-7.304373979568481445e-01
4.839704930782318115e-01
8.634793758392333984e-01
1.422415733337402344e+00
-1.122776389122009277e+00
3.623661398887634277e-01
8.603329062461853027e-01
8.250782489776611328e-01
2.026041746139526367e+00
6.059291958808898926e-01
1.396414756774902344e+00
3.816252350807189941e-01
1.064690232276916504e+00
6.689442396163940430e-01
-1.863554239273071289e+00
1.054534435272216797e+00
7.464028596878051758e-01
1.072220683097839355e+00
1.229300498962402344e+00
-2.267676889896392822e-01
6.639076471328735352e-01
-4.487433135509490967e-01
-1.829773038625717163e-01
-4.310650229454040527e-01
-1.383910775184631348e+00
2.028179168701171875e-01
-1.206269502639770508e+00
-9.839738607406616211e-01
-1.327823877334594727e+00
-1.368052721023559570e+00
1.613300144672393799e-01
4.889123141765594482e-01
1.394257664680480957e+00
-3.351712524890899658e-01
2.238635569810867310e-01
1.084046721458435059e+00
9.137368202209472656e-01
2.059104681015014648e+00
8.225169181823730469e-01
1.268699765205383301e+00
7.089047431945800781e-01
9.772430658340454102e-01
9.083313941955566406e-01
-1.283689141273498535e+00
6.266330480575561523e-01
9.722881317138671875e-01
7.239964604377746582e-01
9.537866115570068359e-01
-8.567308783531188965e-01
3.357994556427001953e-01
-8.959532380104064941e-01
-5.387855768203735352e-01
-8.705728650093078613e-01
-1.214456319808959961e+00
8.697053194046020508e-01
8.416158705949783325e-02
7.547555565834045410e-01
8.901563286781311035e-01
2.094831764698028564e-01
6.230049133300781250e-01
1.218560487031936646e-01
2.601024806499481201e-01
-9.082245826721191406e-01
-7.062839269638061523e-01
2.784498631954193115e-01
-9.916995763778686523e-01
2.098603695631027222e-01
-4.873902201652526855e-01
-2.096236683428287506e-02
5.419918298721313477e-01
8.777385950088500977e-01
1.608832001686096191e+00
-1.084496140480041504e+00
5.904678106307983398e-01
7.583475112915039062e-01
5.322257876396179199e-01
1.388746261596679688e+00
-1.554557532072067261e-01
1.299932599067687988e+00
1.511612832546234131e-01
6.564330458641052246e-01
1.631012409925460815e-01
-2.667371749877929688e+00
5.777940750122070312e-01
-3.452224731445312500e-01
-6.995378136634826660e-01
-5.517972707748413086e-01
-2.317857265472412109e+00
-6.420208215713500977e-01
-7.401016354560852051e-01
-7.178466916084289551e-01
-1.274307608604431152e+00
-8.537873029708862305e-01
8.707363009452819824e-01
-2.607369422912597656e-01
7.095487713813781738e-01
-2.995810657739639282e-02
8.021297305822372437e-02
1.819165647029876709e-01
-1.992976367473602295e-01
2.184820771217346191e-01
-1.508905053138732910e+00
-7.815895080566406250e-01
-9.718532115221023560e-02
-7.354470491409301758e-01
-1.231535002589225769e-01
-2.145809888839721680e+00
-1.912253260612487793e+00
-1.953347921371459961e+00
-1.171610593795776367e+00
-1.154133796691894531e+00
-2.245214700698852539e+00
-3.304870724678039551e-01
-6.257480978965759277e-01
-1.169929027557373047e+00
-3.757755458354949951e-01
-1.069456338882446289e+00
4.171657562255859375e-01
6.436033248901367188e-01
7.885164618492126465e-01
9.102207422256469727e-01
-7.176429033279418945e-01
1.410967707633972168e+00
1.082615017890930176e+00
1.512135028839111328e+00
1.515693426132202148e+00
1.282711744308471680e+00
1.140995502471923828e+00
4.784758090972900391e-01
9.063244462013244629e-01
-4.012070894241333008e-01
-2.947350144386291504e-01
7.747797369956970215e-01
3.076185472309589386e-02
6.244086027145385742e-01
-1.146838784217834473e+00
-8.939840793609619141e-01
-1.239878535270690918e+00
-9.082655310630798340e-01
-8.290280699729919434e-01
-2.066761016845703125e+00
-4.249687790870666504e-01
-2.198493182659149170e-01
-3.061830401420593262e-01
1.439683139324188232e-01
-7.182626128196716309e-01
4.527306854724884033e-01
6.202385425567626953e-01
1.323748111724853516e+00
1.380399107933044434e+00
-1.080643892288208008e+00
1.532662510871887207e+00
9.874732494354248047e-01
1.501930713653564453e+00
1.869990229606628418e+00
1.030585646629333496e+00
1.606314301490783691e+00
1.251015543937683105e+00
1.247889995574951172e+00
6.039358377456665039e-01
-5.111984014511108398e-01
1.087037682533264160e+00
-7.816924154758453369e-02
1.144868612289428711e+00
7.204048335552215576e-02
-6.606091856956481934e-01
5.491238832473754883e-01
6.588619947433471680e-01
1.343988418579101562e+00
-7.083488702774047852e-01
2.064621597528457642e-01
9.187200665473937988e-01
8.396811485290527344e-01
1.724734067916870117e+00
-3.007962703704833984e-01
1.367767810821533203e+00
4.106716215610504150e-01
6.615832448005676270e-01
9.506304860115051270e-01
-1.532195091247558594e+00
6.315873265266418457e-01
8.534085005521774292e-03
-2.327600270509719849e-01
-8.222578465938568115e-02
-1.601371526718139648e+00
-1.486659944057464600e-01
-3.663568496704101562e-01
-7.144814729690551758e-02
-1.006464213132858276e-01
-3.366003036499023438e-01
1.762921452522277832e+00
1.376803398132324219e+00
2.030872583389282227e+00
1.991198062896728516e+00
1.601265668869018555e+00
1.639305830001831055e+00
1.235329627990722656e+00
1.528150081634521484e+00
3.620432913303375244e-01
2.212883681058883667e-01
7.724857330322265625e-01
3.992581367492675781e-01
1.196750164031982422e+00
-4.130643308162689209e-01
-4.447458386421203613e-01
-1.067356944084167480e+00
-4.470406472682952881e-01
-4.566937088966369629e-01
-1.706943631172180176e+00
1.438514292240142822e-01
1.566887795925140381e-01
2.212617248296737671e-01
5.635665059089660645e-01
-6.006244421005249023e-01
8.622906208038330078e-01
9.414963722229003906e-01
1.591775894165039062e+00
1.671126723289489746e+00
-8.527587652206420898e-01
1.555765986442565918e+00
9.959586858749389648e-01
1.615536808967590332e+00
1.885421276092529297e+00
1.196930408477783203e+00
1.653694987297058105e+00
7.643674612045288086e-01
8.667767047882080078e-01
1.472802907228469849e-01
-3.105962276458740234e-01
1.141579747200012207e+00
5.367271304130554199e-01
1.020303249359130859e+00
-4.713264107704162598e-01
-1.247793197631835938e+00
-1.160556674003601074e+00
-7.773723006248474121e-01
-6.241118907928466797e-01
-1.776909828186035156e+00
2.198316305875778198e-01
4.339283406734466553e-01
7.881664633750915527e-01
1.240251660346984863e+00
2.118688225746154785e-01
1.026766180992126465e+00
1.384891271591186523e+00
2.067780494689941406e+00
1.952318072319030762e+00
-1.367430210113525391e+00
1.575977087020874023e+00
1.149653434753417969e+00
1.489694952964782715e+00
1.853260397911071777e+00
4.410186111927032471e-01
1.981634736061096191e+00
4.896546304225921631e-01
9.204971194267272949e-01
4.709134101867675781e-01
-5.883536934852600098e-01
1.606655359268188477e+00
1.692659556865692139e-01
4.786132276058197021e-01
3.251666948199272156e-02
-1.239067554473876953e+00
-7.179744243621826172e-01
-8.866949677467346191e-01
-7.420620918273925781e-01
-1.642374873161315918e+00
-3.034774661064147949e-01
3.978055715560913086e-01
5.701303109526634216e-02
1.062815546989440918e+00
-1.193100586533546448e-01
7.220569252967834473e-01
-2.343449145555496216e-01
2.206031791865825653e-02
1.732605397701263428e-01
-1.761957049369812012e+00
2.303428202867507935e-01
-2.177513092756271362e-01
-3.418312072753906250e-01
-7.465635240077972412e-02
-8.159385323524475098e-01
8.766238093376159668e-01
8.379147648811340332e-01
1.313265204429626465e+00
1.488265275955200195e+00
-5.578431487083435059e-01
1.766649127006530762e+00
9.932936429977416992e-01
1.821855783462524414e+00
1.822381734848022461e+00
1.178583502769470215e+00
1.231328129768371582e+00
8.332355618476867676e-01
1.205690860748291016e+00
-4.520500823855400085e-02
4.330387413501739502e-01
1.376383543014526367e+00
7.422748804092407227e-01
1.861594200134277344e+00
6.983120441436767578e-01
3.798550963401794434e-01
-9.714765846729278564e-02
-2.952280938625335693e-01
-5.466244742274284363e-02
-1.493824362754821777e+00
-3.977605998516082764e-01
-3.087235391139984131e-01
-5.820920467376708984e-01
-2.327072769403457642e-01
-1.740257024765014648e+00
2.339298874139785767e-01
7.305706739425659180e-01
1.016897916793823242e+00
1.458238601684570312e+00
-1.186042189598083496e+00
1.492261409759521484e+00
9.847671389579772949e-01
1.699565768241882324e+00
1.811824798583984375e+00
1.014718532562255859e+00
1.641384363174438477e+00
3.544853031635284424e-01
7.607528567314147949e-01
-4.369719885289669037e-03
-1.228358522057533264e-01
1.426323652267456055e+00
6.332467794418334961e-01
1.469460725784301758e+00
6.921673417091369629e-01
-9.982985258102416992e-02
-4.112158119678497314e-01
-3.438694179058074951e-01
1.594731397926807404e-02
-1.430197000503540039e+00
-6.516786217689514160e-01
-4.754196107387542725e-01
-1.228454709053039551e+00
-7.207089066505432129e-01
-1.954361081123352051e+00
-2.242735624313354492e-01
3.595401346683502197e-01
8.340157866477966309e-01
1.352487087249755859e+00
-1.433156728744506836e+00
1.116888046264648438e+00
1.034997701644897461e+00
1.309536457061767578e+00
2.044552326202392578e+00
5.446428060531616211e-01
1.568293809890747070e+00
6.479958295822143555e-01
9.275101423263549805e-01
8.909788727760314941e-01
-2.222631126642227173e-01
1.746134638786315918e+00
1.016453623771667480e+00
1.886907219886779785e+00
9.294378757476806641e-01
6.017522141337394714e-02
5.326286554336547852e-01
-1.118600964546203613e-01
-2.910456061363220215e-02
-1.019246578216552734e+00
-7.507488131523132324e-01
-6.047698482871055603e-02
-1.185753822326660156e+00
-2.131103426218032837e-01
-1.110947847366333008e+00
-4.297478795051574707e-01
2.755695879459381104e-01
1.263521194458007812e+00
1.956207752227783203e+00
-1.083192706108093262e+00
8.942719101905822754e-01
1.076946139335632324e+00
1.135063767433166504e+00
2.299175739288330078e+00
1.103551387786865234e+00
1.797885656356811523e+00
1.384984493255615234e+00
1.216399073600769043e+00
1.180992364883422852e+00
-1.427116394042968750e+00
1.040821552276611328e+00
2.359973341226577759e-01
-7.049685716629028320e-02
-4.594973623752593994e-01
-1.597607135772705078e+00
-3.831399083137512207e-01
-5.101844072341918945e-01
-3.579914867877960205e-01
-1.177754163742065430e+00
-6.994428634643554688e-01
6.316076517105102539e-01
-2.915433049201965332e-01
1.183779835700988770e+00
-7.996129989624023438e-02
8.942403793334960938e-01
5.836502313613891602e-01
-1.716575175523757935e-01
-5.776547361165285110e-03
-2.107685565948486328e+00
2.244901657104492188e-01
4.953705966472625732e-01
1.074322238564491272e-01
1.072534561157226562e+00
-1.520508885383605957e+00
-4.143850803375244141e-01
-4.403196740895509720e-03
1.748203784227371216e-01
6.583566069602966309e-01
-1.744417428970336914e+00
1.106565952301025391e+00
8.178485631942749023e-01
9.397644996643066406e-01
1.134209632873535156e+00
3.099189102649688721e-01
1.217913985252380371e+00
7.574700564146041870e-02
1.829444169998168945e-01
-1.280914098024368286e-01
-8.528497219085693359e-01
1.067654371261596680e+00
4.444744810461997986e-02
7.622681260108947754e-01
6.335551291704177856e-02
-8.082259893417358398e-01
-7.167543172836303711e-01
-7.353408336639404297e-01
-5.532822012901306152e-01
-1.566686987876892090e+00
-1.169594645500183105e+00
-1.090507984161376953e+00
-1.991495251655578613e+00
-1.647161483764648438e+00
-2.497234821319580078e+00
-1.106670856475830078e+00
-4.572276473045349121e-01
-2.929479777812957764e-01
3.261266350746154785e-01
-2.180079221725463867e+00
6.788833737373352051e-01
3.224994540214538574e-01
1.707908362150192261e-01
1.192719101905822754e+00
-5.829762220382690430e-01
1.341734051704406738e+00
-3.874442875385284424e-01
-3.084185421466827393e-01
4.912830293178558350e-01
-1.347298741340637207e+00
1.318227291107177734e+00
2.163700759410858154e-03
3.545310497283935547e-01
6.645965576171875000e-02
-1.809077501296997070e+00
-9.587982296943664551e-01
-8.992220759391784668e-01
-9.332914352416992188e-01
-1.502244830131530762e+00
-1.276558756828308105e+00
-4.884422421455383301e-01
-1.084321856498718262e+00
-8.379739522933959961e-01
-1.581616163253784180e+00
-8.833999633789062500e-01
-4.626584947109222412e-01
-2.866680920124053955e-01
6.334201246500015259e-02
-1.366554141044616699e+00
9.945104718208312988e-01
8.636878728866577148e-01
9.069499373435974121e-01
1.433371901512145996e+00
7.359201908111572266e-01
1.427374720573425293e+00
1.149248003959655762e+00
1.189200639724731445e+00
1.186357140541076660e+00
-1.643152832984924316e+00
1.245809078216552734e+00
2.730415165424346924e-01
3.064501881599426270e-01
6.509793996810913086e-01
-1.033091187477111816e+00
-2.061272114515304565e-01
-9.589120149612426758e-01
-6.666502356529235840e-01
-9.199804067611694336e-01
-1.329126954078674316e+00
-2.899824082851409912e-01
-2.424793243408203125e+00
-2.018249750137329102e+00
-2.320666313171386719e+00
-1.779230475425720215e+00
-1.469250917434692383e-01
-5.046508908271789551e-01
1.540955007076263428e-01
-1.918959498405456543e+00
-7.626241445541381836e-02
3.714691102504730225e-01
2.636542916297912598e-01
1.236854314804077148e+00
-8.996855616569519043e-01
9.521387815475463867e-01
-1.835212409496307373e-01
-2.892506420612335205e-01
-2.493560463190078735e-01
-2.100271224975585938e+00
4.858458340167999268e-01
-2.268797308206558228e-01
-3.572061359882354736e-01
-3.875240981578826904e-01
-1.955299377441406250e+00
-6.900563836097717285e-01
-1.595473051071166992e+00
-1.000160217285156250e+00
-1.115539908409118652e+00
-1.825600266456604004e+00
-8.032093942165374756e-02
-1.637190699577331543e+00
-1.146240592002868652e+00
-1.333897471427917480e+00
-1.418153166770935059e+00
-3.438338637351989746e-01
-6.651573777198791504e-01
-1.852758675813674927e-01
-1.083347082138061523e+00
6.935250163078308105e-01
8.391522169113159180e-01
8.041543364524841309e-01
1.307612657546997070e+00
1.002590894699096680e+00
1.296517252922058105e+00
9.314061403274536133e-01
1.360711455345153809e+00
1.573606133460998535e+00
-1.098249912261962891e+00
9.040495008230209351e-02
-5.993788242340087891e-01
-7.873541116714477539e-01
-3.421656787395477295e-01
-2.358327865600585938e+00
-9.815580844879150391e-01
-7.454382181167602539e-01
-1.030315518379211426e+00
-8.223466873168945312e-01
-1.450146079063415527e+00
1.362733006477355957e+00
2.667475044727325439e-01
7.121190428733825684e-01
7.986394762992858887e-01
4.227208495140075684e-01
1.232554435729980469e+00
-8.853626996278762817e-02
3.616446852684020996e-01
-4.509573280811309814e-01
-9.752953648567199707e-01
6.154528260231018066e-01
-1.061376452445983887e+00
-1.837118566036224365e-01
-1.346151113510131836e+00
-1.676774501800537109e+00
-3.732308745384216309e-02
-3.973287343978881836e-01
1.539713144302368164e-01
-2.002785921096801758e+00
6.111337542533874512e-01
8.644720911979675293e-01
9.408782124519348145e-01
1.918390512466430664e+00
5.014032721519470215e-01
1.661965489387512207e+00
6.649530529975891113e-01
5.822286009788513184e-01
5.665454268455505371e-01
-1.477212071418762207e+00
1.214297771453857422e+00
5.351468324661254883e-01
7.444733977317810059e-01
8.293708562850952148e-01
-2.965467572212219238e-01
2.144433856010437012e-01
-8.745561242103576660e-01
-5.875008702278137207e-01
-8.113070726394653320e-01
-1.470295190811157227e+00
5.920983105897903442e-02
-2.300657272338867188e+00
-1.590422987937927246e+00
-1.902388095855712891e+00
-1.700792431831359863e+00
-8.132373541593551636e-02
-5.678848028182983398e-01
6.076477766036987305e-01
-6.155696511268615723e-01
4.347915649414062500e-01
7.703951597213745117e-01
7.735643386840820312e-01
1.806796669960021973e+00
7.212499380111694336e-01
1.327689170837402344e+00
5.144692659378051758e-01
8.648055791854858398e-01
1.298219680786132812e+00
-1.493910431861877441e+00
6.035376787185668945e-01
3.167003691196441650e-01
-6.830148398876190186e-02
2.565318048000335693e-01
-1.409855604171752930e+00
3.290556073188781738e-01
-2.659112215042114258e-01
-1.323251277208328247e-01
9.708907455205917358e-02
-9.435271024703979492e-01
1.517849922180175781e+00
2.732349336147308350e-01
1.165394306182861328e+00
1.156579494476318359e+00
7.431681156158447266e-01
1.094247579574584961e+00
7.236512610688805580e-04
5.049276947975158691e-01
-5.107403993606567383e-01
-5.521247386932373047e-01
4.801455736160278320e-01
-8.850513100624084473e-01
-2.843577861785888672e-01
-1.522255897521972656e+00
-1.592831969261169434e+00
-1.567986249923706055e+00
-1.153177142143249512e+00
-1.029570817947387695e+00
-1.980382800102233887e+00
-4.458730667829513550e-02
-3.957367241382598877e-01
-2.114527225494384766e-01
8.176940679550170898e-01
-3.593043982982635498e-01
6.540995240211486816e-01
-5.076149851083755493e-02
-5.099862217903137207e-01
-2.798433601856231689e-01
-1.607143878936767578e+00
6.750378608703613281e-01
-8.351562619209289551e-01
-5.330715775489807129e-01
-2.324068397283554077e-01
-9.030984044075012207e-01
4.898483753204345703e-01
2.973963022232055664e-01
9.697487950325012207e-01
8.357725739479064941e-01
7.836582511663436890e-02
1.262577533721923828e+00
5.116088986396789551e-01
1.678423643112182617e+00
1.223637819290161133e+00
1.393257498741149902e+00
1.315296530723571777e+00
4.177063107490539551e-01
1.030014038085937500e+00
-1.225053787231445312e+00
1.934202462434768677e-01
1.010175108909606934e+00
3.024252951145172119e-01
9.224818348884582520e-01
-1.300826668739318848e+00
-1.719359159469604492e-01
3.566555306315422058e-02
2.863447070121765137e-01
1.447536587715148926e+00
-1.879569888114929199e+00
9.937848448753356934e-01
8.747581243515014648e-01
1.265901327133178711e+00
1.779509425163269043e+00
5.360643267631530762e-01
1.468017697334289551e+00
8.895333856344223022e-02
5.387840270996093750e-01
1.964140087366104126e-01
-9.155310988426208496e-01
1.451148152351379395e+00
-3.737145066261291504e-01
2.317796200513839722e-01
-2.864904403686523438e-01
-1.500069141387939453e+00
-1.404948592185974121e+00
-9.751107096672058105e-01
-8.700706362724304199e-01
-1.580284714698791504e+00
-4.939605593681335449e-01
3.224682062864303589e-02
-4.136501550674438477e-01
8.206620216369628906e-01
2.315820194780826569e-02
5.414968729019165039e-01
-9.257834553718566895e-01
-1.925818026065826416e-01
-7.889052480459213257e-02
-1.748638629913330078e+00
1.321101784706115723e-01
-2.525944709777832031e-01
-7.809193134307861328e-01
-1.033602282404899597e-02
-1.188477754592895508e+00
5.944473147392272949e-01
4.692954421043395996e-01
6.622359752655029297e-01
1.386610031127929688e+00
-9.237441420555114746e-01
1.611211538314819336e+00
5.420173406600952148e-01
1.070307731628417969e+00
1.465421795845031738e+00
6.478809118270874023e-01
1.133839488029479980e+00
1.688386350870132446e-01
6.136997938156127930e-01
-1.600960642099380493e-01
-1.083823889493942261e-01
1.116469383239746094e+00
3.997020721435546875e-01
9.640603661537170410e-01
2.702203989028930664e-01
-5.286111831665039062e-01
-7.512146234512329102e-01
-5.760321617126464844e-01
-6.719233393669128418e-01
-1.661480665206909180e+00
-6.690241098403930664e-01
-1.255043625831604004e+00
-1.612050294876098633e+00
-8.924647569656372070e-01
-1.805046796798706055e+00
-2.052378952503204346e-01
-2.096376009285449982e-02
1.238673739135265350e-02
9.710003137588500977e-01
-1.546193480491638184e+00
1.217087984085083008e+00
5.206105113029479980e-01
9.145331382751464844e-01
1.498184680938720703e+00
6.482236385345458984e-01
1.357256770133972168e+00
-5.035610869526863098e-02
4.780210852622985840e-01
9.696073830127716064e-02
-8.644265532493591309e-01
1.049571037292480469e+00
-5.324028730392456055e-01
-8.939851075410842896e-02
-5.298151373863220215e-01
-1.795642018318176270e+00
-1.750533819198608398e+00
-1.141492009162902832e+00
-1.155030012130737305e+00
-1.935513496398925781e+00
-2.831763327121734619e-01
-5.839565396308898926e-02
2.176905870437622070e-01
5.210658907890319824e-01
-4.057421684265136719e-01
2.222710251808166504e-01
-5.898212790489196777e-01
1.816162094473838806e-02
-1.123788114637136459e-02
-1.772733330726623535e+00
2.273908108472824097e-01
-4.041277766227722168e-01
-5.570213198661804199e-01
-1.090117450803518295e-02
-8.034688234329223633e-01
6.339734792709350586e-01
3.259558379650115967e-01
1.068121910095214844e+00
8.605896830558776855e-01
-5.762233138084411621e-01
1.834737420082092285e+00
7.559853196144104004e-01
1.874713540077209473e+00
1.476098418235778809e+00
6.918810009956359863e-01
1.192397713661193848e+00
4.670823812484741211e-01
8.481997251510620117e-01
-2.635302543640136719e-01
-2.365648001432418823e-01
6.406288146972656250e-01
-6.316837072372436523e-01
2.257936894893646240e-01
-9.910553097724914551e-01
-1.271728873252868652e+00
-2.918825149536132812e-01
-2.435115128755569458e-01
-3.701681792736053467e-01
-2.420063734054565430e+00
4.386178851127624512e-01
3.747749328613281250e-01
5.143268704414367676e-01
1.098582625389099121e+00
-2.770900428295135498e-01
1.336206316947937012e+00
1.248336285352706909e-01
3.398325145244598389e-01
7.024428248405456543e-02
-1.645971179008483887e+00
9.380599260330200195e-01
-8.854046463966369629e-01
-5.487922430038452148e-01
-5.086470842361450195e-01
-1.941675186157226562e+00
-1.462595701217651367e+00
-1.519037485122680664e+00
-1.186193108558654785e+00
-1.408071994781494141e+00
-4.938866496086120605e-01
3.946087956428527832e-01
-5.947284698486328125e-01
2.943192124366760254e-01
2.578114569187164307e-01
-5.473227053880691528e-02
4.741393625736236572e-01
1.039814829826354980e+00
1.396026372909545898e+00
-5.422551035881042480e-01
2.267894744873046875e-01
6.503762602806091309e-01
3.463946282863616943e-01
1.287036657333374023e+00
6.084965541958808899e-02
1.497782826423645020e+00
1.772350668907165527e-01
-1.361264754086732864e-02
-9.103680402040481567e-02
-1.854366421699523926e+00
6.340236663818359375e-01
-5.359941124916076660e-01
-8.592796325683593750e-01
-7.322717905044555664e-01
-2.651752471923828125e+00
-7.934231758117675781e-01
-1.021312117576599121e+00
-5.714395046234130859e-01
-5.110369324684143066e-01
-1.190590858459472656e+00
1.263500213623046875e+00
-5.268107056617736816e-01
1.632800549268722534e-01
9.436887502670288086e-02
-4.659866392612457275e-01
1.665870696306228638e-01
-8.599837422370910645e-01
-2.672893404960632324e-01
-1.299450278282165527e+00
-1.331779241561889648e+00
-2.208582907915115356e-01
-1.469511866569519043e+00
-1.111266613006591797e+00
-2.182103395462036133e+00
-2.417781114578247070e+00
-1.412300944328308105e+00
-9.191570878028869629e-01
-8.801454901695251465e-01
-2.825444698333740234e+00
5.247852802276611328e-01
1.710686087608337402e-01
1.679993867874145508e-01
7.447977662086486816e-01
-2.311844676733016968e-01
1.148622751235961914e+00
-5.031282901763916016e-01
-1.420444399118423462e-01
-2.660809159278869629e-01
-1.576722383499145508e+00
9.052694439888000488e-01
-1.315377593040466309e+00
-6.948089003562927246e-01
-1.014511466026306152e+00
-2.286649703979492188e+00
-2.325551509857177734e+00
-1.598520994186401367e+00
-1.378077626228332520e+00
-1.795715928077697754e+00
-9.257212281227111816e-01
-5.199778079986572266e-01
-1.448447704315185547e+00
-6.806602478027343750e-01
-1.134355425834655762e+00
-6.121228933334350586e-01
-1.046523809432983398e+00
-7.015264034271240234e-01
-6.765738129615783691e-01
-1.987907767295837402e+00
-6.044164896011352539e-01
-1.336122035980224609e+00
-1.768769145011901855e+00
-6.566041707992553711e-01
-1.845399498939514160e+00
-2.741567194461822510e-01
7.076762616634368896e-02
4.014720022678375244e-01
8.965336680412292480e-01
-1.654396414756774902e+00
1.101104974746704102e+00
1.923607289791107178e-01
3.384413421154022217e-01
1.000120282173156738e+00
4.361608326435089111e-01
1.171674013137817383e+00
-2.188612520694732666e-01
2.316473424434661865e-01
-2.300466746091842651e-01
-8.292264938354492188e-01
8.886900544166564941e-01
-1.202819943428039551e+00
-7.812729477882385254e-01
-1.105817675590515137e+00
-2.660281658172607422e+00
-2.440590620040893555e+00
-1.441450715065002441e+00
-1.367934584617614746e+00
-1.945794820785522461e+00
-1.627036035060882568e-01
-2.395934313535690308e-01
-7.496554255485534668e-01
-1.085763871669769287e-01
-9.226242899894714355e-01
-8.021739870309829712e-02
2.623304128646850586e-01
4.126344919204711914e-01
7.933886051177978516e-01
-2.151711940765380859e+00
5.322051048278808594e-01
1.145364120602607727e-01
-4.197022318840026855e-02
5.662544965744018555e-01
-1.122899532318115234e+00
5.218982100486755371e-01
-8.138056397438049316e-01
-3.790918886661529541e-01
-4.430840015411376953e-01
-1.315410971641540527e+00
8.303666114807128906e-01
-7.398214340209960938e-01
-2.231551855802536011e-01
-1.007328107953071594e-01
-1.562057137489318848e+00
-1.411747217178344727e+00
-8.607994914054870605e-01
-8.086341619491577148e-01
-1.225656509399414062e+00
-1.348661065101623535e+00
-1.105189085006713867e+00
-1.651995897293090820e+00
-1.483229041099548340e+00
-1.935027718544006348e+00
-2.012306690216064453e+00
-2.174906015396118164e+00
-1.224932551383972168e+00
-1.132622122764587402e+00
-1.950338602066040039e+00
-6.728827953338623047e-01
-1.083350658416748047e+00
-1.213801860809326172e+00
-1.013191223144531250e+00
-1.463749289512634277e+00
-4.727955162525177002e-01
-4.441833496093750000e-01
-2.593144178390502930e-01
-1.043934077024459839e-01
-3.326026499271392822e-01
1.600010514259338379e+00
6.904447078704833984e-01
1.296680212020874023e+00
1.434326410293579102e+00
1.076580405235290527e+00
1.396404385566711426e+00
1.167580246925354004e+00
1.461863040924072266e+00
1.086814761161804199e+00
-3.122041523456573486e-01
9.360059499740600586e-01
-1.074939370155334473e+00
-2.511198222637176514e-01
-8.303184509277343750e-01
-1.349094867706298828e+00
-1.683024764060974121e-01
-1.874533593654632568e-01
-5.762102082371711731e-02
-1.655840516090393066e+00
4.429892599582672119e-01
5.684689283370971680e-01
6.895995736122131348e-01
1.506025552749633789e+00
4.771904647350311279e-01
1.590922474861145020e+00
4.352892637252807617e-01
4.898424446582794189e-01
4.486366510391235352e-01
-1.454317092895507812e+00
6.197638511657714844e-01
-3.945461511611938477e-01
-6.948598027229309082e-01
-3.015584647655487061e-01
-1.362292647361755371e+00
-7.479200363159179688e-01
-1.410327315330505371e+00
-1.050781488418579102e+00
-1.112024426460266113e+00
-1.523847460746765137e+00
4.660052433609962463e-02
-1.485053539276123047e+00
-1.191604614257812500e+00
-1.189891457557678223e+00
-1.359173059463500977e+00
-4.549334645271301270e-01
-3.901947438716888428e-01
-3.900748491287231445e-01
-8.394044637680053711e-01
8.756579160690307617e-01
9.482377171516418457e-01
9.068652987480163574e-01
1.493310213088989258e+00
9.735590219497680664e-01
1.313196539878845215e+00
9.160411357879638672e-01
1.537182450294494629e+00
1.468324899673461914e+00
-7.640874385833740234e-01
8.893652558326721191e-01
6.450298428535461426e-01
9.697109460830688477e-01
1.192241787910461426e+00
-9.830183535814285278e-02
1.376211941242218018e-01
-7.856042385101318359e-01
-4.692569375038146973e-01
-3.973459899425506592e-01
-1.333774209022521973e+00
6.183101236820220947e-02
-1.854328632354736328e+00
-1.423708319664001465e+00
-1.455941915512084961e+00
-1.890474319458007812e+00
-1.363216619938611984e-02
2.471817433834075928e-01
7.369340062141418457e-01
7.036275267601013184e-01
-1.561975926160812378e-01
8.160022497177124023e-01
1.974310027435421944e-03
1.319074153900146484e+00
2.832675278186798096e-01
1.104696869850158691e+00
5.200499892234802246e-01
4.092302024364471436e-01
1.539668440818786621e-01
-9.997437000274658203e-01
4.146881103515625000e-01
1.985261291265487671e-01
1.455759555101394653e-01
1.661592572927474976e-01
-1.543168783187866211e+00
-7.038711905479431152e-01
-1.482148528099060059e+00
-8.480891585350036621e-01
-1.058013200759887695e+00
-1.709236979484558105e+00
4.967725276947021484e-01
-1.458727002143859863e+00
-3.486098647117614746e-01
-1.758078858256340027e-02
-7.685483098030090332e-01
4.841844141483306885e-01
6.485249400138854980e-01
1.159543633460998535e+00
1.052279829978942871e+00
1.423234641551971436e-01
1.385629177093505859e+00
4.780663847923278809e-01
1.498352766036987305e+00
1.127215743064880371e+00
1.141496896743774414e+00
8.101704120635986328e-01
4.444845616817474365e-01
8.977088928222656250e-01
-5.520470738410949707e-01
6.927196383476257324e-01
7.765521407127380371e-01
5.211222767829895020e-01
1.106838583946228027e+00
2.503186988178640604e-04
-5.753273889422416687e-02
-8.071823120117187500e-01
-3.673809766769409180e-01
-4.101797938346862793e-01
-1.551960229873657227e+00
-1.787259131669998169e-01
-1.719363093376159668e+00
-1.416582942008972168e+00
-1.289184212684631348e+00
-2.081951379776000977e+00
-8.297576755285263062e-02
-4.515394568443298340e-01
1.845851689577102661e-01
3.550017774105072021e-01
-5.627763271331787109e-01
1.512964129447937012e+00
2.727009952068328857e-01
1.391867160797119141e+00
1.293797373771667480e+00
6.064366698265075684e-01
1.037074446678161621e+00
2.315814644098281860e-01
9.215801954269409180e-01
-1.164643093943595886e-01
3.416022360324859619e-01
9.020013809204101562e-01
5.100533962249755859e-01
1.346964120864868164e+00
4.432566463947296143e-01
-4.840762019157409668e-01
-1.066624522209167480e+00
-4.872765839099884033e-01
-5.728293061256408691e-01
-1.690461158752441406e+00
-4.869659841060638428e-01
-2.234390258789062500e+00
-2.254175186157226562e+00
-2.156693696975708008e+00
-2.365157365798950195e+00
-6.184063553810119629e-01
-7.092677354812622070e-01
-7.379541993141174316e-01
-3.218690678477287292e-02
-1.287676811218261719e+00
1.232062816619873047e+00
-4.161410629749298096e-01
3.473123908042907715e-01
5.834521651268005371e-01
2.043254673480987549e-01
9.093310832977294922e-01
-1.200638785958290100e-01
3.633111715316772461e-01
-4.284735769033432007e-02
-2.435859441757202148e-01
7.549397349357604980e-01
-7.370288372039794922e-01
5.238755941390991211e-01
-1.064442470669746399e-01
-1.211567997932434082e+00
-1.647973060607910156e+00
-7.736696600914001465e-01
-7.241801619529724121e-01
-1.572544217109680176e+00
-3.702664077281951904e-01
-8.581637144088745117e-01
-1.049824833869934082e+00
-7.444419264793395996e-01
-1.649296879768371582e+00
-2.021910399198532104e-01
2.630859613418579102e-01
3.848016560077667236e-01
1.123978972434997559e+00
-1.208682656288146973e+00
1.328392386436462402e+00
2.888314127922058105e-01
1.074255824089050293e+00
1.506613373756408691e+00
8.459178805351257324e-01
1.442489624023437500e+00
-4.184338152408599854e-01
1.611983180046081543e-01
8.965821564197540283e-02
-2.400121241807937622e-01
1.369954109191894531e+00
2.906997203826904297e-01
1.092055797576904297e+00
3.784692585468292236e-01
-7.303916215896606445e-01
-1.435873031616210938e+00
-6.490873694419860840e-01
-6.546429991722106934e-01
-1.127729654312133789e+00
-1.151685714721679688e+00
-1.290702342987060547e+00
-2.736277341842651367e+00
-2.401484012603759766e+00
-3.132027149200439453e+00
-1.538988709449768066e+00
-9.962755441665649414e-01
-1.203791499137878418e+00
4.970676079392433167e-02
-2.548534154891967773e+00
7.944183349609375000e-01
-7.935602217912673950e-02
-2.111518681049346924e-01
3.312922120094299316e-01
-1.346498608589172363e+00
9.440785050392150879e-01
-9.134083390235900879e-01
-4.254736900329589844e-01
-4.045846164226531982e-01
-1.236414313316345215e+00
8.812302350997924805e-01
-1.241523742675781250e+00
-6.949670314788818359e-01
-4.442149698734283447e-01
-1.517569541931152344e+00
-1.717344284057617188e+00
-1.165132403373718262e+00
-1.231447458267211914e+00
-1.451573729515075684e+00
-1.277549743652343750e+00
-6.470372676849365234e-01
-1.715472817420959473e+00
-1.048793911933898926e+00
-1.666707754135131836e+00
-1.178467631340026855e+00
-5.682842731475830078e-01
-4.386233687400817871e-01
2.066544815897941589e-02
-1.462492823600769043e+00
1.202762126922607422e+00
5.712508559226989746e-01
8.881139159202575684e-01
1.204199552536010742e+00
7.057482600212097168e-01
1.454004406929016113e+00
9.623856544494628906e-01
9.533087611198425293e-01
9.905869960784912109e-01
-1.326272249221801758e+00
7.480639219284057617e-01
-1.095126390457153320e+00
-1.246441245079040527e+00
-6.703698039054870605e-01
-2.125344514846801758e+00
-2.357728004455566406e+00
-1.561960458755493164e+00
-1.367577552795410156e+00
-1.405217528343200684e+00
-1.252352952957153320e+00
-1.393763273954391479e-01
-2.430790662765502930e+00
-1.598138332366943359e+00
-1.304594397544860840e+00
-1.065394759178161621e+00
-1.464368253946304321e-01
-1.152953654527664185e-01
3.069027364253997803e-01
-5.111439824104309082e-01
7.529413700103759766e-01
9.630052447319030762e-01
1.084196209907531738e+00
1.869723916053771973e+00
1.151713967323303223e+00
1.987256050109863281e+00
1.172571659088134766e+00
1.437959074974060059e+00
1.539059638977050781e+00
-8.416585326194763184e-01
1.205736398696899414e+00
-6.721140146255493164e-01
-4.116510748863220215e-01
-1.262387037277221680e-01
-2.011879920959472656e+00
-5.626887679100036621e-01
-8.537147045135498047e-01
-8.258413672447204590e-01
-6.683741211891174316e-01
-1.098598003387451172e+00
1.439335942268371582e+00
-8.245230466127395630e-02
7.555007338523864746e-01
1.041944861412048340e+00
5.137088894844055176e-01
6.199979186058044434e-01
-8.911845088005065918e-02
1.195741966366767883e-01
-4.432838857173919678e-01
2.497203797101974487e-01
6.652753353118896484e-01
3.111630678176879883e-01
8.123313188552856445e-01
3.275919705629348755e-02
-4.238714575767517090e-01
-1.080782532691955566e+00
-5.259791612625122070e-01
-6.211303472518920898e-01
-1.448877930641174316e+00
-1.172297000885009766e-01
-1.383343338966369629e+00
-1.208168625831604004e+00
-9.248021841049194336e-01
-1.884276270866394043e+00
-3.294039890170097351e-02
3.053526878356933594e-01
4.697622954845428467e-01
1.036523103713989258e+00
-7.033886909484863281e-01
1.888251543045043945e+00
3.660469949245452881e-01
1.345260977745056152e+00
1.844543099403381348e+00
1.285263061523437500e+00
1.595181584358215332e+00
4.531601965427398682e-01
6.081802845001220703e-01
7.923644967377185822e-03
4.208298921585083008e-01
1.399465203285217285e+00
1.508613675832748413e-01
8.722755312919616699e-01
5.711761116981506348e-01
-5.567396879196166992e-01
-9.193738102912902832e-01
-5.027104020118713379e-01
-4.705879688262939453e-01
-1.124276876449584961e+00
-6.558918356895446777e-01
-1.939263463020324707e+00
-2.419498920440673828e+00
-2.213691234588623047e+00
-3.255107402801513672e+00
-1.058696269989013672e+00
-3.505332171916961670e-01
-1.006833434104919434e+00
-1.122959256172180176e+00
-2.618539094924926758e+00
1.000529885292053223e+00
-7.204891741275787354e-02
-1.716074645519256592e-01
1.461287140846252441e-01
-5.915963649749755859e-01
1.181238889694213867e+00
-8.586618900299072266e-01
-2.579909563064575195e-02
-1.658662408590316772e-02
-1.611056923866271973e+00
9.846022725105285645e-01
-1.653792977333068848e+00
-1.407024145126342773e+00
-1.533145070075988770e+00
-2.534347295761108398e+00
-8.632470369338989258e-01
-8.673830032348632812e-01
-1.262243270874023438e+00
-1.463394880294799805e+00
-5.412900820374488831e-02
7.679787278175354004e-01
4.520032107830047607e-01
9.101079106330871582e-01
2.260262146592140198e-02
1.085697054862976074e+00
-3.734356164932250977e-02
3.667954355478286743e-02
8.349524438381195068e-02
-1.937964439392089844e+00
1.070442795753479004e+00
2.721474170684814453e-01
6.140140295028686523e-01
9.067528843879699707e-01
5.046899616718292236e-02
2.649355530738830566e-01
-8.638073801994323730e-01
-6.430045962333679199e-01
-5.873147845268249512e-01
-1.357787728309631348e+00
-1.516842693090438843e-01
-1.837069392204284668e+00
-1.403595447540283203e+00
-1.336692810058593750e+00
-1.727016687393188477e+00
-1.617498159408569336e+00
-1.325738191604614258e+00
-1.049805760383605957e+00
-1.238052964210510254e+00
-1.057665586471557617e+00
-3.918800354003906250e-01
-1.224392533302307129e+00
-9.028759002685546875e-01
-1.429593563079833984e+00
-8.911964893341064453e-01
-7.557535916566848755e-02
8.666453510522842407e-02
2.010765224695205688e-01
-1.079851508140563965e+00
1.415525317192077637e+00
9.186356663703918457e-01
1.121966481208801270e+00
1.562525868415832520e+00
9.466232657432556152e-01
1.632139086723327637e+00
1.375764489173889160e+00
1.827093005180358887e+00
1.877238512039184570e+00
-4.428172707557678223e-01
1.866060137748718262e+00
8.016350865364074707e-01
1.134428739547729492e+00
1.475199222564697266e+00
6.877413988113403320e-01
6.380776166915893555e-01
-6.572084426879882812e-01
-4.022805392742156982e-01
-5.594670772552490234e-01
-1.093430399894714355e+00
3.567171990871429443e-01
-1.602484107017517090e+00
-9.234727025032043457e-01
-1.139320850372314453e+00
-1.044233441352844238e+00
3.315089941024780273e-01
9.401044249534606934e-01
1.696993708610534668e+00
4.610344171524047852e-01
7.616230249404907227e-01
1.142265200614929199e+00
6.971176266670227051e-01
1.927895069122314453e+00
1.004032611846923828e+00
1.946826815605163574e+00
8.791731595993041992e-01
3.604900240898132324e-01
4.788393080234527588e-01
-1.300350546836853027e+00
1.103109002113342285e+00
4.359588921070098877e-01
-2.217343151569366455e-01
6.823534965515136719e-01
-1.017334699630737305e+00
-9.354044198989868164e-01
-1.260443449020385742e+00
-7.990248799324035645e-01
-7.699770927429199219e-01
-1.144351243972778320e+00
9.732998609542846680e-01
-1.039450526237487793e+00
-2.394713908433914185e-01
1.644877493381500244e-01
-2.675053179264068604e-01
4.871188998222351074e-01
9.234724044799804688e-01
1.180317640304565430e+00
1.026880860328674316e+00
7.044339179992675781e-01
9.751093983650207520e-01
8.576048612594604492e-01
1.399892330169677734e+00
7.634125947952270508e-01
1.093711614608764648e+00
4.001751244068145752e-01
5.925840735435485840e-01
6.551705002784729004e-01
-1.421834707260131836e+00
1.234498500823974609e+00
4.894045293331146240e-01
5.121852755546569824e-01
1.184682488441467285e+00
-3.403059542179107666e-01
3.553224354982376099e-02
-8.698800206184387207e-01
-5.797916054725646973e-01
-5.528929233551025391e-01
-1.700018882751464844e+00
-8.327591419219970703e-02
-2.390663385391235352e+00
-1.858061671257019043e+00
-1.178618788719177246e+00
-1.635054945945739746e+00
-2.282648235559463501e-01
1.079491153359413147e-01
7.101002335548400879e-01
3.707475662231445312e-01
3.453027904033660889e-01
1.455863595008850098e+00
5.510597825050354004e-01
1.652086734771728516e+00
1.367579340934753418e+00
1.107848525047302246e+00
1.157339096069335938e+00
1.286308884620666504e+00
1.412179946899414062e+00
-2.447880059480667114e-01
6.938406825065612793e-01
1.259339451789855957e+00
7.752647995948791504e-01
1.465276956558227539e+00
-2.577714622020721436e-01
3.437919616699218750e-01
-5.799032449722290039e-01
-5.720434188842773438e-01
-3.670922815799713135e-01
-1.314084291458129883e+00
9.729195833206176758e-01
-6.293556094169616699e-01
-1.937701255083084106e-01
6.609366536140441895e-01
-2.836761772632598877e-01
8.085092902183532715e-01
1.488338232040405273e+00
1.517401337623596191e+00
1.578170895576477051e+00
1.847095340490341187e-01
1.555107593536376953e+00
4.832144081592559814e-01
1.735127091407775879e+00
1.651101708412170410e+00
1.006448745727539062e+00
1.172543525695800781e+00
8.837608098983764648e-01
8.635251522064208984e-01
1.387532353401184082e-01
7.639859914779663086e-01
1.205002427101135254e+00
1.064823269844055176e+00
1.568998694419860840e+00
4.363130331039428711e-01
5.808888003230094910e-02
-3.664777576923370361e-01
-3.809789121150970459e-01
-6.345109939575195312e-01
-1.678812384605407715e+00
-8.652653545141220093e-02
-1.428649783134460449e+00
-1.684761166572570801e+00
-1.232648015022277832e+00
-1.675617218017578125e+00
-1.345813721418380737e-01
1.068987417966127396e-02
9.818889945745468140e-02
1.469052314758300781e+00
-3.760308623313903809e-01
1.416559934616088867e+00
-2.419048547744750977e-01
3.959352970123291016e-01
8.770467042922973633e-01
-1.131383627653121948e-01
5.559976696968078613e-01
-3.718472719192504883e-01
-6.126210689544677734e-01
-7.718065977096557617e-01
-8.340730071067810059e-01
3.735314011573791504e-01
-7.998484969139099121e-01
-1.003557562828063965e+00
-1.744096875190734863e+00
-2.682749032974243164e+00
-2.306592941284179688e+00
-1.228527307510375977e+00
-1.505205273628234863e+00
-2.082368373870849609e+00
-3.319860696792602539e-01
-1.719049096107482910e+00
-1.986064195632934570e+00
-1.035969138145446777e+00
-1.794489860534667969e+00
-3.901502192020416260e-01
-1.128563955426216125e-01
-1.716942340135574341e-01
4.511436223983764648e-01
-1.661288738250732422e+00
9.136967062950134277e-01
-6.798108816146850586e-01
-6.797826383262872696e-03
2.609581947326660156e-01
-6.151548027992248535e-01
5.784388184547424316e-01
-1.407138466835021973e+00
-9.971482157707214355e-01
-1.147258996963500977e+00
-1.675167560577392578e+00
1.999912783503532410e-03
-2.232334375381469727e+00
-1.586912035942077637e+00
-1.984435915946960449e+00
-3.873054742813110352e+00
-3.306636333465576172e+00
-1.740436553955078125e+00
-2.011417627334594727e+00
-2.213555335998535156e+00
-5.359843969345092773e-01
-1.035843968391418457e+00
-1.305165410041809082e+00
-4.210224449634552002e-01
-9.650544524192810059e-01
-4.082635045051574707e-01
-1.139437079429626465e+00
-8.610380291938781738e-01
-7.608536481857299805e-01
-1.989070415496826172e+00
1.798666715621948242e-01
-1.536656856536865234e+00
-1.728809595108032227e+00
-1.089154124259948730e+00
-1.367346763610839844e+00
-1.310350298881530762e-01
-4.230793714523315430e-01
4.490879364311695099e-03
3.328887522220611572e-01
-9.350457191467285156e-01
1.317229509353637695e+00
1.185424029827117920e-01
1.097577571868896484e+00
1.135667800903320312e+00
8.885528445243835449e-01
1.027488231658935547e+00
5.447101220488548279e-02
1.831140816211700439e-01
-2.636397182941436768e-01
-5.186540484428405762e-01
8.158849477767944336e-01
-1.041497468948364258e+00
-1.303004860877990723e+00
-1.737815260887145996e+00
-1.873606681823730469e+00
-6.670449376106262207e-01
-1.264302492141723633e+00
-1.084215402603149414e+00
-2.568633079528808594e+00
4.511215984821319580e-01
4.342597424983978271e-01
4.545398354530334473e-01
1.512624621391296387e+00
4.429634809494018555e-01
1.600833296775817871e+00
-4.416985213756561279e-01
1.236644461750984192e-01
-1.626181751489639282e-01
-1.199570298194885254e+00
1.553993105888366699e+00
-6.836710870265960693e-02
7.759858965873718262e-01
8.833500146865844727e-01
-8.798018842935562134e-02
-1.007942557334899902e-01
-8.033787012100219727e-01
-8.100075125694274902e-01
-7.289122939109802246e-01
-1.068147182464599609e+00
-2.063309252262115479e-01
-1.598304152488708496e+00
-1.183413982391357422e+00
-1.432296395301818848e+00
-1.892375111579895020e+00
-2.245517730712890625e+00
-9.665117859840393066e-01
-1.085881590843200684e+00
-1.292914271354675293e+00
2.404322288930416107e-02
-1.790715157985687256e-01
-7.463343143463134766e-01
-2.042853087186813354e-01
-7.442309856414794922e-01
6.700928509235382080e-02
8.693432807922363281e-01
7.765901684761047363e-01
1.233065128326416016e+00
-5.928307771682739258e-01
1.574760556221008301e+00
7.214083075523376465e-01
1.254429459571838379e+00
1.955614686012268066e+00
1.426551938056945801e+00
1.646925091743469238e+00
5.896552205085754395e-01
1.230978965759277344e+00
8.018919229507446289e-01
-3.014451861381530762e-01
1.802786707878112793e+00
-1.473667174577713013e-01
7.714406251907348633e-01
1.914687901735305786e-01
-1.169891476631164551e+00
-7.708692550659179688e-01
-5.258433222770690918e-01
-6.274982094764709473e-01
-9.937400221824645996e-01
-1.325993835926055908e-01
3.468697071075439453e-01
-7.626321911811828613e-01
8.820500224828720093e-02
-7.873942852020263672e-01
2.747795358300209045e-02
1.265305399894714355e+00
1.118124842643737793e+00
1.495789289474487305e+00
-4.910914301872253418e-01
1.515786767005920410e+00
1.040806174278259277e+00
1.475048303604125977e+00
1.917426228523254395e+00
1.060463666915893555e+00
1.763883233070373535e+00
9.282805323600769043e-01
1.090402722358703613e+00
1.191918253898620605e+00
-9.027533531188964844e-01
1.735954046249389648e+00
-4.910239875316619873e-01
-1.100393384695053101e-01
3.270433843135833740e-01
-1.368577361106872559e+00
1.474113017320632935e-01
-6.041678413748741150e-02
1.454124599695205688e-01
2.706862092018127441e-01
2.033460736274719238e-01
1.229046821594238281e+00
4.713929295539855957e-01
1.606781363487243652e+00
1.616984978318214417e-02
7.410789728164672852e-01
2.044284641742706299e-01
2.902605831623077393e-01
3.679563403129577637e-01
-8.816152215003967285e-01
1.058280766010284424e-01
2.097722887992858887e-01
-3.030098080635070801e-01
8.714074641466140747e-02
-1.168922781944274902e+00
-7.593171596527099609e-01
-1.487607717514038086e+00
-1.058843255043029785e+00
-1.078062534332275391e+00
-1.582891106605529785e+00
2.239345908164978027e-01
-1.621918797492980957e+00
-1.248717188835144043e+00
-6.327638626098632812e-01
-1.277525305747985840e+00
-7.591297477483749390e-02
1.386020705103874207e-02
1.794604659080505371e-01
3.722032606601715088e-01
6.151766777038574219e-01
1.388639330863952637e+00
1.090131044387817383e+00
1.539633035659790039e+00
1.458239912986755371e+00
1.395822882652282715e+00
1.234372258186340332e+00
1.408062815666198730e+00
1.477404475212097168e+00
7.263125777244567871e-01
8.296765685081481934e-01
8.379594683647155762e-01
4.293105304241180420e-01
8.633914589881896973e-01
-2.793664932250976562e-01
-5.001125335693359375e-01
-7.874355912208557129e-01
-5.521705746650695801e-01
-7.160375118255615234e-01
-1.476137042045593262e+00
-3.677180111408233643e-01
-1.569900751113891602e+00
-1.447196960449218750e+00
-1.153712391853332520e+00
-2.046150445938110352e+00
-1.302329778671264648e+00
-1.435466766357421875e+00
-1.409900307655334473e+00
-1.332527399063110352e+00
-1.465167403221130371e+00
6.380635499954223633e-01
-1.206862688064575195e+00
-6.467791795730590820e-01
-2.198082506656646729e-01
-5.283237695693969727e-01
3.864677846431732178e-01
6.928540468215942383e-01
5.271522402763366699e-01
1.046757221221923828e+00
7.105932235717773438e-01
1.106499791145324707e+00
8.649291396141052246e-01
1.317248702049255371e+00
9.262243509292602539e-01
1.171922564506530762e+00
8.681754469871520996e-01
5.159701704978942871e-01
7.200949192047119141e-01
-9.660378098487854004e-01
9.606155753135681152e-01
6.666083931922912598e-01
5.372410416603088379e-01
1.076672196388244629e+00
-4.938618838787078857e-01
-3.740485012531280518e-01
-9.708787202835083008e-01
-9.452723860740661621e-01
-6.626814603805541992e-01
-1.638269662857055664e+00
2.887126505374908447e-01
-2.244228601455688477e+00
-1.942537426948547363e+00
-1.523078680038452148e+00
-1.635795354843139648e+00
1.175071746110916138e-01
1.449555456638336182e-01
-2.620101571083068848e-01
3.899386823177337646e-01
-5.640858784317970276e-02
1.124577283859252930e+00
5.834040045738220215e-01
1.140271782875061035e+00
6.565820574760437012e-01
9.353578686714172363e-01
6.383459568023681641e-01
3.599221408367156982e-01
-7.109039463102817535e-03
-6.513693332672119141e-01
5.104922875761985779e-02
1.513912826776504517e-01
-3.296723067760467529e-01
1.295511275529861450e-01
-1.147295475006103516e+00
-1.056819200515747070e+00
-1.605143666267395020e+00
-1.155640125274658203e+00
-1.290779709815979004e+00
-1.821966052055358887e+00
5.508234500885009766e-01
-1.479776978492736816e+00
-9.102160334587097168e-01
-5.096278190612792969e-01
-1.027649521827697754e+00
4.721942842006683350e-01
4.330756962299346924e-01
5.437754988670349121e-01
1.211503744125366211e+00
-8.272905647754669189e-02
1.373459577560424805e+00
4.640914201736450195e-01
1.145646810531616211e+00
1.301783561706542969e+00
1.208727359771728516e+00
9.750773310661315918e-01
7.145010232925415039e-01
6.762074828147888184e-01
-3.966791182756423950e-02
9.283804893493652344e-01
9.683818221092224121e-01
7.576211094856262207e-01
1.054548025131225586e+00
4.029011130332946777e-01
-2.357884645462036133e-01
-5.966356396675109863e-01
-4.673994779586791992e-01
-5.245913267135620117e-01
-1.301239371299743652e+00
-3.749393224716186523e-01
-1.932756066322326660e+00
-1.779363036155700684e+00
-1.367870688438415527e+00
-2.175387620925903320e+00
-6.709511876106262207e-01
-8.188529312610626221e-02
4.281923770904541016e-01
4.290994107723236084e-01
-6.819906830787658691e-01
1.563189268112182617e+00
3.448908329010009766e-01
1.492898344993591309e+00
1.248123407363891602e+00
9.560788273811340332e-01
1.476038932800292969e+00
2.433481961488723755e-01
8.749572038650512695e-01
3.307695984840393066e-01
6.397348046302795410e-01
1.382630348205566406e+00
8.543371558189392090e-01
1.195911169052124023e+00
9.864546060562133789e-01
-2.205008566379547119e-01
-2.054518461227416992e-01
-4.961558878421783447e-01
-6.255649924278259277e-01
-1.108174443244934082e+00
-4.242223203182220459e-01
-1.511187911033630371e+00
-1.781255245208740234e+00
-1.631482243537902832e+00
-1.928315877914428711e+00
-4.593424201011657715e-01
-1.586355566978454590e-01
-3.175010681152343750e-01
8.849900364875793457e-01
-9.512807726860046387e-01
1.623883247375488281e+00
2.931099534034729004e-01
1.715837478637695312e+00
2.264211654663085938e+00
1.705169200897216797e+00
2.228925943374633789e+00
7.261257767677307129e-01
8.632268309593200684e-01
5.191334486007690430e-01
-1.326682418584823608e-01
1.435190796852111816e+00
-2.686097025871276855e-01
1.006742417812347412e-01
-3.663354516029357910e-01
-1.586174130439758301e+00
-7.236760575324296951e-03
-9.410474449396133423e-03
-2.657719552516937256e-01
-5.219091773033142090e-01
4.714550375938415527e-01
7.065585255622863770e-01
5.360258817672729492e-01
1.491669058799743652e+00
2.255752682685852051e-01
1.422573566436767578e+00
1.041416406631469727e+00
1.019676700234413147e-01
1.348262429237365723e-01
-1.226871609687805176e+00
1.053087592124938965e+00
1.892152875661849976e-01
-1.009949296712875366e-01
4.957472681999206543e-01
-1.476793408393859863e+00
-1.207280158996582031e+00
-1.301971316337585449e+00
-1.056586503982543945e+00
-1.157892465591430664e+00
-8.786633610725402832e-01
1.041098475456237793e+00
-6.764433979988098145e-01
3.825794458389282227e-01
5.154479146003723145e-01
1.661262512207031250e-01
1.797914206981658936e-01
-4.741121456027030945e-02
-4.151763617992401123e-01
-5.128058791160583496e-01
-2.158268690109252930e-01
1.997576355934143066e-01
-8.379336595535278320e-01
-2.616533041000366211e-01
-9.020453095436096191e-01
-3.734839260578155518e-01
1.076389074325561523e+00
7.910095453262329102e-01
1.535714864730834961e+00
-8.063440024852752686e-02
1.069416999816894531e+00
9.041994810104370117e-01
9.637822508811950684e-01
1.880653142929077148e+00
1.062232851982116699e+00
1.630759596824645996e+00
1.052096128463745117e+00
7.532724738121032715e-01
7.295926213264465332e-01
-8.564925193786621094e-01
1.523644924163818359e+00
3.368123471736907959e-01
1.218684077262878418e+00
1.319359421730041504e+00
1.170279160141944885e-01
2.344227731227874756e-01
-6.240113973617553711e-01
-5.756718516349792480e-01
-7.419989109039306641e-01
-8.307515978813171387e-01
-3.828069567680358887e-01
-2.136173725128173828e+00
-1.849472522735595703e+00
-2.007924079895019531e+00
-1.339618802070617676e+00
-1.072373241186141968e-02
9.999238699674606323e-02
2.050931751728057861e-01
-6.330095529556274414e-01
4.690873622894287109e-01
2.650223374366760254e-01
5.820375680923461914e-02
3.288941681385040283e-01
-8.381048440933227539e-01
1.357654213905334473e+00
-4.273170530796051025e-01
-8.997471928596496582e-01
-5.778052210807800293e-01
-1.786656022071838379e+00
1.012297391891479492e+00
-7.019873261451721191e-01
-6.427239179611206055e-01
4.824726879596710205e-01
-1.919193387031555176e+00
-7.621629238128662109e-01
-1.082456827163696289e+00
-1.228451132774353027e+00
-1.286123037338256836e+00
-1.215455174446105957e+00
5.028799176216125488e-01
-1.370388150215148926e+00
-9.845328330993652344e-01
-8.528499007225036621e-01
-9.183010458946228027e-01
3.045394718647003174e-01
4.047285020351409912e-01
4.996246993541717529e-01
3.448933959007263184e-01
1.171052217483520508e+00
8.308725953102111816e-01
7.108771800994873047e-01
1.484091877937316895e+00
7.212533950805664062e-01
1.339326381683349609e+00
1.164235830307006836e+00
3.918090462684631348e-01
5.904557108879089355e-01
-6.643689870834350586e-01
7.328292727470397949e-01
6.514718383550643921e-02
-1.169506236910820007e-01
9.914393424987792969e-01
-9.494967460632324219e-01
-9.062659144401550293e-01
-1.118471503257751465e+00
-9.063879251480102539e-01
-7.428929805755615234e-01
-1.204776525497436523e+00
7.597615122795104980e-01
-1.482792377471923828e+00
-8.450023531913757324e-01
-1.677084565162658691e-01
-4.842798709869384766e-01
6.870311498641967773e-01
1.037205219268798828e+00
9.365348815917968750e-01
9.991881847381591797e-01
8.285236954689025879e-01
8.409174084663391113e-01
6.792545914649963379e-01
1.176395893096923828e+00
7.868899703025817871e-01
1.132162690162658691e+00
7.577208280563354492e-01
3.108731806278228760e-01
1.701329052448272705e-01
-7.388525009155273438e-01
5.867283940315246582e-01
4.579733610153198242e-01
4.599970877170562744e-01
1.041845202445983887e+00
-6.058651804924011230e-01
2.389766126871109009e-01
9.035971164703369141e-01
6.012395024299621582e-01
1.630636930465698242e+00
-2.760376930236816406e-01
1.957476973533630371e+00
5.967235565185546875e-01
2.166929006576538086e+00
3.142935276031494141e+00
2.017678976058959961e+00
2.385603904724121094e+00
4.813290536403656006e-01
3.607136011123657227e-01
6.214619278907775879e-01
8.382561802864074707e-02
1.799305200576782227e+00
3.345994651317596436e-01
3.031279146671295166e-01
4.558781683444976807e-01
-8.313888907432556152e-01
-1.219276189804077148e+00
-6.119717359542846680e-01
-1.126694202423095703e+00
-1.237287163734436035e+00
1.124650388956069946e-01
-4.849045574665069580e-01
-6.196932196617126465e-01
0.000000000000000000e+00
-9.192497730255126953e-01
1.648895256221294403e-02
1.450538396835327148e+00
9.021153450012207031e-01
1.435657501220703125e+00
2.468299716711044312e-01
1.596120953559875488e+00
6.037074327468872070e-01
1.614341139793395996e+00
2.126842737197875977e+00
1.021380424499511719e+00
1.742838382720947266e+00
5.204258561134338379e-01
9.318598508834838867e-01
5.929408073425292969e-01
-3.196129500865936279e-01
1.861056685447692871e+00
5.152237415313720703e-01
1.096809148788452148e+00
9.645034670829772949e-01
-9.242615103721618652e-01
-1.241375446319580078e+00
-7.038691043853759766e-01
-7.596144676208496094e-01
-8.213456869125366211e-01
6.309509873390197754e-01
9.552341699600219727e-01
5.336063504219055176e-01
9.333035349845886230e-01
6.973254084587097168e-01
9.669811464846134186e-03
6.641401052474975586e-01
1.925927996635437012e-01
1.545533072203397751e-02
-6.703618764877319336e-01
6.452375054359436035e-01
-4.680716097354888916e-01
-3.718073666095733643e-01
7.199503015726804733e-03
-5.606063604354858398e-01
3.026814758777618408e-01
6.457182765007019043e-01
1.085356831550598145e+00
1.523944735527038574e+00
1.103105321526527405e-01
1.639339685440063477e+00
5.828398466110229492e-01
1.454564332962036133e+00
1.603747010231018066e+00
1.562113404273986816e+00
1.733439683914184570e+00
1.108842134475708008e+00
9.473739266395568848e-01
8.557068705558776855e-01
1.630394011735916138e-01
1.245023131370544434e+00
-4.632418453693389893e-01
6.986536085605621338e-02
-6.163803339004516602e-01
-1.398610711097717285e+00
2.387446723878383636e-02
-3.322666287422180176e-01
-6.453258991241455078e-01
-5.264027118682861328e-01
7.714838385581970215e-01
5.599471926689147949e-01
7.570731043815612793e-01
1.550601482391357422e+00
5.634695291519165039e-01
1.356223106384277344e+00
7.240698337554931641e-01
1.224676743149757385e-01
2.006188184022903442e-01
-9.851792454719543457e-01
1.628822207450866699e+00
2.251809835433959961e-01
9.812240600585937500e-01
1.299641132354736328e+00
5.408216714859008789e-01
3.683184981346130371e-01
-5.260069370269775391e-01
-6.649081707000732422e-01
-6.165271997451782227e-01
-9.703994989395141602e-01
2.133855521678924561e-01
-1.129411697387695312e+00
-7.539952397346496582e-01
-5.908703207969665527e-01
-1.509316444396972656e+00
-1.421223759651184082e+00
-6.008828878402709961e-01
-5.725024938583374023e-01
-7.899900078773498535e-01
3.573002219200134277e-01
1.440802365541458130e-01
-4.757525026798248291e-01
4.205717742443084717e-01
-4.252260550856590271e-02
4.440129697322845459e-01
1.882794499397277832e+00
1.475515484809875488e+00
1.791565299034118652e+00
6.788489818572998047e-01
1.436854481697082520e+00
8.695490360260009766e-01
1.522578239440917969e+00
1.861160159111022949e+00
1.347287297248840332e+00
1.933600783348083496e+00
1.415449380874633789e+00
1.249063730239868164e+00
1.453320384025573730e+00
-3.478139042854309082e-01
1.768740534782409668e+00
5.858677998185157776e-02
7.007073163986206055e-01
1.195627927780151367e+00
-3.945448994636535645e-01
4.869788587093353271e-01
2.746869623661041260e-01
3.986573219299316406e-01
7.688006162643432617e-01
1.223523497581481934e+00
1.269841909408569336e+00
1.124463081359863281e+00
1.989479303359985352e+00
1.508929014205932617e+00
1.526824355125427246e+00
1.394465327262878418e+00
6.922910213470458984e-01
8.135296106338500977e-01
-3.193614184856414795e-01
1.022491693496704102e+00
5.160390734672546387e-01
6.184990406036376953e-01
1.228992223739624023e+00
5.133284926414489746e-01
-4.844072088599205017e-02
-6.508330702781677246e-01
-6.125450134277343750e-01
-5.950665473937988281e-01
-1.298870921134948730e+00
7.272570580244064331e-02
-1.755523085594177246e+00
-1.796821236610412598e+00
-1.252177238464355469e+00
-1.402488946914672852e+00
-1.220736265182495117e+00
-1.210323452949523926e+00
-1.126436829566955566e+00
-1.232541203498840332e+00
-5.770212411880493164e-01
2.259300202131271362e-01
-1.042449235916137695e+00
-4.946879148483276367e-01
-3.979767262935638428e-01
-2.254215925931930542e-01
7.249719500541687012e-01
8.289822936058044434e-01
8.499889373779296875e-01
2.539215385913848877e-01
1.029694080352783203e+00
3.457567691802978516e-01
1.131917983293533325e-01
5.000224709510803223e-01
-1.115157455205917358e-01
8.642937541007995605e-01
-8.605472743511199951e-03
-6.171275973320007324e-01
-3.805853426456451416e-01
-2.011456012725830078e+00
6.437800079584121704e-02
-2.581449270248413086e+00
-3.668735265731811523e+00
-3.260689020156860352e+00
-3.945887088775634766e+00
-1.264382123947143555e+00
-1.652480721473693848e+00
-2.942094326019287109e+00
-2.455466747283935547e+00
-2.128621578216552734e+00
5.601119995117187500e-01
-5.791009664535522461e-01
-9.585139155387878418e-01
-3.567610383033752441e-01
-2.920380830764770508e-01
8.484503626823425293e-02
-6.440151929855346680e-01
-6.601369976997375488e-01
-1.064238190650939941e+00
-4.338877797126770020e-01
1.149147450923919678e-01
-1.066914200782775879e+00
-8.821266889572143555e-01
-1.516298294067382812e+00
-2.577530145645141602e+00
-1.830431103706359863e+00
-1.414183378219604492e+00
-1.499196887016296387e+00
-1.775855302810668945e+00
-9.096065908670425415e-02
-1.619522452354431152e+00
-1.817047715187072754e+00
-7.174294590950012207e-01
-1.233749151229858398e+00
-6.120614707469940186e-02
5.595930814743041992e-01
4.778192341327667236e-01
1.295687794685363770e+00
-7.498157620429992676e-01
1.349488973617553711e+00
5.334472060203552246e-01
1.359983921051025391e+00
1.819172859191894531e+00
1.548850059509277344e+00
1.663530349731445312e+00
3.608448505401611328e-01
5.575239062309265137e-01
1.922509372234344482e-01
1.851756721735000610e-01
1.247617125511169434e+00
-2.528817951679229736e-01
-6.972041726112365723e-02
-2.838615179061889648e-01
-2.251586675643920898e+00
-1.712118983268737793e+00
-1.095945835113525391e+00
-1.295052766799926758e+00
-1.374287724494934082e+00
4.051621854305267334e-01
-5.556066632270812988e-01
-3.840216398239135742e-01
2.366688288748264313e-02
-4.997195899486541748e-01
1.321429610252380371e-01
-8.645172715187072754e-01
-6.714075803756713867e-01
-4.443318843841552734e-01
-1.407787919044494629e+00
9.103586077690124512e-01
-1.068140387535095215e+00
-8.235126137733459473e-01
-5.515769720077514648e-01
-7.529736161231994629e-01
7.023162245750427246e-01
5.770865678787231445e-01
6.249558329582214355e-01
1.294445276260375977e+00
7.345529794692993164e-01
1.613288998603820801e+00
8.589773774147033691e-01
1.506947040557861328e+00
1.793273448944091797e+00
1.926339864730834961e+00
1.621099710464477539e+00
1.356652736663818359e+00
1.100367426872253418e+00
1.022046446800231934e+00
1.026485443115234375e+00
1.338662385940551758e+00
-1.835955381393432617e-01
1.982193142175674438e-01
-6.599879264831542969e-01
-9.417122602462768555e-01
6.451157331466674805e-01
8.766333013772964478e-02
6.238548755645751953e-01
-6.470446586608886719e-01
1.203645348548889160e+00
7.083774805068969727e-01
1.459481000900268555e+00
1.971407651901245117e+00
1.318583250045776367e+00
1.887626409530639648e+00
3.924201130867004395e-01
4.174116551876068115e-01
4.224733412265777588e-01
-7.900583148002624512e-01
1.420966029167175293e+00
6.775012016296386719e-01
1.089784502983093262e+00
1.272408127784729004e+00
1.662303656339645386e-01
-3.578212857246398926e-01
-4.958500862121582031e-01
-5.123344659805297852e-01
-6.362085938453674316e-01
-5.826854705810546875e-01
-2.117611318826675415e-01
-1.666535973548889160e+00
-1.224116444587707520e+00
-1.623652815818786621e+00
-1.336083531379699707e+00
5.292167067527770996e-01
-2.648877725005149841e-02
4.069426655769348145e-01
3.809644281864166260e-01
9.302254319190979004e-01
5.369790792465209961e-01
1.255254387855529785e+00
1.613716244697570801e+00
6.923823356628417969e-01
1.206928253173828125e+00
2.553614974021911621e-01
1.598926037549972534e-01
3.319396078586578369e-01
-1.003752350807189941e+00
1.352541804313659668e+00
8.596855215728282928e-03
7.971595525741577148e-01
8.822739124298095703e-01
2.692795991897583008e-01
3.164329230785369873e-01
-5.735536217689514160e-01
-6.320006847381591797e-01
-8.148444294929504395e-01
-1.188110828399658203e+00
-3.864192366600036621e-01
-2.537631034851074219e+00
-2.659787416458129883e+00
-2.672438144683837891e+00
-1.841026067733764648e+00
-5.787764787673950195e-01
-1.007076382637023926e+00
-7.246858477592468262e-01
-1.027449220418930054e-01
2.710762023925781250e-01
-3.564726114273071289e-01
-8.251482844352722168e-01
-5.989374518394470215e-01
-1.330834507942199707e+00
7.194616794586181641e-01
-1.107380628585815430e+00
-1.443290829658508301e+00
-1.551305174827575684e+00
-3.483638286590576172e+00
-4.840771555900573730e-01
-2.333261013031005859e+00
-2.258747339248657227e+00
-2.619334936141967773e+00
-2.747200012207031250e+00
-1.462901473045349121e+00
-1.393279433250427246e+00
-2.795756340026855469e+00
-2.548156499862670898e+00
-1.938574194908142090e+00
7.955497503280639648e-01
-6.288337707519531250e-01
1.171476580202579498e-02
-1.485803048126399517e-03
-8.187602460384368896e-02
5.459136366844177246e-01
-1.032587647438049316e+00
-9.651600122451782227e-01
-1.272338390350341797e+00
3.330811858177185059e-01
6.190072298049926758e-01
-6.130291223526000977e-01
7.471232861280441284e-02
-3.477663099765777588e-01
-1.479819297790527344e+00
-1.439261674880981445e+00
-1.029716372489929199e+00
-1.116488575935363770e+00
-1.215307235717773438e+00
-9.823913574218750000e-01
-2.345602750778198242e+00
-1.922062635421752930e+00
-2.056240320205688477e+00
-2.487460851669311523e+00
-1.772049665451049805e+00
-1.628602504730224609e+00
-1.499856114387512207e+00
-1.381072044372558594e+00
-1.863096833229064941e+00
-8.858576416969299316e-02
-1.413089156150817871e+00
-1.282060980796813965e+00
-9.423436522483825684e-01
-1.091099381446838379e+00
-2.673768997192382812e-01
-3.962539732456207275e-01
-1.368414610624313354e-01
1.220970749855041504e-01
1.365730047225952148e+00
1.154556035995483398e+00
7.273386716842651367e-01
1.249889612197875977e+00
1.068859100341796875e+00
1.164673686027526855e+00
1.444478154182434082e+00
8.332711458206176758e-01
1.038759708404541016e+00
4.761730320751667023e-03
7.935382723808288574e-01
4.188211262226104736e-01
8.926612138748168945e-02
3.795150220394134521e-01
-7.160222530364990234e-01
-1.314488291740417480e+00
-1.207896471023559570e+00
-1.084237694740295410e+00
-8.982694745063781738e-01
-1.444172739982604980e+00
-3.308643102645874023e-01
-3.155334234237670898e+00
-2.684226274490356445e+00
-2.277151823043823242e+00
-2.170069694519042969e+00
-2.723934352397918701e-01
-8.510797023773193359e-01
-1.181735157966613770e+00
-1.693137735128402710e-01
-5.764543414115905762e-01
6.947871446609497070e-01
-5.320843458175659180e-01
-5.006576180458068848e-01
-5.722966194152832031e-01
2.781679928302764893e-01
-2.215214669704437256e-01
-1.011508703231811523e+00
-9.948055744171142578e-01
-1.579725027084350586e+00
2.822933718562126160e-02
-1.594219952821731567e-01
-1.150853157043457031e+00
-7.455382943153381348e-01
-1.949396252632141113e+00
-1.892492294311523438e+00
-1.553085207939147949e+00
-1.378237009048461914e+00
-1.330556988716125488e+00
-1.541791677474975586e+00
2.547191619873046875e+00
4.138296604156494141e+00
6.107992649078369141e+00
6.533736705780029297e+00
4.638475894927978516e+00
4.027300357818603516e+00
8.567152023315429688e+00
9.405741691589355469e+00
9.379738807678222656e+00
7.289546966552734375e+00
4.710013389587402344e+00
5.299643993377685547e+00
7.751666545867919922e+00
7.521343708038330078e+00
6.613313674926757812e+00
5.347674846649169922e+00
5.814545631408691406e+00
6.906512260437011719e+00
5.736202716827392578e+00
4.411769390106201172e+00
2.137979269027709961e+00
1.026618331670761108e-01
5.216714143753051758e-01
-7.967173457145690918e-01
-1.436322808265686035e+00
-5.983573198318481445e-01
-1.343136191368103027e+00
-1.608242034912109375e+00
-2.153594732284545898e+00
-6.673945784568786621e-01
-2.027890920639038086e+00
-4.150312900543212891e+00
-4.371863365173339844e+00
-5.098712921142578125e+00
-1.781993627548217773e+00
-4.878576755523681641e+00
-4.724907875061035156e+00
-4.340521812438964844e+00
-4.837997436523437500e+00
-2.092854499816894531e+00
-5.176193714141845703e+00
-5.323190212249755859e+00
-4.556867122650146484e+00
-6.427596569061279297e+00
-4.915858268737792969e+00
-2.849910259246826172e+00
-3.001930713653564453e+00
-2.783259153366088867e+00
-1.974229693412780762e+00
-1.974963307380676270e+00
-4.988801956176757812e+00
-4.206390857696533203e+00
-3.250100135803222656e+00
-1.942049741744995117e+00
-1.043613433837890625e+00
-1.815580010414123535e+00
-1.725497364997863770e+00
-1.502993106842041016e+00
4.471675157546997070e-01
-2.843053042888641357e-01
-5.928229093551635742e-01
-2.372415810823440552e-01
-6.029585599899291992e-01
7.572654485702514648e-01
-7.308867573738098145e-01
-1.012447834014892578e+00
-8.235608339309692383e-01
-1.743287682533264160e+00
3.130519688129425049e-01
-1.770449638366699219e+00
-1.478774070739746094e+00
-1.334693312644958496e+00
-2.395016908645629883e+00
-1.674791812896728516e+00
-1.533852219581604004e+00
-1.767713189125061035e+00
-1.719989657402038574e+00
-2.072570800781250000e+00
-4.545311629772186279e-01
-2.041967391967773438e+00
-2.187713623046875000e+00
-1.631353139877319336e+00
-1.353222966194152832e+00
-5.338085889816284180e-01
-7.211792469024658203e-01
-9.121059179306030273e-01
-3.456586003303527832e-01
1.679593443870544434e+00
7.841275334358215332e-01
7.935055494308471680e-01
1.022263407707214355e+00
8.115778565406799316e-01
1.174809098243713379e+00
1.042586803436279297e+00
7.855798602104187012e-01
8.214058876037597656e-01
-1.285556256771087646e-01
9.863374233245849609e-01
-5.733591318130493164e-02
-1.047918107360601425e-02
5.309474468231201172e-01
-6.543181538581848145e-01
-8.349710106849670410e-01
-1.009508967399597168e+00
-7.900967001914978027e-01
-7.663336992263793945e-01
-1.347720026969909668e+00
-1.927385628223419189e-01
-2.218188047409057617e+00
-2.113550901412963867e+00
-2.090495586395263672e+00
-1.891453385353088379e+00
2.902778387069702148e-01
3.560061156749725342e-01
6.344829201698303223e-01
1.234516859054565430e+00
1.535093188285827637e+00
1.249128580093383789e+00
9.710884690284729004e-01
2.019849300384521484e+00
2.061140298843383789e+00
2.088206052780151367e+00
1.054086685180664062e+00
2.830034196376800537e-01
8.266942501068115234e-01
2.449246048927307129e-01
1.261703491210937500e+00
7.955413460731506348e-01
1.085875749588012695e+00
1.221767663955688477e+00
8.156385421752929688e-01
-3.749649524688720703e-01
-9.258696436882019043e-01
-4.086924195289611816e-01
-5.785988569259643555e-01
-7.569054365158081055e-01
4.144398212432861328e+00
5.979043006896972656e+00
7.915705680847167969e+00
7.445640563964843750e+00
5.998320579528808594e+00
5.550404548645019531e+00
9.659178733825683594e+00
1.148579788208007812e+01
1.091271114349365234e+01
8.778142929077148438e+00
5.575000762939453125e+00
6.503109455108642578e+00
9.684774398803710938e+00
9.195369720458984375e+00
7.745732784271240234e+00
6.946010112762451172e+00
7.544486999511718750e+00
9.897456169128417969e+00
7.700582981109619141e+00
9.373876571655273438e+00
2.261197471618652344e+01
2.641069984436035156e+01
3.185766601562500000e+01
2.685141563415527344e+01
1.829556465148925781e+01
2.788914299011230469e+01
3.010354995727539062e+01
4.386842346191406250e+01
3.721783828735351562e+01
1.339024448394775391e+01
1.298848342895507812e+01
2.514286041259765625e+01
2.546645355224609375e+01
2.496310043334960938e+01
1.374933719635009766e+01
1.820620346069335938e+01
1.785826873779296875e+01
1.690394020080566406e+01
1.150363349914550781e+01
9.065316200256347656e+00
1.218295192718505859e+01
1.314147567749023438e+01
1.187495231628417969e+01
1.257019615173339844e+01
1.044213581085205078e+01
3.912041187286376953e+00
4.098207950592041016e+00
3.495731592178344727e+00
3.478990554809570312e+00
6.271526813507080078e+00
5.386128902435302734e+00
5.843846321105957031e+00
5.257184505462646484e+00
4.929438591003417969e+00
4.431760311126708984e+00
2.140894651412963867e+00
2.278939008712768555e+00
1.581755638122558594e+00
2.965702056884765625e+00
3.130226373672485352e+00
4.147969722747802734e+00
3.639370679855346680e+00
2.441765308380126953e+00
2.052008390426635742e+00
3.795202493667602539e+00
3.764278411865234375e+00
3.834433555603027344e+00
2.848505735397338867e+00
2.554693460464477539e+00
2.170521736145019531e+00
2.939178228378295898e+00
2.930552959442138672e+00
2.777036905288696289e+00
2.750772714614868164e+00
2.091029644012451172e+00
2.317825078964233398e+00
1.921842813491821289e+00
1.413338422775268555e+00
1.964322566986083984e+00
2.609881460666656494e-01
8.958413600921630859e-01
4.026466012001037598e-01
-7.056748270988464355e-01
-1.278611898422241211e+00
-1.085366964340209961e+00
-1.105069279670715332e+00
-1.273043990135192871e+00
-8.049905300140380859e-01
-1.604927062988281250e+00
-1.968763589859008789e+00
-1.518780350685119629e+00
-2.082078456878662109e+00
-1.361798644065856934e+00
-7.411476373672485352e-01
-9.033161997795104980e-01
-7.413164973258972168e-01
-1.255600690841674805e+00
1.033800244331359863e+00
3.455300331115722656e-01
5.775905251502990723e-01
7.513552308082580566e-01
5.726770162582397461e-01
1.070575833320617676e+00
2.820004336535930634e-02
2.166507951915264130e-02
1.638888567686080933e-01
-7.383791804313659668e-01
4.455791115760803223e-01
-1.418843507766723633e+00
-1.128116965293884277e+00
-1.571775913238525391e+00
-3.009019851684570312e+00
-3.090856075286865234e+00
-1.701849818229675293e+00
-1.937190413475036621e+00
-1.880619406700134277e+00
-1.440515518188476562e+00
-3.776963233947753906e+00
-5.010000705718994141e+00
-4.476464748382568359e+00
-4.969796180725097656e+00
-3.216605901718139648e+00
-2.965873003005981445e+00
-3.777687311172485352e+00
-4.018240451812744141e+00
-3.834859371185302734e+00
-6.609049439430236816e-01
-1.331238269805908203e+00
-3.089818954467773438e+00
-3.232076406478881836e+00
-3.987961292266845703e+00
-3.722374737262725830e-01
-2.710555553436279297e+00
-3.042822122573852539e+00
-2.881989955902099609e+00
-3.339988946914672852e+00
-9.278286695480346680e-01
-3.434679985046386719e+00
-3.781373977661132812e+00
-3.302050113677978516e+00
-4.908712863922119141e+00
-4.475377559661865234e+00
-2.317874670028686523e+00
-2.622855186462402344e+00
-2.535241842269897461e+00
-1.290844678878784180e+00
-7.050567865371704102e-02
-1.091463088989257812e+00
-4.006561636924743652e-02
-3.485856056213378906e-01
-2.592296302318572998e-01
1.443137884140014648e+00
1.610920190811157227e+00
2.120272636413574219e+00
1.496644020080566406e+00
1.587445855140686035e+00
1.101292848587036133e+00
2.084939956665039062e+00
2.633557796478271484e+00
1.946709632873535156e+00
2.057762861251831055e+00
1.582870244979858398e+00
8.708462119102478027e-01
1.724102497100830078e+00
-2.064484953880310059e-01
6.815651893615722656e+00
1.276697158813476562e+01
1.535402870178222656e+01
1.667703628540039062e+01
1.269188690185546875e+01
1.037330532073974609e+01
1.230478763580322266e+01
1.972492980957031250e+01
2.367139434814453125e+01
1.271152877807617188e+01
7.614949226379394531e+00
1.043737030029296875e+01
1.506403446197509766e+01
1.393474578857421875e+01
1.020792007446289062e+01
9.551046371459960938e+00
8.615902900695800781e+00
1.012799072265625000e+01
7.598545551300048828e+00
5.727699756622314453e+00
5.088676452636718750e+00
6.718758583068847656e+00
6.543209552764892578e+00
5.498283863067626953e+00
4.139698028564453125e+00
2.073524236679077148e+00
1.239021420478820801e+00
1.135520696640014648e+00
6.241701841354370117e-01
1.537951350212097168e+00
4.933314323425292969e-01
6.692470908164978027e-01
1.100322246551513672e+00
-4.174193739891052246e-02
8.838986158370971680e-01
-3.824206292629241943e-01
-5.877609252929687500e-01
-4.106898307800292969e-01
-3.935514390468597412e-01
1.592893838882446289e+00
-6.695161461830139160e-01
-5.495678186416625977e-01
-5.294207483530044556e-02
-3.494171798229217529e-01
5.929464697837829590e-01
2.806072533130645752e-01
1.457423567771911621e-01
5.256341695785522461e-01
1.154972195625305176e+00
1.703041791915893555e-01
-3.583771884441375732e-01
-1.896088719367980957e-01
-1.804016679525375366e-01
5.858504772186279297e-01
-5.330571532249450684e-01
-1.003846526145935059e+00
-1.570700287818908691e+00
-1.645810484886169434e+00
-4.768595695495605469e-01
-2.148416757583618164e+00
-2.595789909362792969e+00
-2.357668399810791016e+00
-3.664773702621459961e+00
-3.739139795303344727e+00
-2.448914289474487305e+00
-2.273815393447875977e+00
-2.372428178787231445e+00
-2.723089456558227539e+00
-1.574335694313049316e+00
-3.665090322494506836e+00
-3.176148653030395508e+00
-2.896798849105834961e+00
-2.740349292755126953e+00
-1.354106187820434570e+00
-2.078696966171264648e+00
-2.364753246307373047e+00
-1.866365909576416016e+00
6.039029955863952637e-01
5.266858339309692383e-01
-1.980802267789840698e-01
1.982377767562866211e-01
1.724609732627868652e-01
3.466271758079528809e-01
-2.040493488311767578e-01
-8.554129004478454590e-01
-6.718941330909729004e-01
-8.983837366104125977e-01
-2.907973229885101318e-01
-1.438302159309387207e+00
-2.457667112350463867e+00
-2.254937171936035156e+00
-3.227240800857543945e+00
-3.974581480026245117e+00
-2.918432474136352539e+00
-2.125722885131835938e+00
-2.264149904251098633e+00
-2.386883258819580078e+00
-1.977612018585205078e+00
-5.375393867492675781e+00
-4.890355110168457031e+00
-5.081362247467041016e+00
-4.673913955688476562e+00
-2.096179723739624023e+00
-3.409741401672363281e+00
-4.172004222869873047e+00
-3.477293252944946289e+00
-2.527087450027465820e+00
-8.665752410888671875e-02
-2.307004213333129883e+00
-2.465412855148315430e+00
-2.138313770294189453e+00
-1.135842561721801758e+00
-1.163251161575317383e+00
-2.049390077590942383e+00
-2.529440641403198242e+00
-2.409711599349975586e+00
-8.006713986396789551e-01
-1.592448592185974121e+00
-3.028330564498901367e+00
-2.786451101303100586e+00
-3.765854358673095703e+00
-4.877000808715820312e+00
-3.575474739074707031e+00
-2.434770584106445312e+00
-2.316179037094116211e+00
-2.239854335784912109e+00
1.568379998207092285e-01
-8.233504295349121094e-01
-6.589428782463073730e-01
-1.633802503347396851e-01
-3.758619427680969238e-01
5.650197267532348633e-01
1.617367267608642578e+00
1.636742234230041504e+00
1.991025567054748535e+00
1.245237946510314941e+00
1.922608733177185059e+00
1.061057925224304199e+00
1.557751536369323730e+00
1.766036987304687500e+00
1.567697048187255859e+00
1.324084639549255371e+00
-2.241687923669815063e-01
3.751214966177940369e-02
3.369389474391937256e-01
1.211582183837890625e+00
9.021337032318115234e-01
-1.692953705787658691e-02
4.137954711914062500e-01
6.793903559446334839e-02
-9.078122377395629883e-01
-1.748602509498596191e+00
-1.290422081947326660e+00
-1.434620022773742676e+00
-1.369967460632324219e+00
-9.774723052978515625e-01
-2.976798534393310547e+00
-3.222779750823974609e+00
-2.941368103027343750e+00
-3.590733528137207031e+00
-1.977456331253051758e+00
-8.382098078727722168e-01
-2.543709039688110352e+00
-1.867293953895568848e+00
-1.147664904594421387e+00
4.802915573120117188e+00
7.838472843170166016e+00
1.646887969970703125e+01
1.730342864990234375e+01
1.784661865234375000e+01
9.970693588256835938e+00
1.188824272155761719e+01
1.370131587982177734e+01
1.267555999755859375e+01
1.064339256286621094e+01
1.027195739746093750e+01
1.137526893615722656e+01
1.237910461425781250e+01
1.097567367553710938e+01
1.129821491241455078e+01
6.484604835510253906e+00
2.331621408462524414e+00
2.984411001205444336e+00
2.413198471069335938e+00
4.077002048492431641e+00
4.636906147003173828e+00
5.232859611511230469e+00
5.053953647613525391e+00
3.771018743515014648e+00
2.412202835083007812e+00
5.226765155792236328e+00
4.936277389526367188e+00
4.865838527679443359e+00
3.739161729812622070e+00
2.699833869934082031e+00
1.757585883140563965e+00
2.913537740707397461e+00
2.812124729156494141e+00
2.159095048904418945e+00
2.250076532363891602e+00
1.367496013641357422e+00
1.264493584632873535e+00
1.239898920059204102e+00
7.994580268859863281e-01
1.573350191116333008e+00
3.585876226425170898e-01
5.315693020820617676e-01
2.801671922206878662e-01
3.867062926292419434e-02
-1.311417579650878906e+00
-1.116543173789978027e+00
-1.259730577468872070e+00
-1.435780525207519531e+00
-9.714167714118957520e-01
-2.893094778060913086e+00
-3.816318988800048828e+00
-3.454278469085693359e+00
-4.186528682708740234e+00
-2.669462919235229492e+00
-2.592587947845458984e+00
-3.645291566848754883e+00
-3.446639776229858398e+00
-3.442809581756591797e+00
1.898995637893676758e-01
-8.711906075477600098e-01
-1.690458416938781738e+00
-1.224702596664428711e+00
-1.646101236343383789e+00
-1.072867065668106079e-01
-2.537670135498046875e+00
-2.988628625869750977e+00
-3.201442718505859375e+00
-2.680731058120727539e+00
4.822822660207748413e-02
-2.192317962646484375e+00
-2.156656742095947266e+00
-1.735757708549499512e+00
-2.410465240478515625e+00
-3.609126329421997070e+00
-2.213919162750244141e+00
-2.274986505508422852e+00
-2.049213171005249023e+00
-1.502380967140197754e+00
-3.336285114288330078e+00
-5.493872165679931641e+00
-5.304118633270263672e+00
-4.957936763763427734e+00
-2.957937955856323242e+00
-2.938754081726074219e+00
-3.329403638839721680e+00
-4.238035678863525391e+00
-3.431773424148559570e+00
-3.682827353477478027e-01
-1.380951523780822754e+00
-2.901615619659423828e+00
-1.927274584770202637e+00
-2.420579910278320312e+00
-2.876139283180236816e-01
-2.943811893463134766e+00
-2.888001918792724609e+00
-2.883093833923339844e+00
-2.838963985443115234e+00
-2.472564280033111572e-01
-2.843456268310546875e+00
-2.941076278686523438e+00
-2.567763566970825195e+00
-3.479597806930541992e+00
-2.697023391723632812e+00
-2.093867063522338867e+00
-2.071644544601440430e+00
-2.189791917800903320e+00
-1.409666180610656738e+00
4.218841195106506348e-01
-2.238285541534423828e+00
-1.168590426445007324e+00
-7.574324607849121094e-01
-5.709475874900817871e-01
1.349304169416427612e-01
1.649970412254333496e-01
4.742732346057891846e-01
7.229576110839843750e-01
1.651064634323120117e+00
8.968002796173095703e-01
8.055973649024963379e-01
1.371897578239440918e+00
1.088492035865783691e+00
1.681024432182312012e+00
8.960881233215332031e-01
7.967255711555480957e-01
1.259218215942382812e+00
-5.234790444374084473e-01
7.480589866638183594e+00
1.757241249084472656e+01
2.099450683593750000e+01
2.411400413513183594e+01
1.845707130432128906e+01
1.303072929382324219e+01
1.794053459167480469e+01
2.682975006103515625e+01
3.415184020996093750e+01
2.351721572875976562e+01
1.045992183685302734e+01
1.389877796173095703e+01
2.125577163696289062e+01
1.988725280761718750e+01
1.710728454589843750e+01
1.214089775085449219e+01
1.231088638305664062e+01
1.481235504150390625e+01
1.257369232177734375e+01
8.666779518127441406e+00
6.747259140014648438e+00
9.028387069702148438e+00
9.309570312500000000e+00
8.202507019042968750e+00
7.416953563690185547e+00
4.574191093444824219e+00
2.386889457702636719e+00
2.197135448455810547e+00
1.754796504974365234e+00
2.467745780944824219e+00
2.405539751052856445e+00
2.047951936721801758e+00
1.884289026260375977e+00
1.739337682723999023e+00
1.131767392158508301e+00
2.809225320816040039e-01
1.376362591981887817e-01
7.474821805953979492e-02
-1.616111099720001221e-01
1.823130011558532715e+00
1.187323853373527527e-01
4.987315833568572998e-01
5.611949563026428223e-01
-3.438826650381088257e-02
9.993259906768798828e-01
6.830758452415466309e-01
6.890784502029418945e-01
1.072541952133178711e+00
1.236378550529479980e+00
1.347365498542785645e+00
4.172540009021759033e-01
6.628021001815795898e-01
7.128131389617919922e-01
1.087512731552124023e+00
6.224587559700012207e-01
-5.019794106483459473e-01
-7.755850553512573242e-01
-1.249169588088989258e+00
3.262526988983154297e-01
-9.028492569923400879e-01
-1.664072871208190918e+00
-1.894220232963562012e+00
-3.192862033843994141e+00
-3.791862964630126953e+00
-2.882706642150878906e+00
-2.361225605010986328e+00
-2.667442798614501953e+00
-2.244719266891479492e+00
-6.371322870254516602e-01
-4.032321453094482422e+00
-3.685820102691650391e+00
-3.182344436645507812e+00
-3.139342069625854492e+00
-1.527946233749389648e+00
-2.747049331665039062e+00
-2.758686780929565430e+00
-2.232662439346313477e+00
-1.803834557533264160e+00
1.323578357696533203e-01
-1.160893440246582031e+00
-1.095954895019531250e+00
-1.258501648902893066e+00
-9.268982410430908203e-01
-9.022383093833923340e-01
-3.024494886398315430e+00
-3.631119489669799805e+00
-3.381086111068725586e+00
-2.434378147125244141e+00
-3.955346584320068359e+00
-6.012851715087890625e+00
-6.308061122894287109e+00
-5.642395496368408203e+00
-5.147211551666259766e+00
-5.277146816253662109e+00
-5.679880142211914062e+00
-7.471501827239990234e+00
-7.099826335906982422e+00
-1.236332178115844727e+00
-2.271051168441772461e+00
-4.090056419372558594e+00
-3.855012178421020508e+00
-3.996752262115478516e+00
-1.278283119201660156e+00
-4.562228202819824219e+00
-4.726700305938720703e+00
-4.566243648529052734e+00
-3.759745836257934570e+00
-3.747284710407257080e-01
-2.550023317337036133e+00
-2.332670688629150391e+00
-2.258924007415771484e+00
-2.525169610977172852e+00
-3.077339887619018555e+00
-2.087707281112670898e+00
-2.121157407760620117e+00
-2.126327753067016602e+00
-1.950973629951477051e+00
-2.956511735916137695e+00
-4.205462455749511719e+00
-3.951061964035034180e+00
-3.944061279296875000e+00
-2.880847215652465820e+00
-2.262952804565429688e+00
-3.412089586257934570e+00
-4.559484958648681641e+00
-3.521228551864624023e+00
3.196221828460693359e+00
7.646008968353271484e+00
1.959479331970214844e+01
2.477578926086425781e+01
2.496514129638671875e+01
1.305369281768798828e+01
2.086408424377441406e+01
1.806850051879882812e+01
1.862871742248535156e+01
1.483910179138183594e+01
1.235649108886718750e+01
1.597957324981689453e+01
1.725500488281250000e+01
1.625667572021484375e+01
1.920795822143554688e+01
1.204708862304687500e+01
4.274079322814941406e+00
4.359869480133056641e+00
3.780296802520751953e+00
4.044209957122802734e+00
7.128262042999267578e+00
7.738942146301269531e+00
7.046935081481933594e+00
5.823328495025634766e+00
4.036387443542480469e+00
5.349941253662109375e+00
6.416322231292724609e+00
6.695550918579101562e+00
5.752039432525634766e+00
4.257826805114746094e+00
2.400086164474487305e+00
3.056640625000000000e+00
3.895006656646728516e+00
3.269810438156127930e+00
2.620806932449340820e+00
2.942288398742675781e+00
1.573807716369628906e+00
2.040084838867187500e+00
9.373080730438232422e-01
1.836294412612915039e+00
1.014445424079895020e+00
6.503302454948425293e-01
6.227324008941650391e-01
3.217110633850097656e-01
-2.903419733047485352e-01
-9.809356927871704102e-01
-1.211029171943664551e+00
-1.192620158195495605e+00
-1.311942219734191895e+00
-1.220901608467102051e+00
-3.426905155181884766e+00
-3.437039613723754883e+00
-3.680668354034423828e+00
-2.850933074951171875e+00
-1.776750802993774414e+00
-2.871506214141845703e+00
-3.563848733901977539e+00
-3.361718416213989258e+00
-2.419441938400268555e-01
-3.354372978210449219e-01
-1.337913513183593750e+00
-1.337345957756042480e+00
-1.476246595382690430e+00
-4.287311434745788574e-01
-2.006442070007324219e+00
-3.045663356781005859e+00
-3.227042436599731445e+00
-3.493384838104248047e+00
-8.266722410917282104e-02
-1.892857313156127930e+00
-2.836647510528564453e+00
-2.276113510131835938e+00
-3.796338558197021484e+00
-3.980959653854370117e+00
-3.185554742813110352e+00
-2.849988460540771484e+00
-2.734344482421875000e+00
-2.807118892669677734e+00
-2.742148160934448242e+00
-6.792629241943359375e+00
-7.712778091430664062e+00
-7.297938346862792969e+00
-6.008002758026123047e+00
-3.459616899490356445e+00
-4.974402427673339844e+00
-7.394825935363769531e+00
-6.278745651245117188e+00
-3.222267150878906250e+00
-1.503898739814758301e+00
-4.935386180877685547e+00
-6.238561630249023438e+00
-5.412149429321289062e+00
-2.961054563522338867e+00
-3.792254447937011719e+00
-4.734621524810791016e+00
-5.163189411163330078e+00
-5.266854763031005859e+00
-2.069892644882202148e+00
-3.188417911529541016e+00
-4.367451190948486328e+00
-4.189814090728759766e+00
-5.272310256958007812e+00
-5.604977607727050781e+00
-3.961132764816284180e+00
-3.094305038452148438e+00
-2.969963073730468750e+00
-2.929007768630981445e+00
2.392547130584716797e+00
2.508299827575683594e+00
3.609562158584594727e+00
4.134801864624023438e+00
2.949415683746337891e+00
3.048157691955566406e+00
6.704435348510742188e+00
7.258518695831298828e+00
6.927443504333496094e+00
6.218852519989013672e+00
3.613040208816528320e+00
3.825139999389648438e+00
5.214336395263671875e+00
5.183790206909179688e+00
4.594518661499023438e+00
3.645844459533691406e+00
2.940621137619018555e+00
3.739110946655273438e+00
2.373752355575561523e+00
2.445570468902587891e+00
-6.732639670372009277e-01
-2.928526639938354492e+00
-3.335867881774902344e+00
-3.891228437423706055e+00
-3.293578386306762695e+00
-3.956548452377319336e+00
-4.492562770843505859e+00
-6.495037555694580078e+00
-6.423779487609863281e+00
-6.852294802665710449e-01
-2.255701303482055664e+00
-3.907895088195800781e+00
-3.141041755676269531e+00
-4.327567577362060547e+00
-1.171213388442993164e+00
-3.906602859497070312e+00
-4.081296920776367188e+00
-4.412186622619628906e+00
-3.521563768386840820e+00
-7.526574134826660156e-01
-3.574067115783691406e+00
-3.307610750198364258e+00
-2.915218830108642578e+00
-3.861173629760742188e+00
-4.370780467987060547e+00
-2.644078254699707031e+00
-2.976014137268066406e+00
-2.718792200088500977e+00
-2.365294218063354492e+00
-3.844603300094604492e+00
-5.094997882843017578e+00
-4.937889099121093750e+00
-5.421514987945556641e+00
-5.602180480957031250e+00
-6.214771747589111328e+00
-3.183611392974853516e+00
-3.440936565399169922e+00
-3.237094640731811523e+00
-1.455917596817016602e+00
-4.226444721221923828e+00
-5.461380481719970703e+00
-3.982731819152832031e+00
-4.031169891357421875e+00
-2.146648406982421875e+00
-3.415748119354248047e+00
-3.783662796020507812e+00
-3.305752754211425781e+00
-3.399313211441040039e+00
-6.919529438018798828e-01
-2.118823766708374023e+00
-2.961883306503295898e+00
-2.640753984451293945e+00
-3.037585973739624023e+00
-9.679694175720214844e-01
-3.671760797500610352e+00
-4.204615116119384766e+00
-3.902323484420776367e+00
-3.068315744400024414e+00
-1.805602908134460449e+00
-5.189472198486328125e+00
-5.433825969696044922e+00
-5.664006233215332031e+00
-7.600328445434570312e+00
-6.753149986267089844e+00
-3.528628349304199219e+00
-3.713536739349365234e+00
-3.518114328384399414e+00
-2.050026178359985352e+00
-4.388458251953125000e+00
-5.907066822052001953e+00
-5.093783855438232422e+00
-5.009488105773925781e+00
-3.061961889266967773e+00
-4.039309024810791016e+00
-4.406926155090332031e+00
-4.191208362579345703e+00
-3.484007596969604492e+00
-2.946400344371795654e-01
-1.296334505081176758e+00
-1.574145436286926270e+00
-1.539086222648620605e+00
-1.686213612556457520e+00
-4.371059238910675049e-01
-2.693088293075561523e+00
-3.043343782424926758e+00
-3.191379785537719727e+00
-2.943338394165039062e+00
-1.229159355163574219e+00
-4.342257499694824219e+00
-4.742579460144042969e+00
-4.683533668518066406e+00
-6.147987842559814453e+00
-5.692337512969970703e+00
-2.991448640823364258e+00
-3.061354160308837891e+00
-3.048396110534667969e+00
-6.520045995712280273e-01
2.922171831130981445e+00
2.817006587982177734e+00
4.265356540679931641e+00
3.938643455505371094e+00
2.597228765487670898e+00
7.315071582794189453e+00
7.614121437072753906e+00
7.730986595153808594e+00
6.734037399291992188e+00
4.613271713256835938e+00
2.453387975692749023e+00
4.809331417083740234e+00
5.015666007995605469e+00
4.568065643310546875e+00
3.413732290267944336e+00
3.439258813858032227e+00
3.702995538711547852e+00
3.022899866104125977e+00
1.972802281379699707e+00
2.723769187927246094e+00
5.142719149589538574e-01
4.266833066940307617e-01
2.686129510402679443e-01
-2.873950004577636719e-01
4.142698645591735840e-01
1.071192417293787003e-02
-3.807718753814697266e-01
1.512346863746643066e-01
8.346208930015563965e-01
6.472471952438354492e-01
-1.710512638092041016e-01
8.425791561603546143e-02
-2.230573594570159912e-01
5.603232383728027344e-01
1.715687215328216553e-01
-1.249967932701110840e+00
-1.359778642654418945e+00
-1.946452379226684570e+00
6.395074725151062012e-01
-6.247474551200866699e-01
-1.588783860206604004e+00
-1.662386655807495117e+00
-2.083885908126831055e+00
-2.345441818237304688e+00
-2.327145576477050781e+00
-1.913318037986755371e+00
-1.873978376388549805e+00
-1.945945739746093750e+00
-1.494696021080017090e+00
-3.904491186141967773e+00
-3.903633356094360352e+00
-4.052414417266845703e+00
-4.667362213134765625e+00
-4.259011745452880859e+00
-2.650996923446655273e+00
-2.874428510665893555e+00
-2.835931539535522461e+00
-1.806228041648864746e+00
-1.825193643569946289e+00
-5.049060821533203125e+00
-4.040178298950195312e+00
-3.679929494857788086e+00
-2.725706100463867188e+00
-2.036936759948730469e+00
-3.133636713027954102e+00
-2.549638509750366211e+00
-2.555700302124023438e+00
-3.354120552539825439e-01
-9.107645750045776367e-01
-2.291910886764526367e+00
-2.169365406036376953e+00
-2.145702600479125977e+00
-9.709457159042358398e-01
-3.448821067810058594e+00
-3.971574306488037109e+00
-4.287017822265625000e+00
-3.990011453628540039e+00
-2.126601219177246094e+00
-5.654201030731201172e+00
-7.075350284576416016e+00
-6.965644836425781250e+00
-6.507297992706298828e+00
-3.651751041412353516e+00
-4.288957595825195312e+00
-6.547549724578857422e+00
-7.021053314208984375e+00
-5.026765823364257812e+00
-6.130939722061157227e-01
-2.773427486419677734e+00
-3.456922769546508789e+00
-3.447359085083007812e+00
-2.522512912750244141e+00
-1.653508901596069336e+00
-3.537512779235839844e+00
-3.600594043731689453e+00
-3.994725465774536133e+00
-1.524538040161132812e+00
-2.025441646575927734e+00
-4.596531867980957031e+00
-4.470074653625488281e+00
-4.385074138641357422e+00
-5.058622360229492188e+00
-4.471610069274902344e+00
-2.872629165649414062e+00
-3.036709070205688477e+00
-2.941177606582641602e+00
-2.128993272781372070e+00
-4.687933444976806641e+00
-4.500783443450927734e+00
-4.320156574249267578e+00
-4.457485198974609375e+00
-2.722056865692138672e+00
-3.399688005447387695e+00
-3.835343837738037109e+00
-3.679674148559570312e+00
-3.140067815780639648e+00
4.777749478816986084e-01
-8.154561519622802734e-01
-6.812068819999694824e-01
-5.269488096237182617e-01
-5.081041455268859863e-01
1.864751130342483521e-01
-1.447769165039062500e+00
-1.730507254600524902e+00
-2.246771574020385742e+00
-1.334889769554138184e+00
-1.378070235252380371e+00
-3.755458354949951172e+00
-3.372515916824340820e+00
-3.602317810058593750e+00
-4.225881099700927734e+00
-4.707124710083007812e+00
-2.483315467834472656e+00
-2.712851762771606445e+00
-2.712732553482055664e+00
-2.029628753662109375e+00
-4.376466751098632812e+00
-4.872368335723876953e+00
-4.797614097595214844e+00
-5.558975219726562500e+00
-5.675991058349609375e+00
-4.646733760833740234e+00
-3.295124769210815430e+00
-3.550801753997802734e+00
-3.345674991607666016e+00
-2.370880126953125000e+00
-3.793226003646850586e+00
-3.996224164962768555e+00
-3.348739624023437500e+00
-3.150020837783813477e+00
-2.202964544296264648e+00
-2.584441423416137695e+00
-2.835291624069213867e+00
-2.593692779541015625e+00
-1.138745173811912537e-01
3.957816660404205322e-01
-2.875752747058868408e-01
-1.214386522769927979e-01
-8.503735065460205078e-02
1.251970678567886353e-01
2.704624459147453308e-02
-8.535412549972534180e-01
-1.038298249244689941e+00
-1.239096045494079590e+00
-9.542751312255859375e-01
-2.533720493316650391e+00
-3.844779729843139648e+00
-3.936194419860839844e+00
-3.871618270874023438e+00
-4.675631046295166016e+00
-4.115724086761474609e+00
-2.830425262451171875e+00
-2.984671115875244141e+00
-2.851812839508056641e+00
-2.043961524963378906e+00
-4.612775802612304688e+00
-4.373364448547363281e+00
-3.948097944259643555e+00
-4.054303169250488281e+00
-2.361137628555297852e+00
-3.045360803604125977e+00
-3.532317161560058594e+00
-3.580799102783203125e+00
-2.020276546478271484e+00
4.500564932823181152e-01
-7.137126922607421875e-01
-4.838850796222686768e-01
-3.070766031742095947e-01
-2.535362243652343750e-01
4.681713134050369263e-02
-1.173820734024047852e+00
-1.621294975280761719e+00
-1.803148388862609863e+00
-1.880671262741088867e+00
-3.571407794952392578e+00
-5.392700195312500000e+00
-5.928204536437988281e+00
-5.364603042602539062e+00
-4.650038242340087891e+00
-4.054037570953369141e+00
-4.194196701049804688e+00
-5.968474388122558594e+00
-6.438660621643066406e+00
-4.145072102546691895e-01
-1.447439789772033691e+00
-2.856590747833251953e+00
-2.815393209457397461e+00
-3.277643680572509766e+00
-9.910181164741516113e-02
-2.891253232955932617e+00
-2.531973600387573242e+00
-2.685518503189086914e+00
-2.513457298278808594e+00
-9.255363345146179199e-01
-3.950500011444091797e+00
-3.775394678115844727e+00
-3.798823833465576172e+00
-5.258024692535400391e+00
-4.070096969604492188e+00
-2.535051107406616211e+00
-2.613255977630615234e+00
-2.632984161376953125e+00
-8.695179224014282227e-01
-1.361991167068481445e+00
-4.075282096862792969e+00
-2.807271718978881836e+00
-2.397114038467407227e+00
-1.704635381698608398e+00
-1.608680844306945801e+00
-1.928306818008422852e+00
-1.848924756050109863e+00
-1.293380379676818848e+00
-6.913062334060668945e-01
-1.644160389900207520e+00
-4.344658851623535156e+00
-5.607618331909179688e+00
-5.871828079223632812e+00
-1.996743083000183105e+00
-4.824729442596435547e+00
-3.263110876083374023e+00
-3.771166086196899414e+00
-3.808109521865844727e+00
-1.110343217849731445e+00
-3.448194980621337891e+00
-3.038083791732788086e+00
-3.313512086868286133e+00
-3.600187063217163086e+00
-3.470404386520385742e+00
-2.816003561019897461e+00
-2.615291357040405273e+00
-2.599399566650390625e+00
-2.215937137603759766e+00
-1.770548820495605469e+00
-3.568715333938598633e+00
-3.556913614273071289e+00
-3.416173934936523438e+00
-2.966153383255004883e+00
-1.914483428001403809e+00
-2.559348106384277344e+00
-2.570547580718994141e+00
-2.312623739242553711e+00
1.039873957633972168e+00
2.820188701152801514e-01
-1.039128080010414124e-01
1.077716648578643799e-01
1.705155074596405029e-01
6.443166136741638184e-01
-3.948738425970077515e-02
-5.314556360244750977e-01
-6.106665134429931641e-01
-7.551017999649047852e-01
1.191440969705581665e-01
-2.473696708679199219e+00
-2.692403078079223633e+00
-2.830462455749511719e+00
-3.723281383514404297e+00
-3.717743635177612305e+00
-2.867363929748535156e+00
-2.406824588775634766e+00
-2.324875593185424805e+00
-2.107380628585815430e+00
-1.041796088218688965e+00
-4.959412097930908203e+00
-4.273159980773925781e+00
-3.861500024795532227e+00
-3.110566377639770508e+00
-1.931936144828796387e+00
-2.396099090576171875e+00
-2.947965860366821289e+00
-2.877735614776611328e+00
6.432234644889831543e-01
-1.786886528134346008e-02
-1.344716787338256836e+00
-1.142180800437927246e+00
-1.463711261749267578e+00
1.534190028905868530e-01
-6.560437679290771484e-01
-2.046262502670288086e+00
-2.281565666198730469e+00
-2.134586334228515625e+00
-1.318165540695190430e+00
-4.171839237213134766e+00
-3.888870000839233398e+00
-4.407305240631103516e+00
-4.238424301147460938e+00
-3.407272815704345703e+00
-3.903753757476806641e+00
-4.182486534118652344e+00
-4.869946002960205078e+00
-4.784638404846191406e+00
2.350503057241439819e-01
-1.505384564399719238e+00
-2.231250762939453125e+00
-1.915512561798095703e+00
-9.182269573211669922e-01
4.284601509571075439e-01
-2.373248100280761719e+00
-2.447565793991088867e+00
-2.520385265350341797e+00
-2.516527771949768066e-01
-2.061984091997146606e-01
-2.653276443481445312e+00
-2.511491060256958008e+00
-2.502228975296020508e+00
-2.888259887695312500e+00
-4.108834743499755859e+00
-2.284083366394042969e+00
-2.370509386062622070e+00
-2.457487106323242188e+00
-2.364697217941284180e+00
-1.102652454376220703e+01
-1.281747341156005859e+01
-1.382445526123046875e+01
-1.468906593322753906e+01
-1.061801242828369141e+01
-1.857495307922363281e+01
-1.927561378479003906e+01
-2.316058921813964844e+01
-1.992690467834472656e+01
-6.383490085601806641e+00
-7.250809192657470703e+00
-1.515978908538818359e+01
-1.509412670135498047e+01
-1.450530529022216797e+01
-5.247542381286621094e+00
-1.011598205566406250e+01
-9.616382598876953125e+00
-9.436356544494628906e+00
-7.727001190185546875e+00
-4.369576930999755859e+00
-9.386930465698242188e+00
-9.615359306335449219e+00
-9.031498908996582031e+00
-1.135801029205322266e+01
-9.337373733520507812e+00
-4.406259059906005859e+00
-4.738146781921386719e+00
-4.598895549774169922e+00
-2.901299238204956055e+00
-5.114269733428955078e+00
-7.826419353485107422e+00
-6.346431732177734375e+00
-5.810074329376220703e+00
-3.614656209945678711e+00
-4.691649436950683594e+00
-5.417183876037597656e+00
-4.632139205932617188e+00
-3.867397308349609375e+00
-2.667341567575931549e-02
-1.439434528350830078e+00
-2.363527774810791016e+00
-2.007963180541992188e+00
-2.419488430023193359e+00
-4.758112132549285889e-01
-3.415834188461303711e+00
-3.569335937500000000e+00
-3.463225603103637695e+00
-3.156688928604125977e+00
-1.302940726280212402e+00
-5.673130989074707031e+00
-6.323134422302246094e+00
-6.014616489410400391e+00
-4.513690471649169922e+00
-3.135797739028930664e+00
-2.973458766937255859e+00
-5.498116493225097656e+00
-5.693639278411865234e+00
-1.198940634727478027e+00
-2.596539258956909180e-01
-1.672516703605651855e+00
-1.635670423507690430e+00
-1.444257497787475586e+00
6.633818149566650391e-01
-4.616787731647491455e-01
-1.567737340927124023e+00
-1.930113554000854492e+00
-2.088263750076293945e+00
5.708378180861473083e-02
-2.641699790954589844e+00
-3.282341241836547852e+00
-3.637416601181030273e+00
-3.742913007736206055e+00
-2.698296070098876953e+00
-3.052876472473144531e+00
-3.012587070465087891e+00
-3.107751131057739258e+00
-3.672236204147338867e+00
8.509413003921508789e-01
-1.558157086372375488e+00
-2.066524505615234375e+00
-1.359248399734497070e+00
-1.108107328414916992e+00
1.414683580398559570e+00
-1.368313789367675781e+00
-1.666176199913024902e+00
-1.332242965698242188e+00
-2.405416071414947510e-01
7.191575169563293457e-01
-1.884406685829162598e+00
-1.403480410575866699e+00
-1.202582836151123047e+00
-2.523516893386840820e+00
-3.121283769607543945e+00
-1.650918841361999512e+00
-1.813341736793518066e+00
-1.850815892219543457e+00
5.652829408645629883e-01
-3.223240375518798828e-01
-9.086831808090209961e-01
-3.706072866916656494e-01
-7.011451125144958496e-01
-4.343058764934539795e-01
-2.483803033828735352e+00
-8.492996692657470703e-01
-8.052448630332946777e-01
-8.587068915367126465e-01
1.092741250991821289e+00
-1.948623657226562500e+00
-1.856685519218444824e+00
-1.176087260246276855e+00
-1.610559582710266113e+00
-9.122605621814727783e-02
-5.053587555885314941e-01
-1.407206524163484573e-02
2.929451763629913330e-01
3.814620375633239746e-01
1.688738107681274414e+00
2.093780934810638428e-01
7.232533097267150879e-01
6.393957734107971191e-01
6.851894259452819824e-01
1.078697085380554199e+00
-3.410457670688629150e-01
-2.889500558376312256e-01
-2.037351280450820923e-01
1.751011252403259277e+00
5.813422203063964844e-01
-2.867677807807922363e-01
6.445594131946563721e-03
-1.895013898611068726e-01
-4.569185674190521240e-01
-2.197692155838012695e+00
-1.088460683822631836e+00
-1.309018373489379883e+00
-1.127716898918151855e+00
2.991955168545246124e-02
-2.611991405487060547e+00
-2.877864599227905273e+00
-2.644928216934204102e+00
-2.855702161788940430e+00
-1.206635594367980957e+00
-9.032480716705322266e-01
-5.540843009948730469e-01
-4.320535957813262939e-01
-4.740285873413085938e-01
1.026563644409179688e+00
-9.464350342750549316e-01
-6.701788306236267090e-01
-5.184276103973388672e-01
1.021661385893821716e-01
1.017122983932495117e+00
-1.402144551277160645e+00
-1.712285757064819336e+00
-1.936831951141357422e+00
-1.228138431906700134e-01
-1.284492373466491699e+00
-5.222491264343261719e+00
-5.230257987976074219e+00
-5.407973766326904297e+00
-4.109649658203125000e+00
-3.324180603027343750e+00
-3.973051786422729492e+00
-5.879491806030273438e+00
-5.597713470458984375e+00
-6.034405231475830078e-01
-8.648076653480529785e-01
-2.662896871566772461e+00
-2.443473339080810547e+00
-2.285592555999755859e+00
2.147427015006542206e-02
-2.554640769958496094e+00
-2.529773235321044922e+00
-2.519299030303955078e+00
-2.554802179336547852e+00
1.009943366050720215e+00
-1.246459841728210449e+00
-9.191827774047851562e-01
-8.800328373908996582e-01
-1.281896114349365234e+00
-1.239902615547180176e+00
-1.789651393890380859e+00
-1.703945398330688477e+00
-1.630663633346557617e+00
-1.357404351234436035e+00
-7.251466512680053711e-01
-3.728612184524536133e+00
-3.542799949645996094e+00
-3.261625289916992188e+00
-2.525843620300292969e+00
-1.505637049674987793e+00
-1.815008759498596191e+00
-2.208511114120483398e+00
-1.644529581069946289e+00
1.008884310722351074e+00
4.547028243541717529e-01
-2.071328312158584595e-01
4.934666454792022705e-01
1.302315890789031982e-01
8.999797105789184570e-01
2.727554440498352051e-01
-5.923247933387756348e-01
-4.727420806884765625e-01
-8.001382946968078613e-01
1.098951578140258789e+00
-7.584548592567443848e-01
-1.211963891983032227e+00
-1.297142505645751953e+00
-1.297400712966918945e+00
-1.687922477722167969e+00
-1.745828866958618164e+00
-1.434853196144104004e+00
-1.669302105903625488e+00
-1.382285475730895996e+00
-1.106404066085815430e-01
-1.888299942016601562e+00
-1.713917613029479980e+00
-1.625149846076965332e+00
-1.534351587295532227e+00
-9.223960041999816895e-01
-9.382739067077636719e-01
-6.603265404701232910e-01
-5.062277317047119141e-01
2.081671237945556641e+00
1.054269671440124512e+00
5.647398829460144043e-01
1.123353958129882812e+00
1.003385305404663086e+00
1.361438870429992676e+00
1.376035571098327637e+00
5.569772124290466309e-01
7.858236432075500488e-01
3.953481018543243408e-01
1.272765755653381348e+00
-4.642876684665679932e-01
-1.079630255699157715e+00
-1.375901937484741211e+00
-1.988396048545837402e+00
-2.951335430145263672e+00
-2.331923723220825195e+00
-1.714075922966003418e+00
-1.764921784400939941e+00
-1.623877644538879395e+00
2.685233652591705322e-01
-2.701140165328979492e+00
-2.486785888671875000e+00
-1.806266069412231445e+00
-1.289936423301696777e+00
-2.812091410160064697e-01
-4.418229460716247559e-01
-2.743768990039825439e-01
-2.400853484869003296e-01
1.647846817970275879e+00
1.360699653625488281e+00
-3.227607347071170807e-03
7.505730390548706055e-01
3.822775781154632568e-01
1.168026208877563477e+00
7.782385349273681641e-01
-2.994292378425598145e-01
3.542176447808742523e-03
-2.395753413438796997e-01
9.090943932533264160e-01
-1.246435284614562988e+00
-2.998481512069702148e+00
-2.616474628448486328e+00
-2.560106039047241211e+00
-1.927349448204040527e+00
-1.648218393325805664e+00
-1.859037637710571289e+00
-2.441512107849121094e+00
-2.413015127182006836e+00
1.550255417823791504e+00
4.849992096424102783e-01
1.254007697105407715e+00
2.147824287414550781e+00
2.448211669921875000e+00
2.850918054580688477e+00
1.024968981742858887e+00
9.221915006637573242e-01
1.022245287895202637e+00
9.322836995124816895e-01
2.458953857421875000e+00
1.687853336334228516e-01
3.039926849305629730e-02
1.251022070646286011e-01
3.644626736640930176e-01
-9.362298846244812012e-01
-9.423820376396179199e-01
-9.974581599235534668e-01
-1.041872501373291016e+00
4.626243114471435547e-01
3.172815740108489990e-01
-1.694661259651184082e+00
-2.244148254394531250e-01
-2.452308535575866699e-01
-3.400914072990417480e-01
5.357428193092346191e-01
8.283824920654296875e-01
1.775620698928833008e+00
1.606360077857971191e+00
2.322515726089477539e+00
7.518854737281799316e-01
7.692488431930541992e-01
1.404887199401855469e+00
1.119720697402954102e+00
1.730799794197082520e+00
8.022218942642211914e-01
8.623964786529541016e-01
7.149053812026977539e-01
3.175120949745178223e-01
2.107161521911621094e+00
-7.104990482330322266e-01
-4.822291135787963867e-01
2.380002588033676147e-01
2.928149998188018799e-01
-4.452947974205017090e-01
-3.328409790992736816e-01
-3.350846171379089355e-01
-2.052884697914123535e-01
2.416593313217163086e+00
1.198348879814147949e+00
3.300649225711822510e-01
6.639922261238098145e-01
1.072269320487976074e+00
1.973486661911010742e+00
7.582542896270751953e-01
-1.801894605159759521e-01
-3.055576682090759277e-01
-8.202574253082275391e-01
1.645105600357055664e+00
-1.009870097041130066e-01
-2.784513235092163086e-01
-1.201706230640411377e-01
-7.508130669593811035e-01
-5.716851949691772461e-01
-1.464493393898010254e+00
-9.495763182640075684e-01
-9.880697727203369141e-01
-1.051758050918579102e+00
-6.337636709213256836e-01
-2.476572751998901367e+00
-2.074348449707031250e+00
-1.757644414901733398e+00
-1.877490282058715820e+00
-1.728068709373474121e+00
-1.684118032455444336e+00
-1.657273650169372559e+00
-1.646355390548706055e+00
-1.213150739669799805e+00
6.505759805440902710e-02
-1.864760637283325195e+00
-1.659811854362487793e+00
-1.339207768440246582e+00
-1.256354928016662598e+00
-7.513214945793151855e-01
-4.300242960453033447e-01
-4.978620409965515137e-01
-4.047682285308837891e-01
2.072046279907226562e+00
8.242127895355224609e-01
6.089823842048645020e-01
8.526982069015502930e-01
7.554695606231689453e-01
1.387300610542297363e+00
1.123717069625854492e+00
9.737985134124755859e-01
9.691573381423950195e-01
4.790830016136169434e-01
1.963310718536376953e+00
-1.890692114830017090e-01
-2.473334819078445435e-01
-1.157684475183486938e-01
-6.841882467269897461e-01
-7.497833967208862305e-01
-1.441887617111206055e+00
-1.164824724197387695e+00
-1.180944442749023438e+00
-1.081806540489196777e+00
-2.759522795677185059e-01
-2.389591932296752930e+00
-2.554336309432983398e+00
-2.437921285629272461e+00
-2.210836887359619141e+00
-2.326599836349487305e+00
-1.521254539489746094e+00
-1.705477356910705566e+00
-1.702413916587829590e+00
-2.633135318756103516e-01
-7.228614091873168945e-01
-2.769932508468627930e+00
-2.207915544509887695e+00
-1.669291615486145020e+00
-1.198122382164001465e+00
-9.045897722244262695e-01
-7.452465891838073730e-01
-3.069456815719604492e-01
-1.445827633142471313e-01
1.549092054367065430e+00
-1.831942982971668243e-02
-6.645596772432327271e-02
1.015422716736793518e-01
1.040377542376518250e-01
7.833032011985778809e-01
-3.283928036689758301e-01
2.507750876247882843e-02
-2.066995203495025635e-01
-4.216419160366058350e-01
9.684976935386657715e-01
-1.653523683547973633e+00
-9.200835227966308594e-01
-5.745833516120910645e-01
-1.233252406120300293e+00
-2.389529705047607422e+00
-1.698523640632629395e+00
-1.290959239006042480e+00
-1.442842006683349609e+00
-3.789349198341369629e-01
3.153997659683227539e-01
-2.063259124755859375e+00
-1.902333378791809082e+00
-1.412121772766113281e+00
-7.637207508087158203e-01
-4.173879325389862061e-01
2.295801341533660889e-01
6.579629182815551758e-01
6.626552939414978027e-01
2.049448251724243164e+00
5.166714787483215332e-01
7.673609256744384766e-01
1.075778245925903320e+00
1.288993835449218750e+00
2.349291324615478516e+00
1.444422125816345215e+00
1.639607906341552734e+00
1.562694191932678223e+00
6.415727138519287109e-01
1.059026527404785156e+01
2.195199584960937500e+01
2.615727043151855469e+01
2.917910003662109375e+01
2.537940406799316406e+01
1.895866775512695312e+01
2.375776290893554688e+01
3.825372314453125000e+01
4.780208206176757812e+01
4.153849029541015625e+01
1.458343219757080078e+01
1.842385101318359375e+01
3.064044952392578125e+01
2.834375000000000000e+01
2.736281394958496094e+01
1.573908805847167969e+01
1.423635864257812500e+01
1.639554977416992188e+01
1.423758697509765625e+01
1.303426647186279297e+01
1.154650211334228516e+01
1.237512683868408203e+01
1.268927574157714844e+01
1.114293193817138672e+01
1.331713962554931641e+01
6.699146270751953125e+00
3.702155113220214844e+00
3.677550792694091797e+00
3.122105360031127930e+00
5.460319042205810547e+00
5.554177284240722656e+00
6.923412799835205078e+00
6.295002937316894531e+00
5.169243335723876953e+00
3.755527496337890625e+00
6.571282386779785156e+00
8.085104942321777344e+00
7.865311622619628906e+00
6.548367023468017578e+00
4.037047386169433594e+00
2.835066556930541992e+00
4.292247295379638672e+00
3.960424184799194336e+00
4.640831947326660156e+00
3.195658683776855469e+00
2.975492715835571289e+00
4.270994186401367188e+00
3.078116416931152344e+00
4.433943271636962891e+00
2.201436758041381836e+00
1.110424280166625977e+00
2.165009260177612305e+00
1.766083478927612305e+00
1.630289793014526367e+00
3.156633675098419189e-01
3.824177980422973633e-01
5.931612253189086914e-01
5.001096129417419434e-01
2.309009313583374023e+00
3.670411407947540283e-01
5.152595043182373047e-01
1.156151294708251953e+00
9.271166324615478516e-01
1.459613204002380371e+00
2.584877423942089081e-02
-8.760066330432891846e-02
-9.306083619594573975e-02
-6.124856472015380859e-01
9.908230900764465332e-01
-1.527673006057739258e+00
-1.232699155807495117e+00
-1.589544653892517090e+00
-1.799213886260986328e+00
-2.329116106033325195e+00
-1.934469103813171387e+00
-1.743559598922729492e+00
-1.852157354354858398e+00
-7.322250008583068848e-01
2.071930766105651855e-01
-1.894376158714294434e+00
-1.009633779525756836e+00
-9.293946623802185059e-01
-7.618057131767272949e-01
-3.016255140304565430e+00
-1.332832694053649902e+00
-1.113028049468994141e+00
-1.201095581054687500e+00
1.188575997948646545e-01
-2.054931402206420898e+00
-2.906878709793090820e+00
-2.235854864120483398e+00
-2.551240444183349609e+00
-1.259016990661621094e+00
-1.397930145263671875e+00
-1.457164883613586426e+00
-1.409829378128051758e+00
-8.336728811264038086e-01
1.051798820495605469e+00
-3.391925692558288574e-01
-8.043920993804931641e-01
-5.849980711936950684e-01
-8.199699521064758301e-01
6.903802752494812012e-01
-1.853485584259033203e+00
-1.548549056053161621e+00
-1.808264732360839844e+00
-1.734461545944213867e+00
5.233628749847412109e-01
-2.737314224243164062e+00
-2.922847747802734375e+00
-2.499653100967407227e+00
-2.514360666275024414e+00
-1.709026336669921875e+00
-1.558713555335998535e+00
-2.320333957672119141e+00
-1.998027920722961426e+00
1.020685315132141113e+00
1.757537573575973511e-01
-6.608625054359436035e-01
-5.000762939453125000e-01
-5.934256315231323242e-01
6.399196982383728027e-01
-4.278112053871154785e-01
-9.260004758834838867e-01
-6.830494403839111328e-01
-1.026882052421569824e+00
4.467719495296478271e-01
-1.790485143661499023e+00
-2.080505371093750000e+00
-1.908511757850646973e+00
-2.331574678421020508e+00
-3.122257709503173828e+00
-2.682360649108886719e+00
-1.942459940910339355e+00
-1.943513751029968262e+00
-1.672941803932189941e+00
1.042371541261672974e-01
-2.550928831100463867e+00
-1.947758555412292480e+00
-1.620074868202209473e+00
-1.347051739692687988e+00
-8.841161727905273438e-01
-1.018632292747497559e+00
-7.668331265449523926e-01
-2.729466371238231659e-02
9.559524655342102051e-01
1.721228361129760742e-01
-2.041145801544189453e+00
-2.739143610000610352e+00
-2.345541954040527344e+00
-7.975815534591674805e-01
-1.129673719406127930e+00
-2.019596576690673828e+00
-2.274472475051879883e+00
-2.327182292938232422e+00
7.745867967605590820e-02
-1.649724960327148438e+00
-2.481402635574340820e+00
-2.425313949584960938e+00
-2.518716335296630859e+00
-3.170673131942749023e+00
-3.284094810485839844e+00
-2.004995822906494141e+00
-2.090648412704467773e+00
-2.226591587066650391e+00
-1.198006510734558105e+00
-3.226268768310546875e+00
-3.104672431945800781e+00
-2.881856679916381836e+00
-2.931428670883178711e+00
-1.547344446182250977e+00
-2.236295938491821289e+00
-2.303915739059448242e+00
-2.087332010269165039e+00
-6.246306896209716797e-01
8.875140547752380371e-01
1.076204851269721985e-01
3.222065269947052002e-01
4.864594638347625732e-01
6.457721590995788574e-01
8.128225803375244141e-01
8.042119443416595459e-02
-1.969488710165023804e-01
-4.306333065032958984e-01
1.998135596513748169e-01
-2.154519557952880859e+00
-3.367582321166992188e+00
-3.874451637268066406e+00
-3.888578653335571289e+00
-2.968457221984863281e+00
-2.894001483917236328e+00
-2.970841884613037109e+00
-4.683877468109130859e+00
-4.438922882080078125e+00
7.739902734756469727e-01
-5.321707129478454590e-01
-1.135129094123840332e+00
-7.752072215080261230e-01
-1.039362430572509766e+00
5.910854935646057129e-01
-1.567245125770568848e+00
-1.367044329643249512e+00
-1.139748215675354004e+00
-1.241857051849365234e+00
-5.114963278174400330e-02
-2.796123027801513672e+00
-2.169458866119384766e+00
-1.935157656669616699e+00
-3.064725399017333984e+00
-3.308354616165161133e+00
-1.948470234870910645e+00
-2.190246582031250000e+00
-2.142249822616577148e+00
-7.029350996017456055e-01
-8.940414190292358398e-01
-2.385682821273803711e+00
-1.772714734077453613e+00
-1.554449796676635742e+00
-1.494046449661254883e+00
-4.059750556945800781e+00
-1.352450728416442871e+00
-1.495577573776245117e+00
-1.290840744972229004e+00
7.457518577575683594e-02
-2.253146409988403320e+00
-3.320650577545166016e+00
-2.966850519180297852e+00
-2.676775217056274414e+00
-1.254870653152465820e+00
-2.023902893066406250e+00
-1.843880057334899902e+00
-1.458402872085571289e+00
-1.060782909393310547e+00
1.023063182830810547e+00
-3.791964352130889893e-01
1.160026155412197113e-02
4.475851601455360651e-04
2.014584094285964966e-02
1.161499738693237305e+00
-1.056904315948486328e+00
-7.012956142425537109e-01
-8.206790685653686523e-01
1.239282414317131042e-01
9.953165054321289062e-01
-1.258234739303588867e+00
-9.286980032920837402e-01
-8.848019838333129883e-01
-1.118942379951477051e+00
-2.633397579193115234e+00
-1.452818989753723145e+00
-1.758776903152465820e+00
-1.626394271850585938e+00
-8.326307535171508789e-01
-2.474727392196655273e+00
-3.304217338562011719e+00
-3.214516401290893555e+00
-3.255436182022094727e+00
-2.129051923751831055e+00
-2.329276084899902344e+00
-1.938913941383361816e+00
-2.120293855667114258e+00
-2.150066137313842773e+00
8.757727146148681641e-01
-5.419592261314392090e-01
-4.702273011207580566e-01
-3.387669622898101807e-01
-4.704433381557464600e-01
8.471244573593139648e-01
-1.320955276489257812e+00
-9.846554994583129883e-01
-1.151936411857604980e+00
-1.441244363784790039e+00
2.766971588134765625e-01
-2.448623895645141602e+00
-2.239927530288696289e+00
-2.051486730575561523e+00
-3.250262975692749023e+00
-3.371389865875244141e+00
-1.935330510139465332e+00
-1.882542729377746582e+00
-1.980621337890625000e+00
-2.589010298252105713e-01
-7.555912733078002930e-01
-2.126086473464965820e+00
-1.333671331405639648e+00
-1.233192920684814453e+00
-9.407901763916015625e-01
-2.614988565444946289e+00
-1.337604522705078125e+00
-1.249508857727050781e+00
-1.097738265991210938e+00
3.115421393886208534e-03
-2.131980419158935547e+00
-2.400309801101684570e+00
-1.649697661399841309e+00
-1.991702556610107422e+00
-1.089699268341064453e+00
-1.058676958084106445e+00
-1.325375586748123169e-01
-3.001700937747955322e-01
2.005527019500732422e-01
1.385594248771667480e+00
-9.754575043916702271e-02
4.250738322734832764e-01
4.516348242759704590e-01
7.974900007247924805e-01
1.205733537673950195e+00
-9.494821727275848389e-02
-1.589765846729278564e-01
-5.006776452064514160e-01
1.274938821792602539e+00
1.137737989425659180e+00
-7.847332954406738281e-02
6.122300624847412109e-01
-1.853499561548233032e-01
-3.610783442854881287e-02
-2.009869337081909180e+00
-1.066810727119445801e+00
-1.078787446022033691e+00
-1.247256517410278320e+00
-4.086948931217193604e-01
-2.230144500732421875e+00
-2.888021945953369141e+00
-2.783579349517822266e+00
-3.057953834533691406e+00
-1.799995064735412598e+00
-2.284376621246337891e+00
-2.031224727630615234e+00
-1.415371537208557129e+00
-1.579826474189758301e+00
-9.244514107704162598e-01
-1.625514507293701172e+00
-1.957753419876098633e+00
-1.672291755676269531e+00
-1.887169122695922852e+00
3.561417758464813232e-01
-2.574300289154052734e+00
-2.331559181213378906e+00
-2.674667358398437500e+00
-1.818512797355651855e+00
2.510886490345001221e-01
-2.385010004043579102e+00
-2.645997524261474609e+00
-2.424062728881835938e+00
-2.101433753967285156e+00
-4.086897850036621094e+00
-1.826348066329956055e+00
-2.099946022033691406e+00
-2.181635379791259766e+00
-5.138766765594482422e-01
-1.352219581604003906e+00
-3.433061122894287109e+00
-2.041034221649169922e+00
-1.946236968040466309e+00
-1.172880172729492188e+00
-1.346846699714660645e+00
-1.147831678390502930e+00
-1.716268062591552734e-01
-4.166837632656097412e-01
1.368492722511291504e+00
-6.414373964071273804e-02
-8.939677476882934570e-02
-7.507971674203872681e-02
-3.178444802761077881e-01
1.220138311386108398e+00
-4.889564216136932373e-01
-8.253788352012634277e-01
-1.164637327194213867e+00
-7.705064415931701660e-01
9.521495699882507324e-01
-2.027766942977905273e+00
-2.210166931152343750e+00
-1.983377337455749512e+00
-1.842750191688537598e+00
-1.689416408538818359e+00
-1.659423470497131348e+00
-2.674629211425781250e+00
-2.397672653198242188e+00
1.214638471603393555e+00
8.975377082824707031e-01
-1.979657262563705444e-01
7.516586184501647949e-01
5.079859495162963867e-01
1.836356997489929199e+00
8.128600716590881348e-01
-6.434396654367446899e-02
-1.700151711702346802e-01
-9.638572931289672852e-01
1.329170107841491699e+00
-3.339749574661254883e-01
-1.288672089576721191e+00
-8.280258774757385254e-01
-1.669790625572204590e+00
-7.701639533042907715e-01
-1.144135355949401855e+00
-1.011173367500305176e+00
-9.763780236244201660e-01
-1.505257487297058105e+00
1.365891814231872559e+00
-6.813560612499713898e-03
1.498309969902038574e-01
5.887013077735900879e-01
1.289942264556884766e+00
1.856318712234497070e+00
-1.700308024883270264e-01
-5.150224566459655762e-01
-3.489419817924499512e-01
3.474819064140319824e-01
1.050676107406616211e+00
-2.004999518394470215e-01
1.315791755914688110e-01
-1.519941240549087524e-01
1.587719321250915527e-01
-1.650074720382690430e+00
-1.053165197372436523e+00
-1.285136818885803223e+00
-1.448053717613220215e+00
-1.012483686208724976e-01
-1.289921998977661133e+00
-1.652607798576354980e+00
-1.313385128974914551e+00
-1.614700198173522949e+00
-1.111595869064331055e+00
-7.878779172897338867e-01
-7.061044573783874512e-01
-2.314849942922592163e-01
-4.508287310600280762e-01
1.559999823570251465e+00
5.251071453094482422e-01
9.631953835487365723e-01
1.239235877990722656e+00
1.086721301078796387e+00
1.369073390960693359e+00
1.064050436019897461e+00
1.085353016853332520e+00
1.297144651412963867e+00
1.084281206130981445e+00
1.937872529029846191e+00
2.797027230262756348e-01
3.894861042499542236e-01
7.381595969200134277e-01
1.048757433891296387e+00
-8.727609515190124512e-01
-7.800433635711669922e-01
-9.864699840545654297e-01
-1.015837907791137695e+00
-9.032052941620349884e-03
-9.304265975952148438e-01
-2.116261005401611328e+00
-2.000905752182006836e+00
-2.157092332839965820e+00
-1.294297218322753906e+00
-7.060256600379943848e-01
2.196901589632034302e-01
1.493023941293358803e-03
9.582145214080810547e-01
2.052270174026489258e+00
1.049526687711477280e-02
2.965115606784820557e-01
5.427319407463073730e-01
4.494023025035858154e-01
1.570532679557800293e+00
-1.773578226566314697e-01
-1.638065576553344727e-01
-2.188641577959060669e-02
-5.107135176658630371e-01
1.750784516334533691e+00
-7.330687046051025391e-01
6.029523164033889771e-02
7.737924158573150635e-02
3.416157960891723633e-01
-1.132836699485778809e+00
-1.218536257743835449e+00
-1.056864857673645020e+00
-1.158342599868774414e+00
2.951630763709545135e-02
6.247954368591308594e-01
-1.624923110008239746e+00
-9.378005862236022949e-01
-7.460566759109497070e-01
-3.583356440067291260e-01
8.238656073808670044e-02
4.877645373344421387e-01
1.072264671325683594e+00
9.961395859718322754e-01
2.405062437057495117e+00
6.547173857688903809e-01
9.276187419891357422e-01
1.339177489280700684e+00
1.176028966903686523e+00
1.833668112754821777e+00
1.219755530357360840e+00
5.453996658325195312e-01
8.131600022315979004e-01
2.556446492671966553e-01
3.281663894653320312e+00
1.388452887535095215e+00
1.921714305877685547e+00
2.042500495910644531e+00
1.352595567703247070e+00
1.594171047210693359e+00
1.620817184448242188e+00
3.532068014144897461e+00
4.055304050445556641e+00
4.360565185546875000e+00
2.682902097702026367e+00
1.755959868431091309e+00
3.237082242965698242e+00
3.654280185699462891e+00
3.982470035552978516e+00
2.814136981964111328e+00
1.441005587577819824e+00
1.926301717758178711e+00
1.463510751724243164e+00
3.210800886154174805e+00
1.819313645362854004e+00
1.794349193572998047e+00
1.653766632080078125e+00
1.592266440391540527e+00
1.492139697074890137e+00
-5.588304400444030762e-01
-3.160773515701293945e-01
-9.126982837915420532e-02
-2.727427780628204346e-01
6.396559476852416992e-01
-1.769776225090026855e+00
-1.188835263252258301e+00
-1.234108448028564453e+00
-1.216165781021118164e+00
-3.204109072685241699e-01
-2.120841145515441895e-01
5.816444754600524902e-01
8.296476602554321289e-01
1.510909199714660645e+00
2.008466958999633789e+00
4.387105703353881836e-01
1.161846637725830078e+00
1.226759672164916992e+00
1.758928418159484863e+00
1.759417295455932617e+00
2.737135291099548340e-01
6.334323883056640625e-01
2.713820040225982666e-01
1.310582280158996582e+00
6.514015793800354004e-01
-1.519497990608215332e+00
-1.219120144844055176e+00
-1.169510841369628906e+00
-7.978373765945434570e-01
-1.236406803131103516e+00
-9.859311580657958984e-01
-1.378153324127197266e+00
-1.638321161270141602e+00
1.870594143867492676e+00
3.483797311782836914e-01
3.081762790679931641e-01
1.047552824020385742e+00
1.066770792007446289e+00
1.668395876884460449e+00
2.035094797611236572e-01
4.785840511322021484e-01
6.304808259010314941e-01
-3.232594728469848633e-01
1.514417290687561035e+00
-7.582276463508605957e-01
-4.505251348018646240e-01
-4.035066664218902588e-01
-9.208493828773498535e-01
-1.343108415603637695e+00
-1.550016164779663086e+00
-1.367781162261962891e+00
-1.448950052261352539e+00
-4.538750648498535156e-01
8.532652854919433594e-01
-8.805119395256042480e-01
-2.183431386947631836e-01
-1.908150911331176758e-01
6.154952570796012878e-03
-1.491048097610473633e+00
-7.541947364807128906e-01
-5.472593903541564941e-01
-7.136563062667846680e-01
5.049448609352111816e-01
-7.445200085639953613e-01
-1.846595764160156250e+00
-7.653208374977111816e-01
-1.276774525642395020e+00
-6.684896349906921387e-01
-6.823419332504272461e-01
1.082620248198509216e-01
2.638115584850311279e-01
2.371049821376800537e-01
1.570984601974487305e+00
1.990189105272293091e-01
5.608051419258117676e-01
7.428410053253173828e-01
9.567143321037292480e-01
1.435160160064697266e+00
5.986254215240478516e-01
5.723094344139099121e-01
4.659852385520935059e-01
3.235803842544555664e-01
4.273189544677734375e+00
8.655731201171875000e+00
1.168091106414794922e+01
1.254411315917968750e+01
1.217828273773193359e+01
7.112442016601562500e+00
8.862445831298828125e+00
1.530446910858154297e+01
1.697193908691406250e+01
1.099709320068359375e+01
5.908652305603027344e+00
8.677185058593750000e+00
1.148261642456054688e+01
1.046745014190673828e+01
8.297080039978027344e+00
9.077374458312988281e+00
7.846198081970214844e+00
8.779690742492675781e+00
6.430058002471923828e+00
5.369493007659912109e+00
4.318324565887451172e+00
5.282186031341552734e+00
5.619480133056640625e+00
4.634181976318359375e+00
4.482373714447021484e+00
1.523807764053344727e+00
1.100667476654052734e+00
1.050644397735595703e+00
8.858231306076049805e-01
2.285773515701293945e+00
7.291647195816040039e-01
8.400480151176452637e-01
8.120957016944885254e-01
7.454652190208435059e-01
1.319724440574645996e+00
1.804583787918090820e+00
4.182284832000732422e+00
4.544322490692138672e+00
4.578584194183349609e+00
1.798284053802490234e+00
1.537648320198059082e+00
3.381385564804077148e+00
2.880042314529418945e+00
3.215054035186767578e+00
1.695984601974487305e+00
9.592559337615966797e-01
1.239250183105468750e+00
2.325927913188934326e-01
2.200153827667236328e+00
1.506980955600738525e-01
-1.512537747621536255e-01
2.260786890983581543e-01
-1.362701296806335449e+00
-3.970434963703155518e-01
-6.088486909866333008e-01
-2.275074571371078491e-01
1.982904970645904541e-01
-7.132224440574645996e-01
1.021655797958374023e+00
-3.975309729576110840e-01
-7.922655344009399414e-01
1.679633557796478271e-01
-6.003316026180982590e-03
1.183799624443054199e+00
-6.586192250251770020e-01
-1.116111516952514648e+00
-1.126813054084777832e+00
-6.570674180984497070e-01
3.178847432136535645e-01
-2.054356336593627930e+00
-2.506297826766967773e+00
-2.594354629516601562e+00
-1.934469342231750488e+00
-1.725462913513183594e+00
-1.449146151542663574e+00
-2.498501777648925781e+00
-1.865482091903686523e+00
1.195868253707885742e+00
-1.971149593591690063e-01
-1.103633046150207520e+00
-4.892359972000122070e-01
-1.073706865310668945e+00
1.251265883445739746e+00
-8.564031124114990234e-01
-9.979222416877746582e-01
-9.273914098739624023e-01
-1.311447262763977051e+00
5.980622172355651855e-01
-1.546206593513488770e+00
-1.694838047027587891e+00
-1.120089173316955566e+00
-2.367300033569335938e+00
-2.122382402420043945e+00
-2.113412380218505859e+00
-1.802604675292968750e+00
-1.672997951507568359e+00
-1.339472174644470215e+00
5.591224431991577148e-01
-1.674554467201232910e+00
-9.834015369415283203e-01
-6.260235309600830078e-01
-5.621277093887329102e-01
-8.431066274642944336e-01
-1.117382884025573730e+00
-1.169108033180236816e+00
-8.949002623558044434e-01
4.561723768711090088e-01
-3.067354261875152588e-01
-1.809682250022888184e+00
-1.409023880958557129e+00
-1.695837140083312988e+00
-1.059221148490905762e+00
-8.868045210838317871e-01
-7.039417326450347900e-02
1.349935531616210938e-01
-1.326277293264865875e-02
1.511952042579650879e+00
-5.242766067385673523e-02
-8.682524412870407104e-02
4.635286033153533936e-01
-5.616580247879028320e-01
1.040527462959289551e+00
-4.281861186027526855e-01
-7.028143405914306641e-01
-8.604027628898620605e-01
-1.359626412391662598e+00
1.524823069572448730e+00
-3.370270729064941406e-01
-1.152359321713447571e-01
-1.905755251646041870e-01
-3.754788339138031006e-01
-8.696596622467041016e-01
-1.358959794044494629e+00
-1.250745892524719238e+00
-1.195122361183166504e+00
-8.181510567665100098e-01
-3.003250956535339355e-01
-2.672336578369140625e+00
-2.723743915557861328e+00
-2.528646707534790039e+00
-1.645469188690185547e+00
-1.055942893028259277e+00
-1.344804525375366211e+00
-1.212567925453186035e+00
-6.939497590065002441e-01
1.753946781158447266e+00
3.410660624504089355e-01
1.705660372972488403e-01
5.764552354812622070e-01
2.824331820011138916e-01
1.466932892799377441e+00
5.734491944313049316e-01
-1.176291052252054214e-02
-2.690661549568176270e-01
-5.103999376296997070e-01
1.727284073829650879e+00
-2.362946122884750366e-01
-4.625721275806427002e-01
8.897648006677627563e-02
-3.093823492527008057e-01
-8.302723765373229980e-01
-1.321868538856506348e+00
-1.024918675422668457e+00
-1.112719416618347168e+00
-8.948747515678405762e-01
-2.859358489513397217e-01
-2.412834167480468750e+00
-2.257717370986938477e+00
-1.949471712112426758e+00
-2.061305522918701172e+00
-2.386971473693847656e+00
-1.429901719093322754e+00
-1.414439797401428223e+00
-1.479143023490905762e+00
-1.368737369775772095e-01
-8.299480080604553223e-01
-1.715850114822387695e+00
-1.273416519165039062e+00
-1.314104437828063965e+00
-4.929449260234832764e-01
-1.143366321921348572e-01
-6.334616243839263916e-02
1.293323934078216553e-01
4.845965206623077393e-01
1.830943226814270020e+00
3.339947164058685303e-01
8.864583373069763184e-01
1.309427142143249512e+00
1.085194826126098633e+00
1.776272416114807129e+00
1.197859048843383789e+00
1.861694931983947754e+00
2.087269544601440430e+00
1.628220081329345703e+00
1.124285602569580078e+01
1.825056648254394531e+01
2.244182205200195312e+01
2.278906631469726562e+01
2.100679779052734375e+01
1.588200378417968750e+01
2.133706092834472656e+01
3.846717071533203125e+01
4.181809234619140625e+01
2.312439155578613281e+01
1.095777034759521484e+01
1.557222938537597656e+01
2.273019981384277344e+01
2.060353279113769531e+01
1.651509475708007812e+01
1.563548183441162109e+01
1.661866569519042969e+01
2.077202796936035156e+01
1.619938850402832031e+01
1.543936157226562500e+01
1.287332344055175781e+01
1.175615596771240234e+01
1.151465702056884766e+01
9.094312667846679688e+00
7.909333229064941406e+00
6.880470752716064453e+00
9.579542160034179688e+00
1.183133506774902344e+01
1.095025920867919922e+01
4.794867038726806641e+00
3.576535940170288086e+00
6.442612648010253906e+00
6.407450675964355469e+00
6.062300682067871094e+00
4.286508083343505859e+00
4.319870948791503906e+00
4.697821140289306641e+00
4.118981361389160156e+00
4.144130706787109375e+00
3.198789119720458984e+00
2.193253755569458008e+00
2.979174852371215820e+00
2.405529499053955078e+00
2.899218797683715820e+00
9.110962748527526855e-01
-9.459088742733001709e-02
-1.366087645292282104e-01
-3.767634332180023193e-01
8.239242434501647949e-01
2.035939991474151611e-01
-7.367227673530578613e-01
-4.742114245891571045e-01
-1.023408770561218262e+00
-7.007141113281250000e-01
-3.168471753597259521e-01
-3.349349647760391235e-02
1.575336158275604248e-01
7.460539788007736206e-02
1.821789979934692383e+00
5.652981400489807129e-01
1.039790630340576172e+00
1.273289322853088379e+00
1.071213364601135254e+00
1.439228177070617676e+00
1.203750729560852051e+00
1.291433215141296387e+00
1.013024926185607910e+00
9.827218651771545410e-01
5.592775940895080566e-01
-2.367749452590942383e+00
-1.735498905181884766e+00
-2.606125593185424805e+00
-2.630772352218627930e+00
-1.767924308776855469e+00
-1.951304435729980469e+00
-2.954818964004516602e+00
-3.558542728424072266e+00
-8.443730473518371582e-01
-2.295084148645401001e-01
-3.143867492675781250e+00
-3.570633649826049805e+00
-4.176860332489013672e+00
-7.711281776428222656e-01
-6.483167409896850586e-01
-1.529024004936218262e+00
-3.399253845214843750e+00
-3.532127618789672852e+00
5.300334095954895020e-01


==> plots/data/f030_xoodoo_fixed_10k_nocycles/align.txt <==
160 260


==> plots/data/f030_xoodoo_fixed_10k_nocycles/cycles.txt <==
0.0 4.5 0 -9.0
19.53125 4.5 0 -9.0
29.296875 4.5 0 -9.0
39.0625 4.5 0 -9.0
48.828125 4.5 0 -9.0
58.59375 4.5 0 -9.0
78.125 4.5 0 -9.0
97.65625 4.5 0 -9.0
107.421875 4.5 0 -9.0
117.1875 4.5 0 -9.0
126.953125 4.5 0 -9.0
136.71875 4.5 0 -9.0
146.484375 4.5 0 -9.0
166.015625 4.5 0 -9.0
185.546875 4.5 0 -9.0
195.3125 4.5 0 -9.0
205.078125 4.5 0 -9.0
214.84375 4.5 0 -9.0
224.609375 4.5 0 -9.0
234.375 4.5 0 -9.0
244.140625 4.5 0 -9.0
253.90625 4.5 0 -9.0
263.671875 4.5 0 -9.0
283.203125 4.5 0 -9.0
302.734375 4.5 0 -9.0
312.5 4.5 0 -9.0
322.265625 4.5 0 -9.0
332.03125 4.5 0 -9.0
341.796875 4.5 0 -9.0
351.5625 4.5 0 -9.0
361.328125 4.5 0 -9.0
371.09375 4.5 0 -9.0
380.859375 4.5 0 -9.0
400.390625 4.5 0 -9.0
419.921875 4.5 0 -9.0
429.6875 4.5 0 -9.0
439.453125 4.5 0 -9.0
449.21875 4.5 0 -9.0
458.984375 4.5 0 -9.0
468.75 4.5 0 -9.0
478.515625 4.5 0 -9.0
488.28125 4.5 0 -9.0
498.046875 4.5 0 -9.0
517.578125 4.5 0 -9.0
537.109375 4.5 0 -9.0
556.640625 4.5 0 -9.0
576.171875 4.5 0 -9.0
595.703125 4.5 0 -9.0
615.234375 4.5 0 -9.0
634.765625 4.5 0 -9.0
644.53125 4.5 0 -9.0
654.296875 4.5 0 -9.0
664.0625 4.5 0 -9.0
673.828125 4.5 0 -9.0
693.359375 4.5 0 -9.0
712.890625 4.5 0 -9.0
722.65625 4.5 0 -9.0
732.421875 4.5 0 -9.0
742.1875 4.5 0 -9.0
751.953125 4.5 0 -9.0
761.71875 4.5 0 -9.0
781.25 4.5 0 -9.0
800.78125 4.5 0 -9.0
810.546875 4.5 0 -9.0
820.3125 4.5 0 -9.0
830.078125 4.5 0 -9.0
839.84375 4.5 0 -9.0
849.609375 4.5 0 -9.0
859.375 4.5 0 -9.0
869.140625 4.5 0 -9.0
878.90625 4.5 0 -9.0
898.4375 4.5 0 -9.0
917.96875 4.5 0 -9.0
927.734375 4.5 0 -9.0
937.5 4.5 0 -9.0
947.265625 4.5 0 -9.0
957.03125 4.5 0 -9.0
966.796875 4.5 0 -9.0
976.5625 4.5 0 -9.0
986.328125 4.5 0 -9.0
996.09375 4.5 0 -9.0
1015.625 4.5 0 -9.0
1035.15625 4.5 0 -9.0
1044.921875 4.5 0 -9.0
1054.6875 4.5 0 -9.0
1064.453125 4.5 0 -9.0
1074.21875 4.5 0 -9.0
1083.984375 4.5 0 -9.0
1093.75 4.5 0 -9.0
1103.515625 4.5 0 -9.0
1113.28125 4.5 0 -9.0
1132.8125 4.5 0 -9.0
1152.34375 4.5 0 -9.0
1171.875 4.5 0 -9.0
1191.40625 4.5 0 -9.0
1210.9375 4.5 0 -9.0
1230.46875 4.5 0 -9.0
1250.0 4.5 0 -9.0
1259.765625 4.5 0 -9.0
1269.53125 4.5 0 -9.0
1279.296875 4.5 0 -9.0
1289.0625 4.5 0 -9.0
1308.59375 4.5 0 -9.0
1328.125 4.5 0 -9.0
1337.890625 4.5 0 -9.0
1347.65625 4.5 0 -9.0
1357.421875 4.5 0 -9.0
1367.1875 4.5 0 -9.0
1376.953125 4.5 0 -9.0
1396.484375 4.5 0 -9.0
1416.015625 4.5 0 -9.0
1425.78125 4.5 0 -9.0
1435.546875 4.5 0 -9.0
1445.3125 4.5 0 -9.0
1455.078125 4.5 0 -9.0
1464.84375 4.5 0 -9.0
1474.609375 4.5 0 -9.0
1484.375 4.5 0 -9.0
1494.140625 4.5 0 -9.0
1513.671875 4.5 0 -9.0
1533.203125 4.5 0 -9.0
1542.96875 4.5 0 -9.0
1552.734375 4.5 0 -9.0
1562.5 4.5 0 -9.0
1572.265625 4.5 0 -9.0
1582.03125 4.5 0 -9.0
1591.796875 4.5 0 -9.0
1601.5625 4.5 0 -9.0
1611.328125 4.5 0 -9.0
1630.859375 4.5 0 -9.0
1650.390625 4.5 0 -9.0
1660.15625 4.5 0 -9.0
1669.921875 4.5 0 -9.0
1679.6875 4.5 0 -9.0
1689.453125 4.5 0 -9.0
1699.21875 4.5 0 -9.0
1708.984375 4.5 0 -9.0
1718.75 4.5 0 -9.0
1728.515625 4.5 0 -9.0
1748.046875 4.5 0 -9.0
1767.578125 4.5 0 -9.0
1787.109375 4.5 0 -9.0
1806.640625 4.5 0 -9.0


==> plots/data/f030_xoodoo_fixed_10k_nocycles/sample_range.txt <==
156 176


==> plots/data/f030_xoodoo_fixed_10k_nocycles/tvals.txt <==
5.696384310722351074e-01
2.802512049674987793e-01
-1.502151489257812500e-01
3.242232799530029297e-01
-1.636317849159240723e+00
-1.896934807300567627e-01
2.793801724910736084e-01
-1.051775574684143066e+00
-3.508737385272979736e-01
-1.871389985084533691e+00
1.152757763862609863e+00
-5.426769852638244629e-01
-2.558300793170928955e-01
-1.532440632581710815e-01
-1.143652915954589844e+00
1.388338088989257812e+00
-3.586636483669281006e-01
-2.194067239761352539e-01
-2.348546236753463745e-01
-6.276837587356567383e-01
1.600545883178710938e+00
-1.849232167005538940e-01
-4.374474659562110901e-02
-2.802066504955291748e-01
-1.049735918641090393e-01
1.032285094261169434e-01
-4.407656788825988770e-01
-3.921042978763580322e-01
-1.308298110961914062e+00
-3.331616520881652832e-01
5.363166332244873047e-01
-7.547480463981628418e-01
-1.758358031511306763e-01
-2.087079048156738281e+00
-9.169844388961791992e-01
-8.644103407859802246e-01
-1.000946238636970520e-01
1.238568350672721863e-01
-2.373998641967773438e+00
8.818473219871520996e-01
-4.238097965717315674e-01
-5.579431056976318359e-01
-1.003617122769355774e-01
-1.075073957443237305e+00
4.099819064140319824e-02
7.258905172348022461e-01
-3.572483658790588379e-01
-1.842134147882461548e-01
-1.323917269706726074e+00
1.423312425613403320e+00
-7.867896556854248047e-02
-1.797076314687728882e-01
3.063788712024688721e-01
-7.381922006607055664e-01
9.000186324119567871e-01
-7.542836666107177734e-01
5.618209764361381531e-02
-6.217649579048156738e-01
-6.545544862747192383e-01
1.298185586929321289e+00
-4.001644253730773926e-01
-7.989506721496582031e-01
-8.697550892829895020e-01
-2.759754061698913574e-01
-6.613487750291824341e-02
-6.429875493049621582e-01
-4.716139435768127441e-01
-2.003029346466064453e+00
1.733231544494628906e-02
-1.754017025232315063e-01
-9.411740303039550781e-01
-5.129528045654296875e-01
-1.803092479705810547e+00
-8.043876290321350098e-01
-4.248425960540771484e-01
-1.295273542404174805e+00
-1.981262713670730591e-01
-2.010310649871826172e+00
8.808766007423400879e-01
-2.114254236221313477e-01
3.767737150192260742e-01
5.495588779449462891e-01
-9.575846791267395020e-01
1.849510073661804199e+00
1.671640872955322266e-01
-1.368087487207958475e-05
2.460966855287551880e-01
-9.904240965843200684e-01
2.083192586898803711e+00
4.221696853637695312e-01
1.331832647323608398e+00
7.576114535331726074e-01
3.410736098885536194e-02
1.264791369438171387e+00
4.818873107433319092e-01
5.252799391746520996e-01
-4.747608602046966553e-01
-2.477768361568450928e-01
1.659473896026611328e+00
3.098698556423187256e-01
4.649276137351989746e-01
-3.691013455390930176e-01
-6.667690277099609375e-01
4.220282435417175293e-01
5.347586274147033691e-01
5.600743293762207031e-01
-1.656753420829772949e+00
6.493692994117736816e-01
2.402276843786239624e-01
4.355199337005615234e-01
8.191902637481689453e-01
-1.113486289978027344e+00
1.062031269073486328e+00
-5.211082287132740021e-03
1.743800044059753418e-01
3.102909028530120850e-01
-1.508691191673278809e+00
1.658828020095825195e+00
3.352337181568145752e-01
7.070170044898986816e-01
1.126204490661621094e+00
-2.927069365978240967e-01
8.960115909576416016e-01
7.731307148933410645e-01
8.978136777877807617e-01
7.626163959503173828e-01
-3.081442117691040039e-01
2.650985002517700195e+00
7.474102973937988281e-01
1.010425925254821777e+00
4.845414459705352783e-01
3.470283150672912598e-01
2.029261589050292969e+00
1.042083740234375000e+00
1.083793520927429199e+00
-6.781712174415588379e-01
3.173622190952301025e-01
1.546244382858276367e+00
6.950237751007080078e-01
1.087177038192749023e+00
3.500213623046875000e-01
1.337721347808837891e+00
6.125348806381225586e-01
1.099436044692993164e+00
6.010532975196838379e-01
-1.278689742088317871e+00
1.110380530357360840e+00
5.492320656776428223e-01
1.550351023674011230e+00
1.292572855949401855e+00
-1.161083579063415527e-01
9.815446734428405762e-01
1.381801486015319824e+00
8.447645306587219238e-01
7.746024727821350098e-01
-9.639299511909484863e-01
1.870827555656433105e+00
-2.834388613700866699e-01
3.928602039813995361e-01
3.925435245037078857e-01
-1.000149130821228027e+00
1.255094885826110840e+00
2.474741488695144653e-01
5.633034706115722656e-01
4.932554438710212708e-02
-3.577175438404083252e-01
1.144413948059082031e+00
-8.326394557952880859e-01
-4.315140247344970703e-01
-8.274355530738830566e-01
-1.139194130897521973e+00
-7.559323310852050781e-02
-3.351199030876159668e-01
-9.173306226730346680e-01
-1.375098824501037598e+00
2.542651593685150146e-01
4.675817191600799561e-01
1.787593215703964233e-01
5.652898550033569336e-01
-1.064674973487854004e+00
6.184333562850952148e-01
5.325336456298828125e-01
2.428958564996719360e-01
6.922308802604675293e-01
-1.372108221054077148e+00
1.012967824935913086e+00
2.031271904706954956e-01
3.009912371635437012e-01
6.644506007432937622e-02
-5.954718589782714844e-01
3.662540912628173828e-01
2.766199409961700439e-01
4.863690137863159180e-01
4.115662872791290283e-01
-8.460666537284851074e-01
1.808725118637084961e+00
-6.884686648845672607e-02
4.208467304706573486e-01
-3.452637493610382080e-01
-5.844845175743103027e-01
1.535431623458862305e+00
-1.040383800864219666e-01
-3.938036039471626282e-02
-1.078884601593017578e+00
-1.284147202968597412e-01
1.312122225761413574e+00
1.796950101852416992e-01
8.631474971771240234e-01
-2.010988071560859680e-02
-1.883644610643386841e-01
1.623113155364990234e+00
3.714645802974700928e-01
3.787829577922821045e-01
-1.256000638008117676e+00
6.268665194511413574e-01
7.078467607498168945e-01
9.290429353713989258e-01
1.484827280044555664e+00
-3.165843188762664795e-01
1.286433815956115723e+00
1.368202090263366699e+00
1.511551499366760254e+00
6.878657341003417969e-01
-1.221179962158203125e+00
1.585033535957336426e+00
2.197224348783493042e-01
6.956817507743835449e-01
4.830635190010070801e-01
-6.467931270599365234e-01
2.364849746227264404e-01
2.839933335781097412e-01
2.005655318498611450e-01
1.484513431787490845e-01
-5.796676874160766602e-01
1.593497753143310547e+00
-2.447646856307983398e-01
5.215343832969665527e-01
-2.307316511869430542e-01
-2.911509200930595398e-02
9.479576945304870605e-01
2.503946125507354736e-01
8.327955752611160278e-02
-7.815085649490356445e-01
1.862525939941406250e-01
6.196495294570922852e-01
3.411263227462768555e-02
5.267713665962219238e-01
-1.125089645385742188e+00
-8.127342462539672852e-01
1.252726614475250244e-01
1.505228318274021149e-02
-4.086045622825622559e-01
-1.568113565444946289e+00
4.336926341056823730e-01
-4.607070386409759521e-01
-5.283687114715576172e-01
0.000000000000000000e+00
-1.332728147506713867e+00
8.337089419364929199e-01
-3.132480084896087646e-01
-4.359636306762695312e-01
1.207519248127937317e-01
-8.022695779800415039e-01
1.502512931823730469e+00
-4.410296976566314697e-01
3.431553840637207031e-01
2.673870325088500977e-01
6.336024403572082520e-02
6.888687610626220703e-01
-1.071133688092231750e-01
-1.914415061473846436e-01
-1.209466338157653809e+00
-2.038129419088363647e-01
8.832697868347167969e-01
-9.219720363616943359e-01
-4.590667784214019775e-01
-9.641603231430053711e-01
-1.051884889602661133e+00
-6.594575196504592896e-02
-3.988939225673675537e-01
-3.490412235260009766e-01
-1.392142176628112793e+00
2.214623391628265381e-01
-2.509141266345977783e-01
-5.574098825454711914e-01
-2.126578539609909058e-01
-1.682834744453430176e+00
-6.799380481243133545e-02
-2.902890443801879883e-01
-3.448192477226257324e-01
-4.317596554756164551e-01
-1.578808784484863281e+00
4.328136742115020752e-01
-4.866352975368499756e-01
-4.352740943431854248e-01
-3.312604427337646484e-01
-7.680284380912780762e-01
3.663218915462493896e-01
-1.113470941781997681e-01
-6.296347826719284058e-02
-2.514192759990692139e-01
-8.566849231719970703e-01
1.271095514297485352e+00
-5.849848985671997070e-01
-4.910406470298767090e-01
-5.951511859893798828e-01
-9.423903226852416992e-01
3.224932849407196045e-01
-3.264470696449279785e-01
-7.841120362281799316e-01
-1.240607380867004395e+00
3.626389428973197937e-02
3.040816783905029297e-01
-6.929386258125305176e-01
2.923718690872192383e-01
-1.125222086906433105e+00
7.213739305734634399e-02
-2.300961315631866455e-01
-2.745977640151977539e-01
-3.928660750389099121e-01
-1.631836652755737305e+00
2.636296153068542480e-01
-5.547126531600952148e-01
-3.487634062767028809e-01
6.826078146696090698e-02
-1.114212274551391602e+00
7.360425591468811035e-01
-4.913691282272338867e-01
-2.809365689754486084e-01
-6.815182566642761230e-01
-1.373678922653198242e+00
1.204341530799865723e+00
-4.673506319522857666e-01
-7.037472724914550781e-01
-1.585298031568527222e-01
-1.445379018783569336e+00
-1.178332231938838959e-02
2.327915579080581665e-01
-1.118653178215026855e+00
-1.240473389625549316e+00
-3.856707364320755005e-02
6.643525362014770508e-01
-1.640143990516662598e+00
-4.344933032989501953e-01
-2.043843746185302734e+00
-7.949593663215637207e-01
-4.316158592700958252e-01
-7.471306324005126953e-01
-3.699270486831665039e-01
-2.245775461196899414e+00
2.162055224180221558e-01
-5.223258733749389648e-01
-1.319851040840148926e+00
-6.393794417381286621e-01
-2.815891504287719727e+00
-1.441426396369934082e+00
-7.454599738121032715e-01
-1.039651632308959961e+00
-5.201153159141540527e-01
-1.993412852287292480e+00
4.625360369682312012e-01
-1.435892581939697266e+00
-1.888766288757324219e+00
-6.982887983322143555e-01
-1.915036678314208984e+00
-5.880984067916870117e-01
-1.095758199691772461e+00
-1.355100274085998535e+00
-1.059296607971191406e+00
-1.157208204269409180e+00
7.262296676635742188e-01
-1.644883275032043457e+00
-1.727365016937255859e+00
-1.072683095932006836e+00
-1.752139329910278320e+00
-1.412364691495895386e-01
-1.811779856681823730e+00
-2.157083511352539062e+00
-2.476973056793212891e+00
-2.791416943073272705e-01
-4.371868073940277100e-01
-2.386807680130004883e+00
-1.994530797004699707e+00
-2.671259164810180664e+00
-8.051418662071228027e-01
-2.040946722030639648e+00
-1.580688118934631348e+00
-1.106590390205383301e+00
-2.368980646133422852e+00
2.030345350503921509e-01
-9.823942184448242188e-01
-1.873268127441406250e+00
-6.652364134788513184e-01
-2.431743621826171875e+00
-3.953531384468078613e-01
-9.879816174507141113e-01
-1.382755637168884277e+00
-9.094393253326416016e-01
-1.808077216148376465e+00
8.521236777305603027e-01
-1.589848637580871582e+00
-1.522732138633728027e+00
-9.012689590454101562e-01
-1.793355107307434082e+00
-8.155445456504821777e-01
-1.952977895736694336e+00
-1.281758069992065430e+00
-1.462010264396667480e+00
-8.937835097312927246e-01
7.443132400512695312e-01
-1.471289038658142090e+00
-2.343602418899536133e+00
-2.266794204711914062e+00
-1.075210452079772949e+00
-1.150282263755798340e+00
-1.698394536972045898e+00
-2.132606983184814453e+00
-2.480941772460937500e+00
-3.021679520606994629e-01
-8.144396543502807617e-01
-1.374769330024719238e+00
-1.072267651557922363e+00
-3.217448949813842773e+00
-1.782436728477478027e+00
-1.652276515960693359e+00
-2.094283580780029297e+00
-1.641084194183349609e+00
-2.107104301452636719e+00
3.872052952647209167e-02
-1.133123636245727539e+00
-1.610261917114257812e+00
-5.717644095420837402e-01
-1.832245588302612305e+00
3.457713127136230469e-02
-1.522444605827331543e+00
-1.436180830001831055e+00
-5.395667552947998047e-01
-1.557455658912658691e+00
6.942844390869140625e-01
-1.265971899032592773e+00
-1.327516436576843262e+00
-9.245986938476562500e-01
-1.567009806632995605e+00
-5.432394742965698242e-01
-1.263048052787780762e+00
-1.738275051116943359e+00
-2.466006994247436523e+00
-8.813983798027038574e-01
3.355737626552581787e-01
-1.102785587310791016e+00
-1.719981670379638672e+00
-2.429482936859130859e+00
-9.929282069206237793e-01
-1.203246593475341797e+00
-1.112325429916381836e+00
-1.324957847595214844e+00
-2.287467718124389648e+00
-3.665252327919006348e-01
-1.332841515541076660e+00
-1.873898744583129883e+00
-1.582220315933227539e+00
-3.106599807739257812e+00
-1.698705077171325684e+00
-2.321408987045288086e+00
-2.427463054656982422e+00
-1.851578712463378906e+00
-1.996724486351013184e+00
2.231995016336441040e-01
-1.414930343627929688e+00
-2.645044565200805664e+00
-1.352810502052307129e+00
-1.853386640548706055e+00
1.455327719449996948e-01
-1.582354784011840820e+00
-1.677245259284973145e+00
-1.152425765991210938e+00
-7.527688145637512207e-01
5.275832414627075195e-01
-1.786197662353515625e+00
-1.787796974182128906e+00
-1.487334012985229492e+00
-6.994861364364624023e-01
-1.371197849512100220e-01
-7.739531993865966797e-01
-9.682375192642211914e-01
-1.769092917442321777e+00
-3.244038522243499756e-01
-3.457506299018859863e-01
-1.733206152915954590e+00
-1.143488526344299316e+00
-2.077090263366699219e+00
-1.409513831138610840e+00
-1.279933452606201172e+00
-1.405118703842163086e+00
-1.151887536048889160e+00
-1.903484821319580078e+00
-2.307004630565643311e-01
-7.963214516639709473e-01
-7.772243022918701172e-01
-7.016479969024658203e-01
-1.274201989173889160e+00
8.642775416374206543e-01
-1.355485320091247559e+00
-1.090006113052368164e+00
-2.251914441585540771e-01
-1.348241567611694336e+00
9.425442218780517578e-01
-5.353901386260986328e-01
-3.820638358592987061e-01
-7.598172426223754883e-01
-7.005046606063842773e-01
5.575540065765380859e-01
-4.827139973640441895e-01
-3.818408548831939697e-01
-8.145275115966796875e-01
-4.488397538661956787e-01
7.156240940093994141e-01
-1.147857427597045898e+00
-8.896381258964538574e-01
-7.947608828544616699e-01
-2.031935006380081177e-01
4.831948131322860718e-02
-9.212412238121032715e-01
0.000000000000000000e+00
-1.396862268447875977e+00
2.117026224732398987e-02
-5.111511945724487305e-01
-6.960119009017944336e-01
-3.337211608886718750e-01
-1.832717299461364746e+00
-1.107836842536926270e+00
-8.350287675857543945e-01
-4.014967381954193115e-01
-1.668961793184280396e-01
-1.456481099128723145e+00
4.746099710464477539e-01
-1.181813836097717285e+00
-1.255278468132019043e+00
-7.060316205024719238e-01
-1.136591792106628418e+00
4.925679564476013184e-01
-5.958465933799743652e-01
2.748758494853973389e-01
-1.645246148109436035e-01
-7.290679812431335449e-01
1.446121096611022949e+00
-3.719762861728668213e-01
-1.294056773185729980e-01
-6.045950651168823242e-01
-2.840320169925689697e-01
7.330092191696166992e-01
-2.869758903980255127e-01
3.665129542350769043e-01
-6.882039308547973633e-01
1.990868151187896729e-01
6.823776364326477051e-01
-1.233897566795349121e+00
-1.067882776260375977e+00
-1.276106476783752441e+00
-5.226722955703735352e-01
-6.242552995681762695e-01
-6.058471798896789551e-01
-1.118635237216949463e-01
-1.663423776626586914e+00
-1.549387723207473755e-01
-1.769998967647552490e-01
-1.640482097864151001e-01
-1.570765376091003418e-01
-8.136789798736572266e-01
-4.874687194824218750e-01
-5.286177396774291992e-01
-3.858101665973663330e-01
1.131098940968513489e-01
-7.918726205825805664e-01
1.144529819488525391e+00
-4.319249987602233887e-01
-1.212125718593597412e-01
-7.851799130439758301e-01
-3.005931675434112549e-01
8.873828053474426270e-01
-5.403775572776794434e-01
-6.367114186286926270e-02
-3.236460089683532715e-01
-6.860648989677429199e-01
1.274830937385559082e+00
-4.469419121742248535e-01
5.276318192481994629e-01
4.611439704895019531e-01
3.029288947582244873e-01
7.524991035461425781e-01
1.064686253666877747e-01
7.771845459938049316e-01
-8.360207676887512207e-01
1.741971634328365326e-02
2.368350028991699219e-01
-4.279743134975433350e-01
-4.417326450347900391e-01
-1.555006980895996094e+00
1.447464972734451294e-01
-2.619223892688751221e-01
1.494971383363008499e-02
5.460017919540405273e-02
-1.513987779617309570e+00
2.145386189222335815e-01
2.234200015664100647e-02
-1.340923607349395752e-01
2.334411740303039551e-01
-1.198616862297058105e+00
1.605091542005538940e-01
-2.226540744304656982e-01
4.105556011199951172e-02
3.904913663864135742e-01
-5.698301792144775391e-01
1.175053954124450684e+00
1.040565967559814453e-01
3.491814136505126953e-01
3.839136958122253418e-01
-2.139210142195224762e-02
1.422468423843383789e+00
-1.504471004009246826e-01
4.971708357334136963e-01
-3.610116615891456604e-02
1.038472130894660950e-01
1.544473528861999512e+00
3.111355304718017578e-01
1.074464201927185059e+00
5.885992646217346191e-01
4.933213889598846436e-01
7.362147569656372070e-01
2.444975674152374268e-01
1.073672294616699219e+00
-1.869808137416839600e-01
2.647992968559265137e-01
6.268018484115600586e-01
1.131299853324890137e+00
9.215736389160156250e-01
9.770824760198593140e-02
7.991333603858947754e-01
3.378654718399047852e-01
5.551841259002685547e-01
7.775088548660278320e-01
-8.612782359123229980e-01
8.179085254669189453e-01
1.623398512601852417e-01
2.282274067401885986e-01
-4.033600687980651855e-01
-5.540575981140136719e-01
4.472408890724182129e-01
1.115695953369140625e+00
9.105887413024902344e-01
4.583131670951843262e-01
-2.518564164638519287e-01
1.678650617599487305e+00
-2.414127141237258911e-01
7.079054713249206543e-01
1.292078047990798950e-01
4.121350347995758057e-01
1.624354720115661621e+00
2.054087221622467041e-01
1.036519885063171387e+00
-7.172664254903793335e-02
3.653616607189178467e-01
1.752239227294921875e+00
3.052005767822265625e-01
1.168296337127685547e+00
2.673913240432739258e-01
5.093994140625000000e-01
4.578779637813568115e-02
4.463844895362854004e-01
1.109640955924987793e+00
-1.572352200746536255e-01
4.502380788326263428e-01
2.279285788536071777e-01
4.322058260440826416e-01
4.509400129318237305e-01
5.739598274230957031e-01
8.272989392280578613e-01
4.385797977447509766e-01
2.101851105690002441e-01
2.258710414171218872e-01
-4.432286918163299561e-01
1.502502202987670898e+00
3.614333271980285645e-01
8.523218631744384766e-01
4.992190301418304443e-01
-6.215876340866088867e-02
7.490998506546020508e-01
9.980521798133850098e-01
9.101603031158447266e-01
3.293837010860443115e-01
-6.635762751102447510e-02
1.406901955604553223e+00
-1.544210016727447510e-01
7.757785916328430176e-02
-1.823116987943649292e-01
-1.242832466959953308e-01
2.443413138389587402e-01
-4.545428156852722168e-01
7.189343124628067017e-02
8.455193787813186646e-02
2.589959502220153809e-01
3.747855424880981445e-01
-2.225756347179412842e-01
3.275001645088195801e-01
-8.992373943328857422e-01
-1.340568363666534424e-01
1.025647997856140137e+00
5.581886768341064453e-01
2.317705601453781128e-01
-1.132602572441101074e+00
1.949742436408996582e-01
9.836090728640556335e-03
2.743844091892242432e-01
1.778709441423416138e-01
-7.021644115447998047e-01
1.099231362342834473e+00
-7.719159126281738281e-02
5.429299175739288330e-02
5.775111913681030273e-01
-4.657439887523651123e-01
1.185174345970153809e+00
-5.176545381546020508e-01
-2.682497203350067139e-01
-5.009002685546875000e-01
3.919217884540557861e-01
7.159445285797119141e-01
2.605314850807189941e-01
4.980417490005493164e-01
-3.910861015319824219e-01
3.247540295124053955e-01
4.692243039608001709e-01
-2.887887954711914062e-01
-5.561109781265258789e-01
-6.587691903114318848e-01
-9.663419425487518311e-02
1.052138656377792358e-01
-1.684153676033020020e-01
2.243210077285766602e-01
-1.006929636001586914e+00
4.748586937785148621e-02
-1.463146507740020752e-01
7.657878100872039795e-02
3.990752100944519043e-01
-9.170783758163452148e-01
-2.676641009747982025e-02
2.760156989097595215e-01
-2.590096592903137207e-01
3.001161217689514160e-01
-8.812421560287475586e-01
7.454714775085449219e-01
-1.032965332269668579e-01
-8.231464624404907227e-01
-2.558468878269195557e-01
-7.076343297958374023e-01
1.355363845825195312e+00
1.087571829557418823e-01
-2.685496211051940918e-01
-1.862664371728897095e-01
-5.529092550277709961e-01
1.106283903121948242e+00
5.706434603780508041e-03
-4.710805416107177734e-01
1.332203671336174011e-02
2.030272334814071655e-01
1.285534352064132690e-01
4.769378527998924255e-02
-2.577194273471832275e-01
-4.633334577083587646e-01
1.489058285951614380e-01
-4.843677394092082977e-03
-1.745438575744628906e-01
8.295027911663055420e-02
-1.253949999809265137e+00
-3.365638554096221924e-01
-1.611358076333999634e-01
1.461813449859619141e-01
-3.986078798770904541e-01
-1.340727806091308594e+00
2.537424266338348389e-01
-3.610765933990478516e-01
-7.495292425155639648e-01
-5.600869655609130859e-01
-1.209213495254516602e+00
7.252394556999206543e-01
-7.854326963424682617e-01
-1.019812703132629395e+00
-5.302264094352722168e-01
-9.732012152671813965e-01
1.350858449935913086e+00
1.891387403011322021e-01
-4.729595184326171875e-01
3.658036291599273682e-01
-1.082477569580078125e-01
6.502553224563598633e-01
-8.209965378046035767e-02
-4.941148161888122559e-01
-1.388761680573225021e-02
-2.520767748355865479e-01
9.506003856658935547e-01
4.080405831336975098e-01
-1.407372355461120605e-01
-2.991040050983428955e-01
-7.422804236412048340e-01
-2.038413286209106445e-01
-4.669732749462127686e-01
1.428016126155853271e-01
-3.889803290367126465e-01
2.284887135028839111e-01
8.354066312313079834e-02
3.048283420503139496e-02
3.743970394134521484e-01
-9.394207000732421875e-01
3.628511130809783936e-01
1.674794033169746399e-02
4.951204359531402588e-02
9.217026233673095703e-01
-1.196472764015197754e+00
4.653010070323944092e-01
-3.172327280044555664e-01
-5.613861605525016785e-02
-5.501509308815002441e-01
-2.084240436553955078e+00
-8.335231244564056396e-02
-4.321748912334442139e-01
-7.636954784393310547e-01
-4.747819527983665466e-02
-6.867938637733459473e-01
1.342653274536132812e+00
-6.685205698013305664e-01
-1.136496186256408691e+00
-5.105653405189514160e-01
-4.492847621440887451e-01
9.291231036186218262e-01
-2.341704964637756348e-01
-3.517602682113647461e-01
-5.201348662376403809e-01
-7.239761203527450562e-02
8.970748782157897949e-01
-1.352829784154891968e-01
9.979950636625289917e-02
-7.416862845420837402e-01
-2.812848687171936035e-01
6.550689339637756348e-01
2.326087951660156250e-01
1.164821013808250427e-01
-4.953912496566772461e-01
-7.269606739282608032e-02
-5.467821285128593445e-02
2.176375985145568848e-01
-4.723289012908935547e-01
-5.202379822731018066e-01
5.523126721382141113e-01
-2.329211533069610596e-01
-6.160678935884789098e-07
-2.247346490621566772e-01
-9.051083922386169434e-01
4.782446026802062988e-01
-9.272780418395996094e-01
-1.003811955451965332e+00
-1.144508600234985352e+00
-9.994483590126037598e-01
-3.964450955390930176e-01
-7.359084486961364746e-01
-1.640998363494873047e+00
-1.261864900588989258e+00
-6.076541543006896973e-01
4.906830489635467529e-01
-1.513636589050292969e+00
-1.428580403327941895e+00
-8.437848091125488281e-01
-6.723455786705017090e-01
-2.867878675460815430e-01
-9.752235412597656250e-01
-1.073333263397216797e+00
-9.794296622276306152e-01
1.291780322790145874e-01
-4.586856365203857422e-01
-1.218183159828186035e+00
-1.162083148956298828e+00
-1.761849522590637207e+00
-1.880180597305297852e+00
-9.260768890380859375e-01
-1.113953232765197754e+00
-1.205598592758178711e+00
-1.870887994766235352e+00
3.150881826877593994e-01
-9.584565758705139160e-01
-9.461610913276672363e-01
-9.630471467971801758e-01
-2.113117933273315430e+00
7.214203476905822754e-01
-1.046177744865417480e+00
-1.213754415512084961e+00
-6.063196063041687012e-01
-9.062659740447998047e-01
1.299648165702819824e+00
-8.197858333587646484e-01
-5.769968032836914062e-01
-4.919942617416381836e-01
-8.354571461677551270e-01
7.950028181076049805e-01
-7.682676315307617188e-01
-5.230330228805541992e-01
-6.316146254539489746e-01
1.772936433553695679e-01
8.482878804206848145e-01
-1.051201105117797852e+00
-3.782371580600738525e-01
-3.051792979240417480e-01
-2.968980967998504639e-01
1.512992829084396362e-01
-1.135407313704490662e-01
-1.097847223281860352e+00
-5.806567668914794922e-01
1.919616758823394775e-01
-2.873453795909881592e-01
-5.411078929901123047e-01
-2.717850506305694580e-01
-6.895681023597717285e-01
3.742958232760429382e-02
-5.807854533195495605e-01
-1.270935684442520142e-01
-3.506460785865783691e-01
-9.940609335899353027e-01
7.927399873733520508e-01
-1.041392207145690918e+00
-9.015014171600341797e-01
-2.557357549667358398e-01
-5.756217241287231445e-01
3.210981786251068115e-01
-2.588663399219512939e-01
-2.717539966106414795e-01
-8.685902953147888184e-01
-1.992909908294677734e-01
1.782262802124023438e+00
-3.458018898963928223e-01
1.162652134895324707e+00
6.338167190551757812e-02
2.260230630636215210e-01
1.283451080322265625e+00
-6.442124396562576294e-02
3.177268803119659424e-01
-8.042829632759094238e-01
4.721499085426330566e-01
9.079081416130065918e-01
-5.285124778747558594e-01
2.253755778074264526e-01
-1.219186902046203613e+00
-7.712035179138183594e-01
1.248628199100494385e-01
-8.692409098148345947e-02
-2.620831727981567383e-01
-1.025336027145385742e+00
4.601992070674896240e-01
1.641890853643417358e-01
4.616085290908813477e-01
5.495623946189880371e-01
-8.318571448326110840e-01
4.429169297218322754e-01
4.727545082569122314e-01
1.341592818498611450e-01
5.775105953216552734e-01
-6.064969301223754883e-01
1.357225060462951660e+00
-4.028368741273880005e-02
2.490911781787872314e-01
1.628264784812927246e-01
-2.022806107997894287e-01
1.497140526771545410e+00
-6.251794099807739258e-02
4.608238935470581055e-01
3.011422753334045410e-01
2.101133167743682861e-01
1.340614557266235352e+00
1.135423555970191956e-01
7.914412617683410645e-01
8.390929698944091797e-01
2.562392950057983398e-01
6.936076879501342773e-01
2.564060389995574951e-01
4.159243702888488770e-01
-6.606256216764450073e-02
3.564901649951934814e-01
2.207776755094528198e-01
-5.146879553794860840e-01
-2.051904350519180298e-01
-9.333148598670959473e-01
-1.547340154647827148e-01
1.982534676790237427e-01
-2.043102383613586426e-01
-9.511342048645019531e-01
-6.895767450332641602e-01
8.014534711837768555e-01
-8.525313735008239746e-01
-5.992997288703918457e-01
-2.490860223770141602e-01
-9.442514181137084961e-01
1.521378993988037109e+00
-2.904852628707885742e-01
9.048508107662200928e-02
-4.111334681510925293e-01
-3.646604716777801514e-01
1.326083302497863770e+00
-7.389988899230957031e-01
2.539480924606323242e-01
-4.399423897266387939e-01
1.261603713035583496e+00
9.168813824653625488e-01
2.387647777795791626e-01
5.318401455879211426e-01
-3.030604124069213867e-01
6.178875565528869629e-01
1.084992289543151855e+00
-3.409678339958190918e-01
7.271060347557067871e-01
3.817963898181915283e-01
4.630177840590476990e-02
2.778234779834747314e-01
2.436129376292228699e-02
3.769037425518035889e-01
-1.157793849706649780e-01
6.763537526130676270e-01
2.174449414014816284e-01
-1.760698556900024414e-01
6.219910383224487305e-01
1.499736160039901733e-01
6.818304657936096191e-01
1.988004684448242188e+00
1.246603965759277344e+00
1.414853572845458984e+00
-2.460345625877380371e-01
1.418094635009765625e+00
1.488578170537948608e-01
6.267079114913940430e-01
6.134833097457885742e-01
5.000279545783996582e-01
2.108131408691406250e+00
8.077096343040466309e-01
1.580662131309509277e+00
1.772873848676681519e-01
5.166206955909729004e-01
2.053162574768066406e+00
2.625127322971820831e-02
1.179040431976318359e+00
5.755011439323425293e-01
1.706758022308349609e+00
8.769488930702209473e-01
8.484019637107849121e-01
9.616146087646484375e-01
2.145281583070755005e-01
1.026846289634704590e+00
9.825651645660400391e-01
8.118873834609985352e-01
1.174021720886230469e+00
1.227597221732139587e-01
5.111721754074096680e-01
2.629632234573364258e+00
1.173911094665527344e+00
3.344745337963104248e-01
-7.706227153539657593e-02
1.100262165069580078e+00
5.066815614700317383e-01
1.325568318367004395e+00
1.669809699058532715e+00
2.134717106819152832e-01
2.345690011978149414e+00
1.032261967658996582e+00
9.849923849105834961e-01
7.738756537437438965e-01
-1.286826282739639282e-01
2.035856962203979492e+00
2.191754430532455444e-01
5.023993253707885742e-01
6.750162243843078613e-01
1.715712070465087891e+00
1.307449817657470703e+00
4.490301311016082764e-01
6.030418276786804199e-01
4.302253723144531250e-01
6.838195323944091797e-01
1.269485950469970703e+00
-4.385822117328643799e-01
9.168686866760253906e-01
5.149343013763427734e-01
6.041859090328216553e-02
1.004069447517395020e+00
3.870346546173095703e-01
3.025813698768615723e-01
-4.226989448070526123e-01
6.273130774497985840e-01
2.607204020023345947e-02
-2.671269178390502930e-01
9.482061266899108887e-01
-4.762131571769714355e-01
5.660547614097595215e-01
3.889761269092559814e-01
2.831218540668487549e-01
6.162895560264587402e-01
-5.957480072975158691e-01
1.124815583229064941e+00
2.710731029510498047e-01
7.755642533302307129e-01
6.766648292541503906e-01
1.057411789894104004e+00
1.314449429512023926e+00
1.097959160804748535e+00
1.957550644874572754e-01
3.322860300540924072e-01
5.209563374519348145e-01
1.936874270439147949e+00
2.849062085151672363e-01
1.436965823173522949e+00
9.631068706512451172e-01
5.584468841552734375e-01
1.449937939643859863e+00
1.079784512519836426e+00
9.526777863502502441e-01
1.427628248929977417e-01
9.272102117538452148e-01
1.454684019088745117e+00
1.086202025413513184e+00
1.818573236465454102e+00
8.793157935142517090e-01
4.546873867511749268e-01
1.863644361495971680e+00
1.562755584716796875e+00
1.112972855567932129e+00
3.701321482658386230e-01
9.137805700302124023e-01
3.287484943866729736e-01
-1.191634163260459900e-01
6.152707338333129883e-01
-1.257773339748382568e-01
1.095790743827819824e+00
4.254174828529357910e-01
2.678926587104797363e-01
5.329482555389404297e-01
-2.615034282207489014e-01
1.597354173660278320e+00
2.383450567722320557e-01
2.537461221218109131e-01
6.629679203033447266e-01
1.072604894638061523e+00
1.277946949005126953e+00
5.033587813377380371e-01
4.309170544147491455e-01
1.875337362289428711e-01
2.142273262143135071e-02
1.302896618843078613e+00
-2.753092646598815918e-01
3.773494958877563477e-01
4.535246193408966064e-01
1.117740198969841003e-01
6.248414516448974609e-01
1.065866589546203613e+00
-3.621195554733276367e-01
-3.153282701969146729e-01
6.233431696891784668e-01
-2.198937088251113892e-01
-3.292713165283203125e-01
4.808590114116668701e-01
-8.099694848060607910e-01
5.451034307479858398e-01
-3.516292572021484375e-02
2.024198770523071289e-01
2.380597740411758423e-01
-6.215019822120666504e-01
6.060311198234558105e-01
-7.437531948089599609e-01
-1.584535092115402222e-01
-6.770063042640686035e-01
-1.624338746070861816e+00
2.785973995923995972e-02
-7.434271574020385742e-01
-1.014252543449401855e+00
-4.155128598213195801e-01
-5.035046339035034180e-01
5.998383760452270508e-01
-1.829800128936767578e+00
-1.424904942512512207e+00
-1.336436390876770020e+00
-1.089979887008666992e+00
-2.137975692749023438e-01
-1.355796575546264648e+00
-1.907624244689941406e+00
-1.733946681022644043e+00
-1.062413528561592102e-01
-7.320363521575927734e-01
-1.924227476119995117e+00
-2.151152610778808594e+00
-2.110409975051879883e+00
-6.183182597160339355e-01
-1.237185478210449219e+00
-1.475381016731262207e+00
-1.526414394378662109e+00
-9.561205506324768066e-01
-2.961038947105407715e-01
-1.676122665405273438e+00
-2.115270376205444336e+00
-1.204359412193298340e+00
-2.763346910476684570e+00
-1.105268120765686035e+00
-1.538829326629638672e+00
-1.837428569793701172e+00
-1.351047039031982422e+00
-9.065442085266113281e-01
2.612203955650329590e-01
-1.656940937042236328e+00
-2.635517597198486328e+00
-1.717000603675842285e+00
-2.713813543319702148e+00
-1.025707125663757324e+00
-1.625108957290649414e+00
-1.962411999702453613e+00
-1.156264543533325195e+00
-2.115336209535598755e-01
3.738748133182525635e-01
-1.895356893539428711e+00
-1.607057809829711914e+00
-1.653598785400390625e+00
2.102791368961334229e-01
-1.960038542747497559e-01
-8.599324822425842285e-01
-1.947987198829650879e+00
-1.156578421592712402e+00
3.995835781097412109e-01
-1.428553581237792969e+00
-2.015931606292724609e+00
-1.503061890602111816e+00
-1.415562868118286133e+00
-4.070537090301513672e-01
-1.634596824645996094e+00
-1.468156099319458008e+00
-1.418474078178405762e+00
-1.848758459091186523e+00
-4.913895204663276672e-02
-1.638726115226745605e+00
-1.447921752929687500e+00
-1.723022103309631348e+00
-1.871031284332275391e+00
-6.963748335838317871e-01
-1.662513971328735352e+00
-1.205312132835388184e+00
-1.180629849433898926e+00
-7.703852653503417969e-01
6.640959382057189941e-01
-1.194273710250854492e+00
-1.704111337661743164e+00
-1.099940180778503418e+00
-4.213028252124786377e-01
5.661094784736633301e-01
-9.200534224510192871e-01
-9.507756829261779785e-01
-1.314221501350402832e+00
2.124694585800170898e-01
7.727470397949218750e-01
-9.158490896224975586e-01
-1.319537043571472168e+00
-7.960060834884643555e-01
-1.182334661483764648e+00
-1.131180167198181152e+00
-1.171916842460632324e+00
-3.388144373893737793e-01
-3.272429406642913818e-01
3.524422943592071533e-01
-5.924139022827148438e-01
-3.905873596668243408e-01
-1.011425733566284180e+00
-7.840771675109863281e-01
-7.070443034172058105e-02
-6.572210788726806641e-02
-2.990847453474998474e-02
-5.916665196418762207e-01
-6.864662766456604004e-01
8.827090263366699219e-01
-5.687044262886047363e-01
3.006696701049804688e-01
2.998443543910980225e-01
-1.228107959032058716e-01
1.785187959671020508e+00
-4.324317276477813721e-01
2.234921604394912720e-01
1.008626073598861694e-01
-6.250681728124618530e-02
1.922964096069335938e+00
-1.662793904542922974e-01
2.718920819461345673e-02
2.774537503719329834e-01
9.421057105064392090e-01
1.985222250223159790e-01
-2.647988498210906982e-01
1.443466842174530029e-01
-2.185032963752746582e-01
9.615054130554199219e-01
2.355774641036987305e-01
-3.546382486820220947e-01
1.577001623809337616e-02
-2.383849173784255981e-01
-1.161029934883117676e-01
5.616987943649291992e-01
5.120808482170104980e-01
-4.296034574508666992e-01
5.209673941135406494e-02
3.262350857257843018e-01
-9.513579010963439941e-01
-1.450329542160034180e+00
-1.520507454872131348e+00
-1.375460982322692871e+00
-6.581982225179672241e-02
-1.664718866348266602e+00
-1.135619878768920898e+00
-1.199180841445922852e+00
-7.407751679420471191e-01
8.854571580886840820e-01
-8.901865482330322266e-01
-7.283247709274291992e-01
-5.763819813728332520e-01
-6.114992499351501465e-01
6.391726732254028320e-01
-2.697806656360626221e-01
-2.640153840184211731e-02
-5.602026581764221191e-01
2.526969611644744873e-01
1.236064434051513672e+00
-8.512856364250183105e-01
-1.541040092706680298e-01
-4.963038489222526550e-02
3.297511339187622070e-01
-3.110545277595520020e-01
-5.774381160736083984e-01
-2.548898160457611084e-01
1.018637120723724365e-01
6.900786161422729492e-01
9.908925741910934448e-02
9.636777639389038086e-02
2.362803518772125244e-01
6.288792490959167480e-01
4.742657840251922607e-01
1.882240653038024902e+00
1.090515613555908203e+00
2.027200758457183838e-01
-1.724077165126800537e-01
1.154736042022705078e+00
-6.209872481122147292e-06
1.041720509529113770e+00
9.695401787757873535e-01
4.932830929756164551e-01
1.746668100357055664e+00
3.435557782649993896e-01
1.050090551376342773e+00
2.679433301091194153e-02
2.722108960151672363e-01
1.955227851867675781e+00
6.517750620841979980e-01
1.743435621261596680e+00
9.645796418190002441e-01
3.030952930450439453e+00
1.893347144126892090e+00
5.604251027107238770e-01
1.263403296470642090e+00
7.955210804939270020e-01
9.863887429237365723e-01
1.857878684997558594e+00
7.079941630363464355e-01
7.702664732933044434e-01
6.927323937416076660e-01
7.942525744438171387e-01
2.101832628250122070e+00
7.450729608535766602e-01
4.206730425357818604e-01
7.820785641670227051e-01
5.827037692070007324e-01
1.483818609267473221e-02
3.294301629066467285e-01
1.464768648147583008e-01
2.425483763217926025e-01
8.908851146697998047e-01
-1.376834139227867126e-02
7.285888195037841797e-01
6.543001532554626465e-01
-2.860921919345855713e-01
6.761366724967956543e-01
-1.653905399143695831e-02
8.416911959648132324e-02
7.085219025611877441e-02
6.326781511306762695e-01
1.075376749038696289e+00
7.928238064050674438e-02
2.255673557519912720e-01
-2.035667598247528076e-01
1.698484718799591064e-01
1.155776858329772949e+00
-3.353471159934997559e-01
1.495416313409805298e-01
-2.093862146139144897e-01
4.425480961799621582e-01
8.176579475402832031e-01
-7.049852609634399414e-01
1.230810284614562988e-01
6.032561883330345154e-02
7.752348780632019043e-01
-2.943668067455291748e-01
-8.030430674552917480e-01
-2.118318229913711548e-01
-1.008827209472656250e+00
2.126059979200363159e-01
-2.103790044784545898e-01
-9.565643072128295898e-01
-7.267615795135498047e-01
-7.569350600242614746e-01
2.223579585552215576e-01
-6.830285787582397461e-01
-4.922495186328887939e-01
-8.908151388168334961e-01
-8.203091025352478027e-01
-2.160285264253616333e-01
-1.243728995323181152e+00
4.532111063599586487e-02
8.074119687080383301e-02
-1.145809888839721680e-01
1.465321898460388184e+00
-5.474144220352172852e-01
7.672184109687805176e-01
-2.659790515899658203e-01
1.021919131278991699e+00
1.290547490119934082e+00
4.463942348957061768e-01
6.273700594902038574e-01
3.863669037818908691e-01
7.394652962684631348e-01
2.236150979995727539e+00
5.503624081611633301e-01
1.599525332450866699e+00
3.136331140995025635e-01
1.012997627258300781e+00
1.414474248886108398e+00
1.142588257789611816e+00
1.376808762550354004e+00
6.708961129188537598e-01
9.268895387649536133e-01
5.098602771759033203e-01
9.674464464187622070e-01
1.059156656265258789e+00
8.279910683631896973e-01
1.709689617156982422e+00
8.699243068695068359e-01
5.885739922523498535e-01
5.767486095428466797e-01
5.389598663896322250e-03
9.798722863197326660e-01
-4.321369901299476624e-02
1.103405475616455078e+00
4.194993078708648682e-01
8.129772543907165527e-01
1.163301825523376465e+00
-2.760409414768218994e-01
4.776621162891387939e-01
7.339948415756225586e-02
7.699267566204071045e-02
9.789679646492004395e-01
1.916334629058837891e-01
9.784869849681854248e-02
-2.075482606887817383e-01
1.224152326583862305e+00
1.780953526496887207e+00
5.662632584571838379e-01
8.896592855453491211e-01
9.908968806266784668e-01
6.982039213180541992e-01
8.848274946212768555e-01
7.532071471214294434e-01
3.574056625366210938e-01
-6.993931252509355545e-03
1.014693737030029297e+00
1.762386709451675415e-01
1.493212766945362091e-02
9.379646182060241699e-01
-2.290675416588783264e-02
7.635529041290283203e-01
5.326939821243286133e-01
2.304170429706573486e-01
1.007941588759422302e-01
1.239951252937316895e-01
6.730371117591857910e-01
3.869636729359626770e-02
8.538424372673034668e-01
9.286828041076660156e-01
7.565926760435104370e-02
1.071089029312133789e+00
3.009261190891265869e-01
-4.011491537094116211e-01
1.944344490766525269e-01
3.376715183258056641e-01
9.905501604080200195e-01
8.019372224807739258e-01
5.598661899566650391e-01
7.534850388765335083e-02
8.806118741631507874e-03
1.147555232048034668e+00
-8.124830722808837891e-01
-6.980866789817810059e-01
-2.670965790748596191e-01
1.774729341268539429e-01
-1.066729053854942322e-01
2.613342644508520607e-07
-2.356794327497482300e-01
-5.348550528287887573e-02
6.185178160667419434e-01
-4.728964064270257950e-03
-3.562427759170532227e-01
-9.955260157585144043e-02
-1.478144407272338867e+00
-1.919326931238174438e-01
-4.685020148754119873e-01
-3.066864013671875000e-01
5.514403581619262695e-01
-6.931496858596801758e-01
4.515460431575775146e-01
-7.869917154312133789e-01
-5.356102585792541504e-01
-5.255607962608337402e-01
-7.397928833961486816e-01
2.553548514842987061e-01
-2.399988770484924316e-01
-4.881575405597686768e-01
-2.652230858802795410e-01
-1.545702964067459106e-01
5.452072620391845703e-01
-8.323428779840469360e-02
-6.582471132278442383e-01
-1.665447354316711426e-01
3.562657833099365234e-01
1.157254934310913086e+00
-6.415312290191650391e-01
-2.000597864389419556e-01
-7.572323679924011230e-01
3.763851225376129150e-01
8.801264166831970215e-01
-7.355550527572631836e-01
-7.902920246124267578e-03
-4.731466472148895264e-01
-2.882764935493469238e-01
-3.067021071910858154e-02
-4.093410968780517578e-01
-6.707165241241455078e-01
-8.535465598106384277e-02
-3.201857907697558403e-03
-6.020272374153137207e-01
-7.725270986557006836e-01
3.172599077224731445e-01
-2.790730595588684082e-01
4.702394008636474609e-01
-8.964459598064422607e-02
-8.337549865245819092e-02
-1.093205884099006653e-01
-1.237744092941284180e-01
9.593859314918518066e-01
-6.018785238265991211e-01
-4.399551153182983398e-01
1.691618859767913818e-01
-8.022086024284362793e-01
1.745380610227584839e-01
4.183501601219177246e-01
1.367363482713699341e-01
2.953964471817016602e-01
1.358109712600708008e-01
7.193834185600280762e-01
-1.085808798670768738e-01
-4.075333178043365479e-01
-5.616618692874908447e-02
3.517049849033355713e-01
9.132810682058334351e-02
-5.433186888694763184e-01
-6.436007618904113770e-01
6.584962010383605957e-01
6.430079340934753418e-01
-6.346797943115234375e-01
-1.095417976379394531e+00
-1.547112613916397095e-01
-1.063162684440612793e+00
-1.439942955970764160e+00
-1.061389684677124023e+00
-8.411061763763427734e-01
-8.910249471664428711e-01
-8.992059826850891113e-01
1.243030875921249390e-01
-9.598101377487182617e-01
-9.168908596038818359e-01
-4.271337687969207764e-01
-1.097844004631042480e+00
-1.970961093902587891e-01
-4.361390322446823120e-02
-5.738434791564941406e-01
-3.973224759101867676e-01
-4.974979162216186523e-02
1.824021637439727783e-01
-1.008047103881835938e+00
-1.242377758026123047e+00
-9.641492366790771484e-01
-6.594747900962829590e-01
2.476118654012680054e-01
-1.025272727012634277e+00
-1.564099431037902832e+00
-3.621532320976257324e-01
2.111851572990417480e-01
4.658565819263458252e-01
-5.222553610801696777e-01
-3.545713126659393311e-01
-5.983436107635498047e-01
-6.985478401184082031e-01
-9.383340477943420410e-01
-8.055189847946166992e-01
-6.871931552886962891e-01
6.799008697271347046e-02
1.723130047321319580e-01
-6.468291878700256348e-01
-8.460776209831237793e-01
-2.554884552955627441e-01
-8.129782676696777344e-01
0.000000000000000000e+00
-1.940055750310420990e-02
-1.230991005897521973e+00
-4.532937705516815186e-01
-4.159660339355468750e-01
3.012388348579406738e-01
-1.885995864868164062e+00
-9.325746893882751465e-01
-1.307369709014892578e+00
-1.010125160217285156e+00
-2.563250809907913208e-02
-1.366682887077331543e+00
-6.799113750457763672e-01
-5.500886440277099609e-01
-1.510382890701293945e-01
7.222736477851867676e-01
-7.030898928642272949e-01
-1.289990097284317017e-01
-5.837441086769104004e-01
9.666279554367065430e-01
9.692878127098083496e-01
-7.161488533020019531e-01
-2.037772387266159058e-01
3.720140457153320312e-02
6.128081083297729492e-01
2.714489996433258057e-01
-2.814206480979919434e-01
1.306375861167907715e-01
1.944914460182189941e-01
-3.319993913173675537e-01
1.289721876382827759e-01
4.439222812652587891e-02
-5.219830945134162903e-02
-6.875332444906234741e-02
1.567500589771952946e-06
-4.421769082546234131e-01
2.823170125484466553e-01
2.961766123771667480e-01
3.172036111354827881e-01
7.492233514785766602e-01
-5.946356058120727539e-02
-2.864535152912139893e-01
3.597429990768432617e-01
3.180445358157157898e-02
1.127682328224182129e+00
1.106616761535406113e-02
-4.361322224140167236e-01
-1.337509788572788239e-02
1.429661959409713745e-01
4.902388751506805420e-01
-3.171147704124450684e-01
-7.719208486378192902e-03
-1.938073784112930298e-01
2.048793286085128784e-01
1.349007964134216309e+00
-1.254219114780426025e-01
-2.393335103988647461e-02
-5.530519485473632812e-01
4.083019867539405823e-02
-2.285187095403671265e-01
-2.538174390792846680e-01
6.049714684486389160e-01
7.057124376296997070e-01
6.225736141204833984e-01
-6.212670803070068359e-01
-4.256690442562103271e-01
-2.949439585208892822e-01
-6.756447553634643555e-01
1.326150596141815186e-01
-3.348459899425506592e-01
-3.661045730113983154e-01
-2.735944986343383789e-01
-1.162012815475463867e+00
1.646611094474792480e-01
-3.522107303142547607e-01
-3.572755753993988037e-01
-2.623096480965614319e-02
-2.769054770469665527e-01
3.642830252647399902e-01
-5.181534886360168457e-01
1.498873680830001831e-01
1.124173179268836975e-01
-2.152710035443305969e-02
9.638205170631408691e-01
-2.869712710380554199e-01
-3.444604873657226562e-01
-2.708112299442291260e-01
6.643368005752563477e-01
1.004984617233276367e+00
-1.855388730764389038e-01
7.714516948908567429e-03
-2.237830758094787598e-01
5.568982958793640137e-01
1.413505673408508301e+00
1.093035787343978882e-01
2.793006598949432373e-01
4.509393870830535889e-01
5.693258643150329590e-01
5.242116451263427734e-01
9.311668276786804199e-01
4.223192930221557617e-01
8.186908960342407227e-01
7.828268408775329590e-01
4.832831397652626038e-02
1.835066676139831543e-01
4.129167795181274414e-01
8.015480041503906250e-01
9.967029094696044922e-01
1.031710430979728699e-01
9.838415980339050293e-01
2.829327285289764404e-01
-1.389036923646926880e-01
1.056460618972778320e+00
-3.658326864242553711e-01
3.482497036457061768e-01
7.132221460342407227e-01
2.141102701425552368e-01
4.063445925712585449e-01
1.321942918002605438e-02
4.693669676780700684e-01
-3.905094265937805176e-01
-8.380416035652160645e-02
7.449041604995727539e-01
-5.734280347824096680e-01
-3.249066472053527832e-01
-8.620214462280273438e-01
3.345077335834503174e-01
-1.351291313767433167e-02
-4.055438935756683350e-01
-1.113785132765769958e-01
-8.437553048133850098e-02
4.498495459556579590e-01
8.044899255037307739e-02
-2.628729641437530518e-01
-2.449934184551239014e-02
-6.032007336616516113e-01
-2.704710662364959717e-01
-3.310326039791107178e-01
-5.917752385139465332e-01
-7.387103438377380371e-01
-7.443623542785644531e-01
-2.104841172695159912e-01
-4.406150877475738525e-01
-4.808250963687896729e-01
-3.373226523399353027e-01
-4.789406433701515198e-02
1.652728170156478882e-01
-2.183115631341934204e-01
-2.090973258018493652e-01
-7.238796353340148926e-01
-2.163530290126800537e-01
5.822570323944091797e-01
-2.614049017429351807e-01
0.000000000000000000e+00
-1.367487013339996338e-01
2.498914860188961029e-02
5.089319348335266113e-01
-4.663864150643348694e-02
2.265801131725311279e-01
-1.268854886293411255e-01
-3.555069118738174438e-02
8.925051093101501465e-01
-4.655500650405883789e-01
1.275293808430433273e-02
1.828776597976684570e-01
-1.516560912132263184e-01
-9.079524278640747070e-01
-1.852562874555587769e-01
-2.787986397743225098e-01
4.239085018634796143e-01
4.612381160259246826e-01
-1.361829638481140137e-01
-1.105143725872039795e-01
1.933979690074920654e-01
-9.897752404212951660e-01
3.153384476900100708e-02
-1.505016386508941650e-01
2.955252863466739655e-02
3.524928987026214600e-01
-1.272174268960952759e-01
6.074151396751403809e-01
9.136788547039031982e-02
9.178584218025207520e-01
7.766117453575134277e-01
1.495728790760040283e-01
2.755962014198303223e-01
9.058659672737121582e-01
5.546256303787231445e-01
8.404654450714588165e-03
4.851635694503784180e-01
1.101976394653320312e+00
7.168223857879638672e-01
1.678699493408203125e+00
7.409126758575439453e-01
1.430846214294433594e+00
2.505064010620117188e+00
1.134232878684997559e+00
1.797607183456420898e+00
1.430832266807556152e+00
9.021072387695312500e-01
1.315073132514953613e+00
3.565282225608825684e-01
1.118723273277282715e+00
9.484653472900390625e-01
3.916611075401306152e-01
1.280781269073486328e+00
7.585618495941162109e-01
1.111013770103454590e+00
7.372606992721557617e-01
5.730553269386291504e-01
7.076039314270019531e-01
7.673141360282897949e-01
1.339850783348083496e+00
8.602395057678222656e-01
1.135364413261413574e+00
1.068828344345092773e+00
9.799206256866455078e-01
1.058601140975952148e+00
2.602776885032653809e-01
1.538253307342529297e+00
7.455296516418457031e-01
1.395135402679443359e+00
9.766561388969421387e-01
8.354015350341796875e-01
9.308373332023620605e-01
1.185393929481506348e+00
1.138915538787841797e+00
7.301285862922668457e-01
1.963692754507064819e-01
2.148233175277709961e+00
1.420654892921447754e+00
1.539846539497375488e+00
1.142845749855041504e+00
1.563270092010498047e+00
5.287778377532958984e-01
8.214157223701477051e-01
1.323912024497985840e+00
1.000454664230346680e+00
5.119619965553283691e-01
2.210818529129028320e-01
1.421728610992431641e+00
1.526866316795349121e+00
1.244671463966369629e+00
7.891345620155334473e-01
1.856463074684143066e+00
9.341402053833007812e-01
9.773442745208740234e-01
-1.404428184032440186e-01
8.238135576248168945e-01
7.844873666763305664e-01
1.024089932441711426e+00
1.089334845542907715e+00
8.207952380180358887e-01
1.575433731079101562e+00
7.552231550216674805e-01
9.511955380439758301e-01
6.646680831909179688e-01
2.398755997419357300e-01
1.754684805870056152e+00
3.588507473468780518e-01
1.112069606781005859e+00
1.013391971588134766e+00
2.779932737350463867e+00
1.457125425338745117e+00
7.662086486816406250e-01
1.170701146125793457e+00
5.278242230415344238e-01
5.967286229133605957e-01
1.285799384117126465e+00
1.039464995265007019e-01
1.611103415489196777e-01
2.467872053384780884e-01
-6.718149781227111816e-02
1.759559065103530884e-01
5.474708080291748047e-01
3.250972181558609009e-02
-1.071757599711418152e-01
4.529257416725158691e-01
-7.747572660446166992e-01
-5.968648195266723633e-01
-9.623900651931762695e-01
-6.457094550132751465e-01
1.119707077741622925e-01
-1.088251471519470215e+00
-7.042974829673767090e-01
-2.538611888885498047e-01
-5.890828967094421387e-01
4.168551266193389893e-01
-7.582885622978210449e-01
-7.776622176170349121e-01
-3.067525923252105713e-01
-7.105526328086853027e-01
-5.480973124504089355e-01
-5.125531554222106934e-01
-7.524796724319458008e-01
-9.094193577766418457e-02
-2.060358226299285889e-01
4.640264809131622314e-01
-3.423127532005310059e-01
-4.292603135108947754e-01
1.802223324775695801e-01
1.113461971282958984e+00
-1.895046681165695190e-01
2.792024910449981689e-01
-2.055231183767318726e-01
3.745175004005432129e-01
5.664383172988891602e-01
-3.745446205139160156e-01
-1.568614877760410309e-02
2.395206987857818604e-01
6.370302289724349976e-02
6.538435816764831543e-01
3.074587583541870117e-01
1.830247789621353149e-01
2.466104775667190552e-01
-4.717647656798362732e-02
4.010315537452697754e-01
-6.203957200050354004e-01
-3.766835331916809082e-01
-1.196366846561431885e-01
-2.221441566944122314e-01
6.263283491134643555e-01
-1.317353397607803345e-01
-6.709315776824951172e-01
-3.141111731529235840e-01
-1.195101588964462280e-01
1.422698736190795898e+00
3.832729160785675049e-01
5.960062146186828613e-01
9.310388565063476562e-01
9.268763065338134766e-01
1.649423360824584961e+00
1.346645832061767578e+00
1.169755816459655762e+00
6.612401008605957031e-01
1.349858939647674561e-01
1.307305932044982910e+00
2.683688998222351074e-01
1.900199353694915771e-01
6.567226052284240723e-01
-8.402866311371326447e-03
-5.147204995155334473e-01
1.681616157293319702e-01
1.950877755880355835e-01
5.479673743247985840e-01
6.743748784065246582e-01
-8.827376365661621094e-01
-8.717188239097595215e-02
-3.826003670692443848e-01
-6.637164354324340820e-01
-9.133133292198181152e-02
-5.937653779983520508e-01
-3.775305449962615967e-01
-1.304174307733774185e-02
-2.964387834072113037e-01
6.007236242294311523e-01
-8.537313938140869141e-01
-9.038569331169128418e-01
-3.896624743938446045e-01
-2.993590533733367920e-01
-2.025990560650825500e-02
-5.120376348495483398e-01
-6.922472715377807617e-01
-6.259992122650146484e-01
-1.285422742366790771e-01
7.323614358901977539e-01
-6.149852275848388672e-01
-1.230984553694725037e-01
-4.555596783757209778e-02
6.465699076652526855e-01
4.360910356044769287e-01
1.265492141246795654e-01
-4.698593020439147949e-01
-2.378496825695037842e-01
3.227911591529846191e-01
5.343571901321411133e-01
-8.603730797767639160e-01
-8.398733139038085938e-01
-5.577683448791503906e-01
-1.065846323966979980e+00
-8.110305666923522949e-01
-9.924750924110412598e-01
-7.188442945480346680e-01
-5.985695123672485352e-01
3.658800423145294189e-01
-6.311743855476379395e-01
-2.246809452772140503e-01
-1.624077707529067993e-01
-2.170252427458763123e-02
3.326049447059631348e-01
-4.984195530414581299e-01
-9.283567219972610474e-02
1.183044463396072388e-01
-2.167291939258575439e-01
6.534476876258850098e-01
-3.332938551902770996e-01
-2.634552717208862305e-01
-1.547546088695526123e-01
-1.846778243780136108e-01
-6.137035787105560303e-02
-6.279737353324890137e-01
-6.639512777328491211e-01
-8.756036162376403809e-01
4.688263311982154846e-02
-8.466528356075286865e-02
-5.404568910598754883e-01
-2.071413695812225342e-01
-3.379495441913604736e-01
-1.534702479839324951e-01
6.902641057968139648e-02
-1.110268831253051758e+00
-8.946220278739929199e-01
-3.987439572811126709e-01
3.166001439094543457e-01
-9.126186370849609375e-01
-8.891542553901672363e-01
-1.123319745063781738e+00
-8.245487213134765625e-01
-9.078962206840515137e-01
-1.462277173995971680e+00
-9.161290526390075684e-01
-1.191629290580749512e+00
-7.928065657615661621e-01
-1.242859959602355957e-01
-1.523331046104431152e+00
-1.539484620094299316e+00
-1.677827835083007812e+00
-1.605085134506225586e+00
-9.835976362228393555e-01
-1.466852545738220215e+00
-1.648924708366394043e+00
-1.345249533653259277e+00
-2.952029705047607422e-01
-9.824343025684356689e-02
-2.090177774429321289e+00
-1.915529370307922363e+00
-1.571487665176391602e+00
-1.159209966659545898e+00
-2.623431086540222168e-01
-1.127156257629394531e+00
-1.834034085273742676e+00
-1.571721196174621582e+00
-3.542582392692565918e-01
1.797512024641036987e-01
-1.360837578773498535e+00
-1.555945873260498047e+00
-1.602922558784484863e+00
-9.516617059707641602e-01
-1.602599978446960449e+00
-1.705199718475341797e+00
-1.170362114906311035e+00
-8.866665363311767578e-01
-2.515279054641723633e-01
-1.704199790954589844e+00
-1.745877861976623535e+00
-2.132928133010864258e+00
-3.205024957656860352e+00
-1.835798859596252441e+00
-1.737477064132690430e+00
-2.270912170410156250e+00
-1.753004670143127441e+00
-5.179939270019531250e-01
-5.013177990913391113e-01
-2.287906169891357422e+00
-2.537363052368164062e+00
-2.373860836029052734e+00
-2.572792530059814453e+00
-1.800865888595581055e+00
-2.075871944427490234e+00
-2.066846370697021484e+00
-2.561491489410400391e+00
-3.008287847042083740e-01
-5.888566970825195312e-01
-1.515899896621704102e+00
-1.663938879966735840e+00
-1.214753270149230957e+00
-4.187521710991859436e-02
-1.532190591096878052e-01
-1.654925584793090820e+00
-1.244401693344116211e+00
-9.657768607139587402e-01
2.590991556644439697e-01
-3.544735610485076904e-01
-2.041932344436645508e+00
-1.524446487426757812e+00
-1.466994285583496094e+00
-2.446976900100708008e+00
-1.459854960441589355e+00
-1.546867847442626953e+00
-1.201094150543212891e+00
-1.304437756538391113e+00
-1.560771614313125610e-01
-1.184395432472229004e+00
-1.550665378570556641e+00
-1.308314204216003418e+00
-1.051032543182373047e+00
1.564013771712779999e-02
-1.177471041679382324e+00
-8.624120950698852539e-01
-8.377301692962646484e-01
1.190256848931312561e-01
5.326194763183593750e-01
-1.506422877311706543e+00
-1.261749863624572754e+00
-1.135312199592590332e+00
-9.165513515472412109e-01
7.150033116340637207e-02
-1.298876643180847168e+00
-9.023125767707824707e-01
-6.362202763557434082e-01
1.932689361274242401e-02
-2.636427581310272217e-01
-1.602254390716552734e+00
-1.014969944953918457e+00
-1.040630459785461426e+00
-6.172062158584594727e-01
-1.005365610122680664e+00
-1.225743532180786133e+00
-1.178643822669982910e+00
-7.291558384895324707e-01
1.575357913970947266e-01
-8.894860148429870605e-01
-8.232747316360473633e-01
-6.681469678878784180e-01
-7.528076171875000000e-01
-2.021680958569049835e-02
2.063471227884292603e-01
-4.074623286724090576e-01
-5.750253200531005859e-01
7.808868587017059326e-02
5.267875194549560547e-01
-6.733174920082092285e-01
-7.172203063964843750e-01
-2.518724501132965088e-01
3.192588388919830322e-01
3.312903642654418945e-01
-1.913628727197647095e-01
-5.874954462051391602e-01
-3.209848105907440186e-01
4.911964237689971924e-01
4.824831485748291016e-01
-3.006282448768615723e-01
-9.866428375244140625e-01
-3.511051833629608154e-01
1.232539415359497070e+00
-1.497604101896286011e-01
-6.755203008651733398e-01
-5.549523234367370605e-01
-5.238039493560791016e-01
3.502986133098602295e-01
-2.030048668384552002e-01
-1.085442543029785156e+00
-7.245995998382568359e-01
-6.788227558135986328e-01
-3.884419202804565430e-01
-2.348759919404983521e-01
-1.394287943840026855e+00
-4.276614785194396973e-01
-8.622773736715316772e-02
4.422187209129333496e-01
-5.211241245269775391e-01
-1.114977955818176270e+00
-7.273788452148437500e-01
-9.086577892303466797e-01
-5.942150950431823730e-02
-9.444742202758789062e-01
-1.115621328353881836e+00
-2.733167409896850586e-01
-5.276040360331535339e-02
4.006354510784149170e-01
-5.799381732940673828e-01
-7.515934109687805176e-01
-6.086165308952331543e-01
-8.167377710342407227e-01
-5.586522817611694336e-01
-2.778179347515106201e-01
-7.312586903572082520e-01
-2.680944502353668213e-01
4.694840908050537109e-01
-5.452245473861694336e-01
-2.319798618555068970e-01
8.072361350059509277e-02
-2.359289079904556274e-01
4.492558240890502930e-01
-6.086065173149108887e-01
-7.973768711090087891e-01
7.026124000549316406e-01
2.994984388351440430e-01
5.308076143264770508e-01
-4.237206280231475830e-01
-3.379663527011871338e-01
7.843473553657531738e-02
-1.778499633073806763e-01
6.935093402862548828e-01
-1.231186985969543457e-01
-2.334218770265579224e-01
-4.759394749999046326e-02
1.844398230314254761e-01
6.016126275062561035e-01
1.566250026226043701e-01
3.283506929874420166e-01
3.209463655948638916e-01
6.452953219413757324e-01
9.771351814270019531e-01
2.363533824682235718e-01
5.860226750373840332e-01
3.625460267066955566e-01
5.092765092849731445e-01
9.846030473709106445e-01
4.613137841224670410e-01
5.695973709225654602e-02
3.823275864124298096e-01
1.376385688781738281e+00
1.212720155715942383e+00
6.677795648574829102e-01
7.004978656768798828e-01
1.274247169494628906e+00
4.509446322917938232e-01
1.199961543083190918e+00
-5.889242887496948242e-02
6.270787119865417480e-01
4.829137027263641357e-01
3.257710635662078857e-01
-7.441163808107376099e-02
6.737761497497558594e-01
1.142990663647651672e-01
2.343488782644271851e-01
4.013941884040832520e-01
-6.242116093635559082e-01
-6.949196457862854004e-01
-6.502497941255569458e-02
-9.860664010047912598e-01
-3.923675417900085449e-01
-4.007143080234527588e-01
-8.046341538429260254e-01
1.491272002458572388e-01
5.436937510967254639e-02
6.895598769187927246e-01
-2.547328472137451172e-01
-3.195049166679382324e-01
-8.425069600343704224e-02
-3.094051480293273926e-01
-1.717144697904586792e-01
-2.060574144124984741e-01
-5.230234265327453613e-01
-7.453634589910507202e-02
4.763140082359313965e-01
-2.635671198368072510e-02
-3.399246037006378174e-01
3.066715411841869354e-02
5.967448949813842773e-01
6.152701377868652344e-01
5.107236504554748535e-01
-5.719748511910438538e-02
-1.843187063932418823e-01
3.103803098201751709e-01
3.631639480590820312e-01
-8.849997073411941528e-02
-2.647674083709716797e-01
-5.617846846580505371e-01
-5.028005838394165039e-01
-6.095250248908996582e-01
-5.077521800994873047e-01
2.197842113673686981e-02
-2.145118266344070435e-01
1.290068030357360840e-01
2.032341659069061279e-01
-6.389322280883789062e-01
-5.700199678540229797e-02
-4.414130747318267822e-01
-2.936353385448455811e-01
3.843024075031280518e-01
-7.537430524826049805e-01
-2.916812002658843994e-01
-7.697032298892736435e-03
-1.262316294014453888e-02
8.279120326042175293e-01
8.746139705181121826e-02
3.663566112518310547e-01
5.059661716222763062e-02
-1.493596434593200684e-01
3.466581106185913086e-01
1.423416733741760254e-01
-3.995161503553390503e-02
2.767941653728485107e-01
4.766717255115509033e-01
9.365369081497192383e-01
1.479895263910293579e-01
7.936477661132812500e-01
5.467829108238220215e-01
8.750321865081787109e-01
2.012748122215270996e-01
4.272009730339050293e-01
8.425511121749877930e-01
7.829432487487792969e-01
5.094088315963745117e-01
6.698900461196899414e-02
6.594855785369873047e-01
1.146961808204650879e+00
5.918920636177062988e-01
7.167529463768005371e-01
8.632734417915344238e-01
9.666216373443603516e-01
1.125955820083618164e+00
2.474193125963211060e-01
5.638138651847839355e-01
-2.984807193279266357e-01
1.596412360668182373e-01
-2.698367536067962646e-01
6.493427157402038574e-01
6.041295528411865234e-01
-1.686604022979736328e-01
-2.950117886066436768e-01
2.615111768245697021e-01
3.057837784290313721e-01
4.317615628242492676e-01
3.513425216078758240e-02
-6.221357360482215881e-02
-3.625810444355010986e-01
7.805690765380859375e-01
8.445852994918823242e-01
-2.311952859163284302e-01
-6.661601364612579346e-02
-2.786123752593994141e-01
1.537306755781173706e-01
8.057215809822082520e-02
-7.348802685737609863e-01
-1.577141165733337402e+00
-7.931773066520690918e-01
-8.831798285245895386e-02
-8.756340146064758301e-01
-8.461271524429321289e-01
-1.261166810989379883e+00
-6.046722456812858582e-02
3.222390413284301758e-01
-5.678474307060241699e-01
-3.840636909008026123e-01
-3.374072909355163574e-01
-1.026408672332763672e+00
-1.767402887344360352e-01
-4.547049701213836670e-01
-4.367887675762176514e-01
6.715472787618637085e-02
1.124835163354873657e-01
4.771316647529602051e-01
-6.509162783622741699e-01
-5.182688236236572266e-01
-6.051300764083862305e-01
-7.800772190093994141e-01
-3.205849230289459229e-02
2.571923136711120605e-01
-4.118113517761230469e-01
-5.568767189979553223e-01
2.538234591484069824e-01
-1.652065217494964600e-01
-4.607458710670471191e-01
-1.944590806961059570e-01
5.200449004769325256e-02
4.182981848716735840e-01
3.139656186103820801e-01
-6.501007676124572754e-01
-2.695338129997253418e-01
3.122468888759613037e-01
3.113849163055419922e-01
-4.776369929313659668e-01
-2.852317690849304199e-01
-5.120172500610351562e-01
-1.561770737171173096e-01
-4.736222699284553528e-02
-4.585865885019302368e-02
2.709060311317443848e-01
-2.663603723049163818e-01
-3.132111728191375732e-01
2.125172913074493408e-01
-6.416963338851928711e-01
4.022845923900604248e-01
-7.383705377578735352e-01
-4.517363607883453369e-01
6.280431151390075684e-01
-5.029325485229492188e-01
-3.833692669868469238e-01
-9.328100085258483887e-01
5.564253404736518860e-02
7.105946540832519531e-01
-6.930857300758361816e-01
-6.874685734510421753e-02
3.969132900238037109e-02
-6.170899271965026855e-01
1.701026707887649536e-01
-7.929785847663879395e-01
-3.574120402336120605e-01
1.251680105924606323e-01
3.563277125358581543e-01
4.433023631572723389e-01
-8.178883790969848633e-01
-9.466585516929626465e-01
-4.806281924247741699e-01
-1.230464577674865723e+00
-6.354718804359436035e-01
-7.426853179931640625e-01
-1.156266331672668457e+00
-5.530111491680145264e-02
7.484458386898040771e-02
-8.575491905212402344e-01
-1.366811394691467285e+00
-1.574680447578430176e+00
-1.676098227500915527e+00
-8.751909136772155762e-01
-8.203806877136230469e-01
-1.145269632339477539e+00
-1.295696854591369629e+00
-2.041497975587844849e-01
-2.337884753942489624e-01
-1.623500585556030273e+00
-3.119502365589141846e-01
-1.515752196311950684e+00
-1.644693464040756226e-01
-4.989030957221984863e-01
-1.294074654579162598e+00
-8.541930913925170898e-01
-1.180489778518676758e+00
6.591051071882247925e-02
-3.721009194850921631e-01
-1.417527079582214355e+00
-8.074840307235717773e-01
-9.328486919403076172e-01
-1.703211069107055664e+00
-4.144289791584014893e-01
-7.913487553596496582e-01
-1.252617359161376953e+00
-8.842979073524475098e-01
-1.694454699754714966e-01
-1.555268168449401855e+00
-1.645595669746398926e+00
-1.844944953918457031e+00
-2.043838739395141602e+00
-1.064796924591064453e+00
-1.507122874259948730e+00
-1.639308571815490723e+00
-1.887217998504638672e+00
-1.053107976913452148e+00
-5.239967107772827148e-01
-1.809217572212219238e+00
-2.091973543167114258e+00
-1.760095596313476562e+00
-1.652570366859436035e+00
-3.935133218765258789e-01
-6.972411274909973145e-01
-1.008967399597167969e+00
-1.825171709060668945e+00
-2.623925507068634033e-01
-3.511138558387756348e-01
-1.314761281013488770e+00
-1.592750072479248047e+00
-1.540421605110168457e+00
-2.250883340835571289e+00
-1.379838109016418457e+00
-1.463825225830078125e+00
-1.408374547958374023e+00
-1.213317036628723145e+00
6.334498990327119827e-03
-5.226397514343261719e-01
-1.325148105621337891e+00
-1.150658488273620605e+00
-1.328554153442382812e+00
-1.279090166091918945e+00
-8.794992566108703613e-01
-1.360659718513488770e+00
-1.584076881408691406e+00
-5.453969836235046387e-01
-1.264332234859466553e-02
-1.135968446731567383e+00
-7.022277712821960449e-01
-8.716107010841369629e-01
-6.585201621055603027e-01
-5.651579499244689941e-01
-8.347694873809814453e-01
-1.454488873481750488e+00
-1.113916158676147461e+00
-1.487301290035247803e-01
-3.773213028907775879e-01
-1.495690345764160156e+00
-1.114941239356994629e+00
-1.174435973167419434e+00
-2.051910012960433960e-01
-9.751460552215576172e-01
-8.429855108261108398e-01
-9.690536856651306152e-01
-7.794479727745056152e-01
1.848831027746200562e-01
8.003268390893936157e-02
-9.889422059059143066e-01
-4.673516452312469482e-01
-5.635089874267578125e-01
1.567378044128417969e-01
5.469877123832702637e-01
-9.274420738220214844e-01
-6.825035214424133301e-01
-2.526769638061523438e-01
2.561312317848205566e-01
5.852715969085693359e-01
-7.218273282051086426e-01
-5.403272509574890137e-01
-4.703944921493530273e-01
1.091258153319358826e-01
-2.355481497943401337e-02
-1.770826876163482666e-01
1.578901112079620361e-01
-2.104569226503372192e-01
-7.221563160419464111e-02
-8.769881129264831543e-01
-1.012989878654479980e+00
-9.505466818809509277e-01
-2.000285863876342773e+00
-6.447580456733703613e-01
-1.527748584747314453e+00
-7.882422804832458496e-01
-1.383914351463317871e+00
-3.486392199993133545e-01
-1.704535484313964844e-01
-1.508842349052429199e+00
-1.425855994224548340e+00
-1.435696959495544434e+00
-9.799432754516601562e-01
-8.831716775894165039e-01
-1.026268839836120605e+00
-1.021367907524108887e+00
-4.186643660068511963e-01
1.262284517288208008e-01
-3.851475715637207031e-01
-7.926409244537353516e-01
-1.055454492568969727e+00
-8.918303847312927246e-01
-7.356979846954345703e-01
-2.697012424468994141e-01
-7.444200515747070312e-01
-6.393207311630249023e-01
-4.923385679721832275e-01
4.896019697189331055e-01
-9.168432354927062988e-01
-5.869958400726318359e-01
-2.346338182687759399e-01
-5.193235874176025391e-01
-5.087480545043945312e-01
-5.816890392452478409e-03
-1.413491964340209961e-01
-1.657317989156581461e-05
-2.827669493854045868e-02
2.554698288440704346e-01
-2.676572203636169434e-01
1.825318299233913422e-02
7.439579069614410400e-02
5.609977245330810547e-01
7.224401235580444336e-01
9.328750967979431152e-01
-1.060690954327583313e-01
4.778020083904266357e-02
4.455583691596984863e-01
5.384984016418457031e-01
-8.208643645048141479e-02
4.641916453838348389e-01
-4.336405694484710693e-01
3.340150415897369385e-02
1.526866406202316284e-01
3.925187289714813232e-01
4.718900024890899658e-01
-2.659578248858451843e-02
6.969628930091857910e-01
1.428666412830352783e-01
1.129150837659835815e-01
5.806927680969238281e-01
3.718218207359313965e-01
1.457886219024658203e+00
1.362246870994567871e-01
3.029160499572753906e-01
4.988650679588317871e-01
6.415179371833801270e-01
5.500880479812622070e-01
7.631062716245651245e-02
4.124901294708251953e-01
1.281325459480285645e+00
4.157626628875732422e-01
4.833017587661743164e-01
1.853542089462280273e+00
7.244509458541870117e-01
1.301010847091674805e+00
4.439326226711273193e-01
6.097288131713867188e-01
4.036655426025390625e-01
1.897724568843841553e-01
7.947998046875000000e-01
6.576216220855712891e-01
5.603600740432739258e-01
4.996688663959503174e-01
5.301613807678222656e-01
4.117614626884460449e-01
4.082151055335998535e-01
4.046182036399841309e-01
-1.296369731426239014e-01
3.513901531696319580e-01
2.658745348453521729e-01
4.874607026576995850e-01
6.536777615547180176e-01
3.386414349079132080e-01
3.034565150737762451e-01
3.261883556842803955e-01
4.975610971450805664e-01
-2.067729830741882324e-02
1.901078373193740845e-01
1.000572517514228821e-01
4.315856397151947021e-01
3.475700020790100098e-01
6.102722287178039551e-01
9.764817953109741211e-01
2.528898417949676514e-01
2.555533945560455322e-01
3.180592358112335205e-01
-9.273494780063629150e-02
9.707196950912475586e-01
1.025642991065979004e+00
4.959294572472572327e-02
8.308855295181274414e-01
5.122324824333190918e-01
4.234634637832641602e-01
8.730711936950683594e-01
3.416698873043060303e-01
8.224834799766540527e-01
3.503182530403137207e-01
8.060439229011535645e-01
5.727630853652954102e-01
1.866907835006713867e+00
2.144334763288497925e-01
4.091251492500305176e-01
4.175353348255157471e-01
8.897284269332885742e-01
7.453086972236633301e-01
5.872183442115783691e-01
1.001737356185913086e+00
1.816667079925537109e+00
8.959123492240905762e-01
1.401486635208129883e+00
1.804395437240600586e+00
1.841025710105895996e+00
8.592588901519775391e-01
1.030424356460571289e+00
4.848813414573669434e-01
2.600104212760925293e-01
1.044040679931640625e+00
1.388243079185485840e+00
1.407202839851379395e+00
9.163534641265869141e-01
1.389992713928222656e+00
1.295791029930114746e+00
7.786539793014526367e-01
4.217104315757751465e-01
6.379461288452148438e-01
5.376451015472412109e-01
1.719762444496154785e+00
1.674599051475524902e+00
1.519939780235290527e+00
1.603935480117797852e+00
8.863120079040527344e-01
1.165810346603393555e+00
1.320261716842651367e+00
9.359472393989562988e-01
1.324743151664733887e+00
1.173811793327331543e+00
1.909258484840393066e+00
1.515552043914794922e+00
2.036541461944580078e+00
1.310552358627319336e+00
1.769687771797180176e+00
1.943273186683654785e+00
1.656371355056762695e+00
8.161019682884216309e-01
4.075623750686645508e-01
1.798577904701232910e+00
1.918092370033264160e+00
1.584646582603454590e+00
1.060002684593200684e+00
1.344454765319824219e+00
1.803825020790100098e+00
1.820138812065124512e+00
6.838703751564025879e-01
4.438961446285247803e-01
3.027243018150329590e-01
1.460162758827209473e+00
1.236616373062133789e+00
5.989688038825988770e-01
9.799299836158752441e-01
5.705350637435913086e-01
8.154920339584350586e-01
5.214400291442871094e-01
1.963223516941070557e-01
9.707405567169189453e-01
5.828073024749755859e-01
1.361030101776123047e+00
1.136996507644653320e+00
1.625072956085205078e+00
1.492529034614562988e+00
1.087651968002319336e+00
1.126832723617553711e+00
1.280120253562927246e+00
8.466423153877258301e-01
8.410481810569763184e-01
1.218599677085876465e+00
1.166451454162597656e+00
9.131602048873901367e-01
1.156999707221984863e+00
9.444411396980285645e-01
1.323235988616943359e+00
1.056669116020202637e+00
1.479861974716186523e+00
6.682180762290954590e-01
2.410612851381301880e-01
8.288193345069885254e-01
6.295863389968872070e-01
7.897328734397888184e-01
2.889376282691955566e-01
-5.316958948969841003e-02
9.782299399375915527e-01
8.184272050857543945e-01
4.171989560127258301e-01
3.343207240104675293e-01
-1.880748718976974487e-01
2.425868064165115356e-01
7.626615464687347412e-02
7.917100191116333008e-01
9.627604484558105469e-01
5.728388205170631409e-02
1.840332001447677612e-01
2.753131985664367676e-01
4.102860093116760254e-01
5.475301146507263184e-01
-1.440332829952239990e-01
1.559157073497772217e-01
2.435089498758316040e-01
4.650134742259979248e-01
2.327653318643569946e-01
6.642546653747558594e-01
9.749191403388977051e-01
-5.658834427595138550e-02
5.406892895698547363e-01
1.658369004726409912e-01
6.146903634071350098e-01
7.623125910758972168e-01
1.016120433807373047e+00
7.721422314643859863e-01
2.843126058578491211e-01
4.259908497333526611e-01
6.572858989238739014e-02
8.351956009864807129e-01
3.127718567848205566e-01
-6.948194652795791626e-02
4.538912475109100342e-01
3.097543120384216309e-01
3.849719464778900146e-01
7.854646444320678711e-01
-7.553267478942871094e-02
9.669343829154968262e-01
1.610494107007980347e-01
-1.678999140858650208e-02
5.478862524032592773e-01
-1.707055121660232544e-01
2.301212996244430542e-01
-8.553676307201385498e-02
4.216119349002838135e-01
4.033546149730682373e-01
-1.639937758445739746e-01
5.106330290436744690e-02
-2.330069094896316528e-01
1.747132390737533569e-01
4.108747094869613647e-02
-2.680371403694152832e-01
-3.539690971374511719e-01
-3.395556807518005371e-01
3.644016385078430176e-02
7.021392136812210083e-02
-3.609210848808288574e-01
-3.805198967456817627e-01
-9.072741270065307617e-01
5.244797468185424805e-02
-7.434194684028625488e-01
-4.275613129138946533e-01
-3.730514347553253174e-01
-3.407132327556610107e-01
-1.243356347084045410e+00
-6.146687269210815430e-01
-2.221333384513854980e-01
-9.844709038734436035e-01
-3.949531540274620056e-02
-2.280992567539215088e-01
-8.931331634521484375e-01
-2.899303436279296875e-01
-4.451052844524383545e-01
2.883456647396087646e-01
4.915980696678161621e-01
-4.383244514465332031e-01
-4.659910500049591064e-01
-7.689927816390991211e-01
-5.053763836622238159e-02
1.392428576946258545e-01
-1.240217685699462891e+00
-6.363564133644104004e-01
-5.496882796287536621e-01
-3.687690198421478271e-01
-6.363765597343444824e-01
-1.320716023445129395e+00
-1.067782163619995117e+00
-8.085370659828186035e-01
9.650379419326782227e-02
-1.175039768218994141e+00
-1.488186717033386230e+00
-1.979341506958007812e+00
-1.843633532524108887e+00
-1.848241925239562988e+00
-1.058018207550048828e+00
-1.018523216247558594e+00
-1.114086031913757324e+00
-9.029992818832397461e-01
1.123777627944946289e-01
-1.207777738571166992e+00
-1.017232298851013184e+00
-9.105870723724365234e-01
-1.020691037178039551e+00
-5.358021855354309082e-01
-2.145760208368301392e-01
-1.089441776275634766e+00
-1.367980003356933594e+00
1.131985336542129517e-01
-2.307013273239135742e-01
-2.202846109867095947e-01
3.796797096729278564e-01
-6.040597334504127502e-02
3.323719203472137451e-01
5.642183423042297363e-01
-5.456610023975372314e-02
2.096506208181381226e-01
1.200318858027458191e-01
3.388011157512664795e-01
3.123904466629028320e-01
-1.242239400744438171e-01
1.268267780542373657e-01
4.004005193710327148e-01
9.194647073745727539e-01
2.322245091199874878e-01
7.558321207761764526e-02
3.662306964397430420e-01
9.365763515233993530e-02
4.286310970783233643e-01
-1.196712613105773926e+00
-6.697241067886352539e-01
-8.011361360549926758e-01
-7.076484560966491699e-01
2.234180420637130737e-01
-7.776063084602355957e-01
-1.014317035675048828e+00
-4.410322904586791992e-01
4.060211479663848877e-01
-2.249727696180343628e-01
-1.297196865081787109e+00
-7.130140662193298340e-01
-1.148163557052612305e+00
-1.665251255035400391e+00
-5.189688205718994141e-01
-7.212238311767578125e-01
-9.606304168701171875e-01
-5.845757126808166504e-01
-1.177243143320083618e-01
-1.199817880988121033e-01
-4.723178744316101074e-01
-1.034891128540039062e+00
-4.602487981319427490e-01
-1.235186755657196045e-01
1.330869942903518677e-01
-1.148759245872497559e+00
-1.184297084808349609e+00
-1.054834127426147461e+00
3.137927353382110596e-01
-7.828145623207092285e-01
-1.846006661653518677e-01
-3.374749422073364258e-01
-7.247896790504455566e-01
3.534326851367950439e-01
-4.934279322624206543e-01
-4.529696106910705566e-01
2.422433346509933472e-01
-2.636957168579101562e-01
3.425592482089996338e-01
-3.694664239883422852e-01
-1.877147406339645386e-01
-1.105401962995529175e-01
8.127851039171218872e-02
-7.084760069847106934e-01
-8.127846121788024902e-01
-1.948131620883941650e-01
1.048408821225166321e-01
1.744766831398010254e-01
-1.954506784677505493e-01
-1.295635402202606201e-01
2.885110080242156982e-01
3.158481419086456299e-02
-8.572027087211608887e-02
6.138795614242553711e-01
-2.392567694187164307e-01
-3.851109147071838379e-01
-8.958844095468521118e-02
1.817176491022109985e-01
1.054277792572975159e-01
4.912573099136352539e-01
2.986336648464202881e-01
-1.066807031631469727e+00
2.311728298664093018e-01
-1.695891171693801880e-01
-1.161480307579040527e+00
-8.735207468271255493e-02
-9.298811107873916626e-02
5.163013935089111328e-01
-1.099782586097717285e+00
-6.622989773750305176e-01
-1.031008958816528320e+00
-1.729850322008132935e-01
3.575585484504699707e-01
-7.370166182518005371e-01
-6.170781254768371582e-01
-4.425492286682128906e-01
5.166033282876014709e-02
3.179195523262023926e-01
-9.177570343017578125e-01
-7.676853537559509277e-01
-5.566404461860656738e-01
-3.317311108112335205e-01
-1.885953992605209351e-01
-9.841020107269287109e-01
-2.237953245639801025e-01
-4.781212285161018372e-02
-1.298455446958541870e-01
-2.128578126430511475e-01
-6.215797066688537598e-01
-6.435763835906982422e-01
-6.744226217269897461e-01
-2.811454236507415771e-01
-2.307276874780654907e-01
-6.624864339828491211e-01
-6.832067370414733887e-01
1.784557290375232697e-02
1.409051716327667236e-01
-3.702706098556518555e-02
-2.937155961990356445e-01
-5.981826186180114746e-01
-4.573600888252258301e-01
-3.043573200702667236e-01
-9.193642735481262207e-01
-5.837312340736389160e-01
2.984366379678249359e-02
-3.154429197311401367e-01
4.435684680938720703e-01
-7.509481906890869141e-01
-2.782235145568847656e-01
-5.117408558726310730e-02
2.802815139293670654e-01
3.923632800579071045e-01
-6.636257171630859375e-01
5.577122792601585388e-02
-6.761441007256507874e-03
4.199875295162200928e-01
1.568000763654708862e-01
-6.179282069206237793e-01
2.846036255359649658e-01
4.345768094062805176e-01
5.355551242828369141e-01
3.883256763219833374e-02
3.241293728351593018e-01
6.931580901145935059e-01
6.093141436576843262e-01
2.249183952808380127e-01
5.276812911033630371e-01
4.723843932151794434e-01
6.873299479484558105e-01
6.575909256935119629e-01
1.795332670211791992e+00
3.849590420722961426e-01
6.238955855369567871e-01
1.069860696792602539e+00
7.257811427116394043e-01
7.308273911476135254e-01
2.768071889877319336e-01
1.720863938331604004e+00
1.455255866050720215e+00
1.884798884391784668e+00
2.513612270355224609e+00
1.487147450447082520e+00
1.917177557945251465e+00
2.039000272750854492e+00
1.335820436477661133e+00
8.438765406608581543e-01
1.152951836585998535e+00
2.330404996871948242e+00
1.868494510650634766e+00
1.639515042304992676e+00
8.379716873168945312e-01
1.228250622749328613e+00
1.715477108955383301e+00
1.531878590583801270e+00
1.645599246025085449e+00
6.252208948135375977e-01
1.351844310760498047e+00
1.813010931015014648e+00
1.653122663497924805e+00
2.335657119750976562e+00
1.867323040962219238e+00
1.866648316383361816e+00
1.929603815078735352e+00
2.656538248062133789e+00
9.525558948516845703e-01
9.760236740112304688e-01
1.557722687721252441e+00
1.626517415046691895e+00
2.004080057144165039e+00
1.186676502227783203e+00
4.364059567451477051e-01
1.280492305755615234e+00
1.822171092033386230e+00
1.420068860054016113e+00
8.738450407981872559e-01
2.205568701028823853e-01
1.435637116432189941e+00
1.781785368919372559e+00
2.366549253463745117e+00
3.072160005569458008e+00
9.391565322875976562e-01
1.850033640861511230e+00
1.438779234886169434e+00
1.808770656585693359e+00
7.759648561477661133e-01
3.480714857578277588e-01
2.175305604934692383e+00
9.911524057388305664e-01
1.634573817253112793e+00
2.189939022064208984e+00
1.218658328056335449e+00
1.757444739341735840e+00
1.314273357391357422e+00
7.427812814712524414e-01
7.473682165145874023e-01
9.681065082550048828e-01
2.314286231994628906e+00
1.502688765525817871e+00
1.786131143569946289e+00
1.067199349403381348e+00
1.540450811386108398e+00
1.410355210304260254e+00
9.755410552024841309e-01
7.528745532035827637e-01
7.430812716484069824e-02
1.133721590042114258e+00
1.659040689468383789e+00
1.226869702339172363e+00
9.838347434997558594e-01
-5.680433288216590881e-02
1.157406687736511230e+00
8.780634999275207520e-01
5.511541962623596191e-01
4.699065089225769043e-01
-3.973749652504920959e-02
9.972254633903503418e-01
-2.144701182842254639e-01
1.289718151092529297e+00
-1.015370152890682220e-02
-2.600761875510215759e-02
3.707808554172515869e-01
6.076232194900512695e-01
1.046957492828369141e+00
3.473542332649230957e-01
9.521601349115371704e-02
1.292501926422119141e+00
5.008392333984375000e-01
8.825560808181762695e-01
1.386491656303405762e+00
6.257047653198242188e-01
1.148600697517395020e+00
1.414370536804199219e+00
5.349117517471313477e-01
3.955677747726440430e-01
5.250430107116699219e-01
1.076906323432922363e+00
3.872820734977722168e-01
1.651880294084548950e-01
-5.680807828903198242e-01
2.404679358005523682e-01
7.802059054374694824e-01
5.938473939895629883e-01
8.501837849617004395e-01
-3.660346269607543945e-01
1.062770724296569824e+00
4.491161406040191650e-01
1.021578073501586914e+00
1.799706697463989258e+00
1.053408741950988770e+00
1.148575186729431152e+00
1.070519566535949707e+00
1.405286192893981934e+00
6.112526655197143555e-01
-2.771630585193634033e-01
1.227337479591369629e+00
1.760587543249130249e-01
2.666175663471221924e-01
2.638522386550903320e-01
5.499983206391334534e-02
1.171420812606811523e+00
6.094623804092407227e-01
5.816177129745483398e-01
5.139529109001159668e-01
-5.081856250762939453e-02
4.373203516006469727e-01
5.025350451469421387e-01
9.909789562225341797e-01
8.555154800415039062e-01
3.434034883975982666e-01
2.483685910701751709e-01
3.266699314117431641e-01
9.046848416328430176e-01
2.117208689451217651e-01
9.357060790061950684e-01
7.673100233078002930e-01
9.149581193923950195e-01
1.522129058837890625e+00
5.214605480432510376e-02
6.386229395866394043e-01
1.010926842689514160e+00
1.796824857592582703e-02
5.468916296958923340e-01
-1.875293105840682983e-01
6.041089296340942383e-01
3.410861194133758545e-01
1.459167122840881348e+00
1.069398403167724609e+00
8.514145612716674805e-01
1.382600784301757812e+00
4.950737059116363525e-01
1.223782658576965332e+00
3.668147921562194824e-01
-4.828822985291481018e-02
1.452273845672607422e+00
8.632246851921081543e-01
1.486021041870117188e+00
6.433077454566955566e-01
2.231975048780441284e-01
9.947845935821533203e-01
6.368800401687622070e-01
5.367569327354431152e-01
2.437600195407867432e-01
4.664283990859985352e-01
7.703324556350708008e-01
2.155944705009460449e-01
9.574461579322814941e-01
4.157339036464691162e-02
-5.306193232536315918e-02
4.397328794002532959e-01
-1.887179911136627197e-01
1.008433699607849121e+00
-2.947410047054290771e-01
7.987009286880493164e-01
8.227214813232421875e-01
5.057089328765869141e-01
1.087496399879455566e+00
1.290706992149353027e-01
2.744027972221374512e-01
3.783150911331176758e-01
8.805869221687316895e-01
4.594731032848358154e-01
-1.959901601076126099e-01
5.370090007781982422e-01
-3.202994465827941895e-01
8.429397940635681152e-01
4.943948686122894287e-01
3.001926839351654053e-01
7.293395400047302246e-01
-8.584834635257720947e-02
7.128506898880004883e-01
2.567282319068908691e-01
-6.922968477010726929e-02
3.841201215982437134e-02
-1.247611194849014282e-01
9.161332845687866211e-01
4.598637521266937256e-01
2.066262066364288330e-01
2.194677591323852539e-01
-1.023746207356452942e-01
5.898860096931457520e-01
3.826294839382171631e-01
-2.889108359813690186e-01
-1.722799986600875854e-02
-8.769665658473968506e-02
1.927558183670043945e-01
-4.750928282737731934e-01
-7.754819393157958984e-01
2.323362976312637329e-01
-1.667294353246688843e-01
4.651868641376495361e-01
-5.841014981269836426e-01
-3.114899396896362305e-01
2.383877485990524292e-01
6.590410470962524414e-01
2.566441297531127930e-01
-4.499407112598419189e-01
-3.267363607883453369e-01
-4.016970694065093994e-01
7.673510313034057617e-01
4.272656515240669250e-02
-4.823919832706451416e-01
-2.362906336784362793e-01
-2.972431480884552002e-01
-3.358770608901977539e-01
-1.318411707878112793e+00
-2.585146427154541016e-01
-2.458864301443099976e-01
-5.028471946716308594e-01
4.257997870445251465e-01
-2.544211447238922119e-01
-6.120727062225341797e-01
2.423379719257354736e-01
-5.038382411003112793e-01
6.357843279838562012e-01
-9.632811546325683594e-01
-2.819055020809173584e-01
-8.593919277191162109e-01
-1.043778419494628906e+00
4.955795109272003174e-01
-1.133785724639892578e+00
-1.401907950639724731e-01
-1.741943061351776123e-01
-2.862736284732818604e-01
0.000000000000000000e+00
-7.023208141326904297e-01
-1.070072412490844727e+00
-4.817545711994171143e-01
-8.346177935600280762e-01
3.084946870803833008e-01
-1.314213395118713379e+00
-9.656118154525756836e-01
-1.902806609869003296e-01
-3.941738605499267578e-02
-5.084419250488281250e-01
-7.233291864395141602e-01
-4.672982990741729736e-01
-6.227891445159912109e-01
2.166111320257186890e-01
-4.394698143005371094e-01
-1.034417748451232910e+00
-7.482193112373352051e-01
-1.511675477027893066e+00
-9.533799886703491211e-01
-3.735594153404235840e-01
-9.532076120376586914e-01
-1.112639188766479492e+00
-9.970574975013732910e-01
-7.579609751701354980e-02
-7.648276090621948242e-01
-1.029514789581298828e+00
-1.409430503845214844e+00
-1.105623006820678711e+00
-5.346180200576782227e-01
-1.930031299591064453e+00
-1.060734391212463379e+00
-1.412634134292602539e+00
-1.224864959716796875e+00
3.142473101615905762e-01
-2.051259279251098633e+00
-1.143256664276123047e+00
-1.287253618240356445e+00
-1.412281870841979980e+00
-5.570301413536071777e-01
-7.375777363777160645e-01
-9.793529510498046875e-01
-8.553926944732666016e-01
-3.085602819919586182e-01
-1.479554828256368637e-02
-1.294859766960144043e+00
-7.959278225898742676e-01
-9.358415603637695312e-01
-1.134984374046325684e+00
-1.283224582672119141e+00
-6.907328367233276367e-01
-1.174234151840209961e+00
-9.807968735694885254e-01
2.356683760881423950e-01
-5.748938918113708496e-01
-1.115063071250915527e+00
-1.472386717796325684e+00
-1.414563059806823730e+00
-1.782638877630233765e-01
-4.618086218833923340e-01
-1.793271064758300781e+00
-1.726808190345764160e+00
-8.962017893791198730e-01
4.271168112754821777e-01
-9.650835394859313965e-01
-1.026428222656250000e+00
-1.248605132102966309e+00
-1.499587535858154297e+00
-2.807216644287109375e-01
-1.751440644264221191e+00
-9.185712933540344238e-01
-1.327727556228637695e+00
-6.807208061218261719e-01
1.727070361375808716e-01
-1.761330127716064453e+00
-1.116771817207336426e+00
-1.193196058273315430e+00
-7.615776658058166504e-01
-5.287150740623474121e-01
-7.180334925651550293e-01
-1.219053387641906738e+00
-9.452996253967285156e-01
7.007523775100708008e-01
-4.240819513797760010e-01
-1.093741655349731445e+00
-1.467391967773437500e+00
-1.779445528984069824e+00
-9.896143078804016113e-01
-7.759788036346435547e-01
-1.773950338363647461e+00
-1.628903269767761230e+00
-2.157188177108764648e+00
3.158888593316078186e-02
-8.068817853927612305e-01
-1.046645998954772949e+00
-3.118854463100433350e-01
-5.553656220436096191e-01
-2.603720128536224365e-01
-8.708702921867370605e-01
-4.488539695739746094e-01
-8.416520357131958008e-01
-7.698268294334411621e-01
4.719347059726715088e-01
-1.259081125259399414e+00
-5.440798401832580566e-01
-9.868357777595520020e-01
-6.753821671009063721e-02
5.105882287025451660e-01
-8.081375360488891602e-01
-6.063920259475708008e-01
-4.263630211353302002e-01
-6.088628172874450684e-01
2.298653572797775269e-01
-1.450948715209960938e+00
-2.246051430702209473e-01
-1.170702338218688965e+00
-7.719153910875320435e-02
-1.389254480600357056e-01
-7.585200667381286621e-01
-4.642032384872436523e-01
-4.521956145763397217e-01
3.260599076747894287e-01
-1.926667392253875732e-01
-3.507950603961944580e-01
-7.909891009330749512e-01
-4.117792844772338867e-01
-7.831622362136840820e-01
-4.112896323204040527e-02
-1.908743232488632202e-01
-3.748462796211242676e-01
-3.260098099708557129e-01
3.540227115154266357e-01
-1.951261609792709351e-01
-2.536514997482299805e-01
-3.982101082801818848e-01
-4.028357565402984619e-01
1.840633004903793335e-01
-9.674648642539978027e-01
-1.152923032641410828e-01
-4.206897318363189697e-01
-2.093091011047363281e-01
7.461138963699340820e-01
-1.064922928810119629e+00
5.851501598954200745e-02
1.562750190496444702e-01
4.051875472068786621e-01
1.039096713066101074e+00
6.480721235275268555e-01
5.237341523170471191e-01
7.460276782512664795e-02
7.768489718437194824e-01
3.161296248435974121e-01
-2.945598661899566650e-01
3.887538611888885498e-01
5.549868345260620117e-01
3.644957542419433594e-01
-4.818534478545188904e-02
1.181105896830558777e-01
2.246660552918910980e-02
2.051455229520797729e-01
5.236682891845703125e-01
8.936506509780883789e-02
-7.577187567949295044e-02
3.091631233692169189e-01
-2.663015425205230713e-01
1.005455732345581055e+00
2.570947110652923584e-01
4.605625271797180176e-01
1.684962362051010132e-01
2.540112100541591644e-02
8.176287412643432617e-01
-2.334804087877273560e-01
-1.864876002073287964e-01
-3.074770867824554443e-01
-2.546145617961883545e-01
5.892800688743591309e-01
-6.189737915992736816e-01
-6.030979752540588379e-02
-2.786577045917510986e-01
4.265899360179901123e-01
6.413661241531372070e-01
-9.374099373817443848e-01
4.949689507484436035e-01
5.562274456024169922e-01
8.962387442588806152e-01
7.785975933074951172e-01
1.829710453748703003e-01
1.244455218315124512e+00
-3.167454525828361511e-02
8.821775317192077637e-01
2.356535196304321289e-01
-3.328447341918945312e-01
-3.401176333427429199e-01
1.854613423347473145e-01
7.319421172142028809e-01
-2.040203511714935303e-01
7.918649911880493164e-02
7.545741796493530273e-01
3.412318825721740723e-01
4.282167851924896240e-01
-7.188717275857925415e-02
-2.605416774749755859e-01
-3.012467361986637115e-02
3.033701479434967041e-01
-3.596360683441162109e-01
-3.377096951007843018e-01
-2.597846649587154388e-02
-2.380714863538742065e-01
-2.649281024932861328e-01
5.474776029586791992e-01
-1.133037567138671875e+00
-2.388518005609512329e-01
3.301898539066314697e-01
2.597855627536773682e-01
9.150754213333129883e-01
9.225875139236450195e-02
3.261144459247589111e-01
-5.468602180480957031e-01
6.374057531356811523e-01
5.175804495811462402e-01
-2.525275349617004395e-01
1.134134888648986816e+00
7.172813415527343750e-01
1.759554028511047363e+00
8.056262135505676270e-01
5.226877927780151367e-01
6.594871282577514648e-01
3.507907390594482422e-01
1.077004075050354004e+00
3.254915773868560791e-01
-1.714506894350051880e-01
7.566301822662353516e-01
4.139269888401031494e-01
4.824243783950805664e-01
1.328891396522521973e+00
1.035282760858535767e-01
4.823914468288421631e-01
1.366405934095382690e-01
7.177639007568359375e-01
2.651287019252777100e-01
-2.095564603805541992e-01
7.169502377510070801e-01
2.359958142042160034e-01
4.755395948886871338e-01
-3.423954546451568604e-01
3.214000463485717773e-01
-1.450445689260959625e-02
4.735736176371574402e-02
5.418404936790466309e-01
-8.619852066040039062e-01
-1.468408703804016113e-01
-1.552318930625915527e-01
1.769649386405944824e-01
-1.446796655654907227e-01
-3.184625208377838135e-01
-2.076979354023933411e-02
-2.903543412685394287e-01
6.049621105194091797e-01
4.305987432599067688e-02
-6.723419427871704102e-01
8.458214402198791504e-01
-2.791636586189270020e-01
-1.113744452595710754e-01
3.257337212562561035e-01
-5.596325546503067017e-02
3.818208277225494385e-01
2.664443850517272949e-02
5.932502746582031250e-01
1.409931182861328125e-01
-2.455761656165122986e-02
1.051344633102416992e+00
1.362674236297607422e-01
8.642759323120117188e-01
4.534038305282592773e-01
4.060075432062149048e-02
2.711953520774841309e-01
6.673518419265747070e-01
8.897629380226135254e-01
-3.308658897876739502e-01
1.233466640114784241e-01
8.029778599739074707e-01
6.310534477233886719e-01
9.925931692123413086e-01
4.845671653747558594e-01
7.900812029838562012e-01
3.396112918853759766e-01
6.734501123428344727e-01
5.808112025260925293e-01
-4.693070650100708008e-01
4.079775214195251465e-01
-1.665270477533340454e-01
5.379394888877868652e-01
4.516860246658325195e-01
-7.636522501707077026e-02
6.676444411277770996e-01
-1.023665890097618103e-01
8.020271062850952148e-01
-9.286165237426757812e-02
-4.508845806121826172e-01
6.526256203651428223e-01
-3.913538753986358643e-01
1.830378621816635132e-01
-4.312779307365417480e-01
-1.939554512500762939e-01
5.055010318756103516e-01
-2.648980617523193359e-01
1.974658817052841187e-01
-3.032356798648834229e-01
-4.680354297161102295e-01
-1.977913677692413330e-01
-7.482469677925109863e-01
-1.976886689662933350e-01
-8.209893703460693359e-01
-1.102151647210121155e-01
1.619492173194885254e-01
-4.721263349056243896e-01
7.750591039657592773e-01
-1.177757978439331055e+00
-3.712857663631439209e-01
-2.418570965528488159e-01
-1.357138305902481079e-01
3.796755373477935791e-01
-2.156016826629638672e-01
-9.499573111534118652e-01
-6.885005235671997070e-01
7.961713075637817383e-01
1.527884304523468018e-01
-7.031216025352478027e-01
-5.123201012611389160e-01
-1.017276167869567871e+00
4.396795332431793213e-01
-7.375085949897766113e-01
-5.866127610206604004e-01
6.659411638975143433e-02
-1.079999566078186035e+00
3.126676380634307861e-01
-4.310813248157501221e-01
-8.673617243766784668e-01
-8.361745476722717285e-01
-1.322918534278869629e+00
3.145285248756408691e-01
-5.310843586921691895e-01
-7.301966547966003418e-01
-3.728086352348327637e-01
-6.649822592735290527e-01
5.498816370964050293e-01
-9.127835631370544434e-01
-8.115485310554504395e-01
-9.592413306236267090e-01
-5.630542039871215820e-01
2.463224083185195923e-01
-2.250367254018783569e-01
-1.107836246490478516e+00
-9.249216914176940918e-01
-5.696258544921875000e-01
7.542152404785156250e-01
-9.035773873329162598e-01
-2.254799902439117432e-01
-8.005901239812374115e-03
8.640916943550109863e-01
5.492472648620605469e-01
-3.705543279647827148e-01
7.298404723405838013e-02
-2.478233575820922852e-01
7.502751350402832031e-01
2.096999734640121460e-01
-3.719938099384307861e-01
-2.064732834696769714e-02
-5.142661929130554199e-01
-2.103824615478515625e-01
-2.479174882173538208e-01
-2.540578842163085938e-01
-4.086893796920776367e-01
-1.162450164556503296e-01
3.939370810985565186e-01
-1.744417101144790649e-01
-8.923358321189880371e-01
-6.950762867927551270e-01
-1.002885937690734863e+00
2.888872623443603516e-01
-3.393484354019165039e-01
-1.378787875175476074e+00
-5.166342854499816895e-01
-8.163275718688964844e-01
5.894871950149536133e-01
-9.660373330116271973e-01
-1.217649459838867188e+00
-6.875664591789245605e-01
-1.570127904415130615e-01
6.202946901321411133e-01
-1.337302923202514648e+00
-1.256993174552917480e+00
-9.841048121452331543e-01
2.527352273464202881e-01
5.417047739028930664e-01
-1.206326961517333984e+00
-9.500392675399780273e-01
-9.295185208320617676e-01
-5.344502329826354980e-01
-1.582854986190795898e+00
-1.006244659423828125e+00
-7.354185581207275391e-01
-6.893328428268432617e-01
3.389172255992889404e-01
-4.179349541664123535e-01
-1.312658429145812988e+00
-1.703040361404418945e+00
-1.852087616920471191e+00
-1.039935588836669922e+00
-1.359659135341644287e-01
-1.598417282104492188e+00
-1.663844823837280273e+00
-1.937385320663452148e+00
2.477451264858245850e-01
-1.124384880065917969e+00
-1.855886578559875488e+00
-1.570632576942443848e+00
-2.089168310165405273e+00
-6.088530644774436951e-02
-1.925255656242370605e+00
-1.478313088417053223e+00
-1.551285266876220703e+00
-2.443923234939575195e+00
3.336643874645233154e-01
-1.961301207542419434e+00
-1.478480696678161621e+00
-1.213157057762145996e+00
-1.027703523635864258e+00
-1.292335271835327148e+00
-1.243110418319702148e+00
-9.862755537033081055e-01
-1.158244252204895020e+00
1.340558379888534546e-02
7.130587846040725708e-02
-1.392119765281677246e+00
-1.097043633460998535e+00
-1.480206012725830078e+00
-2.282120227813720703e+00
-1.150316238403320312e+00
-5.575412511825561523e-01
-9.218980073928833008e-01
-8.751283884048461914e-01
2.815410196781158447e-01
-1.595559418201446533e-01
-1.030023097991943359e+00
-1.212304592132568359e+00
-1.046084523200988770e+00
-6.575403213500976562e-01
-8.702934384346008301e-01
-1.511256456375122070e+00
-1.363268971443176270e+00
-9.728224873542785645e-01
5.250793695449829102e-01
-1.185356020927429199e+00
-1.051615595817565918e+00
-2.122545957565307617e+00
-1.980381011962890625e+00
5.315724015235900879e-01
-1.633675575256347656e+00
-1.237017750740051270e+00
-9.969403147697448730e-01
-3.765741288661956787e-01
6.027008295059204102e-01
-1.814401268959045410e+00
-9.699721932411193848e-01
-6.389259696006774902e-01
-4.410505294799804688e-01
-5.889970660209655762e-01
-8.089509010314941406e-01
-7.839366793632507324e-01
-7.988843321800231934e-01
5.077654719352722168e-01
5.810784921050071716e-02
-9.144696593284606934e-01
-9.956129193305969238e-01
-7.809019684791564941e-01
4.380894303321838379e-01
3.427936136722564697e-01
-7.063397169113159180e-01
-2.710830271244049072e-01
-6.225414276123046875e-01
5.596507191658020020e-01
-3.822889328002929688e-01
-5.089659094810485840e-01
-5.835382342338562012e-01
-1.144585967063903809e+00
1.517749726772308350e-01
-1.084095239639282227e-01
-5.166884660720825195e-01
2.657087147235870361e-01
-1.034577369689941406e+00
7.122115492820739746e-01
-6.179603338241577148e-01
2.812382578849792480e-01
2.179743647575378418e-01
7.613919675350189209e-03
1.293886542320251465e+00
-7.678881287574768066e-01
3.918088376522064209e-01
6.839005947113037109e-01
6.187636852264404297e-01
4.774618446826934814e-01
-4.561656415462493896e-01
2.564890682697296143e-01
-1.163331493735313416e-01
-2.840951979160308838e-01
3.304907381534576416e-01
-2.225217968225479126e-01
-4.243892729282379150e-01
9.940297901630401611e-02
7.609435319900512695e-01
1.364687532186508179e-01
-4.486578404903411865e-01
1.028187200427055359e-01
-2.206779569387435913e-01
9.737198948860168457e-01
5.430783629417419434e-01
-2.119844406843185425e-01
-7.553215604275465012e-03
1.522867381572723389e-01
6.449677944183349609e-01
-2.771477997303009033e-01
1.668940335512161255e-01
4.244511947035789490e-02
2.257435321807861328e-01
1.332329273223876953e+00
-7.360404729843139648e-01
6.886865943670272827e-02
-3.094540350139141083e-02
-8.741980046033859253e-02
8.984325528144836426e-01
-1.039967656135559082e+00
2.213120162487030029e-01
-4.351818859577178955e-01
1.195605993270874023e-01
5.023189187049865723e-01
-1.377246677875518799e-01
1.449726819992065430e-01
-1.180639266967773438e-01
8.816580176353454590e-01
3.231706619262695312e-01
-8.316892981529235840e-01
-2.804632782936096191e-01
-4.072933793067932129e-01
1.366609930992126465e-01
7.960466742515563965e-01
-8.146612644195556641e-01
-9.717044234275817871e-02
-3.739605844020843506e-01
3.904192745685577393e-01
-1.038321778178215027e-01
-9.611462950706481934e-01
-4.235121309757232666e-01
-9.539471268653869629e-01
1.520032435655593872e-01
-2.284136414527893066e-01
-7.542768120765686035e-01
-1.882039904594421387e-01
-1.021216273307800293e+00
6.060633063316345215e-01
-9.788956642150878906e-01
-2.421819120645523071e-01
-8.265326023101806641e-01
1.222593523561954498e-02
8.235285878181457520e-01
-6.571877598762512207e-01
-1.064749360084533691e-01
-3.381480574607849121e-01
1.071522086858749390e-01
6.882984042167663574e-01
-1.335663080215454102e+00
-2.487502396106719971e-01
-1.324599504470825195e+00
2.080342620611190796e-01
5.443601012229919434e-01
-7.353091239929199219e-01
9.049277007579803467e-02
-6.161323189735412598e-02
7.085331678390502930e-01
3.051008284091949463e-01
-9.841026663780212402e-01
9.313575178384780884e-02
-8.845216780900955200e-02
9.378868341445922852e-01
5.404207110404968262e-01
-2.872530519962310791e-01
-4.359673261642456055e-01
-3.966276347637176514e-01
8.453078269958496094e-01
1.057407110929489136e-01
-5.015605688095092773e-01
3.921840190887451172e-01
1.262646913528442383e-01
9.382259845733642578e-01
-5.275336503982543945e-01
-1.380708217620849609e-01
-2.096433490514755249e-01
-2.066479809582233429e-02
9.888809323310852051e-01
-6.366742253303527832e-01
5.439276695251464844e-01
4.527267515659332275e-01
3.276771605014801025e-01
1.491181731224060059e+00
3.861315250396728516e-01
6.143760085105895996e-01
2.271988838911056519e-01
1.204439640045166016e+00
6.937301158905029297e-01
-5.568907856941223145e-01
1.403310894966125488e-01
-9.076640009880065918e-02
1.050312638282775879e+00
4.243164658546447754e-01
-5.913103222846984863e-01
5.218647718429565430e-01
1.236525848507881165e-01
8.852084875106811523e-01
2.697451114654541016e-01
-6.568735837936401367e-01
6.697961091995239258e-01
-2.912628352642059326e-01
3.099702894687652588e-01
-8.675627410411834717e-02
-3.994200527667999268e-01
2.716006338596343994e-01
1.838986873626708984e-01
1.094020366668701172e+00
-5.257400870323181152e-01
2.935793697834014893e-01
-1.517346967011690140e-02
5.040137097239494324e-02
1.833750724792480469e+00
-3.737084269523620605e-01
7.052832096815109253e-02
3.233169317245483398e-01
4.144287407398223877e-01
1.043350934982299805e+00
-9.671791195869445801e-01
4.070465266704559326e-01
2.530022710561752319e-02
1.476236701011657715e+00
1.342295765876770020e+00
6.079573631286621094e-01
6.732392907142639160e-01
1.258033812046051025e-01
1.116728544235229492e+00
5.014768838882446289e-01
-8.622292280197143555e-01
8.093490004539489746e-01
-1.796411275863647461e-01
7.297533750534057617e-01
6.719886660575866699e-01
-3.360343277454376221e-01
2.458894401788711548e-01
-1.584877371788024902e-01
9.465528726577758789e-01
-6.184708327054977417e-02
-5.347745418548583984e-01
5.211598798632621765e-02
-1.248788833618164062e-02
6.082758307456970215e-01
-3.623644113540649414e-01
2.016975134611129761e-01
1.972113177180290222e-02
1.648002117872238159e-01
1.119773983955383301e+00
-8.214229941368103027e-01
2.432488203048706055e-01
-1.221614107489585876e-01
4.346052706241607666e-01
1.009222269058227539e+00
6.127016544342041016e-01
5.172920227050781250e-01
1.807828806340694427e-02
9.466207623481750488e-01
8.511297702789306641e-01
-2.157868146896362305e-01
1.539299964904785156e+00
1.382743835449218750e+00
2.029377222061157227e+00
1.071525335311889648e+00
3.346352279186248779e-01
1.353169918060302734e+00
2.380977272987365723e-01
1.558650255203247070e+00
8.308303356170654297e-01
-4.268434271216392517e-02
1.574048280715942383e+00
5.610074996948242188e-01
2.029432773590087891e+00
1.826991558074951172e+00
1.250340223312377930e+00
9.123443365097045898e-01
6.795133352279663086e-01
1.286382555961608887e+00
1.679107248783111572e-01
7.923933863639831543e-01
1.932879567146301270e+00
9.607306718826293945e-01
1.964383959770202637e+00
2.783965170383453369e-01
8.897984623908996582e-01
1.290157794952392578e+00
4.060839414596557617e-01
1.043025732040405273e+00
-3.286323845386505127e-01
7.979909777641296387e-01
1.048450589179992676e+00
8.562677502632141113e-01
1.251108407974243164e+00
3.057597279548645020e-01
7.449868917465209961e-01
5.411186218261718750e-01
1.643069028854370117e+00
7.327129244804382324e-01
-2.115349024534225464e-01
7.882536649703979492e-01
4.812020361423492432e-01
1.524496197700500488e+00
4.216652214527130127e-01
-3.074313700199127197e-01
3.410821855068206787e-01
2.644798159599304199e-02
1.027384877204895020e+00
6.608130931854248047e-01
3.292063176631927490e-01
9.462273120880126953e-01
4.175077676773071289e-01
1.523028016090393066e+00
9.559895992279052734e-01
1.524087548255920410e+00
1.315531730651855469e+00
-1.218054518103599548e-01
1.052175283432006836e+00
-4.649625420570373535e-01
6.263515353202819824e-01
8.364704251289367676e-01
8.012098670005798340e-01
1.846008658409118652e+00
-2.363233715295791626e-01
8.346403390169143677e-02
5.859000682830810547e-01
6.844788789749145508e-01
1.040974855422973633e+00
-7.815087437629699707e-01
1.937973648309707642e-01
4.707409739494323730e-01
2.023853212594985962e-01
1.952827423810958862e-01
5.952628329396247864e-02
-3.684762418270111084e-01
-1.719536781311035156e-01
1.025801777839660645e+00
1.243943423032760620e-01
-9.679493308067321777e-01
-6.538316607475280762e-01
-1.064990043640136719e+00
5.486190915107727051e-01
9.191207289695739746e-01
-9.961422681808471680e-01
-3.481662571430206299e-01
-9.058087468147277832e-01
6.532701253890991211e-01
-2.863618731498718262e-01
-1.059787273406982422e+00
-4.074172973632812500e-01
-9.948608279228210449e-01
6.780360341072082520e-01
-9.965128898620605469e-01
-5.298792123794555664e-01
-9.157984852790832520e-01
-1.160988926887512207e+00
1.061610817909240723e+00
-1.280631303787231445e+00
-6.681986451148986816e-01
-7.624347805976867676e-01
-4.082878232002258301e-01
6.341350674629211426e-01
-3.430569469928741455e-01
-9.575926661491394043e-01
-1.210358738899230957e+00
8.616248369216918945e-01
6.402571201324462891e-01
-1.495534181594848633e+00
-5.945575237274169922e-01
-1.107947230339050293e+00
2.846889197826385498e-01
-5.336971282958984375e-01
-1.520702958106994629e+00
-1.273710250854492188e+00
-1.292713165283203125e+00
7.308520674705505371e-01
-3.401961624622344971e-01
-1.273047804832458496e+00
-1.003830313682556152e+00
-1.138846993446350098e+00
-1.737519167363643646e-02
-1.150729894638061523e+00
-1.115444302558898926e+00
-1.084546089172363281e+00
-1.207533478736877441e+00
1.088557720184326172e+00
-9.526454806327819824e-01
-7.411050200462341309e-01
-9.293157458305358887e-01
-1.237380385398864746e+00
1.067565798759460449e+00
-1.030884981155395508e+00
-9.463022351264953613e-01
-7.509913444519042969e-01
-3.045968115329742432e-01
1.050281405448913574e+00
-1.686154484748840332e+00
-4.178278744220733643e-01
-4.570420980453491211e-01
-1.019615903496742249e-01
8.687283992767333984e-01
-1.106393218040466309e+00
-5.986255407333374023e-01
-8.981438875198364258e-01
8.313434123992919922e-01
4.946449995040893555e-01
-1.139466404914855957e+00
-1.211232900619506836e+00
-1.129567265510559082e+00
-8.045366406440734863e-01
-1.234226346015930176e+00
-9.214144945144653320e-01
-1.080450177192687988e+00
-1.326035022735595703e+00
7.872861623764038086e-01
-1.173070967197418213e-01
-5.681825876235961914e-01
-2.035761922597885132e-01
-5.797252058982849121e-01
7.986783385276794434e-01
6.098440289497375488e-01
-1.968263089656829834e-01
-6.305748820304870605e-01
-6.979956030845642090e-01
1.276393532752990723e+00
-1.042893171310424805e+00
3.498380482196807861e-01
9.429298341274261475e-02
3.300162553787231445e-01
1.430481195449829102e+00
-9.362487196922302246e-01
-3.448990583419799805e-01
-9.136301875114440918e-01
3.505709469318389893e-01
8.145892620086669922e-01
-1.752342700958251953e+00
-1.015325903892517090e+00
-5.011929273605346680e-01
-4.201463758945465088e-01
-1.038303017616271973e+00
-1.185823202133178711e+00
-1.182120084762573242e+00
-1.124327063560485840e+00
1.102813839912414551e+00
-9.214983880519866943e-02
-1.447996854782104492e+00
-6.848059296607971191e-01
-1.640201926231384277e+00
-1.713887810707092285e+00
-1.083586454391479492e+00
-1.006491184234619141e+00
-1.423516273498535156e+00
-9.953640699386596680e-01
9.699525237083435059e-01
-9.483947753906250000e-01
-1.613110303878784180e+00
-6.729670166969299316e-01
-1.581235408782958984e+00
7.360331416130065918e-01
-3.713553845882415771e-01
-1.951708197593688965e+00
-1.678649067878723145e+00
-7.601937055587768555e-01
7.258563041687011719e-01
-2.559985637664794922e+00
-2.015317440032958984e+00
-2.192678689956665039e+00
-1.551282882690429688e+00
2.343516945838928223e-01
-2.123379468917846680e+00
-2.065053701400756836e+00
-2.205554246902465820e+00
2.491089552640914917e-01
2.353645414113998413e-01
-1.721728682518005371e+00
-1.240845084190368652e+00
-1.001959204673767090e+00
-4.657475054264068604e-01
9.399732202291488647e-02
-1.065039277076721191e+00
-1.528837203979492188e+00
-1.522634387016296387e+00
8.355929255485534668e-01
-1.937134712934494019e-01
-8.810746073722839355e-01
-4.145059883594512939e-01
-1.026880025863647461e+00
9.391662478446960449e-01
-4.409625828266143799e-01
-3.194247484207153320e-01
-9.065111279487609863e-01
-1.019008159637451172e+00
8.571928143501281738e-01
-1.477588534355163574e+00
-1.032963156700134277e+00
-1.132356047630310059e+00
-8.547748923301696777e-01
7.945394515991210938e-01
-1.592410683631896973e+00
-1.301807403564453125e+00
-9.953452348709106445e-01
7.516936063766479492e-01
7.820112705230712891e-01
-2.239207506179809570e+00
-8.926619291305541992e-01
-1.018464565277099609e+00
-4.989426434040069580e-01
-1.011264681816101074e+00
-1.400467514991760254e+00
-8.492597341537475586e-01
-1.140597462654113770e+00
9.769275784492492676e-01
2.301160097122192383e-01
-1.401879549026489258e+00
-7.809481024742126465e-01
-1.236095786094665527e+00
2.469100505113601685e-01
1.099139451980590820e+00
-9.548233151435852051e-01
-1.196794271469116211e+00
-7.825099229812622070e-01
7.436650991439819336e-01
-1.762090176343917847e-01
-1.006291508674621582e+00
-4.365769922733306885e-01
-6.250825524330139160e-01
1.106508135795593262e+00
-2.042582184076309204e-01
-2.846589982509613037e-01
-3.545512855052947998e-01
-6.894748210906982422e-01
1.341721653938293457e+00
-8.028901815414428711e-01
-1.544830203056335449e-01
2.412315756082534790e-01
8.692535758018493652e-01
1.565082073211669922e+00
-4.607060551643371582e-01
4.586414098739624023e-01
4.280008003115653992e-02
1.017382144927978516e+00
8.493254780769348145e-01
-5.597421526908874512e-01
1.055331468582153320e+00
2.689841687679290771e-01
1.306611180305480957e+00
1.283676385879516602e+00
3.642500042915344238e-01
5.948595404624938965e-01
-7.087601423263549805e-01
1.200576782226562500e+00
5.602340102195739746e-01
-5.769736766815185547e-01
1.654746890068054199e+00
3.334451317787170410e-01
1.700974106788635254e+00
1.964280456304550171e-01
5.893459077924489975e-03
7.352223992347717285e-01
2.132878899574279785e-01
1.400593638420104980e+00
-1.057812795042991638e-01
-7.881172895431518555e-01
-1.133329793810844421e-01
1.840831041336059570e-01
1.341291308403015137e+00
-5.570094585418701172e-01
2.346519529819488525e-01
1.617412120103836060e-01
1.042391657829284668e+00
1.191656827926635742e+00
-9.728075861930847168e-01
5.840976238250732422e-01
9.147797524929046631e-02
1.290685176849365234e+00
3.079397976398468018e-01
-3.125308454036712646e-01
6.081427335739135742e-01
-3.436676263809204102e-01
1.494944572448730469e+00
7.030414938926696777e-01
-7.149334549903869629e-01
8.164834380149841309e-01
2.359658852219581604e-02
1.214621543884277344e+00
1.519180655479431152e+00
8.325016498565673828e-01
1.350294351577758789e+00
8.096151351928710938e-01
1.319332122802734375e+00
6.295643448829650879e-01
1.131691336631774902e-01
2.273054420948028564e-01
1.017407774925231934e+00
1.415739893913269043e+00
1.570628881454467773e-01
3.427982330322265625e-01
8.677665889263153076e-02
4.573795199394226074e-01
1.585643649101257324e+00
-6.223955154418945312e-01
1.296813786029815674e-01
5.067801475524902344e-01
5.961529016494750977e-01
1.808985114097595215e+00
-3.701372742652893066e-01
2.372281253337860107e-01
1.590866148471832275e-01
1.392892122268676758e+00
9.466418027877807617e-01
-6.680794358253479004e-01
8.773403763771057129e-01
-6.826601177453994751e-02
1.521612167358398438e+00
2.420641183853149414e-01
4.209901094436645508e-01
8.788973689079284668e-01
-3.817986845970153809e-01
1.504762530326843262e+00
5.447899699211120605e-01
-3.272393345832824707e-01
1.600569486618041992e+00
1.958140581846237183e-01
2.154645919799804688e+00
1.682297587394714355e+00
4.442333281040191650e-01
1.385442256927490234e+00
8.837482929229736328e-01
1.200828552246093750e+00
3.287833929061889648e-01
-6.428622603416442871e-01
4.086266160011291504e-01
-3.256953954696655273e-01
1.225166440010070801e+00
-4.258069992065429688e-01
-2.766307592391967773e-01
-6.097806617617607117e-02
2.587302625179290771e-01
1.124496340751647949e+00
-1.320258736610412598e+00
-8.880473971366882324e-01
-8.494246602058410645e-01
1.895414143800735474e-01
6.183656454086303711e-01
-4.257035851478576660e-01
-7.527043819427490234e-01
-7.858184576034545898e-01
1.067677497863769531e+00
6.149051785469055176e-01
-1.252619385719299316e+00
-5.098202824592590332e-01
-8.244740366935729980e-01
1.329466342926025391e+00
-5.812502652406692505e-02
-8.867921829223632812e-01
-2.345580756664276123e-01
-5.123023986816406250e-01
1.233456969261169434e+00
1.211718916893005371e-01
-1.136580228805541992e+00
-2.276548594236373901e-01
-1.065506935119628906e+00
1.722357422113418579e-01
-8.914529085159301758e-01
-7.407866120338439941e-01
-2.936907112598419189e-01
-3.319367468357086182e-01
1.097215414047241211e+00
-6.387463808059692383e-01
-6.034305691719055176e-01
-1.238968819379806519e-01
-1.761933565139770508e-01
9.917909502983093262e-01
-7.713038325309753418e-01
-3.170846402645111084e-01
-7.629395723342895508e-01
8.035338521003723145e-01
1.005070328712463379e+00
-1.112098217010498047e+00
2.013937942683696747e-02
-1.132963299751281738e+00
5.500293374061584473e-01
6.905435323715209961e-01
3.086384236812591553e-01
-1.172995448112487793e+00
-1.158624768257141113e+00
1.239509820938110352e+00
3.525457084178924561e-01
-1.246370911598205566e+00
-7.523527741432189941e-01
-1.344052553176879883e+00
7.418464422225952148e-01
-3.447467684745788574e-01
-1.026264548301696777e+00
-5.639500617980957031e-01
-5.807378888130187988e-01
1.039292454719543457e+00
-1.112446784973144531e-01
-6.487843394279479980e-01
-5.044963359832763672e-01
-1.141947031021118164e+00
6.721907854080200195e-01
-7.940972447395324707e-01
-9.124996066093444824e-01
-1.963485032320022583e-01
-4.818182587623596191e-01
1.196878671646118164e+00
-8.569661378860473633e-01
-8.133791685104370117e-01
-4.387739896774291992e-01
-4.292427897453308105e-01
4.128009974956512451e-01
-3.267723023891448975e-01
-1.456653594970703125e+00
-1.104202151298522949e+00
7.350651621818542480e-01
6.288691163063049316e-01
-1.628492116928100586e+00
-7.616089582443237305e-01
-1.644538044929504395e+00
2.470531761646270752e-01
-8.161431550979614258e-02
-1.538427472114562988e+00
-9.238243699073791504e-01
-1.091740489006042480e+00
6.386401653289794922e-01
-2.086377590894699097e-01
-1.611476898193359375e+00
-9.750958085060119629e-01
-1.063213109970092773e+00
3.614200353622436523e-01
3.435131609439849854e-01
-1.628065228462219238e+00
-1.406460285186767578e+00
-1.224948525428771973e+00
9.702929258346557617e-01
-2.571556568145751953e-01
-9.787510037422180176e-01
-4.508673548698425293e-01
-2.766484618186950684e-01
1.179460406303405762e+00
-1.005535364151000977e+00
-4.754729568958282471e-01
-1.735462397336959839e-01
-4.447909593582153320e-01
1.203370809555053711e+00
-1.073128581047058105e+00
-1.743351817131042480e-01
-2.914420366287231445e-01
1.226031258702278137e-01
1.416465282440185547e+00
4.311717748641967773e-01
1.502608507871627808e-01
-2.973705828189849854e-01
8.621522784233093262e-01
3.434196412563323975e-01
-1.223391056060791016e+00
-5.851261615753173828e-01
-8.335002064704895020e-01
6.649956703186035156e-01
-1.729190200567245483e-01
-9.174896478652954102e-01
-9.482679367065429688e-01
-6.013260483741760254e-01
8.750086426734924316e-01
-4.062269032001495361e-01
-1.603160619735717773e+00
-1.568972468376159668e+00
-1.826269149780273438e+00
7.852058410644531250e-01
-2.871958613395690918e-01
-2.011387586593627930e+00
-1.210451722145080566e+00
-1.150723576545715332e+00
1.087945699691772461e+00
-9.320059418678283691e-01
-8.573858141899108887e-01
-9.137437343597412109e-01
-2.914612293243408203e-01
1.120767831802368164e+00
-1.619074225425720215e+00
-2.345562875270843506e-01
-6.709233522415161133e-01
7.333209514617919922e-01
8.508895039558410645e-01
-1.747129201889038086e+00
-9.143171906471252441e-01
-1.404731988906860352e+00
-2.838653624057769775e-01
-7.901157736778259277e-01
-1.142747879028320312e+00
-5.804713964462280273e-01
-8.812170028686523438e-01
1.044709324836730957e+00
3.604971170425415039e-01
-1.049828410148620605e+00
-8.022119998931884766e-01
-8.240440487861633301e-01
4.488040804862976074e-01
5.327981710433959961e-01
-1.132339239120483398e+00
-7.233039140701293945e-01
-7.333773970603942871e-01
8.516172170639038086e-01
-3.678670823574066162e-01
-1.148799538612365723e+00
-7.367626428604125977e-01
-5.610638856887817383e-01
1.210880398750305176e+00
-1.163954257965087891e+00
-7.127900123596191406e-01
-9.094438552856445312e-01
-6.072066724300384521e-02
1.210783004760742188e+00
-1.067427158355712891e+00
-5.219640731811523438e-01
-7.609143853187561035e-01
-2.189501821994781494e-01
-8.494946360588073730e-01
-1.125347614288330078e+00
-4.430221915245056152e-01
-1.065585494041442871e+00
1.044003009796142578e+00
3.465702533721923828e-01
-1.408121109008789062e+00
-1.947422884404659271e-02
-1.088309526443481445e+00
-3.696033060550689697e-01
5.458907485008239746e-01
-8.676605224609375000e-01
-9.798597693443298340e-01
-8.265540599822998047e-01
8.537317514419555664e-01
-1.705670803785324097e-01
-1.400065898895263672e+00
-8.863175511360168457e-01
-9.950968027114868164e-01
4.371851384639739990e-01
-7.440473437309265137e-01
-1.324907898902893066e+00
-1.134705066680908203e+00
-4.370325207710266113e-01
1.070551156997680664e+00
-8.089833855628967285e-01
-7.451840639114379883e-01
-1.189273715019226074e+00
-7.009378671646118164e-01
6.708207130432128906e-01
-1.629771947860717773e+00
-7.561799287796020508e-01
-1.202859997749328613e+00
3.068338334560394287e-01
9.147288203239440918e-01
-1.949965357780456543e+00
-9.351814389228820801e-01
-1.099842905998229980e+00
-8.269777894020080566e-01
6.204189658164978027e-01
-7.884281277656555176e-01
-2.056533813476562500e+00
-1.318864822387695312e+00
7.337515354156494141e-01
3.613214194774627686e-01
-1.806271433830261230e+00
-1.341501116752624512e+00
-1.186145186424255371e+00
8.181364536285400391e-01
-9.250630438327789307e-02
-1.263114213943481445e+00
-1.558836221694946289e+00
-1.139608860015869141e+00
6.722558736801147461e-01
-3.961618840694427490e-01
-1.322296500205993652e+00
-1.199075818061828613e+00
-1.079620361328125000e+00
2.030855715274810791e-01
-7.621289044618606567e-02
-1.464641571044921875e+00
-1.550425887107849121e+00
-2.706849873065948486e-01
9.895529150962829590e-01
-9.054284095764160156e-01
-4.055474102497100830e-01
-3.352131247520446777e-01
2.881236076354980469e-01
1.498481392860412598e+00
-9.417082667350769043e-01
-6.156303882598876953e-01
-4.952794611454010010e-01
1.201629400253295898e+00
7.305184602737426758e-01
-1.292500853538513184e+00
9.073628485202789307e-02
-4.179259240627288818e-01
-2.410577684640884399e-01
-9.787018895149230957e-01
-1.147582530975341797e+00
-6.554456949234008789e-01
-7.847566604614257812e-01
1.020797133445739746e+00
4.174264147877693176e-02
-1.177676320075988770e+00
-5.257602334022521973e-01
-6.364875435829162598e-01
5.537921190261840820e-01
2.595873177051544189e-02
-6.853243112564086914e-01
-5.461958050727844238e-01
9.289193153381347656e-02
1.311078786849975586e+00
-1.055869758129119873e-01
-8.281929492950439453e-01
-6.217939853668212891e-01
-4.420159161090850830e-01
1.047538399696350098e+00
-3.779700696468353271e-01
-2.871523201465606689e-01
-8.339156955480575562e-02
4.638015627861022949e-01
1.168655872344970703e+00
-1.448408007621765137e+00
-3.705380856990814209e-01
-1.215604186058044434e+00
4.661570191383361816e-01
8.543235659599304199e-01
-9.791407585144042969e-01
-5.600531697273254395e-01
-9.811620712280273438e-01
1.204689621925354004e+00
3.441635668277740479e-01
-1.451836705207824707e+00
-6.148031353950500488e-01
-1.467185378074645996e+00
-8.084194660186767578e-01
-5.395942926406860352e-01
-1.193804740905761719e+00
-1.047952890396118164e+00
-1.190093874931335449e+00
1.093270778656005859e+00
-3.007886409759521484e-01
-1.460827589035034180e+00
-1.063623189926147461e+00
-1.485755562782287598e+00
5.275338888168334961e-01
2.730961441993713379e-01
-2.240389823913574219e+00
-1.306464552879333496e+00
-1.811653934419155121e-02
1.078211069107055664e+00
-1.124558687210083008e+00
-1.276153445243835449e+00
-1.311064600944519043e+00
-2.676180005073547363e-01
5.943714976310729980e-01
-1.940560698509216309e+00
-9.505237936973571777e-01
-1.520186662673950195e+00
5.343905687332153320e-01
5.835290551185607910e-01
-2.004009723663330078e+00
-1.047728300094604492e+00
-1.557322263717651367e+00
-7.579978704452514648e-01
2.678558528423309326e-01
-1.086098074913024902e+00
-1.218741178512573242e+00
-1.824851036071777344e+00
8.563749194145202637e-01
-6.692978087812662125e-03
-1.518307089805603027e+00
-8.073754906654357910e-01
-1.264131426811218262e+00
9.109575748443603516e-01
-2.496400326490402222e-01
-1.260869622230529785e+00
-8.225328326225280762e-01
-7.127925753593444824e-01
1.367789268493652344e+00
3.846526741981506348e-01
-1.730179935693740845e-01
3.832148909568786621e-01
6.173313260078430176e-01
2.091952562332153320e+00
-2.255534976720809937e-01
-5.959644913673400879e-02
3.460421860218048096e-01
1.216116070747375488e+00
1.538150191307067871e+00
-5.824158787727355957e-01
3.956447243690490723e-01
4.204448759555816650e-01
1.066996216773986816e+00
1.721694231033325195e+00
1.146483302116394043e+00
1.228165626525878906e+00
6.145940423011779785e-01
1.783514738082885742e+00
7.258861064910888672e-01
-1.088007688522338867e+00
2.845061123371124268e-01
-1.551133841276168823e-01
1.183128476142883301e+00
6.578729748725891113e-01
-5.327972173690795898e-01
-1.907376348972320557e-01
-6.017618179321289062e-01
1.348098635673522949e+00
1.958489120006561279e-01
-9.332175850868225098e-01
-5.251527428627014160e-01
-6.971665620803833008e-01
3.334183394908905029e-01
6.067744642496109009e-02
-4.398738145828247070e-01
-1.113817375153303146e-02
1.521893590688705444e-01
1.434177398681640625e+00
-1.404860019683837891e-01
-2.424090206623077393e-01
3.085496723651885986e-01
9.629309773445129395e-01
2.223979234695434570e+00
1.114235520362854004e+00
8.985521197319030762e-01
8.217914700508117676e-01
1.087958931922912598e+00
1.352158784866333008e+00
-5.190830826759338379e-01
9.405173063278198242e-01
7.787490487098693848e-01
1.711179494857788086e+00
1.529727578163146973e+00
5.037979222834110260e-03
6.526395082473754883e-01
3.056066632270812988e-01
1.968506574630737305e+00
6.306367516517639160e-01
-2.469406574964523315e-01
5.491905212402343750e-01
5.912742018699645996e-01
2.071182489395141602e+00
6.919739842414855957e-01
2.929443120956420898e-01
7.180317640304565430e-01
7.791743278503417969e-01
1.475625753402709961e+00
5.187798738479614258e-01
1.628177165985107422e-01
9.659001231193542480e-01
7.539319992065429688e-01
2.148447275161743164e+00
7.796453684568405151e-02
4.697025418281555176e-01
4.887624382972717285e-01
8.177769780158996582e-01
1.643368959426879883e+00
-2.990632951259613037e-01
3.750068545341491699e-01
3.674548864364624023e-01
1.081166386604309082e+00
1.854351401329040527e+00
7.335445880889892578e-01
1.165939331054687500e+00
7.185119390487670898e-01
1.565695762634277344e+00
1.172220230102539062e+00
-6.414437890052795410e-01
9.005547761917114258e-01
3.451696336269378662e-01
1.268810510635375977e+00
6.137815713882446289e-01
-2.498000711202621460e-01
3.313057124614715576e-01
-6.288485229015350342e-02
1.769096732139587402e+00
7.267903089523315430e-01
-1.140081062912940979e-01
1.818255335092544556e-01
2.040795795619487762e-02
1.865851879119873047e+00
1.577056884765625000e+00
4.595326781272888184e-01
4.516724646091461182e-01
4.689352810382843018e-01
1.297976136207580566e+00
4.542130231857299805e-02
-5.006287693977355957e-01
4.073216915130615234e-01
3.152323365211486816e-01
1.779760003089904785e+00
-2.951416671276092529e-01
-4.518473446369171143e-01
1.281401813030242920e-01
8.436703681945800781e-01
1.378687977790832520e+00
-1.004147171974182129e+00
-1.884741485118865967e-01
-5.525939464569091797e-01
-3.074058592319488525e-01
7.568088173866271973e-02
-5.190826058387756348e-01
-3.072235286235809326e-01
-6.438646316528320312e-01
1.377216458320617676e+00
5.002424716949462891e-01
-1.004667758941650391e+00
8.605413883924484253e-02
-1.399363726377487183e-01
9.583728909492492676e-01
-4.487142860889434814e-01
-5.461035966873168945e-01
-2.398278564214706421e-01
-5.599851533770561218e-02
1.309615969657897949e+00
1.680257320404052734e-01
-5.147393941879272461e-01
-1.519467029720544815e-02
-6.349221467971801758e-01
1.559033036231994629e+00
1.155216574668884277e+00
1.325472891330718994e-01
-1.415982991456985474e-01
6.333184242248535156e-02
1.323650598526000977e+00
-7.564417123794555664e-01
-9.433240294456481934e-01
-7.824660539627075195e-01
-2.390025854110717773e-01
1.325139641761779785e+00
-1.890401124954223633e+00
-9.784096479415893555e-01
4.567287862300872803e-02
9.694303274154663086e-01
9.744129776954650879e-01
-1.829847097396850586e+00
-5.462934374809265137e-01
-1.479256749153137207e-01
-1.012114882469177246e+00
-1.190637588500976562e+00
-5.651907920837402344e-01
-7.492643594741821289e-01
-8.154895901679992676e-01
1.110832810401916504e+00
2.536063194274902344e-01
-1.323113441467285156e+00
-5.456372499465942383e-01
-8.399896025657653809e-01
2.217085510492324829e-01
1.087532281875610352e+00
-9.379754066467285156e-01
-1.328711032867431641e+00
-6.105839610099792480e-01
1.144675493240356445e+00
-9.051824361085891724e-02
-1.542489647865295410e+00
-1.318999052047729492e+00
-6.068744063377380371e-01
8.277209997177124023e-01
-1.042441248893737793e+00
-5.378365516662597656e-01
-9.236975312232971191e-01
-3.201417624950408936e-01
1.344513893127441406e+00
-1.098087072372436523e+00
-5.267499685287475586e-01
-6.180514693260192871e-01
-5.594940856099128723e-02
7.861959338188171387e-01
9.094670414924621582e-02
-3.249203562736511230e-01
-7.895546555519104004e-01
9.284026026725769043e-01
5.235354304313659668e-01
-1.352972149848937988e+00
-1.076158210635185242e-01
-3.688605725765228271e-01
5.123111009597778320e-01
4.906130582094192505e-02
-8.556665778160095215e-01
-1.047519922256469727e+00
-9.127197861671447754e-01
8.583303093910217285e-01
2.002905458211898804e-01
-1.030091524124145508e+00
-6.779650449752807617e-01
-6.176059842109680176e-01
2.611810266971588135e-01
-4.700450301170349121e-01
-6.407485008239746094e-01
-8.033600449562072754e-01
-1.626744270324707031e-01
1.369746208190917969e+00
-2.775822877883911133e-01
-8.429796099662780762e-01
-5.849866867065429688e-01
-8.505257964134216309e-02
1.853966236114501953e+00
3.198909759521484375e-01
5.152365565299987793e-01
-7.481825351715087891e-02
7.974246144294738770e-01
1.178550958633422852e+00
-1.822502017021179199e+00
7.867646962404251099e-02
-5.831339359283447266e-01
-8.384052664041519165e-02
7.055504918098449707e-01
-1.443948149681091309e+00
-6.274436116218566895e-01
-6.848311424255371094e-01
5.238329172134399414e-01
7.625684142112731934e-02
-1.266761422157287598e+00
-7.108190655708312988e-01
-7.632362842559814453e-01
5.329337716102600098e-01
8.767088651657104492e-01
-1.866655230522155762e+00
-1.430152654647827148e+00
-9.793148040771484375e-01
8.776838183403015137e-01
-1.457259058952331543e-01
-1.249241232872009277e+00
-1.432445049285888672e+00
-1.462994337081909180e+00
7.469447255134582520e-01
-9.704543352127075195e-01
-1.294142127037048340e+00
-1.148295760154724121e+00
-5.936816930770874023e-01
1.068194389343261719e+00
-9.795081019401550293e-01
-1.269108414649963379e+00
-9.177853465080261230e-01
-1.217766761779785156e+00
-1.147508502006530762e+00
-1.508088111877441406e+00
-6.263389587402343750e-01
-9.220001697540283203e-01
2.768513560295104980e-01
7.258992791175842285e-01
-1.777937650680541992e+00
-4.067229628562927246e-01
-4.230268895626068115e-01
-4.592524096369743347e-02
5.435757637023925781e-01
-6.037533283233642578e-01
-1.134325563907623291e-01
-7.682794928550720215e-01
8.913397789001464844e-01
-6.007983162999153137e-02
-9.699841141700744629e-01
-1.925661265850067139e-01
-1.527739763259887695e-01
1.119291901588439941e+00
-7.347120344638824463e-02
-8.478481769561767578e-01
-5.277233123779296875e-01
-5.001564621925354004e-01
1.071884989738464355e+00
-1.269508004188537598e-01
-8.821652531623840332e-01
-8.013731837272644043e-01
-4.596932232379913330e-01
3.332826197147369385e-01
-8.996860980987548828e-01
-3.311959207057952881e-01
-9.173204302787780762e-01
6.640723347663879395e-01
1.084987759590148926e+00
-2.011084556579589844e+00
-5.960751771926879883e-01
-7.690147757530212402e-01
6.734865903854370117e-02
6.541494131088256836e-01
-4.993267357349395752e-01
-1.187106847763061523e+00
-1.414376020431518555e+00
9.793390035629272461e-01
5.188412666320800781e-01
-1.761542558670043945e+00
-7.798315882682800293e-01
-9.507198333740234375e-01
1.082129716873168945e+00
-3.842283785343170166e-02
-1.041652321815490723e+00
-5.815100073814392090e-01
-9.054646492004394531e-01
1.133475661277770996e+00
1.480844765901565552e-01
-8.513916730880737305e-01
-2.655449509620666504e-01
-8.741697669029235840e-01
2.621162533760070801e-01
-4.400706291198730469e-01
-7.927294969558715820e-01
-5.023552179336547852e-01
4.984538070857524872e-03
1.331883311271667480e+00
-9.855672717094421387e-01
-1.215582609176635742e+00
-6.612722873687744141e-01
-5.978642702102661133e-01
6.189877986907958984e-01
-4.190979301929473877e-01
-1.162949919700622559e+00
-1.521314144134521484e+00
2.080111503601074219e-01
8.758629560470581055e-01
-2.071883916854858398e+00
-7.217183113098144531e-01
-1.210772395133972168e+00
3.196080327033996582e-01
5.393067598342895508e-01
-1.603423237800598145e+00
-5.700024366378784180e-01
-1.636046171188354492e+00
1.017813324928283691e+00
4.588039517402648926e-01
-9.652980566024780273e-01
-7.249496132135391235e-02
-3.738559484481811523e-01
1.261584281921386719e+00
1.309389948844909668e+00
-2.966165542602539062e-01
-2.742091715335845947e-01
-1.097913011908531189e-01
1.161098480224609375e+00
1.757264435291290283e-01
-6.541302204132080078e-01
-1.637984812259674072e-01
-1.555872261524200439e-01
1.110893011093139648e+00
-4.438021481037139893e-01
-7.838764190673828125e-01
-1.917070150375366211e-01
-1.714944690465927124e-01
1.279843807220458984e+00
-1.112702369689941406e+00
-7.763397097587585449e-01
-7.956442832946777344e-01
1.324896216392517090e-01
-7.305938005447387695e-02
-9.715918898582458496e-01
-3.345171809196472168e-01
-8.169342279434204102e-01
1.142570376396179199e+00
4.545705914497375488e-01
-1.456460595130920410e+00
7.564588636159896851e-02
-3.440408408641815186e-01
3.191255331039428711e-01
1.633036732673645020e-01
-3.237698972225189209e-01
1.158740278333425522e-02
-6.287832260131835938e-01
1.284177303314208984e+00
6.349556446075439453e-01
-8.748988509178161621e-01
-3.121145963668823242e-01
-4.166075587272644043e-01
3.435215055942535400e-01
1.119662880897521973e+00
-1.219609141349792480e+00
3.937261179089546204e-02
8.918024599552154541e-02
1.279204607009887695e+00
3.324626479297876358e-03
-4.133393466472625732e-01
3.989854753017425537e-01
3.715187311172485352e-01
1.403075575828552246e+00
-7.451780438423156738e-01
-9.682618826627731323e-02
2.369957417249679565e-01
9.729676246643066406e-01
1.180542111396789551e+00
-1.276923418045043945e+00
-1.274039149284362793e-01
-4.834116399288177490e-01
5.060909986495971680e-01
2.874619662761688232e-01
-1.389286965131759644e-01
1.076624076813459396e-02
-4.689517915248870850e-01
1.199520587921142578e+00
5.238336920738220215e-01
-8.276830911636352539e-01
-1.872139275074005127e-01
2.090060263872146606e-01
2.051303148269653320e+00
1.114559322595596313e-01
-2.347607463598251343e-01
4.216247797012329102e-01
5.802505090832710266e-02
1.447641730308532715e+00
2.151118069887161255e-01
-3.194549083709716797e-01
1.172386407852172852e+00
5.149851366877555847e-02
1.851278066635131836e+00
1.539908289909362793e+00
5.831285119056701660e-01
9.570290446281433105e-01
3.772708177566528320e-01
1.348153114318847656e+00
-3.166360259056091309e-01
-8.274579644203186035e-01
7.072634249925613403e-02
3.253082931041717529e-01
1.006873726844787598e+00
-1.524866819381713867e+00
6.823360174894332886e-02
-1.616753637790679932e-01
9.148352146148681641e-01
1.081274032592773438e+00
-1.474350810050964355e+00
-1.072040051221847534e-01
-4.405914247035980225e-01
9.523031115531921387e-01
1.096673607826232910e+00
1.076799258589744568e-01
-2.187076210975646973e-01
-7.472989559173583984e-01
1.164506912231445312e+00
2.628854811191558838e-01
-1.024144649505615234e+00
2.414091117680072784e-02
-5.773281455039978027e-01
1.383328318595886230e+00
2.715277373790740967e-01
-5.173646807670593262e-01
-3.143950998783111572e-01
-3.724326565861701965e-02
1.534650325775146484e+00
-8.560489118099212646e-02
-8.313425779342651367e-01
-7.848806977272033691e-01
-3.906248509883880615e-01
1.055866122245788574e+00
-9.574516415596008301e-01
-1.970477104187011719e-01
-7.486535608768463135e-02
5.476278066635131836e-01
1.333237648010253906e+00
-8.143739104270935059e-01
-5.557758733630180359e-03
-2.434594333171844482e-01
8.214958906173706055e-01
1.570076107978820801e+00
-7.047885656356811523e-02
2.222448587417602539e-01
-4.588412940502166748e-01
1.141214728355407715e+00
7.455771565437316895e-01
-1.357452630996704102e+00
6.386607885360717773e-01
5.780314281582832336e-02
2.127627611160278320e+00
8.136377334594726562e-01
-1.601975262165069580e-01
5.820270776748657227e-01
-2.505381219089031219e-02
1.249570727348327637e+00
4.025548398494720459e-01
-5.230206251144409180e-01
5.495051667094230652e-02
-6.048001050949096680e-01
6.220529079437255859e-01
3.071287460625171661e-02
-3.048745691776275635e-01
-7.380207628011703491e-02
3.798750787973403931e-02
1.495839357376098633e+00
-3.619787096977233887e-02
-6.888928413391113281e-01
8.201068639755249023e-02
-5.319930911064147949e-01
1.080470442771911621e+00
-1.602509021759033203e-01
-6.478122621774673462e-02
-6.994880437850952148e-01
4.235289394855499268e-01
1.126613736152648926e+00
-1.421193599700927734e+00
-3.228152692317962646e-01
-2.109939306974411011e-01
3.738234937191009521e-01
5.569085478782653809e-01
-8.245064020156860352e-01
-6.085107922554016113e-01
-9.159767031669616699e-01
1.162545680999755859e+00
1.816629469394683838e-01
-1.202039480209350586e+00
-2.030169516801834106e-01
-5.188723206520080566e-01
8.015256524085998535e-01
-9.015709906816482544e-02
-4.745756387710571289e-01
-2.839116752147674561e-01
4.798664711415767670e-03
1.214909791946411133e+00
1.644935905933380127e-01
-5.856900215148925781e-01
1.328443735837936401e-01
-4.399730861186981201e-01
1.262869596481323242e+00
5.007058978080749512e-01
-2.881459295749664307e-01
-3.207865953445434570e-01
-6.979444622993469238e-02
1.341615438461303711e+00
-1.088759303092956543e+00
-8.383805751800537109e-01
-7.146457433700561523e-01
2.283103764057159424e-01
9.427704811096191406e-01
-1.899056911468505859e+00
-8.674431443214416504e-01
-7.218745946884155273e-01
1.708706766366958618e-01
9.310695528984069824e-01
-1.687715649604797363e+00
-5.535950064659118652e-01
-9.489238262176513672e-01
1.342877745628356934e-02
8.966574668884277344e-01
-4.156351387500762939e-01
-7.154635190963745117e-01
-3.571180701255798340e-01
8.994219303131103516e-01
3.118406236171722412e-01
-8.283030986785888672e-01
-6.557316184043884277e-01
-5.288985371589660645e-01
6.090978980064392090e-01
-1.305483728647232056e-01
-7.365528345108032227e-01
-7.707617282867431641e-01
-2.742152214050292969e-01
1.028803825378417969e+00
-5.380817651748657227e-01
-8.612173199653625488e-01
-6.621432900428771973e-01
-1.003975510597229004e+00
1.379890888929367065e-01
-1.892949104309082031e+00
-8.061967492103576660e-01
-7.823890447616577148e-01
-4.965130239725112915e-02
1.033609509468078613e+00
-2.116065740585327148e+00
-9.553281664848327637e-01
-1.426306128501892090e+00
-5.271874070167541504e-01
4.827695786952972412e-01
-1.038401603698730469e+00
-1.516625165939331055e+00
-2.341194152832031250e+00
9.653103947639465332e-01
-1.237588096410036087e-02
-2.327080488204956055e+00
-1.157793045043945312e+00
-1.644734263420104980e+00
8.502702116966247559e-01
1.306046079844236374e-02
-1.030883193016052246e+00
-1.095171332359313965e+00
-7.044503092765808105e-01
1.039436697959899902e+00
-8.133055269718170166e-02
-1.115242958068847656e+00
-1.269214391708374023e+00
-1.473587393760681152e+00
3.201712071895599365e-01
-1.134651899337768555e+00
-1.115537881851196289e+00
-1.192729473114013672e+00
-7.978111505508422852e-01
1.267288923263549805e+00
-1.166629672050476074e+00
-1.121013641357421875e+00
-1.261873722076416016e+00
-1.328279376029968262e+00
8.269261568784713745e-02
-1.756252050399780273e+00
-7.050868868827819824e-01
-1.331310629844665527e+00
6.292827725410461426e-01
8.272963166236877441e-01
-2.168452978134155273e+00
-4.948656857013702393e-01
-9.155898690223693848e-01
-5.854949355125427246e-01
7.844650745391845703e-01
-6.632149815559387207e-01
-1.152791142463684082e+00
-1.414162039756774902e+00
7.762833237648010254e-01
-1.025945413857698441e-02
-1.428321838378906250e+00
-1.680951952934265137e+00
-1.652949690818786621e+00
-2.099505253136157990e-02
-4.883136153221130371e-01
-1.454646706581115723e+00
-9.504693150520324707e-01
-4.329842925071716309e-01
8.319293856620788574e-01
-3.005979359149932861e-01
-9.902142286300659180e-01
-8.605501055717468262e-01
-3.238973617553710938e-01
1.700776338577270508e+00
5.150219053030014038e-02
-1.502626180648803711e+00
-7.629624605178833008e-01
-9.841634333133697510e-02
1.093295931816101074e+00
-1.539367198944091797e+00
-1.209898829460144043e+00
-1.346761465072631836e+00
3.944276645779609680e-02
8.098483085632324219e-01
-2.110473155975341797e+00
-5.475704073905944824e-01
-1.079479336738586426e+00
7.106897830963134766e-01
2.885413765907287598e-01
-1.887301087379455566e+00
-9.128119349479675293e-01
-1.189945101737976074e+00
2.522060871124267578e-01
7.147786021232604980e-01
-1.355851292610168457e+00
-1.128523588180541992e+00
-1.365262985229492188e+00
6.480383872985839844e-01
-1.092461794614791870e-01
-1.420326471328735352e+00
-1.194711446762084961e+00
-8.484299182891845703e-01
5.190659165382385254e-01
-7.782169580459594727e-01
-1.244936943054199219e+00
-1.099492430686950684e+00
-9.452280402183532715e-01
1.047581315040588379e+00
-5.039682984352111816e-01
-1.276637315750122070e+00
-1.145148515701293945e+00
-7.996903061866760254e-01
4.897749423980712891e-01
-1.432595610618591309e+00
-7.728787660598754883e-01
-8.570775985717773438e-01
5.894197821617126465e-01
8.606244921684265137e-01
-1.851455688476562500e+00
-9.790439009666442871e-01
-1.664030313491821289e+00
-3.908990919589996338e-01
1.641695052385330200e-01
-9.149601459503173828e-01
-1.490585207939147949e+00
-2.047416210174560547e+00
6.568433642387390137e-01
4.740802571177482605e-02
-1.577868461608886719e+00
-1.443233370780944824e+00
-1.335817694664001465e+00
6.108996868133544922e-01
-2.464495599269866943e-01
-1.513987183570861816e+00
-1.282011151313781738e+00
-1.050146341323852539e+00
9.344533681869506836e-01
-5.039255619049072266e-01
-1.351713061332702637e+00
-1.055314064025878906e+00
-1.310814499855041504e+00
5.546695590019226074e-01
-1.087737321853637695e+00
-1.208149671554565430e+00
-9.502143263816833496e-01
-2.234585881233215332e-01
1.365902304649353027e+00
-1.434656143188476562e+00
-1.004457235336303711e+00
-1.014116525650024414e+00
-5.991424322128295898e-01
1.084132552146911621e+00
-6.737479567527770996e-01
-2.283049583435058594e+00
-1.631573319435119629e+00
6.767160296440124512e-01
6.301271915435791016e-01
-2.346016645431518555e+00
-1.163195967674255371e+00
-1.481600403785705566e+00
2.481871545314788818e-01
-2.378885149955749512e-01
-1.436637401580810547e+00
-1.300758600234985352e+00
-1.484650731086730957e+00
1.040462970733642578e+00
-1.862050592899322510e-01
-1.376238346099853516e+00
-8.176490068435668945e-01
-1.413080692291259766e+00
1.923269927501678467e-01
3.446605205535888672e-01
-1.492555499076843262e+00
-1.328149557113647461e+00
-3.555094301700592041e-01
1.100929021835327148e+00
-6.411685943603515625e-01
-1.311802387237548828e+00
-9.639342427253723145e-01
-4.750308692455291748e-01
1.143302440643310547e+00
-1.506365418434143066e+00
-1.252337694168090820e+00
-1.140000104904174805e+00
3.261266350746154785e-01
1.200315356254577637e+00
-1.857147693634033203e+00
-1.101424574851989746e+00
-9.894811511039733887e-01
-1.454974263906478882e-01
-8.977601528167724609e-01
-1.269664049148559570e+00
-5.484969019889831543e-01
-1.276779770851135254e+00
1.307563662528991699e+00
1.126383021473884583e-01
-1.345842003822326660e+00
-3.020493686199188232e-01
-9.319702982902526855e-01
1.067203164100646973e+00
7.092849016189575195e-01
-9.657762646675109863e-01
-1.305261373519897461e+00
-8.320271372795104980e-01
1.332245588302612305e+00
2.039988711476325989e-02
-1.021791458129882812e+00
-8.737924695014953613e-02
-9.971950054168701172e-01
1.579459428787231445e+00
3.190769255161285400e-01
-6.932498216629028320e-01
-7.713055610656738281e-02
-1.454890966415405273e-01
1.379880666732788086e+00
-5.590125322341918945e-01
-4.653903841972351074e-01
4.558987542986869812e-02
1.019015088677406311e-01
1.623049974441528320e+00
1.661185733973979950e-02
-2.657677233219146729e-01
-7.433199286460876465e-01
1.067113161087036133e+00
1.127084851264953613e+00
-1.423712491989135742e+00
-2.333064936101436615e-02
-4.916755259037017822e-01
9.548541903495788574e-01
7.811799645423889160e-01
-6.746251583099365234e-01
-2.954614460468292236e-01
-1.039064407348632812e+00
1.268923521041870117e+00
3.462374806404113770e-01
-3.795077800750732422e-01
3.920059204101562500e-01
-1.629010140895843506e-01
1.267876505851745605e+00
2.470656186342239380e-01
-8.732049167156219482e-02
2.128088921308517456e-01
6.152982711791992188e-01
1.487861871719360352e+00
1.255976557731628418e-01
-3.098946213722229004e-01
1.977782398462295532e-01
-1.036152914166450500e-01
2.239681482315063477e+00
1.016916871070861816e+00
-3.031021170318126678e-02
7.125788927078247070e-02
9.438929557800292969e-01
1.394495248794555664e+00
-9.055253267288208008e-01
-1.790563389658927917e-02
3.599290251731872559e-01
1.117621660232543945e+00
1.131027102470397949e+00
-1.459491372108459473e+00
-1.065970584750175476e-02
-8.559818863868713379e-01
1.614953994750976562e+00
4.812732636928558350e-01
-1.715358734130859375e+00
2.000731229782104492e-01
-2.468737214803695679e-01
1.310267567634582520e+00
-7.691753655672073364e-02
-2.287256866693496704e-01
1.632724851369857788e-01
-2.895564436912536621e-01
1.605182290077209473e+00
5.934368968009948730e-01
-2.253646403551101685e-01
6.407364606857299805e-01
7.064811597956577316e-06
2.420217990875244141e+00
1.533784866333007812e-01
-3.980946540832519531e-02
9.303002357482910156e-01
3.992362022399902344e-01
1.537616610527038574e+00
-9.910503029823303223e-02
-2.034784257411956787e-01
1.413555145263671875e-01
-3.120950162410736084e-01
1.764127969741821289e+00
3.156687915325164795e-01
-3.634301126003265381e-01
5.489638447761535645e-02
1.043186902999877930e+00
1.181645393371582031e+00
-1.985297799110412598e+00
-5.694481134414672852e-01
-9.860479831695556641e-01
6.522998213768005371e-01
3.087437152862548828e-01
-1.212696194648742676e+00
-4.665415287017822266e-01
-1.218458533287048340e+00
1.376483201980590820e+00
-1.039283499121665955e-01
-1.556897521018981934e+00
-2.824802994728088379e-01
-9.269644618034362793e-01
1.120607376098632812e+00
1.130465984344482422e+00
1.060747057199478149e-01
-6.929349303245544434e-01
1.921307742595672607e-01
1.241903185844421387e+00
-3.831742703914642334e-01
-1.418484687805175781e+00
-9.541620612144470215e-01
-1.347963571548461914e+00
1.175842165946960449e+00
-8.242708444595336914e-01
-1.387495636940002441e+00
-9.840926527976989746e-01
-6.803385615348815918e-01
1.318738460540771484e+00
-1.151013493537902832e+00
-1.215832948684692383e+00
-9.296825528144836426e-01
-5.537757873535156250e-01
8.970889449119567871e-01
-6.676691174507141113e-01
-1.236558318138122559e+00
-1.328608870506286621e+00
9.764343500137329102e-01
7.671216130256652832e-01
-1.646773695945739746e+00
-6.309116631746292114e-02
-5.464354157447814941e-02
1.412074089050292969e+00
3.802326321601867676e-01
-2.582267224788665771e-01
1.927276104688644409e-01
-2.532881200313568115e-01
1.426057934761047363e+00
1.571951657533645630e-01
-5.647298097610473633e-01
2.335136830806732178e-01
-2.948064804077148438e-01
7.283329963684082031e-01
-3.301471471786499023e-01
-1.360116153955459595e-01
-2.205517143011093140e-01
-8.023221045732498169e-02
1.353592038154602051e+00
-2.998315095901489258e-01
-8.223862200975418091e-02
2.921299040317535400e-01
-4.299760609865188599e-02
2.733952522277832031e+00
-7.532370090484619141e-01
-5.249210074543952942e-02
-3.975642025470733643e-01
7.080538272857666016e-01
1.436896204948425293e+00
-1.353599071502685547e+00
2.750936150550842285e-02
7.301347851753234863e-01
1.006451964378356934e+00
1.447529077529907227e+00
1.467399895191192627e-01
3.435930982232093811e-02
-3.868576884269714355e-01
1.424365878105163574e+00
3.351389169692993164e-01
-1.021718978881835938e+00
-4.567223414778709412e-02
-3.117742240428924561e-01
1.797091603279113770e+00
5.117345452308654785e-01
-4.432322978973388672e-01
-3.863019049167633057e-01
-6.053480133414268494e-02
1.423555970191955566e+00
-8.680876344442367554e-02
-6.568370461463928223e-01
2.418487519025802612e-01
-2.189229279756546021e-01
8.035786747932434082e-01
-5.142981410026550293e-01
-5.067224428057670593e-02
-4.390211403369903564e-01
1.934964060783386230e-01
1.406314015388488770e+00
-6.008809208869934082e-01
7.394694536924362183e-02
6.750293821096420288e-02
-2.067779898643493652e-01
1.768340587615966797e+00
-5.589555501937866211e-01
-8.121961355209350586e-01
-1.277832508087158203e+00
1.065523028373718262e+00
1.202329277992248535e+00
-1.667264103889465332e+00
2.941147238016128540e-02
-3.497227132320404053e-01
8.850656747817993164e-01
5.199224352836608887e-01
-6.139479875564575195e-01
-1.751850694417953491e-01
-7.838725447654724121e-01
1.361126184463500977e+00
2.439960092306137085e-02
-8.810395598411560059e-01
4.072399139404296875e-01
1.155204549431800842e-01
1.684877395629882812e+00
1.124267339706420898e+00
-9.477857500314712524e-02
2.084461897611618042e-01
6.605050563812255859e-01
1.419709682464599609e+00
-2.203958034515380859e-01
-4.149711132049560547e-01
5.838195085525512695e-01
6.323786377906799316e-01
2.028455972671508789e+00
0.000000000000000000e+00
-3.464086353778839111e-02
-8.660938590764999390e-02
5.308437943458557129e-01
1.451654672622680664e+00
-1.319191575050354004e+00
-5.835288166999816895e-01
-6.745112538337707520e-01
4.100436866283416748e-01
2.506077289581298828e-01
-1.490352511405944824e+00
-3.834238648414611816e-01
-9.830858111381530762e-01
1.569304466247558594e+00
2.641051113605499268e-01
-1.671580076217651367e+00
4.161660075187683105e-01
-7.273314595222473145e-01
4.266145825386047363e-01
-4.076979160308837891e-01
-5.746645331382751465e-01
-1.735597997903823853e-01
-6.046305894851684570e-01
1.336708068847656250e+00
-1.474985480308532715e-02
-8.445309996604919434e-01
-1.480576694011688232e-01
-1.140306234359741211e+00
6.744461059570312500e-01
1.191540241241455078e+00
-1.197114944458007812e+00
-6.320747137069702148e-01
9.878718107938766479e-02
1.313939332962036133e+00
-6.798831820487976074e-01
-3.783771991729736328e-01
-5.934066772460937500e-01
-4.814568758010864258e-01
1.162078380584716797e+00
-1.463213682174682617e+00
-6.814346909523010254e-01
-1.864906072616577148e+00
5.543684959411621094e-01
9.294749498367309570e-01
-2.278511285781860352e+00
-8.202362656593322754e-01
-1.232764124870300293e+00
-3.285331130027770996e-01
-1.308105587959289551e+00
-1.118156790733337402e+00
-6.028963923454284668e-01
-1.327777624130249023e+00
1.165864348411560059e+00
-4.817934334278106689e-02
-1.815021514892578125e+00
-9.988277554512023926e-01
-1.726553678512573242e+00
-1.174554079771041870e-01
4.065667390823364258e-01
-2.104031562805175781e+00
-1.959877490997314453e+00
-7.328056693077087402e-01
7.722721695899963379e-01
-6.976721882820129395e-01
-1.576119184494018555e+00
-1.391972661018371582e+00
-9.216368794441223145e-01
6.162126064300537109e-01
-1.361680269241333008e+00
-1.380182743072509766e+00
-1.277251839637756348e+00
-6.558707356452941895e-01
8.118399381637573242e-01
-1.784257411956787109e+00
-1.163473248481750488e+00
-2.007567882537841797e+00
-1.464488267898559570e+00
6.938551366329193115e-02
-2.000172853469848633e+00
-2.261902332305908203e+00
-2.723245620727539062e+00
5.477986335754394531e-01
3.852691054344177246e-01
-2.745759010314941406e+00
-1.170530200004577637e+00
-2.283046007156372070e+00
6.352708935737609863e-01
-4.307696223258972168e-01
-2.181237697601318359e+00
-1.215800762176513672e+00
-1.803240299224853516e+00
4.499235749244689941e-01
-4.838329255580902100e-01
-1.726896762847900391e+00
-7.700121998786926270e-01
-1.340450406074523926e+00
-4.640132188796997070e-01
-1.060226917266845703e+00
-1.133041024208068848e+00
-1.140135765075683594e+00
-6.438993215560913086e-01
1.079732179641723633e+00
-5.437875986099243164e-01
-1.349916338920593262e+00
-2.796706855297088623e-01
-6.268092393875122070e-01
1.497446298599243164e+00
5.173372477293014526e-02
-1.460589051246643066e+00
-1.382464766502380371e+00
4.159527420997619629e-01
9.705491065979003906e-01
-1.299673914909362793e+00
-6.267352104187011719e-01
-1.242766380310058594e+00
9.326796531677246094e-01
1.097290217876434326e-01
-1.807052254676818848e+00
-8.964557647705078125e-01
-1.793236970901489258e+00
1.098379850387573242e+00
-1.487144380807876587e-01
-1.970057010650634766e+00
-6.166082024574279785e-01
-7.757868766784667969e-01
4.300249814987182617e-01
4.986236095428466797e-01
-7.599086165428161621e-01
-1.366173028945922852e+00
-1.058313012123107910e+00
1.216557741165161133e+00
-3.192199170589447021e-01
-1.527026891708374023e+00
-2.907838523387908936e-01
-9.059345722198486328e-01
7.445089221000671387e-01
-7.204716801643371582e-01
-1.210700750350952148e+00
-9.264227151870727539e-01
-3.704887628555297852e-01
1.110077977180480957e+00
-9.696490168571472168e-01
-1.530722975730895996e+00
-1.720957279205322266e+00
-8.146323561668395996e-01
7.533296011388301849e-03
-1.676234960556030273e+00
-1.208361148834228516e+00
-1.332835555076599121e+00
3.502794802188873291e-01
1.041683554649353027e+00
-2.061496257781982422e+00
-2.839931845664978027e-01
-6.295416951179504395e-01
4.532451033592224121e-01
8.611174225807189941e-01
-6.224114894866943359e-01
-1.860926151275634766e-01
-1.166648864746093750e+00
1.652973055839538574e+00
1.489977091550827026e-01
-1.239644646644592285e+00
-5.784043576568365097e-03
-4.976852536201477051e-01
1.445823192596435547e+00
6.348917633295059204e-02
-6.543792486190795898e-01
-2.736167907714843750e-01
-2.864845395088195801e-01
1.364469408988952637e+00
-1.029198169708251953e-01
-8.691725730895996094e-01
-5.090255737304687500e-01
-5.261482000350952148e-01
9.532554149627685547e-01
-6.525949835777282715e-01
-5.758224129676818848e-01
-1.089286327362060547e+00
5.086796283721923828e-01
1.245629191398620605e+00
-9.000660777091979980e-01
-3.652260005474090576e-01
-8.694489598274230957e-01
6.897136569023132324e-03
1.269981980323791504e+00
-3.129303455352783203e-01
-6.018480658531188965e-01
-1.566336035728454590e+00
1.505955815315246582e+00
6.047058701515197754e-01
-1.867087125778198242e+00
5.482521839439868927e-03
-1.553214669227600098e+00
1.604479551315307617e+00
-1.086843460798263550e-01
-1.323922276496887207e+00
-7.217412590980529785e-01
-8.375653028488159180e-01
1.477107644081115723e+00
-3.626261651515960693e-01
-1.287060618400573730e+00
-3.692553341388702393e-01
-1.405226469039916992e+00
7.409729957580566406e-01
8.654252290725708008e-01
-1.283071875572204590e+00
-8.803310990333557129e-01
-1.854223608970642090e-01
1.147201299667358398e+00
-1.347263455390930176e-01
-1.085813403129577637e+00
-3.553348779678344727e-01
-2.823362648487091064e-01
1.627092838287353516e+00
-4.384732544422149658e-01
-2.412510365247726440e-01
-4.301260411739349365e-01
8.072852492332458496e-01
1.316126465797424316e+00
-1.088458776473999023e+00
-5.850456357002258301e-01
-1.621308326721191406e-01
2.801214754581451416e-01
-4.014548957347869873e-01
-8.156927824020385742e-01
-3.416653275489807129e-01
-5.539092421531677246e-01
1.453822135925292969e+00
1.625047922134399414e-01
-1.142508029937744141e+00
-8.209764957427978516e-02
7.941221445798873901e-02
1.150193929672241211e+00
-1.211357954889535904e-02
8.561876416206359863e-02
2.259674221277236938e-01
8.006142079830169678e-02
1.592090606689453125e+00
2.497008144855499268e-01
-2.043121606111526489e-01
6.165974140167236328e-01
-2.765859961509704590e-01
1.823468685150146484e+00
1.149017453193664551e+00
-5.085170269012451172e-01
-2.671868801116943359e-01
2.721452713012695312e-01
1.379031538963317871e+00
-5.307503342628479004e-01
-1.511744558811187744e-01
-2.777248620986938477e-01
5.423507690429687500e-01
1.255192637443542480e+00
-1.394406795501708984e+00
-5.413492769002914429e-02
-1.221148133277893066e+00
1.354254007339477539e+00
9.644636511802673340e-01
-1.361338496208190918e+00
3.191724717617034912e-01
-9.041304141283035278e-02
1.397175669670104980e+00
-3.996271789073944092e-01
-1.438479423522949219e-01
6.149795055389404297e-01
3.885914757847785950e-02
1.874263763427734375e+00
5.087438225746154785e-01
-3.676998615264892578e-01
6.689254045486450195e-01
3.067185282707214355e-01
1.826142668724060059e+00
1.514112234115600586e+00
-3.682227432727813721e-02
6.428856402635574341e-02
4.855946302413940430e-01
1.372695207595825195e+00
2.491704076528549194e-01
-4.640591144561767578e-01
3.735823929309844971e-01
8.065772652626037598e-01
1.990247011184692383e+00
1.056135296821594238e-01
2.076000124216079712e-01
-2.269922643899917603e-01
6.217277646064758301e-01
1.526039123535156250e+00
-6.143721342086791992e-01
7.601456344127655029e-02
-2.437681108713150024e-01
9.342715740203857422e-01
1.376409292221069336e+00
1.743528395891189575e-01
1.543007045984268188e-01
-2.908141613006591797e-01
1.596876382827758789e+00
6.339294314384460449e-01
-1.506339788436889648e+00
-2.129383236169815063e-01
-7.279820442199707031e-01
1.581805586814880371e+00
1.624412983655929565e-01
-5.974401831626892090e-01
1.165627017617225647e-01
-5.572683811187744141e-01
1.717558503150939941e+00
2.989009618759155273e-01
-1.024139523506164551e-01
7.703177928924560547e-01
2.052738964557647705e-01
1.751229763031005859e+00
-1.536314040422439575e-01
2.427736669778823853e-01
3.155784606933593750e-01
5.917199850082397461e-01
1.514482617378234863e+00
-1.362574100494384766e-01
1.413566991686820984e-02
2.466926425695419312e-01
6.990396976470947266e-01
2.434596061706542969e+00
1.240147590637207031e+00
9.055485129356384277e-01
-2.588779032230377197e-01
1.299926996231079102e+00
1.285162806510925293e+00
-1.103677630424499512e+00
-3.093121349811553955e-01
5.419524312019348145e-01
1.635744810104370117e+00
1.287554264068603516e+00
-8.355775475502014160e-01
2.331009209156036377e-01
-3.830828666687011719e-01
1.641423583030700684e+00
4.879761338233947754e-01
-9.944681525230407715e-01
3.549407720565795898e-01
2.145770788192749023e-01
1.006782531738281250e+00
-3.986077606678009033e-01
1.327273994684219360e-01
-2.365938574075698853e-01
2.644734270870685577e-02
1.488234519958496094e+00
7.574139535427093506e-02
-4.652220010757446289e-01
-3.557677567005157471e-02
1.658823639154434204e-01
1.815996408462524414e+00
1.018558740615844727e+00
-3.169852197170257568e-01
4.155807942152023315e-02
4.875354468822479248e-01
1.316677212715148926e+00
-7.786034941673278809e-01
-7.705000638961791992e-01
-6.040452718734741211e-01
1.031305789947509766e+00
7.965071797370910645e-01
-1.551862835884094238e+00
-4.919546842575073242e-01
-8.510140180587768555e-01
1.373197436332702637e+00
9.252935051918029785e-01
-1.530099749565124512e+00
4.414370656013488770e-02
-3.916226029396057129e-01
5.545083284378051758e-01
9.060200452804565430e-01
-2.212178558111190796e-01
-6.812518835067749023e-01
-1.457730978727340698e-01
1.519634008407592773e+00
-1.374547183513641357e-01
-8.595440983772277832e-01
-1.188163608312606812e-01
-5.584634542465209961e-01
1.597463250160217285e+00
-5.035639405250549316e-01
-7.139400839805603027e-01
-5.167902708053588867e-01
-1.948439776897430420e-01
1.282937288284301758e+00
-3.577602207660675049e-01
-9.807227253913879395e-01
-5.501441955566406250e-01
9.084945917129516602e-02
7.372146844863891602e-01
-1.151981115341186523e+00
-2.573653161525726318e-01
-1.204304814338684082e+00
1.119856357574462891e+00
1.229730725288391113e+00
-1.602923870086669922e+00
-5.748904943466186523e-01
-9.233199954032897949e-01
-2.621440589427947998e-01
2.327362000942230225e-01
-1.193921446800231934e+00
-2.412515282630920410e-01
-8.191580772399902344e-01
1.452048659324645996e+00
5.787428617477416992e-01
-1.371053576469421387e+00
-2.864040732383728027e-01
-5.821850895881652832e-01
4.561005234718322754e-01
9.195290803909301758e-01
2.067947946488857269e-02
-1.137444138526916504e+00
-3.219483196735382080e-01
1.396973729133605957e+00
-4.077046215534210205e-01
-1.348214507102966309e+00
-8.017755150794982910e-01
-1.231899499893188477e+00
1.152363777160644531e+00
-1.370260357856750488e+00
-1.543388724327087402e+00
-1.419640064239501953e+00
-2.928786575794219971e-01
9.973251819610595703e-01
-1.325542926788330078e+00
-1.311279773712158203e+00
-1.564529538154602051e+00
-6.624134182929992676e-01
-8.057354092597961426e-01
-1.944413065910339355e+00
-1.205152869224548340e+00
-2.317420721054077148e+00
1.014574408531188965e+00
6.477392911911010742e-01
-2.240480184555053711e+00
-1.137588858604431152e+00
-2.027448415756225586e+00
-5.058048963546752930e-01
6.271736025810241699e-01
-1.724906325340270996e+00
-1.331444978713989258e+00
-1.487563371658325195e+00
1.206666231155395508e+00
-1.404862105846405029e-01
-1.844509124755859375e+00
-9.852848052978515625e-01
-1.276105284690856934e+00
7.611696124076843262e-01
-4.210501611232757568e-01
-1.591260075569152832e+00
-1.448307156562805176e+00
-9.740772843360900879e-01
9.902169704437255859e-01
-5.800037980079650879e-01
-9.705399274826049805e-01
-1.170647025108337402e+00
-1.380980968475341797e+00
-7.216644287109375000e-01
-1.657988309860229492e+00
-9.407631158828735352e-01
-1.836002230644226074e+00
8.153771758079528809e-01
9.411903619766235352e-01
-1.451459646224975586e+00
-9.876016378402709961e-01
-1.978676915168762207e+00
-5.287218689918518066e-01
2.054765373468399048e-01
-1.783136963844299316e+00
-1.954264402389526367e+00
-2.152912378311157227e+00
1.085989713668823242e+00
3.787664175033569336e-01
-2.317340612411499023e+00
-1.018815517425537109e+00
-1.986787199974060059e+00
1.077613830566406250e+00
-3.979604244232177734e-01
-1.413858175277709961e+00
-1.210485458374023438e+00
-1.263039231300354004e+00
1.499000787734985352e+00
-5.530550479888916016e-01
-1.414209246635437012e+00
-7.942286729812622070e-01
-1.582098960876464844e+00
-4.733081459999084473e-01
-1.360508799552917480e+00
-1.252819061279296875e+00
-9.048721194267272949e-01
-8.239614963531494141e-01
9.762622117996215820e-01
-7.411785125732421875e-01
-1.668679952621459961e+00
-1.252919316291809082e+00
-6.197523474693298340e-01
1.010870814323425293e+00
-7.993862032890319824e-01
-1.647923469543457031e+00
-2.930297613143920898e+00
9.024050235748291016e-01
8.044531941413879395e-01
-1.262139201164245605e+00
-5.627877116203308105e-01
-1.129804849624633789e+00
1.142941713333129883e+00
3.870995938777923584e-01
-1.662535429000854492e+00
-3.989612162113189697e-01
-9.524707794189453125e-01
1.468042492866516113e+00
3.271918892860412598e-01
-1.551738977432250977e+00
-6.941223144531250000e-01
-1.042092084884643555e+00
9.537842273712158203e-01
5.418028235435485840e-01
-6.563740968704223633e-01
-1.061099648475646973e+00
-6.118215918540954590e-01
1.349814891815185547e+00
-3.149784207344055176e-01
-8.050528168678283691e-01
-2.204806804656982422e-01
-3.883290886878967285e-01
1.556223154067993164e+00
-7.393881082534790039e-01
-1.039305925369262695e+00
-4.152330160140991211e-01
2.667066752910614014e-01
1.152748465538024902e+00
-9.374045729637145996e-01
-1.033392906188964844e+00
-4.643591940402984619e-01
4.855410158634185791e-01
1.857864409685134888e-01
-1.212304472923278809e+00
-5.704934000968933105e-01
-1.001339554786682129e+00
1.487644076347351074e+00
7.433593869209289551e-01
-1.453317999839782715e+00
-2.247737348079681396e-01
-4.680044353008270264e-01
9.372345805168151855e-01
1.250270485877990723e+00
-3.795908987522125244e-01
-5.701906085014343262e-01
-9.603401422500610352e-01
1.622122883796691895e+00
5.998038128018379211e-02
-1.007673382759094238e+00
-3.012792766094207764e-01
-6.687017679214477539e-01
1.413879752159118652e+00
-3.059103190898895264e-01
-6.384169459342956543e-01
-4.448791146278381348e-01
-5.469598174095153809e-01
1.089213609695434570e+00
-8.938307762145996094e-01
-1.265206217765808105e+00
-6.744830012321472168e-01
-5.734603404998779297e-01
1.447215795516967773e+00
2.357307672500610352e-01
-1.349534034729003906e+00
-8.992808461189270020e-01
5.916495919227600098e-01
1.304248094558715820e+00
-1.299923300743103027e+00
-6.157821416854858398e-01
-1.045803308486938477e+00
1.139145374298095703e+00
7.427126765251159668e-01
-1.300662994384765625e+00
-5.624783039093017578e-01
-1.017988204956054688e+00
1.716104626655578613e+00
2.927744686603546143e-01
-1.808815240859985352e+00
-7.396171092987060547e-01
-1.151364922523498535e+00
6.788696646690368652e-01
5.193479061126708984e-01
-4.914221167564392090e-01
-1.642732620239257812e+00
-8.343898057937622070e-01
1.217005133628845215e+00
-1.520310640335083008e-01
-5.558651685714721680e-01
-8.596687018871307373e-02
-6.409520655870437622e-02
1.471964120864868164e+00
-2.109447717666625977e-01
-4.072901904582977295e-01
-4.757695496082305908e-01
2.872866392135620117e-02
1.502870798110961914e+00
-2.909518778324127197e-02
-5.597491264343261719e-01
2.719693779945373535e-01
3.804197907447814941e-01
1.833457231521606445e+00
4.692220687866210938e-01
-2.196087688207626343e-02
5.146239995956420898e-01
1.956694126129150391e+00
1.572221279144287109e+00
-8.898983597755432129e-01
1.375311911106109619e-01
6.237765308469533920e-03
1.697208404541015625e+00
9.066861867904663086e-01
-2.783664762973785400e-01
-4.226155877113342285e-01
9.602591395378112793e-02
2.386287927627563477e+00
4.752946496009826660e-01
-3.253506720066070557e-01
3.384481072425842285e-01
-2.938510179519653320e-01
1.847144246101379395e+00
1.319839239120483398e+00
4.010980427265167236e-01
8.971375226974487305e-01
4.205959737300872803e-01
1.631930828094482422e+00
2.975156717002391815e-02
-3.265019655227661133e-01
2.875007688999176025e-01
4.199963808059692383e-01
1.563560366630554199e+00
-4.773717001080513000e-02
-5.203766226768493652e-01
-1.467785090208053589e-01
6.996384263038635254e-01
1.506808519363403320e+00
-1.091105222702026367e+00
-7.542835474014282227e-01
5.605925247073173523e-02
1.277910947799682617e+00
1.738603591918945312e+00
-8.091688156127929688e-02
-6.227394938468933105e-01
-1.524777710437774658e-01
1.168391466140747070e+00
-1.630954295396804810e-01
-4.189846038818359375e+00
-4.111691951751708984e+00
-5.491764068603515625e+00
-1.223346948623657227e+00
-2.477894783020019531e+00
-4.013973236083984375e+00
-3.792059659957885742e+00
-3.288169384002685547e+00
3.355813324451446533e-01
-1.781569838523864746e+00
-2.907134771347045898e+00
-3.031935930252075195e+00
-3.718345880508422852e+00
-2.599309921264648438e+00
-3.097871303558349609e+00
-2.541434764862060547e+00
-2.342728137969970703e+00
-1.993147015571594238e+00
5.533772706985473633e-01
-1.487417101860046387e+00
-2.335467338562011719e+00
-2.586636781692504883e+00
-1.622090578079223633e+00
3.916730582714080811e-01
-1.038739085197448730e+00
-2.193802356719970703e+00
-2.791590690612792969e+00
3.921231329441070557e-01
8.986686468124389648e-01
-1.902418732643127441e+00
-9.971874356269836426e-01
-1.460366249084472656e+00
3.997090458869934082e-01
9.169613122940063477e-01
-8.554431796073913574e-01
-9.491349458694458008e-01
-1.262543082237243652e+00
1.394229650497436523e+00
1.797274649143218994e-01
-1.051339745521545410e+00
-2.919783294200897217e-01
-8.320559263229370117e-01
7.570795416831970215e-01
2.523157298564910889e-01


==> plots/data/f030_xoodoo_fixed_10k_nocycles/tvals_sample.txt <==
2.445099353790283203e+00
2.825997114181518555e+00
1.602102041244506836e+00
2.692519903182983398e+00
2.278285264968872070e+00
2.305799007415771484e+00
2.359012126922607422e+00
3.169382095336914062e+00
2.782560825347900391e+00
2.742333412170410156e+00
3.058109760284423828e+00
1.756876826286315918e+00
2.019014596939086914e+00
2.811989307403564453e+00
2.713672399520874023e+00
2.110088586807250977e+00
3.216600179672241211e+00
2.050388097763061523e+00
2.238426923751831055e+00
1.641893029212951660e+00
3.319206953048706055e+00
2.836462736129760742e+00
2.575572252273559570e+00
3.306841135025024414e+00
3.187416315078735352e+00
3.445876598358154297e+00
3.142608642578125000e+00
4.065266132354736328e+00
2.508146286010742188e+00
2.235181808471679688e+00
3.600799322128295898e+00
2.123965263366699219e+00
2.410958766937255859e+00
3.493888854980468750e+00
2.801946401596069336e+00
3.867326021194458008e+00
2.705665588378906250e+00
3.140389204025268555e+00
3.722381830215454102e+00
4.757532596588134766e+00
2.433387517929077148e+00
2.648425817489624023e+00
4.832153320312500000e+00
4.739159584045410156e+00
3.352391242980957031e+00
4.531075000762939453e+00
2.774475336074829102e+00
4.354071617126464844e+00
2.900196790695190430e+00
3.383696556091308594e+00
3.516730785369873047e+00
3.629194498062133789e+00
4.115959167480468750e+00
3.245897293090820312e+00
4.197780609130859375e+00
2.495454788208007812e+00
3.549051046371459961e+00
5.180426120758056641e+00
5.182576656341552734e+00
3.432716846466064453e+00
3.450469255447387695e+00
3.552628517150878906e+00
2.758196115493774414e+00
3.260900974273681641e+00
4.887486934661865234e+00
3.019076347351074219e+00
3.035041570663452148e+00
3.561323881149291992e+00
3.664233446121215820e+00
2.814250707626342773e+00
3.851899862289428711e+00
3.325183391571044922e+00
2.914288997650146484e+00
3.687382459640502930e+00
4.834754467010498047e+00
4.134654998779296875e+00
5.056283950805664062e+00
3.835890769958496094e+00
3.792011737823486328e+00
5.883169651031494141e+00
3.963857173919677734e+00
4.425809383392333984e+00
4.916413307189941406e+00
4.139879226684570312e+00
3.843290805816650391e+00
4.001069545745849609e+00
6.100163936614990234e+00
3.982798099517822266e+00
4.063717842102050781e+00
4.630833148956298828e+00
3.961023330688476562e+00
4.486156463623046875e+00
5.793066501617431641e+00
5.339031219482421875e+00
3.595425844192504883e+00
5.051801204681396484e+00
4.527700424194335938e+00
3.099223852157592773e+00
4.403466701507568359e+00
3.902289390563964844e+00
3.757436037063598633e+00
5.733615398406982422e+00
5.103369235992431641e+00
4.910266876220703125e+00
6.061400413513183594e+00
3.687502145767211914e+00
4.575953006744384766e+00
6.180089473724365234e+00
4.527016639709472656e+00
3.906250238418579102e+00
3.955931663513183594e+00
6.471388816833496094e+00
4.525404453277587891e+00
4.766800403594970703e+00
6.014053344726562500e+00
5.144705772399902344e+00
5.086080074310302734e+00
4.443040370941162109e+00
3.883817672729492188e+00
5.794580936431884766e+00
4.968946456909179688e+00
3.812164306640625000e+00
5.079959869384765625e+00
4.393913269042968750e+00
5.416509151458740234e+00
5.133286476135253906e+00
6.046456336975097656e+00
5.245788097381591797e+00
5.557186126708984375e+00
5.907742023468017578e+00
6.156024456024169922e+00
5.557663917541503906e+00
5.985202789306640625e+00
5.912837505340576172e+00
5.488152503967285156e+00
6.188692569732666016e+00
6.310283660888671875e+00
4.612838745117187500e+00
7.752137184143066406e+00
6.099046707153320312e+00
4.442951202392578125e+00
3.807166576385498047e+00
5.662554264068603516e+00
5.369886398315429688e+00
4.891475677490234375e+00
6.523019313812255859e+00
5.000460147857666016e+00
4.226301670074462891e+00
6.172828674316406250e+00
5.357132911682128906e+00
4.545051097869873047e+00
6.245128631591796875e+00
4.600177764892578125e+00
6.073673725128173828e+00
4.311075210571289062e+00
5.379119873046875000e+00
6.023256778717041016e+00
5.458366394042968750e+00
7.066238403320312500e+00
5.965686798095703125e+00
6.386622905731201172e+00
6.240474700927734375e+00
4.938298702239990234e+00
5.566807270050048828e+00
6.972756385803222656e+00
5.963092327117919922e+00
6.395909786224365234e+00
5.882515907287597656e+00
5.523437500000000000e+00
3.944412946701049805e+00
5.875323772430419922e+00
4.980826377868652344e+00
5.928905963897705078e+00
5.011693954467773438e+00
7.526009082794189453e+00
4.710853576660156250e+00
5.880895614624023438e+00
4.475159168243408203e+00
5.776589393615722656e+00
6.990828037261962891e+00
5.007341384887695312e+00
5.504963874816894531e+00
6.317412376403808594e+00
6.268069744110107422e+00
6.895458221435546875e+00
5.594767093658447266e+00
5.475517749786376953e+00
4.150823593139648438e+00
5.455352783203125000e+00
5.001444816589355469e+00
5.385326385498046875e+00
6.498738288879394531e+00
5.926338195800781250e+00
6.714398384094238281e+00
6.965701103210449219e+00
5.295304775238037109e+00
6.966281414031982422e+00
6.604699611663818359e+00
7.810765743255615234e+00
7.227410316467285156e+00
6.245536804199218750e+00
6.800144672393798828e+00
6.193874835968017578e+00
7.384589672088623047e+00
6.604177951812744141e+00
5.798435211181640625e+00
6.046397209167480469e+00
7.781831264495849609e+00
7.684232234954833984e+00
6.230572700500488281e+00
6.320961475372314453e+00
7.158154487609863281e+00
6.926384449005126953e+00
7.765819549560546875e+00
6.404726982116699219e+00
6.839334011077880859e+00
7.138523101806640625e+00
6.833284378051757812e+00
5.639235973358154297e+00
6.813783168792724609e+00
7.690065860748291016e+00
6.150236129760742188e+00
4.920096397399902344e+00
6.501493453979492188e+00
6.621798038482666016e+00
7.199169158935546875e+00
8.382280349731445312e+00
6.553249835968017578e+00
7.451547622680664062e+00
6.311424732208251953e+00
6.767414569854736328e+00
7.032459259033203125e+00
7.056551933288574219e+00
7.214324474334716797e+00
7.500173568725585938e+00
7.261785507202148438e+00
7.843971252441406250e+00
6.967393398284912109e+00
7.152190685272216797e+00
7.164978027343750000e+00
6.267218112945556641e+00
6.666975498199462891e+00
6.721951484680175781e+00
6.852867126464843750e+00
7.490463256835937500e+00
6.737236022949218750e+00
5.564825534820556641e+00
7.199890613555908203e+00
7.109657287597656250e+00
7.890719413757324219e+00
6.803761005401611328e+00
7.708661079406738281e+00
7.426078796386718750e+00
8.249372482299804688e+00
6.939734458923339844e+00
7.381819248199462891e+00
6.977810382843017578e+00
8.133513450622558594e+00
7.419049739837646484e+00
6.455381870269775391e+00
7.859543323516845703e+00
8.192481040954589844e+00
6.555129051208496094e+00
6.570503711700439453e+00
6.417022228240966797e+00
7.902273178100585938e+00
7.479086399078369141e+00
7.490958690643310547e+00
7.237883090972900391e+00
7.119838237762451172e+00
6.638481616973876953e+00
6.970403194427490234e+00
8.561185836791992188e+00
9.041431427001953125e+00
7.436549186706542969e+00
6.328788280487060547e+00
7.536847114562988281e+00
7.031976699829101562e+00
7.832477569580078125e+00
7.826058387756347656e+00
8.772418975830078125e+00
7.803268432617187500e+00
8.282517433166503906e+00
7.598818778991699219e+00
6.298852920532226562e+00
7.027574062347412109e+00
7.074936389923095703e+00
7.296643733978271484e+00
7.204126834869384766e+00
7.537676334381103516e+00
7.725228309631347656e+00
8.245601654052734375e+00
7.217424392700195312e+00
6.270978450775146484e+00
7.867944717407226562e+00
7.843501567840576172e+00
7.843960285186767578e+00
7.925565242767333984e+00
8.204680442810058594e+00
7.979293346405029297e+00
8.045958518981933594e+00
8.598865509033203125e+00
7.737153053283691406e+00
7.688681125640869141e+00
7.798040390014648438e+00
8.441416740417480469e+00
7.772286891937255859e+00
8.247541427612304688e+00
8.498283386230468750e+00
8.303863525390625000e+00
7.659630298614501953e+00
7.872524261474609375e+00
8.449135780334472656e+00
8.146148681640625000e+00
8.417598724365234375e+00
7.379679203033447266e+00
8.881013870239257812e+00
9.538129806518554688e+00
8.195026397705078125e+00
8.475275993347167969e+00
6.911417961120605469e+00
7.722567081451416016e+00
8.183534622192382812e+00
8.144769668579101562e+00
8.377136230468750000e+00
8.203003883361816406e+00
7.011904716491699219e+00
8.465234756469726562e+00
8.841017723083496094e+00
7.556163311004638672e+00
8.883191108703613281e+00
9.139960289001464844e+00
8.783285140991210938e+00
7.194267749786376953e+00
8.297189712524414062e+00
7.739617824554443359e+00
8.244873046875000000e+00
7.805799961090087891e+00
8.211959838867187500e+00
8.846595764160156250e+00
8.451050758361816406e+00
8.430469512939453125e+00
8.526642799377441406e+00
8.399308204650878906e+00
8.053986549377441406e+00
8.076606750488281250e+00
8.437261581420898438e+00
8.900619506835937500e+00
7.692352294921875000e+00
8.154588699340820312e+00
8.862560272216796875e+00
8.381628036499023438e+00
8.418099403381347656e+00
9.221583366394042969e+00
8.081283569335937500e+00
8.121947288513183594e+00
7.664560317993164062e+00
8.656677246093750000e+00
9.154631614685058594e+00
8.891151428222656250e+00
8.051243782043457031e+00
8.744096755981445312e+00
8.343008995056152344e+00
8.521436691284179688e+00
8.368507385253906250e+00
9.283747673034667969e+00
8.201246261596679688e+00
8.836204528808593750e+00
9.540176391601562500e+00
8.933324813842773438e+00
8.940650939941406250e+00
8.082072257995605469e+00
8.777509689331054688e+00
8.697003364562988281e+00
8.873736381530761719e+00
8.717399597167968750e+00
7.954856872558593750e+00
8.214281082153320312e+00
8.902929306030273438e+00
9.415317535400390625e+00
9.359158515930175781e+00
9.144350051879882812e+00
8.876768112182617188e+00
8.362162590026855469e+00
9.202197074890136719e+00
8.340924263000488281e+00
8.447491645812988281e+00
8.488371849060058594e+00
8.445204734802246094e+00
8.696870803833007812e+00
8.782377243041992188e+00
9.090349197387695312e+00
8.734180450439453125e+00
8.900861740112304688e+00
8.050493240356445312e+00
8.917633056640625000e+00
8.771606445312500000e+00
8.442434310913085938e+00
8.914031982421875000e+00
8.969720840454101562e+00


==> plots/data/f030_xoodoo_fixed_1m/tvals.txt <==
2.667898000000000103e+00
1.946110000000000062e-01
1.547976999999999936e+00
4.311240000000000072e-01
8.813860000000000028e-01
1.913070000000000048e+00
5.635539999999999994e-01
2.658062999999999843e+00
1.916182999999999970e+00
9.378779999999999895e-01
1.970620999999999956e+00
1.177705999999999920e+00
1.246067999999999953e+00
1.239903999999999895e+00
1.952388999999999930e+00
3.639910000000000090e-01
2.419824000000000197e+00
2.438433999999999990e+00
1.949100999999999972e+00
2.223733000000000182e+00
1.086669999999999997e-01
2.824638000000000204e+00
1.845285999999999982e+00
1.495654000000000039e+00
2.870139999999999914e-01
1.995724000000000053e+00
2.894626000000000143e+00
2.683002000000000109e+00
3.403349999999999986e-01
1.548254999999999937e+00
1.708892999999999995e+00
2.035032999999999870e+00
1.724490999999999996e+00
4.663550000000000195e-01
1.345971999999999946e+00
2.311376999999999793e+00
3.332835999999999910e+00
3.540348999999999968e+00
2.413629999999999942e+00
1.225839999999999985e-01
2.174284000000000106e+00
2.129809999999999981e+00
1.609984000000000082e+00
1.575868000000000047e+00
3.189800000000000274e-02
3.185219000000000023e+00
2.789857000000000031e+00
3.089300000000000032e-02
1.727163999999999922e+00
1.151310999999999973e+00
2.365858999999999934e+00
2.008840000000000181e+00
3.011260000000000048e-01
6.869760000000000311e-01
2.641690000000000094e+00
3.480516999999999861e+00
3.896694999999999798e+00
1.799644999999999939e+00
3.351169999999999982e-01
2.261946000000000012e+00
2.747301999999999911e+00
1.487049999999999983e+00
1.211079999999999934e-01
1.901019000000000014e+00
2.189703999999999873e+00
3.245013000000000147e+00
1.019131999999999927e+00
2.103534999999999933e+00
1.225349999999999939e+00
2.455459999999999976e+00
2.109224999999999905e+00
5.724089999999999456e-01
1.387472999999999956e+00
1.550086999999999993e+00
1.488134000000000068e+00
2.818346000000000018e+00
1.633308999999999900e+00
2.869700000000000029e-01
3.290490999999999833e+00
2.979387000000000008e+00
2.336653999999999787e+00
9.988409999999999789e-01
1.033357999999999999e+00
3.296186000000000060e+00
3.300092999999999943e+00
1.543913000000000091e+00
1.738531999999999966e+00
1.818508999999999931e+00
2.568789000000000211e+00
2.647199000000000080e+00
1.291236999999999968e+00
1.357644000000000073e+00
2.757391999999999843e+00
2.910576999999999970e+00
3.378718999999999806e+00
1.254637000000000002e+00
8.717530000000000001e-01
3.089611999999999803e+00
2.873498999999999803e+00
2.668121000000000187e+00
4.804209999999999869e-01
1.229780000000000040e-01
3.102688000000000113e+00
3.000322999999999851e+00
1.023463999999999929e+00
1.425418000000000074e+00
1.291714000000000029e+00
3.202306000000000097e+00
3.362217999999999929e+00
3.415610000000000035e-01
1.041044999999999998e+00
2.271876999999999924e+00
2.970223999999999975e+00
2.385536000000000101e+00
1.316972000000000032e+00
8.958580000000000432e-01
3.082870000000000221e+00
2.990797000000000150e+00
2.899356000000000044e+00
3.576710000000000167e-01
2.192892000000000063e+00
2.451255000000000184e+00
2.521643000000000079e+00
1.340784999999999894e+00
1.602665999999999924e+00
3.917820000000000191e-01
3.083607999999999905e+00
2.091829999999999856e+00
5.238890000000000491e-01
9.554300000000000015e-01
4.643450000000000077e-01
3.031515999999999877e+00
2.246363000000000110e+00
1.442698000000000036e+00
6.120980000000000310e-01
2.343113999999999919e+00
2.840203999999999951e+00
1.937300000000000022e+00
1.692804999999999893e+00
8.753459999999999575e-01
1.844365000000000032e+00
2.454722999999999988e+00
1.299924999999999997e+00
1.617569000000000035e+00
1.422245999999999899e+00
2.732683999999999891e+00
2.686719000000000079e+00
8.299750000000000183e-01
1.143124999999999947e+00
8.451269999999999616e-01
1.816114999999999924e+00
2.590559999999999974e+00
1.287566999999999906e+00
9.182010000000000449e-01
1.892946000000000017e+00
2.945050000000000168e+00
2.242048000000000041e+00
1.570578999999999947e+00
1.047679999999999945e+00
2.108712999999999838e+00
2.747478999999999782e+00
1.954404999999999948e+00
1.712042999999999981e+00
1.760326999999999975e+00
2.352538000000000018e+00
2.150182000000000038e+00
8.281519999999999992e-01
1.475077999999999889e+00
5.425200000000000161e-02
7.714370000000000394e-01
2.684505999999999837e+00
1.297183999999999893e+00
1.428911000000000042e+00
2.635912999999999951e+00
2.556535999999999920e+00
2.133151999999999937e+00
1.709006999999999943e+00
2.330560000000000132e-01
1.582673999999999914e+00
1.923275999999999986e+00
1.135072000000000081e+00
2.172912000000000177e+00
8.149579999999999602e-01
2.590587999999999891e+00
2.148715999999999848e+00
1.603979999999999961e+00
1.854479999999999906e+00
5.128800000000000026e-01
1.287755999999999901e+00
1.719961999999999991e+00
1.342683000000000071e+00
1.750928000000000040e+00
2.591400000000000148e+00
2.309393000000000029e+00
1.630865999999999927e+00
8.924429999999999863e-01
3.908860000000000112e-01
1.859911000000000092e+00
1.856638999999999928e+00
1.769690999999999903e+00
2.047159000000000173e+00
7.768990000000000062e-01
2.536564999999999959e+00
2.704946000000000073e+00
3.061749999999999750e-01
1.500830000000000108e+00
7.506450000000000067e-01
8.722410000000000441e-01
1.313406999999999991e+00
1.263266999999999918e+00
1.868093999999999921e+00
1.677086999999999994e+00
1.886387999999999954e+00
1.720369000000000037e+00
1.581301999999999985e+00
8.947540000000000493e-01
1.475546000000000024e+00
1.102861000000000091e+00
1.104915000000000092e+00
2.875307999999999975e+00
1.914099999999999968e-01
1.949070999999999998e+00
1.503614999999999924e+00
2.208450000000000135e-01
1.387208999999999914e+00
2.901859999999999995e-01
1.247670999999999975e+00
5.486090000000000133e-01
1.491511000000000031e+00
2.558640000000000025e+00
1.244529999999999942e-01
1.052961999999999954e+00
1.465683999999999987e+00
2.707266000000000172e+00
1.991692000000000018e+00
1.880582999999999894e+00
7.916619999999999768e-01
8.716479999999999784e-01
2.866423999999999861e+00
1.032046999999999937e+00
6.478420000000000289e-01
6.998079999999999856e-01
2.290490000000000026e-01
2.234745000000000203e+00
5.611850000000000449e-01
1.197300999999999949e+00
1.266872999999999916e+00
1.392592999999999970e+00
2.586059000000000108e+00
6.610160000000000480e-01
1.943159999999999998e+00
1.684190999999999994e+00
1.148052999999999990e+00
8.432439999999999936e-01
1.432754000000000083e+00
1.384335000000000093e+00
1.139299000000000062e+00
2.654771000000000214e+00
2.359070000000000056e-01
1.674122000000000110e+00
2.171391999999999989e+00
2.398360999999999965e+00
2.185229999999999784e+00
1.108875999999999973e+00
1.100892999999999899e+00
1.477238999999999969e+00
9.231190000000000229e-01
2.571000999999999870e+00
6.011509999999999909e-01
7.202439999999999953e-01
1.428325999999999985e+00
5.768079999999999874e-01
1.959926999999999975e+00
6.183689999999999465e-01
1.028934000000000015e+00
1.652199999999999849e-02
2.737441000000000013e+00
1.720587000000000089e+00
1.569404999999999939e+00
5.140120000000000244e-01
1.392859999999999931e-01
2.834182999999999897e+00
3.882459999999999800e-01
1.198623999999999912e+00
1.436380999999999908e+00
3.261120000000000130e-01
2.495423999999999864e+00
2.580790000000000028e-01
1.427003999999999939e+00
1.331007000000000051e+00
5.540500000000000286e-02
1.061498000000000053e+00
1.971402000000000099e+00
7.425779999999999603e-01
7.090840000000000476e-01
2.772355000000000125e+00
1.664627999999999997e+00
1.522508999999999890e+00
3.683589999999999920e-01
1.503970000000000029e-01
1.056132000000000071e+00
2.747885000000000133e+00
4.180590000000000139e-01
3.106829999999999870e-01
1.449599000000000082e+00
2.359150000000000080e+00
7.179769999999999763e-01
9.395409999999999595e-01
1.915360000000000118e-01
1.407582000000000111e+00
1.693969000000000058e+00
2.096166000000000196e+00
1.892428999999999917e+00
1.062540999999999958e+00
2.308149999999999924e+00
1.808283000000000085e+00
1.475762999999999936e+00
1.180763000000000007e+00
6.765879999999999672e-01
6.520139999999999825e-01
9.610180000000000389e-01
1.740872999999999893e+00
1.268685999999999980e+00
1.001289999999999958e-01
2.553320999999999952e+00
4.191059999999999786e-01
1.232779999999999987e+00
5.430460000000000287e-01
8.889559999999999684e-01
3.338979999999999726e-01
1.280070999999999959e+00
1.052504000000000106e+00
9.050610000000000044e-01
2.429822999999999844e+00
2.017088999999999910e+00
4.936369999999999925e-01
8.295069999999999943e-01
2.231720000000000093e-01
2.259557000000000038e+00
9.500330000000000163e-01
9.706199999999999550e-02
2.718079999999999941e-01
1.022961999999999927e+00
2.797788999999999859e+00
8.587709999999999511e-01
4.837929999999999731e-01
9.096629999999999994e-01
1.677553000000000072e+00
2.083053000000000043e+00
9.398210000000000175e-01
1.295700000000000074e+00
1.307843000000000089e+00
2.550165999999999933e+00
1.647250000000000103e+00
1.236310000000000020e+00
1.227464000000000111e+00
4.691330000000000222e-01
1.973621999999999987e+00
3.986279999999999824e-01
5.941640000000000255e-01
7.751590000000000424e-01
2.566990000000000105e-01
2.591556000000000193e+00
8.478600000000000025e-02
1.375586999999999893e+00
1.415251999999999954e+00
5.634200000000000319e-01
1.909718999999999944e+00
1.564977999999999980e+00
2.487248999999999821e+00
1.172765000000000057e+00
1.814354999999999940e+00
2.035031000000000034e+00
1.214331999999999967e+00
1.073509000000000047e+00
1.367210000000000092e-01
9.738200000000000189e-01
1.974121999999999932e+00
1.825420000000000043e+00
1.960874000000000006e+00
6.878319999999999990e-01
2.884844999999999882e+00
5.179099999999999676e-02
1.331814000000000053e+00
6.948330000000000339e-01
1.266448999999999936e+00
2.215593000000000146e+00
6.698600000000000110e-01
1.170670000000000099e+00
5.167519999999999891e-01
1.532812999999999981e+00
2.295751999999999793e+00
1.818545999999999996e+00
6.773959999999999981e-01
4.883020000000000138e-01
2.652070999999999845e+00
8.601529999999999454e-01
1.856537000000000104e+00
2.539733000000000018e+00
8.321000000000000618e-02
2.598810999999999982e+00
1.626920000000000033e-01
1.265643000000000074e+00
5.620030000000000303e-01
3.793799999999999950e-01
2.258126999999999995e+00
2.236126000000000058e+00
1.318635999999999919e+00
1.989279999999999937e+00
1.265371999999999941e+00
1.834756999999999971e+00
1.438866999999999896e+00
1.455352999999999897e+00
6.133359999999999923e-01
2.852964000000000055e+00
4.573260000000000103e-01
2.105173000000000183e+00
2.081970999999999794e+00
1.139504000000000072e+00
2.194958000000000187e+00
6.081170000000000186e-01
1.959329000000000098e+00
1.973209999999999908e+00
5.026969999999999494e-01
2.103235999999999883e+00
1.511371999999999938e+00
1.703840000000000021e+00
3.072947000000000095e+00
1.519608000000000070e+00
1.747746999999999939e+00
1.521414000000000044e+00
2.411958999999999964e+00
1.679268999999999901e+00
1.460415999999999936e+00
1.289019999999999888e-01
2.289346000000000103e+00
2.951312000000000157e+00
3.039451999999999821e+00
2.000621000000000205e+00
7.857180000000000275e-01
2.549812000000000189e+00
2.257861000000000118e+00
1.053684999999999983e+00
6.099430000000000129e-01
2.023155000000000037e+00
2.228642999999999930e+00
2.715895000000000170e+00
8.924950000000000383e-01
1.560284000000000004e+00
1.591037999999999952e+00
2.208152000000000115e+00
2.414727000000000068e+00
1.303433000000000064e+00
1.958126000000000033e+00
7.237500000000000044e-01
2.073739000000000221e+00
1.935008000000000061e+00
2.488853999999999900e+00
3.544699999999999934e-02
1.885577000000000059e+00
1.992898000000000058e+00
4.392630000000000146e-01
2.505570000000000075e+00
1.526710000000000012e+00
2.140105000000000146e+00
2.294529999999999959e+00
6.683649999999999869e-01
1.864006000000000052e+00
1.510891999999999902e+00
2.213117000000000001e+00
1.600157999999999969e+00
7.578869999999999774e-01
1.757630000000000026e-01
2.469978999999999925e+00
1.839275999999999911e+00
1.570851999999999915e+00
2.116527000000000047e+00
7.415490000000000137e-01
2.215008000000000088e+00
1.732356999999999925e+00
1.280162999999999940e+00
1.587504999999999944e+00
1.045123000000000024e+00
1.239182999999999923e+00
1.442285000000000039e+00
1.391360000000000097e-01
2.299882999999999900e+00
9.543220000000000036e-01
2.195111999999999952e+00
1.828038999999999970e+00
5.821190000000000531e-01
1.325960999999999945e+00
2.341083999999999943e+00
2.330398999999999887e+00
2.598965000000000192e+00
1.400182000000000038e+00
6.127110000000000056e-01
2.436730999999999980e+00
2.146272999999999875e+00
1.767894000000000077e+00
3.399139999999999939e-01
1.573061000000000043e+00
2.637900000000000134e+00
2.231841000000000186e+00
3.737460000000000226e-01
1.802502000000000049e+00
1.066812000000000094e+00
2.638975999999999988e+00
2.323560000000000070e+00
2.191790000000000127e-01
1.112780000000000019e-01
2.260552000000000117e+00
1.654471999999999943e+00
1.890921000000000074e+00
1.604492999999999947e+00
9.309190000000000520e-01
2.450002000000000013e+00
1.944105999999999890e+00
7.268909999999999538e-01
1.288464000000000054e+00
1.517935999999999952e+00
1.392538999999999971e+00
1.134481000000000073e+00
5.811680000000000179e-01
2.231078999999999812e+00
3.191740000000000133e-01
1.562896000000000063e+00
1.850675999999999988e+00
1.202134999999999954e+00
1.864436999999999900e+00
1.342020999999999908e+00
1.797870999999999997e+00
2.102882000000000140e+00
1.585530000000000106e+00
4.224820000000000242e-01
2.822919000000000178e+00
1.568983000000000017e+00
2.002985999999999933e+00
5.003419999999999535e-01
1.712620000000000031e+00
2.105096000000000078e+00
1.685937000000000019e+00
5.025209999999999955e-01
2.047658000000000200e+00
1.202741999999999978e+00
2.655883999999999912e+00
2.156584000000000056e+00
2.467620000000000091e-01
1.806159999999999988e+00
3.309110000000000107e-01
1.313943000000000083e+00
3.157389999999999919e-01
2.087810000000000166e+00
1.351386999999999894e+00
2.838468000000000213e+00
1.886168999999999984e+00
2.150846000000000036e+00
2.278383999999999965e+00
1.163000999999999951e+00
1.974194000000000004e+00
2.668574000000000002e+00
8.439900000000000180e-02
2.329207999999999945e+00
1.211319999999999952e+00
3.133827000000000140e+00
1.873782999999999976e+00
1.616773999999999933e+00
4.483010000000000050e-01
1.844251000000000085e+00
1.768016999999999950e+00
1.701367999999999991e+00
1.265279999999999960e+00
1.454244000000000092e+00
2.179910000000000014e+00
2.321301000000000059e+00
1.699629000000000056e+00
1.093223999999999974e+00
1.742451999999999890e+00
1.780709000000000097e+00
1.537298999999999971e+00
6.573949999999999516e-01
2.311421000000000170e+00
5.156680000000000152e-01
2.167724000000000206e+00
1.504316999999999904e+00
7.038419999999999677e-01
1.926260000000000083e+00
7.279029999999999667e-01
1.223373000000000044e+00
1.202404000000000028e+00
1.703408000000000033e+00
1.448331000000000035e+00
2.272829000000000210e+00
3.541460999999999970e+00
1.635893999999999959e+00
1.447829999999999950e+00
5.685519999999999463e-01
2.590791999999999984e+00
2.400468000000000046e+00
1.258891999999999900e+00
1.957854999999999901e+00
1.098047999999999913e+00
3.075649999999999995e+00
3.988951000000000136e+00
1.431213000000000068e+00
1.553153999999999924e+00
2.571692999999999785e+00
2.568705000000000016e+00
1.940428000000000042e+00
1.640166000000000013e+00
1.392530000000000046e+00
2.046282999999999852e+00
2.656553999999999860e+00
1.691766000000000103e+00
6.700909999999999922e-01
2.619989999999999819e-01
1.440635000000000110e+00
2.733639999999999848e+00
4.068069999999999742e-01
2.484913999999999845e+00
1.891579999999999928e-01
2.796996000000000038e+00
3.624222000000000055e+00
1.841669999999999974e-01
1.057615999999999890e+00
1.073234999999999939e+00
2.342502999999999780e+00
2.203657999999999895e+00
1.326408000000000031e+00
1.382946999999999926e+00
1.589444999999999997e+00
2.267586999999999797e+00
3.403534000000000059e+00
1.287095000000000100e+00
5.082280000000000131e-01
9.325820000000000221e-01
1.855229000000000017e+00
6.433520000000000350e-01
2.874299000000000159e+00
3.335099999999999731e-01
1.948661999999999894e+00
2.333054999999999879e+00
7.693170000000000286e-01
1.638870000000000049e+00
1.255341999999999958e+00
1.840692999999999913e+00
1.961721999999999966e+00
1.029047999999999963e+00
1.906660999999999939e+00
1.591695000000000082e+00
1.801976000000000022e+00
2.896205999999999836e+00
1.671548999999999952e+00
1.175767999999999924e+00
1.319520000000000137e-01
1.011783000000000099e+00
2.765770000000000173e-01
2.662767999999999802e+00
3.086539999999999839e-01
1.921213000000000060e+00
2.320807999999999982e+00
1.435143999999999975e+00
2.028602999999999934e+00
1.169099000000000110e+00
1.920206999999999997e+00
1.754072000000000076e+00
1.114189000000000096e+00
2.349501000000000062e+00
1.553007000000000026e+00
1.900784999999999947e+00
2.089020999999999795e+00
5.915789999999999660e-01
1.019524000000000097e+00
2.102619999999999933e+00
1.650646999999999975e+00
5.937179999999999680e-01
2.759926999999999797e+00
8.210730000000000528e-01
9.598029999999999617e-01
7.705830000000000179e-01
5.001470000000000082e-01
1.894508999999999999e+00
1.130195999999999978e+00
7.504399999999999959e-01
6.892589999999999550e-01
1.359483999999999915e+00
2.327224000000000181e+00
5.569209999999999994e-01
1.156905000000000072e+00
1.343296000000000046e+00
7.912029999999999896e-01
1.339795999999999987e+00
1.514758999999999967e+00
2.120432999999999790e+00
1.028963999999999990e+00
2.481818000000000080e+00
7.920650000000000190e-01
1.895850999999999953e+00
1.823218000000000005e+00
9.606980000000000519e-01
2.342150000000000065e-01
2.196978999999999793e+00
1.525409000000000015e+00
1.964728999999999948e+00
1.565301999999999971e+00
2.423357000000000205e+00
1.654339999999999977e-01
9.718689999999999829e-01
1.307692000000000077e+00
5.938600000000000129e-02
1.839549000000000101e+00
1.072451999999999961e+00
1.261439999999999895e+00
4.063120000000000065e-01
2.427941999999999823e+00
1.472596999999999934e+00
1.724831000000000003e+00
9.023419999999999774e-01
5.980450000000000488e-01
1.855795000000000083e+00
1.297058000000000044e+00
1.471017000000000019e+00
1.970490999999999993e+00
1.126752999999999894e+00
2.492703999999999809e+00
5.540000000000000219e-04
1.592295999999999934e+00
8.162249999999999783e-01
7.487610000000000099e-01
3.996210000000000040e-01
2.486956999999999862e+00
8.509820000000000162e-01
8.092730000000000201e-01
2.567451999999999845e+00
1.910327000000000108e+00
1.109002999999999961e+00
3.775839999999999752e-01
6.181849999999999845e-01
2.339665000000000106e+00
1.477077999999999891e+00
1.556191000000000102e+00
1.507176000000000071e+00
8.159990000000000299e-01
2.876317999999999930e+00
2.594799999999999884e-01
9.169880000000000253e-01
9.183499999999999996e-01
1.468798999999999966e+00
2.400546999999999986e+00
1.177761999999999976e+00
2.226599999999999968e-01
5.007540000000000324e-01
2.619918000000000191e+00
2.113126999999999978e+00
1.109668000000000099e+00
4.662240000000000273e-01
1.645030000000000103e-01
3.054753999999999969e+00
2.709139999999999882e-01
1.932028000000000079e+00
5.272869999999999502e-01
1.396499999999999998e-02
2.943713999999999942e+00
7.043059999999999876e-01
1.376951999999999954e+00
8.565350000000000463e-01
2.516479999999999828e-01
3.619080000000000075e-01
1.961092000000000057e+00
2.373679000000000094e+00
1.000971000000000055e+00
1.828541999999999890e+00
1.759473999999999982e+00
1.598842000000000096e+00
7.206690000000000040e-01
2.884430000000000049e-01
2.278474999999999806e+00
2.208921999999999830e+00
3.325399999999999884e-02
2.037509999999999877e-01
7.524070000000000480e-01
2.679246000000000016e+00
1.426920000000000133e-01
1.731846999999999914e+00
3.610209999999999808e-01
1.657794999999999908e+00
1.908779999999999921e+00
1.292432999999999943e+00
2.434260000000000090e+00
8.926239999999999730e-01
1.478598999999999997e+00
1.774062999999999946e+00
1.525730000000000031e+00
1.815593000000000012e+00
9.904020000000000046e-01
1.918703000000000047e+00
1.351159999999999917e+00
1.308920000000000083e-01
2.604563000000000184e+00
2.381439999999999946e-01
2.639333999999999847e+00
1.113600000000000007e-02
1.709832999999999936e+00
1.123118000000000061e+00
1.227386000000000088e+00
1.726243999999999890e+00
8.429740000000000011e-01
2.167248999999999981e+00
2.107101000000000113e+00
1.107450999999999963e+00
1.865909000000000040e+00
1.405035000000000034e+00
1.972954000000000097e+00
1.139483000000000024e+00
2.429517999999999844e+00
1.183667999999999942e+00
4.515279999999999849e-01
2.022807999999999939e+00
1.883440000000000114e-01
2.545993999999999868e+00
2.850360000000000116e-01
1.189710000000000045e+00
1.233265000000000056e+00
1.203462000000000032e+00
1.956795000000000062e+00
5.199639999999999818e-01
2.126022999999999996e+00
2.792130999999999919e+00
1.450561999999999907e+00
1.971220999999999890e+00
1.094568999999999903e+00
1.267892999999999937e+00
5.645170000000000465e-01
2.982562999999999853e+00
1.350106000000000028e+00
8.189020000000000188e-01
9.826230000000000242e-01
1.020974999999999966e+00
2.817009000000000096e+00
5.410700000000000232e-02
1.298113000000000072e+00
1.288302000000000058e+00
1.269800000000000040e+00
2.798505000000000020e+00
7.701500000000000012e-02
1.611920000000000019e+00
2.104541999999999913e+00
1.495058999999999916e+00
1.861288000000000054e+00
1.481217999999999924e+00
1.438492000000000104e+00
2.180352000000000068e+00
2.154033999999999782e+00
1.807874999999999899e+00
6.217700000000000310e-02
1.396571999999999925e+00
1.109780999999999906e+00
2.564627999999999908e+00
4.570469999999999811e-01
2.357371000000000105e+00
1.767300000000000093e+00
4.381399999999999878e-02
2.260747999999999980e+00
1.341571999999999987e+00
2.524369999999999781e+00
2.636254999999999793e+00
8.675890000000000546e-01
1.729219000000000062e+00
1.253649999999999931e+00
2.905501999999999807e+00
2.597789999999999822e+00
2.631549999999999723e-01
1.419345999999999997e+00
2.284891000000000005e+00
2.790462999999999916e+00
2.198336999999999986e+00
2.176779999999999937e+00
4.401840000000000197e-01
2.513940999999999981e+00
2.013332999999999817e+00
6.502839999999999732e-01
8.750989999999999602e-01
2.174574999999999925e+00
1.914833000000000007e+00
2.466769000000000212e+00
2.031880000000000075e-01
1.815247999999999973e+00
1.227797999999999945e+00
2.868215999999999877e+00
1.669928000000000079e+00
3.946899999999999853e-01
1.575050000000000061e+00
8.019950000000000134e-01
1.849677000000000016e+00
1.636289999999999967e-01
2.424681000000000086e+00
9.786519999999999664e-01
1.863745999999999903e+00
2.569847000000000214e+00
3.068999999999999853e-02
2.449625000000000163e+00
6.894299999999999873e-01
1.917475999999999958e+00
2.827855000000000008e+00
8.565439999999999721e-01
1.954129000000000005e+00
1.534370000000000012e+00
2.396945999999999799e+00
2.536462000000000216e+00
9.324799999999999756e-02
9.568910000000000471e-01
2.387607000000000035e+00
1.438156999999999908e+00
1.862225000000000019e+00
2.043864999999999821e+00
3.356709999999999972e-01
2.499041000000000068e+00
3.013666999999999874e+00
9.546599999999999531e-01
1.416984999999999939e+00
6.426500000000000268e-02
1.458550000000000013e+00
2.061153000000000013e+00
1.191313000000000066e+00
1.988666000000000045e+00
1.228293000000000079e+00
2.227018000000000164e+00
2.880357000000000056e+00
9.400009999999999755e-01
8.693929999999999714e-01
2.493721999999999994e+00
2.547639000000000209e+00
1.829053000000000040e+00
2.335515000000000008e+00
1.042362000000000011e+00
3.027394000000000140e+00
2.730227000000000182e+00
2.824374000000000162e+00
3.176039999999999974e-01
2.411129999999999995e+00
2.030000999999999944e+00
2.274985000000000035e+00
5.357699999999999962e-02
2.131672000000000011e+00
1.259651999999999994e+00
2.171504000000000101e+00
2.860555000000000181e+00
1.590840000000000032e-01
1.539344000000000046e+00
9.144889999999999963e-01
1.303800000000000070e+00
9.993779999999999886e-01
1.965935999999999906e+00
9.416769999999999863e-01
3.295526999999999873e+00
2.038374000000000130e+00
2.511333000000000037e+00
1.755424000000000095e+00
1.083371000000000084e+00
2.464237999999999928e+00
1.845261000000000040e+00
3.435259999999999980e-01
1.981365000000000043e+00
1.618776999999999910e+00
3.807875999999999816e+00
2.771339000000000219e+00
1.343266999999999989e+00
1.007214999999999971e+00
2.728251000000000204e+00
2.250283000000000033e+00
1.480318999999999940e+00
1.859776000000000096e+00
1.436283999999999894e+00
2.621020999999999823e+00
3.010892000000000124e+00
2.254770999999999859e+00
9.780330000000000412e-01
1.046788000000000052e+00
1.309217000000000075e+00
1.221308000000000060e+00
1.246788000000000007e+00
2.417602000000000029e+00
6.372999999999999499e-02
2.960525000000000073e+00
1.299630999999999981e+00
1.913179999999999881e-01
1.421915999999999958e+00
1.237198999999999938e+00
2.500824999999999854e+00
1.140447999999999906e+00
2.021348000000000145e+00
1.638614999999999933e+00
2.373971000000000053e+00
3.591210999999999931e+00
2.186399999999999899e+00
2.154290000000000094e-01
1.741287999999999947e+00
2.260603000000000140e+00
2.295825999999999922e+00
1.390740000000000032e-01
2.396703000000000028e+00
6.193790000000000129e-01
2.327268999999999810e+00
2.733839999999999826e+00
6.056529999999999969e-01
2.506019999999999914e-01
1.485108000000000095e+00
1.679453000000000085e+00
4.487949999999999995e-01
2.305565999999999782e+00
2.274433000000000149e+00
1.043525000000000036e+00
2.313476999999999784e+00
1.449540999999999968e+00
1.796402999999999972e+00
1.395280000000000076e+00
6.459789999999999699e-01
1.683192000000000021e+00
8.613410000000000233e-01
2.791815999999999853e+00
2.407819999999999960e-01
1.958358000000000043e+00
2.672432999999999836e+00
3.653290000000000148e-01
1.986410999999999927e+00
1.213421000000000083e+00
2.179891000000000023e+00
1.646139000000000019e+00
1.616781999999999941e+00
1.404082000000000052e+00
2.148489999999999789e+00
2.579676000000000080e+00
3.386255999999999933e+00
7.014820000000000499e-01
1.324030000000000040e+00
1.272823999999999955e+00
2.097309000000000090e+00
2.158299999999999941e-01
2.440595000000000070e+00
5.584999999999999687e-03
2.442301000000000055e+00
3.117640000000000189e+00
3.957519999999999927e-01
1.482413999999999898e+00
1.253856000000000082e+00
2.386807999999999819e+00
2.186282999999999976e+00
1.107272999999999952e+00
1.444504000000000010e+00
1.215367000000000086e+00
2.502380000000000049e+00
2.941840000000000011e+00
1.145599000000000034e+00
1.693562000000000012e+00
1.312434000000000101e+00
1.009714000000000000e+00
1.522229999999999972e-01
2.848806999999999867e+00
6.795189999999999841e-01
1.280675000000000008e+00
9.320209999999999884e-01
3.865199999999999747e-01
1.884698999999999902e+00
8.000599999999999379e-02
1.905670999999999893e+00
1.186952000000000007e+00
1.664406999999999970e+00
2.490412000000000070e+00
2.786819999999999853e-01
1.217881999999999909e+00
1.939750000000000085e-01
2.314039999999999875e+00
2.140540999999999805e+00
8.091469999999999496e-01
6.596619999999999706e-01
5.460880000000000178e-01
2.974660000000000082e+00
9.917420000000000124e-01
5.447119999999999740e-01
1.616969000000000101e+00
3.015349999999999975e-01
2.352956999999999965e+00
8.473300000000000276e-02
1.757921999999999985e+00
8.499430000000000041e-01
1.256610000000000005e+00
2.153582999999999803e+00
4.000270000000000215e-01
1.383993999999999946e+00
1.032234000000000096e+00
2.036030999999999924e+00
1.453572000000000086e+00
9.220380000000000242e-01
1.126919999999999922e+00
6.895430000000000170e-01
2.776149000000000200e+00
1.515049000000000090e+00
1.243060000000000054e+00
1.814826000000000050e+00
6.719100000000000072e-01
2.260568999999999829e+00
1.400069999999999926e+00
1.713449999999999918e+00
2.128460000000000019e+00
1.057541000000000064e+00
2.465739999999999821e+00
3.402939999999999854e-01
1.346516999999999964e+00
1.724947999999999926e+00
1.481943999999999928e+00
5.278429999999999511e-01
1.501173000000000091e+00
2.367029000000000050e+00
5.109179999999999833e-01
2.645343000000000000e+00
1.423273999999999928e+00
9.292179999999999884e-01
5.009789999999999521e-01
3.667329999999999757e-01
1.845693000000000028e+00
3.365549999999999931e-01
6.225859999999999728e-01
1.641235999999999917e+00
1.811452000000000062e+00
2.708849999999999980e+00
2.738039999999999918e-01
1.084915000000000074e+00
1.162282000000000037e+00
2.272543000000000202e+00
1.848384000000000027e+00
2.391452000000000133e+00
1.307976999999999945e+00
7.851630000000000553e-01
2.706658000000000008e+00
1.452015000000000056e+00
1.265392000000000072e+00
9.297680000000000389e-01
4.538200000000000012e-01
1.496502999999999917e+00
2.053310000000000191e+00
2.112411999999999956e+00
1.551066000000000056e+00
1.674682000000000004e+00
2.650633000000000017e+00
7.129800000000000026e-02
1.277827999999999964e+00
4.473630000000000106e-01
1.225880000000000081e+00
1.711650000000000116e-01
2.069557000000000091e+00
1.351630000000000109e+00
6.761350000000000415e-01
2.761732999999999993e+00
1.832098999999999922e+00
1.379132000000000025e+00
3.888059999999999850e-01
1.481030000000000124e-01
2.447493000000000141e+00
7.642999999999999794e-01
1.616162000000000099e+00
4.594799999999999995e-01
1.456990000000000007e+00
2.746053999999999995e+00
3.471920000000000006e-01
9.147060000000000191e-01
6.985510000000000330e-01
2.159787999999999819e+00
2.512871000000000077e+00
7.445070000000000299e-01
1.961039999999999894e+00
7.547409999999999952e-01
2.442448000000000174e+00
2.166967999999999783e+00
9.068230000000000457e-01
1.976789999999999936e-01
8.145360000000000378e-01
2.906334999999999891e+00
8.138950000000000351e-01
1.591315000000000035e+00
1.283809999999999896e+00
1.338510000000000089e+00
2.713353000000000126e+00
1.088988999999999985e+00
1.073396999999999935e+00
6.600920000000000121e-01
2.236597000000000168e+00
3.595539000000000041e+00
2.599683000000000188e+00
8.229389999999999761e-01
4.020320000000000005e-01
2.573074999999999779e+00
1.921037000000000106e+00
1.076608000000000009e+00
1.040937000000000001e+00
7.214209999999999789e-01
2.737805999999999962e+00
4.147999999999999778e-03
1.875351999999999908e+00
2.710433000000000092e+00
7.335700000000000554e-02
2.498943000000000136e+00
9.207410000000000316e-01
1.660131999999999941e+00
1.304450000000000109e+00
2.745799999999999977e-02
2.098490000000000077e-01
1.613010999999999973e+00
2.393844999999999779e+00
1.460102000000000011e+00
1.895688000000000040e+00
1.903928000000000065e+00
9.463460000000000205e-01
1.351504000000000039e+00
2.614800000000000110e-02
2.504169999999999785e+00
3.025475999999999832e+00
3.799359999999999959e-01
2.242455999999999783e+00
5.701479999999999881e-01
2.773582999999999910e+00
8.677999999999999950e-03
1.100143000000000093e+00
1.374511000000000038e+00
1.332802999999999960e+00
2.133338000000000179e+00
5.981340000000000545e-01
1.712693999999999939e+00
1.965408000000000044e+00
1.337601000000000040e+00
1.796335000000000015e+00
1.651831999999999967e+00
1.836446999999999941e+00
1.018307999999999991e+00
2.085815999999999892e+00
5.721800000000000219e-01
2.136499999999999844e+00
1.702024999999999899e+00
2.678159999999999985e-01
2.432627999999999791e+00
3.848639999999999839e-01
1.889161000000000090e+00
1.296327000000000007e+00
1.516069999999999918e-01
2.287952000000000208e+00
2.782363999999999837e+00
1.709132000000000096e+00
9.942959999999999576e-01
1.831112999999999991e+00
1.954560999999999993e+00
1.012713999999999892e+00
1.319209000000000076e+00
4.466649999999999787e-01
2.884093000000000018e+00
8.423150000000000359e-01
1.815412999999999943e+00
2.042597999999999914e+00
5.836170000000000524e-01
2.181562000000000001e+00
1.229269999999999946e-01
2.246531000000000056e+00
1.386957999999999913e+00
5.436520000000000241e-01
7.150480000000000169e-01
1.270790000000000086e+00
2.268194999999999961e+00
1.482356999999999925e+00
1.185494999999999965e+00
1.120146000000000086e+00
1.064974000000000087e+00
2.782643999999999895e+00
1.834518000000000093e+00
2.183230000000000004e+00
2.218837999999999866e+00
1.192620000000000069e-01
1.981915000000000093e+00
5.026969999999999494e-01
2.576442999999999817e+00
1.383634999999999948e+00
2.606133999999999951e+00
1.769185000000000008e+00
1.603229999999999933e-01
1.377931000000000017e+00
1.122244000000000019e+00
2.320924000000000209e+00
2.109732999999999858e+00
7.964630000000000321e-01
1.242596999999999952e+00
8.532920000000000504e-01
3.020627999999999869e+00
2.449338000000000015e+00
9.020249999999999657e-01
1.148203000000000085e+00
1.938136999999999999e+00
2.910505999999999815e+00
5.313449999999999562e-01
2.446050000000000058e+00
2.640210000000000057e-01
2.071963999999999917e+00
2.321337999999999901e+00
4.833740000000000259e-01
1.661392999999999898e+00
1.250726999999999922e+00
1.157887000000000111e+00
1.524524999999999908e+00
1.534494000000000025e+00
1.819657999999999998e+00
1.233508999999999967e+00
2.965205000000000091e+00
2.457088000000000161e+00
1.433958999999999984e+00
1.536409999999999998e-01
1.967316000000000065e+00
2.297454000000000107e+00
1.810599000000000069e+00
1.997012000000000009e+00
5.396250000000000213e-01
2.363731000000000027e+00
2.945803999999999867e+00
1.398128000000000037e+00
8.552060000000000217e-01
1.633620000000000072e-01
1.772858999999999963e+00
2.236002000000000045e+00
1.177863000000000104e+00
1.632594000000000101e+00
2.106161000000000172e+00
3.109685999999999950e+00
3.050339999999999829e+00
5.909630000000000161e-01
1.611259999999999915e-01
2.532983999999999902e+00
2.435067000000000093e+00
1.828635000000000010e+00
2.107962999999999809e+00
3.865450000000000275e-01
3.222631999999999941e+00
3.476907999999999888e+00
2.351027000000000200e+00
8.907720000000000082e-01
2.641202999999999967e+00
2.320212000000000163e+00
2.524522000000000155e+00
1.016977000000000020e+00
2.055226999999999915e+00
1.483160000000000034e+00
3.260070999999999941e+00
3.133011000000000212e+00
6.515260000000000495e-01
1.546990000000000087e+00
1.166368999999999989e+00
2.164648999999999823e+00
9.937850000000000295e-01
2.270207000000000086e+00
7.467430000000000456e-01
3.176073999999999842e+00
3.004604000000000052e+00
8.297160000000000091e-01
1.124900000000000011e+00
1.470439999999999969e+00
2.597875999999999852e+00
2.458470000000000155e+00
4.908779999999999810e-01
1.731821999999999973e+00
1.392964000000000091e+00
3.202427999999999830e+00
3.500402999999999931e+00
4.919529999999999736e-01
1.483700000000000019e+00
2.252820000000000100e-01
1.193530999999999898e+00
2.570490000000000275e-01
2.424110000000000209e+00
1.024701000000000084e+00
2.484185000000000088e+00
2.791987999999999914e+00
1.120590999999999893e+00
1.603348999999999913e+00
9.000679999999999792e-01
2.464803999999999995e+00
2.120071999999999957e+00
6.305330000000000101e-01
2.281375000000000153e+00
8.430879999999999486e-01
2.631317000000000128e+00
2.733706999999999887e+00
5.252999999999999857e-03
8.715249999999999941e-01
4.371220000000000105e-01
2.102269000000000165e+00
2.129520000000000024e-01
2.224582999999999977e+00
1.546011000000000024e+00
1.330962999999999896e+00
2.898267999999999844e+00
1.268553999999999959e+00
2.224794000000000160e+00
9.092590000000000394e-01
2.023530000000000051e+00
1.948064999999999936e+00
7.816840000000000455e-01
2.121137000000000050e+00
1.163216999999999945e+00
1.876293999999999906e+00
2.288031000000000148e+00
1.224282000000000092e+00
9.337659999999999849e-01
2.050831000000000071e+00
2.163018000000000107e+00
9.407079999999999886e-01
2.231837000000000071e+00
2.021935000000000038e+00
1.429680000000000062e+00
2.333623999999999921e+00
1.203742000000000090e+00
1.925724999999999909e+00
7.766530000000000378e-01
5.477840000000000487e-01
1.540537000000000045e+00
7.400349999999999984e-01
2.247759999999999980e+00
2.404469999999999941e-01
2.330951000000000217e+00
2.624982000000000149e+00
4.232770000000000143e-01
1.617817000000000061e+00
1.771236999999999950e+00
2.558910000000000018e+00
1.933627999999999902e+00
1.786153000000000102e+00
1.579587999999999992e+00
1.360397000000000078e+00
1.705551999999999957e+00
1.513533999999999935e+00
9.485059999999999603e-01
2.016411999999999871e+00
1.100144999999999929e+00
1.361941000000000068e+00
6.870899999999999785e-01
2.615978999999999832e+00
4.123220000000000218e-01
1.737972999999999990e+00
1.071882000000000001e+00
9.486480000000000468e-01
2.010635999999999868e+00
1.372352000000000016e+00
2.105449999999999822e+00
1.506731999999999960e+00
1.413864999999999927e+00
1.658609000000000000e+00
8.372410000000000130e-01
1.797549999999999981e+00
1.553730000000000055e+00
6.475760000000000405e-01
2.311479999999999924e-01
2.289114000000000093e+00
1.432498999999999967e+00
1.037530999999999981e+00
2.517783000000000104e+00
1.162485999999999908e+00
1.549771000000000010e+00
5.736949999999999550e-01
8.403800000000000159e-01
6.088449999999999696e-01
1.104443999999999981e+00
1.902284000000000086e+00
8.656570000000000098e-01
2.126167999999999836e+00
2.327475999999999878e+00
4.073669999999999791e-01
1.218523000000000023e+00
1.438510000000000066e-01
2.691721999999999948e+00
1.779816000000000065e+00
2.074000000000000149e-02
7.466530000000000111e-01
9.450739999999999696e-01
2.733065999999999995e+00
1.587631000000000014e+00
8.287849999999999939e-01
6.311750000000000416e-01
1.656638000000000055e+00
1.805692000000000075e+00
2.398139999999999994e-01
1.892114000000000074e+00
9.342519999999999714e-01
1.732162999999999897e+00
1.754196000000000089e+00
1.806329999999999880e-01
1.845631999999999939e+00
1.352559999999999985e+00
8.268860000000000099e-01
1.994475999999999916e+00
1.933675000000000033e+00
1.716288000000000036e+00
6.544899999999999329e-02
2.576509999999999856e+00
5.988299999999999734e-01
1.208239000000000063e+00
1.898578000000000099e+00
8.193740000000000467e-01
2.244485000000000063e+00
5.988620000000000054e-01
1.323660000000000059e+00
5.906620000000000203e-01
1.832619999999999916e+00
2.019353000000000176e+00
8.293139999999999956e-01
1.433591000000000060e+00
3.975659999999999750e-01
2.199184999999999945e+00
1.674970000000000070e-01
1.845911000000000080e+00
2.133852000000000082e+00
7.622830000000000439e-01
2.669903000000000137e+00
1.561339999999999950e-01
1.820478000000000041e+00
2.198620000000000019e+00
4.931960000000000233e-01
1.252896999999999927e+00
4.663849999999999940e-01
1.677507000000000081e+00
1.057126999999999928e+00
1.309272999999999909e+00
2.026819000000000148e+00
4.916599999999999859e-01
2.207507999999999804e+00
2.015268999999999977e+00
1.330322999999999922e+00
5.490799999999999847e-02
2.773067999999999866e+00
3.420392000000000099e+00
1.002944000000000058e+00
2.086082999999999910e+00
1.409930000000000072e-01
2.484313999999999911e+00
2.696778000000000119e+00
1.042451000000000016e+00
4.927520000000000233e-01
7.234319999999999640e-01
2.564887000000000139e+00
2.257111000000000089e+00
1.162763999999999909e+00
2.009485999999999883e+00
1.005764000000000102e+00
2.559769999999999879e+00
2.661204000000000125e+00
1.283423999999999898e+00
2.656680000000000152e-01
2.905456000000000039e+00
3.577008000000000187e+00
1.389226999999999990e+00
2.020826000000000011e+00
3.778469999999999884e-01
2.763498999999999928e+00
2.196321999999999885e+00
1.764491000000000032e+00
3.724489999999999745e-01
2.171231000000000133e+00
2.777963000000000182e+00
2.757988999999999802e+00
1.269479000000000024e+00
1.960993999999999904e+00
5.563900000000000096e-02
1.946353999999999917e+00
1.475071000000000021e+00
1.378082999999999947e+00
1.230801999999999952e+00
2.388299999999999867e-01
2.057726999999999862e+00
5.718090000000000117e-01
2.465508999999999951e+00
8.813469999999999915e-01
1.626942000000000110e+00
2.347942999999999891e+00
1.558499999999999990e-02
2.578856000000000037e+00
9.730280000000000040e-01
2.273986999999999981e+00
2.273194999999999855e+00
1.006869999999999932e+00
1.852246000000000059e+00
3.827429999999999999e-01
1.718485000000000040e+00
1.480925999999999965e+00
1.498780999999999919e+00
2.364113000000000131e+00
4.427579999999999849e-01
1.730218000000000034e+00
1.046785999999999994e+00
2.838645000000000085e+00
1.314224000000000059e+00
9.575639999999999707e-01
1.644551000000000096e+00
5.405619999999999870e-01
2.648775000000000102e+00
4.220470000000000055e-01
1.175828000000000095e+00
1.642924999999999969e+00
5.314379999999999660e-01
2.264343000000000217e+00
7.514279999999999848e-01
1.861607000000000012e+00
1.375788999999999929e+00
1.194714000000000054e+00
2.082960000000000089e-01
1.495900999999999925e+00
1.620312999999999892e+00
5.111400000000000388e-01
2.640033999999999992e+00
1.453659000000000034e+00
9.447999999999999732e-01
1.503659000000000079e+00
4.519090000000000051e-01
1.333979000000000026e+00
1.060270999999999963e+00
1.863653000000000004e+00
1.787714999999999943e+00
7.016240000000000254e-01
2.600356000000000112e+00
3.912700000000000206e-02
1.008510000000000018e+00
9.561640000000000139e-01
1.298076000000000008e+00
2.955058999999999880e+00
6.113260000000000360e-01
7.153730000000000366e-01
7.878300000000000580e-02
2.023566000000000198e+00
1.672582000000000013e+00
1.243001999999999940e+00
1.955594000000000054e+00
1.090279999999999999e-01
2.409854000000000163e+00
7.216289999999999649e-01
1.965594999999999981e+00
1.797909999999999897e+00
1.871999999999999966e-03
1.853474000000000066e+00
1.216310999999999920e+00
2.732654000000000138e+00
2.679389000000000021e+00
1.768947000000000047e+00
9.621709999999999985e-01
1.620670999999999973e+00
2.478142000000000067e+00
1.769427000000000083e+00
1.348735999999999935e+00
1.265363000000000016e+00
1.931052999999999908e+00
2.643116000000000021e+00
1.799409000000000036e+00
6.953650000000000109e-01
1.422508000000000106e+00
1.378366999999999898e+00
1.178817999999999921e+00
8.638940000000000508e-01
1.974622000000000099e+00
6.281820000000000181e-01
2.791755000000000209e+00
2.214227000000000167e+00
3.910910000000000220e-01
1.274508999999999892e+00
9.315630000000000299e-01
3.401854000000000156e+00
1.520154000000000005e+00
1.612608000000000041e+00
9.344470000000000276e-01
1.763770999999999978e+00
3.160864999999999814e+00
2.154443000000000108e+00
4.512519999999999865e-01
1.307182000000000066e+00
2.463474999999999859e+00
2.299240999999999868e+00
3.531110000000000082e-01
1.874808000000000030e+00
8.819200000000000650e-02
2.224861000000000200e+00
1.946598999999999968e+00
3.206990000000000118e-01
1.838610000000000078e+00
2.332406999999999897e+00
9.552990000000000093e-01
2.438839999999999897e-01
1.832662999999999931e+00
1.661626000000000047e+00
2.842950000000000199e-01
1.356808999999999932e+00
7.031770000000000520e-01
2.643210999999999977e+00
5.855719999999999814e-01
1.626328999999999914e+00
1.806489000000000011e+00
2.043059999999999876e-01
2.186655000000000015e+00
1.693379999999999885e-01
2.367436999999999792e+00
1.658271999999999968e+00
5.866909999999999625e-01
5.948029999999999706e-01
1.328993000000000091e+00
1.849261000000000044e+00
4.208990000000000231e-01
1.841585000000000027e+00
1.760772000000000004e+00
4.900299999999999795e-02
1.983441999999999927e+00
7.948169999999999957e-01
2.191530999999999896e+00
8.055130000000000345e-01
1.769209000000000032e+00
1.599612999999999952e+00
6.236260000000000137e-01
2.467496000000000134e+00
8.914739999999999887e-01
2.341584000000000110e+00
1.498456000000000010e+00
3.591679999999999873e-01
2.711444999999999883e+00
1.150115999999999916e+00
4.422550000000000092e-01
9.395059999999999523e-01
1.639696000000000042e+00
2.127753999999999923e+00
5.273349999999999982e-01
3.326455999999999857e+00
1.000210999999999961e+00
1.510323000000000082e+00
5.617349999999999843e-01
1.764510000000000023e+00
2.214967999999999826e+00
5.796459999999999946e-01
2.204067000000000220e+00
5.803390000000000493e-01
2.957486999999999977e+00
3.150802999999999798e+00
1.798032999999999992e+00
1.495835999999999943e+00
2.519668999999999937e+00
2.656979999999999897e+00
2.375760000000000094e+00
1.165561000000000069e+00
1.601239999999999997e+00
1.119911000000000101e+00
2.873543000000000180e+00
1.718487000000000098e+00
7.768340000000000245e-01
1.671172000000000102e+00
1.673679999999999890e-01
1.481394000000000100e+00
2.236559999999999937e-01
2.586536000000000168e+00
1.451893000000000100e+00
2.733209000000000000e+00
3.849854999999999805e+00
5.471999999999999781e-02
9.204830000000000512e-01
1.419851999999999892e+00
2.796889000000000181e+00
2.183745000000000047e+00
1.208450000000000024e+00
1.815112999999999976e+00
1.141010999999999997e+00
3.168670999999999793e+00
4.149499999999999744e+00
9.335369999999999502e-01
2.372634000000000132e+00
2.596201999999999899e+00
3.007946000000000009e+00
1.278653999999999957e+00
2.562835000000000196e+00
5.874300000000000077e-01
2.379341999999999846e+00
2.551123000000000030e+00
7.643240000000000034e-01
4.069269999999999832e-01
3.031190000000000273e-01
2.147082999999999853e+00
1.821485999999999938e+00
1.371663999999999994e+00
2.028629000000000016e+00
9.718189999999999884e-01
3.179122000000000003e+00
3.738522000000000123e+00
1.281290999999999958e+00
3.763340000000000019e-01
2.092080999999999857e+00
2.993637999999999799e+00
1.994324999999999903e+00
2.154767999999999795e+00
2.171559999999999879e-01
2.506956999999999880e+00
3.017551999999999790e+00
3.736918999999999880e+00
1.362263999999999919e+00
2.848409000000000191e+00
3.117389000000000188e+00
2.198615999999999904e+00
1.259260999999999964e+00
2.143279000000000156e+00
6.644700000000000051e-01
2.226157000000000163e+00
3.301772000000000151e+00
1.578295000000000003e+00
2.256263000000000130e+00
3.051146000000000136e+00
2.990015000000000089e+00
1.250197999999999920e+00
2.303506000000000054e+00
1.160755999999999899e+00
1.959667999999999966e+00
2.593398999999999788e+00
1.976892000000000094e+00
1.306905999999999901e+00
1.479580000000000062e-01
1.783301999999999943e+00
1.428857000000000044e+00
9.740839999999999499e-01
2.438156999999999908e+00
1.684229999999999894e-01
1.863034000000000079e+00
2.161550000000000082e+00
5.359920000000000240e-01
1.128138000000000085e+00
1.073615999999999904e+00
2.027981000000000034e+00
9.165360000000000174e-01
2.499340999999999813e+00
1.474847999999999937e+00
1.830489000000000033e+00
1.744207999999999981e+00
1.435961999999999961e+00
1.142603000000000035e+00
2.007159000000000137e+00
2.523887999999999909e+00
1.910025000000000084e+00
6.129729999999999901e-01
2.573850999999999889e+00
6.240099999999999814e-02
1.370662999999999965e+00
1.507967000000000057e+00
6.116900000000000115e-02
9.935180000000000122e-01
4.687029999999999808e-01
1.058524999999999938e+00
1.931019999999999959e-01
2.490794000000000175e+00
1.923497000000000012e+00
5.450340000000000185e-01
9.114799999999999569e-01
1.738500000000000045e-01
1.667002000000000095e+00
1.078299999999999918e-02
1.750466000000000077e+00
2.126196000000000197e+00
4.838560000000000083e-01
2.382862999999999953e+00
9.879000000000000628e-03
1.876657000000000020e+00
1.959416999999999964e+00
3.155240000000000267e-01
1.056929999999999925e+00
1.629359999999999975e-01
9.339110000000000467e-01
7.821209999999999551e-01
2.206268000000000118e+00
1.485030000000000072e+00
8.401140000000000274e-01
1.346168999999999949e+00
1.108791000000000082e+00
1.822259999999999991e+00
8.260399999999999687e-02
2.264591999999999938e+00
1.964458000000000037e+00
1.311200000000000039e-02
2.241604000000000152e+00
1.806810000000000083e-01
1.624312999999999896e+00
9.790200000000000014e-01
3.138000000000000164e-03
1.381717000000000084e+00
8.112650000000000139e-01
7.072840000000000238e-01
8.358079999999999954e-01
2.300228999999999857e+00
1.385307000000000066e+00
3.183849999999999736e-01
1.621528000000000080e+00
4.329239999999999755e-01
2.922267999999999866e+00
2.657559999999999922e-01
2.412351999999999830e+00
1.434450000000000003e+00
3.847860000000000169e-01
2.499934999999999796e+00
4.700759999999999939e-01
1.347112000000000087e+00
1.020497999999999905e+00
8.683910000000000240e-01
5.111860000000000293e-01
1.661454999999999904e+00
2.238875999999999866e+00
1.287598999999999938e+00
1.853026999999999980e+00
1.740925000000000056e+00
5.576999999999999735e-01
1.265754000000000046e+00
5.412829999999999586e-01
2.813663000000000025e+00
2.405104000000000131e+00
4.348400000000000182e-02
2.990100000000000049e-02
9.522009999999999641e-01
2.638902999999999999e+00
1.612238999999999978e+00
1.080357999999999929e+00
9.085459999999999647e-01
1.008545000000000025e+00
2.156191999999999886e+00
1.195068999999999937e+00
2.540979000000000099e+00
9.048420000000000352e-01
1.629850999999999939e+00
2.144182999999999950e+00
6.689399999999999791e-01
2.018705000000000194e+00
1.544640999999999931e+00
6.778039999999999621e-01
1.132643999999999984e+00
2.167228000000000154e+00
2.825075000000000003e+00
6.104870000000000019e-01
2.176384999999999792e+00
1.027773000000000048e+00
1.317717000000000027e+00
7.159579999999999833e-01
9.944790000000000019e-01
2.690068000000000126e+00
1.948245000000000005e+00
2.296390000000000098e-01
1.801419999999999966e-01
1.685835999999999890e+00
2.392168999999999990e+00
4.025699999999999834e-01
1.638058999999999932e+00
3.995900000000000146e-02
2.950346000000000135e+00
1.161956999999999907e+00
1.309501000000000026e+00
2.153817000000000093e+00
2.669000000000000261e-01
2.389638999999999847e+00
1.191289999999999960e+00
1.297765000000000057e+00
1.255457000000000045e+00
8.302739999999999565e-01
4.402969999999999939e-01
1.346867000000000036e+00
1.481678000000000051e+00
1.984644000000000075e+00
1.660546999999999995e+00
2.307976000000000028e+00
1.701080000000000092e-01
1.240210999999999952e+00
2.118089999999999973e-01
3.302092000000000027e+00
2.744670999999999861e+00
2.101703999999999795e+00
3.346250000000000058e-01
4.077629999999999866e-01
2.732312999999999992e+00
1.733047000000000004e+00
9.282679999999999820e-01
1.278941000000000106e+00
1.497044999999999959e+00
2.814455999999999847e+00
6.079109999999999792e-01
1.714153999999999956e+00
1.889391999999999960e+00
1.688480999999999899e+00
2.213146000000000058e+00
2.779710000000000236e-01
2.090205000000000091e+00
2.209499999999999797e+00
7.989490000000000203e-01
1.124665999999999944e+00
1.767948999999999993e+00
2.409818000000000016e+00
1.745843999999999951e+00
2.542997000000000174e+00
7.931639999999999802e-01
1.704328999999999983e+00
1.885393000000000097e+00
3.823100000000000109e-02
2.494053000000000075e+00
6.027019999999999600e-01
1.071925999999999934e+00
1.316046999999999967e+00
8.956680000000000197e-01
2.008601000000000081e+00
6.077449999999999797e-01
2.179505999999999943e+00
1.671078999999999981e+00
1.767908000000000035e+00
7.246439999999999548e-01
1.145210999999999979e+00
2.191622000000000181e+00
1.849520000000000053e+00
2.082482000000000166e+00
1.808639999999999970e-01
2.024223000000000106e+00
1.823077999999999976e+00
1.605258999999999991e+00
1.666650000000000076e-01
1.838413000000000075e+00
2.123574000000000073e+00
1.844872000000000067e+00
9.810600000000000431e-01
2.189491999999999994e+00
5.081299999999999706e-02
2.301169999999999938e+00
1.510200999999999905e+00
2.810440000000000160e-01
1.183813999999999922e+00
1.897175999999999974e+00
2.320717999999999837e+00
8.701790000000000358e-01
2.093738999999999795e+00
8.770379999999999843e-01
1.011860999999999899e+00
2.189332999999999974e+00
4.285180000000000100e-01
1.876522000000000023e+00
1.601933999999999969e+00
5.026570000000000205e-01
1.223575999999999997e+00
1.129008999999999929e+00
2.105106999999999839e+00
1.513480000000000103e-01
1.843909999999999938e+00
1.057803000000000049e+00
1.798561999999999994e+00
1.557301999999999964e+00
5.786689999999999889e-01
1.274057999999999913e+00
1.370506000000000002e+00
1.790346999999999911e+00
5.066939999999999777e-01
1.328020999999999896e+00
2.255991999999999997e+00
3.551400000000000112e-01
1.189473000000000003e+00
2.040614000000000150e+00
4.743080000000000074e-01
7.261640000000000317e-01
1.427659999999999929e+00
2.196734999999999882e+00
2.249539999999999873e-01
1.635536000000000101e+00
1.852503999999999929e+00
1.738922999999999996e+00
1.649157999999999902e+00
4.072419999999999929e-01
1.753395999999999955e+00
8.486179999999999835e-01
2.438879000000000019e+00
1.308370000000000033e+00
1.542232999999999965e+00
2.431449000000000193e+00
2.353095000000000159e+00
2.224839999999999873e-01
1.488380999999999954e+00
2.341098000000000123e+00
1.043395000000000072e+00
3.916620000000000101e-01
2.171393999999999824e+00
1.232300000000000062e-02
1.664903999999999940e+00
2.045800999999999981e+00
8.622680000000000344e-01
1.821218999999999921e+00
1.591248999999999914e+00
1.074478999999999962e+00
1.297580000000000122e-01
2.110881000000000007e+00
1.387952000000000075e+00
1.304794999999999927e+00
1.326694000000000040e+00
8.782100000000000461e-01
2.336841999999999864e+00
5.173919999999999630e-01
1.598162000000000083e+00
1.343178999999999901e+00
4.924749999999999961e-01
2.399523999999999990e+00
3.350770000000000137e-01
2.688344999999999985e+00
2.232378000000000196e+00
1.924698999999999938e+00
9.145309999999999828e-01
1.948104000000000058e+00
1.965370000000000061e+00
1.112408000000000063e+00
1.658497000000000110e+00
1.654269999999999907e+00
8.746500000000000385e-01
1.719082999999999917e+00
2.379291999999999963e+00
1.329617999999999967e+00
1.560924999999999896e+00
1.078313000000000077e+00
7.028940000000000188e-01
6.932629999999999626e-01
2.222207000000000043e+00
3.152800000000000047e-02
2.666596999999999884e+00
1.220255000000000090e+00
6.271400000000000585e-02
2.029319999999999791e+00
7.296289999999999720e-01
2.283612999999999893e+00
1.085198000000000107e+00
1.368935999999999931e+00
1.405380000000000074e+00
7.545560000000000045e-01
3.356930999999999887e+00
1.871823000000000015e+00
2.050069999999999948e-01
1.219989999999999908e+00
2.100408999999999970e+00
1.649321000000000037e+00
4.846039999999999792e-01
2.253283999999999843e+00
8.256189999999999918e-01
2.256454999999999878e+00
2.816876000000000158e+00
5.964469999999999494e-01
1.832873999999999892e+00
8.939409999999999856e-01
1.645705999999999891e+00
5.342529999999999779e-01
1.898554000000000075e+00
1.898538999999999977e+00
1.756719999999999948e-01
2.539193000000000033e+00
5.787149999999999794e-01
1.913615999999999984e+00
2.984800000000000231e-01
1.898810000000000109e+00
2.276250000000000107e+00
2.042899999999999994e-01
2.172426999999999886e+00
6.529150000000000231e-01
2.727056000000000147e+00
3.589074999999999793e+00
1.399977000000000027e+00
1.610820000000000030e-01
2.112807999999999797e+00
2.418318000000000190e+00
1.266302000000000039e+00
2.013065000000000104e+00
1.797252999999999989e+00
3.542879999999999918e-01
2.268208000000000002e+00
3.351707999999999910e+00
4.095050000000000079e-01
1.713209999999999900e+00
2.144896999999999831e+00
2.193106999999999918e+00
1.065310000000000007e-01
2.663327999999999918e+00
1.281746000000000052e+00
1.936323000000000016e+00
2.732387999999999817e+00
9.736420000000000075e-01
1.850349999999999939e+00
5.605839999999999712e-01
4.536589999999999789e-01
1.283379999999999965e+00
1.609612999999999960e+00
2.075638000000000094e+00
1.644579999999999931e-01
2.343004000000000087e+00
2.408199000000000201e+00
1.719457999999999931e+00
7.778249999999999886e-01
2.078304000000000151e+00
2.136124999999999829e+00
3.385099999999999776e-01
2.563194000000000194e+00
1.117326999999999959e+00
1.946288999999999936e+00
2.761855999999999867e+00
2.386994000000000060e+00
1.125741000000000103e+00
1.831456999999999891e+00
2.450315999999999939e+00
2.029085999999999945e+00
1.110481000000000051e+00
2.208865999999999996e+00
2.505200000000000204e-01
1.960998000000000019e+00
1.958733999999999975e+00
1.123857000000000106e+00
1.296607000000000065e+00
7.723199999999999510e-02
6.912340000000000151e-01
1.903150000000000119e-01
2.821539000000000019e+00
1.122165999999999997e+00
8.041650000000000187e-01
2.377416999999999891e+00
6.949400000000000022e-01
1.853353000000000028e+00
2.455199999999999882e-01
2.099479000000000095e+00
1.357577999999999951e+00
7.397920000000000051e-01
2.244095000000000173e+00
8.609710000000000418e-01
1.895842000000000027e+00
1.830206999999999917e+00
2.381149999999999933e-01
1.798980999999999941e+00
1.655685000000000073e+00
2.432452000000000059e+00
8.089229999999999476e-01
2.631810999999999900e+00
1.411972999999999923e+00
7.890909999999999869e-01
1.948998999999999926e+00
5.937559999999999505e-01
1.816249000000000002e+00
1.129922000000000093e+00
1.419219999999999926e-01
4.275089999999999724e-01
1.817706000000000044e+00
2.470152999999999821e+00
1.024219999999999908e+00
6.728340000000000432e-01
1.226922000000000068e+00
1.698471999999999982e+00
9.592770000000000463e-01
1.140651999999999999e+00
2.605374999999999996e+00
1.093126999999999960e+00
2.479579999999999895e+00
1.031428000000000011e+00
1.375134000000000079e+00
2.426210000000000200e+00
2.001469000000000165e+00
1.473668999999999896e+00
2.628016000000000130e+00
2.160283000000000175e+00
2.336151999999999784e+00
1.137099000000000082e+00
2.274138999999999911e+00
4.560199999999999670e-02
2.337365000000000137e+00
2.645235000000000003e+00
1.389140000000000097e-01
1.697173000000000043e+00
2.783917000000000197e+00
2.586492999999999931e+00
1.837944999999999940e+00
2.300831000000000071e+00
1.332494000000000067e+00
1.020434000000000063e+00
1.794945000000000013e+00
1.132400000000000073e+00
1.727117999999999931e+00
1.373312000000000088e+00
8.292749999999999844e-01
1.552035000000000053e+00
1.099439999999999973e+00
2.294007000000000129e+00
3.187150000000000261e-01
1.723676999999999904e+00
7.481219999999999537e-01
1.475162000000000084e+00
1.360379999999999923e+00
1.311979000000000006e+00
1.450795999999999975e+00
1.621550999999999965e+00
2.405123999999999818e+00
1.543487999999999971e+00
1.257238000000000078e+00
1.641142000000000101e+00
1.699702000000000046e+00
1.391853999999999925e+00
1.733290999999999915e+00
2.760709999999999997e+00
1.340526000000000106e+00
7.418219999999999814e-01
2.341067999999999927e+00
6.554140000000000521e-01
1.829002000000000017e+00
1.046901999999999999e+00
9.581990000000000229e-01
1.862767999999999979e+00
1.202185000000000059e+00
2.408725000000000005e+00
1.362096999999999891e+00
2.039950000000000152e+00
1.642468000000000039e+00
9.528219999999999468e-01
1.777233000000000063e+00
1.607388999999999957e+00
1.310290000000000066e-01
1.382495000000000029e+00
2.658746999999999971e+00
1.781419000000000086e+00
2.512730000000000241e-01
2.130818000000000101e+00
3.418689999999999785e-01
2.288826999999999945e+00
1.516245999999999983e+00
3.712650000000000117e-01
2.008208000000000215e+00
2.138809999999999878e-01
2.658879000000000214e+00
5.706630000000000313e-01
1.888595999999999941e+00
1.622921999999999976e+00
8.871489999999999654e-01
1.849744999999999973e+00
5.841480000000000006e-01
1.579433000000000087e+00
4.011190000000000033e-01
2.061319999999999819e+00
3.045878999999999781e+00
1.826699999999999990e-01
1.884516000000000080e+00
1.304659999999999986e-01
1.997279999999999944e+00
1.938085000000000058e+00
7.463189999999999547e-01
1.261410000000000031e-01
1.851920000000000011e+00
2.740688000000000013e+00
1.396311999999999998e+00
1.758831999999999951e+00
1.797379000000000060e+00
1.187679999999999986e-01
2.126218000000000163e+00
6.675879999999999592e-01
1.746869999999999923e+00
2.307265999999999817e+00
5.039190000000000058e-01
1.367818999999999896e+00
6.902519999999999767e-01
2.518406000000000144e+00
1.243586000000000080e+00
1.195581999999999923e+00
1.187117999999999896e+00
1.263295999999999975e+00
2.535495000000000054e+00
4.667180000000000217e-01
2.011308000000000096e+00
1.653026000000000106e+00
1.382352000000000025e+00
2.085442000000000018e+00
8.255879999999999885e-01
1.697527999999999926e+00
1.360305000000000097e+00
1.940472999999999892e+00
2.196871999999999936e+00
6.208860000000000490e-01
1.458661999999999903e+00
1.246099999999999985e-02
2.339770000000000127e+00
1.173608999999999902e+00
1.307039999999999980e+00
1.331555999999999962e+00
8.206539999999999946e-01
2.261938999999999922e+00
8.697399999999999576e-02
1.804278999999999966e+00
1.398784000000000027e+00
1.556497000000000019e+00
2.409870000000000179e+00
3.253260000000000041e-01
1.250626999999999933e+00
1.781360000000000054e+00
1.929421999999999970e+00
6.699800000000000200e-01
1.621872999999999898e+00
1.524421999999999944e+00
7.192950000000000177e-01
2.200384999999999813e+00
1.528019999999999934e+00
1.889699999999999935e+00
1.805182999999999982e+00
2.341709999999999903e-01
9.927730000000000166e-01
1.258480000000000043e+00
2.098616999999999955e+00
8.619590000000000307e-01
1.263422999999999963e+00
1.987430000000000030e+00
1.271899999999999975e-01
1.835898000000000030e+00
1.108467000000000091e+00
1.991009999999999946e+00
2.925863999999999798e+00
2.523125999999999980e+00
1.073790000000000022e-01
5.367269999999999541e-01
2.649141999999999886e+00
1.915928999999999993e+00
1.312972000000000028e+00
9.889940000000000397e-01
7.983240000000000336e-01
2.750106000000000162e+00
4.644619999999999860e-01
1.701816999999999913e+00
1.511322999999999972e+00
9.735030000000000072e-01
1.928064000000000000e+00
4.840039999999999898e-01
2.354257000000000044e+00
1.540327000000000002e+00
7.470210000000000461e-01
7.091929999999999623e-01
1.441229000000000093e+00
1.981043000000000109e+00
7.649989999999999846e-01
2.286719000000000168e+00
6.358179999999999943e-01
1.310340000000000060e+00
2.209334999999999827e+00
2.252850000000000130e-01
2.782776999999999834e+00
2.534651999999999905e+00
3.296569999999999778e-01
5.573789999999999578e-01
1.731436999999999893e+00
2.799145999999999912e+00
1.240428000000000086e+00
6.554729999999999723e-01
5.629490000000000327e-01
3.280810999999999922e+00
2.739053000000000182e+00
8.924480000000000190e-01
2.689259999999999984e-01
2.008290000000000075e-01
2.903134999999999799e+00
1.080934000000000061e+00
9.975399999999999545e-02
1.315574000000000021e+00
9.462660000000000515e-01
3.609849000000000085e+00
2.783370999999999817e+00
9.029669999999999641e-01
2.743680000000000008e-01
1.901019999999999932e+00
2.835857999999999990e+00
2.207139999999999935e-01
1.113803000000000099e+00
1.011486000000000107e+00
2.159720000000000084e+00
1.974472999999999923e+00
6.246310000000000473e-01
9.308999999999999497e-01
3.073069999999999968e-01
2.706392999999999827e+00
1.409850999999999965e+00
9.565630000000000521e-01
1.958132999999999901e+00
9.620379999999999487e-01
4.960970000000000102e-01
1.361830000000000096e+00
1.985632999999999981e+00
1.579520000000000035e+00
7.147829999999999462e-01
2.398620000000000196e+00
8.793050000000000033e-01
1.629208999999999907e+00
2.214709000000000039e+00
5.901229999999999531e-01
5.882100000000000106e-01
1.902692999999999968e+00
1.604880000000000084e+00
1.120859999999999967e+00
2.433034999999999837e+00
8.492690000000000516e-01
1.921588000000000074e+00
1.894924000000000053e+00
6.128909999999999636e-01
1.932326999999999906e+00
1.721711999999999909e+00
3.765890000000000071e-01
1.066750000000000059e-01
1.355329000000000006e+00
2.643743000000000176e+00
1.029090999999999978e+00
2.647676000000000140e+00
1.503514999999999935e+00
1.155386000000000024e+00
1.444776000000000060e+00
1.105671000000000070e+00
1.631787000000000099e+00
6.349420000000000064e-01
2.567865999999999982e+00
1.484261000000000053e+00
1.651399000000000061e+00
2.725369000000000153e+00
2.117608000000000157e+00
8.004900000000000349e-01
1.399937999999999905e+00
2.783872999999999820e+00
2.079158000000000062e+00
1.089590000000000003e-01
2.400961999999999819e+00
6.286100000000000021e-02
3.063407000000000213e+00
2.628749000000000002e+00
1.149120000000000003e-01
1.051997999999999989e+00
1.516359999999999930e-01
1.852608000000000033e+00
1.142482999999999915e+00
1.819047000000000081e+00
9.484080000000000288e-01
2.183488999999999791e+00
3.834318000000000115e+00
2.606322000000000028e+00
1.268507000000000051e+00
7.044839999999999991e-01
2.783377000000000212e+00
2.558219999999999938e+00
2.024990000000000123e-01
1.915256999999999987e+00
6.151020000000000376e-01
3.135580000000000034e+00
3.487289999999999779e+00
2.444954000000000072e+00
1.492971000000000048e+00
2.643021000000000065e+00
2.606196999999999875e+00
1.128454999999999986e+00
1.967279999999999918e+00
1.742086000000000023e+00
1.560548000000000046e+00
3.300993000000000066e+00
2.631529000000000007e+00
9.567309999999999981e-01
9.461410000000000098e-01
1.060937000000000019e+00
1.904549999999999965e+00
6.018999999999999906e-01
1.949298999999999893e+00
4.777989999999999737e-01
2.719368999999999925e+00
3.952306000000000097e+00
1.345998000000000028e+00
1.112643999999999966e+00
2.901235999999999926e+00
3.226249999999999840e+00
1.755060000000000064e+00
1.681821000000000010e+00
1.437978999999999896e+00
1.889823999999999948e+00
3.361556000000000211e+00
4.394735999999999976e+00
2.458381999999999845e+00
2.520923999999999943e+00
3.435582000000000136e+00
3.295405000000000140e+00
1.244401000000000090e+00
1.493900000000000006e+00
4.312999999999999994e-03
3.022444999999999826e+00
3.860402000000000111e+00
2.139993000000000034e+00
1.155164999999999997e+00
1.395343999999999918e+00
2.243412000000000184e+00
1.462466999999999961e+00
1.255867999999999984e+00
1.562627999999999906e+00
1.461448000000000080e+00
3.337740000000000151e+00
2.635079999999999867e+00
1.179840000000000055e-01
3.262050000000000227e-01
2.800841999999999832e+00
2.445323000000000135e+00
7.044460000000000166e-01
1.842548999999999992e+00
2.356320000000000081e-01
2.855020000000000113e+00
2.696714000000000055e+00
2.362470000000000070e+00
1.554696999999999996e+00
2.520487000000000144e+00
3.268193000000000126e+00
1.607147000000000103e+00
1.521031000000000022e+00
2.083788999999999891e+00
5.021459999999999813e-01
2.820009000000000210e+00
2.186334000000000000e+00
3.692949999999999844e-01
1.452221999999999902e+00
1.271228000000000025e+00
1.885320000000000107e+00
2.297250000000000125e-01
2.057103000000000126e+00
9.693169999999999842e-01
2.251926999999999790e+00
2.312489999999999934e+00
4.821440000000000170e-01
9.709809999999999830e-01
6.212220000000000519e-01
3.535268999999999995e+00
1.965800999999999910e+00
9.677240000000000286e-01
2.065723999999999894e+00
9.021829999999999572e-01
2.622619999999999951e+00
2.375701999999999980e+00
1.563370000000000037e-01
2.282850999999999964e+00
2.012748999999999899e+00
2.405530000000000168e+00
1.321039999999999992e-01
2.422534999999999883e+00
1.355547999999999975e+00
1.329601000000000033e+00
2.042517000000000138e+00
3.537980000000000014e-01
1.635801000000000061e+00
3.415030000000000010e-01
1.924144000000000077e+00
9.277539999999999676e-01
1.464801000000000020e+00
2.481653000000000109e+00
9.756199999999999595e-02
1.498107000000000077e+00
1.592877000000000098e+00
2.054927999999999866e+00
5.910400000000000098e-01
1.185591999999999979e+00
2.291815999999999853e+00
8.165040000000000076e-01
2.444284999999999819e+00
7.850880000000000081e-01
1.316036999999999901e+00
2.111912999999999929e+00
5.659380000000000521e-01
1.374222999999999972e+00
2.930550000000000099e-01
9.070179999999999909e-01
8.387879999999999781e-01
1.429616999999999916e+00
2.655053000000000107e+00
2.888490000000000224e-01
1.001222000000000056e+00
1.844748999999999972e+00
2.247329000000000132e+00
8.734509999999999774e-01
2.191842999999999986e+00
1.999384999999999968e+00
1.084278000000000075e+00
2.520052999999999876e+00
1.134973000000000010e+00
1.060715000000000074e+00
2.170624999999999805e+00
8.291500000000000536e-01
2.215860000000000052e-01
2.135272000000000059e+00
2.559718000000000160e+00
1.685808999999999891e+00
1.106397000000000075e+00
2.669726999999999961e+00
1.951749999999999874e-01
1.462320999999999982e+00
1.889418000000000042e+00
1.218042999999999987e+00
1.340057999999999971e+00
2.809896000000000171e+00
2.117878000000000149e+00
6.872690000000000188e-01
2.389552999999999816e+00
1.738687000000000094e+00
8.928089999999999637e-01
1.488826999999999900e+00
3.428660000000000041e-01
1.748024000000000022e+00
1.522466000000000097e+00
1.622298999999999936e+00
1.388779999999999903e+00
1.327140999999999904e+00
2.566568999999999878e+00
4.131560000000000232e-01
2.029580999999999857e+00
1.426080000000000014e+00
1.931905999999999901e+00
1.046618999999999966e+00
1.859868999999999994e+00
2.219581999999999944e+00
1.030041999999999902e+00
2.469933999999999852e+00
1.582000000000000073e+00
1.199065000000000047e+00
1.696625000000000050e+00
1.155990000000000073e+00
3.661559999999999815e-01
1.792089999999999961e+00
2.761603000000000030e+00
2.695095999999999936e+00
4.499739999999999851e-01
2.093685999999999936e+00
1.061720000000000025e-01
2.440710999999999853e+00
1.724161999999999972e+00
1.385899999999999979e-02
7.672769999999999868e-01
1.923802000000000012e+00
2.546152999999999889e+00
1.754062999999999928e+00
2.261368000000000045e+00
1.085291999999999923e+00
1.752372999999999958e+00
2.595267000000000213e+00
1.091045000000000043e+00
1.751093999999999928e+00
1.055816000000000088e+00
1.107312000000000074e+00
9.682840000000000336e-01
1.205357999999999929e+00
2.411519999999999886e+00
7.759470000000000534e-01
1.795800000000000063e+00
1.835952999999999946e+00
1.153618000000000032e+00
2.193239000000000161e+00
1.927102000000000093e+00
2.494847000000000037e+00
1.461732000000000031e+00
2.225910999999999973e+00
1.415492999999999890e+00
1.252394000000000007e+00
2.639353999999999978e+00
2.039712000000000192e+00
7.583999999999999631e-01
1.589318999999999926e+00
2.776165999999999912e+00
2.612826999999999789e+00
1.710460000000000036e-01
2.408405000000000129e+00
2.995079999999999965e-01
1.575201000000000073e+00
1.748007000000000088e+00
9.665970000000000395e-01
2.766760999999999804e+00
1.107120000000000104e+00
3.712539999999999729e-01
8.497829999999999551e-01
1.850273999999999974e+00
2.050737999999999950e+00
8.844570000000000487e-01
1.758607000000000031e+00
7.130100000000000326e-02
2.392300999999999789e+00
1.110130999999999979e+00
1.839679000000000064e+00
1.574211999999999945e+00
3.503979999999999873e-01
2.385043000000000024e+00
1.894830000000000125e-01
2.012378000000000000e+00
1.947354999999999947e+00
9.620000000000000079e-03
3.053453000000000195e+00
1.777533999999999947e+00
3.204420000000000046e-01
5.335039999999999782e-01
1.919157000000000002e+00
2.693006000000000011e+00
5.237420000000000408e-01
1.204693000000000014e+00
7.947400000000000297e-02
2.391417999999999822e+00
1.774205000000000032e+00
1.514135000000000009e+00
1.243042999999999898e+00
7.844090000000000229e-01
2.196023999999999976e+00
1.484439999999999982e+00
2.053964000000000123e+00
1.787881000000000054e+00
3.353140000000000009e-01
4.019699999999999940e-01
1.439713999999999938e+00
2.100983999999999963e+00
1.121226999999999974e+00
1.712766000000000011e+00
2.184671999999999947e+00
3.921569999999999778e-01
1.674303000000000097e+00
1.635679999999999912e-01
2.032948000000000199e+00
3.458919999999999995e+00
1.644940000000000069e+00
8.271599999999999786e-02
1.128568000000000016e+00
2.480430999999999830e+00
1.810983000000000009e+00
1.508305999999999925e+00
1.494342999999999977e+00
9.696369999999999711e-01
2.396151999999999838e+00
1.672869999999999913e-01
2.071473000000000120e+00
1.049093000000000053e+00
1.321941999999999950e+00
1.923408000000000007e+00
5.447570000000000467e-01
1.811952000000000007e+00
1.158400000000000096e+00
5.989550000000000152e-01
4.471729999999999872e-01
1.214852999999999961e+00
1.944123000000000046e+00
3.927669999999999773e-01
2.380770000000000053e+00
1.152498999999999940e+00
1.303199999999999914e+00
1.867596000000000034e+00
2.559899999999999953e-01
3.005027999999999810e+00
2.605430999999999830e+00
3.912919999999999732e-01
3.459500000000000075e-02
1.886910000000000087e+00
2.381555000000000089e+00
1.499540000000000040e-01
1.850683000000000078e+00
1.259962000000000026e+00
2.763825999999999894e+00
8.669459999999999944e-01
1.081139000000000072e+00
1.714151999999999898e+00
7.846699999999999509e-02
2.343970999999999805e+00
8.630600000000000493e-01
1.547002999999999906e+00
1.960126999999999953e+00
1.737090999999999941e+00
4.362110000000000154e-01
1.730034000000000072e+00
1.982987999999999973e+00
1.018167000000000044e+00
1.434755000000000003e+00
2.390604000000000173e+00
4.429089999999999971e-01
2.506549999999999834e+00
1.493301999999999907e+00
6.586629999999999985e-01
9.982050000000000090e-01
1.889607999999999954e+00
1.912954999999999961e+00
4.472600000000000187e-02
2.241835000000000022e+00
1.163248000000000060e+00
1.828260999999999914e+00
2.765146999999999800e+00
9.161489999999999911e-01
2.209061999999999859e+00
1.552413000000000043e+00
2.998069999999999902e-01
6.077550000000000452e-01
1.707635000000000014e+00
2.399694000000000216e+00
5.572040000000000326e-01
3.202436000000000060e+00
1.943535999999999930e+00
1.181988999999999956e+00
9.694960000000000244e-01
2.262506000000000128e+00
2.060605999999999938e+00
9.467680000000000540e-01
2.315733999999999959e+00
1.545484000000000080e+00
1.324611999999999901e+00
2.109548000000000201e+00
4.269279999999999742e-01
2.437228999999999868e+00
2.972866999999999926e+00
6.971500000000000474e-01
3.115979999999999861e-01
1.850705999999999962e+00
2.714945000000000164e+00
5.705069999999999864e-01
1.534159999999999968e+00
1.279914999999999914e+00
2.643377000000000088e+00
1.621911000000000103e+00
7.148980000000000334e-01
1.188660999999999968e+00
6.288899999999999491e-01
2.929577999999999793e+00
1.197410000000000085e+00
1.579296000000000033e+00
2.166939999999999866e+00
1.261244000000000032e+00
6.961399999999999533e-02
1.217619000000000007e+00
2.055295000000000094e+00
1.509198999999999957e+00
9.149969999999999493e-01
2.616207000000000171e+00
9.743400000000000671e-02
2.357742000000000004e+00
3.154033999999999782e+00
1.847914000000000057e+00
1.448307000000000011e+00
7.216099999999999737e-01
4.936240000000000072e-01
1.765750000000000097e-01
2.639870999999999857e+00
1.836071999999999926e+00
4.300129999999999786e-01
2.247333999999999943e+00
1.548794999999999922e+00
2.039032999999999873e+00
7.193619999999999459e-01
2.624057999999999780e+00
1.843326000000000020e+00
9.223409999999999664e-01
2.509298999999999946e+00
5.964799999999999963e-02
2.254888999999999921e+00
3.262103000000000197e+00
9.908249999999999558e-01
1.829315999999999942e+00
2.879443000000000197e+00
3.052833999999999826e+00
2.571476999999999791e+00
1.696769999999999889e+00
1.066532999999999953e+00
1.801430000000000087e+00
3.036824000000000190e+00
3.145859999999999879e+00
2.627990000000000048e-01
2.464078999999999908e+00
2.961889000000000216e+00
1.966687999999999992e+00
4.998920000000000030e-01
2.509997999999999951e+00
2.652530000000000165e-01
2.091368999999999811e+00
2.704416000000000153e+00
1.265895999999999910e+00
1.745465000000000044e+00
8.026269999999999794e-01
1.902473000000000081e+00
6.745929999999999982e-01
2.239454999999999973e+00
2.016995000000000093e+00
1.173156000000000088e+00
2.261979000000000184e+00
1.628665999999999947e+00
1.071307999999999927e+00
3.426409999999999734e-01
2.895744000000000096e+00
2.099915999999999894e+00
3.171370000000000022e-01
2.345660000000000078e+00
6.536960000000000548e-01
2.512417999999999818e+00
2.774939999999999962e+00
1.861016999999999921e+00
5.102449999999999486e-01
2.718090999999999813e+00
2.751431000000000182e+00
1.901237000000000066e+00
1.489840000000000053e+00
1.928577999999999903e+00
1.064823999999999993e+00
1.859887999999999986e+00
1.789511000000000074e+00
2.510129999999999861e-01
2.068038000000000043e+00
4.984270000000000089e-01
5.198930000000000495e-01
8.305230000000000112e-01
2.755291999999999852e+00
1.484018999999999977e+00
1.995738000000000012e+00
1.272370999999999919e+00
9.391279999999999628e-01
1.561199999999999921e+00
9.003550000000000164e-01
1.931297999999999959e+00
1.063833999999999946e+00
1.987336999999999909e+00
2.191329999999999778e+00
1.237789000000000028e+00
1.657305000000000028e+00
1.693637999999999977e+00
9.424179999999999779e-01
1.772434999999999983e+00
2.462930000000000064e+00
1.965338000000000029e+00
4.459069999999999978e-01
2.240858999999999934e+00
1.485270000000000090e+00
1.788270999999999944e+00
1.803981999999999974e+00
5.780870000000000175e-01
1.231816999999999940e+00
8.123110000000000053e-01
1.101301000000000085e+00
6.014070000000000249e-01
1.870637000000000105e+00
2.351878999999999831e+00
5.603519999999999612e-01
2.408618000000000148e+00
1.478974999999999929e+00
1.079323999999999950e+00
6.107300000000000229e-02
2.688474999999999948e+00
2.260190999999999839e+00
1.273499999999999979e-02
2.233003000000000071e+00
1.059153999999999929e+00
1.950144000000000100e+00
2.451802999999999955e+00
1.963621999999999979e+00
1.221643999999999952e+00
2.706217000000000095e+00
2.952836000000000016e+00
2.245833000000000190e+00
1.105320000000000080e+00
1.735999000000000070e+00
1.442819000000000074e+00
2.863745999999999903e+00
1.906185999999999936e+00
1.088810000000000056e-01
3.481540000000000190e-01
2.164703999999999962e+00
1.758113000000000037e+00
4.620670000000000055e-01
2.152242999999999906e+00
7.487519999999999731e-01
1.606063000000000018e+00
2.405260999999999871e+00
6.515100000000000058e-02
1.952987999999999946e+00
1.405319999999999903e+00
3.045730999999999966e+00
1.819790000000000019e+00
8.104489999999999750e-01
2.222731000000000012e+00
1.010709999999999997e+00
2.408719000000000054e+00
2.088604999999999823e+00
6.900910000000000100e-01
1.096208999999999989e+00
2.896204000000000001e+00
2.854316999999999993e+00
4.708390000000000075e-01
1.950026000000000037e+00
1.418833000000000011e+00
1.358861000000000097e+00
2.485336999999999907e+00
5.796040000000000081e-01
1.938352999999999993e+00
5.952509999999999746e-01
1.600441000000000003e+00
6.120240000000000125e-01
1.389215000000000089e+00
2.721274999999999888e+00
1.815509999999999902e-01
2.167161999999999811e+00
1.347655999999999965e+00
1.825220999999999982e+00
9.666230000000000100e-01
2.153240999999999961e+00
2.938016000000000183e+00
5.355959999999999610e-01
1.951630999999999894e+00
1.598023999999999889e+00
1.834335000000000049e+00
2.153350000000000097e+00
1.348052999999999946e+00
8.351800000000000335e-01
1.723584999999999923e+00
2.799331000000000014e+00
1.995408999999999988e+00
1.321906000000000025e+00
2.594231999999999871e+00
6.735999999999999800e-03
2.162109000000000059e+00
2.107514000000000109e+00
5.058610000000000051e-01
1.736094000000000026e+00
2.276616999999999891e+00
2.600064999999999849e+00
6.840610000000000301e-01
1.789558999999999900e+00
1.716496999999999939e+00
1.907499999999999973e+00
2.747622999999999927e+00
4.996120000000000005e-01
2.175603000000000176e+00
1.897329000000000043e+00
1.460785000000000000e+00
1.581839999999999913e+00
1.326313000000000075e+00
2.384962999999999944e+00
1.145710000000000062e-01
1.854821999999999971e+00
1.792307000000000095e+00
2.047365000000000101e+00
9.816230000000000233e-01
1.427159000000000066e+00
1.792602999999999946e+00
1.785457999999999990e+00
2.315471000000000057e+00
1.860940999999999956e+00
1.170058999999999960e+00
1.225659000000000054e+00
2.673880000000000146e-01
3.260409999999999808e+00
3.097926000000000180e+00
8.258199999999999985e-01
7.521849999999999925e-01
1.100996000000000086e+00
2.950434000000000001e+00
5.951990000000000336e-01
1.312753999999999976e+00
1.073280000000000012e+00
2.421372999999999998e+00
2.317822000000000049e+00
8.787540000000000351e-01
1.319171000000000094e+00
1.044882000000000088e+00
2.964255999999999780e+00
1.627518999999999938e+00
1.504494999999999916e+00
1.753865999999999925e+00
1.506553000000000031e+00
9.688309999999999977e-01
1.008051000000000030e+00
2.085100999999999871e+00
2.209944999999999826e+00
2.696000000000000132e-02
2.838950999999999780e+00
3.946390000000000176e-01
1.357491000000000003e+00
1.136705999999999994e+00
1.912255000000000038e+00
3.527314000000000060e+00
1.001792000000000016e+00
4.217330000000000245e-01
3.638219999999999787e-01
2.458781999999999801e+00
2.470825000000000049e+00
1.770000000000000046e-02
7.463889999999999691e-01
2.995829999999999882e-01
2.863227999999999884e+00
5.775829999999999576e-01
1.755498999999999921e+00
1.914238000000000106e+00
7.013900000000000690e-02
2.306881999999999877e+00
3.653339999999999921e-01
2.547255999999999965e+00
2.220168999999999837e+00
1.506340000000000012e+00
4.814140000000000086e-01
2.360908999999999924e+00
2.034365999999999897e+00
1.152913999999999994e+00
2.135018999999999778e+00
2.163904000000000050e+00
1.000415999999999972e+00
2.305492000000000097e+00
1.394859999999999989e+00
7.472000000000000343e-03
1.402160999999999991e+00
2.241388000000000158e+00
2.457158999999999871e+00
6.520199999999999607e-02
2.247726000000000113e+00
6.873259999999999925e-01
1.707853000000000065e+00
2.267450999999999883e+00
6.317749999999999755e-01
2.716864000000000168e+00
1.033357999999999999e+00
4.410229999999999984e-01
5.022539999999999782e-01
2.093951999999999813e+00
2.055305999999999855e+00
1.052194000000000074e+00
2.072061000000000153e+00
6.157740000000000435e-01
1.961182999999999899e+00
1.289703000000000044e+00
1.792168999999999901e+00
1.181052999999999908e+00
5.312710000000000488e-01
2.264817999999999998e+00
1.189008000000000065e+00
1.827094999999999914e+00
2.712434000000000012e+00
7.837330000000000130e-01
7.172049999999999814e-01
1.967764000000000069e+00
2.432849000000000039e+00
1.591151999999999900e+00
1.718560000000000088e+00
1.888581000000000065e+00
1.745106000000000046e+00
1.977020999999999917e+00
1.923464999999999980e+00
1.587523000000000017e+00
2.496577999999999964e+00
8.588860000000000383e-01
1.491020000000000123e-01
7.234819999999999585e-01
2.750785000000000036e+00
1.830273999999999957e+00
1.449397999999999964e+00
9.450549999999999784e-01
1.057874999999999899e+00
2.792219999999999924e+00
6.851000000000000319e-03
1.449718000000000062e+00
2.007869999999999933e-01
2.046218999999999788e+00
2.622866999999999837e+00
4.265329999999999955e-01
1.818094000000000099e+00
1.749808000000000030e+00
1.173980000000000024e-01
7.876959999999999518e-01
1.838529999999999998e+00
1.615823999999999927e+00
1.552500000000000061e-02
2.332227000000000050e+00
1.128802000000000083e+00
2.270502000000000020e+00
1.292848999999999915e+00
7.653000000000000080e-02
3.204169999999999963e+00
1.983597000000000055e+00
2.698980000000000268e-01
7.874000000000000790e-03
1.810920000000000085e+00
2.904325000000000045e+00
4.388549999999999951e-01
2.567177000000000042e+00
5.245189999999999575e-01
1.480045999999999973e+00
1.505249000000000059e+00
1.191918000000000033e+00
1.354376000000000024e+00
2.853169999999999873e-01
1.943124000000000073e+00
5.721840000000000259e-01
2.515639000000000181e+00
2.334926999999999975e+00
1.095442999999999945e+00
1.825034000000000045e+00
9.013719999999999510e-01
1.666225999999999985e+00
8.082190000000000207e-01
1.541409999999999947e+00
2.673023999999999845e+00
4.054579999999999851e-01
2.069678999999999824e+00
3.397599999999999926e-02
1.760860000000000092e+00
2.311852000000000018e+00
6.508969999999999478e-01
1.282180000000000097e+00
4.033180000000000098e-01
2.333196000000000048e+00
1.636921000000000070e+00
1.505961000000000105e+00
3.075035999999999881e+00
7.429540000000000033e-01
1.842699999999999894e-02
1.657556000000000029e+00
2.091326000000000018e+00
1.123119999999999896e+00
1.601245000000000029e+00
2.761055999999999955e+00
4.745829999999999771e-01
2.040144000000000180e+00
2.178142999999999940e+00
1.088497999999999966e+00
1.814980999999999955e+00
6.968399999999999594e-02
6.742399999999999505e-01
3.499630000000000241e-01
2.526181999999999928e+00
1.992774000000000045e+00
1.264572000000000029e+00
2.697814000000000156e+00
5.275900000000000034e-02
1.682660999999999962e+00
4.265249999999999875e-01
2.308041999999999927e+00
2.216667999999999861e+00
9.991200000000000081e-01
2.243206999999999951e+00
4.604449999999999932e-01
3.042657999999999863e+00
3.836882000000000126e+00
2.277830000000000132e-01
9.197920000000000540e-01
7.874630000000000241e-01
1.521643999999999997e+00
4.575670000000000015e-01
2.449327999999999950e+00
1.765703999999999940e+00
1.581250999999999962e+00
2.826404000000000138e+00
2.084645000000000081e+00
1.325166000000000066e+00
6.438960000000000239e-01
2.504150999999999794e+00
1.750105000000000022e+00
1.084988000000000063e+00
2.501015999999999906e+00
1.802110000000000101e-01
2.791030999999999818e+00
3.847322999999999826e+00
2.032191000000000081e+00
2.171412000000000120e+00
3.081618000000000190e+00
2.754700000000000149e+00
1.906023999999999941e+00
2.032846999999999849e+00
1.944979000000000013e+00
1.630206999999999962e+00
2.748381000000000185e+00
2.741570999999999980e+00
4.880550000000000166e-01
1.587109000000000103e+00
2.670104999999999951e+00
1.999905000000000044e+00
4.815849999999999853e-01
2.491489000000000065e+00
2.513900000000000162e-02
2.635088999999999793e+00
3.145121000000000056e+00
3.297579999999999956e-01
7.021960000000000424e-01
1.845219999999999916e-01
9.680389999999999828e-01
1.205090000000000050e-01
2.504089000000000009e+00
2.332984999999999864e+00
9.107110000000000483e-01
2.728638000000000119e+00
1.731765999999999917e+00
1.287435000000000107e+00
5.705759999999999721e-01
2.792695000000000149e+00
2.155991999999999909e+00
1.431580000000000075e-01
2.403976000000000113e+00
1.426240000000000008e-01
2.262986999999999860e+00
3.462991000000000152e+00
2.281044000000000072e+00
2.193796999999999997e+00
2.734071999999999836e+00
3.071816000000000102e+00
1.837018999999999957e+00
1.311936999999999909e+00
1.683000999999999969e+00
2.013640000000000096e+00
2.492869999999999919e+00
2.073574999999999946e+00
7.260969999999999924e-01
5.141029999999999767e-01
7.205559999999999743e-01
1.647618000000000027e+00
8.445610000000000062e-01
3.205191999999999819e+00
2.552703999999999862e+00
9.654220000000000024e-01
1.019427000000000083e+00
3.991084999999999994e+00
3.847655000000000047e+00
1.121938000000000102e+00
2.278209999999999957e-01
2.681589999999999807e-01
3.260273999999999894e+00
2.713131999999999877e+00
5.830990000000000339e-01
6.192750000000000199e-01
7.581980000000000386e-01
1.782790000000000097e+00
2.464958999999999900e+00
3.323820000000000108e-01
6.480200000000000404e-01
1.053342000000000001e+00
2.974727000000000121e+00
1.643388999999999989e+00
7.640630000000000477e-01
9.401300000000000212e-01
1.076573999999999920e+00
1.903132000000000046e+00
1.490680999999999923e+00
1.352573000000000025e+00
9.546569999999999778e-01
2.268978999999999857e+00
2.430121000000000198e+00
4.386450000000000071e-01
1.635374000000000105e+00
1.841404999999999959e+00
2.049459999999999893e-01
1.783679999999999932e+00
2.999765000000000015e+00
2.292753999999999959e+00
8.415519999999999667e-01
2.145445000000000046e+00
6.369299999999999962e-01
1.860041999999999973e+00
2.424034999999999940e+00
1.251697000000000060e+00
3.974730000000000207e-01
2.556620999999999810e+00
2.382229999999999848e+00
1.956924000000000108e+00
1.696026999999999951e+00
2.352002999999999844e+00
9.606399999999999662e-02
4.634489999999999998e-01
7.172460000000000502e-01
2.468046000000000184e+00
2.812683999999999962e+00
6.697889999999999677e-01
6.109710000000000418e-01
1.275954000000000033e+00
2.967696000000000112e+00
2.374061999999999895e+00
3.066999999999999726e-01
4.780700000000000227e-02
1.152911999999999937e+00
2.589300999999999853e+00
4.288339999999999930e-01
2.547515000000000196e+00
9.810130000000000239e-01
1.865215999999999985e+00
2.595406000000000102e+00
3.363019999999999898e-01
1.812810000000000032e+00
1.555806999999999940e+00
7.258980000000000432e-01
1.049490000000000034e+00
2.669189999999999952e+00
2.718672000000000200e+00
6.191600000000000437e-01
1.924458999999999920e+00
1.184344000000000063e+00
2.006635999999999864e+00
2.110761999999999805e+00
3.223599999999999799e-01
2.031066000000000038e+00
1.039212000000000025e+00
1.414050000000000029e+00
7.777190000000000492e-01
1.520520000000000094e+00
2.217346000000000039e+00
5.148460000000000258e-01
2.389714000000000116e+00
1.061967000000000105e+00
1.507212999999999914e+00
1.375118000000000062e+00
2.377145000000000064e+00
3.130319000000000074e+00
4.528130000000000210e-01
1.814332999999999974e+00
1.021419000000000077e+00
1.922846000000000055e+00
2.308326999999999796e+00
6.700599999999999890e-01
7.580139999999999656e-01
1.880776000000000003e+00
2.448176999999999826e+00
2.330191999999999819e+00
1.394906999999999897e+00
2.260225999999999846e+00
2.538059999999999761e-01
2.035587000000000035e+00
1.390889000000000042e+00
1.090079999999999938e+00
2.698418000000000205e+00
2.331449999999999911e-01
1.737401999999999891e+00
1.165999999999999936e-03
2.089138000000000162e+00
1.542194999999999983e+00
1.783376999999999990e+00
3.610538000000000025e+00
5.203459999999999752e-01
1.171607999999999983e+00
1.233606999999999898e+00
3.154581999999999997e+00
2.521185000000000009e+00
9.403350000000000319e-01
2.058422000000000196e+00
8.172700000000000520e-01
2.725887999999999867e+00
3.495048000000000155e+00
1.201915000000000067e+00
1.723252999999999924e+00
3.375016000000000016e+00
3.352462000000000053e+00
2.282824000000000186e+00
1.033036000000000065e+00
1.121226000000000056e+00
2.263123999999999914e+00
3.148140999999999856e+00
1.464035999999999893e+00
8.758989999999999831e-01
8.730400000000000382e-01
1.825358000000000036e+00
1.834864000000000051e+00
7.034420000000000117e-01
2.033977999999999842e+00
1.706040000000000056e-01
2.121881000000000128e+00
2.182106000000000101e+00
1.747502000000000111e+00
1.257439999999999891e+00
1.387107000000000090e+00
2.341622000000000092e+00
1.504313999999999929e+00
1.583112000000000075e+00
1.397985999999999951e+00
1.993651000000000062e+00
2.551820000000000199e+00
2.311291999999999902e+00
3.920529999999999848e-01
1.970639999999999947e+00
2.486660000000000093e+00
1.903419999999999890e+00
7.282889999999999642e-01
1.959619999999999918e+00
3.180899999999999839e-01
2.887535000000000185e+00
2.698036999999999797e+00
4.781580000000000275e-01
1.835504000000000024e+00
8.305600000000000482e-02
1.477365999999999957e+00
4.857009999999999939e-01
2.012881999999999838e+00
1.770224999999999937e+00
1.427232999999999974e+00
2.770852000000000093e+00
5.855120000000000324e-01
2.039855000000000196e+00
2.860739999999999950e-01
1.759516000000000080e+00
1.761681000000000052e+00
8.205360000000000431e-01
2.402718000000000131e+00
5.652639999999999887e-01
2.608258000000000187e+00
2.569487000000000076e+00
1.196245000000000003e+00
1.203400999999999943e+00
2.065665000000000084e+00
2.356107999999999869e+00
1.547954999999999970e+00
1.720175999999999927e+00
1.529544999999999932e+00
1.086572000000000093e+00
2.233028000000000013e+00
1.295832000000000095e+00
1.801740000000000008e-01
1.491654000000000035e+00
2.223317000000000210e+00
1.901183000000000067e+00
8.851849999999999996e-01
2.241629999999999789e+00
1.108039999999999997e-01
2.001644000000000201e+00
2.493403999999999954e+00
9.200260000000000105e-01
2.793273000000000117e+00
1.903412000000000104e+00
6.483300000000000174e-02
2.531249999999999889e-01
2.509872000000000103e+00
2.527026000000000217e+00
5.453199999999999714e-02
1.813554000000000110e+00
5.292670000000000430e-01
2.060915000000000052e+00
3.664120000000000155e-01
1.768480999999999970e+00
1.471948000000000034e+00
7.907950000000000257e-01
2.573605999999999838e+00
1.259629999999999916e-01
1.592940000000000023e+00
3.182551999999999826e+00
8.240910000000000180e-01
5.466419999999999613e-01
2.051553000000000182e+00
1.776461000000000068e+00
1.833523999999999932e+00
1.861966000000000010e+00
2.079508999999999830e+00
2.078507999999999800e+00
1.798980000000000024e+00
1.526912000000000047e+00
1.931726000000000054e+00
2.643387000000000153e+00
4.232130000000000059e-01
1.018870000000000053e-01
8.816730000000000400e-01
2.673636000000000124e+00
3.772809999999999775e-01
3.169287000000000187e+00
3.298090000000000188e+00
4.950160000000000116e-01
1.065433000000000074e+00
1.900983000000000089e+00
2.773686000000000096e+00
2.006235999999999908e+00
1.190091000000000010e+00
1.498960000000000070e+00
2.274162000000000017e+00
2.635037000000000074e+00
2.534022000000000219e+00
6.556450000000000333e-01
1.425532000000000021e+00
1.314662999999999915e+00
8.108239999999999892e-01
4.828819999999999779e-01
2.584646999999999917e+00
1.013355000000000006e+00
2.948741000000000057e+00
2.091499000000000219e+00
7.771000000000000130e-02
1.840246000000000048e+00
8.158870000000000289e-01
1.924203000000000108e+00
1.099137999999999948e+00
1.432789000000000090e+00
2.092201000000000199e+00
1.125890999999999975e+00
3.576204000000000160e+00
2.698836000000000013e+00
1.152668999999999944e+00
1.469673999999999925e+00
2.573224000000000178e+00
1.576769000000000087e+00
3.460920000000000107e-01
2.692752000000000034e+00
1.432263000000000064e+00
2.508042999999999800e+00
2.799262999999999835e+00
1.537878000000000078e+00
9.507609999999999673e-01
2.118449000000000026e+00
2.526578000000000213e+00
1.060121000000000091e+00
1.818311999999999928e+00
2.615393000000000079e+00
4.891599999999999837e-01
3.275287000000000059e+00
1.851175999999999933e+00
1.051023999999999958e+00
2.371243000000000212e+00
2.161990000000000023e-01
1.143979999999999997e+00
4.154860000000000220e-01
2.477278000000000091e+00
1.295903000000000027e+00
2.630164999999999864e+00
2.961310000000000109e+00
5.941459999999999519e-01
1.697794999999999943e+00
8.355380000000000029e-01
2.319198999999999788e+00
1.408411999999999997e+00
1.766022999999999898e+00
2.495579000000000214e+00
5.389399999999999746e-01
2.871799000000000213e+00
2.986412000000000067e+00
1.125793999999999961e+00
1.341874000000000011e+00
2.516493000000000091e+00
2.676080999999999932e+00
6.813730000000000064e-01
2.241490999999999900e+00
1.531968999999999914e+00
2.106271000000000004e+00
2.755040999999999851e+00
1.673075000000000090e+00
1.973860000000000059e-01
2.265537000000000134e+00
1.951130000000000031e+00
1.674544999999999950e+00
1.953688000000000091e+00
2.610282999999999909e+00
4.694949999999999957e-01
1.325984999999999969e+00
1.526747999999999994e+00
1.247106000000000048e+00
3.836605000000000043e+00
8.865669999999999940e-01
3.372399999999999842e-01
1.203780999999999990e+00
2.834484999999999921e+00
2.556986000000000203e+00
4.138310000000000044e-01
1.070446000000000009e+00
7.486310000000000464e-01
2.128569999999999851e+00
1.671259999999999968e-01
2.370861999999999803e+00
1.382034999999999902e+00
1.583074000000000092e+00
2.453920000000000101e+00
3.890099999999999808e-02
2.647348000000000035e+00
3.174456000000000166e+00
1.375401000000000096e+00
1.591415999999999942e+00
3.029749999999999943e+00
2.772513000000000005e+00
1.346767999999999965e+00
2.072493000000000141e+00
1.488329000000000013e+00
2.020691999999999933e+00
3.389765999999999835e+00
2.052761999999999976e+00
7.608299999999999785e-02
8.891029999999999767e-01
2.129868999999999790e+00
1.555749000000000049e+00
8.024299999999999766e-01
2.083985999999999894e+00
5.824329999999999785e-01
2.928471000000000046e+00
2.530705000000000204e+00
1.508500000000000119e-01
4.910500000000000281e-02
2.091166999999999998e+00
3.379830000000000112e+00
2.078980000000000050e+00
1.301001000000000074e+00
6.526720000000000299e-01
2.777731000000000172e+00
4.010295000000000165e+00
2.360504000000000158e+00
7.090499999999999581e-02
1.982609999999999928e-01
3.013084999999999791e+00
2.298820999999999781e+00
5.700589999999999824e-01
2.161453999999999986e+00
2.808599999999999985e-02
2.760222999999999871e+00
2.902035999999999838e+00
7.000699999999999978e-02
3.271530000000000271e-01
2.114361000000000157e+00
3.131666000000000061e+00
1.024121000000000059e+00
2.060454000000000008e+00
1.757949999999999902e+00
1.803009000000000084e+00
3.742250999999999994e+00
2.815844999999999931e+00
1.410641999999999951e+00
3.158204000000000011e+00
3.171222999999999903e+00
3.164563999999999933e+00
1.763800000000000090e-01
2.272527999999999881e+00
1.033899999999999958e-01
2.656363999999999947e+00
3.510488000000000053e+00
4.394620000000000193e-01
6.548920000000000297e-01
1.317946000000000062e+00
2.108181000000000083e+00
1.181027999999999967e+00
1.939313000000000065e+00
1.882548000000000110e+00
1.908185999999999938e+00
2.737592999999999943e+00
1.721597999999999962e+00
1.298340000000000050e+00
8.645789999999999864e-01
2.475473000000000035e+00
2.467576999999999909e+00
4.442139999999999977e-01
2.444434999999999913e+00
3.317109999999999781e-01
2.384274000000000004e+00
3.666748999999999814e+00
1.820739000000000107e+00
2.351643000000000150e+00
3.761769000000000140e+00
2.856570000000000054e+00
2.205287000000000219e+00
1.973058999999999896e+00
1.991089000000000109e+00
1.818116000000000065e+00
2.243015000000000203e+00
3.122055000000000025e+00
6.217709999999999626e-01
2.083015000000000061e+00
3.616811000000000220e+00
2.647711000000000148e+00
8.940900000000000236e-02
2.381613999999999898e+00
5.932100000000000151e-01
2.090993999999999797e+00
2.426506999999999969e+00
3.547690000000000010e-01
1.909534999999999982e+00
6.126869999999999816e-01
1.005565000000000042e+00
3.992649999999999810e-01
2.341791000000000178e+00
2.609309999999999796e+00
5.667499999999999760e-01
2.048243999999999954e+00
1.194302999999999892e+00
1.718682000000000043e+00
1.408599999999999956e-02
3.051466000000000012e+00
2.361124999999999918e+00
1.034729999999999955e-01
2.367758999999999947e+00
2.973250000000000060e-01
2.737035999999999802e+00
2.825099999999999945e+00
1.568734000000000073e+00
1.442789000000000099e+00
2.902800000000000047e+00
3.403033000000000197e+00
2.866683000000000092e+00
1.727757999999999905e+00
1.791840000000000099e+00
1.657003999999999921e+00
2.777639999999999887e+00
2.514599000000000029e+00
9.583859999999999602e-01
1.556472000000000078e+00
1.703724999999999934e+00
1.947025000000000006e+00
1.046310000000000018e-01
1.826117999999999908e+00
1.860300000000000009e-01
4.354575999999999780e+00
4.227248000000000339e+00
1.739160000000000039e+00
1.418979999999999964e-01
3.477006999999999959e+00
5.137630999999999837e+00
4.342495000000000438e+00
3.475219999999999976e-01
6.453339999999999632e-01
2.192584999999999784e+00
4.171305000000000263e+00
3.358477000000000157e+00
3.915719999999999756e-01
1.161060999999999899e+00
1.838761000000000090e+00
2.344103000000000048e+00
6.147839999999999971e-01
2.330975000000000019e+00
8.600729999999999764e-01
2.299198000000000075e+00
2.513151000000000135e+00
3.778079999999999772e-01
1.537774999999999892e+00
1.826999999999999957e+00
2.274683000000000010e+00
1.881512000000000073e+00
1.592017999999999933e+00
2.397059000000000051e+00
7.410449999999999537e-01
2.515019999999999811e+00
2.282185999999999826e+00
8.747000000000000330e-01
7.856549999999999923e-01
2.678425999999999974e+00
2.649189999999999934e+00
9.589389999999999858e-01
2.132026000000000199e+00
7.567540000000000378e-01
2.085745999999999878e+00
2.223097000000000101e+00
6.563959999999999795e-01
1.657490000000000074e-01
1.822786000000000017e+00
2.308012000000000175e+00
1.912272999999999890e+00
1.437362999999999946e+00
2.813584000000000085e+00
9.131300000000000527e-02
1.329501999999999962e+00
9.726650000000000018e-01
2.307354000000000127e+00
3.630637999999999810e+00
8.419240000000000057e-01
3.616909999999999847e-01
1.062497999999999942e+00
2.743228999999999917e+00
2.666891999999999818e+00
7.134220000000000006e-01
9.711319999999999952e-01
1.589989000000000097e+00
2.828533999999999882e+00
3.473879999999999746e-01
1.864589999999999970e+00
1.039430999999999994e+00
1.851857000000000086e+00
2.821898000000000017e+00
1.260610000000000064e-01
1.914633999999999947e+00
1.992736000000000063e+00
4.369669999999999943e-01
7.848610000000000309e-01
1.902255999999999947e+00
2.020162000000000013e+00
6.978739999999999943e-01
2.216527999999999832e+00
2.148530000000000051e+00
1.796623000000000081e+00
2.013873999999999942e+00
1.308050000000000046e-01
2.703310000000000102e+00
2.885740000000000194e+00
4.937989999999999879e-01
6.822589999999999488e-01
1.918230000000000102e+00
2.080880000000000063e+00
3.260859999999999870e-01
1.958472999999999908e+00
1.116794999999999982e+00
2.272374000000000116e+00
2.263265000000000082e+00
6.508359999999999701e-01
1.600022999999999973e+00
2.179590000000000138e-01
2.421638999999999875e+00
1.781846000000000041e+00
1.225759000000000043e+00
2.603925999999999963e+00
8.849820000000000464e-01
2.628789999999999738e-01
1.255984999999999907e+00
2.125598000000000098e+00
1.878181000000000100e+00
1.280867999999999896e+00
2.276883999999999908e+00
6.578850000000000531e-01
2.039111999999999814e+00
1.505716000000000054e+00
1.433804999999999996e+00
3.096197000000000088e+00
1.514475999999999933e+00
1.867010000000000058e-01
7.144859999999999545e-01
2.495770999999999962e+00
2.285620000000000207e+00
2.687749999999999861e-01
2.174926999999999833e+00
5.360749999999999682e-01
2.608680000000000110e+00
2.249659999999999993e-01
1.505152999999999963e+00
1.932549000000000072e+00
1.399332000000000020e+00
2.470791000000000182e+00
1.254830000000000112e-01
2.671644000000000130e+00
2.794385999999999814e+00
5.300289999999999724e-01
8.694380000000000441e-01
2.021739000000000175e+00
2.395880000000000010e+00
1.397191999999999990e+00
2.008417999999999815e+00
1.339109000000000105e+00
1.784373999999999905e+00
2.602606000000000197e+00
1.448804999999999898e+00
3.622119999999999784e-01
1.692295000000000105e+00
1.943108000000000057e+00
1.549012999999999973e+00
1.385440999999999923e+00
2.617189000000000210e+00
8.476519999999999611e-01
2.068042999999999854e+00
1.506485000000000074e+00
1.338295000000000012e+00
2.882013000000000158e+00
1.013001000000000040e+00
2.067700000000000093e-02
1.721489999999999965e-01
2.485056000000000154e+00
2.389778999999999876e+00
1.083485000000000031e+00
2.420319999999999805e+00
4.470199999999999868e-02
2.237461999999999840e+00
7.009020000000000250e-01
1.684142000000000028e+00
1.633108999999999922e+00
9.136919999999999487e-01
2.676136000000000070e+00
6.884749999999999481e-01
2.175057999999999936e+00
2.161500999999999895e+00
9.650879999999999459e-01
2.843265999999999849e+00
9.402580000000000382e-01
2.363000000000000083e-03
8.012700000000000378e-02
2.892990000000000173e+00
2.772485000000000088e+00
9.269169999999999909e-01
2.022923000000000027e+00
2.438549999999999884e-01
1.907896000000000036e+00
1.200671999999999962e+00
1.794878999999999891e+00
1.309608000000000105e+00
6.550829999999999709e-01
2.686439000000000021e+00
3.963149999999999729e-01
2.316326999999999803e+00
3.110599999999999810e+00
4.848899999999999877e-01
2.083698000000000050e+00
1.087102000000000013e+00
5.164039999999999742e-01
4.384449999999999736e-01
2.495767999999999986e+00
2.445575999999999972e+00
7.358200000000000296e-01
2.466072000000000042e+00
1.885534000000000043e+00
1.730428999999999995e+00
2.647220000000000129e-01
1.929411999999999905e+00
1.768550000000000066e+00
4.542209999999999859e-01
2.873320999999999792e+00
7.301509999999999945e-01
2.436478999999999839e+00
2.787336999999999954e+00
1.889160000000000006e-01
1.928152000000000088e+00
3.870239999999999791e-01
9.623749999999999805e-01
7.268149999999999888e-01
2.238107999999999986e+00
2.445015999999999856e+00
7.589820000000000455e-01
2.876523000000000163e+00
2.921145999999999798e+00
1.828543000000000029e+00
1.359869999999999968e-01
2.002998999999999974e+00
1.950066999999999995e+00
3.976029999999999842e-01
2.450978999999999797e+00
1.146079999999999988e+00
1.891674000000000078e+00
3.131571000000000105e+00
2.473163000000000000e+00
1.138136999999999954e+00
2.902419000000000082e+00
2.731726999999999794e+00
2.169283000000000072e+00
1.572848000000000024e+00
2.098904000000000103e+00
1.082716000000000012e+00
2.486196000000000073e+00
2.422286000000000161e+00
8.388390000000000013e-01
1.487900000000000000e+00
8.348139999999999450e-01
1.266523000000000065e+00
4.453199999999999936e-01
2.564401000000000153e+00
1.729395000000000016e+00
1.696280999999999928e+00
2.425791999999999948e+00
4.382730000000000237e-01
1.862500000000000044e+00
1.579817000000000027e+00
2.276696999999999971e+00
1.717311000000000032e+00
1.826569000000000109e+00
2.332092999999999972e+00
1.049069000000000029e+00
2.558483999999999980e+00
2.706459000000000170e+00
2.188937000000000133e+00
1.521859999999999991e+00
3.121039000000000119e+00
1.807417999999999969e+00
3.936919999999999864e-01
2.464221000000000217e+00
2.201149000000000022e+00
1.461880999999999986e+00
1.906630999999999965e+00
8.774819999999999842e-01
6.337180000000000035e-01
3.910060000000000202e-01
1.671820000000000084e+00
1.057887999999999940e+00
1.819947999999999899e+00
2.490993000000000013e+00
2.146820000000000117e-01
2.016122999999999887e+00
1.872667000000000082e+00
1.194828000000000001e+00
1.532742000000000049e+00
2.185699000000000058e+00
2.087610000000000188e+00
2.570410000000000195e-01
2.293343999999999827e+00
1.903135000000000021e+00
2.044955999999999996e+00
2.744857999999999798e+00
2.456532000000000160e+00
2.190192000000000139e+00
2.071197999999999873e+00
3.001498000000000221e+00
2.411760000000000126e+00
9.970139999999999558e-01
1.987679999999999891e+00
3.771220000000000128e-01
3.035940999999999779e+00
2.465548000000000073e+00
1.721350000000000102e-01
1.123699000000000003e+00
7.343939999999999912e-01
1.401515000000000066e+00
6.923500000000000487e-02
2.466216000000000186e+00
2.284098999999999879e+00
1.164196000000000009e+00
1.649739999999999984e+00
1.932010000000000116e-01
1.746734000000000009e+00
1.717319999999999958e-01
2.442190999999999779e+00
2.124604999999999855e+00
1.275308000000000108e+00
2.004868999999999790e+00
1.777900000000000036e-01
2.585585000000000022e+00
2.343618000000000201e+00
5.239709999999999646e-01
1.678539999999999921e+00
1.174799999999999976e-02
1.334467000000000070e+00
5.206790000000000029e-01
2.437209000000000181e+00
1.688593999999999928e+00
1.070794999999999941e+00
1.919775999999999927e+00
4.227000000000000202e-02
1.835045000000000037e+00
3.575019999999999865e-01
2.022396000000000083e+00
1.391000000000000014e+00
1.475179999999999936e+00
2.609205999999999914e+00
4.976119999999999988e-01
1.874700999999999951e+00
1.716766000000000014e+00
2.235759999999999970e-01
9.462159999999999460e-01
2.420225999999999988e+00
2.301966000000000179e+00
1.000915999999999917e+00
2.387448000000000015e+00
2.284497000000000000e+00
8.207259999999999556e-01
2.176276999999999795e+00
9.020999999999999852e-02
2.382375999999999827e+00
8.817789999999999795e-01
5.055779999999999719e-01
3.920620000000000216e-01
1.851193000000000088e+00
2.930390000000000050e+00
1.363510999999999918e+00
1.306537000000000059e+00
1.591150000000000064e+00
1.804200999999999944e+00
1.124192000000000080e+00
2.179065000000000030e+00
2.675012000000000167e+00
7.398639999999999661e-01
2.008004999999999818e+00
2.149075999999999986e+00
1.553857000000000044e+00
2.623029999999999973e+00
1.606986999999999943e+00
1.119004000000000110e+00
2.171469000000000094e+00
3.236177000000000081e+00
3.420535000000000103e+00
3.380000000000000192e-03
1.360460999999999920e+00
1.896720000000000073e-01
2.762246000000000201e+00
3.142472000000000154e+00
3.332199999999999745e-02
1.086394000000000082e+00
2.955903999999999865e+00
2.549536999999999942e+00
1.126600999999999964e+00
1.967888999999999999e+00
2.512277999999999789e+00
8.325780000000000403e-01
1.932137999999999911e+00
2.678320000000000145e-01
2.028398000000000145e+00
1.604247999999999896e+00
6.620230000000000281e-01
1.251978999999999953e+00
1.488547999999999982e+00
2.470927000000000096e+00
1.429300000000000015e+00
1.941038999999999959e+00
1.711929999999999952e+00
1.557676000000000061e+00
1.251500999999999975e+00
1.305131000000000041e+00
2.586629999999999985e+00
2.003747999999999863e+00
2.258699000000000012e+00
2.125809999999999977e+00
9.676270000000000149e-01
1.917402000000000051e+00
2.281340000000000034e-01
2.525166000000000022e+00
2.244650000000000034e+00
6.323919999999999542e-01
7.155810000000000226e-01
1.476836000000000038e+00
2.767403999999999975e+00
1.270021999999999984e+00
1.531816999999999984e+00
1.679321000000000064e+00
1.616964999999999986e+00
2.259803999999999924e+00
1.049215999999999926e+00
2.015303999999999984e+00
1.690604999999999913e+00
2.282547999999999799e+00
1.813007999999999953e+00
1.364246000000000070e+00
2.555098999999999787e+00
1.189894999999999925e+00
1.884006999999999987e+00
1.660255000000000036e+00
4.021989999999999732e-01
1.164088000000000012e+00
3.381290000000000129e-01
2.601501999999999981e+00
9.824429999999999552e-01
1.680514999999999981e+00
2.147146999999999917e+00
1.180609999999999937e+00
1.994488000000000039e+00
1.221330999999999944e+00
1.680161999999999933e+00
1.318235000000000046e+00
1.790275000000000061e+00
2.555066000000000059e+00
6.511660000000000226e-01
2.463071999999999928e+00
1.877536000000000094e+00
4.453110000000000124e-01
1.221246000000000054e+00
2.776400000000000201e+00
2.484646999999999828e+00
3.996819999999999817e-01
2.364212999999999898e+00
7.883609999999999784e-01
2.209191000000000127e+00
2.586402000000000090e+00
9.982600000000000362e-01
7.022620000000000529e-01
2.391300000000000203e+00
2.063225000000000087e+00
1.634617999999999904e+00
1.472081999999999891e+00
2.596236000000000210e+00
5.463820000000000343e-01
2.252854000000000134e+00
1.111663999999999985e+00
1.284515000000000073e+00
2.932494999999999852e+00
9.907010000000000538e-01
6.554130000000000233e-01
8.671740000000000004e-01
2.168820000000000192e+00
1.712692000000000103e+00
1.770334000000000074e+00
2.031970999999999972e+00
1.039128000000000052e+00
1.763379000000000030e+00
5.837050000000000294e-01
1.812246000000000024e+00
1.717524000000000051e+00
1.384573000000000054e+00
1.764915999999999929e+00
9.810809999999999809e-01
2.548839000000000077e+00
1.702210000000000001e+00
5.852659999999999529e-01
7.282870000000000177e-01
2.441841000000000150e+00
1.977162000000000086e+00
5.790200000000000208e-02
1.841809999999999947e+00
1.537765000000000049e+00
1.718730000000000091e+00
2.295720000000000205e+00
1.921350000000000002e-01
1.767425000000000024e+00
1.693233999999999906e+00
9.276600000000000124e-02
7.703200000000000325e-02
2.217185999999999879e+00
2.628995000000000193e+00
8.288229999999999764e-01
1.157931000000000044e+00
1.330325999999999897e+00
2.060106000000000215e+00
1.186222000000000110e+00
1.747959999999999958e+00
1.887388000000000066e+00
3.284299999999999720e-02
2.261584000000000039e+00
1.693109999999999893e+00
1.829552000000000067e+00
2.497672000000000114e+00
1.255643999999999982e+00
6.947999999999999732e-01
1.812438999999999911e+00
2.414684999999999970e+00
1.594637000000000082e+00
1.516801999999999984e+00
1.936838000000000060e+00
3.874859999999999971e-01
2.356831999999999816e+00
2.457300000000000040e+00
1.600510000000000099e+00
1.881753999999999927e+00
6.992359999999999687e-01
7.282980000000000009e-01
2.193640000000000034e-01
2.424767999999999812e+00
1.689696000000000087e+00
2.148877000000000148e+00
2.080316999999999972e+00
3.912919999999999732e-01
1.657383000000000051e+00
1.454429999999999890e-01
2.082523000000000124e+00
1.655728000000000089e+00
1.287725000000000009e+00
2.207791999999999977e+00
4.280410000000000048e-01
2.959954000000000196e+00
2.740310000000000024e+00
1.331841999999999970e+00
1.060553999999999997e+00
2.594329000000000107e+00
2.427475999999999967e+00
3.929239999999999955e-01
1.830851000000000006e+00
1.753657000000000021e+00
1.729276000000000035e+00
2.295976000000000017e+00
9.080430000000000446e-01
2.074542000000000108e+00
1.302226000000000106e+00
2.009799999999999920e-01
3.746800000000000130e-02
2.260969999999999924e+00
2.842032000000000114e+00
1.385429000000000022e+00
2.154390999999999945e+00
8.503870000000000040e-01
1.692336999999999980e+00
1.906497000000000108e+00
1.636416000000000093e+00
1.733151000000000108e+00
5.961500000000000132e-02
2.276154000000000011e+00
2.277035000000000142e+00
1.412784000000000040e+00
3.340088000000000168e+00
1.371763000000000066e+00
1.046956999999999915e+00
2.045129000000000197e+00
2.264918000000000209e+00
2.201829000000000036e+00
9.468349999999999822e-01
1.732299000000000033e+00
2.112570000000000003e-01
2.519591000000000136e+00
2.377510000000000012e+00
5.572899999999999521e-01
8.033150000000000013e-01
2.464822999999999986e+00
1.914215000000000000e+00
1.789600000000000080e-01
2.644667999999999797e+00
2.780375999999999959e+00
4.790019999999999833e-01
2.395897000000000165e+00
5.107690000000000285e-01
2.004097999999999935e+00
2.519445999999999852e+00
1.068840999999999930e+00
3.006789999999999741e-01
1.977680000000000105e+00
2.673912000000000067e+00
1.665216999999999947e+00
1.490463000000000093e+00
2.413933000000000106e+00
1.769401999999999919e+00
1.518386000000000013e+00
1.390619999999999967e+00
1.800929000000000002e+00
6.343910000000000382e-01
2.512671000000000099e+00
2.278882999999999992e+00
9.992039999999999811e-01
2.572706000000000159e+00
1.594821000000000044e+00
1.489373000000000058e+00
1.176501000000000019e+00
3.435400000000000259e-02
8.111289999999999889e-01
1.523057000000000105e+00
2.781324999999999825e+00
9.235069999999999668e-01
1.792497999999999925e+00
2.335976000000000052e+00
1.420813000000000104e+00
1.276874000000000065e+00
1.230941999999999981e+00
2.172518999999999867e+00
1.284804000000000057e+00
2.299350000000000005e+00
2.120502000000000109e+00
1.410085999999999951e+00
3.258989999999999831e+00
2.609386000000000205e+00
1.236178999999999917e+00
1.358600999999999948e+00
4.067359999999999864e-01
1.033611999999999975e+00
1.123315000000000063e+00
2.728810999999999876e+00
7.861850000000000227e-01
1.904824000000000073e+00
2.531403000000000070e+00
2.167820000000000025e-01
1.194930999999999965e+00
1.823099000000000025e+00
2.091454999999999842e+00
9.951149999999999718e-01
2.212123000000000062e+00
2.441079000000000221e+00
8.599210000000000464e-01
2.897759000000000196e+00
2.812807999999999975e+00
1.627637999999999918e+00
2.060394000000000059e+00
3.134285999999999905e+00
2.544243999999999950e+00
2.178019999999999956e-01
2.122666000000000164e+00
7.646319999999999784e-01
1.977821000000000051e+00
3.149710999999999927e+00
1.441095000000000015e+00
1.899021000000000070e+00
6.197040000000000326e-01
7.873759999999999648e-01
7.509919999999999929e-01
2.189424999999999955e+00
2.626631000000000160e+00
5.636599999999999944e-02
1.739654000000000034e+00
7.793130000000000335e-01
1.009614999999999929e+00
3.872769999999999824e-01
1.499095999999999984e+00
1.586279999999999912e+00
5.242620000000000058e-01
2.302829000000000015e+00
1.019128000000000034e+00
1.699195999999999929e+00
2.268374000000000112e+00
1.331709999999999949e+00
1.439748000000000028e+00
2.413243000000000027e+00
2.245443999999999996e+00
1.183019999999999960e+00
1.935002000000000111e+00
2.811783000000000143e+00
1.727559999999999929e-01
1.518237000000000059e+00
1.304632000000000014e+00
3.008939999999999948e-01
1.318411000000000000e+00
3.846620000000000039e-01
1.073137999999999925e+00
1.181618000000000057e+00
2.390048999999999868e+00
2.048051000000000066e+00
1.465926000000000062e+00
2.034005000000000063e+00
1.079680999999999891e+00
1.062991999999999937e+00
1.168706000000000023e+00
2.153255999999999837e+00
2.015505999999999798e+00
1.668501999999999930e+00
2.147348000000000035e+00
5.204229999999999690e-01
2.209642000000000106e+00
2.454839999999999911e+00
7.974919999999999787e-01
2.013291000000000164e+00
3.144953000000000110e+00
2.550056000000000100e+00
4.788830000000000031e-01
2.170703000000000049e+00
1.498939999999999939e+00
2.135974000000000039e+00
1.977705000000000046e+00
4.818760000000000265e-01
9.845340000000000202e-01
4.769669999999999743e-01
2.998430000000000262e-01
1.668340000000000101e-01
2.230821000000000165e+00
2.767116000000000131e+00
1.062016000000000071e+00
1.554432000000000036e+00
1.731786999999999965e+00
1.207348000000000088e+00
2.335669999999999968e-01
2.959182999999999897e+00
2.555806000000000022e+00
6.978830000000000311e-01
1.920093999999999967e+00
1.026988000000000012e+00
2.084874999999999812e+00
2.851656999999999886e+00
2.177512999999999810e+00
1.126970999999999945e+00
2.625814999999999788e+00
3.285280000000000200e+00
1.999975999999999976e+00
1.140444000000000013e+00
2.275675999999999810e+00
1.277220000000000022e-01
2.325502000000000180e+00
2.287290000000000045e+00
2.129220000000000002e-01
1.437545000000000073e+00
1.079638000000000098e+00
1.386427999999999994e+00
6.315999999999999392e-02
1.900360999999999967e+00
1.723753000000000091e+00
1.753880000000000106e+00
2.764146000000000214e+00
3.132999999999999674e-02
1.406068000000000096e+00
1.196217000000000086e+00
3.267401000000000000e+00
2.251049000000000078e+00
1.842870000000000064e-01
1.425292000000000003e+00
1.030326000000000075e+00
3.044077999999999840e+00
2.694691999999999865e+00
6.511510000000000353e-01
1.421863000000000099e+00
1.333056000000000019e+00
2.497428000000000203e+00
9.513499999999999734e-02
1.973986999999999936e+00
1.803330000000000100e+00
1.292756000000000016e+00
2.819440999999999864e+00
5.313750000000000417e-01
7.512769999999999726e-01
8.102909999999999835e-01
2.854938000000000198e+00
2.874143000000000114e+00
8.789510000000000378e-01
1.789835000000000065e+00
2.336699999999999888e-01
3.088757999999999893e+00
2.710373000000000143e+00
9.601169999999999982e-01
1.693094000000000099e+00
2.809250000000000025e+00
2.749286999999999814e+00
2.441669999999999952e-01
2.155409000000000130e+00
2.259495999999999949e+00
9.221810000000000285e-01
2.910496999999999890e+00
1.446654000000000106e+00
9.129540000000000433e-01
2.260240000000000027e+00
2.825056000000000012e+00
2.836619999999999919e+00
1.388967000000000063e+00
2.278639000000000081e+00
9.143170000000000464e-01
2.147431999999999785e+00
1.891048999999999980e+00
2.098157000000000050e+00
2.354664999999999786e+00
8.195120000000000182e-01
7.094430000000000458e-01
4.625830000000000219e-01
2.428873999999999977e+00
2.160778000000000088e+00
9.321159999999999446e-01
2.088818999999999981e+00
1.361300000000000010e-02
1.751705999999999985e+00
7.822099999999999886e-02
2.007508000000000070e+00
2.033837000000000117e+00
1.100897000000000014e+00
2.446187000000000111e+00
8.252429999999999488e-01
1.954523999999999928e+00
2.833581999999999823e+00
5.141069999999999807e-01
1.253449000000000035e+00
2.331326999999999927e+00
2.575034000000000045e+00
1.949295999999999918e+00
2.027007999999999921e+00
1.915977000000000041e+00
1.498661999999999939e+00
2.626104000000000216e+00
1.634290999999999938e+00
1.664258999999999933e+00
1.704550000000000010e+00
5.041039999999999965e-01
1.405820000000000070e+00
1.003435000000000077e+00
2.214923999999999893e+00
1.014108999999999927e+00
1.980617999999999990e+00
2.146494000000000124e+00
1.295263000000000053e+00
1.804461000000000093e+00
1.138835000000000042e+00
2.272041999999999895e+00
1.786251000000000033e+00
1.710839999999999916e+00
1.731549999999999923e+00
1.809121999999999897e+00
2.588213999999999793e+00
1.919327999999999923e+00
1.349752999999999981e+00
1.530332999999999943e+00
1.176370000000000055e-01
1.187143000000000059e+00
8.073630000000000528e-01
2.274350000000000094e+00
1.135831000000000035e+00
1.526380999999999988e+00
1.650227000000000110e+00
7.331480000000000219e-01
2.147762999999999867e+00
8.553450000000000220e-01
1.703256000000000103e+00
1.353790000000000049e+00
1.936280000000000001e+00
1.642069999999999919e+00
9.786249999999999671e-01
2.726971999999999952e+00
1.450714999999999977e+00
1.980000000000000093e-01
1.125428000000000095e+00
1.988993999999999929e+00
1.957808999999999910e+00
1.005422999999999956e+00
2.376422999999999952e+00
1.297460999999999975e+00
1.255597000000000074e+00
2.605123999999999995e+00
4.230479999999999796e-01
2.597310999999999925e+00
7.716990000000000238e-01
1.836639999999999939e-01
3.227990000000000026e-01
2.251529000000000114e+00
2.432653000000000176e+00
5.800099999999999700e-02
2.445116000000000067e+00
8.088379999999999459e-01
1.157809000000000088e+00
7.127919999999999812e-01
1.781787000000000010e+00
2.248048999999999964e+00
8.747199999999999420e-02
2.072395999999999905e+00
2.434459999999999957e-01
2.032290000000000152e+00
2.851278999999999897e+00
8.887620000000000520e-01
1.431216000000000044e+00
2.160556999999999839e+00
2.217937000000000047e+00
1.397594000000000003e+00
2.162777999999999867e+00
2.418451000000000128e+00
5.232250000000000512e-01
2.279583999999999833e+00
2.129499000000000031e+00
6.652679999999999705e-01
1.799692000000000069e+00
4.183900000000000119e-02
7.350090000000000234e-01
9.650640000000000329e-01
2.769731999999999861e+00
1.847305999999999893e+00
1.762150000000000105e+00
2.648033999999999999e+00
2.798359999999999737e-01
1.304855000000000098e+00
7.029959999999999543e-01
1.779325999999999963e+00
7.629329999999999723e-01
2.062088999999999839e+00
2.422477999999999909e+00
3.683640000000000247e-01
2.359239000000000086e+00
2.741124999999999812e+00
1.045026000000000010e+00
1.510194000000000036e+00
2.691739000000000104e+00
2.562952000000000119e+00
5.348119999999999541e-01
2.225014999999999965e+00
1.479046000000000083e+00
2.708847000000000005e+00
2.361905000000000143e+00
1.515748000000000095e+00
8.360049999999999981e-01
1.875188000000000077e+00
2.008185999999999805e+00
9.043670000000000320e-01
1.996417000000000108e+00
2.720172999999999952e+00
3.888499999999999734e-01
2.438044000000000100e+00
1.212283999999999917e+00
6.995010000000000394e-01
2.518285000000000107e+00
7.102089999999999792e-01
3.403939999999999744e-01
1.125342000000000064e+00
2.546781000000000184e+00
2.350201000000000207e+00
1.212058000000000080e+00
1.541622000000000048e+00
6.134309999999999485e-01
1.779922999999999922e+00
3.109000000000000097e-01
1.884951000000000043e+00
1.100934999999999997e+00
1.630303000000000058e+00
2.126428000000000207e+00
4.427710000000000257e-01
3.325086999999999904e+00
1.943289000000000044e+00
2.414060000000000095e-01
2.401222999999999885e+00
5.768499999999999739e-01
7.679519999999999680e-01
8.316970000000000196e-01
2.093255999999999784e+00
1.750904999999999934e+00
1.486302000000000012e+00
3.139460999999999835e+00
2.485100000000000156e-02
1.452936999999999923e+00
4.033599999999999686e-02
1.441804000000000086e+00
1.183918000000000026e+00
1.642857999999999929e+00
2.517411000000000065e+00
2.100869999999999960e-01
2.982749000000000095e+00
2.667202000000000073e+00
9.042930000000000135e-01
1.557554000000000105e+00
2.266046999999999922e+00
2.694974999999999898e+00
5.370340000000000114e-01
1.978042000000000078e+00
1.828819999999999890e+00
1.507082999999999950e+00
3.184813000000000116e+00
5.793080000000000451e-01
2.074580000000000091e+00
1.655267000000000044e+00
5.074060000000000237e-01
1.106900000000000071e-02
2.347525999999999780e+00
3.070829999999999949e+00
1.259177999999999908e+00
2.138072000000000195e+00
2.228768999999999778e+00
1.330716000000000010e+00
1.694207000000000019e+00
1.236909999999999954e+00
2.066003999999999952e+00
1.489860000000000073e-01
2.500115000000000087e+00
2.226785000000000014e+00
1.516315999999999997e+00
2.817452999999999985e+00
2.212771000000000043e+00
1.122036000000000033e+00
1.965627000000000013e+00
2.322096999999999856e+00
2.482568000000000108e+00
9.936139999999999972e-01
2.147896999999999945e+00
2.894419999999999771e-01
2.441143999999999981e+00
2.751745999999999803e+00
9.888019999999999587e-01
9.684089999999999643e-01
1.947357000000000005e+00
1.497255999999999920e+00
2.460090000000000054e-01
2.675123999999999835e+00
2.794388999999999790e+00
1.962500000000000078e-01
1.602721000000000062e+00
8.389130000000000198e-01
1.914776000000000034e+00
2.713722999999999885e+00
2.602999999999999758e-01
3.999460000000000237e-01
1.976609000000000060e+00
2.989608000000000043e+00
1.791584999999999983e+00
1.718493000000000048e+00
1.286418000000000061e+00
1.194485000000000019e+00
1.207122000000000028e+00
8.419780000000000042e-01
2.434435000000000127e+00
5.409439999999999804e-01
2.279233000000000064e+00
1.925197000000000047e+00
4.795429999999999970e-01
2.503026000000000195e+00
1.530663000000000107e+00
1.599631000000000025e+00
2.045333999999999985e+00
5.471660000000000412e-01
8.987460000000000448e-01
1.416385999999999923e+00
2.631906999999999996e+00
1.116303000000000045e+00
1.935386999999999968e+00
2.580862999999999907e+00
4.675480000000000191e-01
4.530959999999999988e-01
9.348980000000000068e-01
2.346432000000000073e+00
1.000064000000000064e+00
1.747859999999999969e+00
1.817536999999999958e+00
1.045352000000000059e+00
2.993379000000000012e+00
1.573493999999999948e+00
9.172350000000000225e-01
5.834430000000000449e-01
5.504320000000000324e-01
1.704210999999999920e+00
9.391500000000000403e-01
2.552070000000000061e+00
1.353548999999999891e+00
1.748393000000000086e+00
3.015576999999999952e+00
7.209140000000000548e-01
9.647909999999999542e-01
1.095139000000000085e+00
2.416615999999999875e+00
1.195983000000000018e+00
1.864632999999999985e+00
2.270605999999999902e+00
4.320470000000000144e-01
2.534091000000000093e+00
1.805501999999999940e+00
1.113777999999999935e+00
2.443623000000000101e+00
2.610901000000000138e+00
3.122446000000000055e+00
2.293709999999999916e-01
2.404161999999999910e+00
1.386355999999999922e+00
1.476356999999999919e+00
2.449933999999999834e+00
5.299620000000000442e-01
7.244509999999999561e-01
2.737124999999999808e+00
2.397228999999999832e+00
1.548694999999999933e+00
1.979225000000000012e+00
2.471916999999999920e+00
2.426570000000000116e-01
1.866984999999999895e+00
8.916770000000000529e-01
1.926290999999999976e+00
1.614706999999999892e+00
7.461600000000000177e-02
2.957210000000000116e-01
1.438579000000000052e+00
2.949889000000000205e+00
2.422468999999999983e+00
9.646400000000000530e-01
1.358522000000000007e+00
8.471469999999999834e-01
1.129370999999999903e+00
1.479198000000000013e+00
2.120270999999999795e+00
1.415747000000000089e+00
1.932776999999999967e+00
2.346429999999999794e+00
8.341560000000000086e-01
2.573450999999999933e+00
2.550022999999999929e+00
1.449664000000000064e+00
2.189716999999999913e+00
3.418168000000000095e+00
2.969654999999999934e+00
7.726549999999999807e-01
1.989837000000000078e+00
7.981949999999999878e-01
2.471251000000000086e+00
2.246633999999999798e+00
1.992188000000000070e+00
1.290847000000000078e+00
2.357652999999999999e+00
3.006317000000000128e+00
1.435418000000000083e+00
1.861417000000000099e+00
2.790605999999999920e+00
5.877949999999999564e-01
2.082835999999999910e+00
1.117131000000000096e+00
1.298554999999999904e+00
2.351887000000000061e+00
6.335000000000000353e-02
1.175959999999999894e+00
9.788000000000000034e-01
2.419372000000000078e+00
2.055476000000000081e+00
1.868057000000000079e+00
2.244377000000000066e+00
2.420090000000000019e-01
1.204684000000000088e+00
1.316510000000000069e+00
3.009576000000000029e+00
2.173900999999999861e+00
1.502833000000000085e+00
1.939251000000000058e+00
5.966979999999999507e-01
3.072611000000000203e+00
2.315913000000000110e+00
6.219299999999999828e-02
1.432303000000000104e+00
1.139934999999999921e+00
2.218585000000000029e+00
1.371880000000000044e-01
2.351274000000000086e+00
1.832870999999999917e+00
1.332788000000000084e+00
2.540697999999999901e+00
2.181879999999999931e-01
1.363925000000000054e+00
9.188650000000000428e-01
2.656235000000000124e+00
2.046768000000000143e+00
1.536629999999999940e+00
2.294271000000000171e+00
3.560030000000000139e-01
2.966352999999999795e+00
2.418296999999999919e+00
1.445454000000000017e+00
1.366751000000000049e+00
2.834655000000000147e+00
3.406573999999999991e+00
1.295476000000000072e+00
1.798809000000000102e+00
1.333358999999999961e+00
1.397385000000000099e+00
3.357333999999999818e+00
4.989439999999999986e-01
1.278578999999999910e+00
1.115421999999999914e+00
2.767769999999999953e-01
1.115855000000000041e+00
1.610298999999999925e+00
2.603571000000000080e+00
5.900419999999999554e-01
2.519697999999999993e+00
1.310305999999999971e+00
1.716391000000000000e+00
1.422997999999999985e+00
1.571123000000000047e+00
2.503140999999999838e+00
7.823520000000000474e-01
1.594298999999999911e+00
1.679856999999999934e+00
2.091635000000000133e+00
3.048102999999999785e+00
1.793110999999999899e+00
6.050830000000000375e-01
1.548343000000000025e+00
9.473219999999999974e-01
2.249852000000000185e+00
9.849390000000000089e-01
1.916244999999999976e+00
1.862900000000000111e-01
2.783761999999999848e+00
2.238837999999999884e+00
1.230914999999999981e+00
1.083755999999999942e+00
1.117337000000000025e+00
2.497729999999999784e+00
8.464180000000000037e-01
1.724666000000000032e+00
2.157859000000000194e+00
1.545817999999999914e+00
2.351951000000000125e+00
1.732623999999999942e+00
7.267059999999999631e-01
1.575882999999999923e+00
2.562243000000000048e+00
2.325702999999999854e+00
6.353360000000000118e-01
1.747212999999999905e+00
6.671319999999999473e-01
3.069191000000000003e+00
2.113487999999999811e+00
1.089599999999999902e+00
2.453333999999999904e+00
1.482461999999999946e+00
4.362500000000000266e-01
8.804330000000000211e-01
2.770500000000000185e+00
2.872733000000000203e+00
4.860600000000000337e-02
2.183609999999999829e+00
1.424130000000000118e-01
1.958250000000000046e+00
4.981360000000000232e-01
1.520378999999999925e+00
1.747506000000000004e+00
1.390471000000000013e+00
2.321470999999999840e+00
1.020512000000000086e+00
2.866175999999999835e+00
2.787460999999999967e+00
7.168830000000000480e-01
1.309255999999999975e+00
2.065021000000000218e+00
3.077014999999999834e+00
1.545455999999999941e+00
1.887896999999999936e+00
9.757160000000000277e-01
1.565363999999999978e+00
3.220460999999999796e+00
1.654781000000000057e+00
4.869240000000000235e-01
1.551914000000000016e+00
1.984407999999999950e+00
2.053030000000000133e+00
1.382166999999999923e+00
2.457205999999999779e+00
1.304518999999999984e+00
1.641205999999999943e+00
2.612261999999999862e+00
9.844789999999999930e-01
2.672714000000000034e+00
1.736498000000000097e+00
3.006800000000000098e-02
2.201799999999999938e-02
2.675605000000000011e+00
2.300670999999999911e+00
3.014060000000000072e-01
2.519514000000000031e+00
2.183759999999999868e-01
2.098726000000000091e+00
2.502510000000000012e-01
1.558478999999999948e+00
2.399017999999999873e+00
9.100800000000000001e-01
2.002260999999999846e+00
5.194640000000000368e-01
2.111756999999999884e+00
2.975906000000000162e+00
2.929550000000000209e-01
2.382981000000000016e+00
1.441446999999999923e+00
6.246600000000000069e-02
7.021969999999999601e-01
2.336799000000000071e+00
2.266183999999999976e+00
9.145489999999999453e-01
2.955331999999999848e+00
1.411138000000000003e+00
1.421691999999999956e+00
2.728800000000000114e-01
1.640533000000000019e+00
2.530742000000000047e+00
7.589770000000000127e-01
2.196671999999999958e+00
7.829420000000000268e-01
2.762738000000000138e+00
2.845556999999999892e+00
6.845550000000000246e-01
2.395448000000000022e+00
6.971159999999999579e-01
3.361060000000000159e-01
5.982880000000000420e-01
2.556423000000000112e+00
2.608623000000000136e+00
5.431300000000000017e-02
2.257642999999999844e+00
8.023339999999999916e-01
1.676501999999999937e+00
9.308250000000000135e-01
1.517935000000000034e+00
1.602902000000000049e+00
1.022089999999999943e+00
2.547493999999999925e+00
1.659459999999999935e+00
2.381180000000000074e+00
2.725244000000000000e+00
9.167570000000000441e-01
1.160182000000000047e+00
2.075572999999999890e+00
2.417260000000000186e+00
1.729238999999999971e+00
1.968217000000000105e+00
2.559921000000000113e+00
1.181080000000000046e-01
2.618860000000000188e+00
1.682150000000000034e+00
4.216610000000000080e-01
9.676249999999999574e-01
1.845879000000000048e+00
1.346227000000000062e+00
1.064994999999999914e+00
3.123654000000000153e+00
2.572013999999999800e+00
1.392049000000000092e+00
2.008645000000000014e+00
1.059962000000000071e+00
2.718446999999999836e+00
2.578342000000000134e+00
3.043699999999999878e-02
3.643580000000000152e-01
2.739600999999999953e+00
3.191972999999999949e+00
1.204334999999999933e+00
1.893542999999999976e+00
9.643929999999999447e-01
2.138815000000000133e+00
1.293007000000000017e+00
1.020841000000000109e+00
1.632096999999999909e+00
8.324249999999999705e-01
2.719821000000000044e+00
1.675100999999999951e+00
1.493953000000000086e+00
2.810958999999999985e+00
1.244852000000000070e+00
7.813010000000000232e-01
1.998941000000000079e+00
2.002690999999999999e+00
1.140678000000000081e+00
2.262360999999999844e+00
3.367752999999999997e+00
9.869459999999999900e-01
2.171410999999999980e+00
1.444787999999999961e+00
1.211715000000000098e+00
2.437508999999999926e+00
1.371340999999999921e+00
4.278890000000000193e-01
1.300569000000000086e+00
2.935716000000000214e+00
2.740467000000000208e+00
3.791220000000000145e-01
2.189947000000000088e+00
1.692039999999999933e-01
2.217496999999999829e+00
1.745889999999999942e-01
1.298108000000000040e+00
1.910269999999999913e+00
1.989983999999999975e+00
2.486292999999999864e+00
1.864419999999999966e-01
2.361086999999999936e+00
1.681899000000000033e+00
8.937000000000000499e-03
2.529027000000000136e+00
4.392010000000000081e-01
4.349379999999999913e-01
1.156935999999999964e+00
3.173526999999999987e+00
3.695256000000000096e+00
9.381399999999999739e-01
2.449260000000000048e-01
2.584762000000000004e+00
3.819566000000000017e+00
1.921785000000000077e+00
3.437169999999999948e-01
5.146060000000000079e-01
2.899929999999999897e+00
3.814786999999999928e+00
1.930009000000000086e+00
8.601959999999999607e-01
1.806139999999999968e-01
8.856169999999999876e-01
4.386720000000000064e-01
1.198974999999999902e+00
1.159176999999999902e+00
1.472844000000000042e+00
3.305358000000000018e+00
3.779135000000000133e+00
4.311110000000000220e-01
7.274059999999999970e-01
6.358270000000000310e-01
3.808480000000000198e-01
6.405690000000000550e-01
1.584700999999999915e+00
1.097852000000000050e+00
2.378346000000000071e+00
3.271586000000000105e+00
1.977916000000000007e+00
1.781862000000000057e+00
3.804339999999999944e-01
1.816318000000000099e+00
2.577694999999999848e+00
2.028373000000000204e+00
6.579939999999999678e-01
7.707850000000000534e-01
2.741547000000000178e+00
2.845609000000000055e+00
1.645429999999999948e-01
2.507083999999999868e+00
4.906200000000000144e-02
1.276732999999999896e+00
6.849939999999999918e-01
1.865572999999999926e+00
1.551253999999999911e+00
1.510332000000000008e+00
2.466612000000000027e+00
1.402657999999999960e+00
2.381883000000000195e+00
2.298280000000000101e+00
1.274717000000000100e+00
2.296151000000000053e+00
2.152597000000000094e+00
3.140595999999999943e+00
1.153596000000000066e+00
1.775443000000000104e+00
1.917531000000000097e+00
9.520009999999999861e-01
4.002676000000000123e+00
2.327662000000000120e+00
3.232760000000000078e-01
3.013460000000000027e-01
1.174279999999999990e+00
1.929681999999999897e+00
8.534420000000000339e-01
1.997616999999999976e+00
9.253080000000000194e-01
3.042883999999999922e+00
3.101682999999999968e+00
2.678030000000000133e-01
1.751679999999999904e-01
1.950334999999999930e+00
3.310998000000000108e+00
1.785328999999999944e+00
1.844316999999999984e+00
1.625048000000000048e+00
8.509370000000000545e-01
2.896377000000000201e+00
1.036712999999999996e+00
1.481063999999999936e+00
1.469578999999999969e+00
7.123899999999999677e-02
1.058246999999999938e+00
1.353374999999999995e+00
2.462175999999999920e+00
1.410130000000000106e+00
1.870130999999999988e+00
2.773636000000000212e+00
7.395760000000000112e-01
7.084000000000000297e-01
1.697994999999999921e+00
2.534815000000000040e+00
7.763839999999999630e-01
2.388923999999999825e+00
2.548789000000000193e+00
2.774969999999999937e-01
2.631002000000000063e+00
1.773481000000000085e+00
1.192525000000000057e+00
2.293238999999999805e+00
3.065100000000000158e+00
3.122883999999999993e+00
2.051389999999999880e-01
1.990342000000000056e+00
9.593089999999999673e-01
2.575708999999999804e+00
3.635949999999999793e+00
1.148471000000000020e+00
2.098665000000000003e+00
3.079705000000000137e+00
3.819570999999999827e+00
2.232569999999999943e+00
1.414889000000000063e+00
1.983268999999999949e+00
1.349428999999999990e+00
3.147565999999999864e+00
1.782478999999999925e+00
1.064767999999999937e+00
1.119069000000000091e+00
2.438299999999999912e-01
9.518100000000000449e-01
1.592168999999999945e+00
2.503214999999999968e+00
2.261927000000000021e+00
1.378160999999999969e+00
2.391302000000000039e+00
8.035459999999999825e-01
6.425279999999999880e-01
1.082816000000000001e+00
3.062514000000000181e+00
2.110933000000000170e+00
1.755333000000000032e+00
2.021475999999999829e+00
7.920049999999999590e-01
3.172130999999999812e+00
2.760530999999999846e+00
1.117861999999999911e+00
2.395567999999999920e+00
3.402124999999999844e+00
3.722246999999999861e+00
7.881740000000000412e-01
1.375796999999999937e+00
8.369619999999999838e-01
2.849566999999999961e+00
3.202141000000000126e+00
1.580213000000000090e+00
1.395712000000000064e+00
2.748515999999999959e+00
3.080023999999999873e+00
2.116238000000000063e+00
1.966903999999999986e+00
2.407906999999999798e+00
4.242230000000000167e-01
3.206436000000000064e+00
1.641936000000000062e+00
9.991149999999999753e-01
1.485022999999999982e+00
2.449550000000000061e-01
1.659064000000000094e+00
6.441240000000000299e-01
2.332552999999999876e+00
1.605663000000000062e+00
1.940147999999999984e+00
2.828234999999999832e+00
2.301189999999999902e-01
1.250059999999999949e+00
1.090608000000000022e+00
2.503836999999999868e+00
2.695575999999999972e+00
1.522432000000000007e+00
1.797479999999999967e+00
9.999430000000000263e-01
3.645202999999999971e+00
2.873498000000000108e+00
3.905989999999999740e-01
1.779006000000000087e+00
2.363729999999999998e-01
1.964069000000000065e+00
1.560690000000000133e-01
2.439799999999999969e+00
1.471829000000000054e+00
1.683141999999999916e+00
3.281768000000000018e+00
1.426310000000000078e-01
1.202542999999999918e+00
1.059563000000000033e+00
2.482896000000000214e+00
1.969764000000000070e+00
1.322659000000000029e+00
2.428612000000000215e+00
2.352539999999999909e-01
3.243139999999999912e+00
2.762178000000000022e+00
1.534669000000000061e+00
1.550845999999999947e+00
3.049167000000000183e+00
3.399665999999999855e+00
1.046734999999999971e+00
1.310691999999999968e+00
1.428099000000000007e+00
2.423541000000000167e+00
3.444075999999999915e+00
1.119644000000000084e+00
1.523309999999999942e+00
1.180468999999999991e+00
6.878889999999999727e-01
1.009771999999999892e+00
1.887191999999999981e+00
2.812593999999999816e+00
5.178460000000000285e-01
2.635463999999999807e+00
1.862810999999999995e+00
1.436269000000000018e+00
1.438997000000000082e+00
1.291287999999999991e+00
2.339821000000000151e+00
2.571229999999999905e-01
1.788318000000000074e+00
2.191984000000000155e+00
1.613021000000000038e+00
2.769505999999999801e+00
1.589647000000000032e+00
1.217705000000000037e+00
1.724390000000000089e+00
3.179837000000000025e+00
2.546445999999999987e+00
1.410358999999999918e+00
1.494753999999999916e+00
2.913100000000000064e-02
3.329991000000000145e+00
2.410064999999999902e+00
6.512839999999999741e-01
2.460316000000000169e+00
1.050035000000000052e+00
3.865640000000000187e-01
1.193748000000000031e+00
2.425567000000000029e+00
2.762389000000000205e+00
1.560729999999999895e-01
2.381978000000000151e+00
1.616229999999999889e-01
1.180771000000000015e+00
4.390859999999999763e-01
2.198617000000000044e+00
2.412608000000000086e+00
1.259730999999999934e+00
1.893707999999999947e+00
3.108480000000000132e-01
3.013192999999999788e+00
2.913095000000000212e+00
1.110843000000000025e+00
1.897213999999999956e+00
2.244331999999999994e+00
3.133607000000000031e+00
1.922018000000000004e+00
8.762950000000000461e-01
6.115589999999999637e-01
2.038587999999999845e+00
2.914698000000000011e+00
1.724785999999999930e+00
1.062090999999999896e+00
1.741754999999999942e+00
2.299033000000000104e+00
1.731600000000000028e+00
1.763436999999999921e+00
2.571457999999999799e+00
1.319614999999999982e+00
2.421877999999999975e+00
2.208438000000000123e+00
1.454083999999999932e+00
2.166456000000000159e+00
2.331135000000000179e+00
3.244290000000000229e-01
6.393919999999999604e-01
2.540201000000000153e+00
2.050612000000000101e+00
8.296249999999999458e-01
2.724730999999999792e+00
5.973500000000000476e-01
2.057943999999999996e+00
2.186279999999999890e-01
1.847490000000000077e+00
2.682020000000000071e+00
1.149005000000000054e+00
2.132877999999999830e+00
2.404149999999999898e-01
3.543803000000000036e+00
3.189845000000000041e+00
8.984299999999999509e-01
1.567345999999999906e+00
8.452349999999999586e-01
1.061266000000000043e+00
1.975899999999999879e-01
2.169350999999999807e+00
2.286665999999999865e+00
8.886469999999999647e-01
3.506485000000000074e+00
8.870959999999999956e-01
8.950409999999999755e-01
2.229460000000000053e-01
1.970178999999999903e+00
2.891760999999999804e+00
1.095539999999999958e+00
1.871037999999999979e+00
6.496480000000000032e-01
2.937619999999999898e+00
3.196841000000000044e+00
5.656910000000000549e-01
1.790453999999999990e+00
8.824309999999999654e-01
7.387160000000000393e-01
3.761160000000000059e-01
2.729458000000000162e+00
2.440516999999999825e+00
5.076460000000000417e-01
3.443632000000000026e+00
7.352269999999999639e-01
1.558693000000000106e+00
7.622349999999999959e-01
1.874654999999999960e+00
1.974531999999999954e+00
1.298499999999999988e+00
2.417383000000000060e+00
2.019200999999999802e+00
2.325641000000000069e+00
3.388996999999999815e+00
8.471610000000000529e-01
1.758061000000000096e+00
2.406639999999999890e+00
2.663482000000000127e+00
1.639828999999999981e+00
2.307389999999999830e+00
2.223689999999999944e+00
1.113330000000000014e-01
2.589218999999999937e+00
1.254000000000000004e+00
5.170010000000000439e-01
1.505157999999999996e+00
2.060677999999999788e+00
1.992013999999999951e+00
1.285282999999999953e+00
3.046606000000000147e+00
2.825359000000000176e+00
1.089606999999999992e+00
2.069211999999999829e+00
1.731700000000000017e+00
2.681614999999999860e+00
2.377870000000000150e+00
3.594120000000000092e-01
2.515549999999999731e-01
3.125078999999999940e+00
3.128648000000000096e+00
1.048116999999999965e+00
1.679249999999999909e+00
9.508699999999999930e-01
2.351147000000000098e+00
1.098443999999999976e+00
9.730919999999999570e-01
1.856970999999999927e+00
8.612659999999999760e-01
2.769435000000000091e+00
1.932220999999999966e+00
1.529174000000000033e+00
2.239173000000000080e+00
2.769659999999999900e-01
2.500232000000000010e+00
1.630268999999999968e+00
3.044470000000000232e-01
1.449570000000000025e-01
2.948545000000000194e+00
3.618523999999999852e+00
1.128122999999999987e+00
1.653162999999999938e+00
4.938600000000000212e-01
2.528674000000000088e+00
1.478094999999999937e+00
6.649629999999999708e-01
1.795639999999999903e+00
6.575050000000000061e-01
2.930708000000000091e+00
2.007868000000000208e+00
1.721883000000000052e+00
2.551933000000000007e+00
1.427013000000000087e+00
5.776160000000000183e-01
1.816438999999999915e+00
2.057763000000000009e+00
1.785760000000000014e+00
2.393872000000000000e+00
3.475677000000000127e+00
9.164899999999999436e-02
1.972520999999999969e+00
7.690730000000000066e-01
5.338690000000000380e-01
2.543232999999999855e+00
9.073870000000000546e-01
1.163440000000000030e-01
1.836411000000000016e+00
3.164728000000000208e+00
3.151937999999999906e+00
1.876750000000000085e-01
1.498326999999999964e+00
8.350570000000000492e-01
1.408290999999999960e+00
2.199139999999999984e-01
2.155625000000000124e+00
1.500153000000000070e+00
2.077691999999999872e+00
3.105677000000000021e+00
5.168610000000000149e-01
2.741750999999999827e+00
2.067387000000000086e+00
1.545015999999999945e+00
1.658525000000000027e+00
2.391297999999999924e+00
2.836481000000000030e+00
2.905499999999999750e-01
2.012990999999999975e+00
1.937386999999999970e+00
1.653283999999999976e+00
2.757503999999999955e+00
1.401518000000000042e+00
1.519057000000000102e+00
2.075606000000000062e+00
2.547896999999999856e+00
2.208591999999999889e+00
1.946943000000000090e+00
2.775481999999999783e+00
5.279779999999999474e-01
2.543013999999999886e+00
1.529967000000000077e+00
7.178860000000000241e-01
1.775390999999999941e+00
9.772629999999999928e-01
2.359970000000000123e-01
1.620149999999999979e+00
2.733422000000000018e+00
3.242429000000000006e+00
4.096830000000000194e-01
1.336052000000000017e+00
5.490460000000000340e-01
6.703329999999999567e-01
3.843799999999999994e-01
2.203899999999999970e+00
2.614088000000000189e+00
1.503924000000000039e+00
1.722015000000000073e+00
9.832999999999999727e-03
3.221122999999999958e+00
2.680665999999999993e+00
1.296667000000000014e+00
2.236590000000000078e+00
2.984428999999999998e+00
3.100983999999999963e+00
1.306565999999999894e+00
1.803600000000000092e+00
1.737792000000000003e+00
1.695877000000000079e+00
2.720631000000000022e+00
1.485954999999999915e+00
8.664899999999999824e-01
1.266629999999999923e+00
1.115919999999999968e-01
2.495769999999999933e-01
2.207542000000000115e+00
3.070889000000000202e+00
1.964842999999999895e+00
1.825547999999999949e+00
1.034537999999999958e+00
1.065514999999999990e+00
1.851589999999999903e-01
1.654876999999999931e+00
3.212765999999999789e+00
1.676239999999999952e+00
1.497775999999999996e+00
1.059836999999999918e+00
1.863181999999999894e+00
3.497930000000000206e+00
1.960646000000000111e+00
1.752329999999999999e-01
3.941430000000000211e-01
1.563717000000000024e+00
1.181675000000000031e+00
1.381011999999999906e+00
2.687984000000000151e+00
1.220987999999999962e+00
2.324561000000000099e+00
1.977182999999999913e+00
9.982419999999999627e-01
9.765139999999999931e-01
1.377544000000000102e+00
3.445176000000000016e+00
1.274262000000000006e+00
1.156231999999999926e+00
1.462744000000000044e+00
1.500321999999999933e+00
3.042621000000000020e+00
1.907577000000000078e+00
1.850754000000000010e+00
1.841601999999999961e+00
2.639308999999999905e+00
1.868919999999999915e+00
1.325679000000000052e+00
2.526877999999999957e+00
1.661140000000000061e+00
2.071321000000000190e+00
2.156759999999999788e+00
5.232790000000000497e-01
1.508218999999999976e+00
3.013800000000000159e-02
2.001824000000000048e+00
3.734190000000000009e-01
1.815531000000000006e+00
1.977430000000000021e+00
8.948690000000000255e-01
3.555426000000000197e+00
1.309579999999999966e+00
1.185009999999999952e-01
3.016059999999999852e-01
2.369530000000000136e+00
3.429380999999999791e+00
3.614789999999999948e-01
1.566303000000000001e+00
7.858079999999999510e-01
2.638938000000000006e+00
2.850241000000000025e+00
9.620779999999999887e-01
1.928890999999999911e+00
2.529319999999999791e+00
3.283377999999999908e+00
2.130920000000000147e+00
1.517595000000000027e+00
1.586297000000000068e+00
8.636610000000000120e-01
2.883744000000000085e+00
1.518801999999999985e+00
1.247535000000000061e+00
1.358254000000000072e+00
2.979720000000000146e-01
5.171189999999999953e-01
1.910096999999999934e+00
2.789423999999999904e+00
2.704603000000000090e+00
1.050437000000000065e+00
2.191695999999999867e+00
1.622063000000000033e+00
8.605159999999999476e-01
1.087088999999999972e+00
3.009138000000000090e+00
2.575022000000000144e+00
1.961567999999999978e+00
1.980418000000000012e+00
4.367500000000000271e-01
2.267488000000000170e+00
1.572187999999999919e+00
3.967939999999999801e-01
1.500653000000000015e+00
2.075092000000000159e+00
2.118993000000000126e+00
4.200940000000000230e-01
2.572219000000000033e+00
2.017939999999999845e+00
1.873842000000000008e+00
2.025069999999999926e+00
8.009439999999999893e-01
2.199997000000000202e+00
1.612600999999999951e+00
3.638930000000000220e-01
5.831110000000000460e-01
2.443909000000000109e+00
2.970553999999999917e+00
4.905059999999999976e-01
1.922946999999999962e+00
1.081858999999999904e+00
1.683381999999999934e+00
1.021911999999999932e+00
1.581769999999999898e+00
2.777264000000000177e+00
4.732239999999999780e-01
1.670250000000000012e+00
1.162790999999999908e+00
2.237166000000000210e+00
2.741927000000000003e+00
3.536940000000000084e-01
2.200044999999999806e+00
1.420598000000000027e+00
7.545199999999999685e-01
1.019376999999999978e+00
2.247208999999999790e+00
2.660963000000000189e+00
6.375009999999999843e-01
2.009246000000000087e+00
6.061520000000000241e-01
1.956026999999999960e+00
1.288934000000000024e+00
1.147427999999999892e+00
2.128792999999999935e+00
5.761960000000000415e-01
2.119629000000000207e+00
2.034120999999999846e+00
1.775398000000000032e+00
2.365072000000000063e+00
1.004029999999999978e+00
7.840380000000000127e-01
2.078682000000000141e+00
2.277047000000000043e+00
1.946182000000000079e+00
1.717341000000000006e+00
2.353898000000000046e+00
1.493069999999999953e-01
2.808539000000000119e+00
1.544383999999999979e+00
1.350686000000000053e+00
1.365977999999999914e+00
2.547271999999999981e+00
2.596372999999999820e+00
1.640050000000000119e-01
1.817431999999999936e+00
1.863695000000000102e+00
1.564665999999999890e+00
2.853407999999999944e+00
3.276549999999999740e-01
1.923896999999999968e+00
1.660436000000000023e+00
1.463329999999999909e-01
3.518000000000000294e-02
2.669620000000000104e+00
3.047391000000000183e+00
1.420323000000000002e+00
1.621510000000000007e+00
1.164428000000000019e+00
1.689079999999999915e+00
9.601180000000000270e-01
1.542836000000000096e+00
1.873140999999999945e+00
2.309630000000000016e-01
1.964101000000000097e+00
1.971616999999999953e+00
1.812503999999999893e+00
3.277239999999999931e+00
1.638927999999999940e+00
1.596376000000000017e+00
2.027384000000000075e+00
2.770331000000000099e+00
2.376587999999999923e+00
1.509714000000000000e+00
1.874900999999999929e+00
2.883069999999999800e-01
2.342316999999999982e+00
1.617221000000000020e+00
1.608613999999999988e+00
2.213128999999999902e+00
1.440982999999999903e+00
4.585259999999999891e-01
8.185789999999999456e-01
2.623746999999999829e+00
2.094497000000000053e+00
2.006148000000000042e+00
3.155622000000000149e+00
8.257360000000000255e-01
7.766220000000000345e-01
1.648149999999999893e-01
2.589099000000000039e+00
2.098796999999999802e+00
1.124513000000000096e+00
1.944806000000000035e+00
2.421250000000000069e-01
3.407853999999999939e+00
2.736848000000000170e+00
1.941097999999999990e+00
1.953618999999999994e+00
2.509885000000000144e+00
2.549590999999999941e+00
4.365029999999999744e-01
2.420520999999999923e+00
2.663270999999999944e+00
1.194512000000000018e+00
2.363926000000000194e+00
1.157974999999999977e+00
1.603779000000000066e+00
2.104957000000000189e+00
1.671380000000000088e-01
3.311660000000000159e-01
1.991659000000000068e+00
2.583098000000000116e+00
1.264364999999999961e+00
3.435963999999999796e+00
1.721885000000000110e+00
7.050939999999999985e-01
8.753870000000000262e-01
1.169427999999999912e+00
3.024240999999999957e+00
6.732979999999999521e-01
1.467119000000000062e+00
1.653003000000000000e+00
2.077672999999999881e+00
3.966706999999999983e+00
2.063067000000000206e+00
1.171880000000000005e-01
1.857213999999999920e+00
4.017620000000000080e-01
1.006056000000000061e+00
1.853766999999999943e+00
2.273159999999999847e+00
1.457526000000000099e+00
2.249551999999999996e+00
7.763419999999999765e-01
1.665720000000000089e+00
1.421721999999999930e+00
5.376199999999999868e-01
2.614654999999999951e+00
4.030290000000000261e-01
1.788099000000000105e+00
1.895143999999999940e+00
1.241651000000000060e+00
3.524183999999999983e+00
1.177400999999999920e+00
6.635400000000000187e-01
2.412738000000000049e+00
6.313499999999999668e-02
9.384329999999999616e-01
2.228603999999999807e+00
2.093954999999999789e+00
1.437459999999999960e+00
2.261861999999999817e+00
2.990810000000000191e+00
9.465339999999999865e-01
6.064040000000000541e-01
7.789760000000000018e-01
2.446128999999999998e+00
4.276610000000000134e-01
2.050841000000000136e+00
2.146971999999999881e+00
8.836289999999999978e-01
3.334271000000000207e+00
2.209648000000000057e+00
1.704660000000000064e+00
1.711791000000000063e+00
2.105172000000000043e+00
1.683318000000000092e+00
1.820441999999999894e+00
2.598094000000000126e+00
2.239666999999999852e+00
1.943190999999999891e+00
2.748619999999999841e+00
3.929529999999999967e-01
1.390379999999999949e+00
2.100807000000000091e+00
2.369855999999999963e+00
5.219310000000000338e-01
2.430629000000000151e+00
2.747272999999999854e+00
1.254450000000000010e-01
2.866778000000000048e+00
1.847170999999999896e+00
7.394119999999999582e-01
2.178444999999999965e+00
3.893260000000000054e-01
6.603959999999999830e-01
1.788324000000000025e+00
2.653515000000000068e+00
2.414410000000000167e+00
1.892926000000000109e+00
2.611855999999999955e+00
9.619290000000000340e-01
6.760460000000000358e-01
6.518049999999999677e-01
2.112747999999999848e+00
5.759800000000000475e-01
2.531533000000000033e+00
2.645401999999999809e+00
1.292280000000000095e-01
2.932177999999999951e+00
2.291923999999999850e+00
1.726647000000000043e+00
1.649431000000000092e+00
2.793867999999999796e+00
2.558816999999999897e+00
4.228950000000000209e-01
2.181491999999999987e+00
1.919062000000000046e+00
2.063041999999999820e+00
2.728689000000000142e+00
5.116079999999999517e-01
7.278700000000000170e-01
1.542512000000000105e+00
4.684130000000000238e-01
6.408999999999999767e-03
2.803313999999999862e+00
3.102729000000000070e+00
1.043490999999999946e+00
2.180292999999999815e+00
2.355530000000000124e-01
9.489389999999999770e-01
2.430960000000000065e-01
1.739853000000000094e+00
2.726881000000000110e+00
7.505669999999999842e-01
2.136772000000000116e+00
1.703049000000000035e+00
1.564024000000000081e+00
2.830696000000000101e+00
1.256307999999999980e+00
1.634187999999999974e+00
1.775573999999999986e+00
2.768254999999999910e+00
8.396230000000000082e-01
2.341057999999999861e+00
3.058523999999999798e+00
6.826299999999999590e-01
2.069277000000000033e+00
1.473316000000000070e+00
1.209627999999999926e+00
1.960869999999999891e+00
2.279312000000000005e+00
2.667206999999999883e+00
7.536570000000000213e-01
2.184492000000000100e+00
2.605389999999999873e+00
1.149464000000000041e+00
2.525602000000000125e+00
7.391830000000000345e-01
1.879161000000000081e+00
1.320921000000000012e+00
1.271430000000000060e-01
5.470800000000000107e-01
2.568169000000000146e+00
3.021924999999999972e+00
1.260626000000000024e+00
1.505241999999999969e+00
5.559650000000000425e-01
1.976739000000000024e+00
1.277114000000000082e+00
9.693209999999999882e-01
2.534180000000000099e+00
2.158829999999999916e-01
1.976326999999999945e+00
2.072086000000000094e+00
1.466285999999999978e+00
2.073491999999999891e+00
6.202720000000000455e-01
1.359002000000000043e+00
2.193407000000000107e+00
2.463820000000000121e+00
2.237686000000000064e+00
2.094694000000000056e+00
2.468939000000000217e+00
4.537900000000000267e-01
2.128814999999999902e+00
1.347466999999999970e+00
8.685929999999999485e-01
2.384225999999999956e+00
5.427699999999999747e-01
1.973219999999999974e-01
1.666245999999999894e+00
2.741998999999999853e+00
3.234769000000000005e+00
2.806270000000000153e-01
1.308980000000000032e+00
7.759230000000000294e-01
1.105223000000000066e+00
3.664099999999999996e-02
2.713356000000000101e+00
1.914196999999999926e+00
1.805911999999999962e+00
2.422471999999999959e+00
4.566459999999999964e-01
2.525694999999999801e+00
1.926852999999999927e+00
1.319566000000000017e+00
1.423772999999999955e+00
2.617615999999999943e+00
2.740498999999999796e+00
6.283050000000000024e-01
1.652107999999999910e+00
1.937017999999999907e+00
1.656503999999999976e+00
2.257273999999999781e+00
4.283210000000000073e-01
1.696563000000000043e+00
1.772124999999999950e+00
9.282399999999999540e-01
3.858710000000000195e-01
2.262202999999999964e+00
2.739177999999999891e+00
1.689832999999999918e+00
1.909326000000000079e+00
2.191390000000000005e-01
1.449813000000000018e+00
2.018851999999999869e+00
2.632510000000000128e-01
2.444046000000000163e+00
7.731109999999999927e-01
2.293193000000000037e+00
3.051665999999999990e+00
3.916870000000000074e-01
2.243993999999999822e+00
9.764239999999999586e-01
8.844800000000000439e-01
1.459354999999999958e+00
3.066616999999999926e+00
2.648346999999999785e+00
1.423947999999999992e+00
1.984672999999999909e+00
1.415542000000000078e+00
2.508827999999999836e+00
1.243519999999999959e+00
9.711199999999999832e-01
2.743485999999999869e+00
1.471181999999999990e+00
8.719470000000000276e-01
9.574549999999999450e-01
2.378425000000000011e+00
3.047845999999999833e+00
1.096800000000000032e-02
2.450293999999999972e+00
7.493020000000000236e-01
1.135961999999999916e+00
6.543900000000000272e-01
2.322455000000000158e+00
2.781737999999999822e+00
9.570370000000000266e-01
1.813924000000000092e+00
1.026609000000000105e+00
2.731021999999999839e+00
2.494817999999999980e+00
1.170007000000000019e+00
1.680210999999999899e+00
2.626368999999999954e+00
3.426585000000000214e+00
1.553568999999999978e+00
1.188080999999999943e+00
1.873272000000000048e+00
9.741769999999999596e-01
3.093494000000000188e+00
7.370130000000000292e-01
7.587570000000000148e-01
2.278954999999999842e+00
1.408300000000000003e-02
4.747629999999999906e-01
2.061074000000000073e+00
2.800139999999999851e+00
2.549509000000000025e+00
8.983790000000000386e-01
1.957753999999999994e+00
1.621515000000000040e+00
1.697460000000000080e-01
1.211211999999999955e+00
3.157821000000000211e+00
1.680458999999999925e+00
9.853089999999999904e-01
1.815825000000000022e+00
1.584554000000000018e+00
3.267555999999999905e+00
2.100305000000000089e+00
1.684736999999999929e+00
1.776798000000000100e+00
3.197605999999999948e+00
2.777147999999999950e+00
6.543259999999999632e-01
1.690941000000000027e+00
1.771584000000000048e+00
2.681252000000000191e+00
2.822956000000000021e+00
2.117439999999999878e-01
4.173510000000000275e-01
1.098869000000000096e+00
1.382290000000000019e+00
1.109730000000000022e-01
2.192699000000000176e+00
2.837247000000000074e+00
2.552300000000000055e-02
2.708889999999999798e+00
1.136609999999999898e+00
8.093759999999999843e-01
5.787029999999999674e-01
1.951132000000000088e+00
2.730214999999999836e+00
6.809560000000000057e-01
1.481948000000000043e+00
1.930199999999999916e+00
2.560690999999999828e+00
2.647480999999999973e+00
1.433260999999999896e+00
1.882447999999999899e+00
2.087213000000000207e+00
3.384348000000000134e+00
1.688822000000000045e+00
1.305306999999999995e+00
1.529484000000000066e+00
8.719259999999999788e-01
3.746725000000000083e+00
2.556398999999999866e+00
1.977959999999999996e-01
1.975160000000000027e+00
4.393790000000000195e-01
6.169069999999999832e-01
1.919137000000000093e+00
2.500767000000000184e+00
2.718119000000000174e+00
1.280018000000000100e+00
2.841422000000000114e+00
6.352910000000000501e-01
2.440440000000000109e-01
6.190759999999999597e-01
2.744110000000000049e+00
1.547358999999999929e+00
1.706709000000000032e+00
1.675170999999999966e+00
5.751519999999999966e-01
3.619136999999999826e+00
2.585185000000000066e+00
1.895043999999999951e+00
1.759427000000000074e+00
2.478003999999999873e+00
3.443255000000000177e+00
2.044559999999999989e-01
1.203252999999999906e+00
7.700660000000000283e-01
2.359888999999999903e+00
3.579912999999999901e+00
4.769269999999999898e-01
1.542704000000000075e+00
1.450493999999999950e+00
4.016219999999999790e-01
5.897559999999999469e-01
2.488608999999999849e+00
2.247678000000000065e+00
6.180800000000000183e-02
3.318331999999999837e+00
1.993772000000000100e+00
5.537900000000000045e-01
5.244529999999999470e-01
1.724885000000000002e+00
2.680648000000000142e+00
3.301749999999999963e-01
1.427173000000000025e+00
1.481605999999999979e+00
1.769458999999999893e+00
3.155342999999999787e+00
4.390660000000000118e-01
1.660738999999999965e+00
1.594614999999999894e+00
2.848700000000000121e-01
3.529550000000000187e-01
2.585301999999999989e+00
2.429070999999999980e+00
4.903049999999999908e-01
2.052856999999999932e+00
1.091375999999999902e+00
1.640945000000000098e+00
1.625660000000000105e+00
6.644179999999999531e-01
1.514083999999999985e+00
7.212300000000000377e-01
2.301140999999999881e+00
2.654097000000000151e+00
1.929999999999999938e+00
2.785689000000000082e+00
1.219738999999999907e+00
1.385580999999999952e+00
1.659227000000000007e+00
2.821147999999999989e+00
2.012957000000000107e+00
1.838589000000000029e+00
2.081196999999999964e+00
6.153600000000000042e-02
2.978124999999999911e+00
1.826318000000000108e+00
2.212339999999999862e-01
2.607632999999999868e+00
9.174060000000000548e-01
6.538950000000000040e-01
1.256544000000000105e+00
2.337377000000000038e+00
2.712655999999999956e+00
1.162857000000000030e+00
2.599790000000000045e+00
4.490359999999999907e-01
7.730609999999999982e-01
2.871580000000000243e-01
2.509291000000000160e+00
1.856568999999999914e+00
1.664681999999999995e+00
1.785625999999999935e+00
1.381880000000000053e-01
3.419321000000000055e+00
2.725071999999999939e+00
1.787938000000000027e+00
1.704215000000000035e+00
2.417947999999999986e+00
2.790958999999999968e+00
2.767229999999999968e-01
2.026931999999999956e+00
2.521570999999999785e+00
1.339698999999999973e+00
3.581935000000000091e+00
1.226537999999999906e+00
7.008180000000000520e-01
1.990221999999999936e+00
6.307359999999999634e-01
6.637899999999999912e-01
2.177407999999999788e+00
2.572337999999999791e+00
1.134171999999999958e+00
2.905926000000000009e+00
2.131008000000000013e+00
8.334920000000000107e-01
1.374637000000000109e+00
5.423620000000000108e-01
2.831970000000000098e+00
3.148549999999999960e-01
1.662962000000000051e+00
2.296783000000000019e+00
1.363404000000000060e+00
3.254840000000000177e+00
2.125502000000000002e+00
1.480615999999999932e+00
1.327118999999999938e+00
2.649467000000000017e+00
1.382301999999999920e+00
2.192963000000000218e+00
2.807230000000000114e+00
1.819895999999999958e+00
1.714040000000000008e+00
2.014466000000000090e+00
1.719298999999999911e+00
1.247036999999999951e+00
2.224756000000000178e+00
2.511753000000000124e+00
3.500300000000000078e-01
2.038704000000000072e+00
3.389012999999999831e+00
7.328500000000000292e-02
2.622840000000000060e+00
6.544370000000000465e-01
1.716333000000000109e+00
2.802573999999999899e+00
3.579680000000000084e-01
1.577020000000000088e-01
2.533983000000000096e+00
2.838309000000000193e+00
2.728533999999999793e+00
1.469891999999999976e+00
1.284731999999999985e+00
1.183591000000000060e+00
2.037854999999999972e+00
2.974950000000000094e-01
1.702906999999999949e+00
3.449269999999999836e-01
2.332729000000000052e+00
3.111295999999999840e+00
4.415589999999999793e-01
2.286268999999999885e+00
1.370865999999999918e+00
1.832138999999999962e+00
1.111237000000000030e+00
2.915020999999999862e+00
2.231657999999999920e+00
1.716191999999999940e+00
2.340412999999999855e+00
2.364346999999999976e+00
2.035038999999999820e+00
1.426277999999999935e+00
8.478980000000000405e-01
2.348676999999999904e+00
1.382069999999999910e+00
6.349630000000000551e-01
8.939629999999999521e-01
2.489412000000000180e+00
3.302061000000000135e+00
9.388499999999999623e-01
2.097354999999999858e+00
6.508899999999999408e-02
5.633949999999999791e-01
1.855113999999999930e+00
1.946287000000000100e+00
1.631523000000000057e+00
1.550435000000000008e+00
2.313102000000000213e+00
2.462871999999999950e+00
1.996088000000000084e+00
1.978949999999999987e+00
7.231859999999999955e-01
2.183863999999999805e+00
1.930911000000000044e+00
3.199143999999999988e+00
1.116602000000000094e+00
1.677369000000000110e+00
2.669181000000000026e+00
7.603600000000000636e-02
2.783650999999999875e+00
7.251060000000000283e-01
5.006859999999999644e-01
2.182742999999999878e+00
6.592040000000000122e-01
1.061268000000000100e+00
1.963945999999999970e+00
2.346786999999999956e+00
2.581179999999999808e+00
1.606919999999999904e+00
2.008344000000000129e+00
1.306137000000000103e+00
3.405710000000000126e-01
8.785999999999999366e-02
2.825766999999999918e+00
1.029487999999999959e+00
1.905623999999999985e+00
2.278205999999999953e+00
1.362160000000000037e-01
2.789430999999999994e+00
1.528701000000000088e+00
8.591500000000000525e-02
1.346916000000000002e+00
9.261239999999999473e-01
1.499598999999999904e+00
1.605831000000000008e+00
2.010647000000000073e+00
2.407102000000000075e+00
1.200091999999999937e+00
2.578551000000000037e+00
1.391353999999999980e+00
1.167740999999999918e+00
4.731400000000000050e-01
2.735917999999999850e+00
1.904843000000000064e+00
1.607925000000000049e+00
2.099056000000000033e+00
4.037470000000000225e-01
2.658015999999999934e+00
1.627520999999999995e+00
1.427661999999999987e+00
1.682630999999999988e+00
2.417977000000000043e+00
2.466013999999999928e+00
8.495300000000000074e-01
2.249446999999999974e+00
2.802004999999999857e+00
7.590170000000000528e-01
2.199584999999999901e+00
6.507570000000000299e-01
1.674863999999999908e+00
1.396300000000000097e+00
1.863769999999999871e-01
1.307030000000000136e-01
2.584811000000000192e+00
3.065974000000000199e+00
1.115521999999999903e+00
1.698180999999999941e+00
4.018039999999999945e-01
1.199603999999999893e+00
7.844600000000000461e-01
1.564270000000000049e+00
2.529214000000000073e+00
9.535130000000000550e-01
2.095391999999999921e+00
2.575324999999999864e+00
1.196860000000000035e+00
2.416809999999999903e+00
1.092790000000000011e-01
1.375507000000000035e+00
1.764032000000000044e+00
9.071700000000000319e-01
5.357699999999999685e-01
2.372962999999999933e+00
2.905683999999999934e+00
1.216976999999999975e+00
1.963761000000000090e+00
9.071789999999999576e-01
1.497841999999999896e+00
1.014410000000000034e+00
1.591115000000000057e+00
2.953116000000000074e+00
3.954259999999999997e-01
1.458628000000000036e+00
1.785292000000000101e+00
2.066743999999999915e+00
2.319641999999999982e+00
1.240034000000000081e+00
1.339279000000000108e+00
1.494124000000000008e+00
2.899672999999999945e+00
1.250720999999999972e+00
2.203183000000000114e+00
2.877120999999999817e+00
1.463341000000000003e+00
1.994852000000000070e+00
1.334729999999999972e+00
1.011276000000000064e+00
1.352945999999999982e+00
2.119355999999999796e+00
2.971099999999999852e+00
2.552280000000000104e-01
1.915647000000000100e+00
2.636921000000000070e+00
9.590940000000000021e-01
2.451051999999999786e+00
5.135440000000000005e-01
1.870910000000000073e+00
1.920042000000000026e+00
7.732740000000000169e-01
7.026820000000000288e-01
2.109072999999999976e+00
2.381644000000000094e+00
1.369474000000000080e+00
2.588293000000000177e+00
1.210158000000000067e+00
6.120459999999999789e-01
1.233340000000000103e+00
1.378071999999999964e+00
3.304355999999999849e+00
7.535600000000000076e-01
1.414941999999999922e+00
1.889715000000000034e+00
1.366190000000000015e+00
3.324386000000000063e+00
1.279090000000000060e+00
7.703299999999999592e-01
1.430160000000000098e+00
6.027320000000000455e-01
1.197057000000000038e+00
1.542138000000000009e+00
2.221335999999999977e+00
1.148123000000000005e+00
2.692651000000000128e+00
1.688193999999999972e+00
1.960129999999999928e-01
8.523389999999999578e-01
1.742920000000000025e+00
3.149827999999999850e+00
7.525579999999999492e-01
8.705380000000000340e-01
1.357788999999999913e+00
2.160667999999999811e+00
3.348800000000000221e+00
2.160832000000000086e+00
2.160105999999999860e+00
1.338165999999999967e+00
2.805708999999999786e+00
1.878784000000000010e+00
1.441950000000000065e+00
2.419204999999999828e+00
1.709192000000000045e+00
2.171302999999999983e+00
2.568585999999999814e+00
9.285820000000000185e-01
1.591299000000000019e+00
3.561869999999999759e-01
1.663891000000000009e+00
1.209660000000000041e-01
7.519569999999999865e-01
2.256845999999999908e+00
1.448550000000000004e+00
3.310227999999999948e+00
6.236129999999999729e-01
1.393419999999999936e-01
1.168204000000000020e+00
2.920068999999999804e+00
2.495248999999999828e+00
9.508410000000000473e-01
9.464059999999999695e-01
8.230939999999999923e-01
3.199364999999999792e+00
2.732340999999999909e+00
1.790297999999999945e+00
1.580086000000000102e+00
2.473536999999999875e+00
3.513762999999999970e+00
1.343868000000000062e+00
5.435159999999999991e-01
2.125922000000000089e+00
1.574686000000000030e+00
3.356923000000000101e+00
1.476876000000000078e+00
4.418960000000000110e-01
2.171088000000000129e+00
3.363300000000000317e-02
2.308089999999999864e-01
1.974261000000000044e+00
2.248733000000000093e+00
2.658023000000000025e+00
1.610003999999999991e+00
2.151705999999999896e+00
4.873040000000000149e-01
4.601640000000000175e-01
8.411530000000000395e-01
3.778453999999999979e+00
1.522137000000000073e+00
5.504329999999999501e-01
7.048079999999999901e-01
1.813641999999999976e+00
3.970971000000000029e+00
2.593900999999999790e+00
9.981039999999999912e-01
1.857637999999999900e+00
5.516100000000000447e-01
1.250577000000000050e+00
1.651048000000000071e+00
1.589631000000000016e+00
1.936649999999999983e+00
2.713029999999999831e+00
3.424631000000000203e+00
5.165999999999999585e-03
3.397370000000000112e-01
1.063109000000000082e+00
3.331593999999999944e+00
1.553064999999999918e+00
5.659389999999999699e-01
9.596289999999999543e-01
1.377852999999999994e+00
3.287843000000000071e+00
2.272310000000000052e+00
2.314598000000000155e+00
1.866551999999999989e+00
2.625143000000000004e+00
2.250509999999999788e+00
1.255778999999999979e+00
1.626741999999999910e+00
2.199987000000000137e+00
2.083563999999999972e+00
2.719650999999999819e+00
1.186239999999999961e+00
1.520454999999999890e+00
1.948266000000000053e+00
2.782900999999999847e+00
7.193389999999999507e-01
1.635499999999999954e+00
2.584614000000000189e+00
1.759300000000000100e-02
2.546558999999999795e+00
1.530912000000000051e+00
6.276909999999999989e-01
2.176187999999999789e+00
7.892379999999999951e-01
6.308519999999999683e-01
2.233257000000000048e+00
2.321720000000000006e+00
3.027608999999999995e+00
8.937629999999999741e-01
1.217940999999999940e+00
2.157198999999999867e+00
1.852027000000000090e+00
7.489689999999999959e-01
1.432058000000000053e+00
2.848769999999999913e-01
2.263002999999999876e+00
3.024970999999999854e+00
1.599140000000000006e-01
2.963096999999999870e+00
1.534532000000000007e+00
1.479958000000000107e+00
1.291245999999999894e+00
2.121833000000000080e+00
2.662783999999999818e+00
6.977449999999999486e-01
1.269279999999999964e+00
2.534117999999999871e+00
2.075277999999999956e+00
3.293404000000000220e+00
4.996500000000000247e-02
9.205210000000000337e-01
1.859247000000000094e+00
3.399229999999999752e-01
1.487910000000000066e-01
2.445812000000000097e+00
2.572340000000000071e+00
6.669279999999999653e-01
2.675896999999999970e+00
9.481849999999999445e-01
1.093110000000000054e-01
8.326930000000000165e-01
1.249136999999999942e+00
2.621684000000000125e+00
4.176070000000000060e-01
1.229392000000000040e+00
1.617884000000000100e+00
2.674754000000000076e+00
3.454032999999999909e+00
1.265851000000000059e+00
2.028452999999999840e+00
1.592858000000000107e+00
2.994493999999999989e+00
7.697580000000000533e-01
2.090066000000000201e+00
2.904846000000000039e+00
1.020801999999999987e+00
2.736228000000000105e+00
2.521155999999999953e+00
1.775441000000000047e+00
2.066438999999999915e+00
2.491227999999999998e+00
2.654291000000000178e+00
7.466699999999999449e-01
1.849631999999999943e+00
2.535093999999999959e+00
1.040975999999999901e+00
3.026304999999999801e+00
6.264729999999999466e-01
4.814510000000000178e-01
1.232337000000000016e+00
7.039229999999999654e-01
4.037040000000000073e-01
2.095448999999999895e+00
2.789327999999999808e+00
1.205084999999999962e+00
2.941980000000000040e+00
1.970074000000000103e+00
6.974510000000000431e-01
6.201969999999999983e-01
1.048211999999999922e+00
2.265248999999999846e+00
8.829190000000000094e-01
2.033043999999999851e+00
2.402613999999999805e+00
1.169404000000000110e+00
2.914032999999999873e+00
2.287640999999999813e+00
1.703292999999999946e+00
2.188763999999999932e+00
3.360482000000000191e+00
2.387725999999999793e+00
1.337023000000000073e+00
2.040633999999999837e+00
5.476779999999999982e-01
2.790014999999999912e+00
2.303335000000000132e+00
1.019192000000000098e+00
1.845385000000000053e+00
4.510899999999999910e-01
9.640429999999999833e-01
1.287071000000000076e+00
2.172295999999999783e+00
3.022152000000000172e+00
4.482349999999999945e-01
2.284028999999999865e+00
6.080910000000000482e-01
1.537566999999999906e+00
9.815479999999999761e-01
2.068608999999999920e+00
1.825984999999999969e+00
1.520888999999999935e+00
2.296818000000000026e+00
1.103477000000000041e+00
2.686316999999999844e+00
2.485126000000000168e+00
1.284894999999999898e+00
2.645599999999999952e+00
5.708060000000000356e-01
4.413230000000000208e-01
1.338918999999999970e+00
2.175113000000000074e+00
3.458521000000000178e+00
5.258859999999999646e-01
2.395116999999999940e+00
6.331719999999999571e-01
1.243989999999999957e-01
1.220819000000000099e+00
2.294896000000000047e+00
1.516820999999999975e+00
1.692614000000000063e+00
2.358201000000000214e+00
1.700604000000000005e+00
2.343630999999999798e+00
2.092163000000000217e+00
2.113344000000000111e+00
1.804044999999999899e+00
2.754096000000000100e+00
3.573925000000000018e+00
6.841589999999999616e-01
7.167390000000000150e-01
2.107778999999999847e+00
1.373658999999999963e+00
3.088881000000000210e+00
1.133032000000000039e+00
2.431480000000000030e-01
2.294033999999999907e+00
1.382940000000000003e-01
9.831509999999999971e-01
2.071785000000000210e+00
1.810543999999999931e+00
2.139172999999999991e+00
2.398044000000000064e+00
1.585936000000000012e+00
1.457920000000000049e-01
1.003189000000000108e+00
5.268950000000000022e-01
2.571450000000000014e+00
3.440499999999999808e-02
1.369353999999999960e+00
2.554463999999999846e+00
7.429839999999999778e-01
2.801846999999999976e+00
9.051240000000000396e-01
3.578850000000000087e-01
2.269127000000000116e+00
2.833400000000000155e-02
1.128964999999999996e+00
2.320498000000000172e+00
2.348414000000000001e+00
2.651213999999999960e+00
1.736280999999999963e+00
5.803589999999999582e-01
1.232765000000000111e+00
1.427056000000000102e+00
1.823799999999999866e-01
2.371960000000000068e+00
4.585899999999999699e-02
1.907572999999999963e+00
2.251892999999999923e+00
2.784570000000000101e-01
2.500917999999999974e+00
4.373969999999999803e-01
9.770170000000000243e-01
2.775628999999999902e+00
2.849610000000000198e-01
9.842099999999999460e-02
2.380434000000000161e+00
2.638228999999999935e+00
3.069932999999999801e+00
5.578520000000000145e-01
7.966210000000000235e-01
1.235038999999999998e+00
1.692571000000000048e+00
2.853000000000000067e-03
2.617929999999999868e+00
6.197899999999999937e-02
1.521471999999999936e+00
2.725131999999999888e+00
1.998129999999999906e-01
2.484799999999999898e+00
8.403749999999999831e-01
1.430112000000000050e+00
8.521630000000000038e-01
2.154097000000000151e+00
1.387305000000000010e+00
1.908341999999999983e+00
2.480936999999999948e+00
3.159358000000000111e+00
5.052900000000000169e-01
1.207473999999999936e+00
2.103720000000000034e-01
9.597010000000000263e-01
1.632897999999999961e+00
3.156718000000000135e+00
1.667069999999999941e-01
1.985660999999999898e+00
3.263596000000000164e+00
1.028232000000000035e+00
1.706949000000000050e+00
2.048649999999999916e-01
1.051895000000000024e+00
3.127051999999999943e+00
8.699219999999999731e-01
8.414129999999999665e-01
2.061265000000000125e+00
2.223006999999999955e+00
3.159307000000000087e+00
6.231729999999999769e-01
1.222750000000000004e+00
2.091393000000000058e+00
1.086637000000000075e+00
7.341769999999999685e-01
2.611699999999999910e+00
9.043860000000000232e-01
1.399124999999999952e+00
1.761287999999999965e+00
5.364900000000000224e-02
2.771475999999999829e+00
1.369299999999999962e+00
1.141469999999999985e+00
2.420281000000000127e+00
9.143210000000000504e-01
7.931049999999999489e-01
1.869547000000000070e+00
2.067959000000000103e+00
3.124779000000000195e+00
8.844060000000000255e-01
2.050663000000000125e+00
1.348713000000000051e+00
5.293630000000000280e-01
4.269890000000000074e-01
2.363856999999999875e+00
1.262694999999999901e+00
1.928687000000000040e+00
2.464712000000000014e+00
6.458080000000000487e-01
2.749458000000000180e+00
1.927829999999999933e+00
1.630222999999999978e+00
1.965591000000000088e+00
2.518304999999999794e+00
3.234618000000000215e+00
5.524409999999999599e-01
9.509379999999999500e-01
1.767608999999999986e+00
1.810395999999999894e+00
2.868977000000000110e+00
4.373540000000000205e-01
1.356081000000000092e+00
1.623385999999999996e+00
6.781270000000000353e-01
4.775869999999999838e-01
2.243596000000000146e+00
2.454228000000000076e+00
1.241289000000000087e+00
2.666558999999999902e+00
1.414984999999999937e+00
8.408670000000000311e-01
1.025738999999999956e+00
1.033533000000000035e+00
2.911821000000000215e+00
2.412849999999999995e-01
1.434565000000000090e+00
1.714806000000000052e+00
1.403982999999999981e+00
2.976360000000000117e+00
8.597219999999999862e-01
1.846193999999999891e+00
1.577210000000000001e+00
5.516440000000000232e-01
4.342829999999999746e-01
1.451758000000000104e+00
2.240186000000000011e+00
1.128656000000000104e+00
2.729457000000000022e+00
1.480061000000000071e+00
2.026540000000000008e-01
8.205569999999999808e-01
1.202650999999999915e+00
2.442372000000000209e+00
2.981460000000000221e-01
1.330325999999999897e+00
2.259374999999999911e+00
1.351112000000000091e+00
2.607838999999999796e+00
1.924398000000000053e+00
1.675330999999999904e+00
1.914776999999999951e+00
3.238974999999999937e+00
2.504558999999999980e+00
4.813859999999999806e-01
1.739457000000000031e+00
1.180833000000000022e+00
2.730338999999999849e+00
1.865510000000000002e+00
1.856740000000000057e-01
2.510241000000000167e+00
1.162848000000000104e+00
1.152654000000000067e+00
1.028666999999999998e+00
1.289166000000000034e+00
2.398986999999999981e+00
5.397269999999999568e-01
2.307764999999999844e+00
2.445070000000000021e-01
6.859629999999999894e-01
1.158325999999999967e+00
2.243536999999999892e+00
2.064591000000000065e+00
7.728239999999999554e-01
8.217719999999999470e-01
5.419159999999999533e-01
3.322538000000000213e+00
2.229318000000000133e+00
5.428640000000000132e-01
2.505989000000000022e+00
1.106797999999999949e+00
3.792280000000000095e-01
1.414199999999999902e+00
1.686393999999999949e+00
2.679300000000000015e+00
6.692399999999999738e-02
2.456210000000000004e+00
6.274110000000000520e-01
1.402100000000000013e-01
1.539214000000000082e+00
2.084465999999999930e+00
1.980674999999999963e+00
1.117680000000000007e+00
1.123358999999999996e+00
6.280810000000000004e-01
2.629732999999999876e+00
2.216012999999999789e+00
1.950831999999999899e+00
1.242650000000000032e+00
1.962498000000000076e+00
2.113980000000000192e+00
6.119729999999999892e-01
1.811198000000000086e+00
3.039664000000000144e+00
3.339150000000000174e-01
2.372770000000000046e+00
1.571661999999999892e+00
1.887359000000000009e+00
1.075981999999999994e+00
2.757978000000000041e+00
1.565484000000000098e+00
1.249158999999999908e+00
1.800500999999999907e+00
1.961014999999999953e+00
2.053530999999999995e+00
2.029720000000000191e+00
4.159450000000000092e-01
2.251640000000000086e+00
1.636795000000000000e+00
6.897039999999999837e-01
1.003066999999999931e+00
1.663377000000000105e+00
2.637443000000000204e+00
6.208129999999999482e-01
2.222970000000000113e+00
8.464000000000000690e-02
7.550789999999999447e-01
1.510564000000000018e+00
1.458225000000000104e+00
2.034435999999999911e+00
9.974169999999999980e-01
1.490080999999999989e+00
1.019036999999999971e+00
3.172177000000000024e+00
2.222042000000000073e+00
1.254911000000000110e+00
2.422832999999999792e+00
1.764820999999999973e+00
4.838830000000000076e-01
1.158730999999999955e+00
1.849218999999999946e+00
3.142757000000000023e+00
3.161769999999999858e-01
2.397559000000000218e+00
4.391120000000000023e-01
7.506899999999999684e-02
1.142412999999999901e+00
1.749667000000000083e+00
2.239571000000000200e+00
1.595881000000000105e+00
1.390128999999999948e+00
1.375990000000000046e+00
2.840974000000000110e+00
2.358842999999999801e+00
1.027468999999999966e+00
2.010117999999999849e+00
1.633239000000000107e+00
7.340229999999999810e-01
8.689609999999999834e-01
1.787006000000000094e+00
2.822528000000000148e+00
5.835970000000000324e-01
3.654555999999999916e+00
4.815150000000000263e-01
2.903439999999999910e-01
1.078562000000000021e+00
1.636516000000000082e+00
2.042441000000000173e+00
1.582775000000000043e+00
1.641958000000000029e+00
2.379179000000000155e+00
2.244228000000000112e+00
3.064334000000000113e+00
1.788289999999999935e+00
2.071146999999999849e+00
2.203701000000000132e+00
3.765219999999999789e+00
1.343121999999999927e+00
7.569669999999999455e-01
1.581703999999999999e+00
3.661619999999999875e-01
3.657541999999999849e+00
1.522291999999999978e+00
5.308319999999999705e-01
1.899396000000000084e+00
4.009929999999999883e-01
1.321258000000000044e+00
1.624441999999999942e+00
1.523185000000000011e+00
2.301482000000000028e+00
2.419350999999999807e+00
3.190075000000000216e+00
3.795640000000000125e-01
5.577839999999999465e-01
2.210729999999999917e-01
2.974155999999999800e+00
8.318200000000000038e-01
1.555617999999999945e+00
1.800947000000000076e+00
3.487549999999999817e-01
2.831301999999999985e+00
2.640696000000000154e+00
2.822169999999999956e-01
1.775093999999999950e+00
8.025269999999999904e-01
7.241119999999999779e-01
1.716358999999999968e+00
1.981687999999999894e+00
2.846181000000000072e+00
1.321822000000000052e+00
2.327268000000000114e+00
2.944080000000000030e-01
9.171580000000000288e-01
5.863009999999999611e-01
2.182627000000000095e+00
9.876310000000000366e-01
1.728220000000000089e+00
2.487763999999999864e+00
5.627480000000000260e-01
2.656267000000000156e+00
2.085669999999999913e+00
1.591852000000000045e+00
1.246339000000000086e+00
2.336545000000000094e+00
2.132255999999999929e+00
8.881869999999999488e-01
2.117564999999999920e+00
3.293693999999999900e+00
7.276089999999999502e-01
2.406792999999999960e+00
9.932309999999999750e-01
1.385167000000000037e+00
2.258344999999999825e+00
1.766030000000000100e-01
4.458199999999999941e-01
2.474250000000000060e+00
2.948890000000000011e+00
1.718817999999999957e+00
2.523381000000000096e+00
9.708609999999999740e-01
4.662299999999999778e-02
1.179329000000000072e+00
8.814650000000000540e-01
2.155390000000000139e+00
7.807220000000000271e-01
1.786202999999999985e+00
2.174214000000000091e+00
1.219559999999999977e+00
2.501647999999999872e+00
1.811426999999999898e+00
1.753230999999999984e+00
1.138109999999999955e+00
2.471829000000000054e+00
3.056909999999999905e-01
1.881464000000000025e+00
3.125166000000000111e+00
1.999190999999999940e+00
1.976779999999999982e+00
1.132057000000000091e+00
1.802200000000000024e+00
1.487565000000000026e+00
1.958779000000000048e+00
2.425478000000000023e+00
9.398509999999999920e-01
1.923127000000000031e+00
3.361650000000000027e+00
3.562000000000000062e-03
2.197839999999999794e+00
3.497689999999999966e-01
1.304904000000000064e+00
2.289149000000000100e+00
3.703130000000000033e-01
2.119280000000000053e-01
2.402892000000000028e+00
2.732899000000000189e+00
2.244759000000000171e+00
1.543681000000000081e+00
7.662689999999999779e-01
2.729360000000000119e-01
1.330148000000000108e+00
4.626790000000000069e-01
2.136934000000000111e+00
8.578550000000000342e-01
1.618292000000000064e+00
2.829180000000000028e+00
6.838070000000000537e-01
2.075394000000000183e+00
1.352322000000000024e+00
1.798642000000000074e+00
1.853942999999999897e+00
2.661996999999999947e+00
1.914652000000000021e+00
1.474658999999999942e+00
1.694341000000000097e+00
1.753200000000000092e+00
2.164045999999999914e+00
1.511717999999999895e+00
3.367800000000000238e-01
2.213474999999999859e+00
8.608379999999999921e-01
2.578849999999999754e-01
1.320565999999999907e+00
2.086288999999999838e+00
3.368551000000000073e+00
5.064929999999999710e-01
1.458957000000000059e+00
1.920270000000000032e-01
1.085094999999999921e+00
1.526899999999999924e+00
1.927977000000000052e+00
1.327096000000000053e+00
1.530953999999999926e+00
2.196397000000000155e+00
1.852929999999999966e+00
2.264753999999999934e+00
1.534559000000000006e+00
1.793028000000000066e+00
1.438652999999999960e+00
2.548465000000000202e+00
3.087178999999999895e+00
7.351849999999999774e-01
1.159461999999999993e+00
2.479207999999999856e+00
3.774100000000000232e-01
2.182141000000000108e+00
1.025222999999999995e+00
9.971879999999999633e-01
2.800638999999999879e+00
3.719580000000000108e-01
2.312259999999999871e-01
2.208289999999999864e+00
2.629551999999999889e+00
3.091575000000000184e+00
9.299389999999999601e-01
1.316430000000000100e-01
9.146260000000000501e-01
2.426518999999999870e+00
4.377630000000000132e-01
2.684819000000000067e+00
2.855570000000000053e-01
1.203294000000000086e+00
2.613134000000000068e+00
1.858130000000000059e-01
2.291405000000000136e+00
5.042630000000000168e-01
8.888070000000000137e-01
3.154402000000000150e+00
5.671209999999999862e-01
4.841170000000000195e-01
2.317057000000000144e+00
2.418299999999999894e+00
2.912382000000000026e+00
1.771870000000000056e+00
7.984759999999999636e-01
7.560740000000000238e-01
1.507934000000000108e+00
2.454369999999999885e-01
3.521313999999999833e+00
4.589759999999999951e-01
5.687029999999999585e-01
1.882103000000000081e+00
3.311310000000000087e-01
2.732542000000000026e+00
1.102739999999999970e-01
4.427200000000000024e-01
3.089334000000000024e+00
7.748199999999999532e-01
7.542630000000000168e-01
2.118149999999999977e+00
2.108229000000000131e+00
3.097782000000000036e+00
1.095005999999999924e+00
9.849299999999999722e-01
8.856629999999999781e-01
1.405029000000000083e+00
3.852650000000000241e-01
3.073014999999999830e+00
5.501270000000000326e-01
1.199823000000000084e+00
2.164860000000000007e+00
3.233899999999999969e-02
3.118898000000000170e+00
1.399507999999999974e+00
1.938282999999999978e+00
1.427281000000000022e+00
2.956897999999999804e+00
3.335472999999999910e+00
5.415980000000000238e-01
1.154241000000000072e+00
2.142347000000000001e+00
2.004980999999999902e+00
2.516005999999999965e+00
1.528660000000000019e-01
1.697260999999999909e+00
1.502464000000000022e+00
5.257460000000000466e-01
1.008869999999999933e+00
2.071846999999999994e+00
3.336377999999999844e+00
1.999405000000000099e+00
1.687105999999999995e+00
4.045679999999999832e-01
6.616239999999999899e-01
1.079385000000000039e+00
1.991239999999999899e+00
3.405508999999999897e+00
4.309000000000000052e-01
4.279100000000000126e-01
1.218838000000000088e+00
2.419747000000000092e+00


==> plots/data/f030_xoodoo_fixed_1m/tvals_signed.txt <==
-2.667898000000000103e+00
-1.946110000000000062e-01
1.547976999999999936e+00
4.311240000000000072e-01
8.813860000000000028e-01
-1.913070000000000048e+00
-5.635539999999999994e-01
2.658062999999999843e+00
1.916182999999999970e+00
-9.378779999999999895e-01
-1.970620999999999956e+00
1.177705999999999920e+00
1.246067999999999953e+00
1.239903999999999895e+00
-1.952388999999999930e+00
-3.639910000000000090e-01
2.419824000000000197e+00
2.438433999999999990e+00
1.949100999999999972e+00
-2.223733000000000182e+00
-1.086669999999999997e-01
2.824638000000000204e+00
1.845285999999999982e+00
1.495654000000000039e+00
-2.870139999999999914e-01
1.995724000000000053e+00
2.894626000000000143e+00
2.683002000000000109e+00
-3.403349999999999986e-01
-1.548254999999999937e+00
1.708892999999999995e+00
2.035032999999999870e+00
1.724490999999999996e+00
-4.663550000000000195e-01
1.345971999999999946e+00
2.311376999999999793e+00
3.332835999999999910e+00
3.540348999999999968e+00
-2.413629999999999942e+00
1.225839999999999985e-01
2.174284000000000106e+00
2.129809999999999981e+00
1.609984000000000082e+00
-1.575868000000000047e+00
3.189800000000000274e-02
3.185219000000000023e+00
2.789857000000000031e+00
3.089300000000000032e-02
-1.727163999999999922e+00
1.151310999999999973e+00
2.365858999999999934e+00
2.008840000000000181e+00
-3.011260000000000048e-01
-6.869760000000000311e-01
2.641690000000000094e+00
3.480516999999999861e+00
3.896694999999999798e+00
-1.799644999999999939e+00
3.351169999999999982e-01
2.261946000000000012e+00
2.747301999999999911e+00
1.487049999999999983e+00
1.211079999999999934e-01
1.901019000000000014e+00
2.189703999999999873e+00
3.245013000000000147e+00
1.019131999999999927e+00
-2.103534999999999933e+00
1.225349999999999939e+00
2.455459999999999976e+00
2.109224999999999905e+00
-5.724089999999999456e-01
-1.387472999999999956e+00
1.550086999999999993e+00
1.488134000000000068e+00
2.818346000000000018e+00
-1.633308999999999900e+00
-2.869700000000000029e-01
3.290490999999999833e+00
2.979387000000000008e+00
2.336653999999999787e+00
-9.988409999999999789e-01
1.033357999999999999e+00
3.296186000000000060e+00
3.300092999999999943e+00
1.543913000000000091e+00
-1.738531999999999966e+00
1.818508999999999931e+00
2.568789000000000211e+00
2.647199000000000080e+00
1.291236999999999968e+00
1.357644000000000073e+00
2.757391999999999843e+00
2.910576999999999970e+00
3.378718999999999806e+00
-1.254637000000000002e+00
-8.717530000000000001e-01
3.089611999999999803e+00
2.873498999999999803e+00
2.668121000000000187e+00
-4.804209999999999869e-01
-1.229780000000000040e-01
3.102688000000000113e+00
3.000322999999999851e+00
1.023463999999999929e+00
-1.425418000000000074e+00
1.291714000000000029e+00
3.202306000000000097e+00
3.362217999999999929e+00
3.415610000000000035e-01
-1.041044999999999998e+00
2.271876999999999924e+00
2.970223999999999975e+00
2.385536000000000101e+00
-1.316972000000000032e+00
-8.958580000000000432e-01
3.082870000000000221e+00
2.990797000000000150e+00
2.899356000000000044e+00
3.576710000000000167e-01
2.192892000000000063e+00
2.451255000000000184e+00
2.521643000000000079e+00
1.340784999999999894e+00
-1.602665999999999924e+00
3.917820000000000191e-01
3.083607999999999905e+00
2.091829999999999856e+00
5.238890000000000491e-01
-9.554300000000000015e-01
4.643450000000000077e-01
3.031515999999999877e+00
2.246363000000000110e+00
-1.442698000000000036e+00
-6.120980000000000310e-01
2.343113999999999919e+00
2.840203999999999951e+00
1.937300000000000022e+00
-1.692804999999999893e+00
8.753459999999999575e-01
1.844365000000000032e+00
2.454722999999999988e+00
1.299924999999999997e+00
-1.617569000000000035e+00
1.422245999999999899e+00
2.732683999999999891e+00
2.686719000000000079e+00
8.299750000000000183e-01
-1.143124999999999947e+00
8.451269999999999616e-01
1.816114999999999924e+00
2.590559999999999974e+00
-1.287566999999999906e+00
-9.182010000000000449e-01
1.892946000000000017e+00
2.945050000000000168e+00
2.242048000000000041e+00
-1.570578999999999947e+00
1.047679999999999945e+00
2.108712999999999838e+00
2.747478999999999782e+00
1.954404999999999948e+00
-1.712042999999999981e+00
1.760326999999999975e+00
2.352538000000000018e+00
2.150182000000000038e+00
8.281519999999999992e-01
-1.475077999999999889e+00
5.425200000000000161e-02
7.714370000000000394e-01
2.684505999999999837e+00
-1.297183999999999893e+00
-1.428911000000000042e+00
2.635912999999999951e+00
2.556535999999999920e+00
2.133151999999999937e+00
-1.709006999999999943e+00
2.330560000000000132e-01
1.582673999999999914e+00
1.923275999999999986e+00
1.135072000000000081e+00
-2.172912000000000177e+00
8.149579999999999602e-01
2.590587999999999891e+00
2.148715999999999848e+00
1.603979999999999961e+00
-1.854479999999999906e+00
5.128800000000000026e-01
1.287755999999999901e+00
1.719961999999999991e+00
-1.342683000000000071e+00
-1.750928000000000040e+00
2.591400000000000148e+00
2.309393000000000029e+00
1.630865999999999927e+00
-8.924429999999999863e-01
3.908860000000000112e-01
1.859911000000000092e+00
1.856638999999999928e+00
1.769690999999999903e+00
-2.047159000000000173e+00
7.768990000000000062e-01
2.536564999999999959e+00
2.704946000000000073e+00
3.061749999999999750e-01
-1.500830000000000108e+00
-7.506450000000000067e-01
8.722410000000000441e-01
1.313406999999999991e+00
-1.263266999999999918e+00
-1.868093999999999921e+00
1.677086999999999994e+00
1.886387999999999954e+00
1.720369000000000037e+00
-1.581301999999999985e+00
-8.947540000000000493e-01
1.475546000000000024e+00
1.102861000000000091e+00
1.104915000000000092e+00
-2.875307999999999975e+00
1.914099999999999968e-01
1.949070999999999998e+00
1.503614999999999924e+00
-2.208450000000000135e-01
-1.387208999999999914e+00
2.901859999999999995e-01
1.247670999999999975e+00
5.486090000000000133e-01
-1.491511000000000031e+00
-2.558640000000000025e+00
1.244529999999999942e-01
1.052961999999999954e+00
1.465683999999999987e+00
-2.707266000000000172e+00
-1.991692000000000018e+00
-1.880582999999999894e+00
-7.916619999999999768e-01
-8.716479999999999784e-01
-2.866423999999999861e+00
-1.032046999999999937e+00
6.478420000000000289e-01
6.998079999999999856e-01
2.290490000000000026e-01
-2.234745000000000203e+00
5.611850000000000449e-01
1.197300999999999949e+00
1.266872999999999916e+00
-1.392592999999999970e+00
-2.586059000000000108e+00
6.610160000000000480e-01
1.943159999999999998e+00
1.684190999999999994e+00
-1.148052999999999990e+00
8.432439999999999936e-01
1.432754000000000083e+00
1.384335000000000093e+00
1.139299000000000062e+00
-2.654771000000000214e+00
-2.359070000000000056e-01
1.674122000000000110e+00
2.171391999999999989e+00
2.398360999999999965e+00
-2.185229999999999784e+00
1.108875999999999973e+00
1.100892999999999899e+00
1.477238999999999969e+00
-9.231190000000000229e-01
-2.571000999999999870e+00
6.011509999999999909e-01
7.202439999999999953e-01
1.428325999999999985e+00
-5.768079999999999874e-01
-1.959926999999999975e+00
6.183689999999999465e-01
1.028934000000000015e+00
1.652199999999999849e-02
-2.737441000000000013e+00
-1.720587000000000089e+00
1.569404999999999939e+00
5.140120000000000244e-01
1.392859999999999931e-01
-2.834182999999999897e+00
3.882459999999999800e-01
1.198623999999999912e+00
1.436380999999999908e+00
-3.261120000000000130e-01
-2.495423999999999864e+00
2.580790000000000028e-01
1.427003999999999939e+00
1.331007000000000051e+00
5.540500000000000286e-02
-1.061498000000000053e+00
1.971402000000000099e+00
7.425779999999999603e-01
7.090840000000000476e-01
-2.772355000000000125e+00
-1.664627999999999997e+00
1.522508999999999890e+00
3.683589999999999920e-01
1.503970000000000029e-01
-1.056132000000000071e+00
-2.747885000000000133e+00
-4.180590000000000139e-01
3.106829999999999870e-01
-1.449599000000000082e+00
-2.359150000000000080e+00
-7.179769999999999763e-01
9.395409999999999595e-01
1.915360000000000118e-01
-1.407582000000000111e+00
-1.693969000000000058e+00
2.096166000000000196e+00
1.892428999999999917e+00
1.062540999999999958e+00
-2.308149999999999924e+00
-1.808283000000000085e+00
1.475762999999999936e+00
1.180763000000000007e+00
6.765879999999999672e-01
-6.520139999999999825e-01
9.610180000000000389e-01
1.740872999999999893e+00
1.268685999999999980e+00
1.001289999999999958e-01
-2.553320999999999952e+00
-4.191059999999999786e-01
1.232779999999999987e+00
5.430460000000000287e-01
-8.889559999999999684e-01
3.338979999999999726e-01
1.280070999999999959e+00
1.052504000000000106e+00
9.050610000000000044e-01
-2.429822999999999844e+00
-2.017088999999999910e+00
4.936369999999999925e-01
8.295069999999999943e-01
-2.231720000000000093e-01
-2.259557000000000038e+00
-9.500330000000000163e-01
-9.706199999999999550e-02
2.718079999999999941e-01
-1.022961999999999927e+00
-2.797788999999999859e+00
-8.587709999999999511e-01
4.837929999999999731e-01
-9.096629999999999994e-01
-1.677553000000000072e+00
-2.083053000000000043e+00
9.398210000000000175e-01
1.295700000000000074e+00
1.307843000000000089e+00
-2.550165999999999933e+00
-1.647250000000000103e+00
1.236310000000000020e+00
1.227464000000000111e+00
4.691330000000000222e-01
-1.973621999999999987e+00
-3.986279999999999824e-01
5.941640000000000255e-01
7.751590000000000424e-01
2.566990000000000105e-01
-2.591556000000000193e+00
-8.478600000000000025e-02
1.375586999999999893e+00
1.415251999999999954e+00
-5.634200000000000319e-01
-1.909718999999999944e+00
1.564977999999999980e+00
2.487248999999999821e+00
1.172765000000000057e+00
-1.814354999999999940e+00
-2.035031000000000034e+00
1.214331999999999967e+00
1.073509000000000047e+00
1.367210000000000092e-01
-9.738200000000000189e-01
1.974121999999999932e+00
1.825420000000000043e+00
1.960874000000000006e+00
6.878319999999999990e-01
-2.884844999999999882e+00
-5.179099999999999676e-02
1.331814000000000053e+00
6.948330000000000339e-01
-1.266448999999999936e+00
-2.215593000000000146e+00
-6.698600000000000110e-01
1.170670000000000099e+00
5.167519999999999891e-01
-1.532812999999999981e+00
-2.295751999999999793e+00
1.818545999999999996e+00
6.773959999999999981e-01
4.883020000000000138e-01
-2.652070999999999845e+00
-8.601529999999999454e-01
1.856537000000000104e+00
2.539733000000000018e+00
8.321000000000000618e-02
-2.598810999999999982e+00
1.626920000000000033e-01
1.265643000000000074e+00
5.620030000000000303e-01
-3.793799999999999950e-01
-2.258126999999999995e+00
-2.236126000000000058e+00
1.318635999999999919e+00
1.989279999999999937e+00
-1.265371999999999941e+00
-1.834756999999999971e+00
1.438866999999999896e+00
1.455352999999999897e+00
6.133359999999999923e-01
-2.852964000000000055e+00
-4.573260000000000103e-01
2.105173000000000183e+00
2.081970999999999794e+00
1.139504000000000072e+00
-2.194958000000000187e+00
6.081170000000000186e-01
1.959329000000000098e+00
1.973209999999999908e+00
5.026969999999999494e-01
-2.103235999999999883e+00
-1.511371999999999938e+00
1.703840000000000021e+00
3.072947000000000095e+00
-1.519608000000000070e+00
-1.747746999999999939e+00
1.521414000000000044e+00
2.411958999999999964e+00
1.679268999999999901e+00
-1.460415999999999936e+00
-1.289019999999999888e-01
2.289346000000000103e+00
2.951312000000000157e+00
3.039451999999999821e+00
-2.000621000000000205e+00
7.857180000000000275e-01
2.549812000000000189e+00
2.257861000000000118e+00
1.053684999999999983e+00
-6.099430000000000129e-01
2.023155000000000037e+00
2.228642999999999930e+00
2.715895000000000170e+00
-8.924950000000000383e-01
-1.560284000000000004e+00
1.591037999999999952e+00
2.208152000000000115e+00
2.414727000000000068e+00
-1.303433000000000064e+00
-1.958126000000000033e+00
7.237500000000000044e-01
2.073739000000000221e+00
1.935008000000000061e+00
-2.488853999999999900e+00
-3.544699999999999934e-02
1.885577000000000059e+00
1.992898000000000058e+00
4.392630000000000146e-01
-2.505570000000000075e+00
1.526710000000000012e+00
2.140105000000000146e+00
2.294529999999999959e+00
6.683649999999999869e-01
-1.864006000000000052e+00
1.510891999999999902e+00
2.213117000000000001e+00
1.600157999999999969e+00
-7.578869999999999774e-01
1.757630000000000026e-01
2.469978999999999925e+00
1.839275999999999911e+00
1.570851999999999915e+00
-2.116527000000000047e+00
-7.415490000000000137e-01
2.215008000000000088e+00
1.732356999999999925e+00
1.280162999999999940e+00
-1.587504999999999944e+00
-1.045123000000000024e+00
1.239182999999999923e+00
1.442285000000000039e+00
-1.391360000000000097e-01
-2.299882999999999900e+00
9.543220000000000036e-01
2.195111999999999952e+00
1.828038999999999970e+00
-5.821190000000000531e-01
-1.325960999999999945e+00
2.341083999999999943e+00
2.330398999999999887e+00
2.598965000000000192e+00
-1.400182000000000038e+00
-6.127110000000000056e-01
2.436730999999999980e+00
2.146272999999999875e+00
1.767894000000000077e+00
-3.399139999999999939e-01
1.573061000000000043e+00
2.637900000000000134e+00
2.231841000000000186e+00
-3.737460000000000226e-01
-1.802502000000000049e+00
1.066812000000000094e+00
2.638975999999999988e+00
2.323560000000000070e+00
2.191790000000000127e-01
1.112780000000000019e-01
2.260552000000000117e+00
1.654471999999999943e+00
1.890921000000000074e+00
-1.604492999999999947e+00
-9.309190000000000520e-01
2.450002000000000013e+00
1.944105999999999890e+00
7.268909999999999538e-01
-1.288464000000000054e+00
-1.517935999999999952e+00
1.392538999999999971e+00
1.134481000000000073e+00
-5.811680000000000179e-01
-2.231078999999999812e+00
3.191740000000000133e-01
1.562896000000000063e+00
1.850675999999999988e+00
-1.202134999999999954e+00
-1.864436999999999900e+00
1.342020999999999908e+00
1.797870999999999997e+00
2.102882000000000140e+00
-1.585530000000000106e+00
-4.224820000000000242e-01
2.822919000000000178e+00
1.568983000000000017e+00
2.002985999999999933e+00
-5.003419999999999535e-01
1.712620000000000031e+00
2.105096000000000078e+00
1.685937000000000019e+00
5.025209999999999955e-01
-2.047658000000000200e+00
1.202741999999999978e+00
2.655883999999999912e+00
2.156584000000000056e+00
-2.467620000000000091e-01
-1.806159999999999988e+00
-3.309110000000000107e-01
1.313943000000000083e+00
3.157389999999999919e-01
-2.087810000000000166e+00
-1.351386999999999894e+00
2.838468000000000213e+00
1.886168999999999984e+00
2.150846000000000036e+00
-2.278383999999999965e+00
1.163000999999999951e+00
1.974194000000000004e+00
2.668574000000000002e+00
8.439900000000000180e-02
-2.329207999999999945e+00
1.211319999999999952e+00
3.133827000000000140e+00
1.873782999999999976e+00
1.616773999999999933e+00
4.483010000000000050e-01
1.844251000000000085e+00
1.768016999999999950e+00
1.701367999999999991e+00
-1.265279999999999960e+00
-1.454244000000000092e+00
2.179910000000000014e+00
2.321301000000000059e+00
1.699629000000000056e+00
-1.093223999999999974e+00
1.742451999999999890e+00
1.780709000000000097e+00
1.537298999999999971e+00
-6.573949999999999516e-01
-2.311421000000000170e+00
5.156680000000000152e-01
2.167724000000000206e+00
1.504316999999999904e+00
7.038419999999999677e-01
-1.926260000000000083e+00
-7.279029999999999667e-01
1.223373000000000044e+00
1.202404000000000028e+00
-1.703408000000000033e+00
-1.448331000000000035e+00
2.272829000000000210e+00
3.541460999999999970e+00
1.635893999999999959e+00
-1.447829999999999950e+00
5.685519999999999463e-01
2.590791999999999984e+00
2.400468000000000046e+00
1.258891999999999900e+00
-1.957854999999999901e+00
1.098047999999999913e+00
3.075649999999999995e+00
3.988951000000000136e+00
1.431213000000000068e+00
1.553153999999999924e+00
2.571692999999999785e+00
2.568705000000000016e+00
1.940428000000000042e+00
-1.640166000000000013e+00
-1.392530000000000046e+00
2.046282999999999852e+00
2.656553999999999860e+00
1.691766000000000103e+00
-6.700909999999999922e-01
-2.619989999999999819e-01
1.440635000000000110e+00
2.733639999999999848e+00
4.068069999999999742e-01
-2.484913999999999845e+00
1.891579999999999928e-01
2.796996000000000038e+00
3.624222000000000055e+00
-1.841669999999999974e-01
-1.057615999999999890e+00
1.073234999999999939e+00
2.342502999999999780e+00
2.203657999999999895e+00
-1.326408000000000031e+00
-1.382946999999999926e+00
1.589444999999999997e+00
2.267586999999999797e+00
3.403534000000000059e+00
-1.287095000000000100e+00
-5.082280000000000131e-01
9.325820000000000221e-01
1.855229000000000017e+00
6.433520000000000350e-01
-2.874299000000000159e+00
3.335099999999999731e-01
1.948661999999999894e+00
2.333054999999999879e+00
7.693170000000000286e-01
-1.638870000000000049e+00
1.255341999999999958e+00
1.840692999999999913e+00
1.961721999999999966e+00
-1.029047999999999963e+00
-1.906660999999999939e+00
1.591695000000000082e+00
1.801976000000000022e+00
2.896205999999999836e+00
-1.671548999999999952e+00
-1.175767999999999924e+00
1.319520000000000137e-01
1.011783000000000099e+00
2.765770000000000173e-01
-2.662767999999999802e+00
-3.086539999999999839e-01
1.921213000000000060e+00
2.320807999999999982e+00
1.435143999999999975e+00
-2.028602999999999934e+00
1.169099000000000110e+00
1.920206999999999997e+00
1.754072000000000076e+00
-1.114189000000000096e+00
-2.349501000000000062e+00
1.553007000000000026e+00
1.900784999999999947e+00
2.089020999999999795e+00
5.915789999999999660e-01
1.019524000000000097e+00
2.102619999999999933e+00
1.650646999999999975e+00
5.937179999999999680e-01
-2.759926999999999797e+00
-8.210730000000000528e-01
9.598029999999999617e-01
7.705830000000000179e-01
5.001470000000000082e-01
-1.894508999999999999e+00
-1.130195999999999978e+00
7.504399999999999959e-01
6.892589999999999550e-01
-1.359483999999999915e+00
-2.327224000000000181e+00
5.569209999999999994e-01
1.156905000000000072e+00
1.343296000000000046e+00
-7.912029999999999896e-01
-1.339795999999999987e+00
1.514758999999999967e+00
2.120432999999999790e+00
1.028963999999999990e+00
-2.481818000000000080e+00
-7.920650000000000190e-01
1.895850999999999953e+00
1.823218000000000005e+00
9.606980000000000519e-01
-2.342150000000000065e-01
2.196978999999999793e+00
1.525409000000000015e+00
1.964728999999999948e+00
-1.565301999999999971e+00
-2.423357000000000205e+00
1.654339999999999977e-01
9.718689999999999829e-01
1.307692000000000077e+00
-5.938600000000000129e-02
-1.839549000000000101e+00
1.072451999999999961e+00
1.261439999999999895e+00
4.063120000000000065e-01
-2.427941999999999823e+00
-1.472596999999999934e+00
1.724831000000000003e+00
9.023419999999999774e-01
5.980450000000000488e-01
-1.855795000000000083e+00
1.297058000000000044e+00
1.471017000000000019e+00
1.970490999999999993e+00
-1.126752999999999894e+00
-2.492703999999999809e+00
5.540000000000000219e-04
1.592295999999999934e+00
8.162249999999999783e-01
-7.487610000000000099e-01
3.996210000000000040e-01
2.486956999999999862e+00
8.509820000000000162e-01
8.092730000000000201e-01
-2.567451999999999845e+00
-1.910327000000000108e+00
1.109002999999999961e+00
3.775839999999999752e-01
6.181849999999999845e-01
-2.339665000000000106e+00
1.477077999999999891e+00
1.556191000000000102e+00
1.507176000000000071e+00
-8.159990000000000299e-01
-2.876317999999999930e+00
-2.594799999999999884e-01
9.169880000000000253e-01
-9.183499999999999996e-01
-1.468798999999999966e+00
-2.400546999999999986e+00
-1.177761999999999976e+00
2.226599999999999968e-01
5.007540000000000324e-01
-2.619918000000000191e+00
-2.113126999999999978e+00
1.109668000000000099e+00
4.662240000000000273e-01
-1.645030000000000103e-01
-3.054753999999999969e+00
2.709139999999999882e-01
1.932028000000000079e+00
5.272869999999999502e-01
-1.396499999999999998e-02
-2.943713999999999942e+00
7.043059999999999876e-01
1.376951999999999954e+00
8.565350000000000463e-01
-2.516479999999999828e-01
-3.619080000000000075e-01
1.961092000000000057e+00
2.373679000000000094e+00
1.000971000000000055e+00
-1.828541999999999890e+00
-1.759473999999999982e+00
1.598842000000000096e+00
7.206690000000000040e-01
2.884430000000000049e-01
-2.278474999999999806e+00
-2.208921999999999830e+00
-3.325399999999999884e-02
2.037509999999999877e-01
-7.524070000000000480e-01
-2.679246000000000016e+00
-1.426920000000000133e-01
1.731846999999999914e+00
3.610209999999999808e-01
-1.657794999999999908e+00
-1.908779999999999921e+00
1.292432999999999943e+00
2.434260000000000090e+00
8.926239999999999730e-01
-1.478598999999999997e+00
-1.774062999999999946e+00
1.525730000000000031e+00
1.815593000000000012e+00
9.904020000000000046e-01
-1.918703000000000047e+00
-1.351159999999999917e+00
1.308920000000000083e-01
2.604563000000000184e+00
-2.381439999999999946e-01
-2.639333999999999847e+00
-1.113600000000000007e-02
1.709832999999999936e+00
1.123118000000000061e+00
-1.227386000000000088e+00
-1.726243999999999890e+00
8.429740000000000011e-01
2.167248999999999981e+00
2.107101000000000113e+00
-1.107450999999999963e+00
-1.865909000000000040e+00
1.405035000000000034e+00
1.972954000000000097e+00
1.139483000000000024e+00
-2.429517999999999844e+00
-1.183667999999999942e+00
4.515279999999999849e-01
2.022807999999999939e+00
-1.883440000000000114e-01
-2.545993999999999868e+00
-2.850360000000000116e-01
1.189710000000000045e+00
1.233265000000000056e+00
-1.203462000000000032e+00
-1.956795000000000062e+00
5.199639999999999818e-01
2.126022999999999996e+00
2.792130999999999919e+00
-1.450561999999999907e+00
-1.971220999999999890e+00
1.094568999999999903e+00
1.267892999999999937e+00
5.645170000000000465e-01
-2.982562999999999853e+00
-1.350106000000000028e+00
-8.189020000000000188e-01
9.826230000000000242e-01
1.020974999999999966e+00
-2.817009000000000096e+00
-5.410700000000000232e-02
1.298113000000000072e+00
1.288302000000000058e+00
-1.269800000000000040e+00
-2.798505000000000020e+00
7.701500000000000012e-02
1.611920000000000019e+00
2.104541999999999913e+00
-1.495058999999999916e+00
-1.861288000000000054e+00
1.481217999999999924e+00
1.438492000000000104e+00
2.180352000000000068e+00
-2.154033999999999782e+00
-1.807874999999999899e+00
6.217700000000000310e-02
1.396571999999999925e+00
1.109780999999999906e+00
-2.564627999999999908e+00
-4.570469999999999811e-01
2.357371000000000105e+00
1.767300000000000093e+00
-4.381399999999999878e-02
-2.260747999999999980e+00
1.341571999999999987e+00
2.524369999999999781e+00
2.636254999999999793e+00
-8.675890000000000546e-01
-1.729219000000000062e+00
1.253649999999999931e+00
2.905501999999999807e+00
2.597789999999999822e+00
-2.631549999999999723e-01
1.419345999999999997e+00
2.284891000000000005e+00
2.790462999999999916e+00
2.198336999999999986e+00
-2.176779999999999937e+00
4.401840000000000197e-01
2.513940999999999981e+00
2.013332999999999817e+00
6.502839999999999732e-01
-8.750989999999999602e-01
2.174574999999999925e+00
1.914833000000000007e+00
2.466769000000000212e+00
-2.031880000000000075e-01
-1.815247999999999973e+00
1.227797999999999945e+00
2.868215999999999877e+00
1.669928000000000079e+00
-3.946899999999999853e-01
-1.575050000000000061e+00
8.019950000000000134e-01
1.849677000000000016e+00
1.636289999999999967e-01
-2.424681000000000086e+00
-9.786519999999999664e-01
1.863745999999999903e+00
2.569847000000000214e+00
-3.068999999999999853e-02
-2.449625000000000163e+00
6.894299999999999873e-01
1.917475999999999958e+00
2.827855000000000008e+00
-8.565439999999999721e-01
-1.954129000000000005e+00
1.534370000000000012e+00
2.396945999999999799e+00
2.536462000000000216e+00
9.324799999999999756e-02
9.568910000000000471e-01
2.387607000000000035e+00
1.438156999999999908e+00
1.862225000000000019e+00
-2.043864999999999821e+00
-3.356709999999999972e-01
2.499041000000000068e+00
3.013666999999999874e+00
9.546599999999999531e-01
-1.416984999999999939e+00
-6.426500000000000268e-02
1.458550000000000013e+00
2.061153000000000013e+00
-1.191313000000000066e+00
-1.988666000000000045e+00
1.228293000000000079e+00
2.227018000000000164e+00
2.880357000000000056e+00
-9.400009999999999755e-01
-8.693929999999999714e-01
2.493721999999999994e+00
2.547639000000000209e+00
1.829053000000000040e+00
-2.335515000000000008e+00
-1.042362000000000011e+00
3.027394000000000140e+00
2.730227000000000182e+00
2.824374000000000162e+00
3.176039999999999974e-01
2.411129999999999995e+00
2.030000999999999944e+00
2.274985000000000035e+00
5.357699999999999962e-02
-2.131672000000000011e+00
1.259651999999999994e+00
2.171504000000000101e+00
2.860555000000000181e+00
-1.590840000000000032e-01
-1.539344000000000046e+00
9.144889999999999963e-01
1.303800000000000070e+00
9.993779999999999886e-01
-1.965935999999999906e+00
-9.416769999999999863e-01
3.295526999999999873e+00
2.038374000000000130e+00
2.511333000000000037e+00
-1.755424000000000095e+00
1.083371000000000084e+00
2.464237999999999928e+00
1.845261000000000040e+00
3.435259999999999980e-01
-1.981365000000000043e+00
1.618776999999999910e+00
3.807875999999999816e+00
2.771339000000000219e+00
1.343266999999999989e+00
1.007214999999999971e+00
2.728251000000000204e+00
2.250283000000000033e+00
1.480318999999999940e+00
-1.859776000000000096e+00
-1.436283999999999894e+00
2.621020999999999823e+00
3.010892000000000124e+00
2.254770999999999859e+00
-9.780330000000000412e-01
-1.046788000000000052e+00
1.309217000000000075e+00
1.221308000000000060e+00
-1.246788000000000007e+00
-2.417602000000000029e+00
6.372999999999999499e-02
2.960525000000000073e+00
1.299630999999999981e+00
-1.913179999999999881e-01
-1.421915999999999958e+00
1.237198999999999938e+00
2.500824999999999854e+00
1.140447999999999906e+00
-2.021348000000000145e+00
-1.638614999999999933e+00
2.373971000000000053e+00
3.591210999999999931e+00
2.186399999999999899e+00
-2.154290000000000094e-01
1.741287999999999947e+00
2.260603000000000140e+00
2.295825999999999922e+00
-1.390740000000000032e-01
-2.396703000000000028e+00
6.193790000000000129e-01
2.327268999999999810e+00
2.733839999999999826e+00
6.056529999999999969e-01
2.506019999999999914e-01
1.485108000000000095e+00
1.679453000000000085e+00
4.487949999999999995e-01
-2.305565999999999782e+00
-2.274433000000000149e+00
1.043525000000000036e+00
2.313476999999999784e+00
1.449540999999999968e+00
-1.796402999999999972e+00
-1.395280000000000076e+00
-6.459789999999999699e-01
1.683192000000000021e+00
-8.613410000000000233e-01
-2.791815999999999853e+00
-2.407819999999999960e-01
1.958358000000000043e+00
2.672432999999999836e+00
-3.653290000000000148e-01
-1.986410999999999927e+00
1.213421000000000083e+00
2.179891000000000023e+00
1.646139000000000019e+00
-1.616781999999999941e+00
-1.404082000000000052e+00
2.148489999999999789e+00
2.579676000000000080e+00
3.386255999999999933e+00
-7.014820000000000499e-01
-1.324030000000000040e+00
1.272823999999999955e+00
2.097309000000000090e+00
2.158299999999999941e-01
-2.440595000000000070e+00
5.584999999999999687e-03
2.442301000000000055e+00
3.117640000000000189e+00
3.957519999999999927e-01
-1.482413999999999898e+00
1.253856000000000082e+00
2.386807999999999819e+00
2.186282999999999976e+00
-1.107272999999999952e+00
-1.444504000000000010e+00
1.215367000000000086e+00
2.502380000000000049e+00
2.941840000000000011e+00
-1.145599000000000034e+00
-1.693562000000000012e+00
1.312434000000000101e+00
1.009714000000000000e+00
1.522229999999999972e-01
-2.848806999999999867e+00
-6.795189999999999841e-01
1.280675000000000008e+00
9.320209999999999884e-01
-3.865199999999999747e-01
-1.884698999999999902e+00
-8.000599999999999379e-02
1.905670999999999893e+00
1.186952000000000007e+00
-1.664406999999999970e+00
-2.490412000000000070e+00
2.786819999999999853e-01
1.217881999999999909e+00
1.939750000000000085e-01
-2.314039999999999875e+00
-2.140540999999999805e+00
-8.091469999999999496e-01
6.596619999999999706e-01
-5.460880000000000178e-01
-2.974660000000000082e+00
-9.917420000000000124e-01
5.447119999999999740e-01
1.616969000000000101e+00
-3.015349999999999975e-01
-2.352956999999999965e+00
-8.473300000000000276e-02
1.757921999999999985e+00
8.499430000000000041e-01
-1.256610000000000005e+00
-2.153582999999999803e+00
4.000270000000000215e-01
1.383993999999999946e+00
1.032234000000000096e+00
-2.036030999999999924e+00
-1.453572000000000086e+00
-9.220380000000000242e-01
1.126919999999999922e+00
-6.895430000000000170e-01
-2.776149000000000200e+00
-1.515049000000000090e+00
1.243060000000000054e+00
1.814826000000000050e+00
-6.719100000000000072e-01
-2.260568999999999829e+00
1.400069999999999926e+00
1.713449999999999918e+00
2.128460000000000019e+00
-1.057541000000000064e+00
-2.465739999999999821e+00
3.402939999999999854e-01
1.346516999999999964e+00
1.724947999999999926e+00
-1.481943999999999928e+00
5.278429999999999511e-01
1.501173000000000091e+00
2.367029000000000050e+00
5.109179999999999833e-01
-2.645343000000000000e+00
-1.423273999999999928e+00
9.292179999999999884e-01
5.009789999999999521e-01
-3.667329999999999757e-01
-1.845693000000000028e+00
-3.365549999999999931e-01
-6.225859999999999728e-01
1.641235999999999917e+00
-1.811452000000000062e+00
-2.708849999999999980e+00
2.738039999999999918e-01
1.084915000000000074e+00
1.162282000000000037e+00
-2.272543000000000202e+00
-1.848384000000000027e+00
2.391452000000000133e+00
1.307976999999999945e+00
7.851630000000000553e-01
-2.706658000000000008e+00
-1.452015000000000056e+00
1.265392000000000072e+00
9.297680000000000389e-01
4.538200000000000012e-01
-1.496502999999999917e+00
2.053310000000000191e+00
2.112411999999999956e+00
1.551066000000000056e+00
-1.674682000000000004e+00
-2.650633000000000017e+00
-7.129800000000000026e-02
1.277827999999999964e+00
4.473630000000000106e-01
-1.225880000000000081e+00
-1.711650000000000116e-01
2.069557000000000091e+00
1.351630000000000109e+00
6.761350000000000415e-01
-2.761732999999999993e+00
-1.832098999999999922e+00
1.379132000000000025e+00
3.888059999999999850e-01
-1.481030000000000124e-01
-2.447493000000000141e+00
-7.642999999999999794e-01
1.616162000000000099e+00
4.594799999999999995e-01
-1.456990000000000007e+00
-2.746053999999999995e+00
-3.471920000000000006e-01
9.147060000000000191e-01
-6.985510000000000330e-01
-2.159787999999999819e+00
-2.512871000000000077e+00
7.445070000000000299e-01
1.961039999999999894e+00
7.547409999999999952e-01
-2.442448000000000174e+00
-2.166967999999999783e+00
9.068230000000000457e-01
1.976789999999999936e-01
-8.145360000000000378e-01
-2.906334999999999891e+00
8.138950000000000351e-01
1.591315000000000035e+00
1.283809999999999896e+00
-1.338510000000000089e+00
-2.713353000000000126e+00
-1.088988999999999985e+00
1.073396999999999935e+00
-6.600920000000000121e-01
-2.236597000000000168e+00
-3.595539000000000041e+00
-2.599683000000000188e+00
8.229389999999999761e-01
-4.020320000000000005e-01
-2.573074999999999779e+00
-1.921037000000000106e+00
1.076608000000000009e+00
1.040937000000000001e+00
-7.214209999999999789e-01
-2.737805999999999962e+00
-4.147999999999999778e-03
1.875351999999999908e+00
2.710433000000000092e+00
7.335700000000000554e-02
-2.498943000000000136e+00
9.207410000000000316e-01
1.660131999999999941e+00
1.304450000000000109e+00
2.745799999999999977e-02
-2.098490000000000077e-01
1.613010999999999973e+00
2.393844999999999779e+00
1.460102000000000011e+00
-1.895688000000000040e+00
-1.903928000000000065e+00
9.463460000000000205e-01
1.351504000000000039e+00
-2.614800000000000110e-02
-2.504169999999999785e+00
-3.025475999999999832e+00
3.799359999999999959e-01
2.242455999999999783e+00
-5.701479999999999881e-01
-2.773582999999999910e+00
8.677999999999999950e-03
1.100143000000000093e+00
1.374511000000000038e+00
-1.332802999999999960e+00
-2.133338000000000179e+00
5.981340000000000545e-01
1.712693999999999939e+00
1.965408000000000044e+00
-1.337601000000000040e+00
-1.796335000000000015e+00
1.651831999999999967e+00
1.836446999999999941e+00
1.018307999999999991e+00
-2.085815999999999892e+00
5.721800000000000219e-01
2.136499999999999844e+00
1.702024999999999899e+00
-2.678159999999999985e-01
-2.432627999999999791e+00
-3.848639999999999839e-01
1.889161000000000090e+00
1.296327000000000007e+00
-1.516069999999999918e-01
-2.287952000000000208e+00
-2.782363999999999837e+00
1.709132000000000096e+00
9.942959999999999576e-01
-1.831112999999999991e+00
-1.954560999999999993e+00
1.012713999999999892e+00
1.319209000000000076e+00
4.466649999999999787e-01
-2.884093000000000018e+00
-8.423150000000000359e-01
1.815412999999999943e+00
2.042597999999999914e+00
5.836170000000000524e-01
-2.181562000000000001e+00
-1.229269999999999946e-01
2.246531000000000056e+00
1.386957999999999913e+00
5.436520000000000241e-01
-7.150480000000000169e-01
1.270790000000000086e+00
2.268194999999999961e+00
1.482356999999999925e+00
-1.185494999999999965e+00
-1.120146000000000086e+00
1.064974000000000087e+00
2.782643999999999895e+00
1.834518000000000093e+00
-2.183230000000000004e+00
-2.218837999999999866e+00
1.192620000000000069e-01
1.981915000000000093e+00
-5.026969999999999494e-01
-2.576442999999999817e+00
-1.383634999999999948e+00
2.606133999999999951e+00
1.769185000000000008e+00
1.603229999999999933e-01
-1.377931000000000017e+00
1.122244000000000019e+00
2.320924000000000209e+00
2.109732999999999858e+00
-7.964630000000000321e-01
-1.242596999999999952e+00
8.532920000000000504e-01
3.020627999999999869e+00
2.449338000000000015e+00
-9.020249999999999657e-01
1.148203000000000085e+00
1.938136999999999999e+00
2.910505999999999815e+00
5.313449999999999562e-01
-2.446050000000000058e+00
-2.640210000000000057e-01
2.071963999999999917e+00
2.321337999999999901e+00
4.833740000000000259e-01
-1.661392999999999898e+00
-1.250726999999999922e+00
1.157887000000000111e+00
1.524524999999999908e+00
-1.534494000000000025e+00
-1.819657999999999998e+00
1.233508999999999967e+00
2.965205000000000091e+00
2.457088000000000161e+00
-1.433958999999999984e+00
-1.536409999999999998e-01
1.967316000000000065e+00
2.297454000000000107e+00
1.810599000000000069e+00
-1.997012000000000009e+00
5.396250000000000213e-01
2.363731000000000027e+00
2.945803999999999867e+00
1.398128000000000037e+00
-8.552060000000000217e-01
1.633620000000000072e-01
1.772858999999999963e+00
2.236002000000000045e+00
-1.177863000000000104e+00
-1.632594000000000101e+00
2.106161000000000172e+00
3.109685999999999950e+00
3.050339999999999829e+00
-5.909630000000000161e-01
1.611259999999999915e-01
2.532983999999999902e+00
2.435067000000000093e+00
1.828635000000000010e+00
-2.107962999999999809e+00
-3.865450000000000275e-01
3.222631999999999941e+00
3.476907999999999888e+00
2.351027000000000200e+00
8.907720000000000082e-01
2.641202999999999967e+00
2.320212000000000163e+00
2.524522000000000155e+00
-1.016977000000000020e+00
-2.055226999999999915e+00
1.483160000000000034e+00
3.260070999999999941e+00
3.133011000000000212e+00
6.515260000000000495e-01
-1.546990000000000087e+00
1.166368999999999989e+00
2.164648999999999823e+00
9.937850000000000295e-01
-2.270207000000000086e+00
-7.467430000000000456e-01
3.176073999999999842e+00
3.004604000000000052e+00
8.297160000000000091e-01
-1.124900000000000011e+00
1.470439999999999969e+00
2.597875999999999852e+00
2.458470000000000155e+00
-4.908779999999999810e-01
-1.731821999999999973e+00
1.392964000000000091e+00
3.202427999999999830e+00
3.500402999999999931e+00
-4.919529999999999736e-01
-1.483700000000000019e+00
2.252820000000000100e-01
1.193530999999999898e+00
2.570490000000000275e-01
-2.424110000000000209e+00
-1.024701000000000084e+00
2.484185000000000088e+00
2.791987999999999914e+00
1.120590999999999893e+00
-1.603348999999999913e+00
9.000679999999999792e-01
2.464803999999999995e+00
2.120071999999999957e+00
-6.305330000000000101e-01
-2.281375000000000153e+00
8.430879999999999486e-01
2.631317000000000128e+00
2.733706999999999887e+00
5.252999999999999857e-03
-8.715249999999999941e-01
-4.371220000000000105e-01
2.102269000000000165e+00
2.129520000000000024e-01
-2.224582999999999977e+00
-1.546011000000000024e+00
1.330962999999999896e+00
2.898267999999999844e+00
1.268553999999999959e+00
-2.224794000000000160e+00
9.092590000000000394e-01
2.023530000000000051e+00
1.948064999999999936e+00
-7.816840000000000455e-01
-2.121137000000000050e+00
1.163216999999999945e+00
1.876293999999999906e+00
2.288031000000000148e+00
1.224282000000000092e+00
9.337659999999999849e-01
2.050831000000000071e+00
2.163018000000000107e+00
9.407079999999999886e-01
-2.231837000000000071e+00
-2.021935000000000038e+00
1.429680000000000062e+00
2.333623999999999921e+00
1.203742000000000090e+00
-1.925724999999999909e+00
-7.766530000000000378e-01
5.477840000000000487e-01
1.540537000000000045e+00
-7.400349999999999984e-01
-2.247759999999999980e+00
2.404469999999999941e-01
2.330951000000000217e+00
2.624982000000000149e+00
4.232770000000000143e-01
-1.617817000000000061e+00
1.771236999999999950e+00
2.558910000000000018e+00
1.933627999999999902e+00
-1.786153000000000102e+00
-1.579587999999999992e+00
1.360397000000000078e+00
1.705551999999999957e+00
1.513533999999999935e+00
-9.485059999999999603e-01
-2.016411999999999871e+00
1.100144999999999929e+00
1.361941000000000068e+00
-6.870899999999999785e-01
-2.615978999999999832e+00
-4.123220000000000218e-01
1.737972999999999990e+00
1.071882000000000001e+00
-9.486480000000000468e-01
-2.010635999999999868e+00
1.372352000000000016e+00
2.105449999999999822e+00
1.506731999999999960e+00
-1.413864999999999927e+00
-1.658609000000000000e+00
8.372410000000000130e-01
1.797549999999999981e+00
1.553730000000000055e+00
-6.475760000000000405e-01
2.311479999999999924e-01
2.289114000000000093e+00
1.432498999999999967e+00
-1.037530999999999981e+00
-2.517783000000000104e+00
-1.162485999999999908e+00
1.549771000000000010e+00
5.736949999999999550e-01
-8.403800000000000159e-01
6.088449999999999696e-01
1.104443999999999981e+00
1.902284000000000086e+00
8.656570000000000098e-01
-2.126167999999999836e+00
-2.327475999999999878e+00
-4.073669999999999791e-01
1.218523000000000023e+00
-1.438510000000000066e-01
-2.691721999999999948e+00
-1.779816000000000065e+00
2.074000000000000149e-02
7.466530000000000111e-01
-9.450739999999999696e-01
-2.733065999999999995e+00
-1.587631000000000014e+00
8.287849999999999939e-01
6.311750000000000416e-01
-1.656638000000000055e+00
-1.805692000000000075e+00
-2.398139999999999994e-01
1.892114000000000074e+00
9.342519999999999714e-01
-1.732162999999999897e+00
-1.754196000000000089e+00
1.806329999999999880e-01
1.845631999999999939e+00
1.352559999999999985e+00
-8.268860000000000099e-01
1.994475999999999916e+00
1.933675000000000033e+00
1.716288000000000036e+00
6.544899999999999329e-02
-2.576509999999999856e+00
-5.988299999999999734e-01
1.208239000000000063e+00
1.898578000000000099e+00
-8.193740000000000467e-01
-2.244485000000000063e+00
-5.988620000000000054e-01
1.323660000000000059e+00
5.906620000000000203e-01
-1.832619999999999916e+00
-2.019353000000000176e+00
-8.293139999999999956e-01
1.433591000000000060e+00
-3.975659999999999750e-01
-2.199184999999999945e+00
-1.674970000000000070e-01
1.845911000000000080e+00
2.133852000000000082e+00
7.622830000000000439e-01
-2.669903000000000137e+00
-1.561339999999999950e-01
1.820478000000000041e+00
2.198620000000000019e+00
4.931960000000000233e-01
-1.252896999999999927e+00
4.663849999999999940e-01
1.677507000000000081e+00
1.057126999999999928e+00
-1.309272999999999909e+00
-2.026819000000000148e+00
4.916599999999999859e-01
2.207507999999999804e+00
2.015268999999999977e+00
-1.330322999999999922e+00
-5.490799999999999847e-02
2.773067999999999866e+00
3.420392000000000099e+00
1.002944000000000058e+00
-2.086082999999999910e+00
-1.409930000000000072e-01
2.484313999999999911e+00
2.696778000000000119e+00
1.042451000000000016e+00
-4.927520000000000233e-01
7.234319999999999640e-01
2.564887000000000139e+00
2.257111000000000089e+00
-1.162763999999999909e+00
-2.009485999999999883e+00
1.005764000000000102e+00
2.559769999999999879e+00
2.661204000000000125e+00
-1.283423999999999898e+00
2.656680000000000152e-01
2.905456000000000039e+00
3.577008000000000187e+00
1.389226999999999990e+00
-2.020826000000000011e+00
-3.778469999999999884e-01
2.763498999999999928e+00
2.196321999999999885e+00
1.764491000000000032e+00
3.724489999999999745e-01
2.171231000000000133e+00
2.777963000000000182e+00
2.757988999999999802e+00
-1.269479000000000024e+00
-1.960993999999999904e+00
5.563900000000000096e-02
1.946353999999999917e+00
1.475071000000000021e+00
-1.378082999999999947e+00
-1.230801999999999952e+00
-2.388299999999999867e-01
2.057726999999999862e+00
5.718090000000000117e-01
-2.465508999999999951e+00
-8.813469999999999915e-01
1.626942000000000110e+00
2.347942999999999891e+00
1.558499999999999990e-02
-2.578856000000000037e+00
9.730280000000000040e-01
2.273986999999999981e+00
2.273194999999999855e+00
-1.006869999999999932e+00
-1.852246000000000059e+00
3.827429999999999999e-01
1.718485000000000040e+00
1.480925999999999965e+00
-1.498780999999999919e+00
-2.364113000000000131e+00
-4.427579999999999849e-01
1.730218000000000034e+00
1.046785999999999994e+00
-2.838645000000000085e+00
-1.314224000000000059e+00
9.575639999999999707e-01
1.644551000000000096e+00
-5.405619999999999870e-01
-2.648775000000000102e+00
4.220470000000000055e-01
1.175828000000000095e+00
1.642924999999999969e+00
-5.314379999999999660e-01
-2.264343000000000217e+00
7.514279999999999848e-01
1.861607000000000012e+00
1.375788999999999929e+00
-1.194714000000000054e+00
-2.082960000000000089e-01
1.495900999999999925e+00
1.620312999999999892e+00
5.111400000000000388e-01
-2.640033999999999992e+00
-1.453659000000000034e+00
9.447999999999999732e-01
1.503659000000000079e+00
4.519090000000000051e-01
-1.333979000000000026e+00
1.060270999999999963e+00
1.863653000000000004e+00
1.787714999999999943e+00
-7.016240000000000254e-01
-2.600356000000000112e+00
-3.912700000000000206e-02
1.008510000000000018e+00
9.561640000000000139e-01
-1.298076000000000008e+00
-2.955058999999999880e+00
-6.113260000000000360e-01
7.153730000000000366e-01
7.878300000000000580e-02
-2.023566000000000198e+00
-1.672582000000000013e+00
1.243001999999999940e+00
1.955594000000000054e+00
1.090279999999999999e-01
-2.409854000000000163e+00
-7.216289999999999649e-01
1.965594999999999981e+00
1.797909999999999897e+00
1.871999999999999966e-03
-1.853474000000000066e+00
1.216310999999999920e+00
2.732654000000000138e+00
2.679389000000000021e+00
1.768947000000000047e+00
9.621709999999999985e-01
1.620670999999999973e+00
2.478142000000000067e+00
1.769427000000000083e+00
-1.348735999999999935e+00
-1.265363000000000016e+00
1.931052999999999908e+00
2.643116000000000021e+00
1.799409000000000036e+00
-6.953650000000000109e-01
-1.422508000000000106e+00
1.378366999999999898e+00
1.178817999999999921e+00
-8.638940000000000508e-01
-1.974622000000000099e+00
-6.281820000000000181e-01
2.791755000000000209e+00
2.214227000000000167e+00
-3.910910000000000220e-01
-1.274508999999999892e+00
9.315630000000000299e-01
3.401854000000000156e+00
1.520154000000000005e+00
-1.612608000000000041e+00
-9.344470000000000276e-01
1.763770999999999978e+00
3.160864999999999814e+00
2.154443000000000108e+00
-4.512519999999999865e-01
1.307182000000000066e+00
2.463474999999999859e+00
2.299240999999999868e+00
3.531110000000000082e-01
-1.874808000000000030e+00
-8.819200000000000650e-02
2.224861000000000200e+00
1.946598999999999968e+00
-3.206990000000000118e-01
-1.838610000000000078e+00
-2.332406999999999897e+00
9.552990000000000093e-01
2.438839999999999897e-01
-1.832662999999999931e+00
-1.661626000000000047e+00
2.842950000000000199e-01
1.356808999999999932e+00
7.031770000000000520e-01
-2.643210999999999977e+00
-5.855719999999999814e-01
1.626328999999999914e+00
1.806489000000000011e+00
2.043059999999999876e-01
-2.186655000000000015e+00
-1.693379999999999885e-01
2.367436999999999792e+00
1.658271999999999968e+00
5.866909999999999625e-01
-5.948029999999999706e-01
1.328993000000000091e+00
1.849261000000000044e+00
4.208990000000000231e-01
-1.841585000000000027e+00
-1.760772000000000004e+00
4.900299999999999795e-02
1.983441999999999927e+00
7.948169999999999957e-01
-2.191530999999999896e+00
8.055130000000000345e-01
1.769209000000000032e+00
1.599612999999999952e+00
-6.236260000000000137e-01
-2.467496000000000134e+00
-8.914739999999999887e-01
2.341584000000000110e+00
1.498456000000000010e+00
3.591679999999999873e-01
-2.711444999999999883e+00
-1.150115999999999916e+00
4.422550000000000092e-01
9.395059999999999523e-01
-1.639696000000000042e+00
-2.127753999999999923e+00
5.273349999999999982e-01
3.326455999999999857e+00
1.000210999999999961e+00
-1.510323000000000082e+00
-5.617349999999999843e-01
1.764510000000000023e+00
2.214967999999999826e+00
5.796459999999999946e-01
-2.204067000000000220e+00
-5.803390000000000493e-01
2.957486999999999977e+00
3.150802999999999798e+00
1.798032999999999992e+00
1.495835999999999943e+00
2.519668999999999937e+00
2.656979999999999897e+00
2.375760000000000094e+00
-1.165561000000000069e+00
-1.601239999999999997e+00
1.119911000000000101e+00
2.873543000000000180e+00
1.718487000000000098e+00
-7.768340000000000245e-01
-1.671172000000000102e+00
1.673679999999999890e-01
1.481394000000000100e+00
-2.236559999999999937e-01
-2.586536000000000168e+00
-1.451893000000000100e+00
2.733209000000000000e+00
3.849854999999999805e+00
-5.471999999999999781e-02
-9.204830000000000512e-01
1.419851999999999892e+00
2.796889000000000181e+00
2.183745000000000047e+00
-1.208450000000000024e+00
-1.815112999999999976e+00
1.141010999999999997e+00
3.168670999999999793e+00
4.149499999999999744e+00
9.335369999999999502e-01
2.372634000000000132e+00
2.596201999999999899e+00
3.007946000000000009e+00
1.278653999999999957e+00
-2.562835000000000196e+00
-5.874300000000000077e-01
2.379341999999999846e+00
2.551123000000000030e+00
7.643240000000000034e-01
-4.069269999999999832e-01
-3.031190000000000273e-01
2.147082999999999853e+00
1.821485999999999938e+00
-1.371663999999999994e+00
-2.028629000000000016e+00
9.718189999999999884e-01
3.179122000000000003e+00
3.738522000000000123e+00
-1.281290999999999958e+00
3.763340000000000019e-01
2.092080999999999857e+00
2.993637999999999799e+00
1.994324999999999903e+00
-2.154767999999999795e+00
2.171559999999999879e-01
2.506956999999999880e+00
3.017551999999999790e+00
3.736918999999999880e+00
1.362263999999999919e+00
2.848409000000000191e+00
3.117389000000000188e+00
2.198615999999999904e+00
-1.259260999999999964e+00
-2.143279000000000156e+00
6.644700000000000051e-01
2.226157000000000163e+00
3.301772000000000151e+00
1.578295000000000003e+00
2.256263000000000130e+00
3.051146000000000136e+00
2.990015000000000089e+00
1.250197999999999920e+00
-2.303506000000000054e+00
-1.160755999999999899e+00
1.959667999999999966e+00
2.593398999999999788e+00
1.976892000000000094e+00
-1.306905999999999901e+00
1.479580000000000062e-01
1.783301999999999943e+00
1.428857000000000044e+00
-9.740839999999999499e-01
-2.438156999999999908e+00
-1.684229999999999894e-01
1.863034000000000079e+00
2.161550000000000082e+00
-5.359920000000000240e-01
-1.128138000000000085e+00
1.073615999999999904e+00
2.027981000000000034e+00
9.165360000000000174e-01
-2.499340999999999813e+00
-1.474847999999999937e+00
1.830489000000000033e+00
1.744207999999999981e+00
1.435961999999999961e+00
1.142603000000000035e+00
2.007159000000000137e+00
2.523887999999999909e+00
1.910025000000000084e+00
-6.129729999999999901e-01
-2.573850999999999889e+00
-6.240099999999999814e-02
1.370662999999999965e+00
1.507967000000000057e+00
-6.116900000000000115e-02
-9.935180000000000122e-01
-4.687029999999999808e-01
1.058524999999999938e+00
-1.931019999999999959e-01
-2.490794000000000175e+00
-1.923497000000000012e+00
5.450340000000000185e-01
9.114799999999999569e-01
1.738500000000000045e-01
-1.667002000000000095e+00
-1.078299999999999918e-02
1.750466000000000077e+00
2.126196000000000197e+00
-4.838560000000000083e-01
-2.382862999999999953e+00
9.879000000000000628e-03
1.876657000000000020e+00
1.959416999999999964e+00
3.155240000000000267e-01
-1.056929999999999925e+00
-1.629359999999999975e-01
9.339110000000000467e-01
7.821209999999999551e-01
-2.206268000000000118e+00
-1.485030000000000072e+00
8.401140000000000274e-01
1.346168999999999949e+00
1.108791000000000082e+00
-1.822259999999999991e+00
-8.260399999999999687e-02
2.264591999999999938e+00
1.964458000000000037e+00
-1.311200000000000039e-02
-2.241604000000000152e+00
-1.806810000000000083e-01
1.624312999999999896e+00
9.790200000000000014e-01
-3.138000000000000164e-03
-1.381717000000000084e+00
-8.112650000000000139e-01
7.072840000000000238e-01
8.358079999999999954e-01
-2.300228999999999857e+00
-1.385307000000000066e+00
3.183849999999999736e-01
1.621528000000000080e+00
4.329239999999999755e-01
-2.922267999999999866e+00
-2.657559999999999922e-01
2.412351999999999830e+00
1.434450000000000003e+00
3.847860000000000169e-01
-2.499934999999999796e+00
-4.700759999999999939e-01
1.347112000000000087e+00
1.020497999999999905e+00
8.683910000000000240e-01
-5.111860000000000293e-01
1.661454999999999904e+00
2.238875999999999866e+00
1.287598999999999938e+00
-1.853026999999999980e+00
-1.740925000000000056e+00
5.576999999999999735e-01
1.265754000000000046e+00
-5.412829999999999586e-01
-2.813663000000000025e+00
-2.405104000000000131e+00
-4.348400000000000182e-02
-2.990100000000000049e-02
-9.522009999999999641e-01
-2.638902999999999999e+00
-1.612238999999999978e+00
1.080357999999999929e+00
9.085459999999999647e-01
-1.008545000000000025e+00
-2.156191999999999886e+00
1.195068999999999937e+00
2.540979000000000099e+00
9.048420000000000352e-01
-1.629850999999999939e+00
-2.144182999999999950e+00
6.689399999999999791e-01
2.018705000000000194e+00
1.544640999999999931e+00
-6.778039999999999621e-01
1.132643999999999984e+00
2.167228000000000154e+00
2.825075000000000003e+00
6.104870000000000019e-01
-2.176384999999999792e+00
-1.027773000000000048e+00
1.317717000000000027e+00
7.159579999999999833e-01
-9.944790000000000019e-01
-2.690068000000000126e+00
-1.948245000000000005e+00
2.296390000000000098e-01
-1.801419999999999966e-01
-1.685835999999999890e+00
-2.392168999999999990e+00
-4.025699999999999834e-01
1.638058999999999932e+00
3.995900000000000146e-02
-2.950346000000000135e+00
-1.161956999999999907e+00
1.309501000000000026e+00
2.153817000000000093e+00
-2.669000000000000261e-01
-2.389638999999999847e+00
-1.191289999999999960e+00
1.297765000000000057e+00
1.255457000000000045e+00
-8.302739999999999565e-01
-4.402969999999999939e-01
1.346867000000000036e+00
1.481678000000000051e+00
1.984644000000000075e+00
-1.660546999999999995e+00
-2.307976000000000028e+00
-1.701080000000000092e-01
1.240210999999999952e+00
2.118089999999999973e-01
-3.302092000000000027e+00
-2.744670999999999861e+00
-2.101703999999999795e+00
3.346250000000000058e-01
-4.077629999999999866e-01
-2.732312999999999992e+00
-1.733047000000000004e+00
9.282679999999999820e-01
1.278941000000000106e+00
-1.497044999999999959e+00
-2.814455999999999847e+00
6.079109999999999792e-01
1.714153999999999956e+00
1.889391999999999960e+00
-1.688480999999999899e+00
-2.213146000000000058e+00
2.779710000000000236e-01
2.090205000000000091e+00
2.209499999999999797e+00
-7.989490000000000203e-01
1.124665999999999944e+00
1.767948999999999993e+00
2.409818000000000016e+00
1.745843999999999951e+00
-2.542997000000000174e+00
-7.931639999999999802e-01
1.704328999999999983e+00
1.885393000000000097e+00
3.823100000000000109e-02
-2.494053000000000075e+00
-6.027019999999999600e-01
1.071925999999999934e+00
1.316046999999999967e+00
-8.956680000000000197e-01
-2.008601000000000081e+00
6.077449999999999797e-01
2.179505999999999943e+00
1.671078999999999981e+00
-1.767908000000000035e+00
-7.246439999999999548e-01
1.145210999999999979e+00
2.191622000000000181e+00
1.849520000000000053e+00
-2.082482000000000166e+00
-1.808639999999999970e-01
2.024223000000000106e+00
1.823077999999999976e+00
1.605258999999999991e+00
-1.666650000000000076e-01
1.838413000000000075e+00
2.123574000000000073e+00
1.844872000000000067e+00
-9.810600000000000431e-01
-2.189491999999999994e+00
-5.081299999999999706e-02
2.301169999999999938e+00
1.510200999999999905e+00
-2.810440000000000160e-01
1.183813999999999922e+00
1.897175999999999974e+00
2.320717999999999837e+00
8.701790000000000358e-01
-2.093738999999999795e+00
-8.770379999999999843e-01
1.011860999999999899e+00
2.189332999999999974e+00
4.285180000000000100e-01
-1.876522000000000023e+00
-1.601933999999999969e+00
5.026570000000000205e-01
1.223575999999999997e+00
-1.129008999999999929e+00
-2.105106999999999839e+00
1.513480000000000103e-01
1.843909999999999938e+00
1.057803000000000049e+00
-1.798561999999999994e+00
-1.557301999999999964e+00
5.786689999999999889e-01
1.274057999999999913e+00
1.370506000000000002e+00
-1.790346999999999911e+00
-5.066939999999999777e-01
1.328020999999999896e+00
2.255991999999999997e+00
3.551400000000000112e-01
-1.189473000000000003e+00
-2.040614000000000150e+00
4.743080000000000074e-01
7.261640000000000317e-01
-1.427659999999999929e+00
-2.196734999999999882e+00
2.249539999999999873e-01
1.635536000000000101e+00
1.852503999999999929e+00
-1.738922999999999996e+00
-1.649157999999999902e+00
4.072419999999999929e-01
1.753395999999999955e+00
8.486179999999999835e-01
-2.438879000000000019e+00
-1.308370000000000033e+00
1.542232999999999965e+00
2.431449000000000193e+00
2.353095000000000159e+00
2.224839999999999873e-01
1.488380999999999954e+00
2.341098000000000123e+00
1.043395000000000072e+00
-3.916620000000000101e-01
-2.171393999999999824e+00
1.232300000000000062e-02
1.664903999999999940e+00
2.045800999999999981e+00
-8.622680000000000344e-01
-1.821218999999999921e+00
-1.591248999999999914e+00
1.074478999999999962e+00
1.297580000000000122e-01
-2.110881000000000007e+00
-1.387952000000000075e+00
1.304794999999999927e+00
1.326694000000000040e+00
8.782100000000000461e-01
-2.336841999999999864e+00
-5.173919999999999630e-01
1.598162000000000083e+00
1.343178999999999901e+00
-4.924749999999999961e-01
-2.399523999999999990e+00
-3.350770000000000137e-01
2.688344999999999985e+00
2.232378000000000196e+00
1.924698999999999938e+00
9.145309999999999828e-01
1.948104000000000058e+00
1.965370000000000061e+00
1.112408000000000063e+00
-1.658497000000000110e+00
-1.654269999999999907e+00
8.746500000000000385e-01
1.719082999999999917e+00
2.379291999999999963e+00
-1.329617999999999967e+00
-1.560924999999999896e+00
1.078313000000000077e+00
7.028940000000000188e-01
-6.932629999999999626e-01
-2.222207000000000043e+00
3.152800000000000047e-02
2.666596999999999884e+00
1.220255000000000090e+00
6.271400000000000585e-02
-2.029319999999999791e+00
7.296289999999999720e-01
2.283612999999999893e+00
1.085198000000000107e+00
-1.368935999999999931e+00
-1.405380000000000074e+00
7.545560000000000045e-01
3.356930999999999887e+00
1.871823000000000015e+00
-2.050069999999999948e-01
1.219989999999999908e+00
2.100408999999999970e+00
1.649321000000000037e+00
-4.846039999999999792e-01
-2.253283999999999843e+00
-8.256189999999999918e-01
2.256454999999999878e+00
2.816876000000000158e+00
5.964469999999999494e-01
-1.832873999999999892e+00
-8.939409999999999856e-01
1.645705999999999891e+00
5.342529999999999779e-01
-1.898554000000000075e+00
-1.898538999999999977e+00
1.756719999999999948e-01
2.539193000000000033e+00
5.787149999999999794e-01
-1.913615999999999984e+00
-2.984800000000000231e-01
1.898810000000000109e+00
2.276250000000000107e+00
2.042899999999999994e-01
-2.172426999999999886e+00
-6.529150000000000231e-01
2.727056000000000147e+00
3.589074999999999793e+00
1.399977000000000027e+00
1.610820000000000030e-01
2.112807999999999797e+00
2.418318000000000190e+00
1.266302000000000039e+00
-2.013065000000000104e+00
-1.797252999999999989e+00
3.542879999999999918e-01
2.268208000000000002e+00
3.351707999999999910e+00
-4.095050000000000079e-01
1.713209999999999900e+00
2.144896999999999831e+00
2.193106999999999918e+00
-1.065310000000000007e-01
-2.663327999999999918e+00
-1.281746000000000052e+00
1.936323000000000016e+00
2.732387999999999817e+00
9.736420000000000075e-01
-1.850349999999999939e+00
-5.605839999999999712e-01
4.536589999999999789e-01
1.283379999999999965e+00
-1.609612999999999960e+00
-2.075638000000000094e+00
1.644579999999999931e-01
2.343004000000000087e+00
2.408199000000000201e+00
-1.719457999999999931e+00
-7.778249999999999886e-01
2.078304000000000151e+00
2.136124999999999829e+00
3.385099999999999776e-01
-2.563194000000000194e+00
-1.117326999999999959e+00
1.946288999999999936e+00
2.761855999999999867e+00
2.386994000000000060e+00
1.125741000000000103e+00
1.831456999999999891e+00
2.450315999999999939e+00
2.029085999999999945e+00
-1.110481000000000051e+00
-2.208865999999999996e+00
2.505200000000000204e-01
1.960998000000000019e+00
1.958733999999999975e+00
-1.123857000000000106e+00
-1.296607000000000065e+00
-7.723199999999999510e-02
6.912340000000000151e-01
1.903150000000000119e-01
-2.821539000000000019e+00
-1.122165999999999997e+00
8.041650000000000187e-01
2.377416999999999891e+00
6.949400000000000022e-01
-1.853353000000000028e+00
2.455199999999999882e-01
2.099479000000000095e+00
1.357577999999999951e+00
-7.397920000000000051e-01
-2.244095000000000173e+00
8.609710000000000418e-01
1.895842000000000027e+00
1.830206999999999917e+00
-2.381149999999999933e-01
1.798980999999999941e+00
1.655685000000000073e+00
2.432452000000000059e+00
8.089229999999999476e-01
-2.631810999999999900e+00
-1.411972999999999923e+00
7.890909999999999869e-01
1.948998999999999926e+00
-5.937559999999999505e-01
-1.816249000000000002e+00
-1.129922000000000093e+00
1.419219999999999926e-01
4.275089999999999724e-01
-1.817706000000000044e+00
-2.470152999999999821e+00
-1.024219999999999908e+00
6.728340000000000432e-01
1.226922000000000068e+00
-1.698471999999999982e+00
-9.592770000000000463e-01
1.140651999999999999e+00
2.605374999999999996e+00
1.093126999999999960e+00
-2.479579999999999895e+00
-1.031428000000000011e+00
1.375134000000000079e+00
2.426210000000000200e+00
2.001469000000000165e+00
1.473668999999999896e+00
2.628016000000000130e+00
2.160283000000000175e+00
2.336151999999999784e+00
-1.137099000000000082e+00
-2.274138999999999911e+00
-4.560199999999999670e-02
2.337365000000000137e+00
2.645235000000000003e+00
1.389140000000000097e-01
1.697173000000000043e+00
2.783917000000000197e+00
2.586492999999999931e+00
1.837944999999999940e+00
-2.300831000000000071e+00
-1.332494000000000067e+00
1.020434000000000063e+00
1.794945000000000013e+00
1.132400000000000073e+00
-1.727117999999999931e+00
-1.373312000000000088e+00
8.292749999999999844e-01
1.552035000000000053e+00
-1.099439999999999973e+00
-2.294007000000000129e+00
-3.187150000000000261e-01
1.723676999999999904e+00
7.481219999999999537e-01
-1.475162000000000084e+00
-1.360379999999999923e+00
1.311979000000000006e+00
1.450795999999999975e+00
1.621550999999999965e+00
-2.405123999999999818e+00
-1.543487999999999971e+00
1.257238000000000078e+00
1.641142000000000101e+00
1.699702000000000046e+00
-1.391853999999999925e+00
-1.733290999999999915e+00
2.760709999999999997e+00
1.340526000000000106e+00
-7.418219999999999814e-01
-2.341067999999999927e+00
-6.554140000000000521e-01
1.829002000000000017e+00
1.046901999999999999e+00
-9.581990000000000229e-01
-1.862767999999999979e+00
1.202185000000000059e+00
2.408725000000000005e+00
1.362096999999999891e+00
-2.039950000000000152e+00
-1.642468000000000039e+00
9.528219999999999468e-01
1.777233000000000063e+00
1.607388999999999957e+00
1.310290000000000066e-01
1.382495000000000029e+00
2.658746999999999971e+00
1.781419000000000086e+00
-2.512730000000000241e-01
-2.130818000000000101e+00
-3.418689999999999785e-01
2.288826999999999945e+00
1.516245999999999983e+00
3.712650000000000117e-01
-2.008208000000000215e+00
2.138809999999999878e-01
2.658879000000000214e+00
5.706630000000000313e-01
-1.888595999999999941e+00
-1.622921999999999976e+00
8.871489999999999654e-01
1.849744999999999973e+00
5.841480000000000006e-01
-1.579433000000000087e+00
-4.011190000000000033e-01
2.061319999999999819e+00
3.045878999999999781e+00
1.826699999999999990e-01
-1.884516000000000080e+00
-1.304659999999999986e-01
1.997279999999999944e+00
1.938085000000000058e+00
7.463189999999999547e-01
-1.261410000000000031e-01
1.851920000000000011e+00
2.740688000000000013e+00
1.396311999999999998e+00
-1.758831999999999951e+00
-1.797379000000000060e+00
1.187679999999999986e-01
2.126218000000000163e+00
6.675879999999999592e-01
-1.746869999999999923e+00
-2.307265999999999817e+00
5.039190000000000058e-01
1.367818999999999896e+00
-6.902519999999999767e-01
-2.518406000000000144e+00
-1.243586000000000080e+00
1.195581999999999923e+00
1.187117999999999896e+00
-1.263295999999999975e+00
-2.535495000000000054e+00
4.667180000000000217e-01
2.011308000000000096e+00
1.653026000000000106e+00
-1.382352000000000025e+00
-2.085442000000000018e+00
8.255879999999999885e-01
1.697527999999999926e+00
1.360305000000000097e+00
-1.940472999999999892e+00
-2.196871999999999936e+00
6.208860000000000490e-01
1.458661999999999903e+00
-1.246099999999999985e-02
-2.339770000000000127e+00
-1.173608999999999902e+00
1.307039999999999980e+00
1.331555999999999962e+00
-8.206539999999999946e-01
-2.261938999999999922e+00
8.697399999999999576e-02
1.804278999999999966e+00
1.398784000000000027e+00
-1.556497000000000019e+00
-2.409870000000000179e+00
3.253260000000000041e-01
1.250626999999999933e+00
1.781360000000000054e+00
-1.929421999999999970e+00
6.699800000000000200e-01
1.621872999999999898e+00
1.524421999999999944e+00
7.192950000000000177e-01
-2.200384999999999813e+00
-1.528019999999999934e+00
1.889699999999999935e+00
1.805182999999999982e+00
2.341709999999999903e-01
-9.927730000000000166e-01
1.258480000000000043e+00
2.098616999999999955e+00
8.619590000000000307e-01
-1.263422999999999963e+00
-1.987430000000000030e+00
-1.271899999999999975e-01
1.835898000000000030e+00
1.108467000000000091e+00
-1.991009999999999946e+00
-2.925863999999999798e+00
-2.523125999999999980e+00
1.073790000000000022e-01
-5.367269999999999541e-01
-2.649141999999999886e+00
-1.915928999999999993e+00
1.312972000000000028e+00
9.889940000000000397e-01
-7.983240000000000336e-01
-2.750106000000000162e+00
4.644619999999999860e-01
1.701816999999999913e+00
1.511322999999999972e+00
-9.735030000000000072e-01
-1.928064000000000000e+00
4.840039999999999898e-01
2.354257000000000044e+00
1.540327000000000002e+00
-7.470210000000000461e-01
7.091929999999999623e-01
1.441229000000000093e+00
1.981043000000000109e+00
7.649989999999999846e-01
-2.286719000000000168e+00
-6.358179999999999943e-01
1.310340000000000060e+00
2.209334999999999827e+00
2.252850000000000130e-01
-2.782776999999999834e+00
-2.534651999999999905e+00
-3.296569999999999778e-01
5.573789999999999578e-01
-1.731436999999999893e+00
-2.799145999999999912e+00
-1.240428000000000086e+00
6.554729999999999723e-01
-5.629490000000000327e-01
-3.280810999999999922e+00
-2.739053000000000182e+00
-8.924480000000000190e-01
-2.689259999999999984e-01
-2.008290000000000075e-01
-2.903134999999999799e+00
-1.080934000000000061e+00
9.975399999999999545e-02
1.315574000000000021e+00
-9.462660000000000515e-01
-3.609849000000000085e+00
-2.783370999999999817e+00
-9.029669999999999641e-01
2.743680000000000008e-01
-1.901019999999999932e+00
-2.835857999999999990e+00
2.207139999999999935e-01
1.113803000000000099e+00
1.011486000000000107e+00
-2.159720000000000084e+00
-1.974472999999999923e+00
6.246310000000000473e-01
9.308999999999999497e-01
3.073069999999999968e-01
-2.706392999999999827e+00
-1.409850999999999965e+00
9.565630000000000521e-01
1.958132999999999901e+00
9.620379999999999487e-01
-4.960970000000000102e-01
1.361830000000000096e+00
1.985632999999999981e+00
1.579520000000000035e+00
-7.147829999999999462e-01
-2.398620000000000196e+00
8.793050000000000033e-01
1.629208999999999907e+00
2.214709000000000039e+00
-5.901229999999999531e-01
5.882100000000000106e-01
1.902692999999999968e+00
1.604880000000000084e+00
1.120859999999999967e+00
-2.433034999999999837e+00
-8.492690000000000516e-01
1.921588000000000074e+00
1.894924000000000053e+00
6.128909999999999636e-01
-1.932326999999999906e+00
-1.721711999999999909e+00
3.765890000000000071e-01
-1.066750000000000059e-01
-1.355329000000000006e+00
-2.643743000000000176e+00
-1.029090999999999978e+00
2.647676000000000140e+00
1.503514999999999935e+00
-1.155386000000000024e+00
-1.444776000000000060e+00
1.105671000000000070e+00
1.631787000000000099e+00
6.349420000000000064e-01
-2.567865999999999982e+00
-1.484261000000000053e+00
1.651399000000000061e+00
2.725369000000000153e+00
2.117608000000000157e+00
8.004900000000000349e-01
1.399937999999999905e+00
2.783872999999999820e+00
2.079158000000000062e+00
-1.089590000000000003e-01
-2.400961999999999819e+00
6.286100000000000021e-02
3.063407000000000213e+00
2.628749000000000002e+00
1.149120000000000003e-01
-1.051997999999999989e+00
-1.516359999999999930e-01
1.852608000000000033e+00
1.142482999999999915e+00
-1.819047000000000081e+00
-9.484080000000000288e-01
2.183488999999999791e+00
3.834318000000000115e+00
2.606322000000000028e+00
-1.268507000000000051e+00
7.044839999999999991e-01
2.783377000000000212e+00
2.558219999999999938e+00
2.024990000000000123e-01
-1.915256999999999987e+00
6.151020000000000376e-01
3.135580000000000034e+00
3.487289999999999779e+00
2.444954000000000072e+00
1.492971000000000048e+00
2.643021000000000065e+00
2.606196999999999875e+00
1.128454999999999986e+00
-1.967279999999999918e+00
-1.742086000000000023e+00
1.560548000000000046e+00
3.300993000000000066e+00
2.631529000000000007e+00
-9.567309999999999981e-01
-9.461410000000000098e-01
1.060937000000000019e+00
1.904549999999999965e+00
-6.018999999999999906e-01
-1.949298999999999893e+00
-4.777989999999999737e-01
2.719368999999999925e+00
3.952306000000000097e+00
1.345998000000000028e+00
-1.112643999999999966e+00
2.901235999999999926e+00
3.226249999999999840e+00
1.755060000000000064e+00
-1.681821000000000010e+00
-1.437978999999999896e+00
1.889823999999999948e+00
3.361556000000000211e+00
4.394735999999999976e+00
2.458381999999999845e+00
2.520923999999999943e+00
3.435582000000000136e+00
3.295405000000000140e+00
1.244401000000000090e+00
-1.493900000000000006e+00
4.312999999999999994e-03
3.022444999999999826e+00
3.860402000000000111e+00
2.139993000000000034e+00
-1.155164999999999997e+00
1.395343999999999918e+00
2.243412000000000184e+00
1.462466999999999961e+00
-1.255867999999999984e+00
-1.562627999999999906e+00
1.461448000000000080e+00
3.337740000000000151e+00
2.635079999999999867e+00
-1.179840000000000055e-01
-3.262050000000000227e-01
2.800841999999999832e+00
2.445323000000000135e+00
7.044460000000000166e-01
-1.842548999999999992e+00
-2.356320000000000081e-01
2.855020000000000113e+00
2.696714000000000055e+00
2.362470000000000070e+00
1.554696999999999996e+00
2.520487000000000144e+00
3.268193000000000126e+00
1.607147000000000103e+00
-1.521031000000000022e+00
-2.083788999999999891e+00
5.021459999999999813e-01
2.820009000000000210e+00
2.186334000000000000e+00
-3.692949999999999844e-01
-1.452221999999999902e+00
1.271228000000000025e+00
1.885320000000000107e+00
2.297250000000000125e-01
-2.057103000000000126e+00
-9.693169999999999842e-01
2.251926999999999790e+00
2.312489999999999934e+00
4.821440000000000170e-01
-9.709809999999999830e-01
6.212220000000000519e-01
3.535268999999999995e+00
1.965800999999999910e+00
-9.677240000000000286e-01
-2.065723999999999894e+00
9.021829999999999572e-01
2.622619999999999951e+00
2.375701999999999980e+00
-1.563370000000000037e-01
2.282850999999999964e+00
2.012748999999999899e+00
2.405530000000000168e+00
1.321039999999999992e-01
-2.422534999999999883e+00
-1.355547999999999975e+00
1.329601000000000033e+00
2.042517000000000138e+00
3.537980000000000014e-01
-1.635801000000000061e+00
-3.415030000000000010e-01
1.924144000000000077e+00
9.277539999999999676e-01
-1.464801000000000020e+00
-2.481653000000000109e+00
9.756199999999999595e-02
1.498107000000000077e+00
1.592877000000000098e+00
-2.054927999999999866e+00
-5.910400000000000098e-01
1.185591999999999979e+00
2.291815999999999853e+00
8.165040000000000076e-01
-2.444284999999999819e+00
-7.850880000000000081e-01
1.316036999999999901e+00
2.111912999999999929e+00
5.659380000000000521e-01
-1.374222999999999972e+00
-2.930550000000000099e-01
9.070179999999999909e-01
8.387879999999999781e-01
-1.429616999999999916e+00
-2.655053000000000107e+00
-2.888490000000000224e-01
1.001222000000000056e+00
1.844748999999999972e+00
-2.247329000000000132e+00
-8.734509999999999774e-01
2.191842999999999986e+00
1.999384999999999968e+00
1.084278000000000075e+00
-2.520052999999999876e+00
-1.134973000000000010e+00
1.060715000000000074e+00
2.170624999999999805e+00
8.291500000000000536e-01
-2.215860000000000052e-01
2.135272000000000059e+00
2.559718000000000160e+00
1.685808999999999891e+00
-1.106397000000000075e+00
-2.669726999999999961e+00
1.951749999999999874e-01
1.462320999999999982e+00
1.889418000000000042e+00
-1.218042999999999987e+00
1.340057999999999971e+00
2.809896000000000171e+00
2.117878000000000149e+00
6.872690000000000188e-01
-2.389552999999999816e+00
-1.738687000000000094e+00
8.928089999999999637e-01
1.488826999999999900e+00
3.428660000000000041e-01
-1.748024000000000022e+00
-1.522466000000000097e+00
1.622298999999999936e+00
1.388779999999999903e+00
-1.327140999999999904e+00
-2.566568999999999878e+00
-4.131560000000000232e-01
2.029580999999999857e+00
1.426080000000000014e+00
-1.931905999999999901e+00
-1.046618999999999966e+00
1.859868999999999994e+00
2.219581999999999944e+00
1.030041999999999902e+00
-2.469933999999999852e+00
-1.582000000000000073e+00
1.199065000000000047e+00
1.696625000000000050e+00
1.155990000000000073e+00
-3.661559999999999815e-01
1.792089999999999961e+00
2.761603000000000030e+00
2.695095999999999936e+00
-4.499739999999999851e-01
-2.093685999999999936e+00
1.061720000000000025e-01
2.440710999999999853e+00
1.724161999999999972e+00
1.385899999999999979e-02
7.672769999999999868e-01
1.923802000000000012e+00
2.546152999999999889e+00
1.754062999999999928e+00
-2.261368000000000045e+00
-1.085291999999999923e+00
1.752372999999999958e+00
2.595267000000000213e+00
1.091045000000000043e+00
-1.751093999999999928e+00
-1.055816000000000088e+00
1.107312000000000074e+00
9.682840000000000336e-01
-1.205357999999999929e+00
-2.411519999999999886e+00
-7.759470000000000534e-01
1.795800000000000063e+00
1.835952999999999946e+00
-1.153618000000000032e+00
-2.193239000000000161e+00
1.927102000000000093e+00
2.494847000000000037e+00
1.461732000000000031e+00
-2.225910999999999973e+00
-1.415492999999999890e+00
1.252394000000000007e+00
2.639353999999999978e+00
2.039712000000000192e+00
7.583999999999999631e-01
1.589318999999999926e+00
2.776165999999999912e+00
2.612826999999999789e+00
1.710460000000000036e-01
-2.408405000000000129e+00
-2.995079999999999965e-01
1.575201000000000073e+00
1.748007000000000088e+00
-9.665970000000000395e-01
-2.766760999999999804e+00
-1.107120000000000104e+00
3.712539999999999729e-01
8.497829999999999551e-01
-1.850273999999999974e+00
-2.050737999999999950e+00
8.844570000000000487e-01
1.758607000000000031e+00
-7.130100000000000326e-02
-2.392300999999999789e+00
-1.110130999999999979e+00
1.839679000000000064e+00
1.574211999999999945e+00
3.503979999999999873e-01
-2.385043000000000024e+00
-1.894830000000000125e-01
2.012378000000000000e+00
1.947354999999999947e+00
9.620000000000000079e-03
-3.053453000000000195e+00
-1.777533999999999947e+00
3.204420000000000046e-01
5.335039999999999782e-01
-1.919157000000000002e+00
-2.693006000000000011e+00
5.237420000000000408e-01
1.204693000000000014e+00
-7.947400000000000297e-02
-2.391417999999999822e+00
-1.774205000000000032e+00
1.514135000000000009e+00
1.243042999999999898e+00
-7.844090000000000229e-01
-2.196023999999999976e+00
-1.484439999999999982e+00
2.053964000000000123e+00
1.787881000000000054e+00
3.353140000000000009e-01
-4.019699999999999940e-01
1.439713999999999938e+00
2.100983999999999963e+00
1.121226999999999974e+00
-1.712766000000000011e+00
-2.184671999999999947e+00
3.921569999999999778e-01
1.674303000000000097e+00
1.635679999999999912e-01
-2.032948000000000199e+00
-3.458919999999999995e+00
-1.644940000000000069e+00
8.271599999999999786e-02
-1.128568000000000016e+00
-2.480430999999999830e+00
-1.810983000000000009e+00
1.508305999999999925e+00
1.494342999999999977e+00
-9.696369999999999711e-01
-2.396151999999999838e+00
-1.672869999999999913e-01
2.071473000000000120e+00
1.049093000000000053e+00
-1.321941999999999950e+00
-1.923408000000000007e+00
5.447570000000000467e-01
1.811952000000000007e+00
1.158400000000000096e+00
-5.989550000000000152e-01
4.471729999999999872e-01
1.214852999999999961e+00
1.944123000000000046e+00
-3.927669999999999773e-01
-2.380770000000000053e+00
-1.152498999999999940e+00
1.303199999999999914e+00
1.867596000000000034e+00
-2.559899999999999953e-01
-3.005027999999999810e+00
-2.605430999999999830e+00
3.912919999999999732e-01
-3.459500000000000075e-02
-1.886910000000000087e+00
-2.381555000000000089e+00
-1.499540000000000040e-01
1.850683000000000078e+00
1.259962000000000026e+00
-2.763825999999999894e+00
-8.669459999999999944e-01
1.081139000000000072e+00
1.714151999999999898e+00
7.846699999999999509e-02
-2.343970999999999805e+00
-8.630600000000000493e-01
1.547002999999999906e+00
1.960126999999999953e+00
1.737090999999999941e+00
-4.362110000000000154e-01
1.730034000000000072e+00
1.982987999999999973e+00
1.018167000000000044e+00
-1.434755000000000003e+00
-2.390604000000000173e+00
4.429089999999999971e-01
2.506549999999999834e+00
1.493301999999999907e+00
-6.586629999999999985e-01
9.982050000000000090e-01
1.889607999999999954e+00
1.912954999999999961e+00
-4.472600000000000187e-02
-2.241835000000000022e+00
-1.163248000000000060e+00
1.828260999999999914e+00
2.765146999999999800e+00
9.161489999999999911e-01
-2.209061999999999859e+00
-1.552413000000000043e+00
2.998069999999999902e-01
6.077550000000000452e-01
-1.707635000000000014e+00
-2.399694000000000216e+00
5.572040000000000326e-01
3.202436000000000060e+00
1.943535999999999930e+00
-1.181988999999999956e+00
-9.694960000000000244e-01
2.262506000000000128e+00
2.060605999999999938e+00
9.467680000000000540e-01
-2.315733999999999959e+00
-1.545484000000000080e+00
1.324611999999999901e+00
2.109548000000000201e+00
-4.269279999999999742e-01
-2.437228999999999868e+00
-2.972866999999999926e+00
-6.971500000000000474e-01
-3.115979999999999861e-01
-1.850705999999999962e+00
-2.714945000000000164e+00
-5.705069999999999864e-01
1.534159999999999968e+00
1.279914999999999914e+00
-2.643377000000000088e+00
-1.621911000000000103e+00
7.148980000000000334e-01
1.188660999999999968e+00
6.288899999999999491e-01
-2.929577999999999793e+00
-1.197410000000000085e+00
1.579296000000000033e+00
2.166939999999999866e+00
1.261244000000000032e+00
6.961399999999999533e-02
1.217619000000000007e+00
2.055295000000000094e+00
1.509198999999999957e+00
-9.149969999999999493e-01
-2.616207000000000171e+00
9.743400000000000671e-02
2.357742000000000004e+00
3.154033999999999782e+00
-1.847914000000000057e+00
-1.448307000000000011e+00
-7.216099999999999737e-01
4.936240000000000072e-01
-1.765750000000000097e-01
-2.639870999999999857e+00
-1.836071999999999926e+00
4.300129999999999786e-01
2.247333999999999943e+00
1.548794999999999922e+00
-2.039032999999999873e+00
7.193619999999999459e-01
2.624057999999999780e+00
1.843326000000000020e+00
-9.223409999999999664e-01
-2.509298999999999946e+00
-5.964799999999999963e-02
2.254888999999999921e+00
3.262103000000000197e+00
9.908249999999999558e-01
1.829315999999999942e+00
2.879443000000000197e+00
3.052833999999999826e+00
2.571476999999999791e+00
-1.696769999999999889e+00
-1.066532999999999953e+00
1.801430000000000087e+00
3.036824000000000190e+00
3.145859999999999879e+00
2.627990000000000048e-01
2.464078999999999908e+00
2.961889000000000216e+00
1.966687999999999992e+00
-4.998920000000000030e-01
-2.509997999999999951e+00
-2.652530000000000165e-01
2.091368999999999811e+00
2.704416000000000153e+00
1.265895999999999910e+00
-1.745465000000000044e+00
8.026269999999999794e-01
1.902473000000000081e+00
6.745929999999999982e-01
-2.239454999999999973e+00
-2.016995000000000093e+00
1.173156000000000088e+00
2.261979000000000184e+00
1.628665999999999947e+00
-1.071307999999999927e+00
3.426409999999999734e-01
2.895744000000000096e+00
2.099915999999999894e+00
-3.171370000000000022e-01
-2.345660000000000078e+00
-6.536960000000000548e-01
2.512417999999999818e+00
2.774939999999999962e+00
1.861016999999999921e+00
5.102449999999999486e-01
2.718090999999999813e+00
2.751431000000000182e+00
1.901237000000000066e+00
-1.489840000000000053e+00
-1.928577999999999903e+00
1.064823999999999993e+00
1.859887999999999986e+00
1.789511000000000074e+00
-2.510129999999999861e-01
-2.068038000000000043e+00
4.984270000000000089e-01
5.198930000000000495e-01
-8.305230000000000112e-01
-2.755291999999999852e+00
-1.484018999999999977e+00
1.995738000000000012e+00
1.272370999999999919e+00
-9.391279999999999628e-01
-1.561199999999999921e+00
9.003550000000000164e-01
1.931297999999999959e+00
1.063833999999999946e+00
-1.987336999999999909e+00
-2.191329999999999778e+00
1.237789000000000028e+00
1.657305000000000028e+00
1.693637999999999977e+00
9.424179999999999779e-01
1.772434999999999983e+00
2.462930000000000064e+00
1.965338000000000029e+00
-4.459069999999999978e-01
-2.240858999999999934e+00
-1.485270000000000090e+00
1.788270999999999944e+00
1.803981999999999974e+00
5.780870000000000175e-01
-1.231816999999999940e+00
-8.123110000000000053e-01
1.101301000000000085e+00
6.014070000000000249e-01
-1.870637000000000105e+00
-2.351878999999999831e+00
5.603519999999999612e-01
2.408618000000000148e+00
1.478974999999999929e+00
-1.079323999999999950e+00
-6.107300000000000229e-02
2.688474999999999948e+00
2.260190999999999839e+00
-1.273499999999999979e-02
-2.233003000000000071e+00
-1.059153999999999929e+00
1.950144000000000100e+00
2.451802999999999955e+00
1.963621999999999979e+00
1.221643999999999952e+00
2.706217000000000095e+00
2.952836000000000016e+00
2.245833000000000190e+00
-1.105320000000000080e+00
-1.735999000000000070e+00
1.442819000000000074e+00
2.863745999999999903e+00
1.906185999999999936e+00
1.088810000000000056e-01
-3.481540000000000190e-01
2.164703999999999962e+00
1.758113000000000037e+00
4.620670000000000055e-01
-2.152242999999999906e+00
-7.487519999999999731e-01
1.606063000000000018e+00
2.405260999999999871e+00
6.515100000000000058e-02
-1.952987999999999946e+00
1.405319999999999903e+00
3.045730999999999966e+00
1.819790000000000019e+00
-8.104489999999999750e-01
-2.222731000000000012e+00
1.010709999999999997e+00
2.408719000000000054e+00
2.088604999999999823e+00
6.900910000000000100e-01
1.096208999999999989e+00
2.896204000000000001e+00
2.854316999999999993e+00
4.708390000000000075e-01
-1.950026000000000037e+00
-1.418833000000000011e+00
1.358861000000000097e+00
2.485336999999999907e+00
-5.796040000000000081e-01
-1.938352999999999993e+00
-5.952509999999999746e-01
1.600441000000000003e+00
6.120240000000000125e-01
-1.389215000000000089e+00
-2.721274999999999888e+00
-1.815509999999999902e-01
2.167161999999999811e+00
1.347655999999999965e+00
-1.825220999999999982e+00
-9.666230000000000100e-01
2.153240999999999961e+00
2.938016000000000183e+00
5.355959999999999610e-01
-1.951630999999999894e+00
-1.598023999999999889e+00
1.834335000000000049e+00
2.153350000000000097e+00
1.348052999999999946e+00
8.351800000000000335e-01
1.723584999999999923e+00
2.799331000000000014e+00
1.995408999999999988e+00
-1.321906000000000025e+00
-2.594231999999999871e+00
-6.735999999999999800e-03
2.162109000000000059e+00
2.107514000000000109e+00
-5.058610000000000051e-01
1.736094000000000026e+00
2.276616999999999891e+00
2.600064999999999849e+00
6.840610000000000301e-01
-1.789558999999999900e+00
-1.716496999999999939e+00
1.907499999999999973e+00
2.747622999999999927e+00
4.996120000000000005e-01
-2.175603000000000176e+00
-1.897329000000000043e+00
1.460785000000000000e+00
1.581839999999999913e+00
-1.326313000000000075e+00
-2.384962999999999944e+00
-1.145710000000000062e-01
1.854821999999999971e+00
1.792307000000000095e+00
-2.047365000000000101e+00
-9.816230000000000233e-01
1.427159000000000066e+00
1.792602999999999946e+00
1.785457999999999990e+00
-2.315471000000000057e+00
-1.860940999999999956e+00
1.170058999999999960e+00
1.225659000000000054e+00
-2.673880000000000146e-01
-3.260409999999999808e+00
-3.097926000000000180e+00
-8.258199999999999985e-01
7.521849999999999925e-01
-1.100996000000000086e+00
-2.950434000000000001e+00
-5.951990000000000336e-01
1.312753999999999976e+00
1.073280000000000012e+00
-2.421372999999999998e+00
-2.317822000000000049e+00
8.787540000000000351e-01
1.319171000000000094e+00
1.044882000000000088e+00
-2.964255999999999780e+00
-1.627518999999999938e+00
1.504494999999999916e+00
1.753865999999999925e+00
1.506553000000000031e+00
-9.688309999999999977e-01
1.008051000000000030e+00
2.085100999999999871e+00
2.209944999999999826e+00
2.696000000000000132e-02
-2.838950999999999780e+00
-3.946390000000000176e-01
1.357491000000000003e+00
1.136705999999999994e+00
-1.912255000000000038e+00
-3.527314000000000060e+00
-1.001792000000000016e+00
-4.217330000000000245e-01
-3.638219999999999787e-01
-2.458781999999999801e+00
-2.470825000000000049e+00
1.770000000000000046e-02
7.463889999999999691e-01
-2.995829999999999882e-01
-2.863227999999999884e+00
-5.775829999999999576e-01
1.755498999999999921e+00
1.914238000000000106e+00
-7.013900000000000690e-02
-2.306881999999999877e+00
-3.653339999999999921e-01
2.547255999999999965e+00
2.220168999999999837e+00
1.506340000000000012e+00
4.814140000000000086e-01
2.360908999999999924e+00
2.034365999999999897e+00
1.152913999999999994e+00
-2.135018999999999778e+00
-2.163904000000000050e+00
1.000415999999999972e+00
2.305492000000000097e+00
1.394859999999999989e+00
-7.472000000000000343e-03
1.402160999999999991e+00
2.241388000000000158e+00
2.457158999999999871e+00
6.520199999999999607e-02
-2.247726000000000113e+00
-6.873259999999999925e-01
1.707853000000000065e+00
2.267450999999999883e+00
-6.317749999999999755e-01
-2.716864000000000168e+00
-1.033357999999999999e+00
4.410229999999999984e-01
5.022539999999999782e-01
-2.093951999999999813e+00
-2.055305999999999855e+00
1.052194000000000074e+00
2.072061000000000153e+00
6.157740000000000435e-01
-1.961182999999999899e+00
-1.289703000000000044e+00
1.792168999999999901e+00
1.181052999999999908e+00
-5.312710000000000488e-01
-2.264817999999999998e+00
-1.189008000000000065e+00
1.827094999999999914e+00
2.712434000000000012e+00
7.837330000000000130e-01
7.172049999999999814e-01
1.967764000000000069e+00
2.432849000000000039e+00
1.591151999999999900e+00
-1.718560000000000088e+00
-1.888581000000000065e+00
1.745106000000000046e+00
1.977020999999999917e+00
1.923464999999999980e+00
-1.587523000000000017e+00
-2.496577999999999964e+00
-8.588860000000000383e-01
1.491020000000000123e-01
-7.234819999999999585e-01
-2.750785000000000036e+00
-1.830273999999999957e+00
1.449397999999999964e+00
9.450549999999999784e-01
-1.057874999999999899e+00
-2.792219999999999924e+00
-6.851000000000000319e-03
1.449718000000000062e+00
2.007869999999999933e-01
-2.046218999999999788e+00
-2.622866999999999837e+00
4.265329999999999955e-01
1.818094000000000099e+00
1.749808000000000030e+00
-1.173980000000000024e-01
7.876959999999999518e-01
1.838529999999999998e+00
1.615823999999999927e+00
-1.552500000000000061e-02
-2.332227000000000050e+00
-1.128802000000000083e+00
2.270502000000000020e+00
1.292848999999999915e+00
-7.653000000000000080e-02
-3.204169999999999963e+00
-1.983597000000000055e+00
-2.698980000000000268e-01
7.874000000000000790e-03
-1.810920000000000085e+00
-2.904325000000000045e+00
4.388549999999999951e-01
2.567177000000000042e+00
5.245189999999999575e-01
-1.480045999999999973e+00
-1.505249000000000059e+00
1.191918000000000033e+00
1.354376000000000024e+00
2.853169999999999873e-01
-1.943124000000000073e+00
-5.721840000000000259e-01
2.515639000000000181e+00
2.334926999999999975e+00
1.095442999999999945e+00
-1.825034000000000045e+00
-9.013719999999999510e-01
1.666225999999999985e+00
8.082190000000000207e-01
-1.541409999999999947e+00
-2.673023999999999845e+00
4.054579999999999851e-01
2.069678999999999824e+00
3.397599999999999926e-02
-1.760860000000000092e+00
-2.311852000000000018e+00
6.508969999999999478e-01
1.282180000000000097e+00
-4.033180000000000098e-01
-2.333196000000000048e+00
-1.636921000000000070e+00
1.505961000000000105e+00
3.075035999999999881e+00
7.429540000000000033e-01
-1.842699999999999894e-02
1.657556000000000029e+00
2.091326000000000018e+00
1.123119999999999896e+00
-1.601245000000000029e+00
-2.761055999999999955e+00
-4.745829999999999771e-01
2.040144000000000180e+00
2.178142999999999940e+00
-1.088497999999999966e+00
-1.814980999999999955e+00
-6.968399999999999594e-02
6.742399999999999505e-01
-3.499630000000000241e-01
-2.526181999999999928e+00
-1.992774000000000045e+00
1.264572000000000029e+00
2.697814000000000156e+00
-5.275900000000000034e-02
-1.682660999999999962e+00
4.265249999999999875e-01
2.308041999999999927e+00
2.216667999999999861e+00
-9.991200000000000081e-01
-2.243206999999999951e+00
4.604449999999999932e-01
3.042657999999999863e+00
3.836882000000000126e+00
-2.277830000000000132e-01
-9.197920000000000540e-01
7.874630000000000241e-01
1.521643999999999997e+00
4.575670000000000015e-01
-2.449327999999999950e+00
-1.765703999999999940e+00
1.581250999999999962e+00
2.826404000000000138e+00
2.084645000000000081e+00
-1.325166000000000066e+00
6.438960000000000239e-01
2.504150999999999794e+00
1.750105000000000022e+00
-1.084988000000000063e+00
-2.501015999999999906e+00
-1.802110000000000101e-01
2.791030999999999818e+00
3.847322999999999826e+00
2.032191000000000081e+00
2.171412000000000120e+00
3.081618000000000190e+00
2.754700000000000149e+00
1.906023999999999941e+00
-2.032846999999999849e+00
-1.944979000000000013e+00
1.630206999999999962e+00
2.748381000000000185e+00
2.741570999999999980e+00
4.880550000000000166e-01
1.587109000000000103e+00
2.670104999999999951e+00
1.999905000000000044e+00
-4.815849999999999853e-01
-2.491489000000000065e+00
2.513900000000000162e-02
2.635088999999999793e+00
3.145121000000000056e+00
3.297579999999999956e-01
-7.021960000000000424e-01
-1.845219999999999916e-01
9.680389999999999828e-01
-1.205090000000000050e-01
-2.504089000000000009e+00
-2.332984999999999864e+00
9.107110000000000483e-01
2.728638000000000119e+00
1.731765999999999917e+00
-1.287435000000000107e+00
5.705759999999999721e-01
2.792695000000000149e+00
2.155991999999999909e+00
-1.431580000000000075e-01
-2.403976000000000113e+00
1.426240000000000008e-01
2.262986999999999860e+00
3.462991000000000152e+00
2.281044000000000072e+00
2.193796999999999997e+00
2.734071999999999836e+00
3.071816000000000102e+00
1.837018999999999957e+00
-1.311936999999999909e+00
-1.683000999999999969e+00
2.013640000000000096e+00
2.492869999999999919e+00
2.073574999999999946e+00
-7.260969999999999924e-01
-5.141029999999999767e-01
7.205559999999999743e-01
1.647618000000000027e+00
-8.445610000000000062e-01
-3.205191999999999819e+00
-2.552703999999999862e+00
-9.654220000000000024e-01
-1.019427000000000083e+00
-3.991084999999999994e+00
-3.847655000000000047e+00
-1.121938000000000102e+00
-2.278209999999999957e-01
-2.681589999999999807e-01
-3.260273999999999894e+00
-2.713131999999999877e+00
5.830990000000000339e-01
6.192750000000000199e-01
7.581980000000000386e-01
-1.782790000000000097e+00
-2.464958999999999900e+00
-3.323820000000000108e-01
6.480200000000000404e-01
-1.053342000000000001e+00
-2.974727000000000121e+00
-1.643388999999999989e+00
7.640630000000000477e-01
9.401300000000000212e-01
-1.076573999999999920e+00
-1.903132000000000046e+00
1.490680999999999923e+00
1.352573000000000025e+00
9.546569999999999778e-01
-2.268978999999999857e+00
-2.430121000000000198e+00
4.386450000000000071e-01
1.635374000000000105e+00
1.841404999999999959e+00
2.049459999999999893e-01
1.783679999999999932e+00
2.999765000000000015e+00
2.292753999999999959e+00
8.415519999999999667e-01
-2.145445000000000046e+00
-6.369299999999999962e-01
1.860041999999999973e+00
2.424034999999999940e+00
1.251697000000000060e+00
3.974730000000000207e-01
2.556620999999999810e+00
2.382229999999999848e+00
1.956924000000000108e+00
-1.696026999999999951e+00
-2.352002999999999844e+00
9.606399999999999662e-02
4.634489999999999998e-01
-7.172460000000000502e-01
-2.468046000000000184e+00
-2.812683999999999962e+00
-6.697889999999999677e-01
-6.109710000000000418e-01
-1.275954000000000033e+00
-2.967696000000000112e+00
-2.374061999999999895e+00
3.066999999999999726e-01
4.780700000000000227e-02
-1.152911999999999937e+00
-2.589300999999999853e+00
4.288339999999999930e-01
2.547515000000000196e+00
9.810130000000000239e-01
-1.865215999999999985e+00
-2.595406000000000102e+00
3.363019999999999898e-01
1.812810000000000032e+00
1.555806999999999940e+00
7.258980000000000432e-01
1.049490000000000034e+00
2.669189999999999952e+00
2.718672000000000200e+00
6.191600000000000437e-01
-1.924458999999999920e+00
-1.184344000000000063e+00
2.006635999999999864e+00
2.110761999999999805e+00
3.223599999999999799e-01
-2.031066000000000038e+00
-1.039212000000000025e+00
1.414050000000000029e+00
7.777190000000000492e-01
-1.520520000000000094e+00
-2.217346000000000039e+00
5.148460000000000258e-01
2.389714000000000116e+00
1.061967000000000105e+00
-1.507212999999999914e+00
-1.375118000000000062e+00
2.377145000000000064e+00
3.130319000000000074e+00
4.528130000000000210e-01
-1.814332999999999974e+00
-1.021419000000000077e+00
1.922846000000000055e+00
2.308326999999999796e+00
6.700599999999999890e-01
7.580139999999999656e-01
1.880776000000000003e+00
2.448176999999999826e+00
2.330191999999999819e+00
-1.394906999999999897e+00
-2.260225999999999846e+00
2.538059999999999761e-01
2.035587000000000035e+00
1.390889000000000042e+00
-1.090079999999999938e+00
-2.698418000000000205e+00
2.331449999999999911e-01
1.737401999999999891e+00
1.165999999999999936e-03
-2.089138000000000162e+00
-1.542194999999999983e+00
1.783376999999999990e+00
3.610538000000000025e+00
5.203459999999999752e-01
-1.171607999999999983e+00
1.233606999999999898e+00
3.154581999999999997e+00
2.521185000000000009e+00
-9.403350000000000319e-01
-2.058422000000000196e+00
8.172700000000000520e-01
2.725887999999999867e+00
3.495048000000000155e+00
1.201915000000000067e+00
1.723252999999999924e+00
3.375016000000000016e+00
3.352462000000000053e+00
2.282824000000000186e+00
-1.033036000000000065e+00
-1.121226000000000056e+00
2.263123999999999914e+00
3.148140999999999856e+00
1.464035999999999893e+00
-8.758989999999999831e-01
-8.730400000000000382e-01
1.825358000000000036e+00
1.834864000000000051e+00
-7.034420000000000117e-01
-2.033977999999999842e+00
1.706040000000000056e-01
2.121881000000000128e+00
2.182106000000000101e+00
-1.747502000000000111e+00
-1.257439999999999891e+00
1.387107000000000090e+00
2.341622000000000092e+00
1.504313999999999929e+00
-1.583112000000000075e+00
-1.397985999999999951e+00
1.993651000000000062e+00
2.551820000000000199e+00
2.311291999999999902e+00
3.920529999999999848e-01
1.970639999999999947e+00
2.486660000000000093e+00
1.903419999999999890e+00
-7.282889999999999642e-01
-1.959619999999999918e+00
-3.180899999999999839e-01
2.887535000000000185e+00
2.698036999999999797e+00
-4.781580000000000275e-01
-1.835504000000000024e+00
-8.305600000000000482e-02
1.477365999999999957e+00
4.857009999999999939e-01
-2.012881999999999838e+00
-1.770224999999999937e+00
1.427232999999999974e+00
2.770852000000000093e+00
5.855120000000000324e-01
-2.039855000000000196e+00
2.860739999999999950e-01
1.759516000000000080e+00
1.761681000000000052e+00
-8.205360000000000431e-01
-2.402718000000000131e+00
-5.652639999999999887e-01
2.608258000000000187e+00
2.569487000000000076e+00
1.196245000000000003e+00
1.203400999999999943e+00
2.065665000000000084e+00
2.356107999999999869e+00
1.547954999999999970e+00
-1.720175999999999927e+00
-1.529544999999999932e+00
1.086572000000000093e+00
2.233028000000000013e+00
1.295832000000000095e+00
1.801740000000000008e-01
1.491654000000000035e+00
2.223317000000000210e+00
1.901183000000000067e+00
-8.851849999999999996e-01
-2.241629999999999789e+00
-1.108039999999999997e-01
2.001644000000000201e+00
2.493403999999999954e+00
-9.200260000000000105e-01
-2.793273000000000117e+00
-1.903412000000000104e+00
-6.483300000000000174e-02
-2.531249999999999889e-01
-2.509872000000000103e+00
-2.527026000000000217e+00
-5.453199999999999714e-02
1.813554000000000110e+00
5.292670000000000430e-01
-2.060915000000000052e+00
-3.664120000000000155e-01
1.768480999999999970e+00
1.471948000000000034e+00
-7.907950000000000257e-01
-2.573605999999999838e+00
-1.259629999999999916e-01
1.592940000000000023e+00
3.182551999999999826e+00
8.240910000000000180e-01
5.466419999999999613e-01
2.051553000000000182e+00
1.776461000000000068e+00
1.833523999999999932e+00
-1.861966000000000010e+00
-2.079508999999999830e+00
2.078507999999999800e+00
1.798980000000000024e+00
1.526912000000000047e+00
-1.931726000000000054e+00
-2.643387000000000153e+00
-4.232130000000000059e-01
1.018870000000000053e-01
-8.816730000000000400e-01
-2.673636000000000124e+00
-3.772809999999999775e-01
3.169287000000000187e+00
3.298090000000000188e+00
4.950160000000000116e-01
-1.065433000000000074e+00
1.900983000000000089e+00
2.773686000000000096e+00
2.006235999999999908e+00
-1.190091000000000010e+00
-1.498960000000000070e+00
2.274162000000000017e+00
2.635037000000000074e+00
2.534022000000000219e+00
-6.556450000000000333e-01
-1.425532000000000021e+00
1.314662999999999915e+00
8.108239999999999892e-01
-4.828819999999999779e-01
-2.584646999999999917e+00
-1.013355000000000006e+00
2.948741000000000057e+00
2.091499000000000219e+00
7.771000000000000130e-02
-1.840246000000000048e+00
8.158870000000000289e-01
1.924203000000000108e+00
1.099137999999999948e+00
-1.432789000000000090e+00
-2.092201000000000199e+00
1.125890999999999975e+00
3.576204000000000160e+00
2.698836000000000013e+00
1.152668999999999944e+00
1.469673999999999925e+00
2.573224000000000178e+00
1.576769000000000087e+00
-3.460920000000000107e-01
-2.692752000000000034e+00
-1.432263000000000064e+00
2.508042999999999800e+00
2.799262999999999835e+00
1.537878000000000078e+00
9.507609999999999673e-01
2.118449000000000026e+00
2.526578000000000213e+00
1.060121000000000091e+00
-1.818311999999999928e+00
-2.615393000000000079e+00
4.891599999999999837e-01
3.275287000000000059e+00
1.851175999999999933e+00
-1.051023999999999958e+00
-2.371243000000000212e+00
-2.161990000000000023e-01
1.143979999999999997e+00
-4.154860000000000220e-01
-2.477278000000000091e+00
-1.295903000000000027e+00
2.630164999999999864e+00
2.961310000000000109e+00
5.941459999999999519e-01
-1.697794999999999943e+00
8.355380000000000029e-01
2.319198999999999788e+00
1.408411999999999997e+00
-1.766022999999999898e+00
-2.495579000000000214e+00
5.389399999999999746e-01
2.871799000000000213e+00
2.986412000000000067e+00
1.125793999999999961e+00
1.341874000000000011e+00
2.516493000000000091e+00
2.676080999999999932e+00
6.813730000000000064e-01
-2.241490999999999900e+00
-1.531968999999999914e+00
2.106271000000000004e+00
2.755040999999999851e+00
1.673075000000000090e+00
1.973860000000000059e-01
2.265537000000000134e+00
1.951130000000000031e+00
1.674544999999999950e+00
-1.953688000000000091e+00
-2.610282999999999909e+00
-4.694949999999999957e-01
1.325984999999999969e+00
1.526747999999999994e+00
-1.247106000000000048e+00
-3.836605000000000043e+00
-8.865669999999999940e-01
-3.372399999999999842e-01
-1.203780999999999990e+00
-2.834484999999999921e+00
-2.556986000000000203e+00
4.138310000000000044e-01
1.070446000000000009e+00
-7.486310000000000464e-01
-2.128569999999999851e+00
1.671259999999999968e-01
2.370861999999999803e+00
1.382034999999999902e+00
-1.583074000000000092e+00
-2.453920000000000101e+00
-3.890099999999999808e-02
2.647348000000000035e+00
3.174456000000000166e+00
1.375401000000000096e+00
1.591415999999999942e+00
3.029749999999999943e+00
2.772513000000000005e+00
1.346767999999999965e+00
-2.072493000000000141e+00
-1.488329000000000013e+00
2.020691999999999933e+00
3.389765999999999835e+00
2.052761999999999976e+00
-7.608299999999999785e-02
-8.891029999999999767e-01
2.129868999999999790e+00
1.555749000000000049e+00
-8.024299999999999766e-01
-2.083985999999999894e+00
5.824329999999999785e-01
2.928471000000000046e+00
2.530705000000000204e+00
-1.508500000000000119e-01
-4.910500000000000281e-02
2.091166999999999998e+00
3.379830000000000112e+00
2.078980000000000050e+00
-1.301001000000000074e+00
-6.526720000000000299e-01
2.777731000000000172e+00
4.010295000000000165e+00
2.360504000000000158e+00
7.090499999999999581e-02
-1.982609999999999928e-01
3.013084999999999791e+00
2.298820999999999781e+00
-5.700589999999999824e-01
-2.161453999999999986e+00
-2.808599999999999985e-02
2.760222999999999871e+00
2.902035999999999838e+00
-7.000699999999999978e-02
3.271530000000000271e-01
2.114361000000000157e+00
3.131666000000000061e+00
1.024121000000000059e+00
-2.060454000000000008e+00
-1.757949999999999902e+00
1.803009000000000084e+00
3.742250999999999994e+00
2.815844999999999931e+00
1.410641999999999951e+00
3.158204000000000011e+00
3.171222999999999903e+00
3.164563999999999933e+00
-1.763800000000000090e-01
-2.272527999999999881e+00
1.033899999999999958e-01
2.656363999999999947e+00
3.510488000000000053e+00
4.394620000000000193e-01
-6.548920000000000297e-01
1.317946000000000062e+00
2.108181000000000083e+00
1.181027999999999967e+00
-1.939313000000000065e+00
-1.882548000000000110e+00
1.908185999999999938e+00
2.737592999999999943e+00
1.721597999999999962e+00
-1.298340000000000050e+00
8.645789999999999864e-01
2.475473000000000035e+00
2.467576999999999909e+00
-4.442139999999999977e-01
-2.444434999999999913e+00
-3.317109999999999781e-01
2.384274000000000004e+00
3.666748999999999814e+00
1.820739000000000107e+00
2.351643000000000150e+00
3.761769000000000140e+00
2.856570000000000054e+00
2.205287000000000219e+00
-1.973058999999999896e+00
-1.991089000000000109e+00
1.818116000000000065e+00
2.243015000000000203e+00
3.122055000000000025e+00
6.217709999999999626e-01
2.083015000000000061e+00
3.616811000000000220e+00
2.647711000000000148e+00
8.940900000000000236e-02
-2.381613999999999898e+00
-5.932100000000000151e-01
2.090993999999999797e+00
2.426506999999999969e+00
-3.547690000000000010e-01
-1.909534999999999982e+00
6.126869999999999816e-01
1.005565000000000042e+00
3.992649999999999810e-01
-2.341791000000000178e+00
-2.609309999999999796e+00
5.667499999999999760e-01
2.048243999999999954e+00
1.194302999999999892e+00
-1.718682000000000043e+00
-1.408599999999999956e-02
3.051466000000000012e+00
2.361124999999999918e+00
-1.034729999999999955e-01
-2.367758999999999947e+00
-2.973250000000000060e-01
2.737035999999999802e+00
2.825099999999999945e+00
1.568734000000000073e+00
1.442789000000000099e+00
2.902800000000000047e+00
3.403033000000000197e+00
2.866683000000000092e+00
-1.727757999999999905e+00
-1.791840000000000099e+00
1.657003999999999921e+00
2.777639999999999887e+00
2.514599000000000029e+00
-9.583859999999999602e-01
-1.556472000000000078e+00
1.703724999999999934e+00
1.947025000000000006e+00
1.046310000000000018e-01
-1.826117999999999908e+00
1.860300000000000009e-01
4.354575999999999780e+00
4.227248000000000339e+00
1.739160000000000039e+00
1.418979999999999964e-01
3.477006999999999959e+00
5.137630999999999837e+00
4.342495000000000438e+00
-3.475219999999999976e-01
-6.453339999999999632e-01
2.192584999999999784e+00
4.171305000000000263e+00
3.358477000000000157e+00
3.915719999999999756e-01
-1.161060999999999899e+00
1.838761000000000090e+00
2.344103000000000048e+00
6.147839999999999971e-01
-2.330975000000000019e+00
-8.600729999999999764e-01
2.299198000000000075e+00
2.513151000000000135e+00
-3.778079999999999772e-01
-1.537774999999999892e+00
1.826999999999999957e+00
2.274683000000000010e+00
1.881512000000000073e+00
-1.592017999999999933e+00
-2.397059000000000051e+00
7.410449999999999537e-01
2.515019999999999811e+00
2.282185999999999826e+00
8.747000000000000330e-01
7.856549999999999923e-01
2.678425999999999974e+00
2.649189999999999934e+00
9.589389999999999858e-01
-2.132026000000000199e+00
-7.567540000000000378e-01
2.085745999999999878e+00
2.223097000000000101e+00
6.563959999999999795e-01
1.657490000000000074e-01
1.822786000000000017e+00
2.308012000000000175e+00
1.912272999999999890e+00
-1.437362999999999946e+00
-2.813584000000000085e+00
9.131300000000000527e-02
1.329501999999999962e+00
9.726650000000000018e-01
-2.307354000000000127e+00
-3.630637999999999810e+00
-8.419240000000000057e-01
-3.616909999999999847e-01
-1.062497999999999942e+00
-2.743228999999999917e+00
-2.666891999999999818e+00
7.134220000000000006e-01
9.711319999999999952e-01
-1.589989000000000097e+00
-2.828533999999999882e+00
-3.473879999999999746e-01
1.864589999999999970e+00
1.039430999999999994e+00
-1.851857000000000086e+00
-2.821898000000000017e+00
1.260610000000000064e-01
1.914633999999999947e+00
1.992736000000000063e+00
4.369669999999999943e-01
7.848610000000000309e-01
1.902255999999999947e+00
2.020162000000000013e+00
6.978739999999999943e-01
-2.216527999999999832e+00
-2.148530000000000051e+00
1.796623000000000081e+00
2.013873999999999942e+00
1.308050000000000046e-01
-2.703310000000000102e+00
-2.885740000000000194e+00
4.937989999999999879e-01
6.822589999999999488e-01
-1.918230000000000102e+00
-2.080880000000000063e+00
-3.260859999999999870e-01
1.958472999999999908e+00
1.116794999999999982e+00
-2.272374000000000116e+00
-2.263265000000000082e+00
6.508359999999999701e-01
1.600022999999999973e+00
2.179590000000000138e-01
-2.421638999999999875e+00
-1.781846000000000041e+00
1.225759000000000043e+00
2.603925999999999963e+00
8.849820000000000464e-01
-2.628789999999999738e-01
1.255984999999999907e+00
2.125598000000000098e+00
1.878181000000000100e+00
-1.280867999999999896e+00
-2.276883999999999908e+00
-6.578850000000000531e-01
2.039111999999999814e+00
1.505716000000000054e+00
-1.433804999999999996e+00
-3.096197000000000088e+00
-1.514475999999999933e+00
1.867010000000000058e-01
-7.144859999999999545e-01
-2.495770999999999962e+00
-2.285620000000000207e+00
2.687749999999999861e-01
2.174926999999999833e+00
-5.360749999999999682e-01
-2.608680000000000110e+00
-2.249659999999999993e-01
1.505152999999999963e+00
1.932549000000000072e+00
-1.399332000000000020e+00
-2.470791000000000182e+00
1.254830000000000112e-01
2.671644000000000130e+00
2.794385999999999814e+00
5.300289999999999724e-01
8.694380000000000441e-01
2.021739000000000175e+00
2.395880000000000010e+00
1.397191999999999990e+00
-2.008417999999999815e+00
-1.339109000000000105e+00
1.784373999999999905e+00
2.602606000000000197e+00
1.448804999999999898e+00
-3.622119999999999784e-01
1.692295000000000105e+00
1.943108000000000057e+00
1.549012999999999973e+00
-1.385440999999999923e+00
-2.617189000000000210e+00
-8.476519999999999611e-01
2.068042999999999854e+00
1.506485000000000074e+00
-1.338295000000000012e+00
-2.882013000000000158e+00
-1.013001000000000040e+00
-2.067700000000000093e-02
-1.721489999999999965e-01
-2.485056000000000154e+00
-2.389778999999999876e+00
1.083485000000000031e+00
2.420319999999999805e+00
-4.470199999999999868e-02
-2.237461999999999840e+00
-7.009020000000000250e-01
1.684142000000000028e+00
1.633108999999999922e+00
-9.136919999999999487e-01
-2.676136000000000070e+00
-6.884749999999999481e-01
2.175057999999999936e+00
2.161500999999999895e+00
-9.650879999999999459e-01
-2.843265999999999849e+00
-9.402580000000000382e-01
-2.363000000000000083e-03
8.012700000000000378e-02
-2.892990000000000173e+00
-2.772485000000000088e+00
9.269169999999999909e-01
2.022923000000000027e+00
2.438549999999999884e-01
-1.907896000000000036e+00
-1.200671999999999962e+00
1.794878999999999891e+00
1.309608000000000105e+00
-6.550829999999999709e-01
-2.686439000000000021e+00
-3.963149999999999729e-01
2.316326999999999803e+00
3.110599999999999810e+00
-4.848899999999999877e-01
-2.083698000000000050e+00
-1.087102000000000013e+00
5.164039999999999742e-01
4.384449999999999736e-01
-2.495767999999999986e+00
-2.445575999999999972e+00
7.358200000000000296e-01
2.466072000000000042e+00
1.885534000000000043e+00
-1.730428999999999995e+00
-2.647220000000000129e-01
1.929411999999999905e+00
1.768550000000000066e+00
-4.542209999999999859e-01
-2.873320999999999792e+00
-7.301509999999999945e-01
2.436478999999999839e+00
2.787336999999999954e+00
1.889160000000000006e-01
-1.928152000000000088e+00
-3.870239999999999791e-01
9.623749999999999805e-01
7.268149999999999888e-01
-2.238107999999999986e+00
-2.445015999999999856e+00
7.589820000000000455e-01
2.876523000000000163e+00
2.921145999999999798e+00
-1.828543000000000029e+00
-1.359869999999999968e-01
2.002998999999999974e+00
1.950066999999999995e+00
-3.976029999999999842e-01
-2.450978999999999797e+00
-1.146079999999999988e+00
1.891674000000000078e+00
3.131571000000000105e+00
2.473163000000000000e+00
1.138136999999999954e+00
2.902419000000000082e+00
2.731726999999999794e+00
2.169283000000000072e+00
-1.572848000000000024e+00
-2.098904000000000103e+00
1.082716000000000012e+00
2.486196000000000073e+00
2.422286000000000161e+00
-8.388390000000000013e-01
-1.487900000000000000e+00
8.348139999999999450e-01
1.266523000000000065e+00
-4.453199999999999936e-01
-2.564401000000000153e+00
-1.729395000000000016e+00
1.696280999999999928e+00
2.425791999999999948e+00
4.382730000000000237e-01
-1.862500000000000044e+00
1.579817000000000027e+00
2.276696999999999971e+00
1.717311000000000032e+00
-1.826569000000000109e+00
-2.332092999999999972e+00
1.049069000000000029e+00
2.558483999999999980e+00
2.706459000000000170e+00
2.188937000000000133e+00
1.521859999999999991e+00
3.121039000000000119e+00
1.807417999999999969e+00
-3.936919999999999864e-01
-2.464221000000000217e+00
-2.201149000000000022e+00
1.461880999999999986e+00
1.906630999999999965e+00
8.774819999999999842e-01
-6.337180000000000035e-01
-3.910060000000000202e-01
1.671820000000000084e+00
1.057887999999999940e+00
-1.819947999999999899e+00
-2.490993000000000013e+00
-2.146820000000000117e-01
2.016122999999999887e+00
1.872667000000000082e+00
-1.194828000000000001e+00
-1.532742000000000049e+00
2.185699000000000058e+00
2.087610000000000188e+00
2.570410000000000195e-01
-2.293343999999999827e+00
-1.903135000000000021e+00
2.044955999999999996e+00
2.744857999999999798e+00
2.456532000000000160e+00
2.190192000000000139e+00
2.071197999999999873e+00
3.001498000000000221e+00
2.411760000000000126e+00
-9.970139999999999558e-01
-1.987679999999999891e+00
3.771220000000000128e-01
3.035940999999999779e+00
2.465548000000000073e+00
-1.721350000000000102e-01
-1.123699000000000003e+00
7.343939999999999912e-01
1.401515000000000066e+00
-6.923500000000000487e-02
-2.466216000000000186e+00
-2.284098999999999879e+00
1.164196000000000009e+00
1.649739999999999984e+00
-1.932010000000000116e-01
-1.746734000000000009e+00
1.717319999999999958e-01
2.442190999999999779e+00
2.124604999999999855e+00
-1.275308000000000108e+00
-2.004868999999999790e+00
1.777900000000000036e-01
2.585585000000000022e+00
2.343618000000000201e+00
-5.239709999999999646e-01
-1.678539999999999921e+00
-1.174799999999999976e-02
1.334467000000000070e+00
5.206790000000000029e-01
-2.437209000000000181e+00
-1.688593999999999928e+00
1.070794999999999941e+00
1.919775999999999927e+00
-4.227000000000000202e-02
-1.835045000000000037e+00
3.575019999999999865e-01
2.022396000000000083e+00
1.391000000000000014e+00
-1.475179999999999936e+00
-2.609205999999999914e+00
-4.976119999999999988e-01
1.874700999999999951e+00
1.716766000000000014e+00
2.235759999999999970e-01
9.462159999999999460e-01
2.420225999999999988e+00
2.301966000000000179e+00
1.000915999999999917e+00
-2.387448000000000015e+00
-2.284497000000000000e+00
8.207259999999999556e-01
2.176276999999999795e+00
-9.020999999999999852e-02
-2.382375999999999827e+00
-8.817789999999999795e-01
5.055779999999999719e-01
3.920620000000000216e-01
-1.851193000000000088e+00
-2.930390000000000050e+00
-1.363510999999999918e+00
1.306537000000000059e+00
1.591150000000000064e+00
-1.804200999999999944e+00
-1.124192000000000080e+00
2.179065000000000030e+00
2.675012000000000167e+00
7.398639999999999661e-01
-2.008004999999999818e+00
-2.149075999999999986e+00
1.553857000000000044e+00
2.623029999999999973e+00
1.606986999999999943e+00
1.119004000000000110e+00
2.171469000000000094e+00
3.236177000000000081e+00
3.420535000000000103e+00
3.380000000000000192e-03
-1.360460999999999920e+00
1.896720000000000073e-01
2.762246000000000201e+00
3.142472000000000154e+00
-3.332199999999999745e-02
1.086394000000000082e+00
2.955903999999999865e+00
2.549536999999999942e+00
1.126600999999999964e+00
-1.967888999999999999e+00
-2.512277999999999789e+00
8.325780000000000403e-01
1.932137999999999911e+00
2.678320000000000145e-01
-2.028398000000000145e+00
-1.604247999999999896e+00
6.620230000000000281e-01
1.251978999999999953e+00
-1.488547999999999982e+00
-2.470927000000000096e+00
-1.429300000000000015e+00
1.941038999999999959e+00
1.711929999999999952e+00
-1.557676000000000061e+00
-1.251500999999999975e+00
1.305131000000000041e+00
2.586629999999999985e+00
2.003747999999999863e+00
-2.258699000000000012e+00
-2.125809999999999977e+00
9.676270000000000149e-01
1.917402000000000051e+00
2.281340000000000034e-01
-2.525166000000000022e+00
-2.244650000000000034e+00
-6.323919999999999542e-01
7.155810000000000226e-01
-1.476836000000000038e+00
-2.767403999999999975e+00
-1.270021999999999984e+00
1.531816999999999984e+00
1.679321000000000064e+00
-1.616964999999999986e+00
-2.259803999999999924e+00
1.049215999999999926e+00
2.015303999999999984e+00
1.690604999999999913e+00
-2.282547999999999799e+00
-1.813007999999999953e+00
1.364246000000000070e+00
2.555098999999999787e+00
1.189894999999999925e+00
-1.884006999999999987e+00
-1.660255000000000036e+00
4.021989999999999732e-01
1.164088000000000012e+00
-3.381290000000000129e-01
-2.601501999999999981e+00
-9.824429999999999552e-01
1.680514999999999981e+00
2.147146999999999917e+00
-1.180609999999999937e+00
-1.994488000000000039e+00
1.221330999999999944e+00
1.680161999999999933e+00
1.318235000000000046e+00
-1.790275000000000061e+00
-2.555066000000000059e+00
6.511660000000000226e-01
2.463071999999999928e+00
1.877536000000000094e+00
4.453110000000000124e-01
1.221246000000000054e+00
2.776400000000000201e+00
2.484646999999999828e+00
3.996819999999999817e-01
-2.364212999999999898e+00
-7.883609999999999784e-01
2.209191000000000127e+00
2.586402000000000090e+00
9.982600000000000362e-01
7.022620000000000529e-01
2.391300000000000203e+00
2.063225000000000087e+00
1.634617999999999904e+00
-1.472081999999999891e+00
-2.596236000000000210e+00
5.463820000000000343e-01
2.252854000000000134e+00
1.111663999999999985e+00
-1.284515000000000073e+00
-2.932494999999999852e+00
9.907010000000000538e-01
6.554130000000000233e-01
-8.671740000000000004e-01
-2.168820000000000192e+00
-1.712692000000000103e+00
1.770334000000000074e+00
2.031970999999999972e+00
-1.039128000000000052e+00
-1.763379000000000030e+00
5.837050000000000294e-01
1.812246000000000024e+00
1.717524000000000051e+00
-1.384573000000000054e+00
-1.764915999999999929e+00
9.810809999999999809e-01
2.548839000000000077e+00
1.702210000000000001e+00
5.852659999999999529e-01
7.282870000000000177e-01
2.441841000000000150e+00
1.977162000000000086e+00
5.790200000000000208e-02
-1.841809999999999947e+00
-1.537765000000000049e+00
1.718730000000000091e+00
2.295720000000000205e+00
-1.921350000000000002e-01
-1.767425000000000024e+00
-1.693233999999999906e+00
-9.276600000000000124e-02
7.703200000000000325e-02
-2.217185999999999879e+00
-2.628995000000000193e+00
-8.288229999999999764e-01
1.157931000000000044e+00
1.330325999999999897e+00
-2.060106000000000215e+00
-1.186222000000000110e+00
1.747959999999999958e+00
1.887388000000000066e+00
3.284299999999999720e-02
-2.261584000000000039e+00
-1.693109999999999893e+00
1.829552000000000067e+00
2.497672000000000114e+00
1.255643999999999982e+00
6.947999999999999732e-01
1.812438999999999911e+00
2.414684999999999970e+00
1.594637000000000082e+00
-1.516801999999999984e+00
-1.936838000000000060e+00
3.874859999999999971e-01
2.356831999999999816e+00
2.457300000000000040e+00
-1.600510000000000099e+00
-1.881753999999999927e+00
-6.992359999999999687e-01
7.282980000000000009e-01
-2.193640000000000034e-01
-2.424767999999999812e+00
-1.689696000000000087e+00
2.148877000000000148e+00
2.080316999999999972e+00
3.912919999999999732e-01
-1.657383000000000051e+00
1.454429999999999890e-01
2.082523000000000124e+00
1.655728000000000089e+00
-1.287725000000000009e+00
-2.207791999999999977e+00
4.280410000000000048e-01
2.959954000000000196e+00
2.740310000000000024e+00
1.331841999999999970e+00
1.060553999999999997e+00
2.594329000000000107e+00
2.427475999999999967e+00
3.929239999999999955e-01
-1.830851000000000006e+00
-1.753657000000000021e+00
1.729276000000000035e+00
2.295976000000000017e+00
9.080430000000000446e-01
-2.074542000000000108e+00
-1.302226000000000106e+00
-2.009799999999999920e-01
3.746800000000000130e-02
-2.260969999999999924e+00
-2.842032000000000114e+00
-1.385429000000000022e+00
2.154390999999999945e+00
8.503870000000000040e-01
-1.692336999999999980e+00
-1.906497000000000108e+00
1.636416000000000093e+00
1.733151000000000108e+00
5.961500000000000132e-02
-2.276154000000000011e+00
-2.277035000000000142e+00
1.412784000000000040e+00
3.340088000000000168e+00
1.371763000000000066e+00
1.046956999999999915e+00
2.045129000000000197e+00
2.264918000000000209e+00
2.201829000000000036e+00
-9.468349999999999822e-01
-1.732299000000000033e+00
-2.112570000000000003e-01
2.519591000000000136e+00
2.377510000000000012e+00
5.572899999999999521e-01
8.033150000000000013e-01
2.464822999999999986e+00
1.914215000000000000e+00
1.789600000000000080e-01
-2.644667999999999797e+00
-2.780375999999999959e+00
4.790019999999999833e-01
2.395897000000000165e+00
-5.107690000000000285e-01
-2.004097999999999935e+00
-2.519445999999999852e+00
-1.068840999999999930e+00
3.006789999999999741e-01
-1.977680000000000105e+00
-2.673912000000000067e+00
-1.665216999999999947e+00
1.490463000000000093e+00
2.413933000000000106e+00
-1.769401999999999919e+00
-1.518386000000000013e+00
1.390619999999999967e+00
1.800929000000000002e+00
6.343910000000000382e-01
-2.512671000000000099e+00
-2.278882999999999992e+00
9.992039999999999811e-01
2.572706000000000159e+00
1.594821000000000044e+00
-1.489373000000000058e+00
-1.176501000000000019e+00
-3.435400000000000259e-02
8.111289999999999889e-01
-1.523057000000000105e+00
-2.781324999999999825e+00
-9.235069999999999668e-01
1.792497999999999925e+00
2.335976000000000052e+00
-1.420813000000000104e+00
-1.276874000000000065e+00
1.230941999999999981e+00
2.172518999999999867e+00
1.284804000000000057e+00
-2.299350000000000005e+00
-2.120502000000000109e+00
1.410085999999999951e+00
3.258989999999999831e+00
2.609386000000000205e+00
-1.236178999999999917e+00
-1.358600999999999948e+00
4.067359999999999864e-01
1.033611999999999975e+00
-1.123315000000000063e+00
-2.728810999999999876e+00
-7.861850000000000227e-01
1.904824000000000073e+00
2.531403000000000070e+00
2.167820000000000025e-01
-1.194930999999999965e+00
1.823099000000000025e+00
2.091454999999999842e+00
9.951149999999999718e-01
-2.212123000000000062e+00
-2.441079000000000221e+00
8.599210000000000464e-01
2.897759000000000196e+00
2.812807999999999975e+00
1.627637999999999918e+00
2.060394000000000059e+00
3.134285999999999905e+00
2.544243999999999950e+00
2.178019999999999956e-01
-2.122666000000000164e+00
-7.646319999999999784e-01
1.977821000000000051e+00
3.149710999999999927e+00
1.441095000000000015e+00
-1.899021000000000070e+00
-6.197040000000000326e-01
7.873759999999999648e-01
7.509919999999999929e-01
-2.189424999999999955e+00
-2.626631000000000160e+00
5.636599999999999944e-02
1.739654000000000034e+00
7.793130000000000335e-01
-1.009614999999999929e+00
-3.872769999999999824e-01
1.499095999999999984e+00
1.586279999999999912e+00
-5.242620000000000058e-01
-2.302829000000000015e+00
-1.019128000000000034e+00
1.699195999999999929e+00
2.268374000000000112e+00
1.331709999999999949e+00
1.439748000000000028e+00
2.413243000000000027e+00
2.245443999999999996e+00
1.183019999999999960e+00
-1.935002000000000111e+00
-2.811783000000000143e+00
-1.727559999999999929e-01
1.518237000000000059e+00
1.304632000000000014e+00
-3.008939999999999948e-01
-1.318411000000000000e+00
3.846620000000000039e-01
1.073137999999999925e+00
-1.181618000000000057e+00
-2.390048999999999868e+00
-2.048051000000000066e+00
1.465926000000000062e+00
2.034005000000000063e+00
-1.079680999999999891e+00
-1.062991999999999937e+00
1.168706000000000023e+00
2.153255999999999837e+00
2.015505999999999798e+00
-1.668501999999999930e+00
-2.147348000000000035e+00
5.204229999999999690e-01
2.209642000000000106e+00
2.454839999999999911e+00
7.974919999999999787e-01
2.013291000000000164e+00
3.144953000000000110e+00
2.550056000000000100e+00
4.788830000000000031e-01
-2.170703000000000049e+00
-1.498939999999999939e+00
2.135974000000000039e+00
1.977705000000000046e+00
4.818760000000000265e-01
-9.845340000000000202e-01
-4.769669999999999743e-01
2.998430000000000262e-01
1.668340000000000101e-01
-2.230821000000000165e+00
-2.767116000000000131e+00
-1.062016000000000071e+00
1.554432000000000036e+00
1.731786999999999965e+00
-1.207348000000000088e+00
-2.335669999999999968e-01
2.959182999999999897e+00
2.555806000000000022e+00
6.978830000000000311e-01
-1.920093999999999967e+00
-1.026988000000000012e+00
2.084874999999999812e+00
2.851656999999999886e+00
2.177512999999999810e+00
1.126970999999999945e+00
2.625814999999999788e+00
3.285280000000000200e+00
1.999975999999999976e+00
-1.140444000000000013e+00
-2.275675999999999810e+00
-1.277220000000000022e-01
2.325502000000000180e+00
2.287290000000000045e+00
2.129220000000000002e-01
-1.437545000000000073e+00
1.079638000000000098e+00
1.386427999999999994e+00
6.315999999999999392e-02
-1.900360999999999967e+00
-1.723753000000000091e+00
1.753880000000000106e+00
2.764146000000000214e+00
3.132999999999999674e-02
-1.406068000000000096e+00
1.196217000000000086e+00
3.267401000000000000e+00
2.251049000000000078e+00
-1.842870000000000064e-01
-1.425292000000000003e+00
1.030326000000000075e+00
3.044077999999999840e+00
2.694691999999999865e+00
6.511510000000000353e-01
-1.421863000000000099e+00
1.333056000000000019e+00
2.497428000000000203e+00
9.513499999999999734e-02
-1.973986999999999936e+00
-1.803330000000000100e+00
1.292756000000000016e+00
2.819440999999999864e+00
5.313750000000000417e-01
-7.512769999999999726e-01
8.102909999999999835e-01
2.854938000000000198e+00
2.874143000000000114e+00
-8.789510000000000378e-01
-1.789835000000000065e+00
2.336699999999999888e-01
3.088757999999999893e+00
2.710373000000000143e+00
9.601169999999999982e-01
1.693094000000000099e+00
2.809250000000000025e+00
2.749286999999999814e+00
2.441669999999999952e-01
-2.155409000000000130e+00
-2.259495999999999949e+00
9.221810000000000285e-01
2.910496999999999890e+00
1.446654000000000106e+00
9.129540000000000433e-01
2.260240000000000027e+00
2.825056000000000012e+00
2.836619999999999919e+00
-1.388967000000000063e+00
-2.278639000000000081e+00
-9.143170000000000464e-01
2.147431999999999785e+00
1.891048999999999980e+00
-2.098157000000000050e+00
-2.354664999999999786e+00
-8.195120000000000182e-01
7.094430000000000458e-01
4.625830000000000219e-01
-2.428873999999999977e+00
-2.160778000000000088e+00
9.321159999999999446e-01
2.088818999999999981e+00
-1.361300000000000010e-02
-1.751705999999999985e+00
-7.822099999999999886e-02
2.007508000000000070e+00
2.033837000000000117e+00
-1.100897000000000014e+00
-2.446187000000000111e+00
-8.252429999999999488e-01
1.954523999999999928e+00
2.833581999999999823e+00
5.141069999999999807e-01
1.253449000000000035e+00
2.331326999999999927e+00
2.575034000000000045e+00
1.949295999999999918e+00
-2.027007999999999921e+00
-1.915977000000000041e+00
1.498661999999999939e+00
2.626104000000000216e+00
1.634290999999999938e+00
-1.664258999999999933e+00
-1.704550000000000010e+00
5.041039999999999965e-01
1.405820000000000070e+00
-1.003435000000000077e+00
-2.214923999999999893e+00
-1.014108999999999927e+00
1.980617999999999990e+00
2.146494000000000124e+00
-1.295263000000000053e+00
-1.804461000000000093e+00
1.138835000000000042e+00
2.272041999999999895e+00
1.786251000000000033e+00
-1.710839999999999916e+00
-1.731549999999999923e+00
1.809121999999999897e+00
2.588213999999999793e+00
1.919327999999999923e+00
-1.349752999999999981e+00
-1.530332999999999943e+00
1.176370000000000055e-01
1.187143000000000059e+00
-8.073630000000000528e-01
-2.274350000000000094e+00
-1.135831000000000035e+00
1.526380999999999988e+00
1.650227000000000110e+00
-7.331480000000000219e-01
-2.147762999999999867e+00
8.553450000000000220e-01
1.703256000000000103e+00
1.353790000000000049e+00
-1.936280000000000001e+00
-1.642069999999999919e+00
9.786249999999999671e-01
2.726971999999999952e+00
1.450714999999999977e+00
1.980000000000000093e-01
1.125428000000000095e+00
1.988993999999999929e+00
1.957808999999999910e+00
-1.005422999999999956e+00
-2.376422999999999952e+00
-1.297460999999999975e+00
1.255597000000000074e+00
2.605123999999999995e+00
-4.230479999999999796e-01
-2.597310999999999925e+00
-7.716990000000000238e-01
-1.836639999999999939e-01
3.227990000000000026e-01
-2.251529000000000114e+00
-2.432653000000000176e+00
5.800099999999999700e-02
2.445116000000000067e+00
8.088379999999999459e-01
-1.157809000000000088e+00
-7.127919999999999812e-01
1.781787000000000010e+00
2.248048999999999964e+00
-8.747199999999999420e-02
-2.072395999999999905e+00
-2.434459999999999957e-01
2.032290000000000152e+00
2.851278999999999897e+00
8.887620000000000520e-01
1.431216000000000044e+00
2.160556999999999839e+00
2.217937000000000047e+00
1.397594000000000003e+00
-2.162777999999999867e+00
-2.418451000000000128e+00
5.232250000000000512e-01
2.279583999999999833e+00
2.129499000000000031e+00
-6.652679999999999705e-01
-1.799692000000000069e+00
-4.183900000000000119e-02
7.350090000000000234e-01
-9.650640000000000329e-01
-2.769731999999999861e+00
-1.847305999999999893e+00
1.762150000000000105e+00
2.648033999999999999e+00
-2.798359999999999737e-01
-1.304855000000000098e+00
7.029959999999999543e-01
1.779325999999999963e+00
7.629329999999999723e-01
-2.062088999999999839e+00
-2.422477999999999909e+00
3.683640000000000247e-01
2.359239000000000086e+00
2.741124999999999812e+00
1.045026000000000010e+00
1.510194000000000036e+00
2.691739000000000104e+00
2.562952000000000119e+00
5.348119999999999541e-01
-2.225014999999999965e+00
-1.479046000000000083e+00
2.708847000000000005e+00
2.361905000000000143e+00
1.515748000000000095e+00
8.360049999999999981e-01
1.875188000000000077e+00
2.008185999999999805e+00
9.043670000000000320e-01
-1.996417000000000108e+00
-2.720172999999999952e+00
-3.888499999999999734e-01
2.438044000000000100e+00
1.212283999999999917e+00
-6.995010000000000394e-01
-2.518285000000000107e+00
-7.102089999999999792e-01
3.403939999999999744e-01
-1.125342000000000064e+00
-2.546781000000000184e+00
-2.350201000000000207e+00
1.212058000000000080e+00
1.541622000000000048e+00
-6.134309999999999485e-01
-1.779922999999999922e+00
3.109000000000000097e-01
1.884951000000000043e+00
1.100934999999999997e+00
-1.630303000000000058e+00
-2.126428000000000207e+00
4.427710000000000257e-01
3.325086999999999904e+00
1.943289000000000044e+00
-2.414060000000000095e-01
-2.401222999999999885e+00
-5.768499999999999739e-01
7.679519999999999680e-01
-8.316970000000000196e-01
-2.093255999999999784e+00
-1.750904999999999934e+00
1.486302000000000012e+00
3.139460999999999835e+00
-2.485100000000000156e-02
-1.452936999999999923e+00
4.033599999999999686e-02
1.441804000000000086e+00
1.183918000000000026e+00
-1.642857999999999929e+00
-2.517411000000000065e+00
-2.100869999999999960e-01
2.982749000000000095e+00
2.667202000000000073e+00
9.042930000000000135e-01
1.557554000000000105e+00
2.266046999999999922e+00
2.694974999999999898e+00
5.370340000000000114e-01
-1.978042000000000078e+00
-1.828819999999999890e+00
1.507082999999999950e+00
3.184813000000000116e+00
5.793080000000000451e-01
-2.074580000000000091e+00
-1.655267000000000044e+00
-5.074060000000000237e-01
-1.106900000000000071e-02
-2.347525999999999780e+00
-3.070829999999999949e+00
-1.259177999999999908e+00
2.138072000000000195e+00
2.228768999999999778e+00
-1.330716000000000010e+00
-1.694207000000000019e+00
1.236909999999999954e+00
2.066003999999999952e+00
1.489860000000000073e-01
-2.500115000000000087e+00
-2.226785000000000014e+00
1.516315999999999997e+00
2.817452999999999985e+00
2.212771000000000043e+00
1.122036000000000033e+00
1.965627000000000013e+00
2.322096999999999856e+00
2.482568000000000108e+00
-9.936139999999999972e-01
-2.147896999999999945e+00
-2.894419999999999771e-01
2.441143999999999981e+00
2.751745999999999803e+00
9.888019999999999587e-01
9.684089999999999643e-01
1.947357000000000005e+00
1.497255999999999920e+00
2.460090000000000054e-01
-2.675123999999999835e+00
-2.794388999999999790e+00
1.962500000000000078e-01
1.602721000000000062e+00
8.389130000000000198e-01
-1.914776000000000034e+00
-2.713722999999999885e+00
-2.602999999999999758e-01
3.999460000000000237e-01
-1.976609000000000060e+00
-2.989608000000000043e+00
-1.791584999999999983e+00
1.718493000000000048e+00
1.286418000000000061e+00
-1.194485000000000019e+00
-1.207122000000000028e+00
8.419780000000000042e-01
2.434435000000000127e+00
5.409439999999999804e-01
-2.279233000000000064e+00
-1.925197000000000047e+00
4.795429999999999970e-01
2.503026000000000195e+00
1.530663000000000107e+00
-1.599631000000000025e+00
-2.045333999999999985e+00
5.471660000000000412e-01
8.987460000000000448e-01
-1.416385999999999923e+00
-2.631906999999999996e+00
-1.116303000000000045e+00
1.935386999999999968e+00
2.580862999999999907e+00
-4.675480000000000191e-01
-4.530959999999999988e-01
9.348980000000000068e-01
2.346432000000000073e+00
1.000064000000000064e+00
-1.747859999999999969e+00
-1.817536999999999958e+00
1.045352000000000059e+00
2.993379000000000012e+00
1.573493999999999948e+00
-9.172350000000000225e-01
-5.834430000000000449e-01
5.504320000000000324e-01
1.704210999999999920e+00
-9.391500000000000403e-01
-2.552070000000000061e+00
-1.353548999999999891e+00
1.748393000000000086e+00
3.015576999999999952e+00
-7.209140000000000548e-01
-9.647909999999999542e-01
1.095139000000000085e+00
2.416615999999999875e+00
1.195983000000000018e+00
-1.864632999999999985e+00
-2.270605999999999902e+00
4.320470000000000144e-01
2.534091000000000093e+00
1.805501999999999940e+00
1.113777999999999935e+00
2.443623000000000101e+00
2.610901000000000138e+00
3.122446000000000055e+00
-2.293709999999999916e-01
-2.404161999999999910e+00
-1.386355999999999922e+00
1.476356999999999919e+00
2.449933999999999834e+00
5.299620000000000442e-01
7.244509999999999561e-01
2.737124999999999808e+00
2.397228999999999832e+00
1.548694999999999933e+00
-1.979225000000000012e+00
-2.471916999999999920e+00
2.426570000000000116e-01
1.866984999999999895e+00
8.916770000000000529e-01
-1.926290999999999976e+00
-1.614706999999999892e+00
7.461600000000000177e-02
2.957210000000000116e-01
-1.438579000000000052e+00
-2.949889000000000205e+00
-2.422468999999999983e+00
9.646400000000000530e-01
1.358522000000000007e+00
-8.471469999999999834e-01
-1.129370999999999903e+00
1.479198000000000013e+00
2.120270999999999795e+00
1.415747000000000089e+00
-1.932776999999999967e+00
-2.346429999999999794e+00
8.341560000000000086e-01
2.573450999999999933e+00
2.550022999999999929e+00
1.449664000000000064e+00
2.189716999999999913e+00
3.418168000000000095e+00
2.969654999999999934e+00
7.726549999999999807e-01
-1.989837000000000078e+00
-7.981949999999999878e-01
2.471251000000000086e+00
2.246633999999999798e+00
1.992188000000000070e+00
1.290847000000000078e+00
2.357652999999999999e+00
3.006317000000000128e+00
1.435418000000000083e+00
-1.861417000000000099e+00
-2.790605999999999920e+00
-5.877949999999999564e-01
2.082835999999999910e+00
1.117131000000000096e+00
-1.298554999999999904e+00
-2.351887000000000061e+00
-6.335000000000000353e-02
1.175959999999999894e+00
-9.788000000000000034e-01
-2.419372000000000078e+00
-2.055476000000000081e+00
1.868057000000000079e+00
2.244377000000000066e+00
-2.420090000000000019e-01
-1.204684000000000088e+00
1.316510000000000069e+00
3.009576000000000029e+00
2.173900999999999861e+00
-1.502833000000000085e+00
-1.939251000000000058e+00
5.966979999999999507e-01
3.072611000000000203e+00
2.315913000000000110e+00
-6.219299999999999828e-02
-1.432303000000000104e+00
1.139934999999999921e+00
2.218585000000000029e+00
-1.371880000000000044e-01
-2.351274000000000086e+00
-1.832870999999999917e+00
1.332788000000000084e+00
2.540697999999999901e+00
-2.181879999999999931e-01
-1.363925000000000054e+00
9.188650000000000428e-01
2.656235000000000124e+00
2.046768000000000143e+00
-1.536629999999999940e+00
-2.294271000000000171e+00
-3.560030000000000139e-01
2.966352999999999795e+00
2.418296999999999919e+00
1.445454000000000017e+00
1.366751000000000049e+00
2.834655000000000147e+00
3.406573999999999991e+00
1.295476000000000072e+00
-1.798809000000000102e+00
-1.333358999999999961e+00
1.397385000000000099e+00
3.357333999999999818e+00
4.989439999999999986e-01
-1.278578999999999910e+00
-1.115421999999999914e+00
2.767769999999999953e-01
1.115855000000000041e+00
-1.610298999999999925e+00
-2.603571000000000080e+00
-5.900419999999999554e-01
2.519697999999999993e+00
1.310305999999999971e+00
-1.716391000000000000e+00
-1.422997999999999985e+00
1.571123000000000047e+00
2.503140999999999838e+00
7.823520000000000474e-01
-1.594298999999999911e+00
-1.679856999999999934e+00
2.091635000000000133e+00
3.048102999999999785e+00
1.793110999999999899e+00
-6.050830000000000375e-01
-1.548343000000000025e+00
9.473219999999999974e-01
2.249852000000000185e+00
-9.849390000000000089e-01
-1.916244999999999976e+00
1.862900000000000111e-01
2.783761999999999848e+00
2.238837999999999884e+00
-1.230914999999999981e+00
-1.083755999999999942e+00
1.117337000000000025e+00
2.497729999999999784e+00
8.464180000000000037e-01
-1.724666000000000032e+00
-2.157859000000000194e+00
1.545817999999999914e+00
2.351951000000000125e+00
1.732623999999999942e+00
7.267059999999999631e-01
1.575882999999999923e+00
2.562243000000000048e+00
2.325702999999999854e+00
-6.353360000000000118e-01
-1.747212999999999905e+00
-6.671319999999999473e-01
3.069191000000000003e+00
2.113487999999999811e+00
-1.089599999999999902e+00
-2.453333999999999904e+00
-1.482461999999999946e+00
4.362500000000000266e-01
-8.804330000000000211e-01
-2.770500000000000185e+00
-2.872733000000000203e+00
4.860600000000000337e-02
2.183609999999999829e+00
1.424130000000000118e-01
-1.958250000000000046e+00
-4.981360000000000232e-01
1.520378999999999925e+00
1.747506000000000004e+00
-1.390471000000000013e+00
-2.321470999999999840e+00
-1.020512000000000086e+00
2.866175999999999835e+00
2.787460999999999967e+00
7.168830000000000480e-01
1.309255999999999975e+00
2.065021000000000218e+00
3.077014999999999834e+00
1.545455999999999941e+00
-1.887896999999999936e+00
-9.757160000000000277e-01
1.565363999999999978e+00
3.220460999999999796e+00
1.654781000000000057e+00
4.869240000000000235e-01
1.551914000000000016e+00
1.984407999999999950e+00
2.053030000000000133e+00
-1.382166999999999923e+00
-2.457205999999999779e+00
-1.304518999999999984e+00
1.641205999999999943e+00
2.612261999999999862e+00
-9.844789999999999930e-01
-2.672714000000000034e+00
-1.736498000000000097e+00
3.006800000000000098e-02
2.201799999999999938e-02
-2.675605000000000011e+00
-2.300670999999999911e+00
-3.014060000000000072e-01
2.519514000000000031e+00
2.183759999999999868e-01
-2.098726000000000091e+00
-2.502510000000000012e-01
1.558478999999999948e+00
2.399017999999999873e+00
-9.100800000000000001e-01
-2.002260999999999846e+00
-5.194640000000000368e-01
2.111756999999999884e+00
2.975906000000000162e+00
-2.929550000000000209e-01
-2.382981000000000016e+00
-1.441446999999999923e+00
-6.246600000000000069e-02
7.021969999999999601e-01
-2.336799000000000071e+00
-2.266183999999999976e+00
9.145489999999999453e-01
2.955331999999999848e+00
1.411138000000000003e+00
-1.421691999999999956e+00
-2.728800000000000114e-01
1.640533000000000019e+00
2.530742000000000047e+00
-7.589770000000000127e-01
-2.196671999999999958e+00
-7.829420000000000268e-01
2.762738000000000138e+00
2.845556999999999892e+00
6.845550000000000246e-01
-2.395448000000000022e+00
-6.971159999999999579e-01
3.361060000000000159e-01
5.982880000000000420e-01
-2.556423000000000112e+00
-2.608623000000000136e+00
5.431300000000000017e-02
2.257642999999999844e+00
8.023339999999999916e-01
-1.676501999999999937e+00
-9.308250000000000135e-01
1.517935000000000034e+00
1.602902000000000049e+00
-1.022089999999999943e+00
-2.547493999999999925e+00
-1.659459999999999935e+00
2.381180000000000074e+00
2.725244000000000000e+00
9.167570000000000441e-01
1.160182000000000047e+00
2.075572999999999890e+00
2.417260000000000186e+00
1.729238999999999971e+00
-1.968217000000000105e+00
-2.559921000000000113e+00
1.181080000000000046e-01
2.618860000000000188e+00
1.682150000000000034e+00
4.216610000000000080e-01
9.676249999999999574e-01
1.845879000000000048e+00
1.346227000000000062e+00
-1.064994999999999914e+00
-3.123654000000000153e+00
-2.572013999999999800e+00
1.392049000000000092e+00
2.008645000000000014e+00
-1.059962000000000071e+00
-2.718446999999999836e+00
-2.578342000000000134e+00
3.043699999999999878e-02
-3.643580000000000152e-01
-2.739600999999999953e+00
-3.191972999999999949e+00
-1.204334999999999933e+00
1.893542999999999976e+00
9.643929999999999447e-01
-2.138815000000000133e+00
-1.293007000000000017e+00
1.020841000000000109e+00
1.632096999999999909e+00
-8.324249999999999705e-01
-2.719821000000000044e+00
-1.675100999999999951e+00
1.493953000000000086e+00
2.810958999999999985e+00
1.244852000000000070e+00
7.813010000000000232e-01
1.998941000000000079e+00
2.002690999999999999e+00
1.140678000000000081e+00
-2.262360999999999844e+00
-3.367752999999999997e+00
-9.869459999999999900e-01
2.171410999999999980e+00
1.444787999999999961e+00
-1.211715000000000098e+00
-2.437508999999999926e+00
-1.371340999999999921e+00
4.278890000000000193e-01
-1.300569000000000086e+00
-2.935716000000000214e+00
-2.740467000000000208e+00
3.791220000000000145e-01
2.189947000000000088e+00
-1.692039999999999933e-01
-2.217496999999999829e+00
-1.745889999999999942e-01
1.298108000000000040e+00
1.910269999999999913e+00
-1.989983999999999975e+00
-2.486292999999999864e+00
1.864419999999999966e-01
2.361086999999999936e+00
1.681899000000000033e+00
8.937000000000000499e-03
-2.529027000000000136e+00
-4.392010000000000081e-01
4.349379999999999913e-01
-1.156935999999999964e+00
-3.173526999999999987e+00
-3.695256000000000096e+00
-9.381399999999999739e-01
-2.449260000000000048e-01
-2.584762000000000004e+00
-3.819566000000000017e+00
-1.921785000000000077e+00
3.437169999999999948e-01
5.146060000000000079e-01
-2.899929999999999897e+00
-3.814786999999999928e+00
-1.930009000000000086e+00
8.601959999999999607e-01
1.806139999999999968e-01
-8.856169999999999876e-01
-4.386720000000000064e-01
1.198974999999999902e+00
1.159176999999999902e+00
-1.472844000000000042e+00
-3.305358000000000018e+00
-3.779135000000000133e+00
-4.311110000000000220e-01
7.274059999999999970e-01
-6.358270000000000310e-01
3.808480000000000198e-01
6.405690000000000550e-01
1.584700999999999915e+00
1.097852000000000050e+00
-2.378346000000000071e+00
-3.271586000000000105e+00
-1.977916000000000007e+00
1.781862000000000057e+00
3.804339999999999944e-01
-1.816318000000000099e+00
-2.577694999999999848e+00
-2.028373000000000204e+00
6.579939999999999678e-01
-7.707850000000000534e-01
-2.741547000000000178e+00
-2.845609000000000055e+00
1.645429999999999948e-01
2.507083999999999868e+00
4.906200000000000144e-02
-1.276732999999999896e+00
-6.849939999999999918e-01
1.865572999999999926e+00
1.551253999999999911e+00
-1.510332000000000008e+00
-2.466612000000000027e+00
-1.402657999999999960e+00
2.381883000000000195e+00
2.298280000000000101e+00
1.274717000000000100e+00
2.296151000000000053e+00
2.152597000000000094e+00
3.140595999999999943e+00
1.153596000000000066e+00
-1.775443000000000104e+00
-1.917531000000000097e+00
9.520009999999999861e-01
4.002676000000000123e+00
2.327662000000000120e+00
-3.232760000000000078e-01
3.013460000000000027e-01
1.174279999999999990e+00
1.929681999999999897e+00
-8.534420000000000339e-01
-1.997616999999999976e+00
-9.253080000000000194e-01
3.042883999999999922e+00
3.101682999999999968e+00
-2.678030000000000133e-01
1.751679999999999904e-01
1.950334999999999930e+00
3.310998000000000108e+00
1.785328999999999944e+00
-1.844316999999999984e+00
-1.625048000000000048e+00
8.509370000000000545e-01
2.896377000000000201e+00
1.036712999999999996e+00
-1.481063999999999936e+00
-1.469578999999999969e+00
7.123899999999999677e-02
1.058246999999999938e+00
-1.353374999999999995e+00
-2.462175999999999920e+00
-1.410130000000000106e+00
1.870130999999999988e+00
2.773636000000000212e+00
-7.395760000000000112e-01
-7.084000000000000297e-01
1.697994999999999921e+00
2.534815000000000040e+00
7.763839999999999630e-01
-2.388923999999999825e+00
-2.548789000000000193e+00
2.774969999999999937e-01
2.631002000000000063e+00
1.773481000000000085e+00
1.192525000000000057e+00
2.293238999999999805e+00
3.065100000000000158e+00
3.122883999999999993e+00
-2.051389999999999880e-01
-1.990342000000000056e+00
-9.593089999999999673e-01
2.575708999999999804e+00
3.635949999999999793e+00
1.148471000000000020e+00
2.098665000000000003e+00
3.079705000000000137e+00
3.819570999999999827e+00
2.232569999999999943e+00
-1.414889000000000063e+00
-1.983268999999999949e+00
1.349428999999999990e+00
3.147565999999999864e+00
1.782478999999999925e+00
-1.064767999999999937e+00
-1.119069000000000091e+00
2.438299999999999912e-01
9.518100000000000449e-01
-1.592168999999999945e+00
-2.503214999999999968e+00
-2.261927000000000021e+00
1.378160999999999969e+00
2.391302000000000039e+00
-8.035459999999999825e-01
-6.425279999999999880e-01
1.082816000000000001e+00
3.062514000000000181e+00
2.110933000000000170e+00
-1.755333000000000032e+00
-2.021475999999999829e+00
7.920049999999999590e-01
3.172130999999999812e+00
2.760530999999999846e+00
1.117861999999999911e+00
2.395567999999999920e+00
3.402124999999999844e+00
3.722246999999999861e+00
7.881740000000000412e-01
-1.375796999999999937e+00
-8.369619999999999838e-01
2.849566999999999961e+00
3.202141000000000126e+00
1.580213000000000090e+00
1.395712000000000064e+00
2.748515999999999959e+00
3.080023999999999873e+00
2.116238000000000063e+00
-1.966903999999999986e+00
-2.407906999999999798e+00
-4.242230000000000167e-01
3.206436000000000064e+00
1.641936000000000062e+00
-9.991149999999999753e-01
-1.485022999999999982e+00
-2.449550000000000061e-01
1.659064000000000094e+00
-6.441240000000000299e-01
-2.332552999999999876e+00
-1.605663000000000062e+00
1.940147999999999984e+00
2.828234999999999832e+00
-2.301189999999999902e-01
-1.250059999999999949e+00
1.090608000000000022e+00
2.503836999999999868e+00
2.695575999999999972e+00
-1.522432000000000007e+00
-1.797479999999999967e+00
9.999430000000000263e-01
3.645202999999999971e+00
2.873498000000000108e+00
3.905989999999999740e-01
-1.779006000000000087e+00
2.363729999999999998e-01
1.964069000000000065e+00
-1.560690000000000133e-01
-2.439799999999999969e+00
-1.471829000000000054e+00
1.683141999999999916e+00
3.281768000000000018e+00
1.426310000000000078e-01
-1.202542999999999918e+00
1.059563000000000033e+00
2.482896000000000214e+00
1.969764000000000070e+00
-1.322659000000000029e+00
-2.428612000000000215e+00
2.352539999999999909e-01
3.243139999999999912e+00
2.762178000000000022e+00
1.534669000000000061e+00
1.550845999999999947e+00
3.049167000000000183e+00
3.399665999999999855e+00
1.046734999999999971e+00
-1.310691999999999968e+00
-1.428099000000000007e+00
2.423541000000000167e+00
3.444075999999999915e+00
1.119644000000000084e+00
-1.523309999999999942e+00
-1.180468999999999991e+00
6.878889999999999727e-01
1.009771999999999892e+00
-1.887191999999999981e+00
-2.812593999999999816e+00
-5.178460000000000285e-01
2.635463999999999807e+00
1.862810999999999995e+00
-1.436269000000000018e+00
-1.438997000000000082e+00
1.291287999999999991e+00
2.339821000000000151e+00
2.571229999999999905e-01
-1.788318000000000074e+00
-2.191984000000000155e+00
1.613021000000000038e+00
2.769505999999999801e+00
1.589647000000000032e+00
1.217705000000000037e+00
1.724390000000000089e+00
3.179837000000000025e+00
2.546445999999999987e+00
-1.410358999999999918e+00
-1.494753999999999916e+00
-2.913100000000000064e-02
3.329991000000000145e+00
2.410064999999999902e+00
-6.512839999999999741e-01
-2.460316000000000169e+00
-1.050035000000000052e+00
3.865640000000000187e-01
-1.193748000000000031e+00
-2.425567000000000029e+00
-2.762389000000000205e+00
1.560729999999999895e-01
2.381978000000000151e+00
-1.616229999999999889e-01
-1.180771000000000015e+00
-4.390859999999999763e-01
2.198617000000000044e+00
2.412608000000000086e+00
-1.259730999999999934e+00
-1.893707999999999947e+00
-3.108480000000000132e-01
3.013192999999999788e+00
2.913095000000000212e+00
1.110843000000000025e+00
1.897213999999999956e+00
2.244331999999999994e+00
3.133607000000000031e+00
1.922018000000000004e+00
-8.762950000000000461e-01
-6.115589999999999637e-01
2.038587999999999845e+00
2.914698000000000011e+00
1.724785999999999930e+00
1.062090999999999896e+00
1.741754999999999942e+00
2.299033000000000104e+00
1.731600000000000028e+00
-1.763436999999999921e+00
-2.571457999999999799e+00
-1.319614999999999982e+00
2.421877999999999975e+00
2.208438000000000123e+00
-1.454083999999999932e+00
-2.166456000000000159e+00
-2.331135000000000179e+00
3.244290000000000229e-01
-6.393919999999999604e-01
-2.540201000000000153e+00
-2.050612000000000101e+00
8.296249999999999458e-01
2.724730999999999792e+00
5.973500000000000476e-01
-2.057943999999999996e+00
-2.186279999999999890e-01
1.847490000000000077e+00
2.682020000000000071e+00
-1.149005000000000054e+00
-2.132877999999999830e+00
-2.404149999999999898e-01
3.543803000000000036e+00
3.189845000000000041e+00
8.984299999999999509e-01
-1.567345999999999906e+00
-8.452349999999999586e-01
1.061266000000000043e+00
1.975899999999999879e-01
-2.169350999999999807e+00
-2.286665999999999865e+00
8.886469999999999647e-01
3.506485000000000074e+00
8.870959999999999956e-01
-8.950409999999999755e-01
-2.229460000000000053e-01
1.970178999999999903e+00
2.891760999999999804e+00
-1.095539999999999958e+00
-1.871037999999999979e+00
-6.496480000000000032e-01
2.937619999999999898e+00
3.196841000000000044e+00
5.656910000000000549e-01
-1.790453999999999990e+00
-8.824309999999999654e-01
7.387160000000000393e-01
3.761160000000000059e-01
-2.729458000000000162e+00
-2.440516999999999825e+00
5.076460000000000417e-01
3.443632000000000026e+00
7.352269999999999639e-01
-1.558693000000000106e+00
-7.622349999999999959e-01
1.874654999999999960e+00
1.974531999999999954e+00
-1.298499999999999988e+00
-2.417383000000000060e+00
-2.019200999999999802e+00
2.325641000000000069e+00
3.388996999999999815e+00
8.471610000000000529e-01
1.758061000000000096e+00
2.406639999999999890e+00
2.663482000000000127e+00
1.639828999999999981e+00
-2.307389999999999830e+00
-2.223689999999999944e+00
1.113330000000000014e-01
2.589218999999999937e+00
1.254000000000000004e+00
5.170010000000000439e-01
1.505157999999999996e+00
2.060677999999999788e+00
1.992013999999999951e+00
-1.285282999999999953e+00
-3.046606000000000147e+00
-2.825359000000000176e+00
1.089606999999999992e+00
2.069211999999999829e+00
-1.731700000000000017e+00
-2.681614999999999860e+00
-2.377870000000000150e+00
-3.594120000000000092e-01
-2.515549999999999731e-01
-3.125078999999999940e+00
-3.128648000000000096e+00
-1.048116999999999965e+00
1.679249999999999909e+00
9.508699999999999930e-01
-2.351147000000000098e+00
-1.098443999999999976e+00
9.730919999999999570e-01
1.856970999999999927e+00
-8.612659999999999760e-01
-2.769435000000000091e+00
-1.932220999999999966e+00
1.529174000000000033e+00
2.239173000000000080e+00
-2.769659999999999900e-01
-2.500232000000000010e+00
-1.630268999999999968e+00
-3.044470000000000232e-01
1.449570000000000025e-01
-2.948545000000000194e+00
-3.618523999999999852e+00
-1.128122999999999987e+00
1.653162999999999938e+00
4.938600000000000212e-01
-2.528674000000000088e+00
-1.478094999999999937e+00
6.649629999999999708e-01
1.795639999999999903e+00
-6.575050000000000061e-01
-2.930708000000000091e+00
-2.007868000000000208e+00
1.721883000000000052e+00
2.551933000000000007e+00
1.427013000000000087e+00
5.776160000000000183e-01
1.816438999999999915e+00
2.057763000000000009e+00
1.785760000000000014e+00
-2.393872000000000000e+00
-3.475677000000000127e+00
-9.164899999999999436e-02
1.972520999999999969e+00
7.690730000000000066e-01
-5.338690000000000380e-01
-2.543232999999999855e+00
-9.073870000000000546e-01
1.163440000000000030e-01
-1.836411000000000016e+00
-3.164728000000000208e+00
-3.151937999999999906e+00
-1.876750000000000085e-01
1.498326999999999964e+00
-8.350570000000000492e-01
-1.408290999999999960e+00
2.199139999999999984e-01
2.155625000000000124e+00
1.500153000000000070e+00
-2.077691999999999872e+00
-3.105677000000000021e+00
-5.168610000000000149e-01
2.741750999999999827e+00
2.067387000000000086e+00
1.545015999999999945e+00
1.658525000000000027e+00
2.391297999999999924e+00
2.836481000000000030e+00
2.905499999999999750e-01
-2.012990999999999975e+00
-1.937386999999999970e+00
1.653283999999999976e+00
2.757503999999999955e+00
1.401518000000000042e+00
1.519057000000000102e+00
2.075606000000000062e+00
2.547896999999999856e+00
2.208591999999999889e+00
-1.946943000000000090e+00
-2.775481999999999783e+00
-5.279779999999999474e-01
2.543013999999999886e+00
1.529967000000000077e+00
-7.178860000000000241e-01
-1.775390999999999941e+00
-9.772629999999999928e-01
2.359970000000000123e-01
-1.620149999999999979e+00
-2.733422000000000018e+00
-3.242429000000000006e+00
-4.096830000000000194e-01
1.336052000000000017e+00
-5.490460000000000340e-01
-6.703329999999999567e-01
3.843799999999999994e-01
2.203899999999999970e+00
2.614088000000000189e+00
-1.503924000000000039e+00
-1.722015000000000073e+00
-9.832999999999999727e-03
3.221122999999999958e+00
2.680665999999999993e+00
1.296667000000000014e+00
2.236590000000000078e+00
2.984428999999999998e+00
3.100983999999999963e+00
1.306565999999999894e+00
-1.803600000000000092e+00
-1.737792000000000003e+00
1.695877000000000079e+00
2.720631000000000022e+00
1.485954999999999915e+00
-8.664899999999999824e-01
-1.266629999999999923e+00
1.115919999999999968e-01
2.495769999999999933e-01
-2.207542000000000115e+00
-3.070889000000000202e+00
-1.964842999999999895e+00
1.825547999999999949e+00
1.034537999999999958e+00
-1.065514999999999990e+00
-1.851589999999999903e-01
1.654876999999999931e+00
3.212765999999999789e+00
1.676239999999999952e+00
-1.497775999999999996e+00
-1.059836999999999918e+00
1.863181999999999894e+00
3.497930000000000206e+00
1.960646000000000111e+00
-1.752329999999999999e-01
-3.941430000000000211e-01
1.563717000000000024e+00
1.181675000000000031e+00
-1.381011999999999906e+00
-2.687984000000000151e+00
-1.220987999999999962e+00
2.324561000000000099e+00
1.977182999999999913e+00
-9.982419999999999627e-01
-9.765139999999999931e-01
1.377544000000000102e+00
3.445176000000000016e+00
1.274262000000000006e+00
-1.156231999999999926e+00
-1.462744000000000044e+00
1.500321999999999933e+00
3.042621000000000020e+00
1.907577000000000078e+00
1.850754000000000010e+00
1.841601999999999961e+00
2.639308999999999905e+00
1.868919999999999915e+00
-1.325679000000000052e+00
-2.526877999999999957e+00
-1.661140000000000061e+00
2.071321000000000190e+00
2.156759999999999788e+00
-5.232790000000000497e-01
-1.508218999999999976e+00
3.013800000000000159e-02
2.001824000000000048e+00
3.734190000000000009e-01
-1.815531000000000006e+00
-1.977430000000000021e+00
8.948690000000000255e-01
3.555426000000000197e+00
1.309579999999999966e+00
-1.185009999999999952e-01
3.016059999999999852e-01
2.369530000000000136e+00
3.429380999999999791e+00
-3.614789999999999948e-01
-1.566303000000000001e+00
-7.858079999999999510e-01
2.638938000000000006e+00
2.850241000000000025e+00
9.620779999999999887e-01
1.928890999999999911e+00
2.529319999999999791e+00
3.283377999999999908e+00
2.130920000000000147e+00
-1.517595000000000027e+00
-1.586297000000000068e+00
8.636610000000000120e-01
2.883744000000000085e+00
1.518801999999999985e+00
-1.247535000000000061e+00
-1.358254000000000072e+00
-2.979720000000000146e-01
5.171189999999999953e-01
-1.910096999999999934e+00
-2.789423999999999904e+00
-2.704603000000000090e+00
1.050437000000000065e+00
2.191695999999999867e+00
-1.622063000000000033e+00
-8.605159999999999476e-01
1.087088999999999972e+00
3.009138000000000090e+00
2.575022000000000144e+00
-1.961567999999999978e+00
-1.980418000000000012e+00
4.367500000000000271e-01
2.267488000000000170e+00
1.572187999999999919e+00
3.967939999999999801e-01
1.500653000000000015e+00
2.075092000000000159e+00
2.118993000000000126e+00
-4.200940000000000230e-01
-2.572219000000000033e+00
-2.017939999999999845e+00
1.873842000000000008e+00
2.025069999999999926e+00
-8.009439999999999893e-01
-2.199997000000000202e+00
-1.612600999999999951e+00
3.638930000000000220e-01
5.831110000000000460e-01
-2.443909000000000109e+00
-2.970553999999999917e+00
-4.905059999999999976e-01
1.922946999999999962e+00
1.081858999999999904e+00
-1.683381999999999934e+00
-1.021911999999999932e+00
1.581769999999999898e+00
2.777264000000000177e+00
4.732239999999999780e-01
-1.670250000000000012e+00
-1.162790999999999908e+00
2.237166000000000210e+00
2.741927000000000003e+00
3.536940000000000084e-01
-2.200044999999999806e+00
-1.420598000000000027e+00
7.545199999999999685e-01
1.019376999999999978e+00
-2.247208999999999790e+00
-2.660963000000000189e+00
-6.375009999999999843e-01
2.009246000000000087e+00
6.061520000000000241e-01
-1.956026999999999960e+00
-1.288934000000000024e+00
1.147427999999999892e+00
2.128792999999999935e+00
-5.761960000000000415e-01
-2.119629000000000207e+00
-2.034120999999999846e+00
1.775398000000000032e+00
2.365072000000000063e+00
1.004029999999999978e+00
7.840380000000000127e-01
2.078682000000000141e+00
2.277047000000000043e+00
1.946182000000000079e+00
-1.717341000000000006e+00
-2.353898000000000046e+00
-1.493069999999999953e-01
2.808539000000000119e+00
1.544383999999999979e+00
1.350686000000000053e+00
1.365977999999999914e+00
2.547271999999999981e+00
2.596372999999999820e+00
-1.640050000000000119e-01
-1.817431999999999936e+00
-1.863695000000000102e+00
1.564665999999999890e+00
2.853407999999999944e+00
-3.276549999999999740e-01
-1.923896999999999968e+00
-1.660436000000000023e+00
-1.463329999999999909e-01
3.518000000000000294e-02
-2.669620000000000104e+00
-3.047391000000000183e+00
-1.420323000000000002e+00
1.621510000000000007e+00
1.164428000000000019e+00
-1.689079999999999915e+00
-9.601180000000000270e-01
1.542836000000000096e+00
1.873140999999999945e+00
-2.309630000000000016e-01
-1.964101000000000097e+00
-1.971616999999999953e+00
1.812503999999999893e+00
3.277239999999999931e+00
1.638927999999999940e+00
1.596376000000000017e+00
2.027384000000000075e+00
2.770331000000000099e+00
2.376587999999999923e+00
-1.509714000000000000e+00
-1.874900999999999929e+00
2.883069999999999800e-01
2.342316999999999982e+00
1.617221000000000020e+00
-1.608613999999999988e+00
-2.213128999999999902e+00
-1.440982999999999903e+00
4.585259999999999891e-01
-8.185789999999999456e-01
-2.623746999999999829e+00
-2.094497000000000053e+00
2.006148000000000042e+00
3.155622000000000149e+00
8.257360000000000255e-01
-7.766220000000000345e-01
1.648149999999999893e-01
2.589099000000000039e+00
2.098796999999999802e+00
-1.124513000000000096e+00
-1.944806000000000035e+00
2.421250000000000069e-01
3.407853999999999939e+00
2.736848000000000170e+00
1.941097999999999990e+00
1.953618999999999994e+00
2.509885000000000144e+00
2.549590999999999941e+00
-4.365029999999999744e-01
-2.420520999999999923e+00
-2.663270999999999944e+00
1.194512000000000018e+00
2.363926000000000194e+00
1.157974999999999977e+00
-1.603779000000000066e+00
-2.104957000000000189e+00
-1.671380000000000088e-01
3.311660000000000159e-01
-1.991659000000000068e+00
-2.583098000000000116e+00
-1.264364999999999961e+00
3.435963999999999796e+00
1.721885000000000110e+00
-7.050939999999999985e-01
-8.753870000000000262e-01
1.169427999999999912e+00
3.024240999999999957e+00
6.732979999999999521e-01
-1.467119000000000062e+00
-1.653003000000000000e+00
2.077672999999999881e+00
3.966706999999999983e+00
2.063067000000000206e+00
1.171880000000000005e-01
-1.857213999999999920e+00
4.017620000000000080e-01
1.006056000000000061e+00
-1.853766999999999943e+00
-2.273159999999999847e+00
-1.457526000000000099e+00
2.249551999999999996e+00
7.763419999999999765e-01
-1.665720000000000089e+00
-1.421721999999999930e+00
5.376199999999999868e-01
2.614654999999999951e+00
4.030290000000000261e-01
-1.788099000000000105e+00
-1.895143999999999940e+00
1.241651000000000060e+00
3.524183999999999983e+00
1.177400999999999920e+00
-6.635400000000000187e-01
-2.412738000000000049e+00
6.313499999999999668e-02
9.384329999999999616e-01
-2.228603999999999807e+00
-2.093954999999999789e+00
-1.437459999999999960e+00
2.261861999999999817e+00
2.990810000000000191e+00
-9.465339999999999865e-01
-6.064040000000000541e-01
7.789760000000000018e-01
2.446128999999999998e+00
4.276610000000000134e-01
-2.050841000000000136e+00
-2.146971999999999881e+00
8.836289999999999978e-01
3.334271000000000207e+00
2.209648000000000057e+00
1.704660000000000064e+00
1.711791000000000063e+00
2.105172000000000043e+00
1.683318000000000092e+00
-1.820441999999999894e+00
-2.598094000000000126e+00
-2.239666999999999852e+00
1.943190999999999891e+00
2.748619999999999841e+00
3.929529999999999967e-01
1.390379999999999949e+00
2.100807000000000091e+00
2.369855999999999963e+00
5.219310000000000338e-01
-2.430629000000000151e+00
-2.747272999999999854e+00
-1.254450000000000010e-01
2.866778000000000048e+00
1.847170999999999896e+00
-7.394119999999999582e-01
-2.178444999999999965e+00
-3.893260000000000054e-01
6.603959999999999830e-01
-1.788324000000000025e+00
-2.653515000000000068e+00
-2.414410000000000167e+00
1.892926000000000109e+00
2.611855999999999955e+00
-9.619290000000000340e-01
-6.760460000000000358e-01
6.518049999999999677e-01
2.112747999999999848e+00
5.759800000000000475e-01
-2.531533000000000033e+00
-2.645401999999999809e+00
-1.292280000000000095e-01
2.932177999999999951e+00
2.291923999999999850e+00
1.726647000000000043e+00
1.649431000000000092e+00
2.793867999999999796e+00
2.558816999999999897e+00
-4.228950000000000209e-01
-2.181491999999999987e+00
-1.919062000000000046e+00
2.063041999999999820e+00
2.728689000000000142e+00
5.116079999999999517e-01
-7.278700000000000170e-01
-1.542512000000000105e+00
4.684130000000000238e-01
-6.408999999999999767e-03
-2.803313999999999862e+00
-3.102729000000000070e+00
-1.043490999999999946e+00
2.180292999999999815e+00
2.355530000000000124e-01
-9.489389999999999770e-01
-2.430960000000000065e-01
1.739853000000000094e+00
2.726881000000000110e+00
-7.505669999999999842e-01
-2.136772000000000116e+00
-1.703049000000000035e+00
1.564024000000000081e+00
2.830696000000000101e+00
1.256307999999999980e+00
1.634187999999999974e+00
1.775573999999999986e+00
2.768254999999999910e+00
8.396230000000000082e-01
-2.341057999999999861e+00
-3.058523999999999798e+00
-6.826299999999999590e-01
2.069277000000000033e+00
1.473316000000000070e+00
1.209627999999999926e+00
1.960869999999999891e+00
2.279312000000000005e+00
2.667206999999999883e+00
-7.536570000000000213e-01
-2.184492000000000100e+00
-2.605389999999999873e+00
1.149464000000000041e+00
2.525602000000000125e+00
-7.391830000000000345e-01
-1.879161000000000081e+00
-1.320921000000000012e+00
-1.271430000000000060e-01
5.470800000000000107e-01
-2.568169000000000146e+00
-3.021924999999999972e+00
-1.260626000000000024e+00
1.505241999999999969e+00
5.559650000000000425e-01
-1.976739000000000024e+00
-1.277114000000000082e+00
9.693209999999999882e-01
2.534180000000000099e+00
-2.158829999999999916e-01
-1.976326999999999945e+00
-2.072086000000000094e+00
1.466285999999999978e+00
2.073491999999999891e+00
6.202720000000000455e-01
1.359002000000000043e+00
2.193407000000000107e+00
2.463820000000000121e+00
2.237686000000000064e+00
-2.094694000000000056e+00
-2.468939000000000217e+00
-4.537900000000000267e-01
2.128814999999999902e+00
1.347466999999999970e+00
-8.685929999999999485e-01
-2.384225999999999956e+00
-5.427699999999999747e-01
1.973219999999999974e-01
-1.666245999999999894e+00
-2.741998999999999853e+00
-3.234769000000000005e+00
-2.806270000000000153e-01
1.308980000000000032e+00
-7.759230000000000294e-01
-1.105223000000000066e+00
-3.664099999999999996e-02
2.713356000000000101e+00
1.914196999999999926e+00
-1.805911999999999962e+00
-2.422471999999999959e+00
-4.566459999999999964e-01
2.525694999999999801e+00
1.926852999999999927e+00
1.319566000000000017e+00
1.423772999999999955e+00
2.617615999999999943e+00
2.740498999999999796e+00
6.283050000000000024e-01
-1.652107999999999910e+00
-1.937017999999999907e+00
1.656503999999999976e+00
2.257273999999999781e+00
4.283210000000000073e-01
-1.696563000000000043e+00
-1.772124999999999950e+00
9.282399999999999540e-01
3.858710000000000195e-01
-2.262202999999999964e+00
-2.739177999999999891e+00
-1.689832999999999918e+00
1.909326000000000079e+00
2.191390000000000005e-01
-1.449813000000000018e+00
-2.018851999999999869e+00
2.632510000000000128e-01
2.444046000000000163e+00
-7.731109999999999927e-01
-2.293193000000000037e+00
-3.051665999999999990e+00
3.916870000000000074e-01
2.243993999999999822e+00
9.764239999999999586e-01
8.844800000000000439e-01
1.459354999999999958e+00
3.066616999999999926e+00
2.648346999999999785e+00
-1.423947999999999992e+00
-1.984672999999999909e+00
-1.415542000000000078e+00
2.508827999999999836e+00
1.243519999999999959e+00
-9.711199999999999832e-01
-2.743485999999999869e+00
-1.471181999999999990e+00
8.719470000000000276e-01
-9.574549999999999450e-01
-2.378425000000000011e+00
-3.047845999999999833e+00
1.096800000000000032e-02
2.450293999999999972e+00
-7.493020000000000236e-01
-1.135961999999999916e+00
-6.543900000000000272e-01
2.322455000000000158e+00
2.781737999999999822e+00
-9.570370000000000266e-01
-1.813924000000000092e+00
-1.026609000000000105e+00
2.731021999999999839e+00
2.494817999999999980e+00
1.170007000000000019e+00
1.680210999999999899e+00
2.626368999999999954e+00
3.426585000000000214e+00
1.553568999999999978e+00
-1.188080999999999943e+00
-1.873272000000000048e+00
9.741769999999999596e-01
3.093494000000000188e+00
7.370130000000000292e-01
-7.587570000000000148e-01
-2.278954999999999842e+00
1.408300000000000003e-02
4.747629999999999906e-01
-2.061074000000000073e+00
-2.800139999999999851e+00
-2.549509000000000025e+00
8.983790000000000386e-01
1.957753999999999994e+00
-1.621515000000000040e+00
-1.697460000000000080e-01
1.211211999999999955e+00
3.157821000000000211e+00
1.680458999999999925e+00
-9.853089999999999904e-01
-1.815825000000000022e+00
1.584554000000000018e+00
3.267555999999999905e+00
2.100305000000000089e+00
1.684736999999999929e+00
1.776798000000000100e+00
3.197605999999999948e+00
2.777147999999999950e+00
-6.543259999999999632e-01
-1.690941000000000027e+00
-1.771584000000000048e+00
2.681252000000000191e+00
2.822956000000000021e+00
2.117439999999999878e-01
-4.173510000000000275e-01
-1.098869000000000096e+00
1.382290000000000019e+00
1.109730000000000022e-01
-2.192699000000000176e+00
-2.837247000000000074e+00
-2.552300000000000055e-02
2.708889999999999798e+00
1.136609999999999898e+00
-8.093759999999999843e-01
-5.787029999999999674e-01
1.951132000000000088e+00
2.730214999999999836e+00
-6.809560000000000057e-01
-1.481948000000000043e+00
-1.930199999999999916e+00
2.560690999999999828e+00
2.647480999999999973e+00
1.433260999999999896e+00
1.882447999999999899e+00
2.087213000000000207e+00
3.384348000000000134e+00
1.688822000000000045e+00
-1.305306999999999995e+00
-1.529484000000000066e+00
8.719259999999999788e-01
3.746725000000000083e+00
2.556398999999999866e+00
-1.977959999999999996e-01
-1.975160000000000027e+00
-4.393790000000000195e-01
6.169069999999999832e-01
-1.919137000000000093e+00
-2.500767000000000184e+00
-2.718119000000000174e+00
1.280018000000000100e+00
2.841422000000000114e+00
-6.352910000000000501e-01
-2.440440000000000109e-01
6.190759999999999597e-01
2.744110000000000049e+00
1.547358999999999929e+00
-1.706709000000000032e+00
-1.675170999999999966e+00
5.751519999999999966e-01
3.619136999999999826e+00
2.585185000000000066e+00
1.895043999999999951e+00
1.759427000000000074e+00
2.478003999999999873e+00
3.443255000000000177e+00
2.044559999999999989e-01
-1.203252999999999906e+00
-7.700660000000000283e-01
2.359888999999999903e+00
3.579912999999999901e+00
4.769269999999999898e-01
-1.542704000000000075e+00
-1.450493999999999950e+00
4.016219999999999790e-01
5.897559999999999469e-01
-2.488608999999999849e+00
-2.247678000000000065e+00
6.180800000000000183e-02
3.318331999999999837e+00
1.993772000000000100e+00
-5.537900000000000045e-01
-5.244529999999999470e-01
1.724885000000000002e+00
2.680648000000000142e+00
-3.301749999999999963e-01
-1.427173000000000025e+00
-1.481605999999999979e+00
1.769458999999999893e+00
3.155342999999999787e+00
4.390660000000000118e-01
-1.660738999999999965e+00
-1.594614999999999894e+00
2.848700000000000121e-01
3.529550000000000187e-01
-2.585301999999999989e+00
-2.429070999999999980e+00
-4.903049999999999908e-01
2.052856999999999932e+00
1.091375999999999902e+00
-1.640945000000000098e+00
-1.625660000000000105e+00
6.644179999999999531e-01
1.514083999999999985e+00
-7.212300000000000377e-01
-2.301140999999999881e+00
-2.654097000000000151e+00
1.929999999999999938e+00
2.785689000000000082e+00
1.219738999999999907e+00
1.385580999999999952e+00
1.659227000000000007e+00
2.821147999999999989e+00
2.012957000000000107e+00
-1.838589000000000029e+00
-2.081196999999999964e+00
-6.153600000000000042e-02
2.978124999999999911e+00
1.826318000000000108e+00
-2.212339999999999862e-01
-2.607632999999999868e+00
-9.174060000000000548e-01
6.538950000000000040e-01
-1.256544000000000105e+00
-2.337377000000000038e+00
-2.712655999999999956e+00
1.162857000000000030e+00
2.599790000000000045e+00
-4.490359999999999907e-01
-7.730609999999999982e-01
-2.871580000000000243e-01
2.509291000000000160e+00
1.856568999999999914e+00
-1.664681999999999995e+00
-1.785625999999999935e+00
-1.381880000000000053e-01
3.419321000000000055e+00
2.725071999999999939e+00
1.787938000000000027e+00
1.704215000000000035e+00
2.417947999999999986e+00
2.790958999999999968e+00
-2.767229999999999968e-01
-2.026931999999999956e+00
-2.521570999999999785e+00
1.339698999999999973e+00
3.581935000000000091e+00
1.226537999999999906e+00
-7.008180000000000520e-01
-1.990221999999999936e+00
6.307359999999999634e-01
6.637899999999999912e-01
-2.177407999999999788e+00
-2.572337999999999791e+00
-1.134171999999999958e+00
2.905926000000000009e+00
2.131008000000000013e+00
-8.334920000000000107e-01
-1.374637000000000109e+00
5.423620000000000108e-01
2.831970000000000098e+00
-3.148549999999999960e-01
-1.662962000000000051e+00
-2.296783000000000019e+00
1.363404000000000060e+00
3.254840000000000177e+00
2.125502000000000002e+00
1.480615999999999932e+00
1.327118999999999938e+00
2.649467000000000017e+00
1.382301999999999920e+00
-2.192963000000000218e+00
-2.807230000000000114e+00
-1.819895999999999958e+00
1.714040000000000008e+00
2.014466000000000090e+00
1.719298999999999911e+00
1.247036999999999951e+00
2.224756000000000178e+00
2.511753000000000124e+00
-3.500300000000000078e-01
-2.038704000000000072e+00
-3.389012999999999831e+00
7.328500000000000292e-02
2.622840000000000060e+00
6.544370000000000465e-01
-1.716333000000000109e+00
-2.802573999999999899e+00
-3.579680000000000084e-01
1.577020000000000088e-01
-2.533983000000000096e+00
-2.838309000000000193e+00
-2.728533999999999793e+00
1.469891999999999976e+00
1.284731999999999985e+00
-1.183591000000000060e+00
-2.037854999999999972e+00
2.974950000000000094e-01
1.702906999999999949e+00
-3.449269999999999836e-01
-2.332729000000000052e+00
-3.111295999999999840e+00
4.415589999999999793e-01
2.286268999999999885e+00
1.370865999999999918e+00
1.832138999999999962e+00
1.111237000000000030e+00
2.915020999999999862e+00
2.231657999999999920e+00
-1.716191999999999940e+00
-2.340412999999999855e+00
-2.364346999999999976e+00
2.035038999999999820e+00
1.426277999999999935e+00
-8.478980000000000405e-01
-2.348676999999999904e+00
-1.382069999999999910e+00
6.349630000000000551e-01
-8.939629999999999521e-01
-2.489412000000000180e+00
-3.302061000000000135e+00
-9.388499999999999623e-01
2.097354999999999858e+00
-6.508899999999999408e-02
-5.633949999999999791e-01
-1.855113999999999930e+00
1.946287000000000100e+00
1.631523000000000057e+00
-1.550435000000000008e+00
-2.313102000000000213e+00
-2.462871999999999950e+00
1.996088000000000084e+00
1.978949999999999987e+00
7.231859999999999955e-01
2.183863999999999805e+00
1.930911000000000044e+00
3.199143999999999988e+00
1.116602000000000094e+00
-1.677369000000000110e+00
-2.669181000000000026e+00
-7.603600000000000636e-02
2.783650999999999875e+00
7.251060000000000283e-01
-5.006859999999999644e-01
-2.182742999999999878e+00
-6.592040000000000122e-01
1.061268000000000100e+00
-1.963945999999999970e+00
-2.346786999999999956e+00
-2.581179999999999808e+00
1.606919999999999904e+00
2.008344000000000129e+00
-1.306137000000000103e+00
-3.405710000000000126e-01
-8.785999999999999366e-02
2.825766999999999918e+00
1.029487999999999959e+00
-1.905623999999999985e+00
-2.278205999999999953e+00
1.362160000000000037e-01
2.789430999999999994e+00
1.528701000000000088e+00
8.591500000000000525e-02
-1.346916000000000002e+00
-9.261239999999999473e-01
1.499598999999999904e+00
-1.605831000000000008e+00
-2.010647000000000073e+00
-2.407102000000000075e+00
1.200091999999999937e+00
2.578551000000000037e+00
-1.391353999999999980e+00
-1.167740999999999918e+00
4.731400000000000050e-01
2.735917999999999850e+00
1.904843000000000064e+00
-1.607925000000000049e+00
-2.099056000000000033e+00
4.037470000000000225e-01
2.658015999999999934e+00
1.627520999999999995e+00
1.427661999999999987e+00
1.682630999999999988e+00
2.417977000000000043e+00
2.466013999999999928e+00
-8.495300000000000074e-01
-2.249446999999999974e+00
-2.802004999999999857e+00
7.590170000000000528e-01
2.199584999999999901e+00
-6.507570000000000299e-01
-1.674863999999999908e+00
-1.396300000000000097e+00
1.863769999999999871e-01
-1.307030000000000136e-01
-2.584811000000000192e+00
-3.065974000000000199e+00
-1.115521999999999903e+00
1.698180999999999941e+00
4.018039999999999945e-01
-1.199603999999999893e+00
-7.844600000000000461e-01
1.564270000000000049e+00
2.529214000000000073e+00
-9.535130000000000550e-01
-2.095391999999999921e+00
-2.575324999999999864e+00
1.196860000000000035e+00
2.416809999999999903e+00
-1.092790000000000011e-01
-1.375507000000000035e+00
-1.764032000000000044e+00
9.071700000000000319e-01
5.357699999999999685e-01
-2.372962999999999933e+00
-2.905683999999999934e+00
-1.216976999999999975e+00
1.963761000000000090e+00
9.071789999999999576e-01
-1.497841999999999896e+00
-1.014410000000000034e+00
1.591115000000000057e+00
2.953116000000000074e+00
-3.954259999999999997e-01
-1.458628000000000036e+00
-1.785292000000000101e+00
2.066743999999999915e+00
2.319641999999999982e+00
1.240034000000000081e+00
1.339279000000000108e+00
1.494124000000000008e+00
2.899672999999999945e+00
1.250720999999999972e+00
-2.203183000000000114e+00
-2.877120999999999817e+00
-1.463341000000000003e+00
1.994852000000000070e+00
1.334729999999999972e+00
1.011276000000000064e+00
1.352945999999999982e+00
2.119355999999999796e+00
2.971099999999999852e+00
-2.552280000000000104e-01
-1.915647000000000100e+00
-2.636921000000000070e+00
9.590940000000000021e-01
2.451051999999999786e+00
5.135440000000000005e-01
-1.870910000000000073e+00
-1.920042000000000026e+00
7.732740000000000169e-01
7.026820000000000288e-01
-2.109072999999999976e+00
-2.381644000000000094e+00
-1.369474000000000080e+00
2.588293000000000177e+00
1.210158000000000067e+00
-6.120459999999999789e-01
-1.233340000000000103e+00
1.378071999999999964e+00
3.304355999999999849e+00
7.535600000000000076e-01
-1.414941999999999922e+00
-1.889715000000000034e+00
1.366190000000000015e+00
3.324386000000000063e+00
1.279090000000000060e+00
-7.703299999999999592e-01
-1.430160000000000098e+00
6.027320000000000455e-01
1.197057000000000038e+00
-1.542138000000000009e+00
-2.221335999999999977e+00
-1.148123000000000005e+00
2.692651000000000128e+00
1.688193999999999972e+00
-1.960129999999999928e-01
-8.523389999999999578e-01
1.742920000000000025e+00
3.149827999999999850e+00
7.525579999999999492e-01
-8.705380000000000340e-01
-1.357788999999999913e+00
2.160667999999999811e+00
3.348800000000000221e+00
2.160832000000000086e+00
2.160105999999999860e+00
1.338165999999999967e+00
2.805708999999999786e+00
1.878784000000000010e+00
-1.441950000000000065e+00
-2.419204999999999828e+00
-1.709192000000000045e+00
2.171302999999999983e+00
2.568585999999999814e+00
9.285820000000000185e-01
-1.591299000000000019e+00
3.561869999999999759e-01
1.663891000000000009e+00
1.209660000000000041e-01
-7.519569999999999865e-01
-2.256845999999999908e+00
1.448550000000000004e+00
3.310227999999999948e+00
6.236129999999999729e-01
1.393419999999999936e-01
-1.168204000000000020e+00
2.920068999999999804e+00
2.495248999999999828e+00
-9.508410000000000473e-01
-9.464059999999999695e-01
-8.230939999999999923e-01
3.199364999999999792e+00
2.732340999999999909e+00
1.790297999999999945e+00
1.580086000000000102e+00
2.473536999999999875e+00
3.513762999999999970e+00
1.343868000000000062e+00
-5.435159999999999991e-01
-2.125922000000000089e+00
1.574686000000000030e+00
3.356923000000000101e+00
1.476876000000000078e+00
4.418960000000000110e-01
-2.171088000000000129e+00
3.363300000000000317e-02
2.308089999999999864e-01
-1.974261000000000044e+00
-2.248733000000000093e+00
-2.658023000000000025e+00
1.610003999999999991e+00
2.151705999999999896e+00
-4.873040000000000149e-01
-4.601640000000000175e-01
8.411530000000000395e-01
3.778453999999999979e+00
1.522137000000000073e+00
-5.504329999999999501e-01
-7.048079999999999901e-01
1.813641999999999976e+00
3.970971000000000029e+00
2.593900999999999790e+00
9.981039999999999912e-01
-1.857637999999999900e+00
5.516100000000000447e-01
1.250577000000000050e+00
-1.651048000000000071e+00
-1.589631000000000016e+00
-1.936649999999999983e+00
2.713029999999999831e+00
3.424631000000000203e+00
-5.165999999999999585e-03
3.397370000000000112e-01
1.063109000000000082e+00
3.331593999999999944e+00
1.553064999999999918e+00
-5.659389999999999699e-01
-9.596289999999999543e-01
1.377852999999999994e+00
3.287843000000000071e+00
2.272310000000000052e+00
2.314598000000000155e+00
1.866551999999999989e+00
2.625143000000000004e+00
2.250509999999999788e+00
-1.255778999999999979e+00
-1.626741999999999910e+00
-2.199987000000000137e+00
2.083563999999999972e+00
2.719650999999999819e+00
1.186239999999999961e+00
1.520454999999999890e+00
1.948266000000000053e+00
2.782900999999999847e+00
7.193389999999999507e-01
-1.635499999999999954e+00
-2.584614000000000189e+00
1.759300000000000100e-02
2.546558999999999795e+00
1.530912000000000051e+00
-6.276909999999999989e-01
-2.176187999999999789e+00
-7.892379999999999951e-01
6.308519999999999683e-01
-2.233257000000000048e+00
-2.321720000000000006e+00
-3.027608999999999995e+00
8.937629999999999741e-01
1.217940999999999940e+00
-2.157198999999999867e+00
-1.852027000000000090e+00
-7.489689999999999959e-01
1.432058000000000053e+00
2.848769999999999913e-01
-2.263002999999999876e+00
-3.024970999999999854e+00
-1.599140000000000006e-01
2.963096999999999870e+00
1.534532000000000007e+00
1.479958000000000107e+00
1.291245999999999894e+00
2.121833000000000080e+00
2.662783999999999818e+00
-6.977449999999999486e-01
-1.269279999999999964e+00
-2.534117999999999871e+00
2.075277999999999956e+00
3.293404000000000220e+00
4.996500000000000247e-02
-9.205210000000000337e-01
-1.859247000000000094e+00
3.399229999999999752e-01
1.487910000000000066e-01
-2.445812000000000097e+00
-2.572340000000000071e+00
-6.669279999999999653e-01
2.675896999999999970e+00
9.481849999999999445e-01
-1.093110000000000054e-01
-8.326930000000000165e-01
1.249136999999999942e+00
2.621684000000000125e+00
-4.176070000000000060e-01
-1.229392000000000040e+00
-1.617884000000000100e+00
2.674754000000000076e+00
3.454032999999999909e+00
1.265851000000000059e+00
2.028452999999999840e+00
1.592858000000000107e+00
2.994493999999999989e+00
7.697580000000000533e-01
-2.090066000000000201e+00
-2.904846000000000039e+00
-1.020801999999999987e+00
2.736228000000000105e+00
2.521155999999999953e+00
1.775441000000000047e+00
2.066438999999999915e+00
2.491227999999999998e+00
2.654291000000000178e+00
-7.466699999999999449e-01
-1.849631999999999943e+00
-2.535093999999999959e+00
1.040975999999999901e+00
3.026304999999999801e+00
6.264729999999999466e-01
-4.814510000000000178e-01
-1.232337000000000016e+00
7.039229999999999654e-01
4.037040000000000073e-01
-2.095448999999999895e+00
-2.789327999999999808e+00
-1.205084999999999962e+00
2.941980000000000040e+00
1.970074000000000103e+00
-6.974510000000000431e-01
-6.201969999999999983e-01
1.048211999999999922e+00
2.265248999999999846e+00
-8.829190000000000094e-01
-2.033043999999999851e+00
-2.402613999999999805e+00
1.169404000000000110e+00
2.914032999999999873e+00
2.287640999999999813e+00
1.703292999999999946e+00
2.188763999999999932e+00
3.360482000000000191e+00
2.387725999999999793e+00
-1.337023000000000073e+00
-2.040633999999999837e+00
-5.476779999999999982e-01
2.790014999999999912e+00
2.303335000000000132e+00
1.019192000000000098e+00
-1.845385000000000053e+00
-4.510899999999999910e-01
9.640429999999999833e-01
-1.287071000000000076e+00
-2.172295999999999783e+00
-3.022152000000000172e+00
4.482349999999999945e-01
2.284028999999999865e+00
-6.080910000000000482e-01
-1.537566999999999906e+00
-9.815479999999999761e-01
2.068608999999999920e+00
1.825984999999999969e+00
-1.520888999999999935e+00
-2.296818000000000026e+00
-1.103477000000000041e+00
2.686316999999999844e+00
2.485126000000000168e+00
1.284894999999999898e+00
-2.645599999999999952e+00
-5.708060000000000356e-01
4.413230000000000208e-01
-1.338918999999999970e+00
-2.175113000000000074e+00
-3.458521000000000178e+00
5.258859999999999646e-01
2.395116999999999940e+00
-6.331719999999999571e-01
1.243989999999999957e-01
-1.220819000000000099e+00
2.294896000000000047e+00
1.516820999999999975e+00
-1.692614000000000063e+00
-2.358201000000000214e+00
-1.700604000000000005e+00
2.343630999999999798e+00
2.092163000000000217e+00
2.113344000000000111e+00
1.804044999999999899e+00
2.754096000000000100e+00
3.573925000000000018e+00
6.841589999999999616e-01
-7.167390000000000150e-01
-2.107778999999999847e+00
1.373658999999999963e+00
3.088881000000000210e+00
1.133032000000000039e+00
2.431480000000000030e-01
-2.294033999999999907e+00
1.382940000000000003e-01
9.831509999999999971e-01
-2.071785000000000210e+00
-1.810543999999999931e+00
-2.139172999999999991e+00
2.398044000000000064e+00
1.585936000000000012e+00
-1.457920000000000049e-01
-1.003189000000000108e+00
5.268950000000000022e-01
2.571450000000000014e+00
-3.440499999999999808e-02
-1.369353999999999960e+00
-2.554463999999999846e+00
7.429839999999999778e-01
2.801846999999999976e+00
9.051240000000000396e-01
-3.578850000000000087e-01
-2.269127000000000116e+00
-2.833400000000000155e-02
1.128964999999999996e+00
-2.320498000000000172e+00
-2.348414000000000001e+00
-2.651213999999999960e+00
1.736280999999999963e+00
5.803589999999999582e-01
-1.232765000000000111e+00
-1.427056000000000102e+00
1.823799999999999866e-01
2.371960000000000068e+00
4.585899999999999699e-02
-1.907572999999999963e+00
-2.251892999999999923e+00
2.784570000000000101e-01
2.500917999999999974e+00
4.373969999999999803e-01
-9.770170000000000243e-01
-2.775628999999999902e+00
-2.849610000000000198e-01
9.842099999999999460e-02
-2.380434000000000161e+00
-2.638228999999999935e+00
-3.069932999999999801e+00
5.578520000000000145e-01
7.966210000000000235e-01
-1.235038999999999998e+00
-1.692571000000000048e+00
2.853000000000000067e-03
2.617929999999999868e+00
6.197899999999999937e-02
-1.521471999999999936e+00
-2.725131999999999888e+00
1.998129999999999906e-01
2.484799999999999898e+00
8.403749999999999831e-01
1.430112000000000050e+00
8.521630000000000038e-01
2.154097000000000151e+00
1.387305000000000010e+00
-1.908341999999999983e+00
-2.480936999999999948e+00
-3.159358000000000111e+00
5.052900000000000169e-01
1.207473999999999936e+00
2.103720000000000034e-01
9.597010000000000263e-01
1.632897999999999961e+00
3.156718000000000135e+00
-1.667069999999999941e-01
-1.985660999999999898e+00
-3.263596000000000164e+00
-1.028232000000000035e+00
1.706949000000000050e+00
2.048649999999999916e-01
-1.051895000000000024e+00
-3.127051999999999943e+00
-8.699219999999999731e-01
8.414129999999999665e-01
-2.061265000000000125e+00
-2.223006999999999955e+00
-3.159307000000000087e+00
6.231729999999999769e-01
1.222750000000000004e+00
-2.091393000000000058e+00
-1.086637000000000075e+00
-7.341769999999999685e-01
2.611699999999999910e+00
9.043860000000000232e-01
-1.399124999999999952e+00
-1.761287999999999965e+00
5.364900000000000224e-02
2.771475999999999829e+00
1.369299999999999962e+00
-1.141469999999999985e+00
-2.420281000000000127e+00
-9.143210000000000504e-01
7.931049999999999489e-01
-1.869547000000000070e+00
-2.067959000000000103e+00
-3.124779000000000195e+00
8.844060000000000255e-01
2.050663000000000125e+00
-1.348713000000000051e+00
-5.293630000000000280e-01
-4.269890000000000074e-01
2.363856999999999875e+00
1.262694999999999901e+00
-1.928687000000000040e+00
-2.464712000000000014e+00
-6.458080000000000487e-01
2.749458000000000180e+00
1.927829999999999933e+00
1.630222999999999978e+00
1.965591000000000088e+00
2.518304999999999794e+00
3.234618000000000215e+00
5.524409999999999599e-01
-9.509379999999999500e-01
-1.767608999999999986e+00
1.810395999999999894e+00
2.868977000000000110e+00
4.373540000000000205e-01
-1.356081000000000092e+00
-1.623385999999999996e+00
6.781270000000000353e-01
4.775869999999999838e-01
-2.243596000000000146e+00
-2.454228000000000076e+00
-1.241289000000000087e+00
2.666558999999999902e+00
1.414984999999999937e+00
-8.408670000000000311e-01
-1.025738999999999956e+00
1.033533000000000035e+00
2.911821000000000215e+00
2.412849999999999995e-01
-1.434565000000000090e+00
-1.714806000000000052e+00
1.403982999999999981e+00
2.976360000000000117e+00
8.597219999999999862e-01
-1.846193999999999891e+00
-1.577210000000000001e+00
5.516440000000000232e-01
4.342829999999999746e-01
-1.451758000000000104e+00
-2.240186000000000011e+00
-1.128656000000000104e+00
2.729457000000000022e+00
1.480061000000000071e+00
-2.026540000000000008e-01
-8.205569999999999808e-01
1.202650999999999915e+00
2.442372000000000209e+00
-2.981460000000000221e-01
-1.330325999999999897e+00
-2.259374999999999911e+00
1.351112000000000091e+00
2.607838999999999796e+00
1.924398000000000053e+00
1.675330999999999904e+00
1.914776999999999951e+00
3.238974999999999937e+00
2.504558999999999980e+00
-4.813859999999999806e-01
-1.739457000000000031e+00
-1.180833000000000022e+00
2.730338999999999849e+00
1.865510000000000002e+00
1.856740000000000057e-01
-2.510241000000000167e+00
-1.162848000000000104e+00
1.152654000000000067e+00
-1.028666999999999998e+00
-1.289166000000000034e+00
-2.398986999999999981e+00
5.397269999999999568e-01
2.307764999999999844e+00
-2.445070000000000021e-01
-6.859629999999999894e-01
-1.158325999999999967e+00
2.243536999999999892e+00
2.064591000000000065e+00
-7.728239999999999554e-01
-8.217719999999999470e-01
-5.419159999999999533e-01
3.322538000000000213e+00
2.229318000000000133e+00
5.428640000000000132e-01
-2.505989000000000022e+00
-1.106797999999999949e+00
3.792280000000000095e-01
-1.414199999999999902e+00
-1.686393999999999949e+00
-2.679300000000000015e+00
6.692399999999999738e-02
2.456210000000000004e+00
-6.274110000000000520e-01
-1.402100000000000013e-01
-1.539214000000000082e+00
2.084465999999999930e+00
1.980674999999999963e+00
-1.117680000000000007e+00
-1.123358999999999996e+00
-6.280810000000000004e-01
2.629732999999999876e+00
2.216012999999999789e+00
1.950831999999999899e+00
1.242650000000000032e+00
1.962498000000000076e+00
2.113980000000000192e+00
-6.119729999999999892e-01
-1.811198000000000086e+00
-3.039664000000000144e+00
3.339150000000000174e-01
2.372770000000000046e+00
1.571661999999999892e+00
1.887359000000000009e+00
1.075981999999999994e+00
2.757978000000000041e+00
1.565484000000000098e+00
-1.249158999999999908e+00
-1.800500999999999907e+00
-1.961014999999999953e+00
2.053530999999999995e+00
2.029720000000000191e+00
4.159450000000000092e-01
-2.251640000000000086e+00
-1.636795000000000000e+00
6.897039999999999837e-01
-1.003066999999999931e+00
-1.663377000000000105e+00
-2.637443000000000204e+00
6.208129999999999482e-01
2.222970000000000113e+00
-8.464000000000000690e-02
-7.550789999999999447e-01
-1.510564000000000018e+00
1.458225000000000104e+00
2.034435999999999911e+00
-9.974169999999999980e-01
-1.490080999999999989e+00
-1.019036999999999971e+00
3.172177000000000024e+00
2.222042000000000073e+00
1.254911000000000110e+00
-2.422832999999999792e+00
-1.764820999999999973e+00
4.838830000000000076e-01
-1.158730999999999955e+00
-1.849218999999999946e+00
-3.142757000000000023e+00
-3.161769999999999858e-01
2.397559000000000218e+00
4.391120000000000023e-01
7.506899999999999684e-02
-1.142412999999999901e+00
1.749667000000000083e+00
2.239571000000000200e+00
-1.595881000000000105e+00
-1.390128999999999948e+00
-1.375990000000000046e+00
2.840974000000000110e+00
2.358842999999999801e+00
1.027468999999999966e+00
-2.010117999999999849e+00
-1.633239000000000107e+00
7.340229999999999810e-01
-8.689609999999999834e-01
-1.787006000000000094e+00
-2.822528000000000148e+00
-5.835970000000000324e-01
3.654555999999999916e+00
4.815150000000000263e-01
2.903439999999999910e-01
-1.078562000000000021e+00
1.636516000000000082e+00
2.042441000000000173e+00
-1.582775000000000043e+00
-1.641958000000000029e+00
-2.379179000000000155e+00
2.244228000000000112e+00
3.064334000000000113e+00
1.788289999999999935e+00
2.071146999999999849e+00
2.203701000000000132e+00
3.765219999999999789e+00
1.343121999999999927e+00
-7.569669999999999455e-01
-1.581703999999999999e+00
3.661619999999999875e-01
3.657541999999999849e+00
1.522291999999999978e+00
5.308319999999999705e-01
-1.899396000000000084e+00
-4.009929999999999883e-01
1.321258000000000044e+00
-1.624441999999999942e+00
-1.523185000000000011e+00
-2.301482000000000028e+00
2.419350999999999807e+00
3.190075000000000216e+00
-3.795640000000000125e-01
-5.577839999999999465e-01
-2.210729999999999917e-01
2.974155999999999800e+00
8.318200000000000038e-01
-1.555617999999999945e+00
-1.800947000000000076e+00
-3.487549999999999817e-01
2.831301999999999985e+00
2.640696000000000154e+00
2.822169999999999956e-01
-1.775093999999999950e+00
-8.025269999999999904e-01
7.241119999999999779e-01
-1.716358999999999968e+00
-1.981687999999999894e+00
-2.846181000000000072e+00
1.321822000000000052e+00
2.327268000000000114e+00
-2.944080000000000030e-01
-9.171580000000000288e-01
-5.863009999999999611e-01
2.182627000000000095e+00
9.876310000000000366e-01
-1.728220000000000089e+00
-2.487763999999999864e+00
-5.627480000000000260e-01
2.656267000000000156e+00
2.085669999999999913e+00
1.591852000000000045e+00
1.246339000000000086e+00
2.336545000000000094e+00
2.132255999999999929e+00
-8.881869999999999488e-01
-2.117564999999999920e+00
-3.293693999999999900e+00
7.276089999999999502e-01
2.406792999999999960e+00
9.932309999999999750e-01
-1.385167000000000037e+00
-2.258344999999999825e+00
1.766030000000000100e-01
-4.458199999999999941e-01
-2.474250000000000060e+00
-2.948890000000000011e+00
-1.718817999999999957e+00
2.523381000000000096e+00
9.708609999999999740e-01
-4.662299999999999778e-02
-1.179329000000000072e+00
8.814650000000000540e-01
2.155390000000000139e+00
-7.807220000000000271e-01
-1.786202999999999985e+00
-2.174214000000000091e+00
1.219559999999999977e+00
2.501647999999999872e+00
1.811426999999999898e+00
1.753230999999999984e+00
1.138109999999999955e+00
2.471829000000000054e+00
3.056909999999999905e-01
-1.881464000000000025e+00
-3.125166000000000111e+00
-1.999190999999999940e+00
1.976779999999999982e+00
1.132057000000000091e+00
1.802200000000000024e+00
1.487565000000000026e+00
1.958779000000000048e+00
2.425478000000000023e+00
-9.398509999999999920e-01
-1.923127000000000031e+00
-3.361650000000000027e+00
3.562000000000000062e-03
2.197839999999999794e+00
-3.497689999999999966e-01
-1.304904000000000064e+00
-2.289149000000000100e+00
-3.703130000000000033e-01
-2.119280000000000053e-01
-2.402892000000000028e+00
-2.732899000000000189e+00
-2.244759000000000171e+00
1.543681000000000081e+00
7.662689999999999779e-01
-2.729360000000000119e-01
-1.330148000000000108e+00
4.626790000000000069e-01
2.136934000000000111e+00
-8.578550000000000342e-01
-1.618292000000000064e+00
-2.829180000000000028e+00
6.838070000000000537e-01
2.075394000000000183e+00
1.352322000000000024e+00
1.798642000000000074e+00
1.853942999999999897e+00
2.661996999999999947e+00
1.914652000000000021e+00
-1.474658999999999942e+00
-1.694341000000000097e+00
-1.753200000000000092e+00
2.164045999999999914e+00
1.511717999999999895e+00
-3.367800000000000238e-01
-2.213474999999999859e+00
-8.608379999999999921e-01
2.578849999999999754e-01
-1.320565999999999907e+00
-2.086288999999999838e+00
-3.368551000000000073e+00
-5.064929999999999710e-01
1.458957000000000059e+00
-1.920270000000000032e-01
-1.085094999999999921e+00
-1.526899999999999924e+00
1.927977000000000052e+00
1.327096000000000053e+00
-1.530953999999999926e+00
-2.196397000000000155e+00
-1.852929999999999966e+00
2.264753999999999934e+00
1.534559000000000006e+00
1.793028000000000066e+00
1.438652999999999960e+00
2.548465000000000202e+00
3.087178999999999895e+00
7.351849999999999774e-01
-1.159461999999999993e+00
-2.479207999999999856e+00
3.774100000000000232e-01
2.182141000000000108e+00
1.025222999999999995e+00
-9.971879999999999633e-01
-2.800638999999999879e+00
3.719580000000000108e-01
-2.312259999999999871e-01
-2.208289999999999864e+00
-2.629551999999999889e+00
-3.091575000000000184e+00
9.299389999999999601e-01
-1.316430000000000100e-01
-9.146260000000000501e-01
-2.426518999999999870e+00
-4.377630000000000132e-01
2.684819000000000067e+00
-2.855570000000000053e-01
-1.203294000000000086e+00
-2.613134000000000068e+00
1.858130000000000059e-01
2.291405000000000136e+00
5.042630000000000168e-01
-8.888070000000000137e-01
-3.154402000000000150e+00
-5.671209999999999862e-01
-4.841170000000000195e-01
-2.317057000000000144e+00
-2.418299999999999894e+00
-2.912382000000000026e+00
1.771870000000000056e+00
7.984759999999999636e-01
-7.560740000000000238e-01
-1.507934000000000108e+00
2.454369999999999885e-01
3.521313999999999833e+00
4.589759999999999951e-01
-5.687029999999999585e-01
-1.882103000000000081e+00
3.311310000000000087e-01
2.732542000000000026e+00
1.102739999999999970e-01
-4.427200000000000024e-01
-3.089334000000000024e+00
-7.748199999999999532e-01
7.542630000000000168e-01
-2.118149999999999977e+00
-2.108229000000000131e+00
-3.097782000000000036e+00
1.095005999999999924e+00
9.849299999999999722e-01
-8.856629999999999781e-01
-1.405029000000000083e+00
-3.852650000000000241e-01
3.073014999999999830e+00
5.501270000000000326e-01
-1.199823000000000084e+00
-2.164860000000000007e+00
-3.233899999999999969e-02
3.118898000000000170e+00
1.399507999999999974e+00
1.938282999999999978e+00
1.427281000000000022e+00
2.956897999999999804e+00
3.335472999999999910e+00
-5.415980000000000238e-01
-1.154241000000000072e+00
-2.142347000000000001e+00
2.004980999999999902e+00
2.516005999999999965e+00
1.528660000000000019e-01
-1.697260999999999909e+00
-1.502464000000000022e+00
5.257460000000000466e-01
-1.008869999999999933e+00
-2.071846999999999994e+00
-3.336377999999999844e+00
-1.999405000000000099e+00
1.687105999999999995e+00
-4.045679999999999832e-01
-6.616239999999999899e-01
-1.079385000000000039e+00
1.991239999999999899e+00
3.405508999999999897e+00
4.309000000000000052e-01
-4.279100000000000126e-01
-1.218838000000000088e+00
2.419747000000000092e+00


==> plots/data/f030_xoodoo_fixed_200k/tvals.txt <==
-9.737676978111267090e-01
-1.550393939018249512e+00
-1.113721966743469238e+00
-4.480438530445098877e-01
1.455927968025207520e+00
1.239000439643859863e+00
-1.310076117515563965e+00
-1.639244198799133301e+00
-9.473536163568496704e-02
2.195802688598632812e+00
-1.170379519462585449e+00
-2.208155542612075806e-01
-1.299407005310058594e+00
8.599040508270263672e-01
1.898373484611511230e+00
-8.097994327545166016e-01
-2.571846842765808105e-01
-6.851232647895812988e-01
8.817037343978881836e-01
2.117079019546508789e+00
-1.625900387763977051e+00
-1.314037919044494629e+00
-6.598104238510131836e-01
3.983094096183776855e-01
-5.561254620552062988e-01
-1.498892903327941895e+00
-1.515635490417480469e+00
-9.577227234840393066e-01
1.538848996162414551e+00
-8.577586710453033447e-02
-7.683086395263671875e-01
-1.525894284248352051e+00
-1.387079596519470215e+00
9.385257363319396973e-01
-8.258696198463439941e-01
-1.143051981925964355e+00
3.431233763694763184e-02
-4.173395037651062012e-01
1.660441756248474121e+00
-1.796224236488342285e+00
-1.532930731773376465e-01
-2.667586505413055420e-02
1.103691160678863525e-01
1.210369586944580078e+00
3.757914304733276367e-01
-3.784337937831878662e-01
3.102516056969761848e-03
5.706643462181091309e-01
2.064424276351928711e+00
-6.247084140777587891e-01
4.068071544170379639e-01
-5.797848105430603027e-01
5.239351391792297363e-01
1.766798138618469238e+00
-5.491915941238403320e-01
-4.020502865314483643e-01
-7.813556194305419922e-01
1.409481287002563477e+00
1.506265521049499512e+00
-3.878231644630432129e-01
-4.359935224056243896e-01
-8.452919125556945801e-01
5.972814559936523438e-01
-4.847670197486877441e-01
-1.262474417686462402e+00
-9.284178614616394043e-01
-9.601379036903381348e-01
1.693998932838439941e+00
-3.853313624858856201e-01
-8.266265988349914551e-01
-6.902553439140319824e-01
-1.138179078698158264e-01
1.516241788864135742e+00
1.346391916275024414e+00
-2.515998184680938721e-01
-5.220208168029785156e-01
4.316896200180053711e-01
2.085336446762084961e+00
-1.124257802963256836e+00
7.968323230743408203e-01
3.092562854290008545e-01
1.667450666427612305e+00
2.028147697448730469e+00
-7.100670039653778076e-02
1.684986352920532227e-01
-6.866262853145599365e-02
7.719094753265380859e-01
2.303868055343627930e+00
-7.191563844680786133e-01
5.251826718449592590e-02
-9.027503728866577148e-01
2.544194698333740234e+00
7.102473974227905273e-01
-3.171856999397277832e-01
3.949574530124664307e-01
3.381948471069335938e-01
1.602013707160949707e+00
1.686001718044281006e-01
-3.321978747844696045e-01
1.289651274681091309e+00
-2.155549675226211548e-01
1.405253052711486816e+00
2.012158632278442383e+00
2.044775336980819702e-01
5.372557640075683594e-01
-5.014181509613990784e-02
1.339105010032653809e+00
-1.122432708740234375e+00
-1.516976475715637207e+00
-2.150089979171752930e+00
-1.248173713684082031e+00
1.296280860900878906e+00
-1.575221180915832520e+00
-1.231817007064819336e+00
-1.550061941146850586e+00
5.623569712042808533e-02
1.406852602958679199e+00
-1.779074311256408691e+00
-1.305064320564270020e+00
-1.577139496803283691e+00
7.047579884529113770e-01
1.140939593315124512e+00
-9.402669072151184082e-01
-1.953960418701171875e+00
-1.616250634193420410e+00
8.328036069869995117e-01
1.239680528640747070e+00
-1.077533006668090820e+00
-1.043376803398132324e+00
-1.387854933738708496e+00
7.895928621292114258e-01
-7.797276377677917480e-01
-1.155291438102722168e+00
-8.490794897079467773e-01
-1.338734507560729980e+00
1.377455115318298340e+00
-1.001686573028564453e+00
-1.544419646263122559e+00
-6.974703073501586914e-01
-7.263973951339721680e-01
7.753971815109252930e-01
-9.451456665992736816e-01
-1.110869884490966797e+00
-1.202418684959411621e+00
-5.677291154861450195e-01
1.556320786476135254e+00
-1.518503665924072266e+00
-5.464610457420349121e-01
-1.013490676879882812e+00
-6.207975745201110840e-01
1.132265210151672363e+00
6.647531688213348389e-02
-1.234972476959228516e+00
-1.089687466621398926e+00
6.632584929466247559e-01
1.439408779144287109e+00
-2.500527381896972656e+00
-1.040710330009460449e+00
-7.798016667366027832e-01
1.006043195724487305e+00
6.956038475036621094e-01
-1.534955620765686035e+00
-1.497539162635803223e+00
-1.109276652336120605e+00
1.162683248519897461e+00
-2.414191365242004395e-01
-1.617422819137573242e+00
-1.641909003257751465e+00
-2.116225004196166992e+00
4.887554943561553955e-01
2.428650557994842529e-01
-1.330091118812561035e+00
-5.676782131195068359e-01
-1.485087990760803223e+00
1.212438821792602539e+00
-9.728856682777404785e-01
-7.990322113037109375e-01
-6.643710732460021973e-01
-5.526461601257324219e-01
1.571813821792602539e+00
-1.249121665954589844e+00
-1.371887683868408203e+00
-1.011681795120239258e+00
-9.973368793725967407e-02
1.060292720794677734e+00
-1.266554713249206543e+00
-1.070212364196777344e+00
-1.675665378570556641e+00
-7.814682126045227051e-01
6.403810977935791016e-01
-8.668313622474670410e-01
-1.066888570785522461e+00
-1.167525529861450195e+00
9.016206860542297363e-01
7.449491024017333984e-01
-1.432826519012451172e+00
-1.497677922248840332e+00
-1.264304757118225098e+00
8.781116008758544922e-01
-1.164690136909484863e+00
-2.066209554672241211e+00
-2.099744319915771484e+00
-2.127397060394287109e+00
1.116963863372802734e+00
-1.911736369132995605e+00
-1.490870237350463867e+00
-2.024530887603759766e+00
-1.904835343360900879e+00
8.444346785545349121e-01
1.033672988414764404e-01
-1.551243185997009277e+00
-8.184260725975036621e-01
-8.443475365638732910e-01
1.252739667892456055e+00
-2.513550519943237305e+00
-2.037699222564697266e+00
-1.671019434928894043e+00
-8.511356115341186523e-01
9.884388446807861328e-01
-1.874633193016052246e+00
-2.159229516983032227e+00
-1.775524020195007324e+00
1.188586838543415070e-02
6.226251721382141113e-01
-1.918215394020080566e+00
-1.703571319580078125e+00
-2.268722772598266602e+00
-5.535411834716796875e-01
7.673571705818176270e-01
-9.115500450134277344e-01
-1.579584956169128418e+00
-1.235853195190429688e+00
9.035296440124511719e-01
-1.349521160125732422e+00
-2.611645936965942383e+00
-2.374465942382812500e+00
-2.104920387268066406e+00
-3.296458721160888672e-01
-1.998828291893005371e+00
-2.148556470870971680e+00
-1.790444493293762207e+00
-1.876147866249084473e+00
6.053840517997741699e-01
-1.916520833969116211e+00
-2.096149444580078125e+00
-1.070661902427673340e+00
-9.133329987525939941e-01
1.926518380641937256e-01
-8.824679851531982422e-01
-8.693269491195678711e-01
-5.069879889488220215e-01
1.491756439208984375e-01
1.457135200500488281e+00
-1.455571413040161133e+00
-9.588521718978881836e-01
-1.001926541328430176e+00
2.588185854256153107e-02
7.329979538917541504e-01
-9.144745469093322754e-01
-1.140148997306823730e+00
-1.130751967430114746e+00
8.658432960510253906e-01
8.750867843627929688e-01
-1.159901857376098633e+00
-9.888308048248291016e-01
-1.077730894088745117e+00
-6.624741554260253906e-01
-1.332319974899291992e+00
-1.117611408233642578e+00
-7.638596296310424805e-01
-9.296987652778625488e-01
1.648363232612609863e+00
-1.283819556236267090e+00
-1.105558633804321289e+00
-7.485033869743347168e-01
-7.317080497741699219e-01
4.280132949352264404e-01
2.906925380229949951e-01
-7.544671297073364258e-01
-1.510275840759277344e+00
-1.119450688362121582e+00
1.452015638351440430e+00
-1.290775537490844727e+00
1.508075743913650513e-01
-2.236319705843925476e-02
-7.642759680747985840e-01
1.438167095184326172e+00
-1.159051299095153809e+00
-6.514939945191144943e-03
-6.466691195964813232e-02
6.162171363830566406e-01
2.014099836349487305e+00
-1.501531839370727539e+00
-5.978019237518310547e-01
-3.703784644603729248e-01
5.692225098609924316e-01
7.307547330856323242e-01
-4.297867715358734131e-01
-4.435811042785644531e-01
-5.335456132888793945e-01
1.363474249839782715e+00
8.221108317375183105e-01
-2.389561235904693604e-01
-1.784348934888839722e-01
-3.936046659946441650e-01
3.820633888244628906e-01
1.425520539283752441e+00
1.114943742752075195e+00
9.355466961860656738e-01
1.918155327439308167e-02
1.944723486900329590e+00
-3.190095126628875732e-01
7.295202016830444336e-01
9.898715019226074219e-01
7.645045518875122070e-01
2.503295183181762695e+00
4.007115364074707031e-01
2.328171283006668091e-01
3.731034398078918457e-01
2.099223434925079346e-01
2.287630319595336914e+00
-1.950910873711109161e-02
3.220835030078887939e-01
3.718602061271667480e-01
1.282302498817443848e+00
1.333790302276611328e+00
-4.505299925804138184e-01
3.837775290012359619e-01
4.881582260131835938e-01
1.590062260627746582e+00
1.752010583877563477e+00
-9.241570830345153809e-01
-4.786918163299560547e-01
-3.397606909275054932e-01
1.579241991043090820e+00
1.644760489463806152e+00
2.830740213394165039e-01
-5.804243087768554688e-01
-5.108995437622070312e-01
1.759579420089721680e+00
-3.354689180850982666e-01
-5.438669323921203613e-01
4.707804322242736816e-01
4.978219047188758850e-02
1.486304640769958496e+00
-9.776394963264465332e-01
1.452200114727020264e-01
6.554497778415679932e-02
-1.053978443145751953e+00
1.583055973052978516e+00
-1.499334692955017090e+00
-1.486641407012939453e+00
-1.154404282569885254e+00
1.859808862209320068e-01
1.078132033348083496e+00
-7.550466060638427734e-01
-8.684348464012145996e-01
-1.829444766044616699e+00
5.292774438858032227e-01
1.865448951721191406e+00
-9.701874256134033203e-01
-1.070839643478393555e+00
-6.089995503425598145e-01
5.723992586135864258e-01
8.536434769630432129e-01
-1.169255495071411133e+00
1.022817660123109818e-02
-1.633978486061096191e-01
1.530183076858520508e+00
1.539485812187194824e+00
-6.862249374389648438e-01
2.222719341516494751e-01
-4.936035573482513428e-01
8.775168657302856445e-01
2.034333944320678711e+00
2.341461330652236938e-01
2.545234858989715576e-01
-3.178068399429321289e-01
1.461269021034240723e+00
-8.432749509811401367e-01
3.550981283187866211e-01
6.350912451744079590e-01
-2.032288610935211182e-01
1.225031256675720215e+00
-1.203938126564025879e+00
-5.448136925697326660e-01
3.080566041171550751e-02
5.711899995803833008e-01
2.005429983139038086e+00
-1.210898518562316895e+00
-3.785444200038909912e-01
-2.278746515512466431e-01
1.032948374748229980e+00
1.047608256340026855e+00
-9.517138004302978516e-01
-1.126451134681701660e+00
-1.443473935127258301e+00
8.891053795814514160e-01
1.866145849227905273e+00
-1.043441176414489746e+00
-7.479829788208007812e-01
-1.546899437904357910e+00
5.404170155525207520e-01
6.921309828758239746e-01
-5.617601871490478516e-01
-1.207221388816833496e+00
-8.195896148681640625e-01
1.510689496994018555e+00
9.921263158321380615e-02
-1.150733947753906250e+00
-4.794188439846038818e-01
-7.400830388069152832e-01
1.725160837173461914e+00
-4.193818569183349609e-01
5.288305878639221191e-01
-3.839994370937347412e-01
-1.361098885536193848e+00
1.492357134819030762e+00
-8.500632047653198242e-01
-1.945069432258605957e-01
-3.362316191196441650e-01
5.721470117568969727e-01
1.789599180221557617e+00
1.165506601333618164e+00
-1.057522669434547424e-01
6.760680675506591797e-01
1.281882524490356445e+00
2.036074161529541016e+00
-7.181208729743957520e-01
-1.114245772361755371e+00
-7.509900927543640137e-01
1.472183704376220703e+00
1.860519647598266602e+00
-1.145206093788146973e+00
-6.235505938529968262e-01
-1.181035399436950684e+00
1.008653998374938965e+00
5.232686996459960938e-01
-1.187877535820007324e+00
-2.038762271404266357e-01
-1.016842961311340332e+00
-4.723997116088867188e-01
2.573489956557750702e-02
-3.743499815464019775e-01
-8.016900420188903809e-01
-9.339824318885803223e-01
1.437359571456909180e+00
-4.819339215755462646e-01
-1.440341711044311523e+00
-9.969016909599304199e-01
-3.902992010116577148e-01
9.863376617431640625e-01
-9.131326675415039062e-01
-2.414816468954086304e-01
-8.717538714408874512e-01
-1.036912918090820312e+00
1.576511621475219727e+00
-7.274080514907836914e-01
8.126259595155715942e-02
7.334437221288681030e-02
7.523621916770935059e-01
1.240750074386596680e+00
7.843819260597229004e-01
-2.379934638738632202e-01
-3.319526612758636475e-01
1.463987946510314941e+00
1.996669650077819824e+00
-1.373724341392517090e+00
-5.939213633537292480e-01
-1.218165993690490723e+00
1.474745035171508789e+00
6.635356545448303223e-01
-9.162889719009399414e-01
-2.080363035202026367e-01
-1.055891752243041992e+00
1.718317270278930664e+00
3.971104323863983154e-01
-3.435919880867004395e-01
1.248024821281433105e+00
3.228328824043273926e-01
1.282067656517028809e+00
-8.604280948638916016e-01
-4.273732751607894897e-02
6.597790718078613281e-01
5.799958854913711548e-02
1.828117847442626953e+00
-1.004809960722923279e-01
4.951071739196777344e-01
3.579509556293487549e-01
8.833433389663696289e-01
2.171174764633178711e+00
2.502077817916870117e+00
8.698601722717285156e-01
-1.738106012344360352e-01
4.239262342453002930e-01
1.958091855049133301e+00
-6.028296351432800293e-01
-5.755090340971946716e-02
6.919147819280624390e-02
1.558432459831237793e+00
1.339826583862304688e+00
-7.616597414016723633e-01
-7.436090111732482910e-01
-6.679246425628662109e-01
2.000935077667236328e+00
1.142856955528259277e+00
-5.326717495918273926e-01
-2.815679609775543213e-01
-8.905510902404785156e-01
1.948571681976318359e+00
1.307264089584350586e+00
7.428454160690307617e-01
1.154894113540649414e+00
-5.325071811676025391e-01
1.354061603546142578e+00
-4.189388155937194824e-01
-2.883005142211914062e-01
1.282222419977188110e-01
-4.836831092834472656e-01
1.836324572563171387e+00
-5.108242630958557129e-01
2.660507857799530029e-01
2.021431326866149902e-01
-1.952713727951049805e-01
2.608452796936035156e+00
-5.072743892669677734e-01
-5.780921131372451782e-02
-5.813898444175720215e-01
8.016968965530395508e-01
1.886122703552246094e+00
-2.495680153369903564e-01
-4.272431135177612305e-01
-4.644599258899688721e-01
1.261522054672241211e+00
1.587779641151428223e+00
-9.596744179725646973e-01
2.226905524730682373e-01
-5.407472252845764160e-01
1.834583640098571777e+00
-6.360782980918884277e-01
-1.104214549064636230e+00
-2.742354571819305420e-01
-5.777992010116577148e-01
1.925990104675292969e+00
7.551036775112152100e-02
-1.399224400520324707e+00
-4.929048120975494385e-01
-1.813756465911865234e+00
5.802193880081176758e-01
1.210388779640197754e+00
-4.962734580039978027e-01
-4.211101531982421875e-01
-1.306916475296020508e+00
1.484071731567382812e+00
-1.174306988716125488e+00
-9.109029769897460938e-01
-3.234941065311431885e-01
-3.122308254241943359e-01
1.209143161773681641e+00
-1.035229086875915527e+00
-5.676683783531188965e-01
-7.265053391456604004e-01
-7.279091328382492065e-02
1.808232307434082031e+00
-8.898667693138122559e-01
-7.037087082862854004e-01
-1.652817249298095703e+00
1.274755597114562988e+00
1.625572204589843750e+00
4.354590773582458496e-01
-6.019694209098815918e-01
-8.662264347076416016e-01
1.107996106147766113e+00
7.629652619361877441e-01
-1.186903834342956543e+00
-7.754360884428024292e-02
-6.101434826850891113e-01
1.818309664726257324e+00
-1.001071929931640625e+00
-1.366132378578186035e+00
-9.140706062316894531e-01
-7.846931219100952148e-01
1.700637698173522949e+00
-1.001838922500610352e+00
-1.371074795722961426e+00
-1.866263747215270996e+00
-4.981671571731567383e-01
1.229428291320800781e+00
2.352941930294036865e-01
-4.414640963077545166e-01
-4.876320660114288330e-01
-1.033887505531311035e+00
1.556151747703552246e+00
-1.025326728820800781e+00
-3.152904808521270752e-01
-7.510096430778503418e-01
3.838099539279937744e-01
1.488318562507629395e+00
-7.663768529891967773e-01
-7.773159146308898926e-01
-9.995667338371276855e-01
8.410064578056335449e-01
1.437327980995178223e+00
-1.786147952079772949e+00
-2.111049890518188477e+00
-1.813555240631103516e+00
-3.408507704734802246e-01
4.002912044525146484e-01
-6.179055571556091309e-01
-3.282800614833831787e-01
-1.548037648200988770e+00
1.023550987243652344e+00
-9.396375417709350586e-01
-1.077174425125122070e+00
-1.314304828643798828e+00
-8.249464631080627441e-01
1.026049494743347168e+00
-1.746880650520324707e+00
-2.005704402923583984e+00
-1.718249320983886719e+00
-1.441347718238830566e+00
1.498897910118103027e+00
-1.594742059707641602e+00
-1.126967906951904297e+00
-1.585336923599243164e+00
-7.752165198326110840e-01
4.818096756935119629e-01
-1.297650098800659180e+00
-1.182337284088134766e+00
-1.134030103683471680e+00
-3.893030583858489990e-01
1.775059938430786133e+00
-1.745368361473083496e+00
-9.799493551254272461e-01
-1.501172780990600586e-01
1.139413714408874512e+00
4.895446002483367920e-01
-1.718731760978698730e+00
-8.075751662254333496e-01
-6.524916291236877441e-01
1.720504879951477051e+00
1.384784698486328125e+00
-7.816268801689147949e-01
-3.707125186920166016e-01
-9.543797969818115234e-01
9.187517762184143066e-01
1.539069890975952148e+00
9.588019847869873047e-01
3.918586075305938721e-01
-3.619675636291503906e-01
1.673126578330993652e+00
-2.781427800655364990e-01
-6.223004460334777832e-01
-2.934808656573295593e-02
-3.689552545547485352e-01
1.623044490814208984e+00
-1.426889657974243164e+00
-1.348692178726196289e+00
-7.296139001846313477e-02
2.878493256866931915e-02
1.834673762321472168e+00
-7.695319652557373047e-01
-5.219252109527587891e-01
-7.712882757186889648e-01
-6.825919747352600098e-01
1.188048124313354492e+00
-4.755736887454986572e-01
-5.160617232322692871e-01
-5.234718695282936096e-02
9.985514879226684570e-01
2.181147336959838867e+00
-1.132391810417175293e+00
-5.945912003517150879e-01
-2.216475605964660645e-01
9.826765060424804688e-01
-3.562440574169158936e-01
-1.288082242012023926e+00
-1.261488199234008789e+00
-4.502397179603576660e-01
1.880693674087524414e+00
3.726950585842132568e-01
-4.711667895317077637e-01
-1.024633765220642090e+00
-1.160519242286682129e+00
8.497982025146484375e-01
9.194082617759704590e-01
2.212687209248542786e-02
5.901638269424438477e-01
-2.838633358478546143e-01
1.732217907905578613e+00
-1.603612184524536133e+00
2.750782370567321777e-01
-1.214725300669670105e-01
5.183832049369812012e-01
2.102540254592895508e+00
-5.232826471328735352e-01
-1.121263027191162109e+00
-7.486634254455566406e-01
2.676535546779632568e-01
2.246067047119140625e+00
-3.419911861419677734e-01
-2.137496471405029297e-01
-5.508806705474853516e-01
1.561033368110656738e+00
2.702238559722900391e+00
7.920151352882385254e-01
4.614784717559814453e-01
-5.232081413269042969e-01
1.432968616485595703e+00
2.369920492172241211e+00
-2.947842478752136230e-01
8.391315937042236328e-01
5.614675283432006836e-01
2.090728521347045898e+00
1.227211236953735352e+00
-5.924691557884216309e-01
-5.004888772964477539e-01
-4.919953048229217529e-01
1.811207413673400879e+00
2.475147247314453125e-01
-3.784465417265892029e-02
-1.285042613744735718e-01
-7.137166261672973633e-01
8.443668484687805176e-01
-8.126615285873413086e-01
-6.138340830802917480e-01
3.506338000297546387e-01
5.810858607292175293e-01
1.929325222969055176e+00
-1.393319606781005859e+00
-2.134204804897308350e-01
1.166831422597169876e-02
1.253874659538269043e+00
1.716027855873107910e+00
-1.172911643981933594e+00
-8.856942057609558105e-01
-1.453434526920318604e-01
1.119115948677062988e+00
1.973891258239746094e+00
-8.128235936164855957e-01
-4.733891785144805908e-02
-1.023162007331848145e+00
8.054311871528625488e-01
1.846460819244384766e+00
7.354298830032348633e-01
1.651036888360977173e-01
-2.515781819820404053e-01
1.528398633003234863e+00
4.269840121269226074e-01
-1.442959904670715332e+00
2.851760089397430420e-01
-2.867952883243560791e-01
1.874280691146850586e+00
-2.412776499986648560e-01
-1.499667286872863770e+00
-1.112959623336791992e+00
-1.329314827919006348e+00
1.680452942848205566e+00
-8.631750345230102539e-01
-7.402087450027465820e-01
-1.260671377182006836e+00
-8.543967604637145996e-01
8.408033251762390137e-01
-1.288918852806091309e+00
-5.487235784530639648e-01
-2.856847941875457764e-01
3.983898758888244629e-01
1.609777450561523438e+00
-9.829595685005187988e-01
1.488826572895050049e-01
-4.042239859700202942e-02
2.435686826705932617e+00
2.181219816207885742e+00
8.252352476119995117e-01
6.087952852249145508e-01
-4.111273884773254395e-01
1.664099812507629395e+00
1.936201453208923340e+00
-2.160470485687255859e-01
-4.971576482057571411e-02
-9.472666978836059570e-01
1.186286807060241699e+00
8.293777704238891602e-01
-9.337813258171081543e-01
-9.135069847106933594e-01
-4.985852241516113281e-01
1.125129580497741699e+00
-6.476812958717346191e-01
-9.060884118080139160e-01
1.166786774992942810e-01
-5.098186135292053223e-01
7.297753095626831055e-01
-1.403646230697631836e+00
-1.728659272193908691e+00
-1.248649239540100098e+00
-8.550072312355041504e-01
1.489900231361389160e+00
-7.754585146903991699e-01
-4.751074016094207764e-01
-1.777158975601196289e+00
-9.235799312591552734e-01
9.236294031143188477e-01
5.983926653861999512e-01
2.889762632548809052e-02
-1.997327804565429688e-01
8.752313256263732910e-01
1.111619949340820312e+00
-1.670181632041931152e+00
-6.765180230140686035e-01
-8.471437096595764160e-01
8.262481689453125000e-01
6.137823462486267090e-01
-8.677126169204711914e-01
-9.374976754188537598e-01
-1.771275639533996582e+00
1.443325400352478027e+00
8.650593161582946777e-01
-1.004928708076477051e+00
-5.870236158370971680e-01
-1.040217399597167969e+00
9.759914875030517578e-01
1.319491505622863770e+00
-1.991748362779617310e-01
6.712272167205810547e-01
-9.831603616476058960e-02
1.457511305809020996e+00
-9.390717148780822754e-01
-9.790565967559814453e-01
-5.817167758941650391e-01
-2.909708023071289062e-01
1.788081288337707520e+00
-1.122290134429931641e+00
-3.731900751590728760e-01
-5.502226948738098145e-01
-6.140316724777221680e-01
1.763462424278259277e+00
-9.946500062942504883e-01
-1.043013930320739746e+00
-1.259332776069641113e+00
-1.267650574445724487e-01
1.446241021156311035e+00
8.566909432411193848e-01
-7.916552424430847168e-01
-1.409569025039672852e+00
8.206117749214172363e-01
1.386691570281982422e+00
-1.225023865699768066e+00
-1.392354011535644531e+00
-9.711371064186096191e-01
6.689910292625427246e-01
6.835740525275468826e-03
-1.665338635444641113e+00
-1.366987466812133789e+00
-1.844980001449584961e+00
1.118812799453735352e+00
-2.272702008485794067e-01
-1.187111854553222656e+00
-1.404906749725341797e+00
-1.948353648185729980e+00
-4.589655399322509766e-01
-1.234706118702888489e-02
-1.027530074119567871e+00
-9.426072835922241211e-01
-1.621822237968444824e+00
1.137268781661987305e+00
-1.719407916069030762e+00
-1.064545750617980957e+00
-7.491771578788757324e-01
5.116381049156188965e-01
1.421010494232177734e+00
-9.856759905815124512e-01
-1.207182049751281738e+00
-1.199946641921997070e+00
6.767965555191040039e-01
1.475811362266540527e+00
-1.131784915924072266e+00
-2.046140581369400024e-01
-1.402117967605590820e+00
6.643347144126892090e-01
1.625752449035644531e-01
-7.176265120506286621e-01
-7.954826354980468750e-01
-1.004887700080871582e+00
1.461283087730407715e+00
2.168326079845428467e-01
-1.421444296836853027e+00
-1.333073228597640991e-01
-1.637449562549591064e-01
6.195754408836364746e-01
-1.686552166938781738e-01
-7.027118802070617676e-01
-1.147509336471557617e+00
-1.177919387817382812e+00
1.705400586128234863e+00
-1.039739727973937988e+00
-9.473817348480224609e-01
-5.571523308753967285e-02
-7.244887948036193848e-01
1.066269636154174805e+00
1.321470737457275391e+00
5.455418229103088379e-01
1.820947080850601196e-01
-7.645642012357711792e-02
1.599422216415405273e+00
-1.223345637321472168e+00
-5.516965389251708984e-01
2.041352689266204834e-01
5.797485113143920898e-01
1.515600323677062988e+00
-1.024500489234924316e+00
-1.101841807365417480e+00
-1.156891345977783203e+00
1.065382957458496094e+00
1.393592238426208496e+00
-7.231044173240661621e-01
-3.316321671009063721e-01
-9.762890338897705078e-01
-6.440879106521606445e-01
-9.470021128654479980e-01
-1.573384523391723633e+00
-7.347176074981689453e-01
-1.017411231994628906e+00
1.105596184730529785e+00
-2.806070446968078613e-01
-1.358689427375793457e+00
-5.062626600265502930e-01
-1.231664896011352539e+00
3.543083667755126953e-01
6.022752523422241211e-01
-1.542403697967529297e+00
-2.602123975753784180e+00
-1.646427512168884277e+00
1.508123636245727539e+00
-1.743432044982910156e+00
-1.083378434181213379e+00
-9.290837645530700684e-01
-6.508824825286865234e-01
1.030750274658203125e+00
-1.871514439582824707e+00
-1.310217261314392090e+00
-1.283838152885437012e+00
1.419867128133773804e-01
1.632636666297912598e+00
-2.039053440093994141e+00
-1.811854720115661621e+00
-1.098916411399841309e+00
7.384428381919860840e-01
4.738614857196807861e-01
-8.838286995887756348e-01
-1.189510583877563477e+00
-1.640095472335815430e+00
1.214221715927124023e+00
1.044585824012756348e+00
-1.321265101432800293e+00
-7.133814692497253418e-01
-1.262722492218017578e+00
7.811939716339111328e-01
1.208833456039428711e+00
-5.783895850181579590e-01
-1.005800366401672363e+00
-1.001242041587829590e+00
1.176573991775512695e+00
-8.151217699050903320e-01
-1.914091706275939941e+00
-2.038205862045288086e+00
-1.747119188308715820e+00
1.201018452644348145e+00
-1.780743360519409180e+00
-1.783105134963989258e+00
-2.310821056365966797e+00
-2.075060844421386719e+00
1.429810285568237305e+00
-1.570815920829772949e+00
-7.241890430450439453e-01
-1.495912432670593262e+00
-1.610435843467712402e+00
-5.723811984062194824e-01
-1.792366266250610352e+00
-1.780492186546325684e+00
-1.598333954811096191e+00
5.045474171638488770e-01
1.486086368560791016e+00
-1.934477090835571289e+00
-1.920329809188842773e+00
-1.899537801742553711e+00
-3.440384864807128906e-01
6.612149477005004883e-01
-1.207500338554382324e+00
-1.566175699234008789e+00
-1.591142058372497559e+00
1.210263371467590332e+00
-2.224651724100112915e-01
-1.145954012870788574e+00
-1.475564479827880859e+00
-1.076203346252441406e+00
6.447861790657043457e-01
-9.355489015579223633e-01
-1.527225971221923828e+00
-1.986824631690979004e+00
-1.537129521369934082e+00
1.509487748146057129e+00
-1.572688460350036621e+00
-1.645024895668029785e+00
-1.448542714118957520e+00
-3.812728822231292725e-01
4.329659938812255859e-01
-1.004636406898498535e+00
-5.772296190261840820e-01
-2.048271656036376953e+00
-7.366710305213928223e-01
1.851179122924804688e+00
-1.193488359451293945e+00
-8.217502236366271973e-01
-1.625544428825378418e+00
4.465717375278472900e-01
-2.354336082935333252e-01
-1.336520791053771973e+00
-1.056516289710998535e+00
-1.465873599052429199e+00
1.254697084426879883e+00
6.487071514129638672e-01
-1.947477221488952637e+00
-1.863968133926391602e+00
-1.542727112770080566e+00
6.938616037368774414e-01
8.745284080505371094e-01
-8.782456517219543457e-01
-1.669910073280334473e+00
-1.586467027664184570e+00
1.160717368125915527e+00
-5.870687216520309448e-02
-1.467109441757202148e+00
2.499992996454238892e-01
-1.299415230751037598e+00
7.790431976318359375e-01
-1.881633877754211426e+00
-5.232549309730529785e-01
-7.320516705513000488e-01
-1.679686069488525391e+00
1.488996505737304688e+00
-1.431341052055358887e+00
-8.241170644760131836e-01
-8.840460777282714844e-01
2.177066504955291748e-01
2.028007268905639648e+00
-7.768977880477905273e-01
-7.546936869621276855e-01
-1.063419461250305176e+00
7.685727477073669434e-01
1.383645534515380859e+00
-1.350390791893005371e+00
-5.395388603210449219e-01
-9.057424068450927734e-01
-1.491485834121704102e-01
3.433876037597656250e-01
-1.044843792915344238e+00
-9.356902241706848145e-01
-7.675538063049316406e-01
1.276521563529968262e+00
-2.743226289749145508e-01
-1.919708728790283203e+00
-1.399951457977294922e+00
-9.877036213874816895e-01
1.340793728828430176e+00
-3.867326080799102783e-01
-9.777048230171203613e-01
-1.015570521354675293e+00
-2.224310159683227539e+00
1.415260195732116699e+00
-1.168402552604675293e+00
-3.888157010078430176e-02
-1.087618708610534668e+00
-4.979617893695831299e-01
8.576966524124145508e-01
-1.255048990249633789e+00
-7.230554819107055664e-01
-3.716619312763214111e-01
6.112410426139831543e-01
1.856653332710266113e+00
-1.280008554458618164e+00
-5.971386432647705078e-01
-1.042807102203369141e+00
1.304271101951599121e+00
2.242835521697998047e+00
1.665537476539611816e+00
-1.790100634098052979e-01
-9.957503080368041992e-01
1.463972091674804688e+00
1.752980589866638184e+00
-1.167138814926147461e+00
-5.855022668838500977e-01
-2.662275433540344238e-01
1.536886572837829590e+00
-3.959537446498870850e-01
-1.946498632431030273e+00
-9.815641045570373535e-01
-6.791148781776428223e-01
1.210673332214355469e+00
-5.672568082809448242e-01
-1.914192080497741699e+00
-1.606867790222167969e+00
-1.709643602371215820e+00
3.331392705440521240e-01
4.547907710075378418e-01
-6.422438621520996094e-01
-1.998982071876525879e+00
-1.328594684600830078e+00
1.593564152717590332e+00
-1.210039019584655762e+00
-9.715718626976013184e-01
-1.236298441886901855e+00
-1.657503992319107056e-01
1.510681271553039551e+00
-1.769884228706359863e+00
-1.345374345779418945e+00
-1.268080353736877441e+00
6.748065948486328125e-01
1.612962722778320312e+00
-1.101481556892395020e+00
-1.041576027870178223e+00
-3.424893617630004883e-01
4.603415727615356445e-01
7.991511821746826172e-01
4.139295518398284912e-01
-1.440686136484146118e-01
-5.705623030662536621e-01
1.342305064201354980e+00
5.451878309249877930e-01
-2.684561610221862793e-01
2.062579393386840820e-01
-1.026567891240119934e-01
1.549919605255126953e+00
3.825233578681945801e-01
-3.667110502719879150e-01
-4.570423960685729980e-01
-3.111712932586669922e-01
1.584418892860412598e+00
-5.171105861663818359e-01
-1.786514967679977417e-01
-2.722628116607666016e-01
6.446117907762527466e-02
1.580328464508056641e+00
-4.462594538927078247e-02
1.495355516672134399e-01
-4.033841788768768311e-01
2.845350205898284912e-01
1.864051699638366699e+00
-7.552843093872070312e-01
-5.791290476918220520e-02
-1.188867911696434021e-01
2.005705118179321289e+00
1.598336219787597656e+00
7.082712650299072266e-02
-2.924503087997436523e-01
1.678816378116607666e-01
1.325377225875854492e+00
1.937127947807312012e+00
-1.099794626235961914e+00
4.897437095642089844e-01
9.355925023555755615e-02
1.815725445747375488e+00
9.846019744873046875e-01
4.222732186317443848e-01
5.922624468803405762e-01
-8.293671607971191406e-01
1.376772403717041016e+00
7.368765473365783691e-01
-4.925638139247894287e-01
-9.910292178392410278e-02
-1.105154514312744141e+00
-1.560775488615036011e-01
-1.414507985115051270e+00
-1.347622990608215332e+00
-6.030022501945495605e-01
-1.114016890525817871e+00
1.580874204635620117e+00
-1.076786637306213379e+00
-1.199294686317443848e+00
-1.278834939002990723e+00
-9.695360064506530762e-01
1.275395393371582031e+00
1.306190252304077148e+00
-1.027426600456237793e+00
-1.330013871192932129e+00
5.815339088439941406e-01
1.314392328262329102e+00
-1.076363444328308105e+00
-1.085007548332214355e+00
-3.823910951614379883e-01
7.653710246086120605e-01
1.483901441097259521e-01
-1.664114117622375488e+00
-8.373848795890808105e-01
-1.291975498199462891e+00
1.168778538703918457e+00
6.913155317306518555e-01
-1.105509996414184570e+00
-1.564318060874938965e+00
-1.425534605979919434e+00
3.921269252896308899e-02
-6.953959465026855469e-01
-4.747177660465240479e-01
-6.937554478645324707e-01
-1.181400179862976074e+00
1.317776441574096680e+00
-7.431223392486572266e-01
-7.245876193046569824e-01
-8.669037818908691406e-01
-5.628687143325805664e-01
3.448086678981781006e-01
-1.787310957908630371e+00
-1.548608660697937012e+00
-1.307448029518127441e+00
-1.271736025810241699e-01
1.691907763481140137e+00
-1.789396524429321289e+00
-1.456625938415527344e+00
-1.405505418777465820e+00
-1.568398810923099518e-02
1.234239101409912109e+00
-2.951033115386962891e-01
-4.376901984214782715e-01
-9.484602212905883789e-01
6.780974268913269043e-01
1.320044398307800293e+00
-1.822360873222351074e+00
-2.178220033645629883e+00
-2.127067327499389648e+00
6.835009455680847168e-01
-2.845115363597869873e-01
-2.182154178619384766e+00
-2.107629776000976562e+00
-2.066338539123535156e+00
8.454977869987487793e-01
-1.127550125122070312e+00
-2.653701782226562500e+00
-2.643686532974243164e+00
-3.417810678482055664e+00
-1.089632749557495117e+00
-8.120511174201965332e-01
-2.310765981674194336e+00
-2.035489797592163086e+00
-2.441731929779052734e+00
1.017882943153381348e+00
-2.149409294128417969e+00
-3.039391994476318359e+00
-2.519140005111694336e+00
-1.571354150772094727e+00
4.836460351943969727e-01
-2.844638109207153320e+00
-2.348650217056274414e+00
-2.454219818115234375e+00
-8.890258669853210449e-01
7.012704610824584961e-01
-2.095628261566162109e+00
-3.034205913543701172e+00
-2.662991285324096680e+00
-9.990491271018981934e-01
-1.267860412597656250e+00
-1.949652791023254395e+00
-2.290086746215820312e+00
-2.203611612319946289e+00
8.474752902984619141e-01
-3.604378104209899902e-01
-2.289378643035888672e+00
-2.211832046508789062e+00
-1.943999052047729492e+00
-3.832820355892181396e-01
-4.150442481040954590e-01
-3.084832906723022461e+00
-2.700927734375000000e+00
-3.227895975112915039e+00
1.166663765907287598e+00
-5.592128038406372070e-01
-1.780097365379333496e+00
-1.956119418144226074e+00
-1.823133111000061035e+00
1.066989660263061523e+00
-1.413354516029357910e+00
-1.683543801307678223e+00
-1.265502333641052246e+00
-1.513411045074462891e+00
1.471994519233703613e+00
-2.113020896911621094e+00
-1.462109208106994629e+00
-1.119153738021850586e+00
-1.021916151046752930e+00
-1.153680235147476196e-01
-2.057276964187622070e+00
-1.642580628395080566e+00
-1.124934434890747070e+00
1.051604866981506348e+00
1.346795797348022461e+00
-1.462656497955322266e+00
-9.664745926856994629e-01
-1.158355474472045898e+00
7.055864930152893066e-01
1.050053596496582031e+00
6.335793137550354004e-01
-3.610838055610656738e-01
-8.334368467330932617e-01
1.330625295639038086e+00
2.072815969586372375e-02
-1.513841748237609863e+00
-6.632027626037597656e-01
-8.412289619445800781e-01
1.361538887023925781e+00
-7.214678525924682617e-01
-1.279375791549682617e+00
-1.306357502937316895e+00
-1.412660479545593262e+00
1.601788520812988281e+00
-1.368920922279357910e+00
-1.139676451683044434e+00
-1.245996832847595215e+00
-7.982068508863449097e-02
1.476281523704528809e+00
9.561689496040344238e-01
-3.459634184837341309e-01
-6.611796021461486816e-01
7.140958905220031738e-01
1.604459643363952637e+00
-9.846636652946472168e-01
-7.038083672523498535e-01
-6.457852125167846680e-01
1.537306189537048340e+00
1.702491044998168945e+00
-1.190756201744079590e+00
-6.061273813247680664e-01
-8.265265822410583496e-01
1.312204360961914062e+00
1.553332090377807617e+00
-4.818738400936126709e-01
-4.939977526664733887e-01
-6.943789124488830566e-01
1.309585213661193848e+00
1.733939409255981445e+00
4.764803051948547363e-01
3.024047613143920898e-01
-1.581435799598693848e-01
1.360851049423217773e+00
3.805510997772216797e-01
6.114730834960937500e-01
4.678888618946075439e-01
1.904809176921844482e-01
1.329524755477905273e+00
-1.096639037132263184e+00
-3.515054285526275635e-01
-6.295684576034545898e-01
-2.616589963436126709e-01
2.104484319686889648e+00
-8.462072610855102539e-01
1.430884748697280884e-02
-7.828137278556823730e-01
5.846027135848999023e-01
1.551360130310058594e+00
-8.337457180023193359e-01
-9.484642744064331055e-02
-1.533651649951934814e-01
1.202672839164733887e+00
1.769850611686706543e+00
-7.144443392753601074e-01
-1.614114642143249512e-01
-1.634660810232162476e-01
1.312483429908752441e+00
1.286440730094909668e+00
-9.312608242034912109e-01
-7.603871226310729980e-01
-4.560272991657257080e-01
1.259159564971923828e+00
9.943689107894897461e-01
-1.381863713264465332e+00
-1.063813567161560059e+00
-1.844273686408996582e+00
6.803437471389770508e-01
-5.073390007019042969e-01
-1.297997474670410156e+00
-1.782663702964782715e+00
-1.733305931091308594e+00
1.293180704116821289e+00
-8.756333589553833008e-01
-1.563107371330261230e+00
-2.305369615554809570e+00
1.561110094189643860e-02
6.381645798683166504e-01
-1.939856052398681641e+00
-1.703700423240661621e+00
-9.260658621788024902e-01
4.837543964385986328e-01
1.354654192924499512e+00
-1.526151895523071289e+00
-1.362560272216796875e+00
-1.307716608047485352e+00
-2.758103013038635254e-01
9.366486072540283203e-01
-2.720821797847747803e-01
-7.981367111206054688e-01
-1.093819141387939453e+00
7.967252731323242188e-01
5.736209154129028320e-01
-1.255464196205139160e+00
-1.114337444305419922e+00
-1.570582628250122070e+00
9.224662184715270996e-01
-3.266698718070983887e-01
-2.285361289978027344e+00
-2.097623109817504883e+00
-1.978135824203491211e+00
1.054660916328430176e+00
-2.263483703136444092e-01
-1.447439551353454590e+00
-1.454311013221740723e+00
-1.817635655403137207e+00
-4.277777373790740967e-01
-1.545531272888183594e+00
-1.175580859184265137e+00
-1.384837031364440918e+00
-5.957973599433898926e-01
1.641910910606384277e+00
-1.873367786407470703e+00
-1.752392292022705078e+00
-1.021856307983398438e+00
-4.244401752948760986e-01
-1.455851942300796509e-01
-1.569569826126098633e+00
-1.735771536827087402e+00
-1.683269143104553223e+00
4.130699336528778076e-01
1.546544194221496582e+00
-1.265977382659912109e+00
-1.364873647689819336e+00
-1.635839819908142090e+00
5.708717703819274902e-01
1.305692195892333984e+00
-4.624175131320953369e-01
-5.582639575004577637e-01
-8.498407900333404541e-02
1.263863563537597656e+00
5.241925120353698730e-01
-1.965086102485656738e+00
-1.469134449958801270e+00
-8.929861187934875488e-01
1.143621206283569336e+00
-6.203004121780395508e-01
-1.318311929702758789e+00
-1.746280431747436523e+00
-8.646423816680908203e-01
1.532388567924499512e+00
-3.780333399772644043e-01
-7.753778696060180664e-01
-1.016276717185974121e+00
-7.483665347099304199e-01
5.124140381813049316e-01
-1.053389072418212891e+00
-7.656247019767761230e-01
-8.439217209815979004e-01
4.624417424201965332e-01
2.065032720565795898e+00
-4.098410308361053467e-01
4.632682800292968750e-01
8.240671013481914997e-04
2.054699659347534180e+00
2.050601005554199219e+00
7.263846397399902344e-01
1.602236032485961914e-01
2.668729126453399658e-01
1.349052906036376953e+00
1.982315182685852051e+00
-3.062802851200103760e-01
8.911336064338684082e-01
1.540564596652984619e-01
1.606427907943725586e+00
1.678167462348937988e+00
5.152414441108703613e-01
5.997804403305053711e-01
6.410633921623229980e-01
1.755949735641479492e+00
1.177068471908569336e+00
-4.137978553771972656e-01
2.088689953088760376e-01
8.173422813415527344e-01
2.520278215408325195e+00
-4.926831424236297607e-01
-8.524798154830932617e-01
1.423040628433227539e-01
-7.794956862926483154e-02
2.220624208450317383e+00
-1.661133617162704468e-01
4.605898559093475342e-01
6.140408515930175781e-01
1.134372591972351074e+00
2.178558349609375000e+00
2.886867046356201172e+00
1.484466671943664551e+00
1.266112327575683594e+00
1.689644575119018555e+00
2.121028661727905273e+00
6.761218607425689697e-02
5.927228331565856934e-01
8.950386047363281250e-01
2.399309635162353516e+00
2.560590982437133789e+00
8.135574460029602051e-01
8.579503297805786133e-01
-2.904250323772430420e-01
1.547763705253601074e+00
2.364788055419921875e+00
6.674912571907043457e-01
1.360505700111389160e+00
3.240713179111480713e-01
1.712841510772705078e+00
8.809809088706970215e-01
4.668148458003997803e-01
1.602046489715576172e+00
1.545146584510803223e+00
2.061219692230224609e+00
1.158472895622253418e+00
9.950557947158813477e-01
1.916083693504333496e+00
2.534763813018798828e+00
2.989649534225463867e+00
2.818572759628295898e+00
1.642388701438903809e+00
1.416764378547668457e+00
1.605829954147338867e+00
2.236611366271972656e+00
6.159459054470062256e-02
1.449756264686584473e+00
1.542454361915588379e+00
2.221281051635742188e+00
2.156013727188110352e+00
3.836975991725921631e-01
1.159506440162658691e+00
8.598402738571166992e-01
1.792631626129150391e+00
1.974531531333923340e+00
-3.641290068626403809e-01
9.977147579193115234e-01
-1.246163696050643921e-01
1.975952625274658203e+00
2.322321176528930664e+00
1.457170009613037109e+00
8.091105222702026367e-01
-3.282224535942077637e-01
1.168138265609741211e+00
1.066897511482238770e+00
-3.697493672370910645e-02
-4.983990490436553955e-01
-1.206526279449462891e+00
1.148984313011169434e+00
-5.943873524665832520e-01
-4.628792032599449158e-02
4.115132391452789307e-01
-1.583465635776519775e-01
1.541407108306884766e+00
-1.214941382408142090e+00
-1.323495149612426758e+00
-4.487242102622985840e-01
-3.936174213886260986e-01
7.379348278045654297e-01
9.924660623073577881e-02
-1.139366269111633301e+00
-4.669686257839202881e-01
5.053226947784423828e-01
1.157117009162902832e+00
-1.369719862937927246e+00
-1.294495940208435059e+00
-4.948576092720031738e-01
3.722944557666778564e-01
1.822766363620758057e-01
-1.575360536575317383e+00
-9.486246109008789062e-01
-8.811569809913635254e-01
9.053798317909240723e-01
7.905578017234802246e-01
-1.698400616645812988e+00
-1.352084279060363770e+00
-5.172062516212463379e-01
6.869005560874938965e-01
-6.080592274665832520e-01
-1.184072017669677734e+00
-1.184275031089782715e+00
-1.314424872398376465e+00
1.137796044349670410e+00
-1.390218883752822876e-01
-7.134783864021301270e-01
-3.769767880439758301e-01
-3.745948970317840576e-01
1.275793194770812988e+00
-3.583860769867897034e-02
-4.236130118370056152e-01
2.268141657114028931e-01
2.776443362236022949e-01
1.481709122657775879e+00
-1.276174902915954590e+00
-6.030722856521606445e-01
-2.175284177064895630e-01
0.000000000000000000e+00
1.206382274627685547e+00
-9.022392630577087402e-01
-1.227971315383911133e+00
-1.309602141380310059e+00
5.849802494049072266e-01
1.685392141342163086e+00
-1.248072266578674316e+00
-6.599563956260681152e-01
-1.008241295814514160e+00
5.122123956680297852e-01
-2.523289434611797333e-02
-1.085028767585754395e+00
-6.910968422889709473e-01
-5.182697176933288574e-01
1.188444375991821289e+00
4.357434213161468506e-01
-1.180873990058898926e+00
-6.154168844223022461e-01
-1.580821126699447632e-01
1.628182649612426758e+00
1.190679311752319336e+00
-2.706794738769531250e-01
-5.308943390846252441e-01
-1.132234454154968262e+00
1.645426392555236816e+00
-1.247547268867492676e+00
-9.075790047645568848e-01
-9.186173081398010254e-01
-8.459359407424926758e-01
1.283826470375061035e+00
-1.774434685707092285e+00
-1.272398352622985840e+00
-8.152772784233093262e-01
5.374967306852340698e-02
1.578606486320495605e+00
-1.550831437110900879e+00
-1.319099426269531250e+00
-1.138755559921264648e+00
6.972097754478454590e-01
7.675599455833435059e-01
-1.163643121719360352e+00
-1.098538160324096680e+00
-6.645421981811523438e-01
1.012486100196838379e+00
1.366557598114013672e+00
-1.133453726768493652e+00
-8.456246852874755859e-01
-7.434888482093811035e-01
7.451913952827453613e-01
8.629114031791687012e-01
-5.054377317428588867e-01
-8.616021275520324707e-01
-6.273461580276489258e-01
1.460100650787353516e+00
-5.434204339981079102e-01
-1.809438109397888184e+00
-2.332020759582519531e+00
-1.193636655807495117e+00
1.294495463371276855e+00
-1.790195941925048828e+00
-1.779562234878540039e+00
-2.111822128295898438e+00
-1.464132547378540039e+00
1.244367003440856934e+00
-1.903772115707397461e+00
-1.376931667327880859e+00
-9.633493423461914062e-01
-1.480361342430114746e+00
-1.017838001251220703e+00
-1.354273200035095215e+00
-4.387786984443664551e-01
-8.585228919982910156e-01
3.874959349632263184e-01
1.467383980751037598e+00
-1.238982439041137695e+00
-1.731544137001037598e+00
-1.147330045700073242e+00
-1.908029168844223022e-01
1.551745891571044922e+00
-1.072903633117675781e+00
-1.467474102973937988e+00
-6.149418950080871582e-01
1.146412372589111328e+00
1.253072857856750488e+00
-5.045450925827026367e-01
3.982409238815307617e-01
-1.630878299474716187e-01
9.590612053871154785e-01
-5.158032178878784180e-01
-9.840230345726013184e-01
-1.194704771041870117e+00
-7.691687345504760742e-01
1.721960067749023438e+00
-6.623738408088684082e-01
-1.630136966705322266e+00
-7.173559665679931641e-01
-7.848356366157531738e-01
8.594932556152343750e-01
6.652094721794128418e-01
-8.260055184364318848e-01
-7.302880287170410156e-01
2.206214368343353271e-01
1.579753398895263672e+00
-7.669976949691772461e-01
-4.801713526248931885e-01
-1.591424942016601562e-01
1.126136183738708496e+00
1.443450093269348145e+00
-1.401163101196289062e+00
-9.595346450805664062e-02
-8.201505988836288452e-02
1.307240724563598633e+00
1.912543416023254395e+00
-8.452150225639343262e-01
-1.278966199606657028e-02
2.964246571063995361e-01
1.488623976707458496e+00
2.078163146972656250e+00
6.038733720779418945e-01
-1.797305047512054443e-01
-1.437651515007019043e-01
1.259685277938842773e+00
1.361603140830993652e+00
3.100312948226928711e-01
4.857917129993438721e-01
6.141418218612670898e-01
1.350897669792175293e+00
-1.794660240411758423e-01
-1.805799603462219238e-01
-3.199584186077117920e-01
-1.417960375547409058e-01
1.924247622489929199e+00
-8.532191514968872070e-01
-1.220177769660949707e+00
-1.270408391952514648e+00
-4.872575104236602783e-01
-1.588271856307983398e-01
-1.301064729690551758e+00
-1.004330158233642578e+00
-1.037915825843811035e+00
-4.892458394169807434e-02
1.302416682243347168e+00
-1.102130651473999023e+00
-2.480037510395050049e-01
-6.832896471023559570e-01
3.677365481853485107e-01
9.898905754089355469e-01
-5.896454453468322754e-01
-1.410229504108428955e-01
-2.909488379955291748e-01
1.193745136260986328e+00
1.784155964851379395e+00
-1.319409489631652832e+00
-1.438370347023010254e-01
-2.936457097530364990e-01
1.184941530227661133e+00
2.874094545841217041e-01
-1.067454934120178223e+00
-1.471096992492675781e+00
-1.137777686119079590e+00
1.381526947021484375e+00
-4.369369447231292725e-01
-1.283475995063781738e+00
-8.841801881790161133e-01
-1.339618563652038574e-01
8.811960816383361816e-01
4.767580330371856689e-01
-3.057547807693481445e-01
-3.506439626216888428e-01
4.100339412689208984e-01
1.391356348991394043e+00
-1.347192764282226562e+00
-7.194371819496154785e-01
-4.373106956481933594e-01
4.931147992610931396e-01
1.078205823898315430e+00
-1.264198660850524902e+00
-1.177335023880004883e+00
-1.414252638816833496e+00
1.067880466580390930e-01
8.829558491706848145e-01
-1.511630535125732422e+00
-1.142019867897033691e+00
-1.475367069244384766e+00
-1.063192844390869141e+00
-9.293822050094604492e-01
-1.994969725608825684e+00
-1.750505447387695312e+00
-1.072597622871398926e+00
1.241858124732971191e+00
-1.876973360776901245e-01
-2.494635105133056641e+00
-2.176565170288085938e+00
-1.891813874244689941e+00
-5.913092494010925293e-01
-1.764058470726013184e+00
-1.978850364685058594e+00
-2.005970001220703125e+00
-1.357044219970703125e+00
1.078209400177001953e+00
-1.750844597816467285e+00
-1.422374010086059570e+00
-1.814823508262634277e+00
-1.733209371566772461e+00
-1.392292231321334839e-01
-3.513278365135192871e-01
-2.109601259231567383e+00
-2.419078111648559570e+00
4.007967412471771240e-01
1.271385192871093750e+00
-1.500651478767395020e+00
-1.360610008239746094e+00
-7.878198027610778809e-01
7.476178407669067383e-01
6.141421198844909668e-01
-1.315239310264587402e+00
-1.095641851425170898e+00
-1.336746335029602051e+00
4.880002140998840332e-01
1.381423115730285645e+00
-4.170861840248107910e-01
7.011370062828063965e-01
-1.517277806997299194e-01
1.207703232765197754e+00
1.737005114555358887e+00
1.334278434514999390e-01
-2.929191589355468750e-01
2.176286280155181885e-01
1.555600762367248535e+00
4.050430059432983398e-01
-9.002953767776489258e-01
-6.913885474205017090e-01
-3.297197222709655762e-01
1.689394593238830566e+00
-5.221609473228454590e-01
-5.626021027565002441e-01
-1.022418975830078125e+00
-7.524844408035278320e-01
1.575365543365478516e+00
-9.927785992622375488e-01
-8.368487954139709473e-01
-5.323334336280822754e-01
3.866264820098876953e-01
3.901587724685668945e-01
-1.137049078941345215e+00
-1.062132716178894043e+00
-7.804257869720458984e-01
9.713445305824279785e-01
1.336296200752258301e+00
-1.324025392532348633e+00
-5.771099925041198730e-01
-6.458353996276855469e-01
-5.030531883239746094e-01
1.740889400243759155e-01
-6.486912965774536133e-01
-6.383731365203857422e-01
-1.162703394889831543e+00
1.025002717971801758e+00
1.051900267601013184e+00
-8.738580346107482910e-01
-6.009266972541809082e-01
-4.462250471115112305e-01
5.399647355079650879e-01
-3.369580581784248352e-02
-1.372210383415222168e-01
-3.748467564582824707e-02
-9.914606809616088867e-03
1.436925530433654785e+00
-4.493677914142608643e-01
-2.364592105150222778e-01
-8.699891567230224609e-01
-7.656144499778747559e-01
1.284672021865844727e+00
-3.894676268100738525e-01
-7.447515130043029785e-01
-8.924259543418884277e-01
4.190121889114379883e-01
1.411895751953125000e+00
-5.167074203491210938e-01
-2.120697796344757080e-01
9.588957577943801880e-02
1.105542659759521484e+00
5.047426223754882812e-01
-9.524367451667785645e-01
-4.629819989204406738e-01
-9.746218472719192505e-02
1.186021924018859863e+00
1.699189066886901855e+00
-4.054235517978668213e-01
9.485846012830734253e-02
-9.978070855140686035e-03
4.103654325008392334e-01
1.258347511291503906e+00
9.305058121681213379e-01
-2.776975631713867188e-01
-5.197361484169960022e-02
1.308641672134399414e+00
1.663449406623840332e-01
-5.395358204841613770e-01
3.867232799530029297e-01
3.033956885337829590e-01
1.512507438659667969e+00
-8.716520667076110840e-01
-6.742291450500488281e-01
-3.077394068241119385e-01
3.126809597015380859e-01
1.784183740615844727e+00
-6.625763773918151855e-01
-4.627269804477691650e-01
-1.623967848718166351e-02
7.302252948284149170e-02
2.206206470727920532e-01
-6.052407622337341309e-01
-2.525713443756103516e-01
-9.486263245344161987e-02
5.627720355987548828e-01
1.372525930404663086e+00
-4.966418445110321045e-01
3.897561132907867432e-01
2.225534915924072266e-01
1.933816432952880859e+00
9.447416663169860840e-01
-3.298228085041046143e-01
4.699741005897521973e-01
-3.623979166150093079e-02
1.166661620140075684e+00
1.556800246238708496e+00
-3.649168610572814941e-01
-6.173462420701980591e-02
-3.350612223148345947e-01
1.275879859924316406e+00
2.066170454025268555e+00
8.218104839324951172e-01
-4.375938177108764648e-01
-2.842111885547637939e-01
1.329545974731445312e+00
-2.903146445751190186e-01
-3.174760639667510986e-01
6.732393056154251099e-02
4.338532388210296631e-01
1.464807152748107910e+00
-6.533524394035339355e-01
-4.967708885669708252e-01
-6.053479909896850586e-01
7.900877594947814941e-01
1.627519607543945312e+00
-5.255868434906005859e-01
-9.175367951393127441e-01
-6.667186617851257324e-01
5.160710811614990234e-01
1.127949953079223633e+00
3.160407841205596924e-01
-8.432092070579528809e-01
-5.251335501670837402e-01
4.889905154705047607e-01
7.301862239837646484e-01
-1.202853441238403320e+00
-4.320678710937500000e-01
-3.348353505134582520e-01
8.582934141159057617e-01
3.116644620895385742e-01
-1.423078656196594238e+00
-5.484263896942138672e-01
-5.306800603866577148e-01
1.229899406433105469e+00
-2.324604690074920654e-01
-1.610742688179016113e+00
-1.292671799659729004e+00
-1.016564011573791504e+00
-3.147099018096923828e-01
-1.011254787445068359e+00
-8.939899206161499023e-01
-1.007855415344238281e+00
-4.725250899791717529e-01
1.369378566741943359e+00
-5.444446206092834473e-01
-7.428849339485168457e-01
6.815166026353836060e-02
-3.944680392742156982e-01
5.822203159332275391e-01
-1.104903221130371094e+00
-7.337949275970458984e-01
1.584636867046356201e-01
3.521310687065124512e-01
9.038268923759460449e-01
-4.516723453998565674e-01
-6.647601723670959473e-01
-5.409076809883117676e-01
1.328585296869277954e-01
5.624930262565612793e-01
-9.365370869636535645e-01
-1.172662973403930664e-01
-4.360274374485015869e-01
2.266581803560256958e-01
2.548199146986007690e-02
-1.605726242065429688e+00
-1.388385534286499023e+00
-1.453533649444580078e+00
-6.172891855239868164e-01
-5.490915775299072266e-01
-1.734912753105163574e+00
-2.089975595474243164e+00
-1.024904012680053711e+00
9.394072294235229492e-01
-1.652917385101318359e+00
-2.068561315536499023e+00
-2.094564676284790039e+00
-1.047443509101867676e+00
4.091152846813201904e-01
-2.206032514572143555e+00
-1.660356998443603516e+00
-1.462221026420593262e+00
-1.108586430549621582e+00
4.504740536212921143e-01
-1.908902168273925781e+00
-1.808412790298461914e+00
-8.505738377571105957e-01
-8.612583279609680176e-01
2.681699953973293304e-02
-1.150936841964721680e+00
-2.035126924514770508e+00
-9.189302921295166016e-01
4.344122409820556641e-01
1.129187464714050293e+00
-8.057031035423278809e-01
-1.213178753852844238e+00
-9.566231966018676758e-01
4.083500802516937256e-01
3.826833963394165039e-01
-7.247024774551391602e-01
-1.146158576011657715e+00
-1.220239400863647461e+00
3.759591281414031982e-01
2.828084230422973633e-01
-1.341012001037597656e+00
-1.433146238327026367e+00
-1.400512456893920898e+00
9.086073189973831177e-02
-1.009528875350952148e+00
-1.224490523338317871e+00
-1.185271620750427246e+00
-4.295049607753753662e-01
1.343858599662780762e+00
-7.596189975738525391e-01
-9.477373361587524414e-01
-7.298800349235534668e-01
-8.527448177337646484e-01
2.404663860797882080e-01
-5.082260966300964355e-01
-2.771977186203002930e-01
1.195042431354522705e-01
3.276041746139526367e-01
1.253357052803039551e+00
-7.999460101127624512e-01
-1.262428313493728638e-01
4.727481901645660400e-01
8.052002787590026855e-01
1.673511147499084473e+00
7.622681856155395508e-01
-2.027522921562194824e-01
3.246940970420837402e-01
6.020541191101074219e-01
8.733020424842834473e-01
-9.805014729499816895e-01
-1.819839954376220703e+00
-1.519963026046752930e+00
5.218722820281982422e-01
-1.065217629075050354e-01
-1.203472495079040527e+00
-1.033949255943298340e+00
-8.989706039428710938e-01
7.467822432518005371e-01
-1.092096686363220215e+00
-2.169341087341308594e+00
-1.469386339187622070e+00
-5.958189964294433594e-01
8.064323067665100098e-01
-1.638856410980224609e+00
-2.124292373657226562e+00
-1.954336404800415039e+00
3.169037401676177979e-01
1.061437368392944336e+00
-1.579901814460754395e+00
-1.279641389846801758e+00
-1.549043655395507812e+00
-1.564618229866027832e+00
-3.096629977226257324e-01
-3.510324954986572266e-01
-3.752138912677764893e-01
-1.209262490272521973e+00
2.181260883808135986e-01
5.519800782203674316e-01
-1.673989772796630859e+00
-1.423582553863525391e+00
-1.623457193374633789e+00
3.130165338516235352e-01
8.810129016637802124e-02
-1.705998420715332031e+00
-1.620939850807189941e+00
-9.618276357650756836e-01
8.404801487922668457e-01
7.274331450462341309e-01
-1.638893961906433105e+00
-1.638384103775024414e+00
-1.692479729652404785e+00
-4.365948140621185303e-01
-1.520170211791992188e+00
-1.093581914901733398e+00
-4.463376104831695557e-01
-1.442501664161682129e+00
9.058915376663208008e-01
-1.198631167411804199e+00
-1.605957627296447754e+00
-1.163317680358886719e+00
-5.575677156448364258e-01
-5.187951326370239258e-01
-1.374623656272888184e+00
-1.690444469451904297e+00
-1.270763397216796875e+00
1.129296347498893738e-01
5.030655860900878906e-01
-1.344658255577087402e+00
-1.383477091789245605e+00
-1.678328990936279297e+00
-1.089076876640319824e+00
8.906658291816711426e-01
-1.630747795104980469e+00
-9.017904400825500488e-01
-3.848432898521423340e-01
3.604167401790618896e-01
6.216650009155273438e-01
-1.770680665969848633e+00
-1.618655204772949219e+00
-1.072892069816589355e+00
3.005649447441101074e-01
5.523481965065002441e-02
-1.995898842811584473e+00
-1.982954740524291992e+00
-1.178704977035522461e+00
9.655923247337341309e-01
-2.545734941959381104e-01
-9.385038018226623535e-01
-1.295412659645080566e+00
-7.099238038063049316e-01
9.158272147178649902e-01
3.671444356441497803e-01
-7.861636877059936523e-01
-6.356638073921203613e-01
-4.482325911521911621e-01
1.114742755889892578e+00
-1.461279749870300293e+00
-1.262844920158386230e+00
-1.174929141998291016e+00
-8.351433277130126953e-02
8.815236091613769531e-01
-1.492624521255493164e+00
-1.812146186828613281e+00
-8.765075802803039551e-01
3.160240128636360168e-02
6.436101794242858887e-01
-1.377114176750183105e+00
-9.790474772453308105e-01
-2.020528316497802734e+00
-2.187193393707275391e+00
-7.314596176147460938e-01
-1.431102991104125977e+00
-9.651705622673034668e-01
-1.309204220771789551e+00
6.987578421831130981e-02
-4.551999866962432861e-01
-2.263972043991088867e+00
-1.853146672248840332e+00
-2.547029495239257812e+00
3.759357705712318420e-02
-1.270714700222015381e-01
-2.446980237960815430e+00
-2.209412574768066406e+00
-1.213959693908691406e+00
9.848284721374511719e-01
-1.343939661979675293e+00
-2.086028337478637695e+00
-1.552450895309448242e+00
-1.467370748519897461e+00
4.611095786094665527e-01
-1.740961194038391113e+00
-8.228950500488281250e-01
-7.929221987724304199e-01
-4.778100550174713135e-02
7.156940102577209473e-01
-1.469212889671325684e+00
-8.669997453689575195e-01
-5.658243894577026367e-01
-5.665816664695739746e-01
-5.128339529037475586e-01
-7.918477654457092285e-01
-1.064720630645751953e+00
-1.007581710815429688e+00
-3.867312893271446228e-02
8.818256258964538574e-01
-4.813227951526641846e-01
-2.563289403915405273e-01
-1.551599383354187012e+00
-2.769161164760589600e-01
-8.639919012784957886e-02
-1.516443490982055664e+00
-1.039768099784851074e+00
-1.319235324859619141e+00
5.726320147514343262e-01
-6.492534875869750977e-01
-1.804346203804016113e+00
-1.095469594001770020e+00
-1.330123543739318848e+00
1.443579554557800293e+00
-9.055501818656921387e-01
-2.090914011001586914e+00
-2.451634407043457031e+00
-6.751061081886291504e-01
1.069904327392578125e+00
-1.616268754005432129e+00
-1.594030022621154785e+00
-1.422300815582275391e+00
-1.541150450706481934e+00
-7.099922299385070801e-01
-8.265100121498107910e-01
-1.296751737594604492e+00
-8.044010996818542480e-01
1.732712239027023315e-01
1.155297160148620605e+00
-1.241094827651977539e+00
-1.212058901786804199e+00
-8.580111265182495117e-01
5.343522429466247559e-01
1.291923522949218750e+00
-2.606796100735664368e-02
-1.081912517547607422e+00
-1.981557607650756836e-01
6.495900750160217285e-01
1.065211772918701172e+00
-6.044728755950927734e-01
-3.074488043785095215e-01
-1.125198841094970703e+00
2.871910929679870605e-01
-2.795297205448150635e-01
-3.957427442073822021e-01
1.216109991073608398e-01
-6.111469268798828125e-01
1.107482314109802246e+00
-8.325206041336059570e-01
-1.212138772010803223e+00
-6.174842119216918945e-01
-6.846507638692855835e-02
5.741739273071289062e-01
-9.719976782798767090e-01
-1.120306015014648438e+00
-6.036707758903503418e-01
4.310558140277862549e-01
8.629879355430603027e-01
-1.172325015068054199e+00
-2.919130623340606689e-01
5.490367859601974487e-02
-6.754524111747741699e-01
5.387378931045532227e-01
-2.075912952423095703e-01
-2.312752902507781982e-01
-1.280093379318714142e-02
3.399197459220886230e-01
7.656297087669372559e-01
-7.536594271659851074e-01
-5.546793341636657715e-01
-5.729173421859741211e-01
6.710435152053833008e-01
8.048040270805358887e-01
-4.524447321891784668e-01
-1.369983315467834473e+00
-8.916332125663757324e-01
9.007682800292968750e-01
2.231241911649703979e-01
-9.599394798278808594e-01
-7.697469592094421387e-01
-1.042375683784484863e+00
5.496427789330482483e-02
-1.004853606224060059e+00
-1.119480967521667480e+00
-8.051806092262268066e-01
-6.023711562156677246e-01
9.842195510864257812e-01
-1.825431108474731445e+00
-1.598051786422729492e+00
-5.716959238052368164e-01
1.089217066764831543e-01
6.030136346817016602e-01
-2.690390944480895996e-01
-1.061792612075805664e+00
-2.861854135990142822e-01
4.469394087791442871e-01
7.521445751190185547e-01
-1.681881994009017944e-01
-3.737908899784088135e-01
7.697334140539169312e-02
8.360666036605834961e-01
7.949559688568115234e-01
-5.670869946479797363e-01
-5.511809587478637695e-01
4.657790064811706543e-01
6.635839939117431641e-01
1.176540374755859375e+00
-4.342571198940277100e-01
1.780519261956214905e-02
3.561793267726898193e-01
1.453710794448852539e+00
-1.005002632737159729e-01
-2.284606099128723145e-01
-6.542440652847290039e-01
-2.831290066242218018e-01
1.348753929138183594e+00
-5.362563133239746094e-01
-6.595645844936370850e-02
-3.625053465366363525e-01
-1.047220587730407715e+00
8.773190379142761230e-01
-1.699089556932449341e-01
-6.816681027412414551e-01
-2.268753647804260254e-01
4.071244001388549805e-01
1.203278660774230957e+00
-1.958656072616577148e+00
-1.106629610061645508e+00
-3.185088932514190674e-02
2.438670992851257324e-01
8.861153125762939453e-01
-5.519914031028747559e-01
-6.873448491096496582e-01
-6.147382259368896484e-01
5.365730524063110352e-01
5.069453716278076172e-01
-8.544554114341735840e-01
-4.393210709095001221e-01
-4.820024073123931885e-01
-3.088645637035369873e-01
-4.777746200561523438e-01
-6.421940326690673828e-01
-1.907803118228912354e-01
-1.202188581228256226e-01
1.078084826469421387e+00
2.694247364997863770e-01
-1.467135667800903320e+00
-9.390238523483276367e-01
-5.636240243911743164e-01
1.660978317260742188e+00
-3.232093453407287598e-01
-6.663253903388977051e-01
-9.226819872856140137e-01
-5.938826128840446472e-02
1.303294181823730469e+00
-6.396524906158447266e-01
-1.209897398948669434e+00
-4.230760931968688965e-01
-3.230828046798706055e-01
8.141373842954635620e-02
-3.206403255462646484e-01
-1.266699671745300293e+00
5.419463664293289185e-02
6.855767369270324707e-01
7.029699087142944336e-01
-9.582774639129638672e-01
-8.787704110145568848e-01
-2.590083181858062744e-01
5.389735698699951172e-01
5.172141194343566895e-01
-3.018713295459747314e-01
-3.072971701622009277e-01
4.308919012546539307e-01
6.791285276412963867e-01
7.712329626083374023e-01
-7.447280883789062500e-01
-2.902921736240386963e-01
-9.540061354637145996e-01
-9.109085798263549805e-01
-8.340079784393310547e-01
-1.042975902557373047e+00
-8.696326017379760742e-01
-7.219997048377990723e-01
8.632583618164062500e-01
-1.082102656364440918e+00
-1.506767034530639648e+00
-1.331973791122436523e+00
-1.512873888015747070e+00
6.464086174964904785e-01
-2.448353767395019531e-01
-1.871954917907714844e+00
-2.163809537887573242e+00
-6.405956298112869263e-02
1.073196053504943848e+00
-1.661631464958190918e+00
-1.444471001625061035e+00
-6.645786762237548828e-01
6.210021674633026123e-03
2.237944602966308594e-01
-1.534770727157592773e+00
-9.213052392005920410e-01
-6.178897023200988770e-01
7.019167393445968628e-02
1.272511184215545654e-01
-1.550267815589904785e+00
-2.105414628982543945e+00
-1.125090360641479492e+00
2.499390766024589539e-02
1.369426727294921875e+00
-9.805853366851806641e-01
-1.555161476135253906e+00
-3.179046511650085449e-01
6.013031601905822754e-01
2.925167977809906006e-01
-1.282915353775024414e+00
-8.449242711067199707e-01
-9.449207782745361328e-01
6.765230298042297363e-01
-9.791488647460937500e-01
-1.137335419654846191e+00
-6.370349526405334473e-01
-6.895006299018859863e-01
1.046147942543029785e+00
-1.217655539512634277e+00
-1.597539305686950684e+00
-1.081146717071533203e+00
-2.971489131450653076e-01
-1.012159705162048340e+00
-1.415878415107727051e+00
-9.305745959281921387e-01
-6.114261150360107422e-01
5.120160579681396484e-01
5.934801697731018066e-01
-1.110317826271057129e+00
7.868456095457077026e-02
-6.955972909927368164e-01
-4.314386248588562012e-01
-4.704329669475555420e-01
-1.016108274459838867e+00
-7.047905325889587402e-01
8.227628469467163086e-02
1.767878532409667969e-01
7.065702676773071289e-01
-1.388282656669616699e+00
-1.655157446861267090e+00
-1.402366161346435547e+00
1.096085906028747559e-01
2.075724154710769653e-01
-1.398641943931579590e+00
-2.014119863510131836e+00
-8.758551478385925293e-01
8.048183321952819824e-01
-5.303462743759155273e-01
-1.723905205726623535e+00
-1.222568869590759277e+00
-1.040664076805114746e+00
8.640690445899963379e-01
-1.573330283164978027e+00
-1.960635066032409668e+00
-1.060539841651916504e+00
2.875113189220428467e-01
1.129745364189147949e+00
-1.447513818740844727e+00
-1.826101183891296387e+00
-1.059144973754882812e+00
-7.008278965950012207e-01
-8.813423514366149902e-01
-1.031929135322570801e+00
-8.992052674293518066e-01
-1.017774939537048340e+00
2.015198618173599243e-01
2.943386733531951904e-01
-1.661234855651855469e+00
-1.402177691459655762e+00
-1.447639942169189453e+00
-6.216358542442321777e-01
4.791577160358428955e-01
-1.745014786720275879e+00
-1.598945379257202148e+00
-6.574179530143737793e-01
2.991382181644439697e-01
7.297638058662414551e-01
-1.740826725959777832e+00
-2.295664310455322266e+00
-1.094667077064514160e+00
3.335817456245422363e-01
-1.042494535446166992e+00
-1.503672003746032715e+00
-1.303947925567626953e+00
-1.107428193092346191e+00
5.808039903640747070e-01
-1.094028115272521973e+00
-1.367800593376159668e+00
-1.208794355392456055e+00
-1.824859976768493652e+00
-2.324288606643676758e+00
-1.802433252334594727e+00
-1.776563644409179688e+00
-1.509821653366088867e+00
2.257605940103530884e-01
5.151149034500122070e-01
-1.949261903762817383e+00
-2.161468982696533203e+00
-1.308784484863281250e+00
-1.480202078819274902e-01
-2.182631045579910278e-01
-7.990644574165344238e-01
-8.232693672180175781e-01
-6.176134943962097168e-01
8.495781570672988892e-02
4.745586514472961426e-01
-9.916091561317443848e-01
-7.928115725517272949e-01
-1.814411878585815430e-01
5.901936292648315430e-01
-2.920312881469726562e-01
-1.144471764564514160e+00
-6.963448971509933472e-02
-2.979970872402191162e-01
8.283182978630065918e-01
-1.547751277685165405e-01
-1.479804039001464844e+00
-1.079944968223571777e+00
-8.266117572784423828e-01
9.788906574249267578e-01
7.036527395248413086e-01
-1.018268823623657227e+00
-8.236606121063232422e-01
-2.378886342048645020e-01
8.382103443145751953e-01
-9.739708304405212402e-01
-7.396600246429443359e-01
-1.099812865257263184e+00
-5.548523664474487305e-01
-5.912480875849723816e-02
-1.787289619445800781e+00
-1.409388065338134766e+00
-7.765545845031738281e-01
2.363642863929271698e-02
5.791156888008117676e-01
-5.662877559661865234e-01
-1.307932853698730469e+00
-5.052161216735839844e-01
-6.591144204139709473e-01
-1.431098207831382751e-02
-4.105055630207061768e-01
-5.825353860855102539e-01
2.225145995616912842e-01
4.120140969753265381e-01
1.284752011299133301e+00
3.076197206974029541e-01
5.530402064323425293e-01
6.228073239326477051e-01
1.470447659492492676e+00
9.467087388038635254e-01
7.221423983573913574e-01
9.825810194015502930e-01
8.057386279106140137e-01
1.210000157356262207e+00
4.750532805919647217e-01
1.753986477851867676e-01
3.393185138702392578e-02
7.596828937530517578e-01
1.594674825668334961e+00
-5.320642143487930298e-02
-1.758060455322265625e-01
1.493043303489685059e-01
9.595134258270263672e-01
9.835569262504577637e-01
-1.186860442161560059e+00
-1.786583214998245239e-01
9.018587321043014526e-02
4.870954900979995728e-02
-9.569531679153442383e-01
-8.568066954612731934e-01
-2.069104313850402832e-01
5.971041042357683182e-03
1.412333846092224121e-01
7.034206986427307129e-01
-6.786375641822814941e-01
-8.288196921348571777e-01
-8.084580302238464355e-01
5.022831559181213379e-01
6.548101902008056641e-01
-5.119400620460510254e-01
-6.377986669540405273e-01
-2.042744308710098267e-01
5.579252243041992188e-01
8.292414546012878418e-01
-5.190618634223937988e-01
-2.865189909934997559e-01
-8.701096475124359131e-02
9.580786824226379395e-01
-6.201711893081665039e-01
-4.389306008815765381e-01
-6.195532679557800293e-01
-2.857790589332580566e-01
1.301950216293334961e+00
-6.000784039497375488e-01
-9.817928075790405273e-01
-1.184586763381958008e+00
-7.864036560058593750e-01
-3.903231322765350342e-01
-1.070863842964172363e+00
-4.984664916992187500e-01
-3.614741265773773193e-01
3.435027003288269043e-01
4.910922348499298096e-01
-1.013472437858581543e+00
-2.341773808002471924e-01
-1.151126250624656677e-01
-1.428498029708862305e-01
6.189927086234092712e-02
-1.231091618537902832e+00
-1.206735134124755859e+00
1.999897509813308716e-01
4.077633321285247803e-01
1.113928318023681641e+00
-1.011615872383117676e+00
-1.452324271202087402e+00
-2.219704627990722656e+00
-2.062459588050842285e-01
4.833055436611175537e-01
-7.302358746528625488e-01
-1.693160176277160645e+00
-4.468062818050384521e-01
1.104049205780029297e+00
-6.749778389930725098e-01
-1.915266036987304688e+00
-7.277434468269348145e-01
-1.925998181104660034e-02
1.022397398948669434e+00
-1.631907939910888672e+00
-1.689171195030212402e+00
-1.187911391258239746e+00
-2.039724588394165039e-01
8.895819187164306641e-01
-1.366138458251953125e+00
-8.633119463920593262e-01
-8.428820371627807617e-01
-1.030887663364410400e-01
6.186923980712890625e-01
-1.672900915145874023e-01
5.258961915969848633e-01
6.016058102250099182e-02
1.709108799695968628e-01
7.640371322631835938e-01
-5.983064174652099609e-01
-2.453053593635559082e-01
6.927289813756942749e-02
8.465332984924316406e-01
1.083698391914367676e+00
-7.347959280014038086e-01
-4.168997704982757568e-01
5.842952132225036621e-01
6.705121994018554688e-01
1.284431695938110352e+00
-3.972925245761871338e-01
-3.955216705799102783e-01
-6.923081278800964355e-01
1.230024576187133789e+00
-2.225943803787231445e-01
-2.658300697803497314e-01
-2.933962941169738770e-01
1.842493116855621338e-01
1.464112520217895508e+00
-7.041953206062316895e-01
-7.373386025428771973e-01
3.289296030998229980e-01
5.151304006576538086e-01
1.975330263376235962e-01
-2.977578043937683105e-01
-1.370363384485244751e-01
4.227470457553863525e-01
7.415090799331665039e-01
1.245523691177368164e+00
-9.811437726020812988e-01
-3.526263535022735596e-01
-2.440419346094131470e-01
2.285257577896118164e-01
1.465368866920471191e+00
1.010775864124298096e-01
-2.388135790824890137e-01
1.334441006183624268e-01
3.497426807880401611e-01
1.242705583572387695e+00
-4.948637485504150391e-01
4.806351065635681152e-01
5.006531476974487305e-01
2.416835546493530273e+00
1.951428949832916260e-01
-2.718277834355831146e-02
1.347363740205764771e-01
2.382715791463851929e-01
1.525616526603698730e+00
1.329503297805786133e+00
6.388604044914245605e-01
1.161539554595947266e+00
9.558592438697814941e-01
2.740155935287475586e+00
4.044832885265350342e-01
5.888010263442993164e-01
9.129828214645385742e-01
1.023550271987915039e+00
1.619758725166320801e+00
-5.986304879188537598e-01
2.656123228371143341e-02
1.138263344764709473e+00
1.270220398902893066e+00
1.236421465873718262e+00
1.044961094856262207e+00
8.333961963653564453e-01
1.205830812454223633e+00
6.963369846343994141e-01
1.555915594100952148e+00
8.136282563209533691e-01
9.145078659057617188e-01
8.307393789291381836e-01
1.308186054229736328e+00
2.090906143188476562e+00
7.578853964805603027e-01
1.112553000450134277e+00
1.194957613945007324e+00
1.026336789131164551e+00
1.465637683868408203e+00
1.482978165149688721e-01
1.783913671970367432e-01
5.147383809089660645e-01
1.374017953872680664e+00
1.106986522674560547e+00
-5.546888113021850586e-01
-7.327204942703247070e-01
-3.403751179575920105e-02
1.529275178909301758e+00
1.690364032983779907e-01
-6.099997162818908691e-01
-1.961106806993484497e-01
4.044205844402313232e-01
1.231798171997070312e+00
-1.008156299591064453e+00
-6.178756356239318848e-01
2.672758400440216064e-01
4.602647125720977783e-01
7.568472623825073242e-01
-1.116682171821594238e+00
-5.869457721710205078e-01
-5.561253428459167480e-01
9.386043250560760498e-02
5.655077099800109863e-02
-9.423297643661499023e-01
-1.253600597381591797e+00
-2.899652421474456787e-01
3.101981878280639648e-01
1.436840772628784180e+00
-4.136640131473541260e-01
-8.308438062667846680e-01
-2.872066795825958252e-01
9.279669523239135742e-01
1.884790658950805664e-01
-3.933186233043670654e-01
6.473962962627410889e-02
-1.261399090290069580e-01
1.129333972930908203e+00
-1.359108090400695801e-01
-7.304601669311523438e-01
-1.193425282835960388e-01
4.702390134334564209e-01
1.163657307624816895e+00
4.438309371471405029e-01
-4.722605943679809570e-01
-1.225817129015922546e-01
7.230007648468017578e-02
1.424481630325317383e+00
-3.692564070224761963e-01
4.171714186668395996e-01
8.576195836067199707e-01
3.549328446388244629e-01
1.175521969795227051e+00
-1.224387362599372864e-01
6.688350439071655273e-01
9.061338305473327637e-01
4.755334854125976562e-01
9.822465181350708008e-01
-2.500569820404052734e-01
8.508225083351135254e-01
3.512531816959381104e-01
1.303417444229125977e+00
2.021470546722412109e+00
1.356487274169921875e+00
5.085728690028190613e-02
8.188099861145019531e-01
1.009663462638854980e+00
2.249807357788085938e+00
4.962628185749053955e-01
1.207558035850524902e+00
8.974213600158691406e-01
1.252327203750610352e+00
1.043358564376831055e+00
9.229658246040344238e-01
4.735823571681976318e-01
3.676485717296600342e-01
1.550654530525207520e+00
7.046286016702651978e-02
1.643247902393341064e-01
3.987125456333160400e-01
8.948047161102294922e-01
1.512131571769714355e+00
-1.164798259735107422e+00
-7.561677694320678711e-01
2.660123109817504883e-01
5.117307305335998535e-01
1.125955581665039062e+00
-1.455454349517822266e+00
-5.081354975700378418e-01
-6.896377801895141602e-01
-6.931707859039306641e-01
8.145064711570739746e-01
4.954487085342407227e-02
-9.684239327907562256e-02
6.773215532302856445e-01
4.459350705146789551e-01
5.644735693931579590e-01
-1.483650445938110352e+00
-5.069683194160461426e-01
-3.056234121322631836e-01
7.884895205497741699e-01
4.698325097560882568e-01
-1.631087541580200195e+00
-1.344938755035400391e+00
-4.925005733966827393e-01
1.003447532653808594e+00
2.171850949525833130e-01
-1.274454236030578613e+00
-1.014962553977966309e+00
-1.565675884485244751e-01
-9.358283132314682007e-02
-1.169916987419128418e+00
-8.966351151466369629e-01
-3.601014316082000732e-01
4.296096563339233398e-01
1.126303315162658691e+00
-1.212296128273010254e+00
-1.257753014564514160e+00
-5.154250860214233398e-01
-5.319583043456077576e-02
3.734035193920135498e-01
5.175654217600822449e-02
-7.634239792823791504e-01
-7.846626043319702148e-01
3.776953518390655518e-01
3.971815407276153564e-01
-1.622426033020019531e+00
-1.991926789283752441e+00
-2.482465028762817383e+00
-6.793323159217834473e-01
-3.875424265861511230e-01
-2.397298336029052734e+00
-1.944151163101196289e+00
-1.243040084838867188e+00
1.318784654140472412e-01
1.492426991462707520e-01
-2.027864694595336914e+00
-1.331698060035705566e+00
-1.507094860076904297e+00
-8.573338389396667480e-02
-9.908823370933532715e-01
-1.754972219467163086e+00
-1.644351005554199219e+00
-1.068133234977722168e+00
1.352710485458374023e+00
-8.870172500610351562e-01
-1.510685324668884277e+00
-1.575186252593994141e+00
-5.287797451019287109e-01
4.813790917396545410e-01
-4.562689363956451416e-01
-1.445460200309753418e+00
-6.259914636611938477e-01
6.014629006385803223e-01
1.278359770774841309e+00
-1.789082050323486328e+00
-2.235506534576416016e+00
-6.768250465393066406e-01
3.520258069038391113e-01
6.098644733428955078e-01
-1.495764493942260742e+00
-1.519127964973449707e+00
-3.470097184181213379e-01
1.351308822631835938e-01
7.048804759979248047e-01
-1.550311446189880371e+00
-1.185881495475769043e+00
-1.186707139015197754e+00
-4.674284756183624268e-01
1.766089946031570435e-01
-1.572362899780273438e+00
-8.176463246345520020e-01
-5.903970003128051758e-01
6.623278260231018066e-01
6.313039064407348633e-01
-1.446471333503723145e+00
-1.099454283714294434e+00
-7.715361714363098145e-01
3.680219054222106934e-01
-1.069279313087463379e+00
-1.550919175148010254e+00
-8.489582538604736328e-01
-7.540541142225265503e-02
1.212730288505554199e+00
-7.272441983222961426e-01
-8.388372063636779785e-01
-9.044741988182067871e-01
-1.307251691818237305e+00
-6.377530097961425781e-01
-4.097679257392883301e-01
-1.048625588417053223e+00
5.064361542463302612e-02
6.066338419914245605e-01
6.720604300498962402e-01
-1.937594175338745117e+00
-1.423143744468688965e+00
-1.094937086105346680e+00
5.002694204449653625e-02
5.643079280853271484e-01
-1.387835621833801270e+00
-1.323367714881896973e+00
-3.166171610355377197e-01
7.468011230230331421e-02
4.755666851997375488e-01
-1.784727215766906738e+00
-1.791866540908813477e+00
-2.540685415267944336e+00
-1.522110700607299805e+00
-2.003942489624023438e+00
-1.839217305183410645e+00
-1.351047992706298828e+00
-5.387042760848999023e-01
1.126606464385986328e+00
-9.601393342018127441e-01
-2.437562704086303711e+00
-2.088168144226074219e+00
-1.879133105278015137e+00
-4.885080456733703613e-01
-2.017787218093872070e+00
-2.266255140304565430e+00
-1.978414177894592285e+00
-2.272854745388031006e-01
1.012776374816894531e+00
-1.687139987945556641e+00
-1.605294704437255859e+00
-1.223406434059143066e+00
-1.353493809700012207e+00
-1.629469394683837891e-01
-1.514110088348388672e+00
-1.881326079368591309e+00
-1.904974579811096191e-01
1.323722898960113525e-01
4.577081501483917236e-01
-2.012892723083496094e+00
-2.209597587585449219e+00
-1.529895305633544922e+00
-1.710591614246368408e-01
-2.161467820405960083e-01
-1.793205618858337402e+00
-2.278878211975097656e+00
-1.645098447799682617e+00
2.302994728088378906e-01
4.808480143547058105e-01
-1.200243473052978516e+00
-1.709943771362304688e+00
-1.762490749359130859e+00
3.456082940101623535e-01
-1.564126908779144287e-01
-1.203703880310058594e+00
-9.309679269790649414e-01
-2.127265371382236481e-02
1.323219418525695801e+00
-1.207066297531127930e+00
-1.235186576843261719e+00
-5.944404602050781250e-01
-2.785946428775787354e-01
7.456767559051513672e-01
-1.353372573852539062e+00
-1.628738641738891602e+00
-8.097962141036987305e-01
-4.500689804553985596e-01
7.469255924224853516e-01
-1.345696926116943359e+00
-1.015206575393676758e+00
-1.089296102523803711e+00
-1.088089108467102051e+00
-3.814285248517990112e-02
-1.240437269210815430e+00
-1.326121687889099121e+00
-2.630425244569778442e-02
3.864697515964508057e-01
7.542257905006408691e-01
-1.331635475158691406e+00
-7.870574593544006348e-01
-1.518725156784057617e-01
7.150257825851440430e-01
3.048807680606842041e-01
-9.266279339790344238e-01
-1.336720466613769531e+00
-9.608896374702453613e-01
1.127977848052978516e+00
1.593352556228637695e-01
-5.358683466911315918e-01
-8.050221800804138184e-01
-9.411600828170776367e-01
4.405185878276824951e-01
-1.218438506126403809e+00
-8.194428086280822754e-01
-3.903874158859252930e-01
2.917198836803436279e-01
1.173118472099304199e+00
-1.362946510314941406e+00
-8.451077342033386230e-01
-5.280834436416625977e-01
-7.120347023010253906e-01
-9.020351171493530273e-01
-1.463083505630493164e+00
-7.598683238029479980e-01
-2.102142572402954102e-01
1.321190893650054932e-01
9.852993488311767578e-01
-1.108090996742248535e+00
-3.935267925262451172e-01
-6.587273478507995605e-01
-1.613130122423171997e-01
1.755205392837524414e+00
-1.147377043962478638e-01
-2.513622939586639404e-01
2.224311679601669312e-01
6.720772981643676758e-01
1.420644164085388184e+00
-3.102605938911437988e-01
-2.979246973991394043e-01
4.749442040920257568e-01
1.055305957794189453e+00
1.904633194208145142e-01
-2.506818175315856934e-01
-7.649289965629577637e-01
-2.394502162933349609e-01
1.548991560935974121e+00
-5.303105711936950684e-01
-1.857622712850570679e-01
1.002165898680686951e-01
-3.366185724735260010e-02
4.095646142959594727e-01
5.078747272491455078e-01
2.344278059899806976e-02
9.527931809425354004e-01
6.615418195724487305e-01
1.370582461357116699e+00
-1.263353228569030762e+00
-8.735509514808654785e-01
3.010215051472187042e-02
-4.971648380160331726e-02
9.104626178741455078e-01
-9.000377655029296875e-01
-3.808438777923583984e-01
1.138994172215461731e-01
2.662243545055389404e-01
1.095538496971130371e+00
-4.285880029201507568e-01
-2.558444440364837646e-01
-5.829523205757141113e-01
8.535206913948059082e-01
4.953593611717224121e-01
-7.964240312576293945e-01
-5.847986936569213867e-01
2.893075346946716309e-01
1.185439229011535645e+00
3.558580577373504639e-01
-8.768154978752136230e-01
-4.316791296005249023e-01
-2.017402350902557373e-01
4.247398078441619873e-01
-9.158583283424377441e-01
-9.137660264968872070e-01
-4.991393983364105225e-01
1.024158409563824534e-04
1.306813836097717285e+00
-1.231314778327941895e+00
-1.383109092712402344e-01
3.885440826416015625e-01
8.252014219760894775e-02
2.449035048484802246e-01
4.738973826169967651e-02
-2.686846554279327393e-01
1.176591157913208008e+00
4.550381898880004883e-01
9.830706119537353516e-01
-1.334756851196289062e+00
-1.295457124710083008e+00
-1.276311427354812622e-01
5.062250494956970215e-01
1.420048594474792480e+00
-3.675785958766937256e-01
-7.666318416595458984e-01
-1.910206377506256104e-01
4.468074738979339600e-01
1.176243185997009277e+00
-6.899913549423217773e-01
-1.584920659661293030e-02
-6.500400304794311523e-01
1.049958229064941406e+00
-1.326658278703689575e-01
-1.948030292987823486e-01
-2.997989654541015625e-01
3.738424926996231079e-02
1.577476859092712402e+00
-1.170204952359199524e-01
-3.859452009201049805e-01
-3.572875857353210449e-01
-3.240756094455718994e-01
7.287081480026245117e-01
8.128982782363891602e-01
-6.916599273681640625e-01
9.095721691846847534e-02
2.876790761947631836e-01
1.410707712173461914e+00
-9.825249314308166504e-01
2.207023352384567261e-01
7.218834012746810913e-02
-3.919296711683273315e-02
9.670057296752929688e-01
-8.690096139907836914e-01
-3.815115988254547119e-01
5.821427702903747559e-01
5.523141622543334961e-01
1.410746455192565918e+00
-6.257430315017700195e-01
-3.327830731868743896e-01
-3.144456744194030762e-01
1.029153108596801758e+00
2.512825250625610352e+00
6.408884525299072266e-01
-4.327478706836700439e-01
1.384329050779342651e-02
9.831413030624389648e-01
1.375047802925109863e+00
-4.614474177360534668e-01
-1.451887637376785278e-01
-1.545733511447906494e-01
9.574287533760070801e-01
-4.862127304077148438e-01
-8.095088005065917969e-01
-3.272364735603332520e-01
2.022183239459991455e-01
1.426485776901245117e+00
-7.512656450271606445e-01
-9.059416651725769043e-01
-9.054083824157714844e-01
-6.021686792373657227e-01
-3.222495615482330322e-01
-9.212642908096313477e-01
-3.773510158061981201e-01
1.641610264778137207e-01
1.755885928869247437e-01
1.095930457115173340e+00
-1.097352147102355957e+00
1.008035093545913696e-01
-9.368424117565155029e-02
-1.422810912132263184e+00
1.097104623913764954e-01
-3.435379266738891602e-01
-4.120111763477325439e-01
3.937785029411315918e-01
5.287763476371765137e-01
1.655041933059692383e+00
-6.173491477966308594e-01
-6.998232603073120117e-01
-6.290287375450134277e-01
1.606198310852050781e+00
1.646654248237609863e+00
-2.295710444450378418e-01
-6.226047277450561523e-01
1.763601303100585938e-01
1.105885386466979980e+00
4.212381541728973389e-01
-3.496932983398437500e-01
7.342785000801086426e-01
2.576204836368560791e-01
1.395619392395019531e+00
-3.502435088157653809e-01
-7.536994814872741699e-01
1.359761953353881836e-01
5.752063989639282227e-01
1.528361558914184570e+00
-1.342130184173583984e+00
-9.358837008476257324e-01
-8.366461843252182007e-02
5.265101194381713867e-01
-9.640439599752426147e-02
-8.096984028816223145e-01
1.574839092791080475e-02
4.541341662406921387e-01
1.734506189823150635e-01
1.165191650390625000e+00
-7.329955697059631348e-01
-1.819330006837844849e-01
1.803111582994461060e-01
1.203329563140869141e+00
5.967206954956054688e-01
-5.839557051658630371e-01
-4.664540290832519531e-02
2.684527337551116943e-01
9.600703716278076172e-01
1.080946207046508789e+00
-8.083138465881347656e-01
-3.111954629421234131e-01
-3.879302144050598145e-01
8.641830086708068848e-01
7.347426414489746094e-01
-1.756033003330230713e-01
-4.040752947330474854e-01
1.781278848648071289e-01
1.405195951461791992e+00
-6.331561803817749023e-01
-3.820190727710723877e-01
-4.621875286102294922e-01
-4.969094097614288330e-01
4.925095438957214355e-01
-1.592477083206176758e+00
-1.373178243637084961e+00
-3.138151466846466064e-01
-1.887800097465515137e-01
1.041226625442504883e+00
-1.360483407974243164e+00
-1.171908736228942871e+00
-8.045086860656738281e-01
-4.900757670402526855e-01
3.056802451610565186e-01
-2.310161888599395752e-01
-1.002723336219787598e+00
-8.049092441797256470e-02
1.907042115926742554e-01
5.789490342140197754e-01
-1.224868297576904297e+00
-3.552567660808563232e-01
2.807158790528774261e-02
4.827879071235656738e-01
3.998166024684906006e-01
-9.174956679344177246e-01
-7.899027466773986816e-01
-2.516592144966125488e-01
1.170739889144897461e+00
9.579893201589584351e-02
-1.628779649734497070e+00
-1.297774314880371094e+00
-1.291783928871154785e+00
-3.684091269969940186e-01
-8.615981936454772949e-01
-8.698848485946655273e-01
-9.047974348068237305e-01
-1.838657259941101074e-01
9.691154956817626953e-01
-1.687709212303161621e+00
-1.535187721252441406e+00
-8.789964914321899414e-01
-1.134575486183166504e+00
-4.807591736316680908e-01
-1.673011660575866699e+00
-1.288289666175842285e+00
-3.098783493041992188e-01
2.848921716213226318e-01
1.092329263687133789e+00
-1.662608861923217773e+00
-1.427491903305053711e+00
-5.617420077323913574e-01
3.550481796264648438e-01
1.304720520973205566e+00
7.195872813463211060e-02
-2.997130751609802246e-01
-4.880921244621276855e-01
4.935237467288970947e-01
1.287984490394592285e+00
-4.522551894187927246e-01
1.714984774589538574e-01
3.624169230461120605e-01
1.705866098403930664e+00
6.541430950164794922e-02
-4.613800346851348877e-01
-8.696740865707397461e-02
5.349413752555847168e-01
1.461379528045654297e+00
-4.933330118656158447e-01
-1.214303493499755859e+00
-5.885496139526367188e-01
-1.402948647737503052e-01
7.292143702507019043e-01
3.668169304728507996e-02
-8.192337155342102051e-01
2.036082446575164795e-01
-4.712058976292610168e-02
9.013899564743041992e-01
-1.798633217811584473e+00
-1.564235210418701172e+00
-6.344165802001953125e-01
-3.619544804096221924e-01
3.171967864036560059e-01
-1.716395020484924316e+00
-1.159911274909973145e+00
-1.140124499797821045e-01
1.466906964778900146e-01
9.894056916236877441e-01
-1.276857495307922363e+00
-1.354709625244140625e+00
-1.069427132606506348e+00
-9.066527336835861206e-02
3.970907256007194519e-02
-9.469006061553955078e-01
-8.985409736633300781e-01
-6.390036940574645996e-01
9.957361221313476562e-01
-2.584106922149658203e-01
-9.534376263618469238e-01
-7.675185799598693848e-02
-2.644399702548980713e-01
1.260564029216766357e-01
-1.383690834045410156e+00
-1.226298093795776367e+00
-2.180101722478866577e-01
-1.072466447949409485e-01
1.469359517097473145e+00
-9.962261319160461426e-01
-1.220517158508300781e+00
-7.966583371162414551e-01
3.958585858345031738e-02
7.358295917510986328e-01
-3.494801521301269531e-01
-2.120385617017745972e-01
1.535164356231689453e+00
3.310375809669494629e-01
5.066191554069519043e-01
-1.212107777595520020e+00
-2.805064618587493896e-01
-5.048894882202148438e-01
2.879726886749267578e-01
1.652054190635681152e-01
-1.219359397888183594e+00
-1.546604037284851074e+00
-1.720389723777770996e-01
7.457049489021301270e-01
5.568266510963439941e-01
-1.213598966598510742e+00
-9.093759059906005859e-01
-9.936897754669189453e-01
3.758259117603302002e-01
-1.463874459266662598e+00
-1.058984875679016113e+00
-5.021185874938964844e-01
-4.280664622783660889e-01
1.057201623916625977e+00
-7.323560118675231934e-01
-1.068077445030212402e+00
-3.808414638042449951e-01
-1.532000899314880371e-01
7.031881213188171387e-01
-8.561518192291259766e-01
-1.953180909156799316e+00
-4.945435374975204468e-02
2.818411290645599365e-01
1.387797474861145020e+00
-1.281693935394287109e+00
-8.249413967132568359e-01
2.909128665924072266e-01
3.991962969303131104e-01
1.191883325576782227e+00
-8.314002752304077148e-01
-2.887417972087860107e-01
1.718772649765014648e-01
-4.840805009007453918e-02
6.517740488052368164e-01
-1.078468680381774902e+00
-8.355091214179992676e-01
-1.445331126451492310e-01
8.990674614906311035e-01
1.425350666046142578e+00
-1.209661245346069336e+00
-1.134568929672241211e+00
-2.880908250808715820e-01
8.328347802162170410e-01
5.623497366905212402e-01
-1.411277770996093750e+00
-1.258882403373718262e+00
-4.036429822444915771e-01
1.101475596427917480e+00
-1.546089291572570801e+00
-1.496922254562377930e+00
-8.402183055877685547e-01
-4.593033194541931152e-01
1.247293591499328613e+00
-1.313882827758789062e+00
-1.215171694755554199e+00
-5.508034825325012207e-01
-9.821707010269165039e-01
-7.254087924957275391e-01
-2.058341741561889648e+00
-1.249674081802368164e+00
1.907260417938232422e-01
2.793495655059814453e-01
1.060042142868041992e+00
-1.745507597923278809e+00
-1.225346326828002930e+00
-1.159839510917663574e+00
-2.275065898895263672e+00
-7.531046867370605469e-01
-1.053599834442138672e+00
-9.817291498184204102e-01
-7.211799025535583496e-01
1.610675454139709473e-01
6.256617307662963867e-01
-1.395878553390502930e+00
-6.853376626968383789e-01
-1.126403927803039551e+00
2.990211844444274902e-01
6.115875840187072754e-01
-9.690681099891662598e-01
-1.248191237449645996e+00
-3.940370976924896240e-01
1.397124409675598145e+00
-3.055737912654876709e-01
-1.611038684844970703e+00
-1.601398825645446777e+00
-7.654210329055786133e-01
1.077350854873657227e+00
-1.540368199348449707e+00
-1.664675712585449219e+00
-2.857525348663330078e-01
4.724755138158798218e-02
1.103101372718811035e+00
-1.654275774955749512e+00
-1.245015501976013184e+00
-9.973579645156860352e-01
-1.837148904800415039e+00
-1.119097948074340820e+00
-1.812106013298034668e+00
-1.339965581893920898e+00
-1.041327714920043945e+00
-7.909021526575088501e-02
8.345751166343688965e-01
-1.100681066513061523e+00
-1.467325568199157715e+00
-1.616234183311462402e+00
-1.181656956672668457e+00
-2.057678997516632080e-01
-1.152583956718444824e+00
-8.412202596664428711e-01
-4.632497131824493408e-01
8.370526432991027832e-01
2.090798169374465942e-01
-1.904889464378356934e+00
-9.007618427276611328e-01
-5.265557765960693359e-01
4.546907246112823486e-01
-3.862949460744857788e-02
-1.859775781631469727e+00
-1.214902758598327637e+00
-3.162742257118225098e-01
1.321257114410400391e+00
-1.370236635208129883e+00
-2.550871372222900391e+00
-1.764972329139709473e+00
-8.660030364990234375e-01
6.638835072517395020e-01
-1.746527433395385742e+00
-1.543733835220336914e+00
-6.401819586753845215e-01
-3.127824664115905762e-01
7.181184887886047363e-01
-2.454855203628540039e+00
-1.582318425178527832e+00
-1.342185974121093750e+00
-1.642204880714416504e+00
-5.804999470710754395e-01
-1.731049418449401855e+00
-1.659179568290710449e+00
-3.596097826957702637e-01
2.572171390056610107e-01
7.621510028839111328e-01
-2.145161390304565430e+00
-1.152969121932983398e+00
-1.246568322181701660e+00
-2.297706305980682373e-01
8.064433932304382324e-01
-9.355764985084533691e-01
-8.325569629669189453e-01
-4.112881124019622803e-01
7.467646002769470215e-01
-9.116362333297729492e-01
-1.950844883918762207e+00
-1.292040824890136719e+00
-1.126718401908874512e+00
6.204833388328552246e-01
-1.730104207992553711e+00
-2.151676177978515625e+00
-1.421154260635375977e+00
2.590722590684890747e-02
1.429569602012634277e+00
-9.578600525856018066e-01
-9.520170092582702637e-01
-6.796018481254577637e-01
-4.488232433795928955e-01
6.257646679878234863e-01
-2.650884985923767090e-01
-9.960667490959167480e-01
2.668362557888031006e-01
4.746003746986389160e-01
8.437315821647644043e-01
-1.513915896415710449e+00
-8.632443547248840332e-01
2.561856210231781006e-01
1.013479113578796387e+00
9.596583247184753418e-01
-1.127067327499389648e+00
-5.793558359146118164e-01
6.056491658091545105e-02
1.062676429748535156e+00
1.099078655242919922e+00
-5.734007358551025391e-01
-2.439998984336853027e-01
3.838367164134979248e-01
1.290321707725524902e+00
1.217475652694702148e+00
5.585543513298034668e-01
9.527927041053771973e-01
7.388094067573547363e-01
1.370559334754943848e+00
-7.239331007003784180e-01
-1.038262128829956055e+00
-6.450582295656204224e-02
2.537539787590503693e-02
1.170763015747070312e+00
-7.132617831230163574e-01
-5.926823019981384277e-01
-5.831733345985412598e-01
4.492817521095275879e-01
1.282536268234252930e+00
-8.233577013015747070e-01
-6.327537298202514648e-01
-6.252028346061706543e-01
-7.394397854804992676e-01
-7.416430860757827759e-02
-9.398062825202941895e-01
-4.123924672603607178e-01
5.404751300811767578e-01
4.781545698642730713e-01
1.266431808471679688e+00
-9.246057868003845215e-01
-3.344237506389617920e-01
7.167052030563354492e-01
1.387554168701171875e+00
1.786120653152465820e+00
-1.398116201162338257e-01
1.611078232526779175e-01
1.794791370630264282e-01
1.355758905410766602e+00
1.036382794380187988e+00
6.231115460395812988e-01
6.579184532165527344e-01
6.931281089782714844e-01
2.036932468414306641e+00
1.970913261175155640e-01
-3.256056606769561768e-01
2.054850757122039795e-01
4.133570194244384766e-01
1.564446687698364258e+00
-5.200727581977844238e-01
-1.440232545137405396e-01
1.472742408514022827e-01
1.029442667961120605e+00
1.272454261779785156e+00
8.129284381866455078e-01
1.091725304722785950e-01
1.142592191696166992e+00
4.784121215343475342e-01
1.347563862800598145e+00
-1.415795326232910156e+00
-2.816343605518341064e-01
-5.449698567390441895e-01
5.699144601821899414e-01
7.092654705047607422e-01
-1.051877975463867188e+00
-7.888251543045043945e-01
2.831567265093326569e-02
7.287850379943847656e-01
7.352545261383056641e-01
-1.516007900238037109e+00
-5.034497380256652832e-01
-3.063113987445831299e-01
1.148685693740844727e+00
-5.365012884140014648e-01
-1.080137133598327637e+00
-5.013577342033386230e-01
-1.153747811913490295e-01
1.703935265541076660e+00
3.349626064300537109e-02
-4.142726957798004150e-01
-9.627023339271545410e-02
-1.381328999996185303e-01
8.859670162200927734e-01
-1.116883993148803711e+00
-3.495109975337982178e-01
6.987394094467163086e-01
5.758178830146789551e-01
1.386557102203369141e+00
-8.914286494255065918e-01
-3.527770638465881348e-01
6.228408589959144592e-02
7.172604799270629883e-01
1.451915740966796875e+00
1.173099398612976074e+00
-5.808334946632385254e-01
7.941352725028991699e-01
7.232022881507873535e-01
7.840164303779602051e-01
-6.112023591995239258e-01
1.491975933313369751e-01
-6.194296479225158691e-01
1.034883975982666016e+00
8.002983927726745605e-01
-4.107608497142791748e-01
7.307733595371246338e-02
-6.991974264383316040e-02
1.041059732437133789e+00
2.139145135879516602e-01
-1.560406327247619629e+00
-4.805649220943450928e-01
-2.640207111835479736e-01
6.690548658370971680e-01
-9.891304373741149902e-01
-1.354243159294128418e+00
-4.834748506546020508e-01
1.407116204500198364e-01
1.316304683685302734e+00
-9.596144556999206543e-01
-8.049376010894775391e-01
-1.028555154800415039e+00
-5.906137228012084961e-01
7.872366309165954590e-01
-2.284816801548004150e-01
-1.910547971725463867e+00
5.872305035591125488e-01
6.051436066627502441e-01
2.228373050689697266e+00
3.279083967208862305e-01
2.254165887832641602e+00
3.223469734191894531e+00
2.080478906631469727e+00
3.140311479568481445e+00
1.307764291763305664e+00
1.623732686042785645e+00
1.975922703742980957e+00
1.314564585685729980e+00
1.989440679550170898e+00
2.705557644367218018e-01
1.174468517303466797e+00
1.568858027458190918e+00
2.160430431365966797e+00
2.102880716323852539e+00
1.636213660240173340e+00
8.736824989318847656e-01
4.589928984642028809e-01
1.772343754768371582e+00
2.653678953647613525e-01
3.018583953380584717e-01
6.809113621711730957e-01
9.038274288177490234e-01
2.207095146179199219e+00
-3.007240295410156250e-01
-2.813590764999389648e-01
1.012491345405578613e+00
7.267814278602600098e-01
1.894412755966186523e+00
-3.695658445358276367e-01
7.619394659996032715e-01
5.049187541007995605e-01
1.028049066662788391e-01
7.852955460548400879e-01
8.187404274940490723e-02
-1.165359765291213989e-01
7.784643769264221191e-01
7.271552681922912598e-01
1.361136436462402344e+00
-1.731495559215545654e-01
6.429839879274368286e-02
1.741352975368499756e-01
1.671641349792480469e+00
7.018501758575439453e-01
-1.541720032691955566e-01
6.919252872467041016e-02
2.071365118026733398e-01
1.687700986862182617e+00
1.065041899681091309e+00
3.239554762840270996e-01
8.245986104011535645e-01
1.810491561889648438e+00
2.072232961654663086e+00
1.994699954986572266e+00
1.655436515808105469e+00
1.842170715332031250e+00
8.931595683097839355e-01
1.856535077095031738e+00
-5.473057031631469727e-01
-6.052342429757118225e-02
9.872793555259704590e-01
7.705154418945312500e-01
1.891608357429504395e+00
-7.069088220596313477e-01
-5.443013906478881836e-01
6.780909895896911621e-01
6.008388400077819824e-01
1.401061296463012695e+00
-7.306185960769653320e-01
-2.466456778347492218e-02
-2.286251485347747803e-01
-1.036995291709899902e+00
-1.154617369174957275e-01
-4.794395267963409424e-01
-8.985574841499328613e-01
5.333860516548156738e-01
6.566145420074462891e-01
7.991514801979064941e-01
-9.757595062255859375e-01
1.982491910457611084e-01
7.549054026603698730e-01
1.569513678550720215e+00
1.374014377593994141e+00
1.363011747598648071e-01
-2.787705659866333008e-01
1.177049130201339722e-01
1.527143716812133789e+00
-8.431539684534072876e-02
3.535774070769548416e-03
-3.557927906513214111e-01
2.762654237449169159e-02
1.358070492744445801e+00
-9.713531136512756348e-01
-9.131187796592712402e-01
2.843097448348999023e-01
5.781914591789245605e-01
1.540690660476684570e+00
-1.187683820724487305e+00
-9.622298479080200195e-01
-8.809552341699600220e-02
4.425055682659149170e-01
-3.760606050491333008e-02
-1.012639999389648438e+00
-1.144695997238159180e+00
2.978621423244476318e-01
5.626756548881530762e-01
1.076261162757873535e+00
-7.358853220939636230e-01
-1.470869332551956177e-01
-3.005979061126708984e-01
4.926277101039886475e-01
1.627230882644653320e+00
-6.557006835937500000e-01
-4.082658588886260986e-01
1.649065911769866943e-01
1.208424925804138184e+00
8.523801565170288086e-01
-7.592624425888061523e-01
6.364142894744873047e-01
6.098862886428833008e-01
2.065829277038574219e+00
1.807690858840942383e-01
-4.668075144290924072e-01
1.654128730297088623e-01
3.212473392486572266e-01
1.638514280319213867e+00
-7.441889047622680664e-01
-4.443007707595825195e-01
-1.379184126853942871e-01
-6.399455070495605469e-01
-1.232725083827972412e-01
-1.244445443153381348e+00
-9.491570591926574707e-01
1.700686961412429810e-01
-3.062452655285596848e-03
1.131777405738830566e+00
-1.850831627845764160e+00
-1.156408429145812988e+00
-8.470468521118164062e-01
-2.330479770898818970e-01
1.113111495971679688e+00
-5.024942159652709961e-01
-1.254139900207519531e+00
2.554407119750976562e-01
5.973702073097229004e-01
7.947352528572082520e-01
-9.907375574111938477e-01
2.243432104587554932e-01
6.736949831247329712e-02
1.130201458930969238e+00
4.461480081081390381e-01
-1.207880139350891113e+00
-2.483959347009658813e-01
-2.343201041221618652e-01
1.356489896774291992e+00
-2.152109146118164062e-01
-7.247285246849060059e-01
-5.063918828964233398e-01
2.488078773021697998e-01
6.001748442649841309e-01
-4.969896674156188965e-01
-5.756137371063232422e-01
-9.773537516593933105e-03
5.099080801010131836e-01
1.460631251335144043e+00
-1.638316869735717773e+00
-8.051320910453796387e-01
-4.582304954528808594e-01
3.726271688938140869e-01
5.521962642669677734e-01
-1.150698184967041016e+00
-1.301302194595336914e+00
3.205060362815856934e-01
3.171157240867614746e-01
1.182063221931457520e+00
-1.498167753219604492e+00
-1.884862899780273438e+00
-1.559032917022705078e+00
3.706757724285125732e-01
4.846822023391723633e-01
-1.499989986419677734e+00
-1.269873499870300293e+00
-8.669990897178649902e-01
8.767753839492797852e-01
3.406539559364318848e-01
-1.949733614921569824e+00
-1.139400124549865723e+00
-1.681377887725830078e+00
-4.734950959682464600e-01
-1.474315166473388672e+00
-1.721141457557678223e+00
-7.494569420814514160e-01
-4.470976889133453369e-01
1.140066504478454590e+00
-1.755020260810852051e+00
-2.249646902084350586e+00
-1.820123910903930664e+00
-1.824776768684387207e+00
-6.161815524101257324e-01
-2.041621923446655273e+00
-1.617607593536376953e+00
-5.058036446571350098e-01
1.244303509593009949e-01
1.073215723037719727e+00
-1.899350404739379883e+00
-1.423408627510070801e+00
-9.858006238937377930e-01
-7.356716990470886230e-01
4.199065864086151123e-01
-7.594044804573059082e-01
-1.272230148315429688e+00
4.056437015533447266e-01
6.785991191864013672e-01
5.004271268844604492e-01
-2.402062654495239258e+00
-2.171393156051635742e+00
-1.575605869293212891e+00
6.887602806091308594e-01
-2.144444137811660767e-01
-1.787119269371032715e+00
-1.268358826637268066e+00
-1.242669224739074707e+00
1.116902709007263184e+00
-7.154970765113830566e-01
-1.925402760505676270e+00
-1.338380813598632812e+00
-1.018286347389221191e+00
-7.342112064361572266e-01
-2.193474292755126953e+00
-1.900405287742614746e+00
-9.446155428886413574e-01
-1.011884659528732300e-01
1.292258143424987793e+00
-1.816455841064453125e+00
-1.353030562400817871e+00
-1.203815102577209473e+00
-2.777997851371765137e-01
6.812947988510131836e-01
-8.201659917831420898e-01
-1.196508765220642090e+00
2.082139253616333008e-01
2.419008314609527588e-01
5.469380617141723633e-01
-2.947480678558349609e+00
-2.316891431808471680e+00
-1.570103406906127930e+00
-2.258307337760925293e-01
-9.996079206466674805e-01
-2.912133693695068359e+00
-1.363100528717041016e+00
-9.289503097534179688e-01
5.928521156311035156e-01
-1.712386310100555420e-01
-1.995746493339538574e+00
-1.814404845237731934e+00
-1.335474371910095215e+00
1.043492674827575684e+00
1.050460100173950195e+00
-1.210077643394470215e+00
-5.657635331153869629e-01
-5.690343976020812988e-01
1.528225898742675781e+00
-5.786194205284118652e-01
-1.292838454246520996e+00
-7.688007950782775879e-01
-7.812348753213882446e-02
1.323630928993225098e+00
-1.510219097137451172e+00
-9.358603358268737793e-01
1.005912497639656067e-01
5.534625649452209473e-01
1.600727558135986328e+00
-1.453745365142822266e+00
-8.356742858886718750e-01
-4.516154825687408447e-01
-1.200823783874511719e+00
-6.392042636871337891e-01
-8.799143433570861816e-01
-2.717775106430053711e-01
3.940678238868713379e-01
6.554393172264099121e-01
7.095337510108947754e-01
-1.341112852096557617e+00
-6.608315706253051758e-01
-9.223755598068237305e-01
1.450219601392745972e-01
-9.182614088058471680e-01
-1.588215827941894531e+00
-5.504255890846252441e-01
-4.819694459438323975e-01
1.441051483154296875e+00
-1.733404099941253662e-01
-1.328457474708557129e+00
-1.118729710578918457e+00
-3.463809788227081299e-01
1.307324647903442383e+00
8.693988919258117676e-01
-1.488002419471740723e+00
-2.095238864421844482e-02
4.189430177211761475e-01
1.425881743431091309e+00
-1.037846207618713379e+00
-6.088007688522338867e-01
2.174845337867736816e-01
2.486122101545333862e-01
1.211907863616943359e+00
-1.466997742652893066e+00
-1.109956145286560059e+00
3.888710141181945801e-01
6.572700142860412598e-01
1.306858658790588379e+00
-1.780607938766479492e+00
-1.270227313041687012e+00
-1.228748440742492676e+00
-1.010866522789001465e+00
-9.136454015970230103e-02
-6.956348419189453125e-01
-4.287371039390563965e-01
-2.420243173837661743e-01
1.014824390411376953e+00
2.627696692943572998e-01
-1.309478759765625000e+00
-5.358732342720031738e-01
-3.326324820518493652e-01
1.694323539733886719e+00
-1.044764757156372070e+00
-1.299688339233398438e+00
-4.519496560096740723e-01
-1.168096344918012619e-02
1.684107780456542969e+00
-2.376951873302459717e-01
-9.964980483055114746e-01
-1.091128513216972351e-01
8.217254281044006348e-01
1.556722998619079590e+00
1.698096513748168945e+00
6.282073259353637695e-02
1.814236164093017578e+00
7.460890412330627441e-01
1.509561061859130859e+00
-1.238835215568542480e+00
3.520538210868835449e-01
9.423421025276184082e-01
5.762733817100524902e-01
1.059079647064208984e+00
-1.356559395790100098e+00
-6.542772054672241211e-01
7.794625759124755859e-01
8.560694456100463867e-01
9.735965132713317871e-01
-1.320243358612060547e+00
-7.915726304054260254e-01
-1.284070372581481934e+00
-2.214101888239383698e-02
-4.143834710121154785e-01
-7.848865389823913574e-01
-7.289128750562667847e-02
-5.580535531044006348e-01
1.565413832664489746e+00
5.701773166656494141e-01
-2.367562353610992432e-01
9.256731867790222168e-01
1.051638841629028320e+00
2.180791139602661133e+00
2.107817649841308594e+00
3.637301921844482422e-01
1.641238927841186523e+00
1.273152112960815430e+00
1.987530589103698730e+00
-3.589545786380767822e-01
-3.443079814314842224e-02
1.208838105201721191e+00
1.421204686164855957e+00
2.146425485610961914e+00
-9.196799993515014648e-02
3.858777284622192383e-01
1.129615783691406250e+00
9.357165694236755371e-01
1.528379917144775391e+00
-1.137432456016540527e+00
-4.064594507217407227e-01
-3.797715604305267334e-01
5.899174213409423828e-01
1.520412921905517578e+00
-1.215409994125366211e+00
-9.955819249153137207e-01
6.893731355667114258e-01
8.680368065834045410e-01
4.833642542362213135e-01
-2.055835247039794922e+00
-1.030546426773071289e+00
-4.031264185905456543e-01
1.140054821968078613e+00
-1.042210221290588379e+00
-1.229776144027709961e+00
-2.172041684389114380e-01
-3.665198683738708496e-01
1.359132528305053711e+00
-6.641852259635925293e-01
-1.537477731704711914e+00
-9.236594438552856445e-01
-8.314087390899658203e-01
-2.121971845626831055e-01
-1.522325158119201660e+00
-1.283105850219726562e+00
-3.342399001121520996e-01
1.637787371873855591e-01
1.657451629638671875e+00
-1.082237243652343750e+00
-7.900548577308654785e-01
-6.475300192832946777e-01
4.657102227210998535e-01
1.300652623176574707e+00
-2.063838541507720947e-01
-4.121090471744537354e-01
1.419801473617553711e+00
6.530119776725769043e-01
7.584220170974731445e-01
-2.106391429901123047e+00
-5.006458163261413574e-01
-9.487292170524597168e-01
2.604751884937286377e-01
4.494650661945343018e-02
-1.757628202438354492e+00
-1.260956287384033203e+00
-1.097033381462097168e+00
1.017002105712890625e+00
9.908536594593897462e-05
-1.652810931205749512e+00
-1.721792101860046387e+00
-1.007250785827636719e+00
-5.941887944936752319e-02
-1.845558047294616699e+00
-1.054049968719482422e+00
-3.645190894603729248e-01
-2.541586458683013916e-01
1.299892187118530273e+00
-1.363591670989990234e+00
-1.345777273178100586e+00
-1.040924429893493652e+00
2.801675535738468170e-02
1.246782660484313965e+00
-1.068623781204223633e+00
-1.920822858810424805e+00
6.672451496124267578e-01
3.913599550724029541e-01
1.040424346923828125e+00
-1.961821675300598145e+00
-1.404904007911682129e+00
-1.190532922744750977e+00
-3.996458053588867188e-01
-1.141748949885368347e-01
-1.573023438453674316e+00
-5.631265640258789062e-01
-4.363073408603668213e-01
4.564149081707000732e-01
1.112663671374320984e-01
-1.776439785957336426e+00
-1.874704241752624512e+00
-1.516867518424987793e+00
3.765400350093841553e-01
-1.421226859092712402e+00
-1.816074848175048828e+00
-7.821105122566223145e-01
-4.203621149063110352e-01
1.480568170547485352e+00
-1.090392231941223145e+00
-1.781944751739501953e+00
-1.689845561981201172e+00
-1.689181566238403320e+00
-6.294116377830505371e-01
-1.402241826057434082e+00
-8.618809580802917480e-01
-1.351397186517715454e-01
5.821104720234870911e-02
1.194530248641967773e+00
-1.990934252738952637e+00
-1.474017500877380371e+00
-5.172877907752990723e-01
-5.950567498803138733e-02
7.593959569931030273e-01
-1.580973625183105469e+00
-1.330041646957397461e+00
7.594493627548217773e-01
4.337845742702484131e-01
6.093653440475463867e-01
-2.227326631546020508e+00
-1.997974753379821777e+00
-2.009396791458129883e+00
-1.118290498852729797e-01
-4.986913204193115234e-01
-1.653285384178161621e+00
-1.075743198394775391e+00
-1.327728390693664551e+00
5.869626402854919434e-01
-1.286838173866271973e+00
-3.007358551025390625e+00
-2.485427379608154297e+00
-2.353198051452636719e+00
-5.796605944633483887e-01
-1.971938014030456543e+00
-4.652377128601074219e+00
-2.417573451995849609e+00
-8.004596829414367676e-01
6.529376506805419922e-01
-1.798567891120910645e+00
-2.095879077911376953e+00
-2.114033222198486328e+00
-1.151754021644592285e+00
3.852748274803161621e-01
-2.514448404312133789e+00
-2.520261526107788086e+00
-1.493705153465270996e+00
-1.599421650171279907e-01
9.464756250381469727e-01
-2.242811918258666992e+00
-1.996113181114196777e+00
-1.638875842094421387e+00
-2.400109291076660156e+00
-1.790007591247558594e+00
-2.066773414611816406e+00
-1.572902441024780273e+00
-4.118356704711914062e-01
4.840549528598785400e-01
3.890092372894287109e-01
-1.723621606826782227e+00
-1.454013466835021973e+00
-1.680983066558837891e+00
3.375613689422607422e-01
8.598984777927398682e-02
-2.090095520019531250e+00
-1.323777288198471069e-01
-9.193774461746215820e-01
1.186183691024780273e+00
-5.931218862533569336e-01
-1.707335948944091797e+00
-1.257459878921508789e+00
-1.223084807395935059e+00
1.086431264877319336e+00
-8.854098320007324219e-01
-2.056379556655883789e+00
-1.126326918601989746e+00
-8.435567840933799744e-03
1.176369786262512207e+00
-1.655035257339477539e+00
-1.440684914588928223e+00
-1.732276558876037598e+00
-1.311048626899719238e+00
-8.696872591972351074e-01
-1.719353675842285156e+00
-1.091809630393981934e+00
4.006445109844207764e-01
6.907422542572021484e-01
7.705345153808593750e-01
-2.367507934570312500e+00
-1.565374970436096191e+00
-1.898483991622924805e+00
-1.063843488693237305e+00
-1.385860800743103027e+00
-1.768414378166198730e+00
-1.214459657669067383e+00
-9.037324786186218262e-01
9.510166049003601074e-01
-3.174724057316780090e-02
-1.660941362380981445e+00
-1.281453967094421387e+00
-1.607685208320617676e+00
4.554030001163482666e-01
2.529208064079284668e-01
-2.122459650039672852e+00
-3.894745409488677979e-01
5.464333668351173401e-02
1.139652729034423828e+00
-1.356674790382385254e+00
-1.851874709129333496e+00
-8.370993137359619141e-01
-3.304641246795654297e-01
6.317306160926818848e-01
-1.851274490356445312e+00
-1.923202872276306152e+00
-9.735866785049438477e-01
-2.979820966720581055e-01
3.436939716339111328e-01
-2.384619474411010742e+00
-2.325308084487915039e+00
-2.349246501922607422e+00
-1.675482749938964844e+00
-7.960670590400695801e-01
-2.494232892990112305e+00
-1.744852781295776367e+00
-2.119671702384948730e-01
2.559331655502319336e-01
-2.003217935562133789e-01
-2.346134901046752930e+00
-1.625432729721069336e+00
-2.116761207580566406e+00
2.125424444675445557e-01
-1.034683227539062500e+00
-2.537281274795532227e+00
-1.522986531257629395e+00
-1.547576785087585449e+00
1.003857970237731934e+00
-5.930380225181579590e-01
-1.788716673851013184e+00
-1.361835837364196777e+00
-1.671194434165954590e+00
-7.842845320701599121e-01
-1.700360059738159180e+00
-1.632495760917663574e+00
-1.175106391310691833e-01
2.232543826103210449e-01
9.991587996482849121e-01
-1.826494455337524414e+00
-1.629477381706237793e+00
-1.421994209289550781e+00
-1.403760552406311035e+00
-6.726128458976745605e-01
-1.703417301177978516e+00
-1.786837577819824219e+00
-3.904830813407897949e-01
3.760679066181182861e-01
8.235547542572021484e-01
-1.731590270996093750e+00
-1.253898262977600098e+00
-1.633118748664855957e+00
-7.568919658660888672e-01
6.811619997024536133e-01
-1.240149974822998047e+00
-3.572876751422882080e-01
-2.251295447349548340e-01
7.872546911239624023e-01
2.695311009883880615e-01
-1.772797465324401855e+00
-5.315099358558654785e-01
1.472496092319488525e-01
1.696566462516784668e+00
-8.093942999839782715e-01
-9.332316517829895020e-01
1.056092604994773865e-01
-8.587568067014217377e-03
1.332048296928405762e+00
-6.696853041648864746e-01
-5.491740107536315918e-01
-3.460146486759185791e-01
-4.837811291217803955e-01
-4.718919992446899414e-01
-1.218425154685974121e+00
-5.185019373893737793e-01
3.918032348155975342e-01
4.424197077751159668e-01
1.128405809402465820e+00
-1.970792412757873535e+00
-1.587753415107727051e+00
-4.585746824741363525e-01
2.781204283237457275e-01
5.728626251220703125e-01
-1.042677998542785645e+00
-1.478439569473266602e+00
4.612773954868316650e-01
6.282486915588378906e-01
5.352513194084167480e-01
-1.012086391448974609e+00
3.702395036816596985e-02
-4.147346615791320801e-01
1.310892939567565918e+00
5.229040384292602539e-01
-6.408793926239013672e-01
4.657242596149444580e-01
-1.974615156650543213e-01
1.530997514724731445e+00
6.651463359594345093e-02
-6.844408512115478516e-01
-1.554919499903917313e-02
2.392351925373077393e-01
1.495067119598388672e+00
1.529358983039855957e+00
-3.824440836906433105e-01
2.306084632873535156e-01
4.676448106765747070e-01
1.622384190559387207e+00
-5.075451731681823730e-02
-4.015585184097290039e-01
6.214801073074340820e-01
7.606775164604187012e-01
1.535654067993164062e+00
-6.963526010513305664e-01
-1.266137808561325073e-01
7.528863549232482910e-01
6.834134459495544434e-01
1.507270455360412598e+00
-1.236633777618408203e+00
-4.286935925483703613e-01
4.445192590355873108e-02
1.178785681724548340e+00
1.666974306106567383e+00
-2.665185034275054932e-01
-2.318677455186843872e-01
2.508221864700317383e-01
9.353554844856262207e-01
3.762785792350769043e-01
-1.238330602645874023e+00
-4.417456388473510742e-01
-5.345495343208312988e-01
1.116666793823242188e+00
-6.679878830909729004e-01
-9.590120911598205566e-01
-5.768006667494773865e-02
4.060376435518264771e-02
1.413260459899902344e+00
-9.552069306373596191e-01
-1.613279819488525391e+00
-1.081070184707641602e+00
-4.384495615959167480e-01
7.008489370346069336e-01
1.162471175193786621e-01
-1.610583543777465820e+00
-2.166209816932678223e-01
1.094299331307411194e-01
1.058002233505249023e+00
-1.233917951583862305e+00
-1.008121609687805176e+00
-1.974884718656539917e-01
6.933074444532394409e-02
6.680828332901000977e-01
-1.167766332626342773e+00
-9.272977113723754883e-01
3.322688043117523193e-01
8.645113110542297363e-01
5.513554215431213379e-01
-2.013557910919189453e+00
-5.920166969299316406e-01
-1.357642173767089844e+00
-6.169766187667846680e-01
-7.305679321289062500e-01
-1.031098365783691406e+00
-5.189166665077209473e-01
-1.023101925849914551e+00
1.161619901657104492e+00
-2.107763866661116481e-04
-1.192340493202209473e+00
-4.510253071784973145e-01
-2.912052869796752930e-01
1.138733386993408203e+00
9.565517902374267578e-01
1.149581298232078552e-01
8.477908372879028320e-01
5.482420921325683594e-01
1.209528923034667969e+00
-8.729392886161804199e-01
-6.473779678344726562e-01
7.222852855920791626e-02
2.424928247928619385e-01
1.524783730506896973e+00
-1.150741934776306152e+00
-7.320720553398132324e-01
3.509043455123901367e-01
5.412729382514953613e-01
1.295161008834838867e+00
-8.157002329826354980e-01
1.087192818522453308e-02
-1.738730221986770630e-01
-6.302385330200195312e-01
-3.428667783737182617e-01
-7.233887910842895508e-01
-1.160978302359580994e-01
-4.600449930876493454e-03
1.130425214767456055e+00
3.286544978618621826e-01
-1.368677616119384766e+00
-5.604736804962158203e-01
-3.586180210113525391e-01
1.135325551033020020e+00
1.089720487594604492e+00
-1.403823345899581909e-01
-1.200128272175788879e-01
-3.417301177978515625e-01
1.504271745681762695e+00
-2.566443383693695068e-01
-9.375177025794982910e-01
1.010977476835250854e-01
9.378697723150253296e-02
1.321719408035278320e+00
-1.164427399635314941e+00
-1.235863327980041504e+00
7.528506517410278320e-01
5.888048410415649414e-01
1.312218546867370605e+00
-1.625850439071655273e+00
-7.302870750427246094e-01
-2.429841756820678711e-01
-2.225606739521026611e-01
-1.437999457120895386e-01
-5.882922410964965820e-01
-4.006492793560028076e-01
1.914350688457489014e-01
6.079691052436828613e-01
6.834301352500915527e-01
-1.252700209617614746e+00
-7.404474169015884399e-02
-2.907516658306121826e-01
6.690199375152587891e-01
1.262513875961303711e+00
6.493492424488067627e-02
2.161052674055099487e-01
7.243525981903076172e-02
1.251394271850585938e+00
4.647878706455230713e-01
-7.040528655052185059e-01
1.203553199768066406e+00
9.189242720603942871e-01
2.099958419799804688e+00
1.601880788803100586e-01
-2.149994671344757080e-01
2.926839590072631836e-01
6.328758597373962402e-01
1.700758576393127441e+00
-1.557231396436691284e-01
5.205851197242736816e-01
1.253522038459777832e+00
1.526096105575561523e+00
2.266951799392700195e+00
1.716490030288696289e+00
1.135975956916809082e+00
2.526161432266235352e+00
1.131721615791320801e+00
1.666478276252746582e+00
-3.978018164634704590e-01
8.840159773826599121e-01
1.097345709800720215e+00
1.062123894691467285e+00
2.026050567626953125e+00
1.420328021049499512e-01
9.755368828773498535e-01
8.397955298423767090e-01
1.218542814254760742e+00
1.054012775421142578e+00
-8.128461241722106934e-01
2.418051958084106445e-01
4.015649855136871338e-01
1.767944574356079102e+00
-2.898910343647003174e-01
-3.832116127014160156e-01
1.117006659507751465e+00
5.797934532165527344e-01
1.671320557594299316e+00
-7.306476682424545288e-02
-2.693233191967010498e-01
1.839465051889419556e-01
2.012796700000762939e-01
1.433379173278808594e+00
-1.861275732517242432e-01
-6.870515346527099609e-01
5.469300150871276855e-01
4.355883002281188965e-01
1.342143535614013672e+00
-1.110356092453002930e+00
-1.596445441246032715e-01
-2.167384326457977295e-01
7.655540108680725098e-01
1.236989021301269531e+00
-9.742865562438964844e-01
-3.223170042037963867e-01
1.121836423873901367e+00
1.007740378379821777e+00
1.193841576576232910e+00
-1.125037908554077148e+00
1.158475950360298157e-01
-2.633989453315734863e-01
5.282865762710571289e-01
7.163635492324829102e-01
-9.623823761940002441e-01
2.677342295646667480e-01
-6.346944570541381836e-01
9.492104053497314453e-01
-2.464825063943862915e-01
-1.279275178909301758e+00
-7.487009763717651367e-01
-7.172698974609375000e-01
-5.033791065216064453e-01
-1.358752489089965820e+00
-8.849236965179443359e-01
-4.190769791603088379e-01
1.421187631785869598e-02
1.043383359909057617e+00
-1.444271922111511230e+00
-1.750343441963195801e+00
-1.687241315841674805e+00
-5.772281289100646973e-01
6.014595627784729004e-01
-8.824914097785949707e-01
-2.228239297866821289e+00
-1.212455630302429199e-01
1.958132386207580566e-01
8.057156205177307129e-01
-1.802454471588134766e+00
-8.937830328941345215e-01
-8.299700617790222168e-01
-1.194913163781166077e-01
-3.639390766620635986e-01
-1.679952979087829590e+00
-9.771156907081604004e-01
-3.277505040168762207e-01
6.358560323715209961e-01
1.125972867012023926e-01
-2.063581943511962891e+00
-1.586116790771484375e+00
-1.444766759872436523e+00
6.618595123291015625e-01
6.269377470016479492e-02
-1.285571694374084473e+00
-9.702313542366027832e-01
-1.063130378723144531e+00
8.783639073371887207e-01
-9.872953891754150391e-01
-1.318587064743041992e+00
-5.241042971611022949e-01
-1.142743587493896484e+00
6.736832261085510254e-01
-1.097234487533569336e+00
-1.627144217491149902e+00
-5.567460060119628906e-01
4.920286685228347778e-02
1.258557438850402832e+00
-1.421201825141906738e+00
-1.124734520912170410e+00
-1.020055174827575684e+00
-6.550776958465576172e-01
-9.851564466953277588e-02
-1.094936370849609375e+00
-1.007955789566040039e+00
2.891549170017242432e-01
5.199224352836608887e-01
7.645701169967651367e-01
-2.048112154006958008e+00
-1.316065907478332520e+00
-1.360944151878356934e+00
-6.939231604337692261e-02
9.212315082550048828e-01
-1.701196074485778809e+00
-6.871843338012695312e-01
-8.784975111484527588e-02
1.083047151565551758e+00
-3.203405439853668213e-01
-1.898240566253662109e+00
-6.540904045104980469e-01
-4.673427641391754150e-01
1.123769879341125488e+00
-1.050268411636352539e+00
-1.033619523048400879e+00
-2.951990962028503418e-01
-1.861325204372406006e-01
1.317976474761962891e+00
-8.069061636924743652e-01
-9.850648641586303711e-01
-7.242972850799560547e-01
-6.871915459632873535e-01
3.602495044469833374e-02
-1.432868123054504395e+00
-1.205359458923339844e+00
1.649941802024841309e-01
4.430356621742248535e-01
1.445543527603149414e+00
-1.248937964439392090e+00
-6.767418980598449707e-01
-8.716692030429840088e-02
5.729511976242065430e-01
1.133720993995666504e+00
5.151073932647705078e-01
2.381581962108612061e-01
5.697292685508728027e-01
7.264870405197143555e-01
3.458387851715087891e-01
-9.434331655502319336e-01
9.475541114807128906e-01
2.629963755607604980e-01
1.596562862396240234e+00
6.232677772641181946e-02
-4.605070352554321289e-01
2.750472724437713623e-01
-2.274129092693328857e-01
1.677137255668640137e+00
-1.290866583585739136e-01
-7.351041436195373535e-01
-2.330198436975479126e-01
-5.982853174209594727e-01
5.771188139915466309e-01
-5.799626708030700684e-01
-5.089629292488098145e-01
6.200572252273559570e-01
4.150651097297668457e-01
1.402717113494873047e+00
-1.131250143051147461e+00
-4.409426450729370117e-01
4.683411121368408203e-01
2.891440093517303467e-01
-1.639661937952041626e-01
-8.740419745445251465e-01
-6.531196832656860352e-01
7.901961207389831543e-01
8.674067258834838867e-01
1.059649467468261719e+00
-1.389000058174133301e+00
-7.680284976959228516e-01
-8.411182165145874023e-01
-1.424973178654909134e-02
7.520531415939331055e-01
-5.916248559951782227e-01
-1.377982669509947300e-03
-5.685822963714599609e-01
9.169787168502807617e-01
-2.051353603601455688e-01
-1.358109116554260254e+00
-3.810597360134124756e-01
-6.394429802894592285e-01
1.186998844146728516e+00
-1.041835546493530273e+00
-1.240264892578125000e+00
-5.412201881408691406e-01
-1.801278442144393921e-01
1.188325285911560059e+00
-1.399568676948547363e+00
-1.438608288764953613e+00
-1.576904773712158203e+00
-1.090135335922241211e+00
3.753183186054229736e-01
-9.369525313377380371e-01
-1.946299433708190918e+00
-4.801044464111328125e-01
-7.229346316307783127e-03
9.702051877975463867e-01
-1.917758584022521973e+00
-1.110653638839721680e+00
-8.290865421295166016e-01
-4.037337899208068848e-01
2.497318685054779053e-01
-1.985273003578186035e+00
-1.436681270599365234e+00
-2.662942409515380859e-01
6.976838111877441406e-01
4.721930325031280518e-01
-1.810700654983520508e+00
-8.163792490959167480e-01
-1.956735730171203613e+00
-1.279200911521911621e+00
-1.738704681396484375e+00
-1.151642560958862305e+00
3.029735982418060303e-01
-6.758512258529663086e-01
1.132333278656005859e+00
-9.867540001869201660e-01
-1.262884736061096191e+00
-5.226307511329650879e-01
-8.716030120849609375e-01
-1.014495268464088440e-01
-1.142155647277832031e+00
-1.160240650177001953e+00
5.369513481855392456e-02
2.564309537410736084e-01
1.349927425384521484e+00
-1.191927552223205566e+00
-1.576428294181823730e+00
-1.160780906677246094e+00
-2.034497410058975220e-01
1.005905389785766602e+00
-1.065673351287841797e+00
-1.389675378799438477e+00
6.791474819183349609e-01
5.623015761375427246e-01
6.932358145713806152e-01
-1.724344849586486816e+00
-7.863155007362365723e-01
-8.728446364402770996e-01
3.131342828273773193e-01
-1.464469730854034424e-01
-1.733491897583007812e+00
-8.303307294845581055e-01
-6.376701593399047852e-01
1.234294414520263672e+00
-1.971298083662986755e-02
-1.670621752738952637e+00
-1.237686514854431152e+00
-1.335649013519287109e+00
-8.310683816671371460e-02
-1.335450410842895508e+00
-8.322253227233886719e-01
-5.987743139266967773e-01
-4.059378504753112793e-01
1.291399836540222168e+00
-1.429926037788391113e+00
-1.484806180000305176e+00
-6.547846198081970215e-01
5.747164487838745117e-01
9.095099568367004395e-01
-4.543499946594238281e-01
-1.113769531250000000e+00
7.478405833244323730e-01
3.332600295543670654e-01
1.354073643684387207e+00
-9.760547280311584473e-01
-9.475209712982177734e-01
-7.238662838935852051e-01
9.541221708059310913e-02
6.245215535163879395e-01
-1.754945874214172363e+00
-7.717468738555908203e-01
-7.345631718635559082e-02
3.192384541034698486e-01
5.710789561271667480e-01
-1.272437095642089844e+00
-3.531359434127807617e-01
-2.930845618247985840e-01
9.570125341415405273e-01
8.626496791839599609e-01
-4.874529540538787842e-01
-3.496547639369964600e-01
-6.328217685222625732e-02
1.639653682708740234e+00
1.770779304206371307e-02
-6.681107282638549805e-01
-7.180415838956832886e-02
-4.981379806995391846e-01
1.744490027427673340e+00
-4.204908013343811035e-01
-4.675345718860626221e-01
3.206620812416076660e-01
3.769440054893493652e-01
1.274605989456176758e+00
-1.153355240821838379e+00
-8.087285161018371582e-01
-2.653576135635375977e-01
7.807655632495880127e-02
3.767088651657104492e-01
-1.321206927299499512e+00
-7.292805314064025879e-01
4.365311935544013977e-02
8.938931226730346680e-01
1.260036706924438477e+00
-1.449385523796081543e+00
-7.297695279121398926e-01
-7.353183627128601074e-01
8.273754119873046875e-01
1.276222467422485352e+00
-6.134958267211914062e-01
6.307148933410644531e-01
3.853984177112579346e-01
1.172532320022583008e+00
3.889361619949340820e-01
-1.484348773956298828e+00
-2.968202233314514160e-01
-2.280391007661819458e-01
1.516193151473999023e+00
-7.618972063064575195e-01
-8.774237632751464844e-01
2.906402647495269775e-01
7.964339852333068848e-02
1.653197646141052246e+00
-6.931520700454711914e-01
-8.068885207176208496e-01
-5.370301008224487305e-01
-8.433140516281127930e-01
-1.624907255172729492e-01
-1.039554238319396973e+00
-5.174115300178527832e-01
9.762910008430480957e-01
5.365589857101440430e-01
1.242191076278686523e+00
-1.447761297225952148e+00
2.129950374364852905e-01
3.729465901851654053e-01
-3.585087954998016357e-01
-1.198960840702056885e-01
-1.067235946655273438e+00
-5.594776868820190430e-01
5.905157327651977539e-01
7.689852118492126465e-01
7.773649692535400391e-01
-1.172030925750732422e+00
-4.224391281604766846e-02
-8.512451648712158203e-01
6.850036382675170898e-01
1.230486989021301270e+00
-3.128691613674163818e-01
9.096928238868713379e-01
-1.431267261505126953e-01
1.464224457740783691e+00
-2.140765339136123657e-01
-7.996103763580322266e-01
1.036772802472114563e-01
8.745663166046142578e-01
1.597528338432312012e+00
-8.706265091896057129e-01
-1.017413496971130371e+00
6.261517405509948730e-01
5.517141819000244141e-01
1.261278748512268066e+00
-9.172281622886657715e-01
-4.011163413524627686e-01
-8.077595829963684082e-01
-2.799443900585174561e-01
4.464488923549652100e-01
-1.150571942329406738e+00
-5.281400680541992188e-01
6.050199270248413086e-01
6.384157538414001465e-01
1.195540308952331543e+00
-1.626542091369628906e+00
-3.090625405311584473e-01
-1.652526855468750000e-01
4.378413558006286621e-01
1.480428814888000488e+00
-6.238510608673095703e-01
-1.766325980424880981e-01
1.439976394176483154e-01
1.176947116851806641e+00
5.608949065208435059e-01
-1.553746938705444336e+00
-1.923849880695343018e-01
-8.305974602699279785e-01
1.237438797950744629e+00
-4.304157197475433350e-01
-1.088987588882446289e+00
4.292786121368408203e-01
4.531262814998626709e-02
1.463143348693847656e+00
-7.242280244827270508e-01
-1.019400000572204590e+00
-2.125888466835021973e-01
-3.928494155406951904e-01
-5.461279675364494324e-02
-9.147349596023559570e-01
-8.820825815200805664e-01
7.765220403671264648e-01
5.619816780090332031e-01
1.054129481315612793e+00
-1.387629389762878418e+00
-1.049873590469360352e+00
-7.725977301597595215e-01
3.241231143474578857e-01
1.087945699691772461e+00
-7.899900078773498535e-01
-1.027061343193054199e+00
6.129035353660583496e-01
8.035429716110229492e-01
3.382554650306701660e-01
-2.104533672332763672e+00
-8.230417966842651367e-01
-1.123205065727233887e+00
3.703001141548156738e-01
-3.919790685176849365e-01
-2.060564279556274414e+00
-7.651057839393615723e-01
-7.699252963066101074e-01
1.209178090095520020e+00
-4.149937033653259277e-01
-1.433234810829162598e+00
-8.908159136772155762e-01
-1.336648225784301758e+00
-1.045020341873168945e+00
-1.573252677917480469e+00
-1.202140927314758301e+00
-7.209226489067077637e-02
-4.811600968241691589e-02
1.138589859008789062e+00
-1.294121861457824707e+00
-9.152153134346008301e-01
-4.901200532913208008e-01
5.985695123672485352e-01
1.024261116981506348e+00
-2.312386035919189453e-01
-1.623109579086303711e+00
1.625475883483886719e-01
5.480014085769653320e-01
1.157909035682678223e+00
-1.264762997627258301e+00
-5.852419137954711914e-01
-6.061333417892456055e-01
2.621818780899047852e-01
6.388244628906250000e-01
-1.393704175949096680e+00
-3.589206933975219727e-01
-1.609795838594436646e-01
7.571536898612976074e-01
3.468126431107521057e-02
-2.047017812728881836e+00
-1.315242409706115723e+00
-9.662919640541076660e-01
6.222833991050720215e-01
-1.824632436037063599e-01
-2.441555976867675781e+00
-3.667022287845611572e-01
-2.464432120323181152e-01
1.336483597755432129e+00
-8.512035608291625977e-01
-1.358084201812744141e+00
-5.293913483619689941e-01
-1.297298073768615723e+00
6.563356518745422363e-01
-1.775387406349182129e+00
-1.293748617172241211e+00
-1.068891882896423340e-01
-6.724417209625244141e-03
9.577304720878601074e-01
-1.150752902030944824e+00
-1.353853344917297363e+00
-5.300475955009460449e-01
-5.136669874191284180e-01
-7.857698947191238403e-02
-1.062674164772033691e+00
-6.700354814529418945e-01
2.612647414207458496e-01
9.461371302604675293e-01
6.417500972747802734e-01
-1.318554162979125977e+00
-4.210118353366851807e-01
-1.561652541160583496e+00
1.470361351966857910e-01
-9.247112274169921875e-01
-9.337193369865417480e-01
9.786745905876159668e-02
-2.058103531599044800e-01
1.393572568893432617e+00
-1.364782601594924927e-01
-1.060237526893615723e+00
-1.540617793798446655e-01
1.487870663404464722e-01
1.400005698204040527e+00
9.414653778076171875e-01
-8.651747107505798340e-01
8.151151984930038452e-02
3.182202279567718506e-01
1.465701222419738770e+00
-7.456108331680297852e-01
-7.237765789031982422e-01
-3.817887306213378906e-01
-1.821496933698654175e-01
1.234926342964172363e+00
-1.517237663269042969e+00
-1.370674729347229004e+00
5.173183679580688477e-01
5.063039660453796387e-01
8.037226200103759766e-01
-2.150863647460937500e+00
-1.511090636253356934e+00
-1.915198564529418945e+00
-2.578462362289428711e+00
-1.554892539978027344e+00
-1.679377675056457520e+00
-1.512990593910217285e+00
-8.946355581283569336e-01
5.348224639892578125e-01
-1.185005623847246170e-02
-2.309814214706420898e+00
-1.420223593711853027e+00
-2.316584348678588867e+00
-1.376783013343811035e+00
-2.339535713195800781e+00
-1.896705746650695801e+00
-6.389427781105041504e-01
-5.160293579101562500e-01
1.264386057853698730e+00
-1.533778429031372070e+00
-1.760462403297424316e+00
-9.000207185745239258e-01
-9.141249060630798340e-01
7.858159542083740234e-01
-2.051750719547271729e-01
-1.743726968765258789e+00
2.363841533660888672e-01
4.317846596240997314e-01
1.105502247810363770e+00
-1.390524148941040039e+00
-1.648094892501831055e+00
-6.748583316802978516e-01
-9.761949628591537476e-02
3.759648203849792480e-01
-1.834539413452148438e+00
-1.244918942451477051e+00
-5.120346322655677795e-02
4.298976063728332520e-01
2.810615003108978271e-01
-2.292708635330200195e+00
-1.242272973060607910e+00
-1.727476716041564941e+00
9.869429469108581543e-02
7.124094367027282715e-01
-1.810764908790588379e+00
-1.047351717948913574e+00
-9.345718622207641602e-01
9.768418669700622559e-01
-4.720106720924377441e-01
-1.663895368576049805e+00
-9.084489941596984863e-01
-1.699880480766296387e+00
4.775407314300537109e-01
-1.832823991775512695e+00
-1.871267080307006836e+00
-9.061343073844909668e-01
-4.907729327678680420e-01
1.123481154441833496e+00
-2.018249750137329102e+00
-1.996566295623779297e+00
-1.776921510696411133e+00
-1.888981103897094727e+00
-1.121449708938598633e+00
-1.936084628105163574e+00
-1.657936453819274902e+00
-5.341404080390930176e-01
2.241344302892684937e-01
8.221061229705810547e-01
-2.233572721481323242e+00
-1.491171002388000488e+00
-1.625288128852844238e+00
-1.622844219207763672e+00
9.698340296745300293e-02
-2.689093589782714844e+00
-1.768422961235046387e+00
-2.034513354301452637e-01
5.291365981101989746e-01
3.619050979614257812e-02
-2.480405092239379883e+00
-1.279065847396850586e+00
-1.817212820053100586e+00
7.300626039505004883e-01
-4.262138009071350098e-01
-1.838561415672302246e+00
-7.180261015892028809e-01
-6.493856310844421387e-01
1.286498308181762695e+00
-1.005517601966857910e+00
-1.580967903137207031e+00
-9.017576575279235840e-01
-1.364228606224060059e+00
-1.188329696655273438e+00
-1.927307128906250000e+00
-1.168425917625427246e+00
6.428791582584381104e-02
-2.470524311065673828e-01
8.495578765869140625e-01
-1.991895079612731934e+00
-1.848922848701477051e+00
-1.172404170036315918e+00
-6.378027796745300293e-01
5.875794887542724609e-01
-1.989124298095703125e+00
-1.670137643814086914e+00
-2.780777215957641602e-01
4.522013962268829346e-01
7.885925173759460449e-01
-2.040585517883300781e+00
-1.364330768585205078e+00
-1.086178660392761230e+00
8.239468932151794434e-02
-3.525823950767517090e-01
-2.211491823196411133e+00
-8.458785414695739746e-01
-8.354210257530212402e-01
1.192940950393676758e+00
-7.501689344644546509e-02
-2.026789903640747070e+00
-1.081960797309875488e+00
-1.174667596817016602e+00
9.193544089794158936e-02
-1.226304531097412109e+00
-1.192802071571350098e+00
-5.245692133903503418e-01
-1.744274646043777466e-01
1.418455243110656738e+00
-9.301082491874694824e-01
-6.038076281547546387e-01
5.174743384122848511e-02
7.751739025115966797e-02
8.017232418060302734e-01
-2.707554399967193604e-01
-1.267167806625366211e+00
7.780582904815673828e-01
4.999480247497558594e-01
1.081472158432006836e+00
-1.161140561103820801e+00
-4.475277960300445557e-01
-2.158561944961547852e-01
3.532880544662475586e-01
1.193470954895019531e+00
-8.494581580162048340e-01
-6.457554101943969727e-01
-6.390802264213562012e-01
3.361797630786895752e-01
3.633523285388946533e-01
-1.042132019996643066e+00
1.260328590869903564e-01
-6.140759587287902832e-01
1.191557288169860840e+00
1.479812979698181152e+00
-2.711680531501770020e-01
4.140394628047943115e-01
-3.049657680094242096e-02
1.818569183349609375e+00
3.308470919728279114e-02
-3.622507452964782715e-01
5.171654224395751953e-01
2.694453597068786621e-01
1.954356670379638672e+00
3.853701949119567871e-01
-2.829212136566638947e-02
1.130792379379272461e+00
4.324809908866882324e-01
1.698853850364685059e+00
-1.464929431676864624e-01
3.893313109874725342e-01
7.260378599166870117e-01
1.322962045669555664e+00
1.381061792373657227e+00
-8.526172637939453125e-01
4.231458157300949097e-02
1.622215628623962402e+00
8.955113887786865234e-01
1.443404197692871094e+00
-6.077247858047485352e-01
5.018537044525146484e-01
3.955329060554504395e-01
1.359764099121093750e+00
1.948423266410827637e+00
2.567233741283416748e-01
1.500292897224426270e+00
1.481494959443807602e-02
1.515070080757141113e+00
4.069713652133941650e-01
-6.130746603012084961e-01
1.353161573410034180e+00
1.055370792746543884e-01
1.594618201255798340e+00
-3.461155593395233154e-01
-2.960727810859680176e-01
1.177211999893188477e+00
1.698647141456604004e-01
1.701776266098022461e+00
-6.296372413635253906e-01
-7.896693944931030273e-01
-3.099407255649566650e-01
-3.064313828945159912e-01
2.620667219161987305e-01
-8.660613894462585449e-01
-3.905897438526153564e-01
3.338389694690704346e-01
2.967723011970520020e-01
1.194048762321472168e+00
-1.304522514343261719e+00
-3.674420714378356934e-01
-1.477663964033126831e-01
-4.620639383792877197e-01
-7.325109839439392090e-01
-1.478212833404541016e+00
-4.258576929569244385e-01
2.373732477426528931e-01
7.962819337844848633e-01
7.112448811531066895e-01
-1.560204148292541504e+00
9.599643945693969727e-02
-1.917772144079208374e-01
1.299461364746093750e+00
1.250089287757873535e+00
-7.025250792503356934e-02
1.151154994964599609e+00
-2.695472538471221924e-01
1.411729693412780762e+00
-6.450608372688293457e-02
-4.712215960025787354e-01
7.188264727592468262e-01
-5.561584234237670898e-01
1.890609145164489746e+00
-2.623474299907684326e-01
-7.262645363807678223e-01
8.422116637229919434e-01
4.549620747566223145e-01
1.569880366325378418e+00
-7.671394348144531250e-01
-3.260250389575958252e-01
1.223176643252372742e-01
9.833698272705078125e-01
1.634233236312866211e+00
8.482468724250793457e-01
-1.796430051326751709e-01
8.878156542778015137e-01
5.705807209014892578e-01
1.136540055274963379e+00
-1.028433203697204590e+00
4.545138180255889893e-01
-1.456677727401256561e-02
4.044561386108398438e-01
7.391918301582336426e-01
-1.057341217994689941e+00
2.012644708156585693e-01
5.415881425142288208e-02
1.154528975486755371e+00
4.620032310485839844e-01
-1.318723320960998535e+00
-1.389416009187698364e-01
-2.075912356376647949e-01
1.534897089004516602e+00
9.720006585121154785e-01
-3.740364909172058105e-01
5.288885235786437988e-01
-2.348808646202087402e-01
1.568913340568542480e+00
-3.800399303436279297e-01
-4.051827490329742432e-01
1.278452157974243164e+00
5.705817937850952148e-01
1.358954906463623047e+00
-6.058230400085449219e-01
-1.591374129056930542e-01
9.536638855934143066e-01
6.519775390625000000e-01
1.457280993461608887e+00
-4.777910709381103516e-01
-4.261366277933120728e-02
-3.421223256736993790e-03
4.930281639099121094e-01
1.061769247055053711e+00
-5.238876342773437500e-01
2.331741452217102051e-01
4.260649979114532471e-01
6.897039413452148438e-01
1.073806047439575195e+00
-5.627962946891784668e-01
6.005696654319763184e-01
5.760141182690858841e-03
2.021957397460937500e+00
-7.333393394947052002e-02
-5.044119358062744141e-01
4.015676379203796387e-01
-2.113341242074966431e-01
1.853181838989257812e+00
-1.317946910858154297e-01
-3.833160698413848877e-01
7.031623721122741699e-01
2.168395519256591797e-01
1.383019566535949707e+00
1.577035903930664062e+00
6.259272694587707520e-01
1.792291522026062012e+00
4.496647417545318604e-01
1.355369329452514648e+00
-2.766408324241638184e-01
-5.553035810589790344e-02
1.206951737403869629e+00
4.549866020679473877e-01
1.174011349678039551e+00
-1.018144726753234863e+00
-6.001224517822265625e-01
9.730330705642700195e-01
5.487106442451477051e-01
9.576786756515502930e-01
-1.351025342941284180e+00
-7.143408656120300293e-01
-8.944925665855407715e-01
-6.323034167289733887e-01
-3.950866460800170898e-01
-8.115434646606445312e-01
-5.171260833740234375e-01
-5.817645788192749023e-01
5.775851607322692871e-01
3.951552510261535645e-01
-1.361591219902038574e+00
-2.782376706600189209e-01
-1.118345260620117188e+00
5.411068797111511230e-01
-1.276576280593872070e+00
-1.080320715904235840e+00
1.727663725614547729e-01
-1.234798654913902283e-01
1.572739005088806152e+00
-3.317934274673461914e-01
-1.479060769081115723e+00
-3.971765935420989990e-01
-1.857260018587112427e-01
1.161832094192504883e+00
7.482120990753173828e-01
-7.121920585632324219e-01
1.105253577232360840e+00
2.141233086585998535e-01
1.217841506004333496e+00
-7.859205603599548340e-01
-7.151805162429809570e-01
5.621191859245300293e-02
2.984319329261779785e-01
1.243467330932617188e+00
-1.281199455261230469e+00
-7.091892361640930176e-01
5.787360072135925293e-01
7.239933609962463379e-01
7.037721872329711914e-01
-1.125507831573486328e+00
-8.202090859413146973e-01
-1.398043274879455566e+00
5.994597673416137695e-01
7.343297004699707031e-01
-1.260278344154357910e+00
1.874472051858901978e-01
-6.438403129577636719e-01
9.241366982460021973e-01
-1.678394377231597900e-01
-1.512714266777038574e+00
2.374166697263717651e-01
-7.704340815544128418e-01
1.088991522789001465e+00
-1.486903190612792969e+00
-1.469270944595336914e+00
-9.572275914251804352e-03
-2.147794812917709351e-01
1.465640187263488770e+00
-9.427740573883056641e-01
-1.278873920440673828e+00
-7.286841273307800293e-01
-1.087084174156188965e+00
-4.509146511554718018e-01
-1.356418490409851074e+00
-8.002136945724487305e-01
5.382938981056213379e-01
-2.969774007797241211e-01
9.203245639801025391e-01
-1.554337501525878906e+00
-9.152909517288208008e-01
1.214578524231910706e-01
2.589796781539916992e-01
6.442845463752746582e-01
-9.165444374084472656e-01
-4.915145933628082275e-01
-7.248514145612716675e-02
7.298682332038879395e-01
4.116706550121307373e-01
-1.194190144538879395e+00
-3.310882449150085449e-01
-9.146516919136047363e-01
1.267035722732543945e+00
3.224902972579002380e-02
-1.013193964958190918e+00
1.845824867486953735e-01
-3.427911400794982910e-01
1.520796656608581543e+00
-8.019285202026367188e-01
-1.141665935516357422e+00
-1.240875646471977234e-01
3.223253190517425537e-01
1.041270375251770020e+00
4.818673431873321533e-01
-1.321227073669433594e+00
4.551470577716827393e-01
2.025180757045745850e-01
1.397097468376159668e+00
-1.181948781013488770e+00
-7.271182537078857422e-01
-1.982821673154830933e-01
1.557621955871582031e-01
9.531946182250976562e-01
-1.338586091995239258e+00
-6.188662648200988770e-01
1.809619665145874023e-01
3.227678537368774414e-01
6.757650971412658691e-01
-1.458458900451660156e+00
-9.040830731391906738e-01
-1.020276546478271484e+00
-2.708885371685028076e-01
-6.099324822425842285e-01
-1.398401975631713867e+00
-3.067282736301422119e-01
-7.516527771949768066e-01
1.099164843559265137e+00
1.576692424714565277e-02
-1.488196611404418945e+00
-6.118035912513732910e-01
-5.191171765327453613e-01
1.021845102310180664e+00
1.952573060989379883e-01
-1.138671517372131348e+00
1.347480177879333496e+00
3.386366963386535645e-01
1.307247638702392578e+00
-9.774344563484191895e-01
-1.055629730224609375e+00
-2.678799815475940704e-02
-6.435246467590332031e-01
1.080948710441589355e+00
-1.963598489761352539e+00
-1.009497642517089844e+00
1.892907470464706421e-01
1.904174536466598511e-01
8.114382028579711914e-01
-1.634560227394104004e+00
-1.172605395317077637e+00
-1.803826928138732910e+00
-1.938687682151794434e+00
-1.320259451866149902e+00
-1.211649537086486816e+00
-9.037135839462280273e-01
-8.565264344215393066e-01
2.204750180244445801e-01
8.128924667835235596e-02
-2.084402561187744141e+00
-7.326867580413818359e-01
-1.506972193717956543e+00
-7.566656917333602905e-02
-1.204287528991699219e+00
-1.718521356582641602e+00
-5.870507359504699707e-01
-4.103994965553283691e-01
1.294592738151550293e+00
-4.239555895328521729e-01
-1.755162119865417480e+00
-3.952671885490417480e-01
-6.976773142814636230e-01
4.124305248260498047e-01
1.342978179454803467e-01
-7.928349971771240234e-01
1.094253897666931152e+00
1.057364642620086670e-01
1.060107827186584473e+00
-1.166302204132080078e+00
-7.491550445556640625e-01
-7.337868958711624146e-02
-5.553174018859863281e-02
5.466639995574951172e-01
-2.096101284027099609e+00
-9.783061742782592773e-01
-3.699311912059783936e-01
1.604379266500473022e-01
9.990240335464477539e-01
-9.134283065795898438e-01
-8.559735864400863647e-02
-5.700272917747497559e-01
5.092880129814147949e-01
1.296967387199401855e+00
-2.039260864257812500e-01
9.742007255554199219e-01
-5.685782060027122498e-02
1.193758845329284668e+00
6.516041606664657593e-02
-1.287155270576477051e+00
2.426726520061492920e-01
-6.092528104782104492e-01
1.250210285186767578e+00
-8.542221784591674805e-01
-1.210719347000122070e+00
-2.019200026988983154e-01
-2.882041335105895996e-01
1.592455387115478516e+00
-1.174466252326965332e+00
-1.020784735679626465e+00
-2.257833927869796753e-01
6.264164298772811890e-02
1.209869384765625000e+00
2.441658079624176025e-01
-5.774089097976684570e-01
1.044243812561035156e+00
3.444129824638366699e-01
1.098045229911804199e+00
-1.288612365722656250e+00
-2.427417486906051636e-01
5.958936214447021484e-01
6.380277276039123535e-01
8.126760721206665039e-01
-1.196107745170593262e+00
-2.768628299236297607e-01
1.544283926486968994e-01
9.861693978309631348e-01
7.724068760871887207e-01
-9.199921488761901855e-01
-4.114065766334533691e-01
-1.064308404922485352e+00
5.991813540458679199e-01
-4.209986329078674316e-01
-7.517520785331726074e-01
2.586696147918701172e-01
-2.673335671424865723e-01
1.455789566040039062e+00
-1.212567538022994995e-01
-8.295000195503234863e-01
-4.139612242579460144e-02
1.448438167572021484e-01
9.144164323806762695e-01
-7.763772606849670410e-01
-7.588928937911987305e-01
4.557100534439086914e-01
2.882571816444396973e-01
1.390291452407836914e+00
-3.884479403495788574e-01
-6.964489221572875977e-01
3.615501523017883301e-01
9.708803296089172363e-01
1.381971836090087891e+00
-1.573966145515441895e-01
1.105315312743186951e-01
1.286094546318054199e+00
6.185407638549804688e-01
1.028560042381286621e+00
-1.192717313766479492e+00
2.382666915655136108e-01
5.234621763229370117e-01
1.111428022384643555e+00
7.335478663444519043e-01
-1.097333312034606934e+00
3.583091869950294495e-02
-7.646437734365463257e-02
1.147679567337036133e+00
4.669090211391448975e-01
-7.972475886344909668e-01
3.244625926017761230e-01
-3.330135643482208252e-01
1.318985819816589355e+00
-8.286815881729125977e-01
-4.273832738399505615e-01
9.908394813537597656e-01
1.973481178283691406e-01
1.481183171272277832e+00
-4.502325952053070068e-01
-5.861657261848449707e-01
8.645816445350646973e-01
9.534708857536315918e-01
1.949043989181518555e+00
1.143051981925964355e+00
-5.296421647071838379e-01
1.446711301803588867e+00
4.982924163341522217e-01
1.266898989677429199e+00
-5.837872624397277832e-01
1.320963948965072632e-01
1.426194887608289719e-02
2.028732746839523315e-01
1.308906793594360352e+00
-7.906034588813781738e-01
2.591087222099304199e-01
2.529376745223999023e-01
6.443859338760375977e-01
8.360129594802856445e-01
-1.264613151550292969e+00
-3.889693915843963623e-01
-2.007466405630111694e-01
8.942833542823791504e-01
1.156104445457458496e+00
-5.478109717369079590e-01
5.685863494873046875e-01
-4.054397344589233398e-01
1.316731095314025879e+00
5.393223762512207031e-01
2.704061269760131836e-01
1.470734953880310059e+00
6.828725934028625488e-01
2.185314893722534180e+00
1.454040110111236572e-01
2.060134410858154297e-01
1.183749675750732422e+00
5.169176459312438965e-01
1.584813356399536133e+00
-3.527476489543914795e-01
1.898117363452911377e-01
1.074128746986389160e+00
1.205488324165344238e+00
7.052856683731079102e-01
-5.401615500450134277e-01
2.039228230714797974e-01
6.164413690567016602e-01
9.563037157058715820e-01
1.026244521141052246e+00
-9.761021137237548828e-01
4.917922914028167725e-01
-4.467815160751342773e-01
8.595876693725585938e-01
4.798735678195953369e-01
-4.859457314014434814e-01
1.064537644386291504e+00
3.872762024402618408e-01
1.154152631759643555e+00
3.912834823131561279e-01
-1.194611430168151855e+00
1.690282374620437622e-01
1.725896298885345459e-01
1.516979694366455078e+00
9.884671568870544434e-01
-7.822194695472717285e-01
5.958812236785888672e-01
3.872808441519737244e-02
1.353613853454589844e+00
-6.524827480316162109e-01
-1.633196711540222168e+00
-2.972874939441680908e-01
-8.655797243118286133e-01
1.184949994087219238e+00
-1.238039493560791016e+00
-7.722153663635253906e-01
8.428678512573242188e-01
7.501392811536788940e-02
7.819426059722900391e-01
-1.164593100547790527e+00
-1.291717529296875000e+00
-1.289378285408020020e+00
-1.896629452705383301e+00
-5.186217427253723145e-01
-1.539356350898742676e+00
-9.157221317291259766e-01
-4.128732979297637939e-01
2.694994509220123291e-01
5.039807558059692383e-01
-1.371277689933776855e+00
-1.006317973136901855e+00
-1.226567268371582031e+00
-5.161376595497131348e-01
-4.270047694444656372e-02
-1.701654076576232910e+00
-1.739055514335632324e-01
-4.505828320980072021e-01
1.055592417716979980e+00
-2.999042570590972900e-01
-1.166830420494079590e+00
2.408981472253799438e-01
-3.548116385936737061e-01
1.326353669166564941e+00
-9.905738830566406250e-01
-9.960207939147949219e-01
6.166567802429199219e-01
-6.017723083496093750e-01
1.353289127349853516e+00
-9.505788087844848633e-01
-5.803062319755554199e-01
-9.470709599554538727e-03
1.313771456480026245e-01
9.513391256332397461e-01
1.385983079671859741e-01
-8.153120279312133789e-01
1.103038549423217773e+00
4.504981935024261475e-01
1.079483032226562500e+00
-1.484725117683410645e+00
-1.919031739234924316e-01
3.476240038871765137e-01
9.168080687522888184e-01
7.664409875869750977e-01
-8.404043316841125488e-01
-2.699254751205444336e-01
-5.930984616279602051e-01
8.209781050682067871e-01
7.822659611701965332e-01
-8.267219066619873047e-01
4.108079895377159119e-02
-6.276249289512634277e-01
1.329880356788635254e+00
-3.360361158847808838e-01
-3.729999363422393799e-01
7.081089615821838379e-01
9.091908484697341919e-02
1.538917660713195801e+00
-4.100787639617919922e-01
-1.336312890052795410e+00
7.806295752525329590e-01
8.443590402603149414e-01
1.702498197555541992e+00
9.790797829627990723e-01
2.657783627510070801e-01
1.387375712394714355e+00
3.120730817317962646e-01
9.021267294883728027e-01
-8.363298773765563965e-01
-9.994752407073974609e-01
-7.256338596343994141e-01
-8.386327624320983887e-01
7.559552192687988281e-01
-1.700146436691284180e+00
-7.159920334815979004e-01
3.709311187267303467e-01
5.727266669273376465e-01
6.439445018768310547e-01
-1.537736177444458008e+00
-9.648002386093139648e-01
-1.002447366714477539e+00
-4.808994531631469727e-01
-5.705822110176086426e-01
-9.582095742225646973e-01
-1.462237238883972168e-01
-5.876085162162780762e-01
1.177396535873413086e+00
1.744965612888336182e-01
-5.984829068183898926e-01
3.076338768005371094e-01
-5.335184186697006226e-02
3.922871947288513184e-01
-1.436114788055419922e+00
-6.523932814598083496e-01
6.857658028602600098e-01
4.202612340450286865e-01
1.208626031875610352e+00
-6.882285475730895996e-01
-7.357586026191711426e-01
-6.731013208627700806e-02
6.749124149791896343e-04
1.229813575744628906e+00
9.696634411811828613e-01
-4.109404087066650391e-01
8.225299119949340820e-01
1.138572171330451965e-01
9.687296152114868164e-01
-1.231073379516601562e+00
4.488181322813034058e-02
4.755717813968658447e-01
2.396435439586639404e-01
5.370173454284667969e-01
-1.295383214950561523e+00
3.628511428833007812e-01
-3.723163157701492310e-02
8.426361680030822754e-01
3.923713266849517822e-01
-1.474080562591552734e+00
-4.271160662174224854e-01
-1.004724740982055664e+00
-8.318653702735900879e-01
-6.713138222694396973e-01
-7.091587185859680176e-01
-3.936095535755157471e-01
-3.626895844936370850e-01
1.353051900863647461e+00
-1.248297914862632751e-01
-8.187056183815002441e-01
3.916015028953552246e-01
6.695569753646850586e-01
1.160524964332580566e+00
5.905827879905700684e-01
6.307644397020339966e-02
1.065851688385009766e+00
5.021759867668151855e-01
8.562737107276916504e-01
-1.182274103164672852e+00
-9.938404560089111328e-01
-2.759755849838256836e-01
-3.560880720615386963e-01
7.077302932739257812e-01
-1.522263407707214355e+00
-9.010567069053649902e-01
-5.708999037742614746e-01
-8.875078707933425903e-02
4.943594038486480713e-01
-1.791582584381103516e+00
-8.502380251884460449e-01
-1.571467041969299316e+00
-1.408231616020202637e+00
-1.654906392097473145e+00
-1.696208953857421875e+00
-9.511173516511917114e-02
-4.040781557559967041e-01
9.335346221923828125e-01
-2.683117389678955078e-01
-1.756722092628479004e+00
-5.643318295478820801e-01
-8.401169180870056152e-01
6.835609078407287598e-01
1.934927771799266338e-03
-1.441232800483703613e+00
-9.323115646839141846e-02
5.699323862791061401e-02
1.170793294906616211e+00
-5.815658569335937500e-01
-1.136729598045349121e+00
-2.576760016381740570e-02
-5.057334899902343750e-01
7.004069089889526367e-01
-1.766027092933654785e+00
-1.112890839576721191e+00
2.752787768840789795e-01
8.934161812067031860e-02
1.001956462860107422e+00
-1.373330593109130859e+00
-1.187495589256286621e+00
-4.318358004093170166e-01
-1.791685223579406738e-01
1.331849813461303711e+00
-8.345202207565307617e-01
-6.083645224571228027e-01
-4.299533069133758545e-01
5.468806624412536621e-01
2.546568512916564941e-01
-1.597054719924926758e+00
-6.119563579559326172e-01
-7.972372770309448242e-01
2.216135263442993164e-01
-8.090785741806030273e-01
-1.582012534141540527e+00
-1.505419164896011353e-01
-5.374916791915893555e-01
1.096663355827331543e+00
-6.641898751258850098e-01
-1.476036429405212402e+00
-8.428964614868164062e-01
-1.385624885559082031e+00
-4.519794881343841553e-01
-1.176622152328491211e+00
-7.900918126106262207e-01
2.840255573391914368e-02
9.105450659990310669e-02
9.948061108589172363e-01
-9.455804228782653809e-01
-1.039803028106689453e+00
-1.091728210449218750e+00
-1.661877632141113281e+00
-8.530580401420593262e-01
-1.439406514167785645e+00
-6.876313686370849609e-01
-3.801830485463142395e-02
4.515854716300964355e-01
4.197037816047668457e-01
-1.720645904541015625e+00
-1.161840558052062988e+00
-1.126808047294616699e+00
-2.004572302103042603e-01
6.491399407386779785e-01
-8.890344500541687012e-01
-6.580888032913208008e-01
-8.318354487419128418e-01
9.044335484504699707e-01
-5.108250677585601807e-02
-1.164307117462158203e+00
3.558634489309042692e-04
-9.752141833305358887e-01
7.947441935539245605e-01
-1.210431694984436035e+00
-1.565398216247558594e+00
2.525579929351806641e-01
1.515817195177078247e-01
1.406287074089050293e+00
-7.356582283973693848e-01
-1.435719132423400879e+00
-6.404275298118591309e-01
-1.666273355484008789e+00
-4.835554659366607666e-01
-1.277235865592956543e+00
-7.377777695655822754e-01
1.104322541505098343e-02
-2.784082889556884766e-01
8.357017040252685547e-01
-1.232512712478637695e+00
-8.371878266334533691e-01
-7.037866115570068359e-01
-6.763097643852233887e-01
7.902533411979675293e-01
-3.506064414978027344e-01
-1.091252446174621582e+00
-2.932435572147369385e-01
4.457559585571289062e-01
2.909942269325256348e-01
-1.809260487556457520e+00
-1.122951030731201172e+00
-9.497881531715393066e-01
4.450263977050781250e-01
-6.271214485168457031e-01
-1.299937963485717773e+00
-2.933678925037384033e-01
-9.379935860633850098e-01
9.160354733467102051e-01
-2.858712077140808105e-01
-1.354393839836120605e+00
-3.274497985839843750e-01
-9.231258183717727661e-02
4.596788585186004639e-01
3.620322421193122864e-02
-1.437791585922241211e+00
4.705818891525268555e-01
4.482363760471343994e-01
1.295366287231445312e+00
-9.936836957931518555e-01
-8.877589702606201172e-01
-5.942538380622863770e-01
-5.145531892776489258e-01
8.421168923377990723e-01
-1.322620511054992676e+00
-8.907635211944580078e-01
-6.667588353157043457e-01
-3.941840231418609619e-01
7.008413672447204590e-01
-1.842414855957031250e+00
-1.137769579887390137e+00
-9.748995304107666016e-01
-8.464145064353942871e-01
-6.664159893989562988e-01
-1.230139970779418945e+00
-4.277230799198150635e-01
-5.981671214103698730e-01
1.140737533569335938e+00
2.045153826475143433e-01
-1.973113059997558594e+00
-3.240625560283660889e-01
-6.309158205986022949e-01
8.162032961845397949e-01
8.517116308212280273e-01
-1.601483821868896484e+00
6.104862093925476074e-01
-2.259924635291099548e-02
1.223441004753112793e+00
-1.605706363916397095e-01
-1.287449002265930176e+00
8.015332221984863281e-01
9.747189283370971680e-02
1.076818108558654785e+00
-9.789242148399353027e-01
-5.284209847450256348e-01
9.807457327842712402e-01
4.249859750270843506e-01
1.133707880973815918e+00
-8.592107892036437988e-01
-5.854665637016296387e-01
-6.257930994033813477e-01
-1.004891514778137207e+00
-2.310441061854362488e-02
-7.654344439506530762e-01
-3.127200901508331299e-01
-3.504577875137329102e-01
4.515895545482635498e-01
9.280449151992797852e-01
-9.895668625831604004e-01
-3.825851380825042725e-01
1.790940910577774048e-01
9.899408817291259766e-01
1.132989048957824707e+00
-2.727651037275791168e-02
1.035766959190368652e+00
2.763401567935943604e-01
1.547299623489379883e+00
2.424269169569015503e-01
-7.541936039924621582e-01
6.008644700050354004e-01
-9.012098610401153564e-02
1.469742298126220703e+00
-2.741823196411132812e-01
-4.428065419197082520e-01
1.102643132209777832e+00
4.236591979861259460e-02
1.401726245880126953e+00
-4.686663746833801270e-01
-2.340710908174514771e-02
8.799997568130493164e-01
5.395521521568298340e-01
1.206271290779113770e+00
6.367981433868408203e-01
6.038984060287475586e-01
1.098973870277404785e+00
6.931918859481811523e-01
1.290213346481323242e+00
-5.235230326652526855e-01
1.434304844588041306e-02
6.897105574607849121e-01
1.219190835952758789e+00
9.200118780136108398e-01
-5.889237523078918457e-01
5.552695393562316895e-01
3.654310107231140137e-02
1.069858193397521973e+00
4.749322235584259033e-01
-1.022547721862792969e+00
8.205382525920867920e-02
-2.416856586933135986e-01
6.193940043449401855e-01
-4.875646531581878662e-01
-7.147198915481567383e-01
5.439375042915344238e-01
2.367153614759445190e-01
1.615200519561767578e+00
-1.811254620552062988e-01
-1.119291305541992188e+00
1.255338042974472046e-01
-3.796745836734771729e-01
8.467034995555877686e-02
-5.134729146957397461e-01
-5.002561211585998535e-02
7.092427611351013184e-01
4.015474617481231689e-01
1.259396314620971680e+00
-7.489792704582214355e-01
-3.383333086967468262e-01
4.031539857387542725e-01
5.987330675125122070e-01
1.228759765625000000e+00
-2.521209418773651123e-01
5.034762024879455566e-01
4.573272466659545898e-01
7.713396549224853516e-01
6.974876523017883301e-01
-8.217772245407104492e-01
-4.622634053230285645e-01
-9.068400263786315918e-01
6.346566677093505859e-01
-3.167480230331420898e-01
-1.311049580574035645e+00
5.665744468569755554e-02
-6.197444796562194824e-01
1.117990970611572266e+00
-2.478875964879989624e-01
-1.074064135551452637e+00
-1.659110635519027710e-01
-6.094007492065429688e-01
3.411385715007781982e-01
-1.167009592056274414e+00
-7.821081876754760742e-01
5.484299063682556152e-01
2.615694403648376465e-01
1.360819697380065918e+00
-4.353663623332977295e-01
-7.873650193214416504e-01
1.541487425565719604e-01
-7.326465100049972534e-03
8.288382291793823242e-01
2.959465384483337402e-01
-1.446570903062820435e-01
6.420003771781921387e-01
2.638677060604095459e-01
1.096899867057800293e+00
-7.415445446968078613e-01
-5.456526279449462891e-01
4.180569946765899658e-01
8.775278925895690918e-01
7.981860041618347168e-01
-1.327413916587829590e+00
-2.209336869418621063e-02
-5.784131586551666260e-02
9.570376276969909668e-01
6.618642807006835938e-01
-8.303098082542419434e-01
-3.218074738979339600e-01
-7.773013710975646973e-01
-2.163725495338439941e-01
-1.010567426681518555e+00
-6.613787412643432617e-01
3.555143475532531738e-01
-1.203196272253990173e-01
1.456995844841003418e+00
-2.509482204914093018e-01
-9.789380431175231934e-01
2.362333387136459351e-01
1.944103240966796875e-01
1.270951867103576660e+00
1.381472647190093994e-01
-8.359805345535278320e-01
5.293859243392944336e-01
3.065001070499420166e-01
1.385716795921325684e+00
-9.984365701675415039e-01
-7.153689861297607422e-01
4.304096847772598267e-02
3.653705716133117676e-01
9.915258884429931641e-01
-8.849971294403076172e-01
-1.377171874046325684e-01
-1.593365669250488281e-01
3.210018575191497803e-01
6.398342251777648926e-01
-1.226437330245971680e+00
-1.815651357173919678e-01
-3.953859806060791016e-01
6.423358917236328125e-01
-2.521202564239501953e-01
-6.835034489631652832e-01
1.265581846237182617e-01
-2.780426442623138428e-01
1.492549896240234375e+00
4.653632640838623047e-01
-8.617567420005798340e-01
-2.373399585485458374e-01
1.585082858800888062e-01
1.323101878166198730e+00
6.938052773475646973e-01
3.380016684532165527e-01
1.451663136482238770e+00
4.393201768398284912e-01
1.390282630920410156e+00
-6.998674273490905762e-01
-8.074082136154174805e-01
8.591591119766235352e-01
1.489578187465667725e-01
1.593602299690246582e+00
-1.258190631866455078e+00
-4.959178864955902100e-01
2.497424632310867310e-01
-4.451849684119224548e-02
1.152060389518737793e+00
-1.475424051284790039e+00
-7.555468678474426270e-01
-6.123962998390197754e-01
-4.979045093059539795e-01
9.522200226783752441e-01
-5.499200224876403809e-01
3.606549650430679321e-02
-3.391181528568267822e-01
7.095533609390258789e-01
7.791486382484436035e-02
-1.730138182640075684e+00
-3.212614059448242188e-01
-3.490792810916900635e-01
9.735159277915954590e-01
-5.042293071746826172e-01
-1.574858903884887695e+00
4.988282453268766403e-03
-6.583952903747558594e-01
1.174220561981201172e+00
-4.824151396751403809e-01
-1.155509233474731445e+00
-6.416733264923095703e-01
-9.477138519287109375e-01
-2.608453333377838135e-01
-1.213853955268859863e+00
-6.035177707672119141e-01
4.764241874217987061e-01
2.206636965274810791e-01
8.567345142364501953e-01
-1.553451657295227051e+00
-1.026296257972717285e+00
-8.548560142517089844e-01
-5.976266860961914062e-01
8.162004351615905762e-01
-1.496210455894470215e+00
-9.643931388854980469e-01
-1.313146799802780151e-01
3.609589040279388428e-01
6.672697067260742188e-01
-1.682159304618835449e+00
-7.358667850494384766e-01
-5.628544092178344727e-01
5.037662982940673828e-01
1.288898736238479614e-01
-1.209321856498718262e+00
1.071540191769599915e-01
-6.468881368637084961e-01
9.791411161422729492e-01
-6.238809227943420410e-02
-1.118355035781860352e+00
-4.969746172428131104e-01
-6.718828082084655762e-01
5.790139436721801758e-01
-6.194888949394226074e-01
-5.420022606849670410e-01
6.526909023523330688e-02
-9.154781699180603027e-02
1.747676849365234375e+00
-5.173652768135070801e-01
-9.295309782028198242e-01
-2.907956838607788086e-01
-3.910604119300842285e-02
1.044474720954895020e+00
1.237998977303504944e-01
2.272388897836208344e-03
7.906280755996704102e-01
1.621434837579727173e-01
7.913561463356018066e-01
-1.540717005729675293e+00
-3.370064198970794678e-01
-1.170045733451843262e-01
3.200401365756988525e-01
6.361281871795654297e-01
-1.576568365097045898e+00
-4.087705910205841064e-01
-2.587870061397552490e-01
6.749733090400695801e-01
4.363051652908325195e-01
-1.473267078399658203e+00
-6.204752922058105469e-01
-8.292064070701599121e-01
-2.700310647487640381e-01
-7.015799283981323242e-01
-9.731242060661315918e-01
2.389503717422485352e-01
-2.523630857467651367e-01
1.252626538276672363e+00
-3.387895822525024414e-01
-1.284106373786926270e+00
-5.362153053283691406e-02
4.647293388843536377e-01
7.569257616996765137e-01
6.765325069427490234e-01
-5.903230309486389160e-01
6.982182860374450684e-01
1.397795081138610840e-01
1.565554022789001465e+00
-5.610995888710021973e-01
-9.687215089797973633e-01
-3.595670759677886963e-01
2.694261968135833740e-01
1.281166195869445801e+00
-1.686293840408325195e+00
-4.789735972881317139e-01
1.779161393642425537e-01
2.911999523639678955e-01
7.710916996002197266e-01
-1.704765796661376953e+00
-9.794437289237976074e-01
-8.493011593818664551e-01
2.446201294660568237e-01
-4.813140928745269775e-01
-1.258450984954833984e+00
-3.995284438133239746e-01
-3.656295537948608398e-01
1.407258749008178711e+00
-6.843709945678710938e-02
-1.276672840118408203e+00
-5.496933460235595703e-01
-1.581958532333374023e+00
-1.292826235294342041e-01
-1.330296277999877930e+00
-9.078729748725891113e-01
2.602556645870208740e-01
-1.319844573736190796e-01
1.519546627998352051e+00
-8.207734823226928711e-01
-1.155565857887268066e+00
-1.732788830995559692e-01
-3.804877400398254395e-01
1.129355430603027344e+00
-9.380016475915908813e-03
-4.587272107601165771e-01
6.220425367355346680e-01
7.348513603210449219e-02
1.133177638053894043e+00
-1.500934600830078125e+00
-5.994717478752136230e-01
-5.166271328926086426e-01
-2.135978788137435913e-01
2.794027030467987061e-01
-1.961723089218139648e+00
-3.930181264877319336e-01
-5.410397648811340332e-01
2.652719616889953613e-01
1.395190358161926270e-01
-1.851325988769531250e+00
-8.384101986885070801e-01
-1.025001525878906250e+00
4.028144180774688721e-01
7.760065197944641113e-01
-2.269103765487670898e+00
-5.923581123352050781e-01
-4.450570046901702881e-01
1.271907210350036621e+00
-3.838934004306793213e-01
-1.681176900863647461e+00
-6.387547850608825684e-01
-1.109606266021728516e+00
1.346430182456970215e+00
-1.287442326545715332e+00
-1.357571840286254883e+00
5.996848940849304199e-01
2.525575757026672363e-01
1.440152168273925781e+00
-1.294335126876831055e+00
-1.359263777732849121e+00
-7.695149183273315430e-01
-8.343359231948852539e-01
-5.013684034347534180e-01
-1.522299289703369141e+00
-4.466686844825744629e-01
-1.538728177547454834e-01
2.973105013370513916e-01
8.020479679107666016e-01
-1.573442220687866211e+00
-1.027472138404846191e+00
-8.857579827308654785e-01
-3.612506091594696045e-01
2.495694607496261597e-01
-1.307898998260498047e+00
-6.009638309478759766e-01
-4.779966473579406738e-01
1.009439349174499512e+00
2.057992815971374512e-01
-1.224681735038757324e+00
-4.171037375926971436e-01
-3.844456076622009277e-01
1.790519237518310547e+00
-4.024552404880523682e-01
-9.783163070678710938e-01
3.231801390647888184e-01
-5.851190090179443359e-01
1.898386478424072266e+00
-1.374386847019195557e-01
-4.978107810020446777e-01
1.616709977388381958e-01
5.100448727607727051e-01
2.017850875854492188e+00
1.390969038009643555e+00
2.827615141868591309e-01
1.050988912582397461e+00
6.042905449867248535e-01
1.627556085586547852e+00
-1.061461806297302246e+00
-8.027394860982894897e-02
4.110163152217864990e-01
8.451410531997680664e-01
1.646094560623168945e+00
-9.440004825592041016e-01
-3.636102974414825439e-01
-1.049486324191093445e-01
8.571897149085998535e-01
1.093630075454711914e+00
-1.071402549743652344e+00
1.011945605278015137e-01
-4.413253664970397949e-01
5.013027787208557129e-01
-2.986706197261810303e-01
-6.807602643966674805e-01
3.505302667617797852e-01
-2.204882204532623291e-01
1.523206233978271484e+00
2.050758451223373413e-01
-9.525624513626098633e-01
3.104834854602813721e-01
3.055415451526641846e-01
1.668509840965270996e+00
1.185583233833312988e+00
-3.221450150012969971e-01
1.088651180267333984e+00
5.081033706665039062e-01
1.591708064079284668e+00
-4.916870892047882080e-01
-7.263799905776977539e-01
8.427200317382812500e-01
2.652212083339691162e-01
1.484608411788940430e+00
-9.504243731498718262e-01
-2.283983230590820312e-01
5.961371064186096191e-01
6.891202330589294434e-01
1.080132126808166504e+00
-1.401921272277832031e+00
-3.951303362846374512e-01
-4.462408646941184998e-02
-7.311964035034179688e-02
-5.126600861549377441e-01
-7.466232180595397949e-01
-1.674533337354660034e-01
-3.338914811611175537e-01
1.357017159461975098e+00
3.522976338863372803e-01
-7.108980417251586914e-01
9.319184720516204834e-02
-4.502233862876892090e-01
5.377923846244812012e-01
-6.393548250198364258e-01
-6.567876338958740234e-01
9.587167501449584961e-01
1.112293973565101624e-01
1.517739295959472656e+00
-3.372156620025634766e-01
-8.480488061904907227e-01
5.460553616285324097e-02
-6.700015813112258911e-02
1.413303971290588379e+00
9.219951033592224121e-01
-2.767907381057739258e-01
7.933200001716613770e-01
3.982385396957397461e-01
1.411821722984313965e+00
-7.096483111381530762e-01
3.091131150722503662e-01
6.560422778129577637e-01
5.522482991218566895e-01
1.366767764091491699e+00
-1.281793117523193359e+00
-3.789037093520164490e-02
2.512859106063842773e-01
6.531748771667480469e-01
8.942912817001342773e-01
-1.455295443534851074e+00
-4.212193191051483154e-01
-6.308569312095642090e-01
-1.433385610580444336e-01
-4.470136165618896484e-01
-6.335572600364685059e-01
3.655130565166473389e-01
-2.898900508880615234e-01
1.383099198341369629e+00
1.511538028717041016e-01
-1.070850133895874023e+00
-2.980373799800872803e-01
-8.540000915527343750e-01
5.473061203956604004e-01
8.786913752555847168e-01
-9.863277077674865723e-01
8.944962620735168457e-01
4.205793738365173340e-01
1.393278717994689941e+00
-7.481337189674377441e-01
-1.292695045471191406e+00
7.907442003488540649e-02
-2.432104945182800293e-01
1.571338534355163574e+00
-1.352901220321655273e+00
-5.488544106483459473e-01
2.717034220695495605e-01
3.519715964794158936e-01
1.018104314804077148e+00
-1.421282768249511719e+00
-5.319227576255798340e-01
-9.415897130966186523e-01
-1.157359480857849121e+00
-7.693612575531005859e-01
-1.230906128883361816e+00
-2.377706319093704224e-01
-2.399549782276153564e-01
1.072528123855590820e+00
2.191641032695770264e-01
-1.979645609855651855e+00
-1.183950901031494141e+00
-1.384805917739868164e+00
7.751141786575317383e-01
6.839017868041992188e-01
-1.786175251007080078e+00
-5.373025536537170410e-01
-4.167278707027435303e-01
1.099382162094116211e+00
-4.760639071464538574e-01
-1.493755698204040527e+00
-5.411062240600585938e-01
-1.259823322296142578e+00
5.576330423355102539e-01
-2.337561845779418945e+00
-1.300307512283325195e+00
4.050838351249694824e-01
-1.014927402138710022e-01
1.406604528427124023e+00
-1.473582148551940918e+00
-1.351889848709106445e+00
-9.955857396125793457e-01
-1.463353633880615234e+00
-5.732159018516540527e-01
-1.527844190597534180e+00
-6.320835351943969727e-01
-4.900039136409759521e-01
6.623250842094421387e-01
3.556748330593109131e-01
-1.616379737854003906e+00
-6.394818425178527832e-01
-1.138509035110473633e+00
-1.270133733749389648e+00
-1.201207637786865234e+00
-1.232459306716918945e+00
-1.103322356939315796e-01
-4.920364618301391602e-01
9.751735925674438477e-01
-7.990993559360504150e-02
-1.199997901916503906e+00
-5.621024370193481445e-01
-3.970893025398254395e-01
6.544192433357238770e-01
9.572717547416687012e-01
-7.247670888900756836e-01
1.886424273252487183e-01
3.080129995942115784e-02
1.444270610809326172e+00
-7.396711707115173340e-01
-9.342398643493652344e-01
1.711889356374740601e-01
-3.700461611151695251e-02
1.184484601020812988e+00
-1.206123948097229004e+00
-7.901449203491210938e-01
2.304705977439880371e-01
1.763827502727508545e-01
1.446776747703552246e+00
-1.554093122482299805e+00
-2.546507418155670166e-01
-7.591309547424316406e-01
2.073407918214797974e-01
7.214301079511642456e-02
-9.842045307159423828e-01
2.578452229499816895e-01
-1.916925162076950073e-01
1.055640101432800293e+00
3.382313251495361328e-01
-8.765313029289245605e-01
5.284671783447265625e-01
3.998565971851348877e-01
8.795074224472045898e-01
1.178114652633666992e+00
-4.577735066413879395e-01
7.145008444786071777e-01
2.263513393700122833e-02
1.392851114273071289e+00
1.293516457080841064e-01
-9.972074627876281738e-01
4.397212862968444824e-01
1.648606657981872559e-01
1.348539948463439941e+00
-5.067977905273437500e-01
-3.649284541606903076e-01
3.064759969711303711e-01
2.777650952339172363e-01
1.462223410606384277e+00
-9.465851187705993652e-01
-7.160769104957580566e-01
3.406885638833045959e-02
1.084065660834312439e-01
1.087020158767700195e+00
-1.613801568746566772e-01
5.734688043594360352e-01
5.286839008331298828e-01
7.284768819808959961e-01
9.140979051589965820e-01
-1.192124843597412109e+00
-1.596848517656326294e-01
-4.276129901409149170e-01
1.000202655792236328e+00
3.030754029750823975e-01
-8.738821744918823242e-01
2.635222673416137695e-01
-7.132316827774047852e-01
1.339088797569274902e+00
-1.659070327877998352e-02
-8.901250958442687988e-01
-6.354924291372299194e-02
-2.167391628026962280e-01
2.748315930366516113e-01
-6.103261709213256836e-01
-6.070902943611145020e-01
7.748394608497619629e-01
4.037627279758453369e-01
1.682270646095275879e+00
-3.635976314544677734e-01
-6.648821234703063965e-01
7.538233697414398193e-02
-1.626617908477783203e-01
1.540734171867370605e+00
5.823779702186584473e-01
2.626094818115234375e-01
1.071911692619323730e+00
3.296372890472412109e-01
1.393339991569519043e+00
-9.391885399818420410e-01
2.056109160184860229e-01
1.060473844408988953e-01
4.308322966098785400e-01
5.851896405220031738e-01
-1.157162547111511230e+00
1.090439260005950928e-01
-2.043800652027130127e-01
1.186341643333435059e+00
4.598544836044311523e-01
-1.186192512512207031e+00
-3.780066072940826416e-01
-7.832466363906860352e-01
7.915348559617996216e-02
-3.295798599720001221e-01
-6.054738163948059082e-01
-9.899531304836273193e-02
-3.969929218292236328e-01
1.396846532821655273e+00
5.006725713610649109e-02
-9.753250479698181152e-01
4.559449255466461182e-01
3.414762020111083984e-01
1.014175415039062500e+00
8.234691619873046875e-01
-7.647657990455627441e-01
1.153033256530761719e+00
5.709341764450073242e-01
1.523159980773925781e+00
-6.199315786361694336e-01
-7.108854055404663086e-01
2.800909578800201416e-01
4.367924034595489502e-01
1.045088648796081543e+00
-9.851330518722534180e-01
-4.394990205764770508e-02
1.119423210620880127e-01
5.935270786285400391e-01
9.276630282402038574e-01
-1.375374555587768555e+00
-1.827887147665023804e-01
-5.583383440971374512e-01
1.054084599018096924e-01
-1.043661475181579590e+00
-9.576453566551208496e-01
1.306013166904449463e-01
-1.830721348524093628e-01
1.278778553009033203e+00
-1.768225282430648804e-01
-1.184898734092712402e+00
-5.331991314888000488e-01
-4.855840504169464111e-01
4.565305709838867188e-01
-7.192160487174987793e-01
-5.058861374855041504e-01
3.148350119590759277e-01
-2.988302409648895264e-01
1.276901960372924805e+00
-8.062315583229064941e-01
-1.069936871528625488e+00
-1.513636410236358643e-01
-4.999259114265441895e-01
1.083432435989379883e+00
-3.409906327724456787e-01
-7.426412701606750488e-01
5.376424789428710938e-01
1.819071173667907715e-01
1.460593581199645996e+00
-8.557885885238647461e-01
-2.438843697309494019e-01
3.535811305046081543e-01
4.871097505092620850e-01
1.653746366500854492e+00
-5.170732736587524414e-01
4.317243993282318115e-01
-8.938819915056228638e-02
9.614918231964111328e-01
6.961730718612670898e-01
-1.091482281684875488e+00
2.139632590115070343e-02
6.434685550630092621e-03
1.138265013694763184e+00
1.013138771057128906e+00
-6.942231059074401855e-01
2.374978363513946533e-01
9.568215161561965942e-02
1.360839605331420898e+00
-8.996393531560897827e-02
-1.161970615386962891e+00
-8.111677318811416626e-02
-5.896062850952148438e-01
9.758280515670776367e-01
-8.004965186119079590e-01
-5.987514257431030273e-01
3.927978277206420898e-01
2.475091069936752319e-01
1.567478895187377930e+00
-1.125495433807373047e+00
-8.405185937881469727e-01
-6.162402033805847168e-01
-7.715359926223754883e-01
-6.891121864318847656e-01
-1.658947706222534180e+00
-3.011486530303955078e-01
2.386531531810760498e-01
6.552159190177917480e-01
1.008662939071655273e+00
-1.165232419967651367e+00
-3.645972609519958496e-01
-4.292065501213073730e-01
2.869659662246704102e-01
5.516335368156433105e-01
-5.592395067214965820e-01
6.275859475135803223e-01
-2.686750292778015137e-01
1.091770291328430176e+00
1.599092781543731689e-01
-1.098606348037719727e+00
3.203925788402557373e-01
-2.423966825008392334e-01
1.491737604141235352e+00
-2.428264319896697998e-01
-9.872765541076660156e-01
2.211737930774688721e-01
1.316700428724288940e-01
1.632894873619079590e+00
-4.832391440868377686e-01
-1.023749351501464844e+00
8.871863782405853271e-02
-2.334253787994384766e-01
1.111320376396179199e+00
1.798682212829589844e-01
2.468436807394027710e-01
9.816216230392456055e-01
1.285176873207092285e-01
1.433635830879211426e+00
-8.408968448638916016e-01
-8.317230939865112305e-01
4.938566386699676514e-01
4.077002406120300293e-01
8.841150403022766113e-01
-1.663238048553466797e+00
-2.968411743640899658e-01
-9.200118482112884521e-02
9.493337273597717285e-01
6.639636158943176270e-01
-1.744559288024902344e+00
-7.070588469505310059e-01
-1.191609382629394531e+00
-1.109038949012756348e+00
-9.603543877601623535e-01
-8.656425476074218750e-01
-4.255973994731903076e-01
-6.880763173103332520e-01
9.081678986549377441e-01
-2.141301929950714111e-01
-1.043216586112976074e+00
-7.495358586311340332e-01
-8.298578858375549316e-01
-4.389041289687156677e-02
-1.332787632942199707e+00
-9.054309725761413574e-01
-1.250171959400177002e-01
-3.243414461612701416e-01
1.399722576141357422e+00
-1.178556442260742188e+00
-1.298862218856811523e+00
-5.556407570838928223e-01
-3.332549929618835449e-01
9.425584673881530762e-01
-3.113025426864624023e-01
2.105686627328395844e-02
3.512605726718902588e-01
7.278545498847961426e-01
8.012564778327941895e-01
-1.712660789489746094e+00
-8.056902885437011719e-01
-6.649808585643768311e-02
5.000435113906860352e-01
1.396083384752273560e-01
-1.817907094955444336e+00
-1.698696166276931763e-01
-4.648451805114746094e-01
1.184085369110107422e+00
1.673355102539062500e-01
-1.745493888854980469e+00
-7.431650161743164062e-01
-1.339824438095092773e+00
-2.360223829746246338e-01
-9.066585898399353027e-01
-1.015340566635131836e+00
-1.360026001930236816e-01
-1.161554530262947083e-01
1.190515637397766113e+00
-5.398286581039428711e-01
-1.351045966148376465e+00
-5.796688199043273926e-01
-1.320829033851623535e+00
-1.417537033557891846e-01
-1.417213559150695801e+00
-6.664147377014160156e-01
-9.817127883434295654e-02
-1.518163979053497314e-01
1.351131677627563477e+00
-1.464891791343688965e+00
-1.378568649291992188e+00
-1.161697983741760254e+00
-1.017047643661499023e+00
6.352495551109313965e-01
-5.316410064697265625e-01
-3.460310399532318115e-01
8.768863230943679810e-02
7.090049386024475098e-01
4.200248122215270996e-01
-1.707674503326416016e+00
-7.276015281677246094e-01
-9.291092157363891602e-01
5.726850032806396484e-01
-5.853555798530578613e-01
-1.890802741050720215e+00
-1.465387642383575439e-01
-6.144165396690368652e-01
9.721212387084960938e-01
-4.141963124275207520e-01
-1.195526123046875000e+00
-7.794679403305053711e-01
-9.663793444633483887e-01
-1.595973670482635498e-01
-8.188210725784301758e-01
-4.003982841968536377e-01
4.474005401134490967e-01
-4.725651070475578308e-02
1.388937711715698242e+00
-1.119087219238281250e+00
-1.079293727874755859e+00
1.114077195525169373e-01
1.256763935089111328e-01
1.504371643066406250e+00
-3.118450045585632324e-01
-6.284981369972229004e-01
1.784772425889968872e-01
1.953296661376953125e-01
1.380718827247619629e+00
-1.344304323196411133e+00
-6.244713664054870605e-01
-5.037101507186889648e-01
2.249821722507476807e-01
7.615548372268676758e-01
-1.299438357353210449e+00
-1.913685947656631470e-01
-2.673069536685943604e-01
8.688396215438842773e-01
-8.048634044826030731e-03
-2.080951929092407227e+00
-8.537696599960327148e-01
-3.257130682468414307e-01
3.020670413970947266e-01
2.112329900264739990e-01
-1.747598886489868164e+00
-2.588436603546142578e-01
-2.892588078975677490e-02
9.951484799385070801e-01
-5.454123020172119141e-01
-1.308365702629089355e+00
-6.026598215103149414e-01
-1.213600516319274902e+00
3.549316525459289551e-01
-1.773720979690551758e+00
-9.543921947479248047e-01
3.553219139575958252e-01
-3.125023245811462402e-01
1.064277172088623047e+00
-1.718054771423339844e+00
-8.903208971023559570e-01
-4.291994571685791016e-01
-1.928804069757461548e-01
8.364970088005065918e-01
-1.192375898361206055e+00
-7.714899778366088867e-01
1.391546148806810379e-02
5.143791437149047852e-01
5.612732768058776855e-01
-1.807638168334960938e+00
-8.187130093574523926e-01
-1.325578451156616211e+00
6.012636423110961914e-01
-4.394931197166442871e-01
-1.405974030494689941e+00
2.085666358470916748e-02
-3.765498697757720947e-01
9.924149513244628906e-01
-4.787180125713348389e-01
-1.461737751960754395e+00
-3.208836615085601807e-01
-5.350285172462463379e-01
-1.763793230056762695e-01
-1.288823604583740234e+00
-1.258333563804626465e+00
-1.004168316721916199e-01
-3.124214410781860352e-01
1.408611893653869629e+00
-6.475728154182434082e-01
-7.279325127601623535e-01
-2.249854505062103271e-01
2.877012491226196289e-01
1.609534740447998047e+00
-1.385005712509155273e-01
-5.997819900512695312e-01
5.678473711013793945e-01
3.117373883724212646e-01
1.414711594581604004e+00
-1.512653112411499023e+00
-8.029085397720336914e-01
-5.272674560546875000e-01
3.173022568225860596e-01
9.352831244468688965e-01
-1.695047378540039062e+00
-2.569862008094787598e-01
-4.588430821895599365e-01
7.309054732322692871e-01
1.806329190731048584e-01
-1.522753953933715820e+00
-5.716460347175598145e-01
-8.985279798507690430e-01
-3.854210078716278076e-01
-6.819236874580383301e-01
-5.591605901718139648e-01
1.904515475034713745e-01
-3.569011390209197998e-01
1.088399887084960938e+00
-4.668699800968170166e-01
-1.324555397033691406e+00
-4.796532094478607178e-01
-3.348381221294403076e-01
8.235716223716735840e-01
2.522352039813995361e-01
-4.319065213203430176e-01
7.858765721321105957e-01
2.020430415868759155e-01
1.176442861557006836e+00
-8.752145767211914062e-01
-1.206956505775451660e+00
-2.004535496234893799e-02
-2.367860823869705200e-01
1.001684427261352539e+00
-1.754035949707031250e+00
-3.086611330509185791e-01
3.219605982303619385e-01
8.995602726936340332e-01
7.119804620742797852e-01
-1.797813653945922852e+00
-5.389754772186279297e-01
-7.006635069847106934e-01
2.894312143325805664e-01
-7.659873962402343750e-01
-9.121469259262084961e-01
5.139954015612602234e-02
-3.756400942802429199e-01
1.398336052894592285e+00
1.045150756835937500e-01
-1.338623523712158203e+00
1.452418118715286255e-01
-1.809751838445663452e-01
1.174055576324462891e+00
1.024413585662841797e+00
-2.756152451038360596e-01
1.262362480163574219e+00
1.508308202028274536e-01
1.472466468811035156e+00
1.263271830976009369e-02
-7.790360450744628906e-01
5.470631122589111328e-01
2.950138449668884277e-01
2.266989946365356445e+00
-7.414946556091308594e-01
-4.680026173591613770e-01
2.526344358921051025e-01
3.199450373649597168e-01
1.744903087615966797e+00
-9.824067950248718262e-01
-1.837705671787261963e-01
4.688509926199913025e-02
7.015933096408843994e-02
-1.384032070636749268e-01
-7.003400325775146484e-01
2.645364403724670410e-01
1.540885400027036667e-02
1.013702869415283203e+00
6.119047403335571289e-01
-1.199249148368835449e+00
4.211405217647552490e-01
3.450060486793518066e-01
9.943261146545410156e-01
1.254934310913085938e+00
1.047883331775665283e-01
9.818585515022277832e-01
4.143516719341278076e-02
1.201813817024230957e+00
-1.523057967424392700e-01
-8.710503578186035156e-01
-3.687216341495513916e-01
-1.374688625335693359e+00
6.229442954063415527e-01
-1.132557272911071777e+00
-1.292716860771179199e+00
-1.397446170449256897e-02
-5.000491738319396973e-01
1.152894735336303711e+00
-1.452923297882080078e+00
-1.258342027664184570e+00
-5.538402795791625977e-01
-4.366830587387084961e-01
1.173543572425842285e+00
-9.137730598449707031e-01
-1.232271790504455566e+00
-1.139687970280647278e-01
3.248193562030792236e-01
7.614269256591796875e-01
-1.827919125556945801e+00
-6.612401604652404785e-01
-1.072471737861633301e+00
-1.409607380628585815e-01
-4.264304786920547485e-02
-1.525832056999206543e+00
-4.818268716335296631e-01
-8.849970102310180664e-01
9.081018567085266113e-01
-5.875706672668457031e-01
-2.177814722061157227e+00
-9.029383659362792969e-01
-1.368238091468811035e+00
-8.760265111923217773e-01
-1.370091438293457031e+00
-8.829009532928466797e-01
-4.345846176147460938e-02
-2.494111061096191406e-01
1.280207037925720215e+00
-7.551693916320800781e-01
-1.355192780494689941e+00
-6.922411322593688965e-01
-1.042451381683349609e+00
8.073850870132446289e-01
-1.479918658733367920e-01
-1.400206446647644043e+00
2.748398482799530029e-01
-4.825550690293312073e-02
1.277848601341247559e+00
-1.704613089561462402e+00
-1.269434571266174316e+00
-5.697937607765197754e-01
2.694969177246093750e-01
6.893494129180908203e-01
-2.312117099761962891e+00
-5.294660329818725586e-01
-4.435739219188690186e-01
8.136737942695617676e-01
3.051730096340179443e-01
-1.902200102806091309e+00
-6.721748709678649902e-01
-1.193544626235961914e+00
-5.057744383811950684e-01
-1.028751611709594727e+00
-8.788079023361206055e-01
-6.968602538108825684e-02
1.053910627961158752e-01
1.225987315177917480e+00
-5.192652344703674316e-01
-1.052394151687622070e+00
-1.462488770484924316e-01
-7.110980153083801270e-01
1.006204724311828613e+00
3.017210662364959717e-01
-3.775793910026550293e-01
6.345779895782470703e-01
1.141088008880615234e-01
1.399698495864868164e+00
-5.525385737419128418e-01
-5.721476674079895020e-01
4.868824034929275513e-02
-3.791418373584747314e-01
1.462927699089050293e+00
-1.502357959747314453e+00
-5.709776282310485840e-01
-8.622341789305210114e-03
7.033376693725585938e-01
1.346647739410400391e+00
-1.605045795440673828e+00
-9.554310441017150879e-01
-3.154781460762023926e-01
-1.331669390201568604e-01
-5.554505586624145508e-01
-1.181857824325561523e+00
-3.258552029728889465e-02
-4.636220037937164307e-01
1.164490222930908203e+00
5.877064466476440430e-01
-8.719193935394287109e-01
3.020477294921875000e-01
2.238289713859558105e-01
7.635377049446105957e-01
-1.530805379152297974e-01
1.464519798755645752e-01
1.123409390449523926e+00
4.083847105503082275e-01
1.694020390510559082e+00
-3.528534248471260071e-02
-7.090879082679748535e-01
3.575989902019500732e-01
6.460186243057250977e-01
2.019093513488769531e+00
8.963972330093383789e-01
2.513612806797027588e-01
1.045908689498901367e+00
2.158902883529663086e-01
1.576676249504089355e+00
-7.474191188812255859e-01
-9.212396107614040375e-03
1.345881968736648560e-01
6.075041368603706360e-02
1.101838946342468262e+00
-1.496805191040039062e+00
-4.577410519123077393e-01
-3.152568340301513672e-01
1.033182740211486816e+00
9.842410683631896973e-01
-1.941698670387268066e+00
-7.233642935752868652e-01
-6.296697854995727539e-01
-2.041643410921096802e-01
-6.730722188949584961e-01
-9.701468944549560547e-01
-5.325755104422569275e-02
-5.324880480766296387e-01
9.027770757675170898e-01
-5.292116403579711914e-01
-1.102409839630126953e+00
-4.308237135410308838e-01
-6.761769056320190430e-01
4.228169918060302734e-01
2.853770852088928223e-01
-3.509899675846099854e-01
6.836483478546142578e-01
8.772723376750946045e-02
1.374430418014526367e+00
-5.557422637939453125e-01
-9.076300263404846191e-01
1.188403218984603882e-01
-2.742788493633270264e-01
1.569233179092407227e+00
-1.346763610839843750e+00
-3.722287714481353760e-01
1.010551527142524719e-01
4.180016517639160156e-01
1.533714175224304199e+00
-1.248993873596191406e+00
-5.099405050277709961e-01
-2.813584208488464355e-01
-1.421928107738494873e-01
-5.899460315704345703e-01
-8.601549863815307617e-01
2.944295704364776611e-01
4.401991143822669983e-02
1.376633644104003906e+00
5.172706246376037598e-01
-1.486155509948730469e+00
-2.065091729164123535e-01
-2.095766738057136536e-02
6.321164965629577637e-01
-1.860970705747604370e-01
-2.077836394309997559e-01
6.322084665298461914e-01
-4.232138395309448242e-02
1.404629349708557129e+00
-1.582439094781875610e-01
-5.308120250701904297e-01
5.402315855026245117e-01
2.580551989376544952e-02
1.486589670181274414e+00
9.097262024879455566e-01
-1.723939180374145508e-01
6.841421723365783691e-01
4.212532043457031250e-01
1.854462385177612305e+00
-9.647698402404785156e-01
-4.436259567737579346e-01
7.361657619476318359e-01
5.330361127853393555e-01
1.664989113807678223e+00
-1.354575991630554199e+00
4.164935648441314697e-01
-2.336512207984924316e-01
7.199373245239257812e-01
1.283242940902709961e+00
-1.468904376029968262e+00
1.140715554356575012e-01
6.700959205627441406e-01
9.736671447753906250e-01
1.033418893814086914e+00
-4.684506952762603760e-01
5.216599106788635254e-01
7.304577529430389404e-02
1.200444221496582031e+00
-1.395036876201629639e-01
-1.677339673042297363e+00
-6.410693526268005371e-01
-1.169682860374450684e+00
9.084373116493225098e-01
-1.049970865249633789e+00
-1.123186111450195312e+00
-2.182347923517227173e-01
-7.347871661186218262e-01
1.185117483139038086e+00
-8.605590462684631348e-01
-1.106685876846313477e+00
-4.659090340137481689e-01
-1.080031514167785645e+00
6.402286887168884277e-02
-1.162873387336730957e+00
-5.798577666282653809e-01
1.260093180462718010e-03
5.188654661178588867e-01
1.412773132324218750e+00
-1.552693128585815430e+00
-5.434748530387878418e-01
3.461713492870330811e-01
9.121864438056945801e-01
1.464253664016723633e+00
-1.800648570060729980e-01
5.644028186798095703e-01
1.644756495952606201e-01
1.223905563354492188e+00
6.163372397422790527e-01
-1.012701630592346191e+00
6.485813260078430176e-01
2.395994514226913452e-01
1.478811621665954590e+00
4.354368746280670166e-01
-5.325770378112792969e-01
4.123761951923370361e-01
2.636660039424896240e-01
1.859980225563049316e+00
-2.144761234521865845e-01
-8.362488150596618652e-01
3.379902988672256470e-02
2.446948289871215820e-01
1.494692683219909668e+00
1.033899664878845215e+00
3.546890318393707275e-01
8.068314194679260254e-01
3.375957719981670380e-03
1.735688090324401855e+00
-4.690766036510467529e-01
4.592860043048858643e-01
1.110411763191223145e+00
1.074911117553710938e+00
1.756927490234375000e+00
-9.333072900772094727e-01
2.817624509334564209e-01
6.016586422920227051e-01
1.159378051757812500e+00
1.866063475608825684e+00
-1.048755288124084473e+00
4.930467158555984497e-02
5.149064064025878906e-01
1.317405819892883301e+00
1.581584572792053223e+00
4.214780628681182861e-01
1.011500239372253418e+00
2.287438958883285522e-01
1.354781031608581543e+00
3.139846324920654297e-01
-6.445895433425903320e-01
6.315268874168395996e-01
-2.524810433387756348e-01
1.437722325325012207e+00
-1.416174918413162231e-01
-7.211150527000427246e-01
6.293696165084838867e-01
-7.298967987298965454e-02
1.506210446357727051e+00
-2.507085800170898438e-01
-9.014886021614074707e-01
-5.373351573944091797e-01
-6.956746578216552734e-01
5.468374490737915039e-01
-8.500555157661437988e-01
-3.738664388656616211e-01
9.793155640363693237e-02
9.102865122258663177e-03
1.560546517372131348e+00
-1.557556509971618652e+00
-3.980392217636108398e-01
4.408241212368011475e-01
6.404128670692443848e-01
9.837328791618347168e-01
-8.871268481016159058e-02
1.154113531112670898e+00
1.791226714849472046e-01
1.195696830749511719e+00
5.485928654670715332e-01
-1.257906436920166016e+00
2.388418465852737427e-01
-3.989305198192596436e-01
9.657123088836669922e-01
-1.725693792104721069e-01
-8.102460503578186035e-01
5.312525033950805664e-01
-5.445314049720764160e-01
1.363681197166442871e+00
2.437260560691356659e-02
-8.846777677536010742e-01
-7.973720133304595947e-02
-5.462605953216552734e-01
3.007124662399291992e-01
-8.708481192588806152e-01
-4.614756703376770020e-01
2.895565032958984375e-01
-3.663416802883148193e-01
1.660825610160827637e+00
-6.509097218513488770e-01
-5.142120718955993652e-01
-3.906233906745910645e-01
5.250320434570312500e-01
1.569195628166198730e+00
-4.400483369827270508e-01
-3.742794096469879150e-01
1.315528750419616699e-01
3.536674678325653076e-01
1.208279013633728027e+00
-1.704024195671081543e+00
-2.684895880520343781e-02
-1.651766151189804077e-01
6.219474077224731445e-01
3.187426626682281494e-01
-1.705364704132080078e+00
2.889667451381683350e-01
-4.603711366653442383e-01
1.125010132789611816e+00
2.602867782115936279e-01
-1.594669103622436523e+00
-7.864107489585876465e-01
-1.524770379066467285e+00
-3.852150142192840576e-01
-7.628934979438781738e-01
-6.541879773139953613e-01
1.950863450765609741e-01
-6.037871241569519043e-01
1.212783575057983398e+00
-3.629131615161895752e-01
-8.840968608856201172e-01
2.681758105754852295e-01
-7.927390187978744507e-02
9.815378785133361816e-01
2.716055810451507568e-01
-2.795548439025878906e-01
2.283506095409393311e-01
5.431720241904258728e-02
1.592833876609802246e+00
-7.480367422103881836e-01
-5.789595246315002441e-01
1.543014496564865112e-01
3.974314033985137939e-01
1.198560357093811035e+00
-8.623324632644653320e-01
1.844854354858398438e-01
-1.462892293930053711e-01
8.745436668395996094e-01
5.289573073387145996e-01
-1.003846764564514160e+00
1.789217740297317505e-01
1.544630825519561768e-01
5.945495367050170898e-01
6.621347069740295410e-01
-1.765992939472198486e-01
1.189123630523681641e+00
1.141182482242584229e-01
1.112587690353393555e+00
5.049698054790496826e-03
-1.141173839569091797e+00
-3.484193384647369385e-01
-1.088513374328613281e+00
1.117113947868347168e+00
-8.056073188781738281e-01
-5.138316154479980469e-01
-4.164581745862960815e-02
-7.947179079055786133e-01
1.385720729827880859e+00
-1.267015933990478516e+00
-1.146357297897338867e+00
-3.306343555450439453e-01
-9.048988223075866699e-01
-5.810446664690971375e-02
-1.657158613204956055e+00
-6.468250155448913574e-01
-1.594408182427287102e-03
5.137604475021362305e-01
1.308117032051086426e+00
-1.510136604309082031e+00
-7.020655870437622070e-01
-2.049574851989746094e-01
2.231452465057373047e-01
6.383256912231445312e-01
-2.722897194325923920e-02
4.246755540370941162e-01
-3.652624189853668213e-01
9.621163010597229004e-01
1.944474726915359497e-01
-1.251027703285217285e+00
-1.298716068267822266e-01
-2.592048943042755127e-01
1.084667444229125977e+00
-2.127587795257568359e-01
-1.190706133842468262e+00
1.873152703046798706e-01
-3.292980790138244629e-01
1.230582118034362793e+00
-3.607976436614990234e-01
-5.317995548248291016e-01
-2.917676866054534912e-01
-1.319617927074432373e-01
7.467686533927917480e-01
5.449130535125732422e-01
6.351908445358276367e-01
2.757787108421325684e-01
-4.086706340312957764e-01
1.198397874832153320e+00
-1.017756581306457520e+00
-2.792245745658874512e-01
-2.841255366802215576e-01
7.524598389863967896e-02
8.157354593276977539e-01
-1.678485751152038574e+00
-5.709908604621887207e-01
-2.868129909038543701e-01
9.824702739715576172e-01
7.026290893554687500e-01
-1.564274072647094727e+00
-4.188468754291534424e-01
-8.008360862731933594e-01
-1.285836398601531982e-01
-9.854526519775390625e-01
-6.318907141685485840e-01
8.771234750747680664e-02
-4.296483099460601807e-01
1.020250678062438965e+00
-2.904489934444427490e-01
-9.294906258583068848e-01
-8.697251975536346436e-02
-3.497174680233001709e-01
3.137961626052856445e-01
4.592372775077819824e-01
1.476787030696868896e-01
2.701844573020935059e-01
-5.374345928430557251e-02
1.349038362503051758e+00
-3.570422828197479248e-01
-8.627042770385742188e-01
-4.756005406379699707e-01
-3.431088924407958984e-01
1.469766736030578613e+00
-1.500139951705932617e+00
-1.679780781269073486e-01
1.730058044195175171e-01
3.417395949363708496e-01
1.226743459701538086e+00
-1.393342375755310059e+00
-7.628402113914489746e-01
-5.914887189865112305e-01
-4.818003475666046143e-01
-9.452472329139709473e-01
-1.248339891433715820e+00
-3.921372815966606140e-02
-2.757556140422821045e-01
8.820863366127014160e-01
3.200642466545104980e-01
-1.431529045104980469e+00
-6.144182682037353516e-01
-8.208609223365783691e-01
-3.043296039104461670e-01
8.774279356002807617e-01
-1.514621078968048096e-01
3.742957413196563721e-01
-3.930453360080718994e-01
1.059775590896606445e+00
-2.878608107566833496e-01
-4.435856640338897705e-01
5.755472779273986816e-01
-2.773672342300415039e-01
1.716229677200317383e+00
-9.449331164360046387e-01
-9.379890561103820801e-01
-7.954318076372146606e-02
-2.892689704895019531e-01
1.371355891227722168e+00
-8.766867518424987793e-01
-2.572829127311706543e-01
-4.729861021041870117e-01
-2.894650399684906006e-01
1.166361689567565918e+00
-4.774623811244964600e-01
5.951518416404724121e-01
-2.101905494928359985e-01
5.731402635574340820e-01
9.885926842689514160e-01
-1.704745650291442871e+00
-4.024244844913482666e-01
-3.307501375675201416e-01
1.182335972785949707e+00
1.471291948109865189e-02
-1.333567142486572266e+00
4.510637000203132629e-02
-2.718070447444915771e-01
1.209495902061462402e+00
-1.478264480829238892e-01
-1.428667902946472168e+00
-6.041197776794433594e-01
-1.221441149711608887e+00
-6.630252599716186523e-01
-1.107210874557495117e+00
-3.884142637252807617e-01
1.916714571416378021e-02
-9.848274588584899902e-01
1.089613914489746094e+00
-6.956300139427185059e-01
-1.141074895858764648e+00
-3.910230696201324463e-01
-8.343746662139892578e-01
1.168390870094299316e+00
-2.959075272083282471e-01
-8.069924712181091309e-01
-4.055712819099426270e-01
-3.948800638318061829e-02
1.519154667854309082e+00
-1.344324231147766113e+00
-7.112560868263244629e-01
-3.808787465095520020e-01
-2.971184626221656799e-02
7.729730606079101562e-01
-1.194827675819396973e+00
8.782082051038742065e-02
-6.751828193664550781e-01
8.792767524719238281e-01
1.561418622732162476e-01
-1.597705006599426270e+00
-4.455291330814361572e-01
-2.296241223812103271e-01
3.076730072498321533e-01
2.256046384572982788e-01
-1.229828000068664551e+00
-1.496324390172958374e-01
-5.058094859123229980e-01
1.031875252723693848e+00
-4.189054071903228760e-01
-7.750344276428222656e-01
-2.060702592134475708e-01
-1.087125182151794434e+00
1.176261782646179199e+00
-1.294476389884948730e+00
-6.482295989990234375e-01
-7.476092129945755005e-02
-8.277121186256408691e-01
1.223906755447387695e+00
-1.332010507583618164e+00
-8.214814662933349609e-01
-5.196898579597473145e-01
-2.907313704490661621e-01
1.071731448173522949e+00
-9.573682546615600586e-01
-4.340522885322570801e-01
-5.643497109413146973e-01
5.724859833717346191e-01
1.290650606155395508e+00
-1.634071230888366699e+00
-5.182114243507385254e-01
-8.534801006317138672e-01
6.530656218528747559e-01
8.949812501668930054e-03
-1.781478285789489746e+00
3.360108137130737305e-01
-7.287790775299072266e-01
9.416683316230773926e-01
2.653498388826847076e-02
-1.766377806663513184e+00
-6.016238927841186523e-01
-8.904269337654113770e-01
2.630320191383361816e-01
-8.480188250541687012e-01
-5.160522460937500000e-01
4.399471879005432129e-01
-1.810668855905532837e-01
1.522759199142456055e+00
-3.925369083881378174e-01
-6.866990923881530762e-01
-9.485592842102050781e-01
-1.171676158905029297e+00
1.774335801601409912e-01
-8.138893246650695801e-01
1.626725494861602783e-01
-7.838955521583557129e-02
-3.780914470553398132e-03
1.498976469039916992e+00
-1.158876538276672363e+00
-9.983040094375610352e-01
-9.929630160331726074e-02
4.727210998535156250e-01
1.216613531112670898e+00
-2.586981356143951416e-01
2.634369134902954102e-01
-1.679137796163558960e-01
1.195668220520019531e+00
6.541584134101867676e-01
-1.462195992469787598e+00
6.486481428146362305e-02
-1.532023400068283081e-01
1.096465468406677246e+00
-3.906171917915344238e-01
-5.997706055641174316e-01
9.275270700454711914e-01
-2.560568749904632568e-01
1.137332797050476074e+00
-1.163272857666015625e-01
-5.976574420928955078e-01
2.476118206977844238e-01
-3.843190371990203857e-01
1.109843015670776367e+00
-9.376507997512817383e-02
2.157813869416713715e-02
3.053331673145294189e-01
-3.335421532392501831e-02
2.049342632293701172e+00
-5.217934250831604004e-01
1.187875494360923767e-02
3.981938660144805908e-01
7.423612475395202637e-01
1.908186674118041992e+00
4.068563282489776611e-01
8.567268848419189453e-01
5.029334425926208496e-01
8.150799274444580078e-01
1.499312281608581543e+00
-1.160972595214843750e+00
1.495555788278579712e-01
7.338292598724365234e-01
1.413086891174316406e+00
1.069650530815124512e+00
-6.700831651687622070e-01
4.937434494495391846e-01
-1.417981237173080444e-01
1.200416207313537598e+00
4.646338820457458496e-01
-7.722382545471191406e-01
1.760127581655979156e-02
-4.254531264305114746e-01
4.988893270492553711e-01
-1.850473731756210327e-01
-3.492270410060882568e-01
8.712548017501831055e-01
6.448847800493240356e-02
1.480411291122436523e+00
-2.989373207092285156e-01
-8.186892420053482056e-02
1.808018833398818970e-01
-4.331946671009063721e-01
8.005797863006591797e-01
-6.939905881881713867e-01
4.002447724342346191e-01
3.149521648883819580e-01
2.198435068130493164e-01
1.818718552589416504e+00
-6.381045579910278320e-01
2.541395425796508789e-01
5.509941577911376953e-01
4.523939490318298340e-01
8.890894651412963867e-01
-8.053856343030929565e-02
1.378816008567810059e+00
3.915345668792724609e-01
1.161365866661071777e+00
9.357210993766784668e-01
-1.165781617164611816e+00
7.951063513755798340e-01
7.581090927124023438e-01
2.140211582183837891e+00
4.162864983081817627e-01
-9.070690870285034180e-01
4.065677523612976074e-01
3.853628337383270264e-01
1.535509109497070312e+00
2.882829308509826660e-01
6.779379211366176605e-03
1.436268568038940430e+00
6.139222383499145508e-01
2.234607219696044922e+00
1.901963591575622559e+00
1.027257204055786133e+00
1.442409753799438477e+00
2.426467835903167725e-01
1.867308974266052246e+00
-5.682237148284912109e-01
-5.230479836463928223e-01
2.683539986610412598e-01
1.100081950426101685e-01
2.225545644760131836e+00
-9.356880187988281250e-01
-2.123511731624603271e-01
-6.026564165949821472e-02
2.574171423912048340e-01
1.474612832069396973e+00
-1.348737001419067383e+00
-2.769801616668701172e-01
2.208430133759975433e-02
8.190042376518249512e-01
1.147048354148864746e+00
2.965038828551769257e-02
5.429962873458862305e-01
-8.642980456352233887e-02
9.565636515617370605e-01
-1.597347706556320190e-01
-1.483131170272827148e+00
-2.668523192405700684e-01
-6.978525519371032715e-01
9.075078964233398438e-01
-5.379671454429626465e-01
-1.205071449279785156e+00
1.696372628211975098e-01
-4.769249558448791504e-01
1.116040706634521484e+00
-7.992610335350036621e-01
-5.401043295860290527e-01
-1.934161596000194550e-02
-3.991366624832153320e-01
6.949836015701293945e-01
-1.350804865360260010e-01
-7.544763684272766113e-01
4.627869725227355957e-01
7.422111928462982178e-02
1.348432064056396484e+00
-1.487205624580383301e+00
-4.410066306591033936e-01
4.706963431090116501e-03
3.070017099380493164e-01
1.169647097587585449e+00
-1.549032568931579590e+00
-3.777714967727661133e-01
-8.489051461219787598e-01
8.674380183219909668e-01
1.065562129020690918e+00
-1.849665522575378418e+00
-5.117406249046325684e-01
-4.948990643024444580e-01
-4.571586251258850098e-01
-8.658282160758972168e-01
-6.066832542419433594e-01
5.185142755508422852e-01
-3.101706132292747498e-02
1.230683445930480957e+00
-3.979524374008178711e-01
-1.454719543457031250e+00
-5.126023888587951660e-01
-9.083541631698608398e-01
8.209279775619506836e-01
-5.961422324180603027e-01
-4.358938336372375488e-01
2.960309088230133057e-01
-7.832146883010864258e-01
1.739966869354248047e+00
-9.655663967132568359e-01
-5.627731680870056152e-01
1.969356685876846313e-01
-2.730503678321838379e-01
1.480461597442626953e+00
5.258717536926269531e-01
-3.877479135990142822e-01
-1.073676869273185730e-01
4.575725197792053223e-01
1.287757277488708496e+00
-1.827982068061828613e+00
-6.195627450942993164e-01
2.044081091880798340e-01
9.867064356803894043e-01
9.864786267280578613e-01
-3.686337172985076904e-01
-4.765992760658264160e-01
-7.443215250968933105e-01
6.865850090980529785e-01
4.119400382041931152e-01
-7.966238856315612793e-01


==> plots/data/f030_xoodoo_fixed_200k/tvals_signed.txt <==
-9.737676978111267090e-01
-1.550393939018249512e+00
-1.113721966743469238e+00
-4.480438530445098877e-01
1.455927968025207520e+00
1.239000439643859863e+00
-1.310076117515563965e+00
-1.639244198799133301e+00
-9.473536163568496704e-02
2.195802688598632812e+00
-1.170379519462585449e+00
-2.208155542612075806e-01
-1.299407005310058594e+00
8.599040508270263672e-01
1.898373484611511230e+00
-8.097994327545166016e-01
-2.571846842765808105e-01
-6.851232647895812988e-01
8.817037343978881836e-01
2.117079019546508789e+00
-1.625900387763977051e+00
-1.314037919044494629e+00
-6.598104238510131836e-01
3.983094096183776855e-01
-5.561254620552062988e-01
-1.498892903327941895e+00
-1.515635490417480469e+00
-9.577227234840393066e-01
1.538848996162414551e+00
-8.577586710453033447e-02
-7.683086395263671875e-01
-1.525894284248352051e+00
-1.387079596519470215e+00
9.385257363319396973e-01
-8.258696198463439941e-01
-1.143051981925964355e+00
3.431233763694763184e-02
-4.173395037651062012e-01
1.660441756248474121e+00
-1.796224236488342285e+00
-1.532930731773376465e-01
-2.667586505413055420e-02
1.103691160678863525e-01
1.210369586944580078e+00
3.757914304733276367e-01
-3.784337937831878662e-01
3.102516056969761848e-03
5.706643462181091309e-01
2.064424276351928711e+00
-6.247084140777587891e-01
4.068071544170379639e-01
-5.797848105430603027e-01
5.239351391792297363e-01
1.766798138618469238e+00
-5.491915941238403320e-01
-4.020502865314483643e-01
-7.813556194305419922e-01
1.409481287002563477e+00
1.506265521049499512e+00
-3.878231644630432129e-01
-4.359935224056243896e-01
-8.452919125556945801e-01
5.972814559936523438e-01
-4.847670197486877441e-01
-1.262474417686462402e+00
-9.284178614616394043e-01
-9.601379036903381348e-01
1.693998932838439941e+00
-3.853313624858856201e-01
-8.266265988349914551e-01
-6.902553439140319824e-01
-1.138179078698158264e-01
1.516241788864135742e+00
1.346391916275024414e+00
-2.515998184680938721e-01
-5.220208168029785156e-01
4.316896200180053711e-01
2.085336446762084961e+00
-1.124257802963256836e+00
7.968323230743408203e-01
3.092562854290008545e-01
1.667450666427612305e+00
2.028147697448730469e+00
-7.100670039653778076e-02
1.684986352920532227e-01
-6.866262853145599365e-02
7.719094753265380859e-01
2.303868055343627930e+00
-7.191563844680786133e-01
5.251826718449592590e-02
-9.027503728866577148e-01
2.544194698333740234e+00
7.102473974227905273e-01
-3.171856999397277832e-01
3.949574530124664307e-01
3.381948471069335938e-01
1.602013707160949707e+00
1.686001718044281006e-01
-3.321978747844696045e-01
1.289651274681091309e+00
-2.155549675226211548e-01
1.405253052711486816e+00
2.012158632278442383e+00
2.044775336980819702e-01
5.372557640075683594e-01
-5.014181509613990784e-02
1.339105010032653809e+00
-1.122432708740234375e+00
-1.516976475715637207e+00
-2.150089979171752930e+00
-1.248173713684082031e+00
1.296280860900878906e+00
-1.575221180915832520e+00
-1.231817007064819336e+00
-1.550061941146850586e+00
5.623569712042808533e-02
1.406852602958679199e+00
-1.779074311256408691e+00
-1.305064320564270020e+00
-1.577139496803283691e+00
7.047579884529113770e-01
1.140939593315124512e+00
-9.402669072151184082e-01
-1.953960418701171875e+00
-1.616250634193420410e+00
8.328036069869995117e-01
1.239680528640747070e+00
-1.077533006668090820e+00
-1.043376803398132324e+00
-1.387854933738708496e+00
7.895928621292114258e-01
-7.797276377677917480e-01
-1.155291438102722168e+00
-8.490794897079467773e-01
-1.338734507560729980e+00
1.377455115318298340e+00
-1.001686573028564453e+00
-1.544419646263122559e+00
-6.974703073501586914e-01
-7.263973951339721680e-01
7.753971815109252930e-01
-9.451456665992736816e-01
-1.110869884490966797e+00
-1.202418684959411621e+00
-5.677291154861450195e-01
1.556320786476135254e+00
-1.518503665924072266e+00
-5.464610457420349121e-01
-1.013490676879882812e+00
-6.207975745201110840e-01
1.132265210151672363e+00
6.647531688213348389e-02
-1.234972476959228516e+00
-1.089687466621398926e+00
6.632584929466247559e-01
1.439408779144287109e+00
-2.500527381896972656e+00
-1.040710330009460449e+00
-7.798016667366027832e-01
1.006043195724487305e+00
6.956038475036621094e-01
-1.534955620765686035e+00
-1.497539162635803223e+00
-1.109276652336120605e+00
1.162683248519897461e+00
-2.414191365242004395e-01
-1.617422819137573242e+00
-1.641909003257751465e+00
-2.116225004196166992e+00
4.887554943561553955e-01
2.428650557994842529e-01
-1.330091118812561035e+00
-5.676782131195068359e-01
-1.485087990760803223e+00
1.212438821792602539e+00
-9.728856682777404785e-01
-7.990322113037109375e-01
-6.643710732460021973e-01
-5.526461601257324219e-01
1.571813821792602539e+00
-1.249121665954589844e+00
-1.371887683868408203e+00
-1.011681795120239258e+00
-9.973368793725967407e-02
1.060292720794677734e+00
-1.266554713249206543e+00
-1.070212364196777344e+00
-1.675665378570556641e+00
-7.814682126045227051e-01
6.403810977935791016e-01
-8.668313622474670410e-01
-1.066888570785522461e+00
-1.167525529861450195e+00
9.016206860542297363e-01
7.449491024017333984e-01
-1.432826519012451172e+00
-1.497677922248840332e+00
-1.264304757118225098e+00
8.781116008758544922e-01
-1.164690136909484863e+00
-2.066209554672241211e+00
-2.099744319915771484e+00
-2.127397060394287109e+00
1.116963863372802734e+00
-1.911736369132995605e+00
-1.490870237350463867e+00
-2.024530887603759766e+00
-1.904835343360900879e+00
8.444346785545349121e-01
1.033672988414764404e-01
-1.551243185997009277e+00
-8.184260725975036621e-01
-8.443475365638732910e-01
1.252739667892456055e+00
-2.513550519943237305e+00
-2.037699222564697266e+00
-1.671019434928894043e+00
-8.511356115341186523e-01
9.884388446807861328e-01
-1.874633193016052246e+00
-2.159229516983032227e+00
-1.775524020195007324e+00
1.188586838543415070e-02
6.226251721382141113e-01
-1.918215394020080566e+00
-1.703571319580078125e+00
-2.268722772598266602e+00
-5.535411834716796875e-01
7.673571705818176270e-01
-9.115500450134277344e-01
-1.579584956169128418e+00
-1.235853195190429688e+00
9.035296440124511719e-01
-1.349521160125732422e+00
-2.611645936965942383e+00
-2.374465942382812500e+00
-2.104920387268066406e+00
-3.296458721160888672e-01
-1.998828291893005371e+00
-2.148556470870971680e+00
-1.790444493293762207e+00
-1.876147866249084473e+00
6.053840517997741699e-01
-1.916520833969116211e+00
-2.096149444580078125e+00
-1.070661902427673340e+00
-9.133329987525939941e-01
1.926518380641937256e-01
-8.824679851531982422e-01
-8.693269491195678711e-01
-5.069879889488220215e-01
1.491756439208984375e-01
1.457135200500488281e+00
-1.455571413040161133e+00
-9.588521718978881836e-01
-1.001926541328430176e+00
2.588185854256153107e-02
7.329979538917541504e-01
-9.144745469093322754e-01
-1.140148997306823730e+00
-1.130751967430114746e+00
8.658432960510253906e-01
8.750867843627929688e-01
-1.159901857376098633e+00
-9.888308048248291016e-01
-1.077730894088745117e+00
-6.624741554260253906e-01
-1.332319974899291992e+00
-1.117611408233642578e+00
-7.638596296310424805e-01
-9.296987652778625488e-01
1.648363232612609863e+00
-1.283819556236267090e+00
-1.105558633804321289e+00
-7.485033869743347168e-01
-7.317080497741699219e-01
4.280132949352264404e-01
2.906925380229949951e-01
-7.544671297073364258e-01
-1.510275840759277344e+00
-1.119450688362121582e+00
1.452015638351440430e+00
-1.290775537490844727e+00
1.508075743913650513e-01
-2.236319705843925476e-02
-7.642759680747985840e-01
1.438167095184326172e+00
-1.159051299095153809e+00
-6.514939945191144943e-03
-6.466691195964813232e-02
6.162171363830566406e-01
2.014099836349487305e+00
-1.501531839370727539e+00
-5.978019237518310547e-01
-3.703784644603729248e-01
5.692225098609924316e-01
7.307547330856323242e-01
-4.297867715358734131e-01
-4.435811042785644531e-01
-5.335456132888793945e-01
1.363474249839782715e+00
8.221108317375183105e-01
-2.389561235904693604e-01
-1.784348934888839722e-01
-3.936046659946441650e-01
3.820633888244628906e-01
1.425520539283752441e+00
1.114943742752075195e+00
9.355466961860656738e-01
1.918155327439308167e-02
1.944723486900329590e+00
-3.190095126628875732e-01
7.295202016830444336e-01
9.898715019226074219e-01
7.645045518875122070e-01
2.503295183181762695e+00
4.007115364074707031e-01
2.328171283006668091e-01
3.731034398078918457e-01
2.099223434925079346e-01
2.287630319595336914e+00
-1.950910873711109161e-02
3.220835030078887939e-01
3.718602061271667480e-01
1.282302498817443848e+00
1.333790302276611328e+00
-4.505299925804138184e-01
3.837775290012359619e-01
4.881582260131835938e-01
1.590062260627746582e+00
1.752010583877563477e+00
-9.241570830345153809e-01
-4.786918163299560547e-01
-3.397606909275054932e-01
1.579241991043090820e+00
1.644760489463806152e+00
2.830740213394165039e-01
-5.804243087768554688e-01
-5.108995437622070312e-01
1.759579420089721680e+00
-3.354689180850982666e-01
-5.438669323921203613e-01
4.707804322242736816e-01
4.978219047188758850e-02
1.486304640769958496e+00
-9.776394963264465332e-01
1.452200114727020264e-01
6.554497778415679932e-02
-1.053978443145751953e+00
1.583055973052978516e+00
-1.499334692955017090e+00
-1.486641407012939453e+00
-1.154404282569885254e+00
1.859808862209320068e-01
1.078132033348083496e+00
-7.550466060638427734e-01
-8.684348464012145996e-01
-1.829444766044616699e+00
5.292774438858032227e-01
1.865448951721191406e+00
-9.701874256134033203e-01
-1.070839643478393555e+00
-6.089995503425598145e-01
5.723992586135864258e-01
8.536434769630432129e-01
-1.169255495071411133e+00
1.022817660123109818e-02
-1.633978486061096191e-01
1.530183076858520508e+00
1.539485812187194824e+00
-6.862249374389648438e-01
2.222719341516494751e-01
-4.936035573482513428e-01
8.775168657302856445e-01
2.034333944320678711e+00
2.341461330652236938e-01
2.545234858989715576e-01
-3.178068399429321289e-01
1.461269021034240723e+00
-8.432749509811401367e-01
3.550981283187866211e-01
6.350912451744079590e-01
-2.032288610935211182e-01
1.225031256675720215e+00
-1.203938126564025879e+00
-5.448136925697326660e-01
3.080566041171550751e-02
5.711899995803833008e-01
2.005429983139038086e+00
-1.210898518562316895e+00
-3.785444200038909912e-01
-2.278746515512466431e-01
1.032948374748229980e+00
1.047608256340026855e+00
-9.517138004302978516e-01
-1.126451134681701660e+00
-1.443473935127258301e+00
8.891053795814514160e-01
1.866145849227905273e+00
-1.043441176414489746e+00
-7.479829788208007812e-01
-1.546899437904357910e+00
5.404170155525207520e-01
6.921309828758239746e-01
-5.617601871490478516e-01
-1.207221388816833496e+00
-8.195896148681640625e-01
1.510689496994018555e+00
9.921263158321380615e-02
-1.150733947753906250e+00
-4.794188439846038818e-01
-7.400830388069152832e-01
1.725160837173461914e+00
-4.193818569183349609e-01
5.288305878639221191e-01
-3.839994370937347412e-01
-1.361098885536193848e+00
1.492357134819030762e+00
-8.500632047653198242e-01
-1.945069432258605957e-01
-3.362316191196441650e-01
5.721470117568969727e-01
1.789599180221557617e+00
1.165506601333618164e+00
-1.057522669434547424e-01
6.760680675506591797e-01
1.281882524490356445e+00
2.036074161529541016e+00
-7.181208729743957520e-01
-1.114245772361755371e+00
-7.509900927543640137e-01
1.472183704376220703e+00
1.860519647598266602e+00
-1.145206093788146973e+00
-6.235505938529968262e-01
-1.181035399436950684e+00
1.008653998374938965e+00
5.232686996459960938e-01
-1.187877535820007324e+00
-2.038762271404266357e-01
-1.016842961311340332e+00
-4.723997116088867188e-01
2.573489956557750702e-02
-3.743499815464019775e-01
-8.016900420188903809e-01
-9.339824318885803223e-01
1.437359571456909180e+00
-4.819339215755462646e-01
-1.440341711044311523e+00
-9.969016909599304199e-01
-3.902992010116577148e-01
9.863376617431640625e-01
-9.131326675415039062e-01
-2.414816468954086304e-01
-8.717538714408874512e-01
-1.036912918090820312e+00
1.576511621475219727e+00
-7.274080514907836914e-01
8.126259595155715942e-02
7.334437221288681030e-02
7.523621916770935059e-01
1.240750074386596680e+00
7.843819260597229004e-01
-2.379934638738632202e-01
-3.319526612758636475e-01
1.463987946510314941e+00
1.996669650077819824e+00
-1.373724341392517090e+00
-5.939213633537292480e-01
-1.218165993690490723e+00
1.474745035171508789e+00
6.635356545448303223e-01
-9.162889719009399414e-01
-2.080363035202026367e-01
-1.055891752243041992e+00
1.718317270278930664e+00
3.971104323863983154e-01
-3.435919880867004395e-01
1.248024821281433105e+00
3.228328824043273926e-01
1.282067656517028809e+00
-8.604280948638916016e-01
-4.273732751607894897e-02
6.597790718078613281e-01
5.799958854913711548e-02
1.828117847442626953e+00
-1.004809960722923279e-01
4.951071739196777344e-01
3.579509556293487549e-01
8.833433389663696289e-01
2.171174764633178711e+00
2.502077817916870117e+00
8.698601722717285156e-01
-1.738106012344360352e-01
4.239262342453002930e-01
1.958091855049133301e+00
-6.028296351432800293e-01
-5.755090340971946716e-02
6.919147819280624390e-02
1.558432459831237793e+00
1.339826583862304688e+00
-7.616597414016723633e-01
-7.436090111732482910e-01
-6.679246425628662109e-01
2.000935077667236328e+00
1.142856955528259277e+00
-5.326717495918273926e-01
-2.815679609775543213e-01
-8.905510902404785156e-01
1.948571681976318359e+00
1.307264089584350586e+00
7.428454160690307617e-01
1.154894113540649414e+00
-5.325071811676025391e-01
1.354061603546142578e+00
-4.189388155937194824e-01
-2.883005142211914062e-01
1.282222419977188110e-01
-4.836831092834472656e-01
1.836324572563171387e+00
-5.108242630958557129e-01
2.660507857799530029e-01
2.021431326866149902e-01
-1.952713727951049805e-01
2.608452796936035156e+00
-5.072743892669677734e-01
-5.780921131372451782e-02
-5.813898444175720215e-01
8.016968965530395508e-01
1.886122703552246094e+00
-2.495680153369903564e-01
-4.272431135177612305e-01
-4.644599258899688721e-01
1.261522054672241211e+00
1.587779641151428223e+00
-9.596744179725646973e-01
2.226905524730682373e-01
-5.407472252845764160e-01
1.834583640098571777e+00
-6.360782980918884277e-01
-1.104214549064636230e+00
-2.742354571819305420e-01
-5.777992010116577148e-01
1.925990104675292969e+00
7.551036775112152100e-02
-1.399224400520324707e+00
-4.929048120975494385e-01
-1.813756465911865234e+00
5.802193880081176758e-01
1.210388779640197754e+00
-4.962734580039978027e-01
-4.211101531982421875e-01
-1.306916475296020508e+00
1.484071731567382812e+00
-1.174306988716125488e+00
-9.109029769897460938e-01
-3.234941065311431885e-01
-3.122308254241943359e-01
1.209143161773681641e+00
-1.035229086875915527e+00
-5.676683783531188965e-01
-7.265053391456604004e-01
-7.279091328382492065e-02
1.808232307434082031e+00
-8.898667693138122559e-01
-7.037087082862854004e-01
-1.652817249298095703e+00
1.274755597114562988e+00
1.625572204589843750e+00
4.354590773582458496e-01
-6.019694209098815918e-01
-8.662264347076416016e-01
1.107996106147766113e+00
7.629652619361877441e-01
-1.186903834342956543e+00
-7.754360884428024292e-02
-6.101434826850891113e-01
1.818309664726257324e+00
-1.001071929931640625e+00
-1.366132378578186035e+00
-9.140706062316894531e-01
-7.846931219100952148e-01
1.700637698173522949e+00
-1.001838922500610352e+00
-1.371074795722961426e+00
-1.866263747215270996e+00
-4.981671571731567383e-01
1.229428291320800781e+00
2.352941930294036865e-01
-4.414640963077545166e-01
-4.876320660114288330e-01
-1.033887505531311035e+00
1.556151747703552246e+00
-1.025326728820800781e+00
-3.152904808521270752e-01
-7.510096430778503418e-01
3.838099539279937744e-01
1.488318562507629395e+00
-7.663768529891967773e-01
-7.773159146308898926e-01
-9.995667338371276855e-01
8.410064578056335449e-01
1.437327980995178223e+00
-1.786147952079772949e+00
-2.111049890518188477e+00
-1.813555240631103516e+00
-3.408507704734802246e-01
4.002912044525146484e-01
-6.179055571556091309e-01
-3.282800614833831787e-01
-1.548037648200988770e+00
1.023550987243652344e+00
-9.396375417709350586e-01
-1.077174425125122070e+00
-1.314304828643798828e+00
-8.249464631080627441e-01
1.026049494743347168e+00
-1.746880650520324707e+00
-2.005704402923583984e+00
-1.718249320983886719e+00
-1.441347718238830566e+00
1.498897910118103027e+00
-1.594742059707641602e+00
-1.126967906951904297e+00
-1.585336923599243164e+00
-7.752165198326110840e-01
4.818096756935119629e-01
-1.297650098800659180e+00
-1.182337284088134766e+00
-1.134030103683471680e+00
-3.893030583858489990e-01
1.775059938430786133e+00
-1.745368361473083496e+00
-9.799493551254272461e-01
-1.501172780990600586e-01
1.139413714408874512e+00
4.895446002483367920e-01
-1.718731760978698730e+00
-8.075751662254333496e-01
-6.524916291236877441e-01
1.720504879951477051e+00
1.384784698486328125e+00
-7.816268801689147949e-01
-3.707125186920166016e-01
-9.543797969818115234e-01
9.187517762184143066e-01
1.539069890975952148e+00
9.588019847869873047e-01
3.918586075305938721e-01
-3.619675636291503906e-01
1.673126578330993652e+00
-2.781427800655364990e-01
-6.223004460334777832e-01
-2.934808656573295593e-02
-3.689552545547485352e-01
1.623044490814208984e+00
-1.426889657974243164e+00
-1.348692178726196289e+00
-7.296139001846313477e-02
2.878493256866931915e-02
1.834673762321472168e+00
-7.695319652557373047e-01
-5.219252109527587891e-01
-7.712882757186889648e-01
-6.825919747352600098e-01
1.188048124313354492e+00
-4.755736887454986572e-01
-5.160617232322692871e-01
-5.234718695282936096e-02
9.985514879226684570e-01
2.181147336959838867e+00
-1.132391810417175293e+00
-5.945912003517150879e-01
-2.216475605964660645e-01
9.826765060424804688e-01
-3.562440574169158936e-01
-1.288082242012023926e+00
-1.261488199234008789e+00
-4.502397179603576660e-01
1.880693674087524414e+00
3.726950585842132568e-01
-4.711667895317077637e-01
-1.024633765220642090e+00
-1.160519242286682129e+00
8.497982025146484375e-01
9.194082617759704590e-01
2.212687209248542786e-02
5.901638269424438477e-01
-2.838633358478546143e-01
1.732217907905578613e+00
-1.603612184524536133e+00
2.750782370567321777e-01
-1.214725300669670105e-01
5.183832049369812012e-01
2.102540254592895508e+00
-5.232826471328735352e-01
-1.121263027191162109e+00
-7.486634254455566406e-01
2.676535546779632568e-01
2.246067047119140625e+00
-3.419911861419677734e-01
-2.137496471405029297e-01
-5.508806705474853516e-01
1.561033368110656738e+00
2.702238559722900391e+00
7.920151352882385254e-01
4.614784717559814453e-01
-5.232081413269042969e-01
1.432968616485595703e+00
2.369920492172241211e+00
-2.947842478752136230e-01
8.391315937042236328e-01
5.614675283432006836e-01
2.090728521347045898e+00
1.227211236953735352e+00
-5.924691557884216309e-01
-5.004888772964477539e-01
-4.919953048229217529e-01
1.811207413673400879e+00
2.475147247314453125e-01
-3.784465417265892029e-02
-1.285042613744735718e-01
-7.137166261672973633e-01
8.443668484687805176e-01
-8.126615285873413086e-01
-6.138340830802917480e-01
3.506338000297546387e-01
5.810858607292175293e-01
1.929325222969055176e+00
-1.393319606781005859e+00
-2.134204804897308350e-01
1.166831422597169876e-02
1.253874659538269043e+00
1.716027855873107910e+00
-1.172911643981933594e+00
-8.856942057609558105e-01
-1.453434526920318604e-01
1.119115948677062988e+00
1.973891258239746094e+00
-8.128235936164855957e-01
-4.733891785144805908e-02
-1.023162007331848145e+00
8.054311871528625488e-01
1.846460819244384766e+00
7.354298830032348633e-01
1.651036888360977173e-01
-2.515781819820404053e-01
1.528398633003234863e+00
4.269840121269226074e-01
-1.442959904670715332e+00
2.851760089397430420e-01
-2.867952883243560791e-01
1.874280691146850586e+00
-2.412776499986648560e-01
-1.499667286872863770e+00
-1.112959623336791992e+00
-1.329314827919006348e+00
1.680452942848205566e+00
-8.631750345230102539e-01
-7.402087450027465820e-01
-1.260671377182006836e+00
-8.543967604637145996e-01
8.408033251762390137e-01
-1.288918852806091309e+00
-5.487235784530639648e-01
-2.856847941875457764e-01
3.983898758888244629e-01
1.609777450561523438e+00
-9.829595685005187988e-01
1.488826572895050049e-01
-4.042239859700202942e-02
2.435686826705932617e+00
2.181219816207885742e+00
8.252352476119995117e-01
6.087952852249145508e-01
-4.111273884773254395e-01
1.664099812507629395e+00
1.936201453208923340e+00
-2.160470485687255859e-01
-4.971576482057571411e-02
-9.472666978836059570e-01
1.186286807060241699e+00
8.293777704238891602e-01
-9.337813258171081543e-01
-9.135069847106933594e-01
-4.985852241516113281e-01
1.125129580497741699e+00
-6.476812958717346191e-01
-9.060884118080139160e-01
1.166786774992942810e-01
-5.098186135292053223e-01
7.297753095626831055e-01
-1.403646230697631836e+00
-1.728659272193908691e+00
-1.248649239540100098e+00
-8.550072312355041504e-01
1.489900231361389160e+00
-7.754585146903991699e-01
-4.751074016094207764e-01
-1.777158975601196289e+00
-9.235799312591552734e-01
9.236294031143188477e-01
5.983926653861999512e-01
2.889762632548809052e-02
-1.997327804565429688e-01
8.752313256263732910e-01
1.111619949340820312e+00
-1.670181632041931152e+00
-6.765180230140686035e-01
-8.471437096595764160e-01
8.262481689453125000e-01
6.137823462486267090e-01
-8.677126169204711914e-01
-9.374976754188537598e-01
-1.771275639533996582e+00
1.443325400352478027e+00
8.650593161582946777e-01
-1.004928708076477051e+00
-5.870236158370971680e-01
-1.040217399597167969e+00
9.759914875030517578e-01
1.319491505622863770e+00
-1.991748362779617310e-01
6.712272167205810547e-01
-9.831603616476058960e-02
1.457511305809020996e+00
-9.390717148780822754e-01
-9.790565967559814453e-01
-5.817167758941650391e-01
-2.909708023071289062e-01
1.788081288337707520e+00
-1.122290134429931641e+00
-3.731900751590728760e-01
-5.502226948738098145e-01
-6.140316724777221680e-01
1.763462424278259277e+00
-9.946500062942504883e-01
-1.043013930320739746e+00
-1.259332776069641113e+00
-1.267650574445724487e-01
1.446241021156311035e+00
8.566909432411193848e-01
-7.916552424430847168e-01
-1.409569025039672852e+00
8.206117749214172363e-01
1.386691570281982422e+00
-1.225023865699768066e+00
-1.392354011535644531e+00
-9.711371064186096191e-01
6.689910292625427246e-01
6.835740525275468826e-03
-1.665338635444641113e+00
-1.366987466812133789e+00
-1.844980001449584961e+00
1.118812799453735352e+00
-2.272702008485794067e-01
-1.187111854553222656e+00
-1.404906749725341797e+00
-1.948353648185729980e+00
-4.589655399322509766e-01
-1.234706118702888489e-02
-1.027530074119567871e+00
-9.426072835922241211e-01
-1.621822237968444824e+00
1.137268781661987305e+00
-1.719407916069030762e+00
-1.064545750617980957e+00
-7.491771578788757324e-01
5.116381049156188965e-01
1.421010494232177734e+00
-9.856759905815124512e-01
-1.207182049751281738e+00
-1.199946641921997070e+00
6.767965555191040039e-01
1.475811362266540527e+00
-1.131784915924072266e+00
-2.046140581369400024e-01
-1.402117967605590820e+00
6.643347144126892090e-01
1.625752449035644531e-01
-7.176265120506286621e-01
-7.954826354980468750e-01
-1.004887700080871582e+00
1.461283087730407715e+00
2.168326079845428467e-01
-1.421444296836853027e+00
-1.333073228597640991e-01
-1.637449562549591064e-01
6.195754408836364746e-01
-1.686552166938781738e-01
-7.027118802070617676e-01
-1.147509336471557617e+00
-1.177919387817382812e+00
1.705400586128234863e+00
-1.039739727973937988e+00
-9.473817348480224609e-01
-5.571523308753967285e-02
-7.244887948036193848e-01
1.066269636154174805e+00
1.321470737457275391e+00
5.455418229103088379e-01
1.820947080850601196e-01
-7.645642012357711792e-02
1.599422216415405273e+00
-1.223345637321472168e+00
-5.516965389251708984e-01
2.041352689266204834e-01
5.797485113143920898e-01
1.515600323677062988e+00
-1.024500489234924316e+00
-1.101841807365417480e+00
-1.156891345977783203e+00
1.065382957458496094e+00
1.393592238426208496e+00
-7.231044173240661621e-01
-3.316321671009063721e-01
-9.762890338897705078e-01
-6.440879106521606445e-01
-9.470021128654479980e-01
-1.573384523391723633e+00
-7.347176074981689453e-01
-1.017411231994628906e+00
1.105596184730529785e+00
-2.806070446968078613e-01
-1.358689427375793457e+00
-5.062626600265502930e-01
-1.231664896011352539e+00
3.543083667755126953e-01
6.022752523422241211e-01
-1.542403697967529297e+00
-2.602123975753784180e+00
-1.646427512168884277e+00
1.508123636245727539e+00
-1.743432044982910156e+00
-1.083378434181213379e+00
-9.290837645530700684e-01
-6.508824825286865234e-01
1.030750274658203125e+00
-1.871514439582824707e+00
-1.310217261314392090e+00
-1.283838152885437012e+00
1.419867128133773804e-01
1.632636666297912598e+00
-2.039053440093994141e+00
-1.811854720115661621e+00
-1.098916411399841309e+00
7.384428381919860840e-01
4.738614857196807861e-01
-8.838286995887756348e-01
-1.189510583877563477e+00
-1.640095472335815430e+00
1.214221715927124023e+00
1.044585824012756348e+00
-1.321265101432800293e+00
-7.133814692497253418e-01
-1.262722492218017578e+00
7.811939716339111328e-01
1.208833456039428711e+00
-5.783895850181579590e-01
-1.005800366401672363e+00
-1.001242041587829590e+00
1.176573991775512695e+00
-8.151217699050903320e-01
-1.914091706275939941e+00
-2.038205862045288086e+00
-1.747119188308715820e+00
1.201018452644348145e+00
-1.780743360519409180e+00
-1.783105134963989258e+00
-2.310821056365966797e+00
-2.075060844421386719e+00
1.429810285568237305e+00
-1.570815920829772949e+00
-7.241890430450439453e-01
-1.495912432670593262e+00
-1.610435843467712402e+00
-5.723811984062194824e-01
-1.792366266250610352e+00
-1.780492186546325684e+00
-1.598333954811096191e+00
5.045474171638488770e-01
1.486086368560791016e+00
-1.934477090835571289e+00
-1.920329809188842773e+00
-1.899537801742553711e+00
-3.440384864807128906e-01
6.612149477005004883e-01
-1.207500338554382324e+00
-1.566175699234008789e+00
-1.591142058372497559e+00
1.210263371467590332e+00
-2.224651724100112915e-01
-1.145954012870788574e+00
-1.475564479827880859e+00
-1.076203346252441406e+00
6.447861790657043457e-01
-9.355489015579223633e-01
-1.527225971221923828e+00
-1.986824631690979004e+00
-1.537129521369934082e+00
1.509487748146057129e+00
-1.572688460350036621e+00
-1.645024895668029785e+00
-1.448542714118957520e+00
-3.812728822231292725e-01
4.329659938812255859e-01
-1.004636406898498535e+00
-5.772296190261840820e-01
-2.048271656036376953e+00
-7.366710305213928223e-01
1.851179122924804688e+00
-1.193488359451293945e+00
-8.217502236366271973e-01
-1.625544428825378418e+00
4.465717375278472900e-01
-2.354336082935333252e-01
-1.336520791053771973e+00
-1.056516289710998535e+00
-1.465873599052429199e+00
1.254697084426879883e+00
6.487071514129638672e-01
-1.947477221488952637e+00
-1.863968133926391602e+00
-1.542727112770080566e+00
6.938616037368774414e-01
8.745284080505371094e-01
-8.782456517219543457e-01
-1.669910073280334473e+00
-1.586467027664184570e+00
1.160717368125915527e+00
-5.870687216520309448e-02
-1.467109441757202148e+00
2.499992996454238892e-01
-1.299415230751037598e+00
7.790431976318359375e-01
-1.881633877754211426e+00
-5.232549309730529785e-01
-7.320516705513000488e-01
-1.679686069488525391e+00
1.488996505737304688e+00
-1.431341052055358887e+00
-8.241170644760131836e-01
-8.840460777282714844e-01
2.177066504955291748e-01
2.028007268905639648e+00
-7.768977880477905273e-01
-7.546936869621276855e-01
-1.063419461250305176e+00
7.685727477073669434e-01
1.383645534515380859e+00
-1.350390791893005371e+00
-5.395388603210449219e-01
-9.057424068450927734e-01
-1.491485834121704102e-01
3.433876037597656250e-01
-1.044843792915344238e+00
-9.356902241706848145e-01
-7.675538063049316406e-01
1.276521563529968262e+00
-2.743226289749145508e-01
-1.919708728790283203e+00
-1.399951457977294922e+00
-9.877036213874816895e-01
1.340793728828430176e+00
-3.867326080799102783e-01
-9.777048230171203613e-01
-1.015570521354675293e+00
-2.224310159683227539e+00
1.415260195732116699e+00
-1.168402552604675293e+00
-3.888157010078430176e-02
-1.087618708610534668e+00
-4.979617893695831299e-01
8.576966524124145508e-01
-1.255048990249633789e+00
-7.230554819107055664e-01
-3.716619312763214111e-01
6.112410426139831543e-01
1.856653332710266113e+00
-1.280008554458618164e+00
-5.971386432647705078e-01
-1.042807102203369141e+00
1.304271101951599121e+00
2.242835521697998047e+00
1.665537476539611816e+00
-1.790100634098052979e-01
-9.957503080368041992e-01
1.463972091674804688e+00
1.752980589866638184e+00
-1.167138814926147461e+00
-5.855022668838500977e-01
-2.662275433540344238e-01
1.536886572837829590e+00
-3.959537446498870850e-01
-1.946498632431030273e+00
-9.815641045570373535e-01
-6.791148781776428223e-01
1.210673332214355469e+00
-5.672568082809448242e-01
-1.914192080497741699e+00
-1.606867790222167969e+00
-1.709643602371215820e+00
3.331392705440521240e-01
4.547907710075378418e-01
-6.422438621520996094e-01
-1.998982071876525879e+00
-1.328594684600830078e+00
1.593564152717590332e+00
-1.210039019584655762e+00
-9.715718626976013184e-01
-1.236298441886901855e+00
-1.657503992319107056e-01
1.510681271553039551e+00
-1.769884228706359863e+00
-1.345374345779418945e+00
-1.268080353736877441e+00
6.748065948486328125e-01
1.612962722778320312e+00
-1.101481556892395020e+00
-1.041576027870178223e+00
-3.424893617630004883e-01
4.603415727615356445e-01
7.991511821746826172e-01
4.139295518398284912e-01
-1.440686136484146118e-01
-5.705623030662536621e-01
1.342305064201354980e+00
5.451878309249877930e-01
-2.684561610221862793e-01
2.062579393386840820e-01
-1.026567891240119934e-01
1.549919605255126953e+00
3.825233578681945801e-01
-3.667110502719879150e-01
-4.570423960685729980e-01
-3.111712932586669922e-01
1.584418892860412598e+00
-5.171105861663818359e-01
-1.786514967679977417e-01
-2.722628116607666016e-01
6.446117907762527466e-02
1.580328464508056641e+00
-4.462594538927078247e-02
1.495355516672134399e-01
-4.033841788768768311e-01
2.845350205898284912e-01
1.864051699638366699e+00
-7.552843093872070312e-01
-5.791290476918220520e-02
-1.188867911696434021e-01
2.005705118179321289e+00
1.598336219787597656e+00
7.082712650299072266e-02
-2.924503087997436523e-01
1.678816378116607666e-01
1.325377225875854492e+00
1.937127947807312012e+00
-1.099794626235961914e+00
4.897437095642089844e-01
9.355925023555755615e-02
1.815725445747375488e+00
9.846019744873046875e-01
4.222732186317443848e-01
5.922624468803405762e-01
-8.293671607971191406e-01
1.376772403717041016e+00
7.368765473365783691e-01
-4.925638139247894287e-01
-9.910292178392410278e-02
-1.105154514312744141e+00
-1.560775488615036011e-01
-1.414507985115051270e+00
-1.347622990608215332e+00
-6.030022501945495605e-01
-1.114016890525817871e+00
1.580874204635620117e+00
-1.076786637306213379e+00
-1.199294686317443848e+00
-1.278834939002990723e+00
-9.695360064506530762e-01
1.275395393371582031e+00
1.306190252304077148e+00
-1.027426600456237793e+00
-1.330013871192932129e+00
5.815339088439941406e-01
1.314392328262329102e+00
-1.076363444328308105e+00
-1.085007548332214355e+00
-3.823910951614379883e-01
7.653710246086120605e-01
1.483901441097259521e-01
-1.664114117622375488e+00
-8.373848795890808105e-01
-1.291975498199462891e+00
1.168778538703918457e+00
6.913155317306518555e-01
-1.105509996414184570e+00
-1.564318060874938965e+00
-1.425534605979919434e+00
3.921269252896308899e-02
-6.953959465026855469e-01
-4.747177660465240479e-01
-6.937554478645324707e-01
-1.181400179862976074e+00
1.317776441574096680e+00
-7.431223392486572266e-01
-7.245876193046569824e-01
-8.669037818908691406e-01
-5.628687143325805664e-01
3.448086678981781006e-01
-1.787310957908630371e+00
-1.548608660697937012e+00
-1.307448029518127441e+00
-1.271736025810241699e-01
1.691907763481140137e+00
-1.789396524429321289e+00
-1.456625938415527344e+00
-1.405505418777465820e+00
-1.568398810923099518e-02
1.234239101409912109e+00
-2.951033115386962891e-01
-4.376901984214782715e-01
-9.484602212905883789e-01
6.780974268913269043e-01
1.320044398307800293e+00
-1.822360873222351074e+00
-2.178220033645629883e+00
-2.127067327499389648e+00
6.835009455680847168e-01
-2.845115363597869873e-01
-2.182154178619384766e+00
-2.107629776000976562e+00
-2.066338539123535156e+00
8.454977869987487793e-01
-1.127550125122070312e+00
-2.653701782226562500e+00
-2.643686532974243164e+00
-3.417810678482055664e+00
-1.089632749557495117e+00
-8.120511174201965332e-01
-2.310765981674194336e+00
-2.035489797592163086e+00
-2.441731929779052734e+00
1.017882943153381348e+00
-2.149409294128417969e+00
-3.039391994476318359e+00
-2.519140005111694336e+00
-1.571354150772094727e+00
4.836460351943969727e-01
-2.844638109207153320e+00
-2.348650217056274414e+00
-2.454219818115234375e+00
-8.890258669853210449e-01
7.012704610824584961e-01
-2.095628261566162109e+00
-3.034205913543701172e+00
-2.662991285324096680e+00
-9.990491271018981934e-01
-1.267860412597656250e+00
-1.949652791023254395e+00
-2.290086746215820312e+00
-2.203611612319946289e+00
8.474752902984619141e-01
-3.604378104209899902e-01
-2.289378643035888672e+00
-2.211832046508789062e+00
-1.943999052047729492e+00
-3.832820355892181396e-01
-4.150442481040954590e-01
-3.084832906723022461e+00
-2.700927734375000000e+00
-3.227895975112915039e+00
1.166663765907287598e+00
-5.592128038406372070e-01
-1.780097365379333496e+00
-1.956119418144226074e+00
-1.823133111000061035e+00
1.066989660263061523e+00
-1.413354516029357910e+00
-1.683543801307678223e+00
-1.265502333641052246e+00
-1.513411045074462891e+00
1.471994519233703613e+00
-2.113020896911621094e+00
-1.462109208106994629e+00
-1.119153738021850586e+00
-1.021916151046752930e+00
-1.153680235147476196e-01
-2.057276964187622070e+00
-1.642580628395080566e+00
-1.124934434890747070e+00
1.051604866981506348e+00
1.346795797348022461e+00
-1.462656497955322266e+00
-9.664745926856994629e-01
-1.158355474472045898e+00
7.055864930152893066e-01
1.050053596496582031e+00
6.335793137550354004e-01
-3.610838055610656738e-01
-8.334368467330932617e-01
1.330625295639038086e+00
2.072815969586372375e-02
-1.513841748237609863e+00
-6.632027626037597656e-01
-8.412289619445800781e-01
1.361538887023925781e+00
-7.214678525924682617e-01
-1.279375791549682617e+00
-1.306357502937316895e+00
-1.412660479545593262e+00
1.601788520812988281e+00
-1.368920922279357910e+00
-1.139676451683044434e+00
-1.245996832847595215e+00
-7.982068508863449097e-02
1.476281523704528809e+00
9.561689496040344238e-01
-3.459634184837341309e-01
-6.611796021461486816e-01
7.140958905220031738e-01
1.604459643363952637e+00
-9.846636652946472168e-01
-7.038083672523498535e-01
-6.457852125167846680e-01
1.537306189537048340e+00
1.702491044998168945e+00
-1.190756201744079590e+00
-6.061273813247680664e-01
-8.265265822410583496e-01
1.312204360961914062e+00
1.553332090377807617e+00
-4.818738400936126709e-01
-4.939977526664733887e-01
-6.943789124488830566e-01
1.309585213661193848e+00
1.733939409255981445e+00
4.764803051948547363e-01
3.024047613143920898e-01
-1.581435799598693848e-01
1.360851049423217773e+00
3.805510997772216797e-01
6.114730834960937500e-01
4.678888618946075439e-01
1.904809176921844482e-01
1.329524755477905273e+00
-1.096639037132263184e+00
-3.515054285526275635e-01
-6.295684576034545898e-01
-2.616589963436126709e-01
2.104484319686889648e+00
-8.462072610855102539e-01
1.430884748697280884e-02
-7.828137278556823730e-01
5.846027135848999023e-01
1.551360130310058594e+00
-8.337457180023193359e-01
-9.484642744064331055e-02
-1.533651649951934814e-01
1.202672839164733887e+00
1.769850611686706543e+00
-7.144443392753601074e-01
-1.614114642143249512e-01
-1.634660810232162476e-01
1.312483429908752441e+00
1.286440730094909668e+00
-9.312608242034912109e-01
-7.603871226310729980e-01
-4.560272991657257080e-01
1.259159564971923828e+00
9.943689107894897461e-01
-1.381863713264465332e+00
-1.063813567161560059e+00
-1.844273686408996582e+00
6.803437471389770508e-01
-5.073390007019042969e-01
-1.297997474670410156e+00
-1.782663702964782715e+00
-1.733305931091308594e+00
1.293180704116821289e+00
-8.756333589553833008e-01
-1.563107371330261230e+00
-2.305369615554809570e+00
1.561110094189643860e-02
6.381645798683166504e-01
-1.939856052398681641e+00
-1.703700423240661621e+00
-9.260658621788024902e-01
4.837543964385986328e-01
1.354654192924499512e+00
-1.526151895523071289e+00
-1.362560272216796875e+00
-1.307716608047485352e+00
-2.758103013038635254e-01
9.366486072540283203e-01
-2.720821797847747803e-01
-7.981367111206054688e-01
-1.093819141387939453e+00
7.967252731323242188e-01
5.736209154129028320e-01
-1.255464196205139160e+00
-1.114337444305419922e+00
-1.570582628250122070e+00
9.224662184715270996e-01
-3.266698718070983887e-01
-2.285361289978027344e+00
-2.097623109817504883e+00
-1.978135824203491211e+00
1.054660916328430176e+00
-2.263483703136444092e-01
-1.447439551353454590e+00
-1.454311013221740723e+00
-1.817635655403137207e+00
-4.277777373790740967e-01
-1.545531272888183594e+00
-1.175580859184265137e+00
-1.384837031364440918e+00
-5.957973599433898926e-01
1.641910910606384277e+00
-1.873367786407470703e+00
-1.752392292022705078e+00
-1.021856307983398438e+00
-4.244401752948760986e-01
-1.455851942300796509e-01
-1.569569826126098633e+00
-1.735771536827087402e+00
-1.683269143104553223e+00
4.130699336528778076e-01
1.546544194221496582e+00
-1.265977382659912109e+00
-1.364873647689819336e+00
-1.635839819908142090e+00
5.708717703819274902e-01
1.305692195892333984e+00
-4.624175131320953369e-01
-5.582639575004577637e-01
-8.498407900333404541e-02
1.263863563537597656e+00
5.241925120353698730e-01
-1.965086102485656738e+00
-1.469134449958801270e+00
-8.929861187934875488e-01
1.143621206283569336e+00
-6.203004121780395508e-01
-1.318311929702758789e+00
-1.746280431747436523e+00
-8.646423816680908203e-01
1.532388567924499512e+00
-3.780333399772644043e-01
-7.753778696060180664e-01
-1.016276717185974121e+00
-7.483665347099304199e-01
5.124140381813049316e-01
-1.053389072418212891e+00
-7.656247019767761230e-01
-8.439217209815979004e-01
4.624417424201965332e-01
2.065032720565795898e+00
-4.098410308361053467e-01
4.632682800292968750e-01
8.240671013481914997e-04
2.054699659347534180e+00
2.050601005554199219e+00
7.263846397399902344e-01
1.602236032485961914e-01
2.668729126453399658e-01
1.349052906036376953e+00
1.982315182685852051e+00
-3.062802851200103760e-01
8.911336064338684082e-01
1.540564596652984619e-01
1.606427907943725586e+00
1.678167462348937988e+00
5.152414441108703613e-01
5.997804403305053711e-01
6.410633921623229980e-01
1.755949735641479492e+00
1.177068471908569336e+00
-4.137978553771972656e-01
2.088689953088760376e-01
8.173422813415527344e-01
2.520278215408325195e+00
-4.926831424236297607e-01
-8.524798154830932617e-01
1.423040628433227539e-01
-7.794956862926483154e-02
2.220624208450317383e+00
-1.661133617162704468e-01
4.605898559093475342e-01
6.140408515930175781e-01
1.134372591972351074e+00
2.178558349609375000e+00
2.886867046356201172e+00
1.484466671943664551e+00
1.266112327575683594e+00
1.689644575119018555e+00
2.121028661727905273e+00
6.761218607425689697e-02
5.927228331565856934e-01
8.950386047363281250e-01
2.399309635162353516e+00
2.560590982437133789e+00
8.135574460029602051e-01
8.579503297805786133e-01
-2.904250323772430420e-01
1.547763705253601074e+00
2.364788055419921875e+00
6.674912571907043457e-01
1.360505700111389160e+00
3.240713179111480713e-01
1.712841510772705078e+00
8.809809088706970215e-01
4.668148458003997803e-01
1.602046489715576172e+00
1.545146584510803223e+00
2.061219692230224609e+00
1.158472895622253418e+00
9.950557947158813477e-01
1.916083693504333496e+00
2.534763813018798828e+00
2.989649534225463867e+00
2.818572759628295898e+00
1.642388701438903809e+00
1.416764378547668457e+00
1.605829954147338867e+00
2.236611366271972656e+00
6.159459054470062256e-02
1.449756264686584473e+00
1.542454361915588379e+00
2.221281051635742188e+00
2.156013727188110352e+00
3.836975991725921631e-01
1.159506440162658691e+00
8.598402738571166992e-01
1.792631626129150391e+00
1.974531531333923340e+00
-3.641290068626403809e-01
9.977147579193115234e-01
-1.246163696050643921e-01
1.975952625274658203e+00
2.322321176528930664e+00
1.457170009613037109e+00
8.091105222702026367e-01
-3.282224535942077637e-01
1.168138265609741211e+00
1.066897511482238770e+00
-3.697493672370910645e-02
-4.983990490436553955e-01
-1.206526279449462891e+00
1.148984313011169434e+00
-5.943873524665832520e-01
-4.628792032599449158e-02
4.115132391452789307e-01
-1.583465635776519775e-01
1.541407108306884766e+00
-1.214941382408142090e+00
-1.323495149612426758e+00
-4.487242102622985840e-01
-3.936174213886260986e-01
7.379348278045654297e-01
9.924660623073577881e-02
-1.139366269111633301e+00
-4.669686257839202881e-01
5.053226947784423828e-01
1.157117009162902832e+00
-1.369719862937927246e+00
-1.294495940208435059e+00
-4.948576092720031738e-01
3.722944557666778564e-01
1.822766363620758057e-01
-1.575360536575317383e+00
-9.486246109008789062e-01
-8.811569809913635254e-01
9.053798317909240723e-01
7.905578017234802246e-01
-1.698400616645812988e+00
-1.352084279060363770e+00
-5.172062516212463379e-01
6.869005560874938965e-01
-6.080592274665832520e-01
-1.184072017669677734e+00
-1.184275031089782715e+00
-1.314424872398376465e+00
1.137796044349670410e+00
-1.390218883752822876e-01
-7.134783864021301270e-01
-3.769767880439758301e-01
-3.745948970317840576e-01
1.275793194770812988e+00
-3.583860769867897034e-02
-4.236130118370056152e-01
2.268141657114028931e-01
2.776443362236022949e-01
1.481709122657775879e+00
-1.276174902915954590e+00
-6.030722856521606445e-01
-2.175284177064895630e-01
0.000000000000000000e+00
1.206382274627685547e+00
-9.022392630577087402e-01
-1.227971315383911133e+00
-1.309602141380310059e+00
5.849802494049072266e-01
1.685392141342163086e+00
-1.248072266578674316e+00
-6.599563956260681152e-01
-1.008241295814514160e+00
5.122123956680297852e-01
-2.523289434611797333e-02
-1.085028767585754395e+00
-6.910968422889709473e-01
-5.182697176933288574e-01
1.188444375991821289e+00
4.357434213161468506e-01
-1.180873990058898926e+00
-6.154168844223022461e-01
-1.580821126699447632e-01
1.628182649612426758e+00
1.190679311752319336e+00
-2.706794738769531250e-01
-5.308943390846252441e-01
-1.132234454154968262e+00
1.645426392555236816e+00
-1.247547268867492676e+00
-9.075790047645568848e-01
-9.186173081398010254e-01
-8.459359407424926758e-01
1.283826470375061035e+00
-1.774434685707092285e+00
-1.272398352622985840e+00
-8.152772784233093262e-01
5.374967306852340698e-02
1.578606486320495605e+00
-1.550831437110900879e+00
-1.319099426269531250e+00
-1.138755559921264648e+00
6.972097754478454590e-01
7.675599455833435059e-01
-1.163643121719360352e+00
-1.098538160324096680e+00
-6.645421981811523438e-01
1.012486100196838379e+00
1.366557598114013672e+00
-1.133453726768493652e+00
-8.456246852874755859e-01
-7.434888482093811035e-01
7.451913952827453613e-01
8.629114031791687012e-01
-5.054377317428588867e-01
-8.616021275520324707e-01
-6.273461580276489258e-01
1.460100650787353516e+00
-5.434204339981079102e-01
-1.809438109397888184e+00
-2.332020759582519531e+00
-1.193636655807495117e+00
1.294495463371276855e+00
-1.790195941925048828e+00
-1.779562234878540039e+00
-2.111822128295898438e+00
-1.464132547378540039e+00
1.244367003440856934e+00
-1.903772115707397461e+00
-1.376931667327880859e+00
-9.633493423461914062e-01
-1.480361342430114746e+00
-1.017838001251220703e+00
-1.354273200035095215e+00
-4.387786984443664551e-01
-8.585228919982910156e-01
3.874959349632263184e-01
1.467383980751037598e+00
-1.238982439041137695e+00
-1.731544137001037598e+00
-1.147330045700073242e+00
-1.908029168844223022e-01
1.551745891571044922e+00
-1.072903633117675781e+00
-1.467474102973937988e+00
-6.149418950080871582e-01
1.146412372589111328e+00
1.253072857856750488e+00
-5.045450925827026367e-01
3.982409238815307617e-01
-1.630878299474716187e-01
9.590612053871154785e-01
-5.158032178878784180e-01
-9.840230345726013184e-01
-1.194704771041870117e+00
-7.691687345504760742e-01
1.721960067749023438e+00
-6.623738408088684082e-01
-1.630136966705322266e+00
-7.173559665679931641e-01
-7.848356366157531738e-01
8.594932556152343750e-01
6.652094721794128418e-01
-8.260055184364318848e-01
-7.302880287170410156e-01
2.206214368343353271e-01
1.579753398895263672e+00
-7.669976949691772461e-01
-4.801713526248931885e-01
-1.591424942016601562e-01
1.126136183738708496e+00
1.443450093269348145e+00
-1.401163101196289062e+00
-9.595346450805664062e-02
-8.201505988836288452e-02
1.307240724563598633e+00
1.912543416023254395e+00
-8.452150225639343262e-01
-1.278966199606657028e-02
2.964246571063995361e-01
1.488623976707458496e+00
2.078163146972656250e+00
6.038733720779418945e-01
-1.797305047512054443e-01
-1.437651515007019043e-01
1.259685277938842773e+00
1.361603140830993652e+00
3.100312948226928711e-01
4.857917129993438721e-01
6.141418218612670898e-01
1.350897669792175293e+00
-1.794660240411758423e-01
-1.805799603462219238e-01
-3.199584186077117920e-01
-1.417960375547409058e-01
1.924247622489929199e+00
-8.532191514968872070e-01
-1.220177769660949707e+00
-1.270408391952514648e+00
-4.872575104236602783e-01
-1.588271856307983398e-01
-1.301064729690551758e+00
-1.004330158233642578e+00
-1.037915825843811035e+00
-4.892458394169807434e-02
1.302416682243347168e+00
-1.102130651473999023e+00
-2.480037510395050049e-01
-6.832896471023559570e-01
3.677365481853485107e-01
9.898905754089355469e-01
-5.896454453468322754e-01
-1.410229504108428955e-01
-2.909488379955291748e-01
1.193745136260986328e+00
1.784155964851379395e+00
-1.319409489631652832e+00
-1.438370347023010254e-01
-2.936457097530364990e-01
1.184941530227661133e+00
2.874094545841217041e-01
-1.067454934120178223e+00
-1.471096992492675781e+00
-1.137777686119079590e+00
1.381526947021484375e+00
-4.369369447231292725e-01
-1.283475995063781738e+00
-8.841801881790161133e-01
-1.339618563652038574e-01
8.811960816383361816e-01
4.767580330371856689e-01
-3.057547807693481445e-01
-3.506439626216888428e-01
4.100339412689208984e-01
1.391356348991394043e+00
-1.347192764282226562e+00
-7.194371819496154785e-01
-4.373106956481933594e-01
4.931147992610931396e-01
1.078205823898315430e+00
-1.264198660850524902e+00
-1.177335023880004883e+00
-1.414252638816833496e+00
1.067880466580390930e-01
8.829558491706848145e-01
-1.511630535125732422e+00
-1.142019867897033691e+00
-1.475367069244384766e+00
-1.063192844390869141e+00
-9.293822050094604492e-01
-1.994969725608825684e+00
-1.750505447387695312e+00
-1.072597622871398926e+00
1.241858124732971191e+00
-1.876973360776901245e-01
-2.494635105133056641e+00
-2.176565170288085938e+00
-1.891813874244689941e+00
-5.913092494010925293e-01
-1.764058470726013184e+00
-1.978850364685058594e+00
-2.005970001220703125e+00
-1.357044219970703125e+00
1.078209400177001953e+00
-1.750844597816467285e+00
-1.422374010086059570e+00
-1.814823508262634277e+00
-1.733209371566772461e+00
-1.392292231321334839e-01
-3.513278365135192871e-01
-2.109601259231567383e+00
-2.419078111648559570e+00
4.007967412471771240e-01
1.271385192871093750e+00
-1.500651478767395020e+00
-1.360610008239746094e+00
-7.878198027610778809e-01
7.476178407669067383e-01
6.141421198844909668e-01
-1.315239310264587402e+00
-1.095641851425170898e+00
-1.336746335029602051e+00
4.880002140998840332e-01
1.381423115730285645e+00
-4.170861840248107910e-01
7.011370062828063965e-01
-1.517277806997299194e-01
1.207703232765197754e+00
1.737005114555358887e+00
1.334278434514999390e-01
-2.929191589355468750e-01
2.176286280155181885e-01
1.555600762367248535e+00
4.050430059432983398e-01
-9.002953767776489258e-01
-6.913885474205017090e-01
-3.297197222709655762e-01
1.689394593238830566e+00
-5.221609473228454590e-01
-5.626021027565002441e-01
-1.022418975830078125e+00
-7.524844408035278320e-01
1.575365543365478516e+00
-9.927785992622375488e-01
-8.368487954139709473e-01
-5.323334336280822754e-01
3.866264820098876953e-01
3.901587724685668945e-01
-1.137049078941345215e+00
-1.062132716178894043e+00
-7.804257869720458984e-01
9.713445305824279785e-01
1.336296200752258301e+00
-1.324025392532348633e+00
-5.771099925041198730e-01
-6.458353996276855469e-01
-5.030531883239746094e-01
1.740889400243759155e-01
-6.486912965774536133e-01
-6.383731365203857422e-01
-1.162703394889831543e+00
1.025002717971801758e+00
1.051900267601013184e+00
-8.738580346107482910e-01
-6.009266972541809082e-01
-4.462250471115112305e-01
5.399647355079650879e-01
-3.369580581784248352e-02
-1.372210383415222168e-01
-3.748467564582824707e-02
-9.914606809616088867e-03
1.436925530433654785e+00
-4.493677914142608643e-01
-2.364592105150222778e-01
-8.699891567230224609e-01
-7.656144499778747559e-01
1.284672021865844727e+00
-3.894676268100738525e-01
-7.447515130043029785e-01
-8.924259543418884277e-01
4.190121889114379883e-01
1.411895751953125000e+00
-5.167074203491210938e-01
-2.120697796344757080e-01
9.588957577943801880e-02
1.105542659759521484e+00
5.047426223754882812e-01
-9.524367451667785645e-01
-4.629819989204406738e-01
-9.746218472719192505e-02
1.186021924018859863e+00
1.699189066886901855e+00
-4.054235517978668213e-01
9.485846012830734253e-02
-9.978070855140686035e-03
4.103654325008392334e-01
1.258347511291503906e+00
9.305058121681213379e-01
-2.776975631713867188e-01
-5.197361484169960022e-02
1.308641672134399414e+00
1.663449406623840332e-01
-5.395358204841613770e-01
3.867232799530029297e-01
3.033956885337829590e-01
1.512507438659667969e+00
-8.716520667076110840e-01
-6.742291450500488281e-01
-3.077394068241119385e-01
3.126809597015380859e-01
1.784183740615844727e+00
-6.625763773918151855e-01
-4.627269804477691650e-01
-1.623967848718166351e-02
7.302252948284149170e-02
2.206206470727920532e-01
-6.052407622337341309e-01
-2.525713443756103516e-01
-9.486263245344161987e-02
5.627720355987548828e-01
1.372525930404663086e+00
-4.966418445110321045e-01
3.897561132907867432e-01
2.225534915924072266e-01
1.933816432952880859e+00
9.447416663169860840e-01
-3.298228085041046143e-01
4.699741005897521973e-01
-3.623979166150093079e-02
1.166661620140075684e+00
1.556800246238708496e+00
-3.649168610572814941e-01
-6.173462420701980591e-02
-3.350612223148345947e-01
1.275879859924316406e+00
2.066170454025268555e+00
8.218104839324951172e-01
-4.375938177108764648e-01
-2.842111885547637939e-01
1.329545974731445312e+00
-2.903146445751190186e-01
-3.174760639667510986e-01
6.732393056154251099e-02
4.338532388210296631e-01
1.464807152748107910e+00
-6.533524394035339355e-01
-4.967708885669708252e-01
-6.053479909896850586e-01
7.900877594947814941e-01
1.627519607543945312e+00
-5.255868434906005859e-01
-9.175367951393127441e-01
-6.667186617851257324e-01
5.160710811614990234e-01
1.127949953079223633e+00
3.160407841205596924e-01
-8.432092070579528809e-01
-5.251335501670837402e-01
4.889905154705047607e-01
7.301862239837646484e-01
-1.202853441238403320e+00
-4.320678710937500000e-01
-3.348353505134582520e-01
8.582934141159057617e-01
3.116644620895385742e-01
-1.423078656196594238e+00
-5.484263896942138672e-01
-5.306800603866577148e-01
1.229899406433105469e+00
-2.324604690074920654e-01
-1.610742688179016113e+00
-1.292671799659729004e+00
-1.016564011573791504e+00
-3.147099018096923828e-01
-1.011254787445068359e+00
-8.939899206161499023e-01
-1.007855415344238281e+00
-4.725250899791717529e-01
1.369378566741943359e+00
-5.444446206092834473e-01
-7.428849339485168457e-01
6.815166026353836060e-02
-3.944680392742156982e-01
5.822203159332275391e-01
-1.104903221130371094e+00
-7.337949275970458984e-01
1.584636867046356201e-01
3.521310687065124512e-01
9.038268923759460449e-01
-4.516723453998565674e-01
-6.647601723670959473e-01
-5.409076809883117676e-01
1.328585296869277954e-01
5.624930262565612793e-01
-9.365370869636535645e-01
-1.172662973403930664e-01
-4.360274374485015869e-01
2.266581803560256958e-01
2.548199146986007690e-02
-1.605726242065429688e+00
-1.388385534286499023e+00
-1.453533649444580078e+00
-6.172891855239868164e-01
-5.490915775299072266e-01
-1.734912753105163574e+00
-2.089975595474243164e+00
-1.024904012680053711e+00
9.394072294235229492e-01
-1.652917385101318359e+00
-2.068561315536499023e+00
-2.094564676284790039e+00
-1.047443509101867676e+00
4.091152846813201904e-01
-2.206032514572143555e+00
-1.660356998443603516e+00
-1.462221026420593262e+00
-1.108586430549621582e+00
4.504740536212921143e-01
-1.908902168273925781e+00
-1.808412790298461914e+00
-8.505738377571105957e-01
-8.612583279609680176e-01
2.681699953973293304e-02
-1.150936841964721680e+00
-2.035126924514770508e+00
-9.189302921295166016e-01
4.344122409820556641e-01
1.129187464714050293e+00
-8.057031035423278809e-01
-1.213178753852844238e+00
-9.566231966018676758e-01
4.083500802516937256e-01
3.826833963394165039e-01
-7.247024774551391602e-01
-1.146158576011657715e+00
-1.220239400863647461e+00
3.759591281414031982e-01
2.828084230422973633e-01
-1.341012001037597656e+00
-1.433146238327026367e+00
-1.400512456893920898e+00
9.086073189973831177e-02
-1.009528875350952148e+00
-1.224490523338317871e+00
-1.185271620750427246e+00
-4.295049607753753662e-01
1.343858599662780762e+00
-7.596189975738525391e-01
-9.477373361587524414e-01
-7.298800349235534668e-01
-8.527448177337646484e-01
2.404663860797882080e-01
-5.082260966300964355e-01
-2.771977186203002930e-01
1.195042431354522705e-01
3.276041746139526367e-01
1.253357052803039551e+00
-7.999460101127624512e-01
-1.262428313493728638e-01
4.727481901645660400e-01
8.052002787590026855e-01
1.673511147499084473e+00
7.622681856155395508e-01
-2.027522921562194824e-01
3.246940970420837402e-01
6.020541191101074219e-01
8.733020424842834473e-01
-9.805014729499816895e-01
-1.819839954376220703e+00
-1.519963026046752930e+00
5.218722820281982422e-01
-1.065217629075050354e-01
-1.203472495079040527e+00
-1.033949255943298340e+00
-8.989706039428710938e-01
7.467822432518005371e-01
-1.092096686363220215e+00
-2.169341087341308594e+00
-1.469386339187622070e+00
-5.958189964294433594e-01
8.064323067665100098e-01
-1.638856410980224609e+00
-2.124292373657226562e+00
-1.954336404800415039e+00
3.169037401676177979e-01
1.061437368392944336e+00
-1.579901814460754395e+00
-1.279641389846801758e+00
-1.549043655395507812e+00
-1.564618229866027832e+00
-3.096629977226257324e-01
-3.510324954986572266e-01
-3.752138912677764893e-01
-1.209262490272521973e+00
2.181260883808135986e-01
5.519800782203674316e-01
-1.673989772796630859e+00
-1.423582553863525391e+00
-1.623457193374633789e+00
3.130165338516235352e-01
8.810129016637802124e-02
-1.705998420715332031e+00
-1.620939850807189941e+00
-9.618276357650756836e-01
8.404801487922668457e-01
7.274331450462341309e-01
-1.638893961906433105e+00
-1.638384103775024414e+00
-1.692479729652404785e+00
-4.365948140621185303e-01
-1.520170211791992188e+00
-1.093581914901733398e+00
-4.463376104831695557e-01
-1.442501664161682129e+00
9.058915376663208008e-01
-1.198631167411804199e+00
-1.605957627296447754e+00
-1.163317680358886719e+00
-5.575677156448364258e-01
-5.187951326370239258e-01
-1.374623656272888184e+00
-1.690444469451904297e+00
-1.270763397216796875e+00
1.129296347498893738e-01
5.030655860900878906e-01
-1.344658255577087402e+00
-1.383477091789245605e+00
-1.678328990936279297e+00
-1.089076876640319824e+00
8.906658291816711426e-01
-1.630747795104980469e+00
-9.017904400825500488e-01
-3.848432898521423340e-01
3.604167401790618896e-01
6.216650009155273438e-01
-1.770680665969848633e+00
-1.618655204772949219e+00
-1.072892069816589355e+00
3.005649447441101074e-01
5.523481965065002441e-02
-1.995898842811584473e+00
-1.982954740524291992e+00
-1.178704977035522461e+00
9.655923247337341309e-01
-2.545734941959381104e-01
-9.385038018226623535e-01
-1.295412659645080566e+00
-7.099238038063049316e-01
9.158272147178649902e-01
3.671444356441497803e-01
-7.861636877059936523e-01
-6.356638073921203613e-01
-4.482325911521911621e-01
1.114742755889892578e+00
-1.461279749870300293e+00
-1.262844920158386230e+00
-1.174929141998291016e+00
-8.351433277130126953e-02
8.815236091613769531e-01
-1.492624521255493164e+00
-1.812146186828613281e+00
-8.765075802803039551e-01
3.160240128636360168e-02
6.436101794242858887e-01
-1.377114176750183105e+00
-9.790474772453308105e-01
-2.020528316497802734e+00
-2.187193393707275391e+00
-7.314596176147460938e-01
-1.431102991104125977e+00
-9.651705622673034668e-01
-1.309204220771789551e+00
6.987578421831130981e-02
-4.551999866962432861e-01
-2.263972043991088867e+00
-1.853146672248840332e+00
-2.547029495239257812e+00
3.759357705712318420e-02
-1.270714700222015381e-01
-2.446980237960815430e+00
-2.209412574768066406e+00
-1.213959693908691406e+00
9.848284721374511719e-01
-1.343939661979675293e+00
-2.086028337478637695e+00
-1.552450895309448242e+00
-1.467370748519897461e+00
4.611095786094665527e-01
-1.740961194038391113e+00
-8.228950500488281250e-01
-7.929221987724304199e-01
-4.778100550174713135e-02
7.156940102577209473e-01
-1.469212889671325684e+00
-8.669997453689575195e-01
-5.658243894577026367e-01
-5.665816664695739746e-01
-5.128339529037475586e-01
-7.918477654457092285e-01
-1.064720630645751953e+00
-1.007581710815429688e+00
-3.867312893271446228e-02
8.818256258964538574e-01
-4.813227951526641846e-01
-2.563289403915405273e-01
-1.551599383354187012e+00
-2.769161164760589600e-01
-8.639919012784957886e-02
-1.516443490982055664e+00
-1.039768099784851074e+00
-1.319235324859619141e+00
5.726320147514343262e-01
-6.492534875869750977e-01
-1.804346203804016113e+00
-1.095469594001770020e+00
-1.330123543739318848e+00
1.443579554557800293e+00
-9.055501818656921387e-01
-2.090914011001586914e+00
-2.451634407043457031e+00
-6.751061081886291504e-01
1.069904327392578125e+00
-1.616268754005432129e+00
-1.594030022621154785e+00
-1.422300815582275391e+00
-1.541150450706481934e+00
-7.099922299385070801e-01
-8.265100121498107910e-01
-1.296751737594604492e+00
-8.044010996818542480e-01
1.732712239027023315e-01
1.155297160148620605e+00
-1.241094827651977539e+00
-1.212058901786804199e+00
-8.580111265182495117e-01
5.343522429466247559e-01
1.291923522949218750e+00
-2.606796100735664368e-02
-1.081912517547607422e+00
-1.981557607650756836e-01
6.495900750160217285e-01
1.065211772918701172e+00
-6.044728755950927734e-01
-3.074488043785095215e-01
-1.125198841094970703e+00
2.871910929679870605e-01
-2.795297205448150635e-01
-3.957427442073822021e-01
1.216109991073608398e-01
-6.111469268798828125e-01
1.107482314109802246e+00
-8.325206041336059570e-01
-1.212138772010803223e+00
-6.174842119216918945e-01
-6.846507638692855835e-02
5.741739273071289062e-01
-9.719976782798767090e-01
-1.120306015014648438e+00
-6.036707758903503418e-01
4.310558140277862549e-01
8.629879355430603027e-01
-1.172325015068054199e+00
-2.919130623340606689e-01
5.490367859601974487e-02
-6.754524111747741699e-01
5.387378931045532227e-01
-2.075912952423095703e-01
-2.312752902507781982e-01
-1.280093379318714142e-02
3.399197459220886230e-01
7.656297087669372559e-01
-7.536594271659851074e-01
-5.546793341636657715e-01
-5.729173421859741211e-01
6.710435152053833008e-01
8.048040270805358887e-01
-4.524447321891784668e-01
-1.369983315467834473e+00
-8.916332125663757324e-01
9.007682800292968750e-01
2.231241911649703979e-01
-9.599394798278808594e-01
-7.697469592094421387e-01
-1.042375683784484863e+00
5.496427789330482483e-02
-1.004853606224060059e+00
-1.119480967521667480e+00
-8.051806092262268066e-01
-6.023711562156677246e-01
9.842195510864257812e-01
-1.825431108474731445e+00
-1.598051786422729492e+00
-5.716959238052368164e-01
1.089217066764831543e-01
6.030136346817016602e-01
-2.690390944480895996e-01
-1.061792612075805664e+00
-2.861854135990142822e-01
4.469394087791442871e-01
7.521445751190185547e-01
-1.681881994009017944e-01
-3.737908899784088135e-01
7.697334140539169312e-02
8.360666036605834961e-01
7.949559688568115234e-01
-5.670869946479797363e-01
-5.511809587478637695e-01
4.657790064811706543e-01
6.635839939117431641e-01
1.176540374755859375e+00
-4.342571198940277100e-01
1.780519261956214905e-02
3.561793267726898193e-01
1.453710794448852539e+00
-1.005002632737159729e-01
-2.284606099128723145e-01
-6.542440652847290039e-01
-2.831290066242218018e-01
1.348753929138183594e+00
-5.362563133239746094e-01
-6.595645844936370850e-02
-3.625053465366363525e-01
-1.047220587730407715e+00
8.773190379142761230e-01
-1.699089556932449341e-01
-6.816681027412414551e-01
-2.268753647804260254e-01
4.071244001388549805e-01
1.203278660774230957e+00
-1.958656072616577148e+00
-1.106629610061645508e+00
-3.185088932514190674e-02
2.438670992851257324e-01
8.861153125762939453e-01
-5.519914031028747559e-01
-6.873448491096496582e-01
-6.147382259368896484e-01
5.365730524063110352e-01
5.069453716278076172e-01
-8.544554114341735840e-01
-4.393210709095001221e-01
-4.820024073123931885e-01
-3.088645637035369873e-01
-4.777746200561523438e-01
-6.421940326690673828e-01
-1.907803118228912354e-01
-1.202188581228256226e-01
1.078084826469421387e+00
2.694247364997863770e-01
-1.467135667800903320e+00
-9.390238523483276367e-01
-5.636240243911743164e-01
1.660978317260742188e+00
-3.232093453407287598e-01
-6.663253903388977051e-01
-9.226819872856140137e-01
-5.938826128840446472e-02
1.303294181823730469e+00
-6.396524906158447266e-01
-1.209897398948669434e+00
-4.230760931968688965e-01
-3.230828046798706055e-01
8.141373842954635620e-02
-3.206403255462646484e-01
-1.266699671745300293e+00
5.419463664293289185e-02
6.855767369270324707e-01
7.029699087142944336e-01
-9.582774639129638672e-01
-8.787704110145568848e-01
-2.590083181858062744e-01
5.389735698699951172e-01
5.172141194343566895e-01
-3.018713295459747314e-01
-3.072971701622009277e-01
4.308919012546539307e-01
6.791285276412963867e-01
7.712329626083374023e-01
-7.447280883789062500e-01
-2.902921736240386963e-01
-9.540061354637145996e-01
-9.109085798263549805e-01
-8.340079784393310547e-01
-1.042975902557373047e+00
-8.696326017379760742e-01
-7.219997048377990723e-01
8.632583618164062500e-01
-1.082102656364440918e+00
-1.506767034530639648e+00
-1.331973791122436523e+00
-1.512873888015747070e+00
6.464086174964904785e-01
-2.448353767395019531e-01
-1.871954917907714844e+00
-2.163809537887573242e+00
-6.405956298112869263e-02
1.073196053504943848e+00
-1.661631464958190918e+00
-1.444471001625061035e+00
-6.645786762237548828e-01
6.210021674633026123e-03
2.237944602966308594e-01
-1.534770727157592773e+00
-9.213052392005920410e-01
-6.178897023200988770e-01
7.019167393445968628e-02
1.272511184215545654e-01
-1.550267815589904785e+00
-2.105414628982543945e+00
-1.125090360641479492e+00
2.499390766024589539e-02
1.369426727294921875e+00
-9.805853366851806641e-01
-1.555161476135253906e+00
-3.179046511650085449e-01
6.013031601905822754e-01
2.925167977809906006e-01
-1.282915353775024414e+00
-8.449242711067199707e-01
-9.449207782745361328e-01
6.765230298042297363e-01
-9.791488647460937500e-01
-1.137335419654846191e+00
-6.370349526405334473e-01
-6.895006299018859863e-01
1.046147942543029785e+00
-1.217655539512634277e+00
-1.597539305686950684e+00
-1.081146717071533203e+00
-2.971489131450653076e-01
-1.012159705162048340e+00
-1.415878415107727051e+00
-9.305745959281921387e-01
-6.114261150360107422e-01
5.120160579681396484e-01
5.934801697731018066e-01
-1.110317826271057129e+00
7.868456095457077026e-02
-6.955972909927368164e-01
-4.314386248588562012e-01
-4.704329669475555420e-01
-1.016108274459838867e+00
-7.047905325889587402e-01
8.227628469467163086e-02
1.767878532409667969e-01
7.065702676773071289e-01
-1.388282656669616699e+00
-1.655157446861267090e+00
-1.402366161346435547e+00
1.096085906028747559e-01
2.075724154710769653e-01
-1.398641943931579590e+00
-2.014119863510131836e+00
-8.758551478385925293e-01
8.048183321952819824e-01
-5.303462743759155273e-01
-1.723905205726623535e+00
-1.222568869590759277e+00
-1.040664076805114746e+00
8.640690445899963379e-01
-1.573330283164978027e+00
-1.960635066032409668e+00
-1.060539841651916504e+00
2.875113189220428467e-01
1.129745364189147949e+00
-1.447513818740844727e+00
-1.826101183891296387e+00
-1.059144973754882812e+00
-7.008278965950012207e-01
-8.813423514366149902e-01
-1.031929135322570801e+00
-8.992052674293518066e-01
-1.017774939537048340e+00
2.015198618173599243e-01
2.943386733531951904e-01
-1.661234855651855469e+00
-1.402177691459655762e+00
-1.447639942169189453e+00
-6.216358542442321777e-01
4.791577160358428955e-01
-1.745014786720275879e+00
-1.598945379257202148e+00
-6.574179530143737793e-01
2.991382181644439697e-01
7.297638058662414551e-01
-1.740826725959777832e+00
-2.295664310455322266e+00
-1.094667077064514160e+00
3.335817456245422363e-01
-1.042494535446166992e+00
-1.503672003746032715e+00
-1.303947925567626953e+00
-1.107428193092346191e+00
5.808039903640747070e-01
-1.094028115272521973e+00
-1.367800593376159668e+00
-1.208794355392456055e+00
-1.824859976768493652e+00
-2.324288606643676758e+00
-1.802433252334594727e+00
-1.776563644409179688e+00
-1.509821653366088867e+00
2.257605940103530884e-01
5.151149034500122070e-01
-1.949261903762817383e+00
-2.161468982696533203e+00
-1.308784484863281250e+00
-1.480202078819274902e-01
-2.182631045579910278e-01
-7.990644574165344238e-01
-8.232693672180175781e-01
-6.176134943962097168e-01
8.495781570672988892e-02
4.745586514472961426e-01
-9.916091561317443848e-01
-7.928115725517272949e-01
-1.814411878585815430e-01
5.901936292648315430e-01
-2.920312881469726562e-01
-1.144471764564514160e+00
-6.963448971509933472e-02
-2.979970872402191162e-01
8.283182978630065918e-01
-1.547751277685165405e-01
-1.479804039001464844e+00
-1.079944968223571777e+00
-8.266117572784423828e-01
9.788906574249267578e-01
7.036527395248413086e-01
-1.018268823623657227e+00
-8.236606121063232422e-01
-2.378886342048645020e-01
8.382103443145751953e-01
-9.739708304405212402e-01
-7.396600246429443359e-01
-1.099812865257263184e+00
-5.548523664474487305e-01
-5.912480875849723816e-02
-1.787289619445800781e+00
-1.409388065338134766e+00
-7.765545845031738281e-01
2.363642863929271698e-02
5.791156888008117676e-01
-5.662877559661865234e-01
-1.307932853698730469e+00
-5.052161216735839844e-01
-6.591144204139709473e-01
-1.431098207831382751e-02
-4.105055630207061768e-01
-5.825353860855102539e-01
2.225145995616912842e-01
4.120140969753265381e-01
1.284752011299133301e+00
3.076197206974029541e-01
5.530402064323425293e-01
6.228073239326477051e-01
1.470447659492492676e+00
9.467087388038635254e-01
7.221423983573913574e-01
9.825810194015502930e-01
8.057386279106140137e-01
1.210000157356262207e+00
4.750532805919647217e-01
1.753986477851867676e-01
3.393185138702392578e-02
7.596828937530517578e-01
1.594674825668334961e+00
-5.320642143487930298e-02
-1.758060455322265625e-01
1.493043303489685059e-01
9.595134258270263672e-01
9.835569262504577637e-01
-1.186860442161560059e+00
-1.786583214998245239e-01
9.018587321043014526e-02
4.870954900979995728e-02
-9.569531679153442383e-01
-8.568066954612731934e-01
-2.069104313850402832e-01
5.971041042357683182e-03
1.412333846092224121e-01
7.034206986427307129e-01
-6.786375641822814941e-01
-8.288196921348571777e-01
-8.084580302238464355e-01
5.022831559181213379e-01
6.548101902008056641e-01
-5.119400620460510254e-01
-6.377986669540405273e-01
-2.042744308710098267e-01
5.579252243041992188e-01
8.292414546012878418e-01
-5.190618634223937988e-01
-2.865189909934997559e-01
-8.701096475124359131e-02
9.580786824226379395e-01
-6.201711893081665039e-01
-4.389306008815765381e-01
-6.195532679557800293e-01
-2.857790589332580566e-01
1.301950216293334961e+00
-6.000784039497375488e-01
-9.817928075790405273e-01
-1.184586763381958008e+00
-7.864036560058593750e-01
-3.903231322765350342e-01
-1.070863842964172363e+00
-4.984664916992187500e-01
-3.614741265773773193e-01
3.435027003288269043e-01
4.910922348499298096e-01
-1.013472437858581543e+00
-2.341773808002471924e-01
-1.151126250624656677e-01
-1.428498029708862305e-01
6.189927086234092712e-02
-1.231091618537902832e+00
-1.206735134124755859e+00
1.999897509813308716e-01
4.077633321285247803e-01
1.113928318023681641e+00
-1.011615872383117676e+00
-1.452324271202087402e+00
-2.219704627990722656e+00
-2.062459588050842285e-01
4.833055436611175537e-01
-7.302358746528625488e-01
-1.693160176277160645e+00
-4.468062818050384521e-01
1.104049205780029297e+00
-6.749778389930725098e-01
-1.915266036987304688e+00
-7.277434468269348145e-01
-1.925998181104660034e-02
1.022397398948669434e+00
-1.631907939910888672e+00
-1.689171195030212402e+00
-1.187911391258239746e+00
-2.039724588394165039e-01
8.895819187164306641e-01
-1.366138458251953125e+00
-8.633119463920593262e-01
-8.428820371627807617e-01
-1.030887663364410400e-01
6.186923980712890625e-01
-1.672900915145874023e-01
5.258961915969848633e-01
6.016058102250099182e-02
1.709108799695968628e-01
7.640371322631835938e-01
-5.983064174652099609e-01
-2.453053593635559082e-01
6.927289813756942749e-02
8.465332984924316406e-01
1.083698391914367676e+00
-7.347959280014038086e-01
-4.168997704982757568e-01
5.842952132225036621e-01
6.705121994018554688e-01
1.284431695938110352e+00
-3.972925245761871338e-01
-3.955216705799102783e-01
-6.923081278800964355e-01
1.230024576187133789e+00
-2.225943803787231445e-01
-2.658300697803497314e-01
-2.933962941169738770e-01
1.842493116855621338e-01
1.464112520217895508e+00
-7.041953206062316895e-01
-7.373386025428771973e-01
3.289296030998229980e-01
5.151304006576538086e-01
1.975330263376235962e-01
-2.977578043937683105e-01
-1.370363384485244751e-01
4.227470457553863525e-01
7.415090799331665039e-01
1.245523691177368164e+00
-9.811437726020812988e-01
-3.526263535022735596e-01
-2.440419346094131470e-01
2.285257577896118164e-01
1.465368866920471191e+00
1.010775864124298096e-01
-2.388135790824890137e-01
1.334441006183624268e-01
3.497426807880401611e-01
1.242705583572387695e+00
-4.948637485504150391e-01
4.806351065635681152e-01
5.006531476974487305e-01
2.416835546493530273e+00
1.951428949832916260e-01
-2.718277834355831146e-02
1.347363740205764771e-01
2.382715791463851929e-01
1.525616526603698730e+00
1.329503297805786133e+00
6.388604044914245605e-01
1.161539554595947266e+00
9.558592438697814941e-01
2.740155935287475586e+00
4.044832885265350342e-01
5.888010263442993164e-01
9.129828214645385742e-01
1.023550271987915039e+00
1.619758725166320801e+00
-5.986304879188537598e-01
2.656123228371143341e-02
1.138263344764709473e+00
1.270220398902893066e+00
1.236421465873718262e+00
1.044961094856262207e+00
8.333961963653564453e-01
1.205830812454223633e+00
6.963369846343994141e-01
1.555915594100952148e+00
8.136282563209533691e-01
9.145078659057617188e-01
8.307393789291381836e-01
1.308186054229736328e+00
2.090906143188476562e+00
7.578853964805603027e-01
1.112553000450134277e+00
1.194957613945007324e+00
1.026336789131164551e+00
1.465637683868408203e+00
1.482978165149688721e-01
1.783913671970367432e-01
5.147383809089660645e-01
1.374017953872680664e+00
1.106986522674560547e+00
-5.546888113021850586e-01
-7.327204942703247070e-01
-3.403751179575920105e-02
1.529275178909301758e+00
1.690364032983779907e-01
-6.099997162818908691e-01
-1.961106806993484497e-01
4.044205844402313232e-01
1.231798171997070312e+00
-1.008156299591064453e+00
-6.178756356239318848e-01
2.672758400440216064e-01
4.602647125720977783e-01
7.568472623825073242e-01
-1.116682171821594238e+00
-5.869457721710205078e-01
-5.561253428459167480e-01
9.386043250560760498e-02
5.655077099800109863e-02
-9.423297643661499023e-01
-1.253600597381591797e+00
-2.899652421474456787e-01
3.101981878280639648e-01
1.436840772628784180e+00
-4.136640131473541260e-01
-8.308438062667846680e-01
-2.872066795825958252e-01
9.279669523239135742e-01
1.884790658950805664e-01
-3.933186233043670654e-01
6.473962962627410889e-02
-1.261399090290069580e-01
1.129333972930908203e+00
-1.359108090400695801e-01
-7.304601669311523438e-01
-1.193425282835960388e-01
4.702390134334564209e-01
1.163657307624816895e+00
4.438309371471405029e-01
-4.722605943679809570e-01
-1.225817129015922546e-01
7.230007648468017578e-02
1.424481630325317383e+00
-3.692564070224761963e-01
4.171714186668395996e-01
8.576195836067199707e-01
3.549328446388244629e-01
1.175521969795227051e+00
-1.224387362599372864e-01
6.688350439071655273e-01
9.061338305473327637e-01
4.755334854125976562e-01
9.822465181350708008e-01
-2.500569820404052734e-01
8.508225083351135254e-01
3.512531816959381104e-01
1.303417444229125977e+00
2.021470546722412109e+00
1.356487274169921875e+00
5.085728690028190613e-02
8.188099861145019531e-01
1.009663462638854980e+00
2.249807357788085938e+00
4.962628185749053955e-01
1.207558035850524902e+00
8.974213600158691406e-01
1.252327203750610352e+00
1.043358564376831055e+00
9.229658246040344238e-01
4.735823571681976318e-01
3.676485717296600342e-01
1.550654530525207520e+00
7.046286016702651978e-02
1.643247902393341064e-01
3.987125456333160400e-01
8.948047161102294922e-01
1.512131571769714355e+00
-1.164798259735107422e+00
-7.561677694320678711e-01
2.660123109817504883e-01
5.117307305335998535e-01
1.125955581665039062e+00
-1.455454349517822266e+00
-5.081354975700378418e-01
-6.896377801895141602e-01
-6.931707859039306641e-01
8.145064711570739746e-01
4.954487085342407227e-02
-9.684239327907562256e-02
6.773215532302856445e-01
4.459350705146789551e-01
5.644735693931579590e-01
-1.483650445938110352e+00
-5.069683194160461426e-01
-3.056234121322631836e-01
7.884895205497741699e-01
4.698325097560882568e-01
-1.631087541580200195e+00
-1.344938755035400391e+00
-4.925005733966827393e-01
1.003447532653808594e+00
2.171850949525833130e-01
-1.274454236030578613e+00
-1.014962553977966309e+00
-1.565675884485244751e-01
-9.358283132314682007e-02
-1.169916987419128418e+00
-8.966351151466369629e-01
-3.601014316082000732e-01
4.296096563339233398e-01
1.126303315162658691e+00
-1.212296128273010254e+00
-1.257753014564514160e+00
-5.154250860214233398e-01
-5.319583043456077576e-02
3.734035193920135498e-01
5.175654217600822449e-02
-7.634239792823791504e-01
-7.846626043319702148e-01
3.776953518390655518e-01
3.971815407276153564e-01
-1.622426033020019531e+00
-1.991926789283752441e+00
-2.482465028762817383e+00
-6.793323159217834473e-01
-3.875424265861511230e-01
-2.397298336029052734e+00
-1.944151163101196289e+00
-1.243040084838867188e+00
1.318784654140472412e-01
1.492426991462707520e-01
-2.027864694595336914e+00
-1.331698060035705566e+00
-1.507094860076904297e+00
-8.573338389396667480e-02
-9.908823370933532715e-01
-1.754972219467163086e+00
-1.644351005554199219e+00
-1.068133234977722168e+00
1.352710485458374023e+00
-8.870172500610351562e-01
-1.510685324668884277e+00
-1.575186252593994141e+00
-5.287797451019287109e-01
4.813790917396545410e-01
-4.562689363956451416e-01
-1.445460200309753418e+00
-6.259914636611938477e-01
6.014629006385803223e-01
1.278359770774841309e+00
-1.789082050323486328e+00
-2.235506534576416016e+00
-6.768250465393066406e-01
3.520258069038391113e-01
6.098644733428955078e-01
-1.495764493942260742e+00
-1.519127964973449707e+00
-3.470097184181213379e-01
1.351308822631835938e-01
7.048804759979248047e-01
-1.550311446189880371e+00
-1.185881495475769043e+00
-1.186707139015197754e+00
-4.674284756183624268e-01
1.766089946031570435e-01
-1.572362899780273438e+00
-8.176463246345520020e-01
-5.903970003128051758e-01
6.623278260231018066e-01
6.313039064407348633e-01
-1.446471333503723145e+00
-1.099454283714294434e+00
-7.715361714363098145e-01
3.680219054222106934e-01
-1.069279313087463379e+00
-1.550919175148010254e+00
-8.489582538604736328e-01
-7.540541142225265503e-02
1.212730288505554199e+00
-7.272441983222961426e-01
-8.388372063636779785e-01
-9.044741988182067871e-01
-1.307251691818237305e+00
-6.377530097961425781e-01
-4.097679257392883301e-01
-1.048625588417053223e+00
5.064361542463302612e-02
6.066338419914245605e-01
6.720604300498962402e-01
-1.937594175338745117e+00
-1.423143744468688965e+00
-1.094937086105346680e+00
5.002694204449653625e-02
5.643079280853271484e-01
-1.387835621833801270e+00
-1.323367714881896973e+00
-3.166171610355377197e-01
7.468011230230331421e-02
4.755666851997375488e-01
-1.784727215766906738e+00
-1.791866540908813477e+00
-2.540685415267944336e+00
-1.522110700607299805e+00
-2.003942489624023438e+00
-1.839217305183410645e+00
-1.351047992706298828e+00
-5.387042760848999023e-01
1.126606464385986328e+00
-9.601393342018127441e-01
-2.437562704086303711e+00
-2.088168144226074219e+00
-1.879133105278015137e+00
-4.885080456733703613e-01
-2.017787218093872070e+00
-2.266255140304565430e+00
-1.978414177894592285e+00
-2.272854745388031006e-01
1.012776374816894531e+00
-1.687139987945556641e+00
-1.605294704437255859e+00
-1.223406434059143066e+00
-1.353493809700012207e+00
-1.629469394683837891e-01
-1.514110088348388672e+00
-1.881326079368591309e+00
-1.904974579811096191e-01
1.323722898960113525e-01
4.577081501483917236e-01
-2.012892723083496094e+00
-2.209597587585449219e+00
-1.529895305633544922e+00
-1.710591614246368408e-01
-2.161467820405960083e-01
-1.793205618858337402e+00
-2.278878211975097656e+00
-1.645098447799682617e+00
2.302994728088378906e-01
4.808480143547058105e-01
-1.200243473052978516e+00
-1.709943771362304688e+00
-1.762490749359130859e+00
3.456082940101623535e-01
-1.564126908779144287e-01
-1.203703880310058594e+00
-9.309679269790649414e-01
-2.127265371382236481e-02
1.323219418525695801e+00
-1.207066297531127930e+00
-1.235186576843261719e+00
-5.944404602050781250e-01
-2.785946428775787354e-01
7.456767559051513672e-01
-1.353372573852539062e+00
-1.628738641738891602e+00
-8.097962141036987305e-01
-4.500689804553985596e-01
7.469255924224853516e-01
-1.345696926116943359e+00
-1.015206575393676758e+00
-1.089296102523803711e+00
-1.088089108467102051e+00
-3.814285248517990112e-02
-1.240437269210815430e+00
-1.326121687889099121e+00
-2.630425244569778442e-02
3.864697515964508057e-01
7.542257905006408691e-01
-1.331635475158691406e+00
-7.870574593544006348e-01
-1.518725156784057617e-01
7.150257825851440430e-01
3.048807680606842041e-01
-9.266279339790344238e-01
-1.336720466613769531e+00
-9.608896374702453613e-01
1.127977848052978516e+00
1.593352556228637695e-01
-5.358683466911315918e-01
-8.050221800804138184e-01
-9.411600828170776367e-01
4.405185878276824951e-01
-1.218438506126403809e+00
-8.194428086280822754e-01
-3.903874158859252930e-01
2.917198836803436279e-01
1.173118472099304199e+00
-1.362946510314941406e+00
-8.451077342033386230e-01
-5.280834436416625977e-01
-7.120347023010253906e-01
-9.020351171493530273e-01
-1.463083505630493164e+00
-7.598683238029479980e-01
-2.102142572402954102e-01
1.321190893650054932e-01
9.852993488311767578e-01
-1.108090996742248535e+00
-3.935267925262451172e-01
-6.587273478507995605e-01
-1.613130122423171997e-01
1.755205392837524414e+00
-1.147377043962478638e-01
-2.513622939586639404e-01
2.224311679601669312e-01
6.720772981643676758e-01
1.420644164085388184e+00
-3.102605938911437988e-01
-2.979246973991394043e-01
4.749442040920257568e-01
1.055305957794189453e+00
1.904633194208145142e-01
-2.506818175315856934e-01
-7.649289965629577637e-01
-2.394502162933349609e-01
1.548991560935974121e+00
-5.303105711936950684e-01
-1.857622712850570679e-01
1.002165898680686951e-01
-3.366185724735260010e-02
4.095646142959594727e-01
5.078747272491455078e-01
2.344278059899806976e-02
9.527931809425354004e-01
6.615418195724487305e-01
1.370582461357116699e+00
-1.263353228569030762e+00
-8.735509514808654785e-01
3.010215051472187042e-02
-4.971648380160331726e-02
9.104626178741455078e-01
-9.000377655029296875e-01
-3.808438777923583984e-01
1.138994172215461731e-01
2.662243545055389404e-01
1.095538496971130371e+00
-4.285880029201507568e-01
-2.558444440364837646e-01
-5.829523205757141113e-01
8.535206913948059082e-01
4.953593611717224121e-01
-7.964240312576293945e-01
-5.847986936569213867e-01
2.893075346946716309e-01
1.185439229011535645e+00
3.558580577373504639e-01
-8.768154978752136230e-01
-4.316791296005249023e-01
-2.017402350902557373e-01
4.247398078441619873e-01
-9.158583283424377441e-01
-9.137660264968872070e-01
-4.991393983364105225e-01
1.024158409563824534e-04
1.306813836097717285e+00
-1.231314778327941895e+00
-1.383109092712402344e-01
3.885440826416015625e-01
8.252014219760894775e-02
2.449035048484802246e-01
4.738973826169967651e-02
-2.686846554279327393e-01
1.176591157913208008e+00
4.550381898880004883e-01
9.830706119537353516e-01
-1.334756851196289062e+00
-1.295457124710083008e+00
-1.276311427354812622e-01
5.062250494956970215e-01
1.420048594474792480e+00
-3.675785958766937256e-01
-7.666318416595458984e-01
-1.910206377506256104e-01
4.468074738979339600e-01
1.176243185997009277e+00
-6.899913549423217773e-01
-1.584920659661293030e-02
-6.500400304794311523e-01
1.049958229064941406e+00
-1.326658278703689575e-01
-1.948030292987823486e-01
-2.997989654541015625e-01
3.738424926996231079e-02
1.577476859092712402e+00
-1.170204952359199524e-01
-3.859452009201049805e-01
-3.572875857353210449e-01
-3.240756094455718994e-01
7.287081480026245117e-01
8.128982782363891602e-01
-6.916599273681640625e-01
9.095721691846847534e-02
2.876790761947631836e-01
1.410707712173461914e+00
-9.825249314308166504e-01
2.207023352384567261e-01
7.218834012746810913e-02
-3.919296711683273315e-02
9.670057296752929688e-01
-8.690096139907836914e-01
-3.815115988254547119e-01
5.821427702903747559e-01
5.523141622543334961e-01
1.410746455192565918e+00
-6.257430315017700195e-01
-3.327830731868743896e-01
-3.144456744194030762e-01
1.029153108596801758e+00
2.512825250625610352e+00
6.408884525299072266e-01
-4.327478706836700439e-01
1.384329050779342651e-02
9.831413030624389648e-01
1.375047802925109863e+00
-4.614474177360534668e-01
-1.451887637376785278e-01
-1.545733511447906494e-01
9.574287533760070801e-01
-4.862127304077148438e-01
-8.095088005065917969e-01
-3.272364735603332520e-01
2.022183239459991455e-01
1.426485776901245117e+00
-7.512656450271606445e-01
-9.059416651725769043e-01
-9.054083824157714844e-01
-6.021686792373657227e-01
-3.222495615482330322e-01
-9.212642908096313477e-01
-3.773510158061981201e-01
1.641610264778137207e-01
1.755885928869247437e-01
1.095930457115173340e+00
-1.097352147102355957e+00
1.008035093545913696e-01
-9.368424117565155029e-02
-1.422810912132263184e+00
1.097104623913764954e-01
-3.435379266738891602e-01
-4.120111763477325439e-01
3.937785029411315918e-01
5.287763476371765137e-01
1.655041933059692383e+00
-6.173491477966308594e-01
-6.998232603073120117e-01
-6.290287375450134277e-01
1.606198310852050781e+00
1.646654248237609863e+00
-2.295710444450378418e-01
-6.226047277450561523e-01
1.763601303100585938e-01
1.105885386466979980e+00
4.212381541728973389e-01
-3.496932983398437500e-01
7.342785000801086426e-01
2.576204836368560791e-01
1.395619392395019531e+00
-3.502435088157653809e-01
-7.536994814872741699e-01
1.359761953353881836e-01
5.752063989639282227e-01
1.528361558914184570e+00
-1.342130184173583984e+00
-9.358837008476257324e-01
-8.366461843252182007e-02
5.265101194381713867e-01
-9.640439599752426147e-02
-8.096984028816223145e-01
1.574839092791080475e-02
4.541341662406921387e-01
1.734506189823150635e-01
1.165191650390625000e+00
-7.329955697059631348e-01
-1.819330006837844849e-01
1.803111582994461060e-01
1.203329563140869141e+00
5.967206954956054688e-01
-5.839557051658630371e-01
-4.664540290832519531e-02
2.684527337551116943e-01
9.600703716278076172e-01
1.080946207046508789e+00
-8.083138465881347656e-01
-3.111954629421234131e-01
-3.879302144050598145e-01
8.641830086708068848e-01
7.347426414489746094e-01
-1.756033003330230713e-01
-4.040752947330474854e-01
1.781278848648071289e-01
1.405195951461791992e+00
-6.331561803817749023e-01
-3.820190727710723877e-01
-4.621875286102294922e-01
-4.969094097614288330e-01
4.925095438957214355e-01
-1.592477083206176758e+00
-1.373178243637084961e+00
-3.138151466846466064e-01
-1.887800097465515137e-01
1.041226625442504883e+00
-1.360483407974243164e+00
-1.171908736228942871e+00
-8.045086860656738281e-01
-4.900757670402526855e-01
3.056802451610565186e-01
-2.310161888599395752e-01
-1.002723336219787598e+00
-8.049092441797256470e-02
1.907042115926742554e-01
5.789490342140197754e-01
-1.224868297576904297e+00
-3.552567660808563232e-01
2.807158790528774261e-02
4.827879071235656738e-01
3.998166024684906006e-01
-9.174956679344177246e-01
-7.899027466773986816e-01
-2.516592144966125488e-01
1.170739889144897461e+00
9.579893201589584351e-02
-1.628779649734497070e+00
-1.297774314880371094e+00
-1.291783928871154785e+00
-3.684091269969940186e-01
-8.615981936454772949e-01
-8.698848485946655273e-01
-9.047974348068237305e-01
-1.838657259941101074e-01
9.691154956817626953e-01
-1.687709212303161621e+00
-1.535187721252441406e+00
-8.789964914321899414e-01
-1.134575486183166504e+00
-4.807591736316680908e-01
-1.673011660575866699e+00
-1.288289666175842285e+00
-3.098783493041992188e-01
2.848921716213226318e-01
1.092329263687133789e+00
-1.662608861923217773e+00
-1.427491903305053711e+00
-5.617420077323913574e-01
3.550481796264648438e-01
1.304720520973205566e+00
7.195872813463211060e-02
-2.997130751609802246e-01
-4.880921244621276855e-01
4.935237467288970947e-01
1.287984490394592285e+00
-4.522551894187927246e-01
1.714984774589538574e-01
3.624169230461120605e-01
1.705866098403930664e+00
6.541430950164794922e-02
-4.613800346851348877e-01
-8.696740865707397461e-02
5.349413752555847168e-01
1.461379528045654297e+00
-4.933330118656158447e-01
-1.214303493499755859e+00
-5.885496139526367188e-01
-1.402948647737503052e-01
7.292143702507019043e-01
3.668169304728507996e-02
-8.192337155342102051e-01
2.036082446575164795e-01
-4.712058976292610168e-02
9.013899564743041992e-01
-1.798633217811584473e+00
-1.564235210418701172e+00
-6.344165802001953125e-01
-3.619544804096221924e-01
3.171967864036560059e-01
-1.716395020484924316e+00
-1.159911274909973145e+00
-1.140124499797821045e-01
1.466906964778900146e-01
9.894056916236877441e-01
-1.276857495307922363e+00
-1.354709625244140625e+00
-1.069427132606506348e+00
-9.066527336835861206e-02
3.970907256007194519e-02
-9.469006061553955078e-01
-8.985409736633300781e-01
-6.390036940574645996e-01
9.957361221313476562e-01
-2.584106922149658203e-01
-9.534376263618469238e-01
-7.675185799598693848e-02
-2.644399702548980713e-01
1.260564029216766357e-01
-1.383690834045410156e+00
-1.226298093795776367e+00
-2.180101722478866577e-01
-1.072466447949409485e-01
1.469359517097473145e+00
-9.962261319160461426e-01
-1.220517158508300781e+00
-7.966583371162414551e-01
3.958585858345031738e-02
7.358295917510986328e-01
-3.494801521301269531e-01
-2.120385617017745972e-01
1.535164356231689453e+00
3.310375809669494629e-01
5.066191554069519043e-01
-1.212107777595520020e+00
-2.805064618587493896e-01
-5.048894882202148438e-01
2.879726886749267578e-01
1.652054190635681152e-01
-1.219359397888183594e+00
-1.546604037284851074e+00
-1.720389723777770996e-01
7.457049489021301270e-01
5.568266510963439941e-01
-1.213598966598510742e+00
-9.093759059906005859e-01
-9.936897754669189453e-01
3.758259117603302002e-01
-1.463874459266662598e+00
-1.058984875679016113e+00
-5.021185874938964844e-01
-4.280664622783660889e-01
1.057201623916625977e+00
-7.323560118675231934e-01
-1.068077445030212402e+00
-3.808414638042449951e-01
-1.532000899314880371e-01
7.031881213188171387e-01
-8.561518192291259766e-01
-1.953180909156799316e+00
-4.945435374975204468e-02
2.818411290645599365e-01
1.387797474861145020e+00
-1.281693935394287109e+00
-8.249413967132568359e-01
2.909128665924072266e-01
3.991962969303131104e-01
1.191883325576782227e+00
-8.314002752304077148e-01
-2.887417972087860107e-01
1.718772649765014648e-01
-4.840805009007453918e-02
6.517740488052368164e-01
-1.078468680381774902e+00
-8.355091214179992676e-01
-1.445331126451492310e-01
8.990674614906311035e-01
1.425350666046142578e+00
-1.209661245346069336e+00
-1.134568929672241211e+00
-2.880908250808715820e-01
8.328347802162170410e-01
5.623497366905212402e-01
-1.411277770996093750e+00
-1.258882403373718262e+00
-4.036429822444915771e-01
1.101475596427917480e+00
-1.546089291572570801e+00
-1.496922254562377930e+00
-8.402183055877685547e-01
-4.593033194541931152e-01
1.247293591499328613e+00
-1.313882827758789062e+00
-1.215171694755554199e+00
-5.508034825325012207e-01
-9.821707010269165039e-01
-7.254087924957275391e-01
-2.058341741561889648e+00
-1.249674081802368164e+00
1.907260417938232422e-01
2.793495655059814453e-01
1.060042142868041992e+00
-1.745507597923278809e+00
-1.225346326828002930e+00
-1.159839510917663574e+00
-2.275065898895263672e+00
-7.531046867370605469e-01
-1.053599834442138672e+00
-9.817291498184204102e-01
-7.211799025535583496e-01
1.610675454139709473e-01
6.256617307662963867e-01
-1.395878553390502930e+00
-6.853376626968383789e-01
-1.126403927803039551e+00
2.990211844444274902e-01
6.115875840187072754e-01
-9.690681099891662598e-01
-1.248191237449645996e+00
-3.940370976924896240e-01
1.397124409675598145e+00
-3.055737912654876709e-01
-1.611038684844970703e+00
-1.601398825645446777e+00
-7.654210329055786133e-01
1.077350854873657227e+00
-1.540368199348449707e+00
-1.664675712585449219e+00
-2.857525348663330078e-01
4.724755138158798218e-02
1.103101372718811035e+00
-1.654275774955749512e+00
-1.245015501976013184e+00
-9.973579645156860352e-01
-1.837148904800415039e+00
-1.119097948074340820e+00
-1.812106013298034668e+00
-1.339965581893920898e+00
-1.041327714920043945e+00
-7.909021526575088501e-02
8.345751166343688965e-01
-1.100681066513061523e+00
-1.467325568199157715e+00
-1.616234183311462402e+00
-1.181656956672668457e+00
-2.057678997516632080e-01
-1.152583956718444824e+00
-8.412202596664428711e-01
-4.632497131824493408e-01
8.370526432991027832e-01
2.090798169374465942e-01
-1.904889464378356934e+00
-9.007618427276611328e-01
-5.265557765960693359e-01
4.546907246112823486e-01
-3.862949460744857788e-02
-1.859775781631469727e+00
-1.214902758598327637e+00
-3.162742257118225098e-01
1.321257114410400391e+00
-1.370236635208129883e+00
-2.550871372222900391e+00
-1.764972329139709473e+00
-8.660030364990234375e-01
6.638835072517395020e-01
-1.746527433395385742e+00
-1.543733835220336914e+00
-6.401819586753845215e-01
-3.127824664115905762e-01
7.181184887886047363e-01
-2.454855203628540039e+00
-1.582318425178527832e+00
-1.342185974121093750e+00
-1.642204880714416504e+00
-5.804999470710754395e-01
-1.731049418449401855e+00
-1.659179568290710449e+00
-3.596097826957702637e-01
2.572171390056610107e-01
7.621510028839111328e-01
-2.145161390304565430e+00
-1.152969121932983398e+00
-1.246568322181701660e+00
-2.297706305980682373e-01
8.064433932304382324e-01
-9.355764985084533691e-01
-8.325569629669189453e-01
-4.112881124019622803e-01
7.467646002769470215e-01
-9.116362333297729492e-01
-1.950844883918762207e+00
-1.292040824890136719e+00
-1.126718401908874512e+00
6.204833388328552246e-01
-1.730104207992553711e+00
-2.151676177978515625e+00
-1.421154260635375977e+00
2.590722590684890747e-02
1.429569602012634277e+00
-9.578600525856018066e-01
-9.520170092582702637e-01
-6.796018481254577637e-01
-4.488232433795928955e-01
6.257646679878234863e-01
-2.650884985923767090e-01
-9.960667490959167480e-01
2.668362557888031006e-01
4.746003746986389160e-01
8.437315821647644043e-01
-1.513915896415710449e+00
-8.632443547248840332e-01
2.561856210231781006e-01
1.013479113578796387e+00
9.596583247184753418e-01
-1.127067327499389648e+00
-5.793558359146118164e-01
6.056491658091545105e-02
1.062676429748535156e+00
1.099078655242919922e+00
-5.734007358551025391e-01
-2.439998984336853027e-01
3.838367164134979248e-01
1.290321707725524902e+00
1.217475652694702148e+00
5.585543513298034668e-01
9.527927041053771973e-01
7.388094067573547363e-01
1.370559334754943848e+00
-7.239331007003784180e-01
-1.038262128829956055e+00
-6.450582295656204224e-02
2.537539787590503693e-02
1.170763015747070312e+00
-7.132617831230163574e-01
-5.926823019981384277e-01
-5.831733345985412598e-01
4.492817521095275879e-01
1.282536268234252930e+00
-8.233577013015747070e-01
-6.327537298202514648e-01
-6.252028346061706543e-01
-7.394397854804992676e-01
-7.416430860757827759e-02
-9.398062825202941895e-01
-4.123924672603607178e-01
5.404751300811767578e-01
4.781545698642730713e-01
1.266431808471679688e+00
-9.246057868003845215e-01
-3.344237506389617920e-01
7.167052030563354492e-01
1.387554168701171875e+00
1.786120653152465820e+00
-1.398116201162338257e-01
1.611078232526779175e-01
1.794791370630264282e-01
1.355758905410766602e+00
1.036382794380187988e+00
6.231115460395812988e-01
6.579184532165527344e-01
6.931281089782714844e-01
2.036932468414306641e+00
1.970913261175155640e-01
-3.256056606769561768e-01
2.054850757122039795e-01
4.133570194244384766e-01
1.564446687698364258e+00
-5.200727581977844238e-01
-1.440232545137405396e-01
1.472742408514022827e-01
1.029442667961120605e+00
1.272454261779785156e+00
8.129284381866455078e-01
1.091725304722785950e-01
1.142592191696166992e+00
4.784121215343475342e-01
1.347563862800598145e+00
-1.415795326232910156e+00
-2.816343605518341064e-01
-5.449698567390441895e-01
5.699144601821899414e-01
7.092654705047607422e-01
-1.051877975463867188e+00
-7.888251543045043945e-01
2.831567265093326569e-02
7.287850379943847656e-01
7.352545261383056641e-01
-1.516007900238037109e+00
-5.034497380256652832e-01
-3.063113987445831299e-01
1.148685693740844727e+00
-5.365012884140014648e-01
-1.080137133598327637e+00
-5.013577342033386230e-01
-1.153747811913490295e-01
1.703935265541076660e+00
3.349626064300537109e-02
-4.142726957798004150e-01
-9.627023339271545410e-02
-1.381328999996185303e-01
8.859670162200927734e-01
-1.116883993148803711e+00
-3.495109975337982178e-01
6.987394094467163086e-01
5.758178830146789551e-01
1.386557102203369141e+00
-8.914286494255065918e-01
-3.527770638465881348e-01
6.228408589959144592e-02
7.172604799270629883e-01
1.451915740966796875e+00
1.173099398612976074e+00
-5.808334946632385254e-01
7.941352725028991699e-01
7.232022881507873535e-01
7.840164303779602051e-01
-6.112023591995239258e-01
1.491975933313369751e-01
-6.194296479225158691e-01
1.034883975982666016e+00
8.002983927726745605e-01
-4.107608497142791748e-01
7.307733595371246338e-02
-6.991974264383316040e-02
1.041059732437133789e+00
2.139145135879516602e-01
-1.560406327247619629e+00
-4.805649220943450928e-01
-2.640207111835479736e-01
6.690548658370971680e-01
-9.891304373741149902e-01
-1.354243159294128418e+00
-4.834748506546020508e-01
1.407116204500198364e-01
1.316304683685302734e+00
-9.596144556999206543e-01
-8.049376010894775391e-01
-1.028555154800415039e+00
-5.906137228012084961e-01
7.872366309165954590e-01
-2.284816801548004150e-01
-1.910547971725463867e+00
5.872305035591125488e-01
6.051436066627502441e-01
2.228373050689697266e+00
3.279083967208862305e-01
2.254165887832641602e+00
3.223469734191894531e+00
2.080478906631469727e+00
3.140311479568481445e+00
1.307764291763305664e+00
1.623732686042785645e+00
1.975922703742980957e+00
1.314564585685729980e+00
1.989440679550170898e+00
2.705557644367218018e-01
1.174468517303466797e+00
1.568858027458190918e+00
2.160430431365966797e+00
2.102880716323852539e+00
1.636213660240173340e+00
8.736824989318847656e-01
4.589928984642028809e-01
1.772343754768371582e+00
2.653678953647613525e-01
3.018583953380584717e-01
6.809113621711730957e-01
9.038274288177490234e-01
2.207095146179199219e+00
-3.007240295410156250e-01
-2.813590764999389648e-01
1.012491345405578613e+00
7.267814278602600098e-01
1.894412755966186523e+00
-3.695658445358276367e-01
7.619394659996032715e-01
5.049187541007995605e-01
1.028049066662788391e-01
7.852955460548400879e-01
8.187404274940490723e-02
-1.165359765291213989e-01
7.784643769264221191e-01
7.271552681922912598e-01
1.361136436462402344e+00
-1.731495559215545654e-01
6.429839879274368286e-02
1.741352975368499756e-01
1.671641349792480469e+00
7.018501758575439453e-01
-1.541720032691955566e-01
6.919252872467041016e-02
2.071365118026733398e-01
1.687700986862182617e+00
1.065041899681091309e+00
3.239554762840270996e-01
8.245986104011535645e-01
1.810491561889648438e+00
2.072232961654663086e+00
1.994699954986572266e+00
1.655436515808105469e+00
1.842170715332031250e+00
8.931595683097839355e-01
1.856535077095031738e+00
-5.473057031631469727e-01
-6.052342429757118225e-02
9.872793555259704590e-01
7.705154418945312500e-01
1.891608357429504395e+00
-7.069088220596313477e-01
-5.443013906478881836e-01
6.780909895896911621e-01
6.008388400077819824e-01
1.401061296463012695e+00
-7.306185960769653320e-01
-2.466456778347492218e-02
-2.286251485347747803e-01
-1.036995291709899902e+00
-1.154617369174957275e-01
-4.794395267963409424e-01
-8.985574841499328613e-01
5.333860516548156738e-01
6.566145420074462891e-01
7.991514801979064941e-01
-9.757595062255859375e-01
1.982491910457611084e-01
7.549054026603698730e-01
1.569513678550720215e+00
1.374014377593994141e+00
1.363011747598648071e-01
-2.787705659866333008e-01
1.177049130201339722e-01
1.527143716812133789e+00
-8.431539684534072876e-02
3.535774070769548416e-03
-3.557927906513214111e-01
2.762654237449169159e-02
1.358070492744445801e+00
-9.713531136512756348e-01
-9.131187796592712402e-01
2.843097448348999023e-01
5.781914591789245605e-01
1.540690660476684570e+00
-1.187683820724487305e+00
-9.622298479080200195e-01
-8.809552341699600220e-02
4.425055682659149170e-01
-3.760606050491333008e-02
-1.012639999389648438e+00
-1.144695997238159180e+00
2.978621423244476318e-01
5.626756548881530762e-01
1.076261162757873535e+00
-7.358853220939636230e-01
-1.470869332551956177e-01
-3.005979061126708984e-01
4.926277101039886475e-01
1.627230882644653320e+00
-6.557006835937500000e-01
-4.082658588886260986e-01
1.649065911769866943e-01
1.208424925804138184e+00
8.523801565170288086e-01
-7.592624425888061523e-01
6.364142894744873047e-01
6.098862886428833008e-01
2.065829277038574219e+00
1.807690858840942383e-01
-4.668075144290924072e-01
1.654128730297088623e-01
3.212473392486572266e-01
1.638514280319213867e+00
-7.441889047622680664e-01
-4.443007707595825195e-01
-1.379184126853942871e-01
-6.399455070495605469e-01
-1.232725083827972412e-01
-1.244445443153381348e+00
-9.491570591926574707e-01
1.700686961412429810e-01
-3.062452655285596848e-03
1.131777405738830566e+00
-1.850831627845764160e+00
-1.156408429145812988e+00
-8.470468521118164062e-01
-2.330479770898818970e-01
1.113111495971679688e+00
-5.024942159652709961e-01
-1.254139900207519531e+00
2.554407119750976562e-01
5.973702073097229004e-01
7.947352528572082520e-01
-9.907375574111938477e-01
2.243432104587554932e-01
6.736949831247329712e-02
1.130201458930969238e+00
4.461480081081390381e-01
-1.207880139350891113e+00
-2.483959347009658813e-01
-2.343201041221618652e-01
1.356489896774291992e+00
-2.152109146118164062e-01
-7.247285246849060059e-01
-5.063918828964233398e-01
2.488078773021697998e-01
6.001748442649841309e-01
-4.969896674156188965e-01
-5.756137371063232422e-01
-9.773537516593933105e-03
5.099080801010131836e-01
1.460631251335144043e+00
-1.638316869735717773e+00
-8.051320910453796387e-01
-4.582304954528808594e-01
3.726271688938140869e-01
5.521962642669677734e-01
-1.150698184967041016e+00
-1.301302194595336914e+00
3.205060362815856934e-01
3.171157240867614746e-01
1.182063221931457520e+00
-1.498167753219604492e+00
-1.884862899780273438e+00
-1.559032917022705078e+00
3.706757724285125732e-01
4.846822023391723633e-01
-1.499989986419677734e+00
-1.269873499870300293e+00
-8.669990897178649902e-01
8.767753839492797852e-01
3.406539559364318848e-01
-1.949733614921569824e+00
-1.139400124549865723e+00
-1.681377887725830078e+00
-4.734950959682464600e-01
-1.474315166473388672e+00
-1.721141457557678223e+00
-7.494569420814514160e-01
-4.470976889133453369e-01
1.140066504478454590e+00
-1.755020260810852051e+00
-2.249646902084350586e+00
-1.820123910903930664e+00
-1.824776768684387207e+00
-6.161815524101257324e-01
-2.041621923446655273e+00
-1.617607593536376953e+00
-5.058036446571350098e-01
1.244303509593009949e-01
1.073215723037719727e+00
-1.899350404739379883e+00
-1.423408627510070801e+00
-9.858006238937377930e-01
-7.356716990470886230e-01
4.199065864086151123e-01
-7.594044804573059082e-01
-1.272230148315429688e+00
4.056437015533447266e-01
6.785991191864013672e-01
5.004271268844604492e-01
-2.402062654495239258e+00
-2.171393156051635742e+00
-1.575605869293212891e+00
6.887602806091308594e-01
-2.144444137811660767e-01
-1.787119269371032715e+00
-1.268358826637268066e+00
-1.242669224739074707e+00
1.116902709007263184e+00
-7.154970765113830566e-01
-1.925402760505676270e+00
-1.338380813598632812e+00
-1.018286347389221191e+00
-7.342112064361572266e-01
-2.193474292755126953e+00
-1.900405287742614746e+00
-9.446155428886413574e-01
-1.011884659528732300e-01
1.292258143424987793e+00
-1.816455841064453125e+00
-1.353030562400817871e+00
-1.203815102577209473e+00
-2.777997851371765137e-01
6.812947988510131836e-01
-8.201659917831420898e-01
-1.196508765220642090e+00
2.082139253616333008e-01
2.419008314609527588e-01
5.469380617141723633e-01
-2.947480678558349609e+00
-2.316891431808471680e+00
-1.570103406906127930e+00
-2.258307337760925293e-01
-9.996079206466674805e-01
-2.912133693695068359e+00
-1.363100528717041016e+00
-9.289503097534179688e-01
5.928521156311035156e-01
-1.712386310100555420e-01
-1.995746493339538574e+00
-1.814404845237731934e+00
-1.335474371910095215e+00
1.043492674827575684e+00
1.050460100173950195e+00
-1.210077643394470215e+00
-5.657635331153869629e-01
-5.690343976020812988e-01
1.528225898742675781e+00
-5.786194205284118652e-01
-1.292838454246520996e+00
-7.688007950782775879e-01
-7.812348753213882446e-02
1.323630928993225098e+00
-1.510219097137451172e+00
-9.358603358268737793e-01
1.005912497639656067e-01
5.534625649452209473e-01
1.600727558135986328e+00
-1.453745365142822266e+00
-8.356742858886718750e-01
-4.516154825687408447e-01
-1.200823783874511719e+00
-6.392042636871337891e-01
-8.799143433570861816e-01
-2.717775106430053711e-01
3.940678238868713379e-01
6.554393172264099121e-01
7.095337510108947754e-01
-1.341112852096557617e+00
-6.608315706253051758e-01
-9.223755598068237305e-01
1.450219601392745972e-01
-9.182614088058471680e-01
-1.588215827941894531e+00
-5.504255890846252441e-01
-4.819694459438323975e-01
1.441051483154296875e+00
-1.733404099941253662e-01
-1.328457474708557129e+00
-1.118729710578918457e+00
-3.463809788227081299e-01
1.307324647903442383e+00
8.693988919258117676e-01
-1.488002419471740723e+00
-2.095238864421844482e-02
4.189430177211761475e-01
1.425881743431091309e+00
-1.037846207618713379e+00
-6.088007688522338867e-01
2.174845337867736816e-01
2.486122101545333862e-01
1.211907863616943359e+00
-1.466997742652893066e+00
-1.109956145286560059e+00
3.888710141181945801e-01
6.572700142860412598e-01
1.306858658790588379e+00
-1.780607938766479492e+00
-1.270227313041687012e+00
-1.228748440742492676e+00
-1.010866522789001465e+00
-9.136454015970230103e-02
-6.956348419189453125e-01
-4.287371039390563965e-01
-2.420243173837661743e-01
1.014824390411376953e+00
2.627696692943572998e-01
-1.309478759765625000e+00
-5.358732342720031738e-01
-3.326324820518493652e-01
1.694323539733886719e+00
-1.044764757156372070e+00
-1.299688339233398438e+00
-4.519496560096740723e-01
-1.168096344918012619e-02
1.684107780456542969e+00
-2.376951873302459717e-01
-9.964980483055114746e-01
-1.091128513216972351e-01
8.217254281044006348e-01
1.556722998619079590e+00
1.698096513748168945e+00
6.282073259353637695e-02
1.814236164093017578e+00
7.460890412330627441e-01
1.509561061859130859e+00
-1.238835215568542480e+00
3.520538210868835449e-01
9.423421025276184082e-01
5.762733817100524902e-01
1.059079647064208984e+00
-1.356559395790100098e+00
-6.542772054672241211e-01
7.794625759124755859e-01
8.560694456100463867e-01
9.735965132713317871e-01
-1.320243358612060547e+00
-7.915726304054260254e-01
-1.284070372581481934e+00
-2.214101888239383698e-02
-4.143834710121154785e-01
-7.848865389823913574e-01
-7.289128750562667847e-02
-5.580535531044006348e-01
1.565413832664489746e+00
5.701773166656494141e-01
-2.367562353610992432e-01
9.256731867790222168e-01
1.051638841629028320e+00
2.180791139602661133e+00
2.107817649841308594e+00
3.637301921844482422e-01
1.641238927841186523e+00
1.273152112960815430e+00
1.987530589103698730e+00
-3.589545786380767822e-01
-3.443079814314842224e-02
1.208838105201721191e+00
1.421204686164855957e+00
2.146425485610961914e+00
-9.196799993515014648e-02
3.858777284622192383e-01
1.129615783691406250e+00
9.357165694236755371e-01
1.528379917144775391e+00
-1.137432456016540527e+00
-4.064594507217407227e-01
-3.797715604305267334e-01
5.899174213409423828e-01
1.520412921905517578e+00
-1.215409994125366211e+00
-9.955819249153137207e-01
6.893731355667114258e-01
8.680368065834045410e-01
4.833642542362213135e-01
-2.055835247039794922e+00
-1.030546426773071289e+00
-4.031264185905456543e-01
1.140054821968078613e+00
-1.042210221290588379e+00
-1.229776144027709961e+00
-2.172041684389114380e-01
-3.665198683738708496e-01
1.359132528305053711e+00
-6.641852259635925293e-01
-1.537477731704711914e+00
-9.236594438552856445e-01
-8.314087390899658203e-01
-2.121971845626831055e-01
-1.522325158119201660e+00
-1.283105850219726562e+00
-3.342399001121520996e-01
1.637787371873855591e-01
1.657451629638671875e+00
-1.082237243652343750e+00
-7.900548577308654785e-01
-6.475300192832946777e-01
4.657102227210998535e-01
1.300652623176574707e+00
-2.063838541507720947e-01
-4.121090471744537354e-01
1.419801473617553711e+00
6.530119776725769043e-01
7.584220170974731445e-01
-2.106391429901123047e+00
-5.006458163261413574e-01
-9.487292170524597168e-01
2.604751884937286377e-01
4.494650661945343018e-02
-1.757628202438354492e+00
-1.260956287384033203e+00
-1.097033381462097168e+00
1.017002105712890625e+00
9.908536594593897462e-05
-1.652810931205749512e+00
-1.721792101860046387e+00
-1.007250785827636719e+00
-5.941887944936752319e-02
-1.845558047294616699e+00
-1.054049968719482422e+00
-3.645190894603729248e-01
-2.541586458683013916e-01
1.299892187118530273e+00
-1.363591670989990234e+00
-1.345777273178100586e+00
-1.040924429893493652e+00
2.801675535738468170e-02
1.246782660484313965e+00
-1.068623781204223633e+00
-1.920822858810424805e+00
6.672451496124267578e-01
3.913599550724029541e-01
1.040424346923828125e+00
-1.961821675300598145e+00
-1.404904007911682129e+00
-1.190532922744750977e+00
-3.996458053588867188e-01
-1.141748949885368347e-01
-1.573023438453674316e+00
-5.631265640258789062e-01
-4.363073408603668213e-01
4.564149081707000732e-01
1.112663671374320984e-01
-1.776439785957336426e+00
-1.874704241752624512e+00
-1.516867518424987793e+00
3.765400350093841553e-01
-1.421226859092712402e+00
-1.816074848175048828e+00
-7.821105122566223145e-01
-4.203621149063110352e-01
1.480568170547485352e+00
-1.090392231941223145e+00
-1.781944751739501953e+00
-1.689845561981201172e+00
-1.689181566238403320e+00
-6.294116377830505371e-01
-1.402241826057434082e+00
-8.618809580802917480e-01
-1.351397186517715454e-01
5.821104720234870911e-02
1.194530248641967773e+00
-1.990934252738952637e+00
-1.474017500877380371e+00
-5.172877907752990723e-01
-5.950567498803138733e-02
7.593959569931030273e-01
-1.580973625183105469e+00
-1.330041646957397461e+00
7.594493627548217773e-01
4.337845742702484131e-01
6.093653440475463867e-01
-2.227326631546020508e+00
-1.997974753379821777e+00
-2.009396791458129883e+00
-1.118290498852729797e-01
-4.986913204193115234e-01
-1.653285384178161621e+00
-1.075743198394775391e+00
-1.327728390693664551e+00
5.869626402854919434e-01
-1.286838173866271973e+00
-3.007358551025390625e+00
-2.485427379608154297e+00
-2.353198051452636719e+00
-5.796605944633483887e-01
-1.971938014030456543e+00
-4.652377128601074219e+00
-2.417573451995849609e+00
-8.004596829414367676e-01
6.529376506805419922e-01
-1.798567891120910645e+00
-2.095879077911376953e+00
-2.114033222198486328e+00
-1.151754021644592285e+00
3.852748274803161621e-01
-2.514448404312133789e+00
-2.520261526107788086e+00
-1.493705153465270996e+00
-1.599421650171279907e-01
9.464756250381469727e-01
-2.242811918258666992e+00
-1.996113181114196777e+00
-1.638875842094421387e+00
-2.400109291076660156e+00
-1.790007591247558594e+00
-2.066773414611816406e+00
-1.572902441024780273e+00
-4.118356704711914062e-01
4.840549528598785400e-01
3.890092372894287109e-01
-1.723621606826782227e+00
-1.454013466835021973e+00
-1.680983066558837891e+00
3.375613689422607422e-01
8.598984777927398682e-02
-2.090095520019531250e+00
-1.323777288198471069e-01
-9.193774461746215820e-01
1.186183691024780273e+00
-5.931218862533569336e-01
-1.707335948944091797e+00
-1.257459878921508789e+00
-1.223084807395935059e+00
1.086431264877319336e+00
-8.854098320007324219e-01
-2.056379556655883789e+00
-1.126326918601989746e+00
-8.435567840933799744e-03
1.176369786262512207e+00
-1.655035257339477539e+00
-1.440684914588928223e+00
-1.732276558876037598e+00
-1.311048626899719238e+00
-8.696872591972351074e-01
-1.719353675842285156e+00
-1.091809630393981934e+00
4.006445109844207764e-01
6.907422542572021484e-01
7.705345153808593750e-01
-2.367507934570312500e+00
-1.565374970436096191e+00
-1.898483991622924805e+00
-1.063843488693237305e+00
-1.385860800743103027e+00
-1.768414378166198730e+00
-1.214459657669067383e+00
-9.037324786186218262e-01
9.510166049003601074e-01
-3.174724057316780090e-02
-1.660941362380981445e+00
-1.281453967094421387e+00
-1.607685208320617676e+00
4.554030001163482666e-01
2.529208064079284668e-01
-2.122459650039672852e+00
-3.894745409488677979e-01
5.464333668351173401e-02
1.139652729034423828e+00
-1.356674790382385254e+00
-1.851874709129333496e+00
-8.370993137359619141e-01
-3.304641246795654297e-01
6.317306160926818848e-01
-1.851274490356445312e+00
-1.923202872276306152e+00
-9.735866785049438477e-01
-2.979820966720581055e-01
3.436939716339111328e-01
-2.384619474411010742e+00
-2.325308084487915039e+00
-2.349246501922607422e+00
-1.675482749938964844e+00
-7.960670590400695801e-01
-2.494232892990112305e+00
-1.744852781295776367e+00
-2.119671702384948730e-01
2.559331655502319336e-01
-2.003217935562133789e-01
-2.346134901046752930e+00
-1.625432729721069336e+00
-2.116761207580566406e+00
2.125424444675445557e-01
-1.034683227539062500e+00
-2.537281274795532227e+00
-1.522986531257629395e+00
-1.547576785087585449e+00
1.003857970237731934e+00
-5.930380225181579590e-01
-1.788716673851013184e+00
-1.361835837364196777e+00
-1.671194434165954590e+00
-7.842845320701599121e-01
-1.700360059738159180e+00
-1.632495760917663574e+00
-1.175106391310691833e-01
2.232543826103210449e-01
9.991587996482849121e-01
-1.826494455337524414e+00
-1.629477381706237793e+00
-1.421994209289550781e+00
-1.403760552406311035e+00
-6.726128458976745605e-01
-1.703417301177978516e+00
-1.786837577819824219e+00
-3.904830813407897949e-01
3.760679066181182861e-01
8.235547542572021484e-01
-1.731590270996093750e+00
-1.253898262977600098e+00
-1.633118748664855957e+00
-7.568919658660888672e-01
6.811619997024536133e-01
-1.240149974822998047e+00
-3.572876751422882080e-01
-2.251295447349548340e-01
7.872546911239624023e-01
2.695311009883880615e-01
-1.772797465324401855e+00
-5.315099358558654785e-01
1.472496092319488525e-01
1.696566462516784668e+00
-8.093942999839782715e-01
-9.332316517829895020e-01
1.056092604994773865e-01
-8.587568067014217377e-03
1.332048296928405762e+00
-6.696853041648864746e-01
-5.491740107536315918e-01
-3.460146486759185791e-01
-4.837811291217803955e-01
-4.718919992446899414e-01
-1.218425154685974121e+00
-5.185019373893737793e-01
3.918032348155975342e-01
4.424197077751159668e-01
1.128405809402465820e+00
-1.970792412757873535e+00
-1.587753415107727051e+00
-4.585746824741363525e-01
2.781204283237457275e-01
5.728626251220703125e-01
-1.042677998542785645e+00
-1.478439569473266602e+00
4.612773954868316650e-01
6.282486915588378906e-01
5.352513194084167480e-01
-1.012086391448974609e+00
3.702395036816596985e-02
-4.147346615791320801e-01
1.310892939567565918e+00
5.229040384292602539e-01
-6.408793926239013672e-01
4.657242596149444580e-01
-1.974615156650543213e-01
1.530997514724731445e+00
6.651463359594345093e-02
-6.844408512115478516e-01
-1.554919499903917313e-02
2.392351925373077393e-01
1.495067119598388672e+00
1.529358983039855957e+00
-3.824440836906433105e-01
2.306084632873535156e-01
4.676448106765747070e-01
1.622384190559387207e+00
-5.075451731681823730e-02
-4.015585184097290039e-01
6.214801073074340820e-01
7.606775164604187012e-01
1.535654067993164062e+00
-6.963526010513305664e-01
-1.266137808561325073e-01
7.528863549232482910e-01
6.834134459495544434e-01
1.507270455360412598e+00
-1.236633777618408203e+00
-4.286935925483703613e-01
4.445192590355873108e-02
1.178785681724548340e+00
1.666974306106567383e+00
-2.665185034275054932e-01
-2.318677455186843872e-01
2.508221864700317383e-01
9.353554844856262207e-01
3.762785792350769043e-01
-1.238330602645874023e+00
-4.417456388473510742e-01
-5.345495343208312988e-01
1.116666793823242188e+00
-6.679878830909729004e-01
-9.590120911598205566e-01
-5.768006667494773865e-02
4.060376435518264771e-02
1.413260459899902344e+00
-9.552069306373596191e-01
-1.613279819488525391e+00
-1.081070184707641602e+00
-4.384495615959167480e-01
7.008489370346069336e-01
1.162471175193786621e-01
-1.610583543777465820e+00
-2.166209816932678223e-01
1.094299331307411194e-01
1.058002233505249023e+00
-1.233917951583862305e+00
-1.008121609687805176e+00
-1.974884718656539917e-01
6.933074444532394409e-02
6.680828332901000977e-01
-1.167766332626342773e+00
-9.272977113723754883e-01
3.322688043117523193e-01
8.645113110542297363e-01
5.513554215431213379e-01
-2.013557910919189453e+00
-5.920166969299316406e-01
-1.357642173767089844e+00
-6.169766187667846680e-01
-7.305679321289062500e-01
-1.031098365783691406e+00
-5.189166665077209473e-01
-1.023101925849914551e+00
1.161619901657104492e+00
-2.107763866661116481e-04
-1.192340493202209473e+00
-4.510253071784973145e-01
-2.912052869796752930e-01
1.138733386993408203e+00
9.565517902374267578e-01
1.149581298232078552e-01
8.477908372879028320e-01
5.482420921325683594e-01
1.209528923034667969e+00
-8.729392886161804199e-01
-6.473779678344726562e-01
7.222852855920791626e-02
2.424928247928619385e-01
1.524783730506896973e+00
-1.150741934776306152e+00
-7.320720553398132324e-01
3.509043455123901367e-01
5.412729382514953613e-01
1.295161008834838867e+00
-8.157002329826354980e-01
1.087192818522453308e-02
-1.738730221986770630e-01
-6.302385330200195312e-01
-3.428667783737182617e-01
-7.233887910842895508e-01
-1.160978302359580994e-01
-4.600449930876493454e-03
1.130425214767456055e+00
3.286544978618621826e-01
-1.368677616119384766e+00
-5.604736804962158203e-01
-3.586180210113525391e-01
1.135325551033020020e+00
1.089720487594604492e+00
-1.403823345899581909e-01
-1.200128272175788879e-01
-3.417301177978515625e-01
1.504271745681762695e+00
-2.566443383693695068e-01
-9.375177025794982910e-01
1.010977476835250854e-01
9.378697723150253296e-02
1.321719408035278320e+00
-1.164427399635314941e+00
-1.235863327980041504e+00
7.528506517410278320e-01
5.888048410415649414e-01
1.312218546867370605e+00
-1.625850439071655273e+00
-7.302870750427246094e-01
-2.429841756820678711e-01
-2.225606739521026611e-01
-1.437999457120895386e-01
-5.882922410964965820e-01
-4.006492793560028076e-01
1.914350688457489014e-01
6.079691052436828613e-01
6.834301352500915527e-01
-1.252700209617614746e+00
-7.404474169015884399e-02
-2.907516658306121826e-01
6.690199375152587891e-01
1.262513875961303711e+00
6.493492424488067627e-02
2.161052674055099487e-01
7.243525981903076172e-02
1.251394271850585938e+00
4.647878706455230713e-01
-7.040528655052185059e-01
1.203553199768066406e+00
9.189242720603942871e-01
2.099958419799804688e+00
1.601880788803100586e-01
-2.149994671344757080e-01
2.926839590072631836e-01
6.328758597373962402e-01
1.700758576393127441e+00
-1.557231396436691284e-01
5.205851197242736816e-01
1.253522038459777832e+00
1.526096105575561523e+00
2.266951799392700195e+00
1.716490030288696289e+00
1.135975956916809082e+00
2.526161432266235352e+00
1.131721615791320801e+00
1.666478276252746582e+00
-3.978018164634704590e-01
8.840159773826599121e-01
1.097345709800720215e+00
1.062123894691467285e+00
2.026050567626953125e+00
1.420328021049499512e-01
9.755368828773498535e-01
8.397955298423767090e-01
1.218542814254760742e+00
1.054012775421142578e+00
-8.128461241722106934e-01
2.418051958084106445e-01
4.015649855136871338e-01
1.767944574356079102e+00
-2.898910343647003174e-01
-3.832116127014160156e-01
1.117006659507751465e+00
5.797934532165527344e-01
1.671320557594299316e+00
-7.306476682424545288e-02
-2.693233191967010498e-01
1.839465051889419556e-01
2.012796700000762939e-01
1.433379173278808594e+00
-1.861275732517242432e-01
-6.870515346527099609e-01
5.469300150871276855e-01
4.355883002281188965e-01
1.342143535614013672e+00
-1.110356092453002930e+00
-1.596445441246032715e-01
-2.167384326457977295e-01
7.655540108680725098e-01
1.236989021301269531e+00
-9.742865562438964844e-01
-3.223170042037963867e-01
1.121836423873901367e+00
1.007740378379821777e+00
1.193841576576232910e+00
-1.125037908554077148e+00
1.158475950360298157e-01
-2.633989453315734863e-01
5.282865762710571289e-01
7.163635492324829102e-01
-9.623823761940002441e-01
2.677342295646667480e-01
-6.346944570541381836e-01
9.492104053497314453e-01
-2.464825063943862915e-01
-1.279275178909301758e+00
-7.487009763717651367e-01
-7.172698974609375000e-01
-5.033791065216064453e-01
-1.358752489089965820e+00
-8.849236965179443359e-01
-4.190769791603088379e-01
1.421187631785869598e-02
1.043383359909057617e+00
-1.444271922111511230e+00
-1.750343441963195801e+00
-1.687241315841674805e+00
-5.772281289100646973e-01
6.014595627784729004e-01
-8.824914097785949707e-01
-2.228239297866821289e+00
-1.212455630302429199e-01
1.958132386207580566e-01
8.057156205177307129e-01
-1.802454471588134766e+00
-8.937830328941345215e-01
-8.299700617790222168e-01
-1.194913163781166077e-01
-3.639390766620635986e-01
-1.679952979087829590e+00
-9.771156907081604004e-01
-3.277505040168762207e-01
6.358560323715209961e-01
1.125972867012023926e-01
-2.063581943511962891e+00
-1.586116790771484375e+00
-1.444766759872436523e+00
6.618595123291015625e-01
6.269377470016479492e-02
-1.285571694374084473e+00
-9.702313542366027832e-01
-1.063130378723144531e+00
8.783639073371887207e-01
-9.872953891754150391e-01
-1.318587064743041992e+00
-5.241042971611022949e-01
-1.142743587493896484e+00
6.736832261085510254e-01
-1.097234487533569336e+00
-1.627144217491149902e+00
-5.567460060119628906e-01
4.920286685228347778e-02
1.258557438850402832e+00
-1.421201825141906738e+00
-1.124734520912170410e+00
-1.020055174827575684e+00
-6.550776958465576172e-01
-9.851564466953277588e-02
-1.094936370849609375e+00
-1.007955789566040039e+00
2.891549170017242432e-01
5.199224352836608887e-01
7.645701169967651367e-01
-2.048112154006958008e+00
-1.316065907478332520e+00
-1.360944151878356934e+00
-6.939231604337692261e-02
9.212315082550048828e-01
-1.701196074485778809e+00
-6.871843338012695312e-01
-8.784975111484527588e-02
1.083047151565551758e+00
-3.203405439853668213e-01
-1.898240566253662109e+00
-6.540904045104980469e-01
-4.673427641391754150e-01
1.123769879341125488e+00
-1.050268411636352539e+00
-1.033619523048400879e+00
-2.951990962028503418e-01
-1.861325204372406006e-01
1.317976474761962891e+00
-8.069061636924743652e-01
-9.850648641586303711e-01
-7.242972850799560547e-01
-6.871915459632873535e-01
3.602495044469833374e-02
-1.432868123054504395e+00
-1.205359458923339844e+00
1.649941802024841309e-01
4.430356621742248535e-01
1.445543527603149414e+00
-1.248937964439392090e+00
-6.767418980598449707e-01
-8.716692030429840088e-02
5.729511976242065430e-01
1.133720993995666504e+00
5.151073932647705078e-01
2.381581962108612061e-01
5.697292685508728027e-01
7.264870405197143555e-01
3.458387851715087891e-01
-9.434331655502319336e-01
9.475541114807128906e-01
2.629963755607604980e-01
1.596562862396240234e+00
6.232677772641181946e-02
-4.605070352554321289e-01
2.750472724437713623e-01
-2.274129092693328857e-01
1.677137255668640137e+00
-1.290866583585739136e-01
-7.351041436195373535e-01
-2.330198436975479126e-01
-5.982853174209594727e-01
5.771188139915466309e-01
-5.799626708030700684e-01
-5.089629292488098145e-01
6.200572252273559570e-01
4.150651097297668457e-01
1.402717113494873047e+00
-1.131250143051147461e+00
-4.409426450729370117e-01
4.683411121368408203e-01
2.891440093517303467e-01
-1.639661937952041626e-01
-8.740419745445251465e-01
-6.531196832656860352e-01
7.901961207389831543e-01
8.674067258834838867e-01
1.059649467468261719e+00
-1.389000058174133301e+00
-7.680284976959228516e-01
-8.411182165145874023e-01
-1.424973178654909134e-02
7.520531415939331055e-01
-5.916248559951782227e-01
-1.377982669509947300e-03
-5.685822963714599609e-01
9.169787168502807617e-01
-2.051353603601455688e-01
-1.358109116554260254e+00
-3.810597360134124756e-01
-6.394429802894592285e-01
1.186998844146728516e+00
-1.041835546493530273e+00
-1.240264892578125000e+00
-5.412201881408691406e-01
-1.801278442144393921e-01
1.188325285911560059e+00
-1.399568676948547363e+00
-1.438608288764953613e+00
-1.576904773712158203e+00
-1.090135335922241211e+00
3.753183186054229736e-01
-9.369525313377380371e-01
-1.946299433708190918e+00
-4.801044464111328125e-01
-7.229346316307783127e-03
9.702051877975463867e-01
-1.917758584022521973e+00
-1.110653638839721680e+00
-8.290865421295166016e-01
-4.037337899208068848e-01
2.497318685054779053e-01
-1.985273003578186035e+00
-1.436681270599365234e+00
-2.662942409515380859e-01
6.976838111877441406e-01
4.721930325031280518e-01
-1.810700654983520508e+00
-8.163792490959167480e-01
-1.956735730171203613e+00
-1.279200911521911621e+00
-1.738704681396484375e+00
-1.151642560958862305e+00
3.029735982418060303e-01
-6.758512258529663086e-01
1.132333278656005859e+00
-9.867540001869201660e-01
-1.262884736061096191e+00
-5.226307511329650879e-01
-8.716030120849609375e-01
-1.014495268464088440e-01
-1.142155647277832031e+00
-1.160240650177001953e+00
5.369513481855392456e-02
2.564309537410736084e-01
1.349927425384521484e+00
-1.191927552223205566e+00
-1.576428294181823730e+00
-1.160780906677246094e+00
-2.034497410058975220e-01
1.005905389785766602e+00
-1.065673351287841797e+00
-1.389675378799438477e+00
6.791474819183349609e-01
5.623015761375427246e-01
6.932358145713806152e-01
-1.724344849586486816e+00
-7.863155007362365723e-01
-8.728446364402770996e-01
3.131342828273773193e-01
-1.464469730854034424e-01
-1.733491897583007812e+00
-8.303307294845581055e-01
-6.376701593399047852e-01
1.234294414520263672e+00
-1.971298083662986755e-02
-1.670621752738952637e+00
-1.237686514854431152e+00
-1.335649013519287109e+00
-8.310683816671371460e-02
-1.335450410842895508e+00
-8.322253227233886719e-01
-5.987743139266967773e-01
-4.059378504753112793e-01
1.291399836540222168e+00
-1.429926037788391113e+00
-1.484806180000305176e+00
-6.547846198081970215e-01
5.747164487838745117e-01
9.095099568367004395e-01
-4.543499946594238281e-01
-1.113769531250000000e+00
7.478405833244323730e-01
3.332600295543670654e-01
1.354073643684387207e+00
-9.760547280311584473e-01
-9.475209712982177734e-01
-7.238662838935852051e-01
9.541221708059310913e-02
6.245215535163879395e-01
-1.754945874214172363e+00
-7.717468738555908203e-01
-7.345631718635559082e-02
3.192384541034698486e-01
5.710789561271667480e-01
-1.272437095642089844e+00
-3.531359434127807617e-01
-2.930845618247985840e-01
9.570125341415405273e-01
8.626496791839599609e-01
-4.874529540538787842e-01
-3.496547639369964600e-01
-6.328217685222625732e-02
1.639653682708740234e+00
1.770779304206371307e-02
-6.681107282638549805e-01
-7.180415838956832886e-02
-4.981379806995391846e-01
1.744490027427673340e+00
-4.204908013343811035e-01
-4.675345718860626221e-01
3.206620812416076660e-01
3.769440054893493652e-01
1.274605989456176758e+00
-1.153355240821838379e+00
-8.087285161018371582e-01
-2.653576135635375977e-01
7.807655632495880127e-02
3.767088651657104492e-01
-1.321206927299499512e+00
-7.292805314064025879e-01
4.365311935544013977e-02
8.938931226730346680e-01
1.260036706924438477e+00
-1.449385523796081543e+00
-7.297695279121398926e-01
-7.353183627128601074e-01
8.273754119873046875e-01
1.276222467422485352e+00
-6.134958267211914062e-01
6.307148933410644531e-01
3.853984177112579346e-01
1.172532320022583008e+00
3.889361619949340820e-01
-1.484348773956298828e+00
-2.968202233314514160e-01
-2.280391007661819458e-01
1.516193151473999023e+00
-7.618972063064575195e-01
-8.774237632751464844e-01
2.906402647495269775e-01
7.964339852333068848e-02
1.653197646141052246e+00
-6.931520700454711914e-01
-8.068885207176208496e-01
-5.370301008224487305e-01
-8.433140516281127930e-01
-1.624907255172729492e-01
-1.039554238319396973e+00
-5.174115300178527832e-01
9.762910008430480957e-01
5.365589857101440430e-01
1.242191076278686523e+00
-1.447761297225952148e+00
2.129950374364852905e-01
3.729465901851654053e-01
-3.585087954998016357e-01
-1.198960840702056885e-01
-1.067235946655273438e+00
-5.594776868820190430e-01
5.905157327651977539e-01
7.689852118492126465e-01
7.773649692535400391e-01
-1.172030925750732422e+00
-4.224391281604766846e-02
-8.512451648712158203e-01
6.850036382675170898e-01
1.230486989021301270e+00
-3.128691613674163818e-01
9.096928238868713379e-01
-1.431267261505126953e-01
1.464224457740783691e+00
-2.140765339136123657e-01
-7.996103763580322266e-01
1.036772802472114563e-01
8.745663166046142578e-01
1.597528338432312012e+00
-8.706265091896057129e-01
-1.017413496971130371e+00
6.261517405509948730e-01
5.517141819000244141e-01
1.261278748512268066e+00
-9.172281622886657715e-01
-4.011163413524627686e-01
-8.077595829963684082e-01
-2.799443900585174561e-01
4.464488923549652100e-01
-1.150571942329406738e+00
-5.281400680541992188e-01
6.050199270248413086e-01
6.384157538414001465e-01
1.195540308952331543e+00
-1.626542091369628906e+00
-3.090625405311584473e-01
-1.652526855468750000e-01
4.378413558006286621e-01
1.480428814888000488e+00
-6.238510608673095703e-01
-1.766325980424880981e-01
1.439976394176483154e-01
1.176947116851806641e+00
5.608949065208435059e-01
-1.553746938705444336e+00
-1.923849880695343018e-01
-8.305974602699279785e-01
1.237438797950744629e+00
-4.304157197475433350e-01
-1.088987588882446289e+00
4.292786121368408203e-01
4.531262814998626709e-02
1.463143348693847656e+00
-7.242280244827270508e-01
-1.019400000572204590e+00
-2.125888466835021973e-01
-3.928494155406951904e-01
-5.461279675364494324e-02
-9.147349596023559570e-01
-8.820825815200805664e-01
7.765220403671264648e-01
5.619816780090332031e-01
1.054129481315612793e+00
-1.387629389762878418e+00
-1.049873590469360352e+00
-7.725977301597595215e-01
3.241231143474578857e-01
1.087945699691772461e+00
-7.899900078773498535e-01
-1.027061343193054199e+00
6.129035353660583496e-01
8.035429716110229492e-01
3.382554650306701660e-01
-2.104533672332763672e+00
-8.230417966842651367e-01
-1.123205065727233887e+00
3.703001141548156738e-01
-3.919790685176849365e-01
-2.060564279556274414e+00
-7.651057839393615723e-01
-7.699252963066101074e-01
1.209178090095520020e+00
-4.149937033653259277e-01
-1.433234810829162598e+00
-8.908159136772155762e-01
-1.336648225784301758e+00
-1.045020341873168945e+00
-1.573252677917480469e+00
-1.202140927314758301e+00
-7.209226489067077637e-02
-4.811600968241691589e-02
1.138589859008789062e+00
-1.294121861457824707e+00
-9.152153134346008301e-01
-4.901200532913208008e-01
5.985695123672485352e-01
1.024261116981506348e+00
-2.312386035919189453e-01
-1.623109579086303711e+00
1.625475883483886719e-01
5.480014085769653320e-01
1.157909035682678223e+00
-1.264762997627258301e+00
-5.852419137954711914e-01
-6.061333417892456055e-01
2.621818780899047852e-01
6.388244628906250000e-01
-1.393704175949096680e+00
-3.589206933975219727e-01
-1.609795838594436646e-01
7.571536898612976074e-01
3.468126431107521057e-02
-2.047017812728881836e+00
-1.315242409706115723e+00
-9.662919640541076660e-01
6.222833991050720215e-01
-1.824632436037063599e-01
-2.441555976867675781e+00
-3.667022287845611572e-01
-2.464432120323181152e-01
1.336483597755432129e+00
-8.512035608291625977e-01
-1.358084201812744141e+00
-5.293913483619689941e-01
-1.297298073768615723e+00
6.563356518745422363e-01
-1.775387406349182129e+00
-1.293748617172241211e+00
-1.068891882896423340e-01
-6.724417209625244141e-03
9.577304720878601074e-01
-1.150752902030944824e+00
-1.353853344917297363e+00
-5.300475955009460449e-01
-5.136669874191284180e-01
-7.857698947191238403e-02
-1.062674164772033691e+00
-6.700354814529418945e-01
2.612647414207458496e-01
9.461371302604675293e-01
6.417500972747802734e-01
-1.318554162979125977e+00
-4.210118353366851807e-01
-1.561652541160583496e+00
1.470361351966857910e-01
-9.247112274169921875e-01
-9.337193369865417480e-01
9.786745905876159668e-02
-2.058103531599044800e-01
1.393572568893432617e+00
-1.364782601594924927e-01
-1.060237526893615723e+00
-1.540617793798446655e-01
1.487870663404464722e-01
1.400005698204040527e+00
9.414653778076171875e-01
-8.651747107505798340e-01
8.151151984930038452e-02
3.182202279567718506e-01
1.465701222419738770e+00
-7.456108331680297852e-01
-7.237765789031982422e-01
-3.817887306213378906e-01
-1.821496933698654175e-01
1.234926342964172363e+00
-1.517237663269042969e+00
-1.370674729347229004e+00
5.173183679580688477e-01
5.063039660453796387e-01
8.037226200103759766e-01
-2.150863647460937500e+00
-1.511090636253356934e+00
-1.915198564529418945e+00
-2.578462362289428711e+00
-1.554892539978027344e+00
-1.679377675056457520e+00
-1.512990593910217285e+00
-8.946355581283569336e-01
5.348224639892578125e-01
-1.185005623847246170e-02
-2.309814214706420898e+00
-1.420223593711853027e+00
-2.316584348678588867e+00
-1.376783013343811035e+00
-2.339535713195800781e+00
-1.896705746650695801e+00
-6.389427781105041504e-01
-5.160293579101562500e-01
1.264386057853698730e+00
-1.533778429031372070e+00
-1.760462403297424316e+00
-9.000207185745239258e-01
-9.141249060630798340e-01
7.858159542083740234e-01
-2.051750719547271729e-01
-1.743726968765258789e+00
2.363841533660888672e-01
4.317846596240997314e-01
1.105502247810363770e+00
-1.390524148941040039e+00
-1.648094892501831055e+00
-6.748583316802978516e-01
-9.761949628591537476e-02
3.759648203849792480e-01
-1.834539413452148438e+00
-1.244918942451477051e+00
-5.120346322655677795e-02
4.298976063728332520e-01
2.810615003108978271e-01
-2.292708635330200195e+00
-1.242272973060607910e+00
-1.727476716041564941e+00
9.869429469108581543e-02
7.124094367027282715e-01
-1.810764908790588379e+00
-1.047351717948913574e+00
-9.345718622207641602e-01
9.768418669700622559e-01
-4.720106720924377441e-01
-1.663895368576049805e+00
-9.084489941596984863e-01
-1.699880480766296387e+00
4.775407314300537109e-01
-1.832823991775512695e+00
-1.871267080307006836e+00
-9.061343073844909668e-01
-4.907729327678680420e-01
1.123481154441833496e+00
-2.018249750137329102e+00
-1.996566295623779297e+00
-1.776921510696411133e+00
-1.888981103897094727e+00
-1.121449708938598633e+00
-1.936084628105163574e+00
-1.657936453819274902e+00
-5.341404080390930176e-01
2.241344302892684937e-01
8.221061229705810547e-01
-2.233572721481323242e+00
-1.491171002388000488e+00
-1.625288128852844238e+00
-1.622844219207763672e+00
9.698340296745300293e-02
-2.689093589782714844e+00
-1.768422961235046387e+00
-2.034513354301452637e-01
5.291365981101989746e-01
3.619050979614257812e-02
-2.480405092239379883e+00
-1.279065847396850586e+00
-1.817212820053100586e+00
7.300626039505004883e-01
-4.262138009071350098e-01
-1.838561415672302246e+00
-7.180261015892028809e-01
-6.493856310844421387e-01
1.286498308181762695e+00
-1.005517601966857910e+00
-1.580967903137207031e+00
-9.017576575279235840e-01
-1.364228606224060059e+00
-1.188329696655273438e+00
-1.927307128906250000e+00
-1.168425917625427246e+00
6.428791582584381104e-02
-2.470524311065673828e-01
8.495578765869140625e-01
-1.991895079612731934e+00
-1.848922848701477051e+00
-1.172404170036315918e+00
-6.378027796745300293e-01
5.875794887542724609e-01
-1.989124298095703125e+00
-1.670137643814086914e+00
-2.780777215957641602e-01
4.522013962268829346e-01
7.885925173759460449e-01
-2.040585517883300781e+00
-1.364330768585205078e+00
-1.086178660392761230e+00
8.239468932151794434e-02
-3.525823950767517090e-01
-2.211491823196411133e+00
-8.458785414695739746e-01
-8.354210257530212402e-01
1.192940950393676758e+00
-7.501689344644546509e-02
-2.026789903640747070e+00
-1.081960797309875488e+00
-1.174667596817016602e+00
9.193544089794158936e-02
-1.226304531097412109e+00
-1.192802071571350098e+00
-5.245692133903503418e-01
-1.744274646043777466e-01
1.418455243110656738e+00
-9.301082491874694824e-01
-6.038076281547546387e-01
5.174743384122848511e-02
7.751739025115966797e-02
8.017232418060302734e-01
-2.707554399967193604e-01
-1.267167806625366211e+00
7.780582904815673828e-01
4.999480247497558594e-01
1.081472158432006836e+00
-1.161140561103820801e+00
-4.475277960300445557e-01
-2.158561944961547852e-01
3.532880544662475586e-01
1.193470954895019531e+00
-8.494581580162048340e-01
-6.457554101943969727e-01
-6.390802264213562012e-01
3.361797630786895752e-01
3.633523285388946533e-01
-1.042132019996643066e+00
1.260328590869903564e-01
-6.140759587287902832e-01
1.191557288169860840e+00
1.479812979698181152e+00
-2.711680531501770020e-01
4.140394628047943115e-01
-3.049657680094242096e-02
1.818569183349609375e+00
3.308470919728279114e-02
-3.622507452964782715e-01
5.171654224395751953e-01
2.694453597068786621e-01
1.954356670379638672e+00
3.853701949119567871e-01
-2.829212136566638947e-02
1.130792379379272461e+00
4.324809908866882324e-01
1.698853850364685059e+00
-1.464929431676864624e-01
3.893313109874725342e-01
7.260378599166870117e-01
1.322962045669555664e+00
1.381061792373657227e+00
-8.526172637939453125e-01
4.231458157300949097e-02
1.622215628623962402e+00
8.955113887786865234e-01
1.443404197692871094e+00
-6.077247858047485352e-01
5.018537044525146484e-01
3.955329060554504395e-01
1.359764099121093750e+00
1.948423266410827637e+00
2.567233741283416748e-01
1.500292897224426270e+00
1.481494959443807602e-02
1.515070080757141113e+00
4.069713652133941650e-01
-6.130746603012084961e-01
1.353161573410034180e+00
1.055370792746543884e-01
1.594618201255798340e+00
-3.461155593395233154e-01
-2.960727810859680176e-01
1.177211999893188477e+00
1.698647141456604004e-01
1.701776266098022461e+00
-6.296372413635253906e-01
-7.896693944931030273e-01
-3.099407255649566650e-01
-3.064313828945159912e-01
2.620667219161987305e-01
-8.660613894462585449e-01
-3.905897438526153564e-01
3.338389694690704346e-01
2.967723011970520020e-01
1.194048762321472168e+00
-1.304522514343261719e+00
-3.674420714378356934e-01
-1.477663964033126831e-01
-4.620639383792877197e-01
-7.325109839439392090e-01
-1.478212833404541016e+00
-4.258576929569244385e-01
2.373732477426528931e-01
7.962819337844848633e-01
7.112448811531066895e-01
-1.560204148292541504e+00
9.599643945693969727e-02
-1.917772144079208374e-01
1.299461364746093750e+00
1.250089287757873535e+00
-7.025250792503356934e-02
1.151154994964599609e+00
-2.695472538471221924e-01
1.411729693412780762e+00
-6.450608372688293457e-02
-4.712215960025787354e-01
7.188264727592468262e-01
-5.561584234237670898e-01
1.890609145164489746e+00
-2.623474299907684326e-01
-7.262645363807678223e-01
8.422116637229919434e-01
4.549620747566223145e-01
1.569880366325378418e+00
-7.671394348144531250e-01
-3.260250389575958252e-01
1.223176643252372742e-01
9.833698272705078125e-01
1.634233236312866211e+00
8.482468724250793457e-01
-1.796430051326751709e-01
8.878156542778015137e-01
5.705807209014892578e-01
1.136540055274963379e+00
-1.028433203697204590e+00
4.545138180255889893e-01
-1.456677727401256561e-02
4.044561386108398438e-01
7.391918301582336426e-01
-1.057341217994689941e+00
2.012644708156585693e-01
5.415881425142288208e-02
1.154528975486755371e+00
4.620032310485839844e-01
-1.318723320960998535e+00
-1.389416009187698364e-01
-2.075912356376647949e-01
1.534897089004516602e+00
9.720006585121154785e-01
-3.740364909172058105e-01
5.288885235786437988e-01
-2.348808646202087402e-01
1.568913340568542480e+00
-3.800399303436279297e-01
-4.051827490329742432e-01
1.278452157974243164e+00
5.705817937850952148e-01
1.358954906463623047e+00
-6.058230400085449219e-01
-1.591374129056930542e-01
9.536638855934143066e-01
6.519775390625000000e-01
1.457280993461608887e+00
-4.777910709381103516e-01
-4.261366277933120728e-02
-3.421223256736993790e-03
4.930281639099121094e-01
1.061769247055053711e+00
-5.238876342773437500e-01
2.331741452217102051e-01
4.260649979114532471e-01
6.897039413452148438e-01
1.073806047439575195e+00
-5.627962946891784668e-01
6.005696654319763184e-01
5.760141182690858841e-03
2.021957397460937500e+00
-7.333393394947052002e-02
-5.044119358062744141e-01
4.015676379203796387e-01
-2.113341242074966431e-01
1.853181838989257812e+00
-1.317946910858154297e-01
-3.833160698413848877e-01
7.031623721122741699e-01
2.168395519256591797e-01
1.383019566535949707e+00
1.577035903930664062e+00
6.259272694587707520e-01
1.792291522026062012e+00
4.496647417545318604e-01
1.355369329452514648e+00
-2.766408324241638184e-01
-5.553035810589790344e-02
1.206951737403869629e+00
4.549866020679473877e-01
1.174011349678039551e+00
-1.018144726753234863e+00
-6.001224517822265625e-01
9.730330705642700195e-01
5.487106442451477051e-01
9.576786756515502930e-01
-1.351025342941284180e+00
-7.143408656120300293e-01
-8.944925665855407715e-01
-6.323034167289733887e-01
-3.950866460800170898e-01
-8.115434646606445312e-01
-5.171260833740234375e-01
-5.817645788192749023e-01
5.775851607322692871e-01
3.951552510261535645e-01
-1.361591219902038574e+00
-2.782376706600189209e-01
-1.118345260620117188e+00
5.411068797111511230e-01
-1.276576280593872070e+00
-1.080320715904235840e+00
1.727663725614547729e-01
-1.234798654913902283e-01
1.572739005088806152e+00
-3.317934274673461914e-01
-1.479060769081115723e+00
-3.971765935420989990e-01
-1.857260018587112427e-01
1.161832094192504883e+00
7.482120990753173828e-01
-7.121920585632324219e-01
1.105253577232360840e+00
2.141233086585998535e-01
1.217841506004333496e+00
-7.859205603599548340e-01
-7.151805162429809570e-01
5.621191859245300293e-02
2.984319329261779785e-01
1.243467330932617188e+00
-1.281199455261230469e+00
-7.091892361640930176e-01
5.787360072135925293e-01
7.239933609962463379e-01
7.037721872329711914e-01
-1.125507831573486328e+00
-8.202090859413146973e-01
-1.398043274879455566e+00
5.994597673416137695e-01
7.343297004699707031e-01
-1.260278344154357910e+00
1.874472051858901978e-01
-6.438403129577636719e-01
9.241366982460021973e-01
-1.678394377231597900e-01
-1.512714266777038574e+00
2.374166697263717651e-01
-7.704340815544128418e-01
1.088991522789001465e+00
-1.486903190612792969e+00
-1.469270944595336914e+00
-9.572275914251804352e-03
-2.147794812917709351e-01
1.465640187263488770e+00
-9.427740573883056641e-01
-1.278873920440673828e+00
-7.286841273307800293e-01
-1.087084174156188965e+00
-4.509146511554718018e-01
-1.356418490409851074e+00
-8.002136945724487305e-01
5.382938981056213379e-01
-2.969774007797241211e-01
9.203245639801025391e-01
-1.554337501525878906e+00
-9.152909517288208008e-01
1.214578524231910706e-01
2.589796781539916992e-01
6.442845463752746582e-01
-9.165444374084472656e-01
-4.915145933628082275e-01
-7.248514145612716675e-02
7.298682332038879395e-01
4.116706550121307373e-01
-1.194190144538879395e+00
-3.310882449150085449e-01
-9.146516919136047363e-01
1.267035722732543945e+00
3.224902972579002380e-02
-1.013193964958190918e+00
1.845824867486953735e-01
-3.427911400794982910e-01
1.520796656608581543e+00
-8.019285202026367188e-01
-1.141665935516357422e+00
-1.240875646471977234e-01
3.223253190517425537e-01
1.041270375251770020e+00
4.818673431873321533e-01
-1.321227073669433594e+00
4.551470577716827393e-01
2.025180757045745850e-01
1.397097468376159668e+00
-1.181948781013488770e+00
-7.271182537078857422e-01
-1.982821673154830933e-01
1.557621955871582031e-01
9.531946182250976562e-01
-1.338586091995239258e+00
-6.188662648200988770e-01
1.809619665145874023e-01
3.227678537368774414e-01
6.757650971412658691e-01
-1.458458900451660156e+00
-9.040830731391906738e-01
-1.020276546478271484e+00
-2.708885371685028076e-01
-6.099324822425842285e-01
-1.398401975631713867e+00
-3.067282736301422119e-01
-7.516527771949768066e-01
1.099164843559265137e+00
1.576692424714565277e-02
-1.488196611404418945e+00
-6.118035912513732910e-01
-5.191171765327453613e-01
1.021845102310180664e+00
1.952573060989379883e-01
-1.138671517372131348e+00
1.347480177879333496e+00
3.386366963386535645e-01
1.307247638702392578e+00
-9.774344563484191895e-01
-1.055629730224609375e+00
-2.678799815475940704e-02
-6.435246467590332031e-01
1.080948710441589355e+00
-1.963598489761352539e+00
-1.009497642517089844e+00
1.892907470464706421e-01
1.904174536466598511e-01
8.114382028579711914e-01
-1.634560227394104004e+00
-1.172605395317077637e+00
-1.803826928138732910e+00
-1.938687682151794434e+00
-1.320259451866149902e+00
-1.211649537086486816e+00
-9.037135839462280273e-01
-8.565264344215393066e-01
2.204750180244445801e-01
8.128924667835235596e-02
-2.084402561187744141e+00
-7.326867580413818359e-01
-1.506972193717956543e+00
-7.566656917333602905e-02
-1.204287528991699219e+00
-1.718521356582641602e+00
-5.870507359504699707e-01
-4.103994965553283691e-01
1.294592738151550293e+00
-4.239555895328521729e-01
-1.755162119865417480e+00
-3.952671885490417480e-01
-6.976773142814636230e-01
4.124305248260498047e-01
1.342978179454803467e-01
-7.928349971771240234e-01
1.094253897666931152e+00
1.057364642620086670e-01
1.060107827186584473e+00
-1.166302204132080078e+00
-7.491550445556640625e-01
-7.337868958711624146e-02
-5.553174018859863281e-02
5.466639995574951172e-01
-2.096101284027099609e+00
-9.783061742782592773e-01
-3.699311912059783936e-01
1.604379266500473022e-01
9.990240335464477539e-01
-9.134283065795898438e-01
-8.559735864400863647e-02
-5.700272917747497559e-01
5.092880129814147949e-01
1.296967387199401855e+00
-2.039260864257812500e-01
9.742007255554199219e-01
-5.685782060027122498e-02
1.193758845329284668e+00
6.516041606664657593e-02
-1.287155270576477051e+00
2.426726520061492920e-01
-6.092528104782104492e-01
1.250210285186767578e+00
-8.542221784591674805e-01
-1.210719347000122070e+00
-2.019200026988983154e-01
-2.882041335105895996e-01
1.592455387115478516e+00
-1.174466252326965332e+00
-1.020784735679626465e+00
-2.257833927869796753e-01
6.264164298772811890e-02
1.209869384765625000e+00
2.441658079624176025e-01
-5.774089097976684570e-01
1.044243812561035156e+00
3.444129824638366699e-01
1.098045229911804199e+00
-1.288612365722656250e+00
-2.427417486906051636e-01
5.958936214447021484e-01
6.380277276039123535e-01
8.126760721206665039e-01
-1.196107745170593262e+00
-2.768628299236297607e-01
1.544283926486968994e-01
9.861693978309631348e-01
7.724068760871887207e-01
-9.199921488761901855e-01
-4.114065766334533691e-01
-1.064308404922485352e+00
5.991813540458679199e-01
-4.209986329078674316e-01
-7.517520785331726074e-01
2.586696147918701172e-01
-2.673335671424865723e-01
1.455789566040039062e+00
-1.212567538022994995e-01
-8.295000195503234863e-01
-4.139612242579460144e-02
1.448438167572021484e-01
9.144164323806762695e-01
-7.763772606849670410e-01
-7.588928937911987305e-01
4.557100534439086914e-01
2.882571816444396973e-01
1.390291452407836914e+00
-3.884479403495788574e-01
-6.964489221572875977e-01
3.615501523017883301e-01
9.708803296089172363e-01
1.381971836090087891e+00
-1.573966145515441895e-01
1.105315312743186951e-01
1.286094546318054199e+00
6.185407638549804688e-01
1.028560042381286621e+00
-1.192717313766479492e+00
2.382666915655136108e-01
5.234621763229370117e-01
1.111428022384643555e+00
7.335478663444519043e-01
-1.097333312034606934e+00
3.583091869950294495e-02
-7.646437734365463257e-02
1.147679567337036133e+00
4.669090211391448975e-01
-7.972475886344909668e-01
3.244625926017761230e-01
-3.330135643482208252e-01
1.318985819816589355e+00
-8.286815881729125977e-01
-4.273832738399505615e-01
9.908394813537597656e-01
1.973481178283691406e-01
1.481183171272277832e+00
-4.502325952053070068e-01
-5.861657261848449707e-01
8.645816445350646973e-01
9.534708857536315918e-01
1.949043989181518555e+00
1.143051981925964355e+00
-5.296421647071838379e-01
1.446711301803588867e+00
4.982924163341522217e-01
1.266898989677429199e+00
-5.837872624397277832e-01
1.320963948965072632e-01
1.426194887608289719e-02
2.028732746839523315e-01
1.308906793594360352e+00
-7.906034588813781738e-01
2.591087222099304199e-01
2.529376745223999023e-01
6.443859338760375977e-01
8.360129594802856445e-01
-1.264613151550292969e+00
-3.889693915843963623e-01
-2.007466405630111694e-01
8.942833542823791504e-01
1.156104445457458496e+00
-5.478109717369079590e-01
5.685863494873046875e-01
-4.054397344589233398e-01
1.316731095314025879e+00
5.393223762512207031e-01
2.704061269760131836e-01
1.470734953880310059e+00
6.828725934028625488e-01
2.185314893722534180e+00
1.454040110111236572e-01
2.060134410858154297e-01
1.183749675750732422e+00
5.169176459312438965e-01
1.584813356399536133e+00
-3.527476489543914795e-01
1.898117363452911377e-01
1.074128746986389160e+00
1.205488324165344238e+00
7.052856683731079102e-01
-5.401615500450134277e-01
2.039228230714797974e-01
6.164413690567016602e-01
9.563037157058715820e-01
1.026244521141052246e+00
-9.761021137237548828e-01
4.917922914028167725e-01
-4.467815160751342773e-01
8.595876693725585938e-01
4.798735678195953369e-01
-4.859457314014434814e-01
1.064537644386291504e+00
3.872762024402618408e-01
1.154152631759643555e+00
3.912834823131561279e-01
-1.194611430168151855e+00
1.690282374620437622e-01
1.725896298885345459e-01
1.516979694366455078e+00
9.884671568870544434e-01
-7.822194695472717285e-01
5.958812236785888672e-01
3.872808441519737244e-02
1.353613853454589844e+00
-6.524827480316162109e-01
-1.633196711540222168e+00
-2.972874939441680908e-01
-8.655797243118286133e-01
1.184949994087219238e+00
-1.238039493560791016e+00
-7.722153663635253906e-01
8.428678512573242188e-01
7.501392811536788940e-02
7.819426059722900391e-01
-1.164593100547790527e+00
-1.291717529296875000e+00
-1.289378285408020020e+00
-1.896629452705383301e+00
-5.186217427253723145e-01
-1.539356350898742676e+00
-9.157221317291259766e-01
-4.128732979297637939e-01
2.694994509220123291e-01
5.039807558059692383e-01
-1.371277689933776855e+00
-1.006317973136901855e+00
-1.226567268371582031e+00
-5.161376595497131348e-01
-4.270047694444656372e-02
-1.701654076576232910e+00
-1.739055514335632324e-01
-4.505828320980072021e-01
1.055592417716979980e+00
-2.999042570590972900e-01
-1.166830420494079590e+00
2.408981472253799438e-01
-3.548116385936737061e-01
1.326353669166564941e+00
-9.905738830566406250e-01
-9.960207939147949219e-01
6.166567802429199219e-01
-6.017723083496093750e-01
1.353289127349853516e+00
-9.505788087844848633e-01
-5.803062319755554199e-01
-9.470709599554538727e-03
1.313771456480026245e-01
9.513391256332397461e-01
1.385983079671859741e-01
-8.153120279312133789e-01
1.103038549423217773e+00
4.504981935024261475e-01
1.079483032226562500e+00
-1.484725117683410645e+00
-1.919031739234924316e-01
3.476240038871765137e-01
9.168080687522888184e-01
7.664409875869750977e-01
-8.404043316841125488e-01
-2.699254751205444336e-01
-5.930984616279602051e-01
8.209781050682067871e-01
7.822659611701965332e-01
-8.267219066619873047e-01
4.108079895377159119e-02
-6.276249289512634277e-01
1.329880356788635254e+00
-3.360361158847808838e-01
-3.729999363422393799e-01
7.081089615821838379e-01
9.091908484697341919e-02
1.538917660713195801e+00
-4.100787639617919922e-01
-1.336312890052795410e+00
7.806295752525329590e-01
8.443590402603149414e-01
1.702498197555541992e+00
9.790797829627990723e-01
2.657783627510070801e-01
1.387375712394714355e+00
3.120730817317962646e-01
9.021267294883728027e-01
-8.363298773765563965e-01
-9.994752407073974609e-01
-7.256338596343994141e-01
-8.386327624320983887e-01
7.559552192687988281e-01
-1.700146436691284180e+00
-7.159920334815979004e-01
3.709311187267303467e-01
5.727266669273376465e-01
6.439445018768310547e-01
-1.537736177444458008e+00
-9.648002386093139648e-01
-1.002447366714477539e+00
-4.808994531631469727e-01
-5.705822110176086426e-01
-9.582095742225646973e-01
-1.462237238883972168e-01
-5.876085162162780762e-01
1.177396535873413086e+00
1.744965612888336182e-01
-5.984829068183898926e-01
3.076338768005371094e-01
-5.335184186697006226e-02
3.922871947288513184e-01
-1.436114788055419922e+00
-6.523932814598083496e-01
6.857658028602600098e-01
4.202612340450286865e-01
1.208626031875610352e+00
-6.882285475730895996e-01
-7.357586026191711426e-01
-6.731013208627700806e-02
6.749124149791896343e-04
1.229813575744628906e+00
9.696634411811828613e-01
-4.109404087066650391e-01
8.225299119949340820e-01
1.138572171330451965e-01
9.687296152114868164e-01
-1.231073379516601562e+00
4.488181322813034058e-02
4.755717813968658447e-01
2.396435439586639404e-01
5.370173454284667969e-01
-1.295383214950561523e+00
3.628511428833007812e-01
-3.723163157701492310e-02
8.426361680030822754e-01
3.923713266849517822e-01
-1.474080562591552734e+00
-4.271160662174224854e-01
-1.004724740982055664e+00
-8.318653702735900879e-01
-6.713138222694396973e-01
-7.091587185859680176e-01
-3.936095535755157471e-01
-3.626895844936370850e-01
1.353051900863647461e+00
-1.248297914862632751e-01
-8.187056183815002441e-01
3.916015028953552246e-01
6.695569753646850586e-01
1.160524964332580566e+00
5.905827879905700684e-01
6.307644397020339966e-02
1.065851688385009766e+00
5.021759867668151855e-01
8.562737107276916504e-01
-1.182274103164672852e+00
-9.938404560089111328e-01
-2.759755849838256836e-01
-3.560880720615386963e-01
7.077302932739257812e-01
-1.522263407707214355e+00
-9.010567069053649902e-01
-5.708999037742614746e-01
-8.875078707933425903e-02
4.943594038486480713e-01
-1.791582584381103516e+00
-8.502380251884460449e-01
-1.571467041969299316e+00
-1.408231616020202637e+00
-1.654906392097473145e+00
-1.696208953857421875e+00
-9.511173516511917114e-02
-4.040781557559967041e-01
9.335346221923828125e-01
-2.683117389678955078e-01
-1.756722092628479004e+00
-5.643318295478820801e-01
-8.401169180870056152e-01
6.835609078407287598e-01
1.934927771799266338e-03
-1.441232800483703613e+00
-9.323115646839141846e-02
5.699323862791061401e-02
1.170793294906616211e+00
-5.815658569335937500e-01
-1.136729598045349121e+00
-2.576760016381740570e-02
-5.057334899902343750e-01
7.004069089889526367e-01
-1.766027092933654785e+00
-1.112890839576721191e+00
2.752787768840789795e-01
8.934161812067031860e-02
1.001956462860107422e+00
-1.373330593109130859e+00
-1.187495589256286621e+00
-4.318358004093170166e-01
-1.791685223579406738e-01
1.331849813461303711e+00
-8.345202207565307617e-01
-6.083645224571228027e-01
-4.299533069133758545e-01
5.468806624412536621e-01
2.546568512916564941e-01
-1.597054719924926758e+00
-6.119563579559326172e-01
-7.972372770309448242e-01
2.216135263442993164e-01
-8.090785741806030273e-01
-1.582012534141540527e+00
-1.505419164896011353e-01
-5.374916791915893555e-01
1.096663355827331543e+00
-6.641898751258850098e-01
-1.476036429405212402e+00
-8.428964614868164062e-01
-1.385624885559082031e+00
-4.519794881343841553e-01
-1.176622152328491211e+00
-7.900918126106262207e-01
2.840255573391914368e-02
9.105450659990310669e-02
9.948061108589172363e-01
-9.455804228782653809e-01
-1.039803028106689453e+00
-1.091728210449218750e+00
-1.661877632141113281e+00
-8.530580401420593262e-01
-1.439406514167785645e+00
-6.876313686370849609e-01
-3.801830485463142395e-02
4.515854716300964355e-01
4.197037816047668457e-01
-1.720645904541015625e+00
-1.161840558052062988e+00
-1.126808047294616699e+00
-2.004572302103042603e-01
6.491399407386779785e-01
-8.890344500541687012e-01
-6.580888032913208008e-01
-8.318354487419128418e-01
9.044335484504699707e-01
-5.108250677585601807e-02
-1.164307117462158203e+00
3.558634489309042692e-04
-9.752141833305358887e-01
7.947441935539245605e-01
-1.210431694984436035e+00
-1.565398216247558594e+00
2.525579929351806641e-01
1.515817195177078247e-01
1.406287074089050293e+00
-7.356582283973693848e-01
-1.435719132423400879e+00
-6.404275298118591309e-01
-1.666273355484008789e+00
-4.835554659366607666e-01
-1.277235865592956543e+00
-7.377777695655822754e-01
1.104322541505098343e-02
-2.784082889556884766e-01
8.357017040252685547e-01
-1.232512712478637695e+00
-8.371878266334533691e-01
-7.037866115570068359e-01
-6.763097643852233887e-01
7.902533411979675293e-01
-3.506064414978027344e-01
-1.091252446174621582e+00
-2.932435572147369385e-01
4.457559585571289062e-01
2.909942269325256348e-01
-1.809260487556457520e+00
-1.122951030731201172e+00
-9.497881531715393066e-01
4.450263977050781250e-01
-6.271214485168457031e-01
-1.299937963485717773e+00
-2.933678925037384033e-01
-9.379935860633850098e-01
9.160354733467102051e-01
-2.858712077140808105e-01
-1.354393839836120605e+00
-3.274497985839843750e-01
-9.231258183717727661e-02
4.596788585186004639e-01
3.620322421193122864e-02
-1.437791585922241211e+00
4.705818891525268555e-01
4.482363760471343994e-01
1.295366287231445312e+00
-9.936836957931518555e-01
-8.877589702606201172e-01
-5.942538380622863770e-01
-5.145531892776489258e-01
8.421168923377990723e-01
-1.322620511054992676e+00
-8.907635211944580078e-01
-6.667588353157043457e-01
-3.941840231418609619e-01
7.008413672447204590e-01
-1.842414855957031250e+00
-1.137769579887390137e+00
-9.748995304107666016e-01
-8.464145064353942871e-01
-6.664159893989562988e-01
-1.230139970779418945e+00
-4.277230799198150635e-01
-5.981671214103698730e-01
1.140737533569335938e+00
2.045153826475143433e-01
-1.973113059997558594e+00
-3.240625560283660889e-01
-6.309158205986022949e-01
8.162032961845397949e-01
8.517116308212280273e-01
-1.601483821868896484e+00
6.104862093925476074e-01
-2.259924635291099548e-02
1.223441004753112793e+00
-1.605706363916397095e-01
-1.287449002265930176e+00
8.015332221984863281e-01
9.747189283370971680e-02
1.076818108558654785e+00
-9.789242148399353027e-01
-5.284209847450256348e-01
9.807457327842712402e-01
4.249859750270843506e-01
1.133707880973815918e+00
-8.592107892036437988e-01
-5.854665637016296387e-01
-6.257930994033813477e-01
-1.004891514778137207e+00
-2.310441061854362488e-02
-7.654344439506530762e-01
-3.127200901508331299e-01
-3.504577875137329102e-01
4.515895545482635498e-01
9.280449151992797852e-01
-9.895668625831604004e-01
-3.825851380825042725e-01
1.790940910577774048e-01
9.899408817291259766e-01
1.132989048957824707e+00
-2.727651037275791168e-02
1.035766959190368652e+00
2.763401567935943604e-01
1.547299623489379883e+00
2.424269169569015503e-01
-7.541936039924621582e-01
6.008644700050354004e-01
-9.012098610401153564e-02
1.469742298126220703e+00
-2.741823196411132812e-01
-4.428065419197082520e-01
1.102643132209777832e+00
4.236591979861259460e-02
1.401726245880126953e+00
-4.686663746833801270e-01
-2.340710908174514771e-02
8.799997568130493164e-01
5.395521521568298340e-01
1.206271290779113770e+00
6.367981433868408203e-01
6.038984060287475586e-01
1.098973870277404785e+00
6.931918859481811523e-01
1.290213346481323242e+00
-5.235230326652526855e-01
1.434304844588041306e-02
6.897105574607849121e-01
1.219190835952758789e+00
9.200118780136108398e-01
-5.889237523078918457e-01
5.552695393562316895e-01
3.654310107231140137e-02
1.069858193397521973e+00
4.749322235584259033e-01
-1.022547721862792969e+00
8.205382525920867920e-02
-2.416856586933135986e-01
6.193940043449401855e-01
-4.875646531581878662e-01
-7.147198915481567383e-01
5.439375042915344238e-01
2.367153614759445190e-01
1.615200519561767578e+00
-1.811254620552062988e-01
-1.119291305541992188e+00
1.255338042974472046e-01
-3.796745836734771729e-01
8.467034995555877686e-02
-5.134729146957397461e-01
-5.002561211585998535e-02
7.092427611351013184e-01
4.015474617481231689e-01
1.259396314620971680e+00
-7.489792704582214355e-01
-3.383333086967468262e-01
4.031539857387542725e-01
5.987330675125122070e-01
1.228759765625000000e+00
-2.521209418773651123e-01
5.034762024879455566e-01
4.573272466659545898e-01
7.713396549224853516e-01
6.974876523017883301e-01
-8.217772245407104492e-01
-4.622634053230285645e-01
-9.068400263786315918e-01
6.346566677093505859e-01
-3.167480230331420898e-01
-1.311049580574035645e+00
5.665744468569755554e-02
-6.197444796562194824e-01
1.117990970611572266e+00
-2.478875964879989624e-01
-1.074064135551452637e+00
-1.659110635519027710e-01
-6.094007492065429688e-01
3.411385715007781982e-01
-1.167009592056274414e+00
-7.821081876754760742e-01
5.484299063682556152e-01
2.615694403648376465e-01
1.360819697380065918e+00
-4.353663623332977295e-01
-7.873650193214416504e-01
1.541487425565719604e-01
-7.326465100049972534e-03
8.288382291793823242e-01
2.959465384483337402e-01
-1.446570903062820435e-01
6.420003771781921387e-01
2.638677060604095459e-01
1.096899867057800293e+00
-7.415445446968078613e-01
-5.456526279449462891e-01
4.180569946765899658e-01
8.775278925895690918e-01
7.981860041618347168e-01
-1.327413916587829590e+00
-2.209336869418621063e-02
-5.784131586551666260e-02
9.570376276969909668e-01
6.618642807006835938e-01
-8.303098082542419434e-01
-3.218074738979339600e-01
-7.773013710975646973e-01
-2.163725495338439941e-01
-1.010567426681518555e+00
-6.613787412643432617e-01
3.555143475532531738e-01
-1.203196272253990173e-01
1.456995844841003418e+00
-2.509482204914093018e-01
-9.789380431175231934e-01
2.362333387136459351e-01
1.944103240966796875e-01
1.270951867103576660e+00
1.381472647190093994e-01
-8.359805345535278320e-01
5.293859243392944336e-01
3.065001070499420166e-01
1.385716795921325684e+00
-9.984365701675415039e-01
-7.153689861297607422e-01
4.304096847772598267e-02
3.653705716133117676e-01
9.915258884429931641e-01
-8.849971294403076172e-01
-1.377171874046325684e-01
-1.593365669250488281e-01
3.210018575191497803e-01
6.398342251777648926e-01
-1.226437330245971680e+00
-1.815651357173919678e-01
-3.953859806060791016e-01
6.423358917236328125e-01
-2.521202564239501953e-01
-6.835034489631652832e-01
1.265581846237182617e-01
-2.780426442623138428e-01
1.492549896240234375e+00
4.653632640838623047e-01
-8.617567420005798340e-01
-2.373399585485458374e-01
1.585082858800888062e-01
1.323101878166198730e+00
6.938052773475646973e-01
3.380016684532165527e-01
1.451663136482238770e+00
4.393201768398284912e-01
1.390282630920410156e+00
-6.998674273490905762e-01
-8.074082136154174805e-01
8.591591119766235352e-01
1.489578187465667725e-01
1.593602299690246582e+00
-1.258190631866455078e+00
-4.959178864955902100e-01
2.497424632310867310e-01
-4.451849684119224548e-02
1.152060389518737793e+00
-1.475424051284790039e+00
-7.555468678474426270e-01
-6.123962998390197754e-01
-4.979045093059539795e-01
9.522200226783752441e-01
-5.499200224876403809e-01
3.606549650430679321e-02
-3.391181528568267822e-01
7.095533609390258789e-01
7.791486382484436035e-02
-1.730138182640075684e+00
-3.212614059448242188e-01
-3.490792810916900635e-01
9.735159277915954590e-01
-5.042293071746826172e-01
-1.574858903884887695e+00
4.988282453268766403e-03
-6.583952903747558594e-01
1.174220561981201172e+00
-4.824151396751403809e-01
-1.155509233474731445e+00
-6.416733264923095703e-01
-9.477138519287109375e-01
-2.608453333377838135e-01
-1.213853955268859863e+00
-6.035177707672119141e-01
4.764241874217987061e-01
2.206636965274810791e-01
8.567345142364501953e-01
-1.553451657295227051e+00
-1.026296257972717285e+00
-8.548560142517089844e-01
-5.976266860961914062e-01
8.162004351615905762e-01
-1.496210455894470215e+00
-9.643931388854980469e-01
-1.313146799802780151e-01
3.609589040279388428e-01
6.672697067260742188e-01
-1.682159304618835449e+00
-7.358667850494384766e-01
-5.628544092178344727e-01
5.037662982940673828e-01
1.288898736238479614e-01
-1.209321856498718262e+00
1.071540191769599915e-01
-6.468881368637084961e-01
9.791411161422729492e-01
-6.238809227943420410e-02
-1.118355035781860352e+00
-4.969746172428131104e-01
-6.718828082084655762e-01
5.790139436721801758e-01
-6.194888949394226074e-01
-5.420022606849670410e-01
6.526909023523330688e-02
-9.154781699180603027e-02
1.747676849365234375e+00
-5.173652768135070801e-01
-9.295309782028198242e-01
-2.907956838607788086e-01
-3.910604119300842285e-02
1.044474720954895020e+00
1.237998977303504944e-01
2.272388897836208344e-03
7.906280755996704102e-01
1.621434837579727173e-01
7.913561463356018066e-01
-1.540717005729675293e+00
-3.370064198970794678e-01
-1.170045733451843262e-01
3.200401365756988525e-01
6.361281871795654297e-01
-1.576568365097045898e+00
-4.087705910205841064e-01
-2.587870061397552490e-01
6.749733090400695801e-01
4.363051652908325195e-01
-1.473267078399658203e+00
-6.204752922058105469e-01
-8.292064070701599121e-01
-2.700310647487640381e-01
-7.015799283981323242e-01
-9.731242060661315918e-01
2.389503717422485352e-01
-2.523630857467651367e-01
1.252626538276672363e+00
-3.387895822525024414e-01
-1.284106373786926270e+00
-5.362153053283691406e-02
4.647293388843536377e-01
7.569257616996765137e-01
6.765325069427490234e-01
-5.903230309486389160e-01
6.982182860374450684e-01
1.397795081138610840e-01
1.565554022789001465e+00
-5.610995888710021973e-01
-9.687215089797973633e-01
-3.595670759677886963e-01
2.694261968135833740e-01
1.281166195869445801e+00
-1.686293840408325195e+00
-4.789735972881317139e-01
1.779161393642425537e-01
2.911999523639678955e-01
7.710916996002197266e-01
-1.704765796661376953e+00
-9.794437289237976074e-01
-8.493011593818664551e-01
2.446201294660568237e-01
-4.813140928745269775e-01
-1.258450984954833984e+00
-3.995284438133239746e-01
-3.656295537948608398e-01
1.407258749008178711e+00
-6.843709945678710938e-02
-1.276672840118408203e+00
-5.496933460235595703e-01
-1.581958532333374023e+00
-1.292826235294342041e-01
-1.330296277999877930e+00
-9.078729748725891113e-01
2.602556645870208740e-01
-1.319844573736190796e-01
1.519546627998352051e+00
-8.207734823226928711e-01
-1.155565857887268066e+00
-1.732788830995559692e-01
-3.804877400398254395e-01
1.129355430603027344e+00
-9.380016475915908813e-03
-4.587272107601165771e-01
6.220425367355346680e-01
7.348513603210449219e-02
1.133177638053894043e+00
-1.500934600830078125e+00
-5.994717478752136230e-01
-5.166271328926086426e-01
-2.135978788137435913e-01
2.794027030467987061e-01
-1.961723089218139648e+00
-3.930181264877319336e-01
-5.410397648811340332e-01
2.652719616889953613e-01
1.395190358161926270e-01
-1.851325988769531250e+00
-8.384101986885070801e-01
-1.025001525878906250e+00
4.028144180774688721e-01
7.760065197944641113e-01
-2.269103765487670898e+00
-5.923581123352050781e-01
-4.450570046901702881e-01
1.271907210350036621e+00
-3.838934004306793213e-01
-1.681176900863647461e+00
-6.387547850608825684e-01
-1.109606266021728516e+00
1.346430182456970215e+00
-1.287442326545715332e+00
-1.357571840286254883e+00
5.996848940849304199e-01
2.525575757026672363e-01
1.440152168273925781e+00
-1.294335126876831055e+00
-1.359263777732849121e+00
-7.695149183273315430e-01
-8.343359231948852539e-01
-5.013684034347534180e-01
-1.522299289703369141e+00
-4.466686844825744629e-01
-1.538728177547454834e-01
2.973105013370513916e-01
8.020479679107666016e-01
-1.573442220687866211e+00
-1.027472138404846191e+00
-8.857579827308654785e-01
-3.612506091594696045e-01
2.495694607496261597e-01
-1.307898998260498047e+00
-6.009638309478759766e-01
-4.779966473579406738e-01
1.009439349174499512e+00
2.057992815971374512e-01
-1.224681735038757324e+00
-4.171037375926971436e-01
-3.844456076622009277e-01
1.790519237518310547e+00
-4.024552404880523682e-01
-9.783163070678710938e-01
3.231801390647888184e-01
-5.851190090179443359e-01
1.898386478424072266e+00
-1.374386847019195557e-01
-4.978107810020446777e-01
1.616709977388381958e-01
5.100448727607727051e-01
2.017850875854492188e+00
1.390969038009643555e+00
2.827615141868591309e-01
1.050988912582397461e+00
6.042905449867248535e-01
1.627556085586547852e+00
-1.061461806297302246e+00
-8.027394860982894897e-02
4.110163152217864990e-01
8.451410531997680664e-01
1.646094560623168945e+00
-9.440004825592041016e-01
-3.636102974414825439e-01
-1.049486324191093445e-01
8.571897149085998535e-01
1.093630075454711914e+00
-1.071402549743652344e+00
1.011945605278015137e-01
-4.413253664970397949e-01
5.013027787208557129e-01
-2.986706197261810303e-01
-6.807602643966674805e-01
3.505302667617797852e-01
-2.204882204532623291e-01
1.523206233978271484e+00
2.050758451223373413e-01
-9.525624513626098633e-01
3.104834854602813721e-01
3.055415451526641846e-01
1.668509840965270996e+00
1.185583233833312988e+00
-3.221450150012969971e-01
1.088651180267333984e+00
5.081033706665039062e-01
1.591708064079284668e+00
-4.916870892047882080e-01
-7.263799905776977539e-01
8.427200317382812500e-01
2.652212083339691162e-01
1.484608411788940430e+00
-9.504243731498718262e-01
-2.283983230590820312e-01
5.961371064186096191e-01
6.891202330589294434e-01
1.080132126808166504e+00
-1.401921272277832031e+00
-3.951303362846374512e-01
-4.462408646941184998e-02
-7.311964035034179688e-02
-5.126600861549377441e-01
-7.466232180595397949e-01
-1.674533337354660034e-01
-3.338914811611175537e-01
1.357017159461975098e+00
3.522976338863372803e-01
-7.108980417251586914e-01
9.319184720516204834e-02
-4.502233862876892090e-01
5.377923846244812012e-01
-6.393548250198364258e-01
-6.567876338958740234e-01
9.587167501449584961e-01
1.112293973565101624e-01
1.517739295959472656e+00
-3.372156620025634766e-01
-8.480488061904907227e-01
5.460553616285324097e-02
-6.700015813112258911e-02
1.413303971290588379e+00
9.219951033592224121e-01
-2.767907381057739258e-01
7.933200001716613770e-01
3.982385396957397461e-01
1.411821722984313965e+00
-7.096483111381530762e-01
3.091131150722503662e-01
6.560422778129577637e-01
5.522482991218566895e-01
1.366767764091491699e+00
-1.281793117523193359e+00
-3.789037093520164490e-02
2.512859106063842773e-01
6.531748771667480469e-01
8.942912817001342773e-01
-1.455295443534851074e+00
-4.212193191051483154e-01
-6.308569312095642090e-01
-1.433385610580444336e-01
-4.470136165618896484e-01
-6.335572600364685059e-01
3.655130565166473389e-01
-2.898900508880615234e-01
1.383099198341369629e+00
1.511538028717041016e-01
-1.070850133895874023e+00
-2.980373799800872803e-01
-8.540000915527343750e-01
5.473061203956604004e-01
8.786913752555847168e-01
-9.863277077674865723e-01
8.944962620735168457e-01
4.205793738365173340e-01
1.393278717994689941e+00
-7.481337189674377441e-01
-1.292695045471191406e+00
7.907442003488540649e-02
-2.432104945182800293e-01
1.571338534355163574e+00
-1.352901220321655273e+00
-5.488544106483459473e-01
2.717034220695495605e-01
3.519715964794158936e-01
1.018104314804077148e+00
-1.421282768249511719e+00
-5.319227576255798340e-01
-9.415897130966186523e-01
-1.157359480857849121e+00
-7.693612575531005859e-01
-1.230906128883361816e+00
-2.377706319093704224e-01
-2.399549782276153564e-01
1.072528123855590820e+00
2.191641032695770264e-01
-1.979645609855651855e+00
-1.183950901031494141e+00
-1.384805917739868164e+00
7.751141786575317383e-01
6.839017868041992188e-01
-1.786175251007080078e+00
-5.373025536537170410e-01
-4.167278707027435303e-01
1.099382162094116211e+00
-4.760639071464538574e-01
-1.493755698204040527e+00
-5.411062240600585938e-01
-1.259823322296142578e+00
5.576330423355102539e-01
-2.337561845779418945e+00
-1.300307512283325195e+00
4.050838351249694824e-01
-1.014927402138710022e-01
1.406604528427124023e+00
-1.473582148551940918e+00
-1.351889848709106445e+00
-9.955857396125793457e-01
-1.463353633880615234e+00
-5.732159018516540527e-01
-1.527844190597534180e+00
-6.320835351943969727e-01
-4.900039136409759521e-01
6.623250842094421387e-01
3.556748330593109131e-01
-1.616379737854003906e+00
-6.394818425178527832e-01
-1.138509035110473633e+00
-1.270133733749389648e+00
-1.201207637786865234e+00
-1.232459306716918945e+00
-1.103322356939315796e-01
-4.920364618301391602e-01
9.751735925674438477e-01
-7.990993559360504150e-02
-1.199997901916503906e+00
-5.621024370193481445e-01
-3.970893025398254395e-01
6.544192433357238770e-01
9.572717547416687012e-01
-7.247670888900756836e-01
1.886424273252487183e-01
3.080129995942115784e-02
1.444270610809326172e+00
-7.396711707115173340e-01
-9.342398643493652344e-01
1.711889356374740601e-01
-3.700461611151695251e-02
1.184484601020812988e+00
-1.206123948097229004e+00
-7.901449203491210938e-01
2.304705977439880371e-01
1.763827502727508545e-01
1.446776747703552246e+00
-1.554093122482299805e+00
-2.546507418155670166e-01
-7.591309547424316406e-01
2.073407918214797974e-01
7.214301079511642456e-02
-9.842045307159423828e-01
2.578452229499816895e-01
-1.916925162076950073e-01
1.055640101432800293e+00
3.382313251495361328e-01
-8.765313029289245605e-01
5.284671783447265625e-01
3.998565971851348877e-01
8.795074224472045898e-01
1.178114652633666992e+00
-4.577735066413879395e-01
7.145008444786071777e-01
2.263513393700122833e-02
1.392851114273071289e+00
1.293516457080841064e-01
-9.972074627876281738e-01
4.397212862968444824e-01
1.648606657981872559e-01
1.348539948463439941e+00
-5.067977905273437500e-01
-3.649284541606903076e-01
3.064759969711303711e-01
2.777650952339172363e-01
1.462223410606384277e+00
-9.465851187705993652e-01
-7.160769104957580566e-01
3.406885638833045959e-02
1.084065660834312439e-01
1.087020158767700195e+00
-1.613801568746566772e-01
5.734688043594360352e-01
5.286839008331298828e-01
7.284768819808959961e-01
9.140979051589965820e-01
-1.192124843597412109e+00
-1.596848517656326294e-01
-4.276129901409149170e-01
1.000202655792236328e+00
3.030754029750823975e-01
-8.738821744918823242e-01
2.635222673416137695e-01
-7.132316827774047852e-01
1.339088797569274902e+00
-1.659070327877998352e-02
-8.901250958442687988e-01
-6.354924291372299194e-02
-2.167391628026962280e-01
2.748315930366516113e-01
-6.103261709213256836e-01
-6.070902943611145020e-01
7.748394608497619629e-01
4.037627279758453369e-01
1.682270646095275879e+00
-3.635976314544677734e-01
-6.648821234703063965e-01
7.538233697414398193e-02
-1.626617908477783203e-01
1.540734171867370605e+00
5.823779702186584473e-01
2.626094818115234375e-01
1.071911692619323730e+00
3.296372890472412109e-01
1.393339991569519043e+00
-9.391885399818420410e-01
2.056109160184860229e-01
1.060473844408988953e-01
4.308322966098785400e-01
5.851896405220031738e-01
-1.157162547111511230e+00
1.090439260005950928e-01
-2.043800652027130127e-01
1.186341643333435059e+00
4.598544836044311523e-01
-1.186192512512207031e+00
-3.780066072940826416e-01
-7.832466363906860352e-01
7.915348559617996216e-02
-3.295798599720001221e-01
-6.054738163948059082e-01
-9.899531304836273193e-02
-3.969929218292236328e-01
1.396846532821655273e+00
5.006725713610649109e-02
-9.753250479698181152e-01
4.559449255466461182e-01
3.414762020111083984e-01
1.014175415039062500e+00
8.234691619873046875e-01
-7.647657990455627441e-01
1.153033256530761719e+00
5.709341764450073242e-01
1.523159980773925781e+00
-6.199315786361694336e-01
-7.108854055404663086e-01
2.800909578800201416e-01
4.367924034595489502e-01
1.045088648796081543e+00
-9.851330518722534180e-01
-4.394990205764770508e-02
1.119423210620880127e-01
5.935270786285400391e-01
9.276630282402038574e-01
-1.375374555587768555e+00
-1.827887147665023804e-01
-5.583383440971374512e-01
1.054084599018096924e-01
-1.043661475181579590e+00
-9.576453566551208496e-01
1.306013166904449463e-01
-1.830721348524093628e-01
1.278778553009033203e+00
-1.768225282430648804e-01
-1.184898734092712402e+00
-5.331991314888000488e-01
-4.855840504169464111e-01
4.565305709838867188e-01
-7.192160487174987793e-01
-5.058861374855041504e-01
3.148350119590759277e-01
-2.988302409648895264e-01
1.276901960372924805e+00
-8.062315583229064941e-01
-1.069936871528625488e+00
-1.513636410236358643e-01
-4.999259114265441895e-01
1.083432435989379883e+00
-3.409906327724456787e-01
-7.426412701606750488e-01
5.376424789428710938e-01
1.819071173667907715e-01
1.460593581199645996e+00
-8.557885885238647461e-01
-2.438843697309494019e-01
3.535811305046081543e-01
4.871097505092620850e-01
1.653746366500854492e+00
-5.170732736587524414e-01
4.317243993282318115e-01
-8.938819915056228638e-02
9.614918231964111328e-01
6.961730718612670898e-01
-1.091482281684875488e+00
2.139632590115070343e-02
6.434685550630092621e-03
1.138265013694763184e+00
1.013138771057128906e+00
-6.942231059074401855e-01
2.374978363513946533e-01
9.568215161561965942e-02
1.360839605331420898e+00
-8.996393531560897827e-02
-1.161970615386962891e+00
-8.111677318811416626e-02
-5.896062850952148438e-01
9.758280515670776367e-01
-8.004965186119079590e-01
-5.987514257431030273e-01
3.927978277206420898e-01
2.475091069936752319e-01
1.567478895187377930e+00
-1.125495433807373047e+00
-8.405185937881469727e-01
-6.162402033805847168e-01
-7.715359926223754883e-01
-6.891121864318847656e-01
-1.658947706222534180e+00
-3.011486530303955078e-01
2.386531531810760498e-01
6.552159190177917480e-01
1.008662939071655273e+00
-1.165232419967651367e+00
-3.645972609519958496e-01
-4.292065501213073730e-01
2.869659662246704102e-01
5.516335368156433105e-01
-5.592395067214965820e-01
6.275859475135803223e-01
-2.686750292778015137e-01
1.091770291328430176e+00
1.599092781543731689e-01
-1.098606348037719727e+00
3.203925788402557373e-01
-2.423966825008392334e-01
1.491737604141235352e+00
-2.428264319896697998e-01
-9.872765541076660156e-01
2.211737930774688721e-01
1.316700428724288940e-01
1.632894873619079590e+00
-4.832391440868377686e-01
-1.023749351501464844e+00
8.871863782405853271e-02
-2.334253787994384766e-01
1.111320376396179199e+00
1.798682212829589844e-01
2.468436807394027710e-01
9.816216230392456055e-01
1.285176873207092285e-01
1.433635830879211426e+00
-8.408968448638916016e-01
-8.317230939865112305e-01
4.938566386699676514e-01
4.077002406120300293e-01
8.841150403022766113e-01
-1.663238048553466797e+00
-2.968411743640899658e-01
-9.200118482112884521e-02
9.493337273597717285e-01
6.639636158943176270e-01
-1.744559288024902344e+00
-7.070588469505310059e-01
-1.191609382629394531e+00
-1.109038949012756348e+00
-9.603543877601623535e-01
-8.656425476074218750e-01
-4.255973994731903076e-01
-6.880763173103332520e-01
9.081678986549377441e-01
-2.141301929950714111e-01
-1.043216586112976074e+00
-7.495358586311340332e-01
-8.298578858375549316e-01
-4.389041289687156677e-02
-1.332787632942199707e+00
-9.054309725761413574e-01
-1.250171959400177002e-01
-3.243414461612701416e-01
1.399722576141357422e+00
-1.178556442260742188e+00
-1.298862218856811523e+00
-5.556407570838928223e-01
-3.332549929618835449e-01
9.425584673881530762e-01
-3.113025426864624023e-01
2.105686627328395844e-02
3.512605726718902588e-01
7.278545498847961426e-01
8.012564778327941895e-01
-1.712660789489746094e+00
-8.056902885437011719e-01
-6.649808585643768311e-02
5.000435113906860352e-01
1.396083384752273560e-01
-1.817907094955444336e+00
-1.698696166276931763e-01
-4.648451805114746094e-01
1.184085369110107422e+00
1.673355102539062500e-01
-1.745493888854980469e+00
-7.431650161743164062e-01
-1.339824438095092773e+00
-2.360223829746246338e-01
-9.066585898399353027e-01
-1.015340566635131836e+00
-1.360026001930236816e-01
-1.161554530262947083e-01
1.190515637397766113e+00
-5.398286581039428711e-01
-1.351045966148376465e+00
-5.796688199043273926e-01
-1.320829033851623535e+00
-1.417537033557891846e-01
-1.417213559150695801e+00
-6.664147377014160156e-01
-9.817127883434295654e-02
-1.518163979053497314e-01
1.351131677627563477e+00
-1.464891791343688965e+00
-1.378568649291992188e+00
-1.161697983741760254e+00
-1.017047643661499023e+00
6.352495551109313965e-01
-5.316410064697265625e-01
-3.460310399532318115e-01
8.768863230943679810e-02
7.090049386024475098e-01
4.200248122215270996e-01
-1.707674503326416016e+00
-7.276015281677246094e-01
-9.291092157363891602e-01
5.726850032806396484e-01
-5.853555798530578613e-01
-1.890802741050720215e+00
-1.465387642383575439e-01
-6.144165396690368652e-01
9.721212387084960938e-01
-4.141963124275207520e-01
-1.195526123046875000e+00
-7.794679403305053711e-01
-9.663793444633483887e-01
-1.595973670482635498e-01
-8.188210725784301758e-01
-4.003982841968536377e-01
4.474005401134490967e-01
-4.725651070475578308e-02
1.388937711715698242e+00
-1.119087219238281250e+00
-1.079293727874755859e+00
1.114077195525169373e-01
1.256763935089111328e-01
1.504371643066406250e+00
-3.118450045585632324e-01
-6.284981369972229004e-01
1.784772425889968872e-01
1.953296661376953125e-01
1.380718827247619629e+00
-1.344304323196411133e+00
-6.244713664054870605e-01
-5.037101507186889648e-01
2.249821722507476807e-01
7.615548372268676758e-01
-1.299438357353210449e+00
-1.913685947656631470e-01
-2.673069536685943604e-01
8.688396215438842773e-01
-8.048634044826030731e-03
-2.080951929092407227e+00
-8.537696599960327148e-01
-3.257130682468414307e-01
3.020670413970947266e-01
2.112329900264739990e-01
-1.747598886489868164e+00
-2.588436603546142578e-01
-2.892588078975677490e-02
9.951484799385070801e-01
-5.454123020172119141e-01
-1.308365702629089355e+00
-6.026598215103149414e-01
-1.213600516319274902e+00
3.549316525459289551e-01
-1.773720979690551758e+00
-9.543921947479248047e-01
3.553219139575958252e-01
-3.125023245811462402e-01
1.064277172088623047e+00
-1.718054771423339844e+00
-8.903208971023559570e-01
-4.291994571685791016e-01
-1.928804069757461548e-01
8.364970088005065918e-01
-1.192375898361206055e+00
-7.714899778366088867e-01
1.391546148806810379e-02
5.143791437149047852e-01
5.612732768058776855e-01
-1.807638168334960938e+00
-8.187130093574523926e-01
-1.325578451156616211e+00
6.012636423110961914e-01
-4.394931197166442871e-01
-1.405974030494689941e+00
2.085666358470916748e-02
-3.765498697757720947e-01
9.924149513244628906e-01
-4.787180125713348389e-01
-1.461737751960754395e+00
-3.208836615085601807e-01
-5.350285172462463379e-01
-1.763793230056762695e-01
-1.288823604583740234e+00
-1.258333563804626465e+00
-1.004168316721916199e-01
-3.124214410781860352e-01
1.408611893653869629e+00
-6.475728154182434082e-01
-7.279325127601623535e-01
-2.249854505062103271e-01
2.877012491226196289e-01
1.609534740447998047e+00
-1.385005712509155273e-01
-5.997819900512695312e-01
5.678473711013793945e-01
3.117373883724212646e-01
1.414711594581604004e+00
-1.512653112411499023e+00
-8.029085397720336914e-01
-5.272674560546875000e-01
3.173022568225860596e-01
9.352831244468688965e-01
-1.695047378540039062e+00
-2.569862008094787598e-01
-4.588430821895599365e-01
7.309054732322692871e-01
1.806329190731048584e-01
-1.522753953933715820e+00
-5.716460347175598145e-01
-8.985279798507690430e-01
-3.854210078716278076e-01
-6.819236874580383301e-01
-5.591605901718139648e-01
1.904515475034713745e-01
-3.569011390209197998e-01
1.088399887084960938e+00
-4.668699800968170166e-01
-1.324555397033691406e+00
-4.796532094478607178e-01
-3.348381221294403076e-01
8.235716223716735840e-01
2.522352039813995361e-01
-4.319065213203430176e-01
7.858765721321105957e-01
2.020430415868759155e-01
1.176442861557006836e+00
-8.752145767211914062e-01
-1.206956505775451660e+00
-2.004535496234893799e-02
-2.367860823869705200e-01
1.001684427261352539e+00
-1.754035949707031250e+00
-3.086611330509185791e-01
3.219605982303619385e-01
8.995602726936340332e-01
7.119804620742797852e-01
-1.797813653945922852e+00
-5.389754772186279297e-01
-7.006635069847106934e-01
2.894312143325805664e-01
-7.659873962402343750e-01
-9.121469259262084961e-01
5.139954015612602234e-02
-3.756400942802429199e-01
1.398336052894592285e+00
1.045150756835937500e-01
-1.338623523712158203e+00
1.452418118715286255e-01
-1.809751838445663452e-01
1.174055576324462891e+00
1.024413585662841797e+00
-2.756152451038360596e-01
1.262362480163574219e+00
1.508308202028274536e-01
1.472466468811035156e+00
1.263271830976009369e-02
-7.790360450744628906e-01
5.470631122589111328e-01
2.950138449668884277e-01
2.266989946365356445e+00
-7.414946556091308594e-01
-4.680026173591613770e-01
2.526344358921051025e-01
3.199450373649597168e-01
1.744903087615966797e+00
-9.824067950248718262e-01
-1.837705671787261963e-01
4.688509926199913025e-02
7.015933096408843994e-02
-1.384032070636749268e-01
-7.003400325775146484e-01
2.645364403724670410e-01
1.540885400027036667e-02
1.013702869415283203e+00
6.119047403335571289e-01
-1.199249148368835449e+00
4.211405217647552490e-01
3.450060486793518066e-01
9.943261146545410156e-01
1.254934310913085938e+00
1.047883331775665283e-01
9.818585515022277832e-01
4.143516719341278076e-02
1.201813817024230957e+00
-1.523057967424392700e-01
-8.710503578186035156e-01
-3.687216341495513916e-01
-1.374688625335693359e+00
6.229442954063415527e-01
-1.132557272911071777e+00
-1.292716860771179199e+00
-1.397446170449256897e-02
-5.000491738319396973e-01
1.152894735336303711e+00
-1.452923297882080078e+00
-1.258342027664184570e+00
-5.538402795791625977e-01
-4.366830587387084961e-01
1.173543572425842285e+00
-9.137730598449707031e-01
-1.232271790504455566e+00
-1.139687970280647278e-01
3.248193562030792236e-01
7.614269256591796875e-01
-1.827919125556945801e+00
-6.612401604652404785e-01
-1.072471737861633301e+00
-1.409607380628585815e-01
-4.264304786920547485e-02
-1.525832056999206543e+00
-4.818268716335296631e-01
-8.849970102310180664e-01
9.081018567085266113e-01
-5.875706672668457031e-01
-2.177814722061157227e+00
-9.029383659362792969e-01
-1.368238091468811035e+00
-8.760265111923217773e-01
-1.370091438293457031e+00
-8.829009532928466797e-01
-4.345846176147460938e-02
-2.494111061096191406e-01
1.280207037925720215e+00
-7.551693916320800781e-01
-1.355192780494689941e+00
-6.922411322593688965e-01
-1.042451381683349609e+00
8.073850870132446289e-01
-1.479918658733367920e-01
-1.400206446647644043e+00
2.748398482799530029e-01
-4.825550690293312073e-02
1.277848601341247559e+00
-1.704613089561462402e+00
-1.269434571266174316e+00
-5.697937607765197754e-01
2.694969177246093750e-01
6.893494129180908203e-01
-2.312117099761962891e+00
-5.294660329818725586e-01
-4.435739219188690186e-01
8.136737942695617676e-01
3.051730096340179443e-01
-1.902200102806091309e+00
-6.721748709678649902e-01
-1.193544626235961914e+00
-5.057744383811950684e-01
-1.028751611709594727e+00
-8.788079023361206055e-01
-6.968602538108825684e-02
1.053910627961158752e-01
1.225987315177917480e+00
-5.192652344703674316e-01
-1.052394151687622070e+00
-1.462488770484924316e-01
-7.110980153083801270e-01
1.006204724311828613e+00
3.017210662364959717e-01
-3.775793910026550293e-01
6.345779895782470703e-01
1.141088008880615234e-01
1.399698495864868164e+00
-5.525385737419128418e-01
-5.721476674079895020e-01
4.868824034929275513e-02
-3.791418373584747314e-01
1.462927699089050293e+00
-1.502357959747314453e+00
-5.709776282310485840e-01
-8.622341789305210114e-03
7.033376693725585938e-01
1.346647739410400391e+00
-1.605045795440673828e+00
-9.554310441017150879e-01
-3.154781460762023926e-01
-1.331669390201568604e-01
-5.554505586624145508e-01
-1.181857824325561523e+00
-3.258552029728889465e-02
-4.636220037937164307e-01
1.164490222930908203e+00
5.877064466476440430e-01
-8.719193935394287109e-01
3.020477294921875000e-01
2.238289713859558105e-01
7.635377049446105957e-01
-1.530805379152297974e-01
1.464519798755645752e-01
1.123409390449523926e+00
4.083847105503082275e-01
1.694020390510559082e+00
-3.528534248471260071e-02
-7.090879082679748535e-01
3.575989902019500732e-01
6.460186243057250977e-01
2.019093513488769531e+00
8.963972330093383789e-01
2.513612806797027588e-01
1.045908689498901367e+00
2.158902883529663086e-01
1.576676249504089355e+00
-7.474191188812255859e-01
-9.212396107614040375e-03
1.345881968736648560e-01
6.075041368603706360e-02
1.101838946342468262e+00
-1.496805191040039062e+00
-4.577410519123077393e-01
-3.152568340301513672e-01
1.033182740211486816e+00
9.842410683631896973e-01
-1.941698670387268066e+00
-7.233642935752868652e-01
-6.296697854995727539e-01
-2.041643410921096802e-01
-6.730722188949584961e-01
-9.701468944549560547e-01
-5.325755104422569275e-02
-5.324880480766296387e-01
9.027770757675170898e-01
-5.292116403579711914e-01
-1.102409839630126953e+00
-4.308237135410308838e-01
-6.761769056320190430e-01
4.228169918060302734e-01
2.853770852088928223e-01
-3.509899675846099854e-01
6.836483478546142578e-01
8.772723376750946045e-02
1.374430418014526367e+00
-5.557422637939453125e-01
-9.076300263404846191e-01
1.188403218984603882e-01
-2.742788493633270264e-01
1.569233179092407227e+00
-1.346763610839843750e+00
-3.722287714481353760e-01
1.010551527142524719e-01
4.180016517639160156e-01
1.533714175224304199e+00
-1.248993873596191406e+00
-5.099405050277709961e-01
-2.813584208488464355e-01
-1.421928107738494873e-01
-5.899460315704345703e-01
-8.601549863815307617e-01
2.944295704364776611e-01
4.401991143822669983e-02
1.376633644104003906e+00
5.172706246376037598e-01
-1.486155509948730469e+00
-2.065091729164123535e-01
-2.095766738057136536e-02
6.321164965629577637e-01
-1.860970705747604370e-01
-2.077836394309997559e-01
6.322084665298461914e-01
-4.232138395309448242e-02
1.404629349708557129e+00
-1.582439094781875610e-01
-5.308120250701904297e-01
5.402315855026245117e-01
2.580551989376544952e-02
1.486589670181274414e+00
9.097262024879455566e-01
-1.723939180374145508e-01
6.841421723365783691e-01
4.212532043457031250e-01
1.854462385177612305e+00
-9.647698402404785156e-01
-4.436259567737579346e-01
7.361657619476318359e-01
5.330361127853393555e-01
1.664989113807678223e+00
-1.354575991630554199e+00
4.164935648441314697e-01
-2.336512207984924316e-01
7.199373245239257812e-01
1.283242940902709961e+00
-1.468904376029968262e+00
1.140715554356575012e-01
6.700959205627441406e-01
9.736671447753906250e-01
1.033418893814086914e+00
-4.684506952762603760e-01
5.216599106788635254e-01
7.304577529430389404e-02
1.200444221496582031e+00
-1.395036876201629639e-01
-1.677339673042297363e+00
-6.410693526268005371e-01
-1.169682860374450684e+00
9.084373116493225098e-01
-1.049970865249633789e+00
-1.123186111450195312e+00
-2.182347923517227173e-01
-7.347871661186218262e-01
1.185117483139038086e+00
-8.605590462684631348e-01
-1.106685876846313477e+00
-4.659090340137481689e-01
-1.080031514167785645e+00
6.402286887168884277e-02
-1.162873387336730957e+00
-5.798577666282653809e-01
1.260093180462718010e-03
5.188654661178588867e-01
1.412773132324218750e+00
-1.552693128585815430e+00
-5.434748530387878418e-01
3.461713492870330811e-01
9.121864438056945801e-01
1.464253664016723633e+00
-1.800648570060729980e-01
5.644028186798095703e-01
1.644756495952606201e-01
1.223905563354492188e+00
6.163372397422790527e-01
-1.012701630592346191e+00
6.485813260078430176e-01
2.395994514226913452e-01
1.478811621665954590e+00
4.354368746280670166e-01
-5.325770378112792969e-01
4.123761951923370361e-01
2.636660039424896240e-01
1.859980225563049316e+00
-2.144761234521865845e-01
-8.362488150596618652e-01
3.379902988672256470e-02
2.446948289871215820e-01
1.494692683219909668e+00
1.033899664878845215e+00
3.546890318393707275e-01
8.068314194679260254e-01
3.375957719981670380e-03
1.735688090324401855e+00
-4.690766036510467529e-01
4.592860043048858643e-01
1.110411763191223145e+00
1.074911117553710938e+00
1.756927490234375000e+00
-9.333072900772094727e-01
2.817624509334564209e-01
6.016586422920227051e-01
1.159378051757812500e+00
1.866063475608825684e+00
-1.048755288124084473e+00
4.930467158555984497e-02
5.149064064025878906e-01
1.317405819892883301e+00
1.581584572792053223e+00
4.214780628681182861e-01
1.011500239372253418e+00
2.287438958883285522e-01
1.354781031608581543e+00
3.139846324920654297e-01
-6.445895433425903320e-01
6.315268874168395996e-01
-2.524810433387756348e-01
1.437722325325012207e+00
-1.416174918413162231e-01
-7.211150527000427246e-01
6.293696165084838867e-01
-7.298967987298965454e-02
1.506210446357727051e+00
-2.507085800170898438e-01
-9.014886021614074707e-01
-5.373351573944091797e-01
-6.956746578216552734e-01
5.468374490737915039e-01
-8.500555157661437988e-01
-3.738664388656616211e-01
9.793155640363693237e-02
9.102865122258663177e-03
1.560546517372131348e+00
-1.557556509971618652e+00
-3.980392217636108398e-01
4.408241212368011475e-01
6.404128670692443848e-01
9.837328791618347168e-01
-8.871268481016159058e-02
1.154113531112670898e+00
1.791226714849472046e-01
1.195696830749511719e+00
5.485928654670715332e-01
-1.257906436920166016e+00
2.388418465852737427e-01
-3.989305198192596436e-01
9.657123088836669922e-01
-1.725693792104721069e-01
-8.102460503578186035e-01
5.312525033950805664e-01
-5.445314049720764160e-01
1.363681197166442871e+00
2.437260560691356659e-02
-8.846777677536010742e-01
-7.973720133304595947e-02
-5.462605953216552734e-01
3.007124662399291992e-01
-8.708481192588806152e-01
-4.614756703376770020e-01
2.895565032958984375e-01
-3.663416802883148193e-01
1.660825610160827637e+00
-6.509097218513488770e-01
-5.142120718955993652e-01
-3.906233906745910645e-01
5.250320434570312500e-01
1.569195628166198730e+00
-4.400483369827270508e-01
-3.742794096469879150e-01
1.315528750419616699e-01
3.536674678325653076e-01
1.208279013633728027e+00
-1.704024195671081543e+00
-2.684895880520343781e-02
-1.651766151189804077e-01
6.219474077224731445e-01
3.187426626682281494e-01
-1.705364704132080078e+00
2.889667451381683350e-01
-4.603711366653442383e-01
1.125010132789611816e+00
2.602867782115936279e-01
-1.594669103622436523e+00
-7.864107489585876465e-01
-1.524770379066467285e+00
-3.852150142192840576e-01
-7.628934979438781738e-01
-6.541879773139953613e-01
1.950863450765609741e-01
-6.037871241569519043e-01
1.212783575057983398e+00
-3.629131615161895752e-01
-8.840968608856201172e-01
2.681758105754852295e-01
-7.927390187978744507e-02
9.815378785133361816e-01
2.716055810451507568e-01
-2.795548439025878906e-01
2.283506095409393311e-01
5.431720241904258728e-02
1.592833876609802246e+00
-7.480367422103881836e-01
-5.789595246315002441e-01
1.543014496564865112e-01
3.974314033985137939e-01
1.198560357093811035e+00
-8.623324632644653320e-01
1.844854354858398438e-01
-1.462892293930053711e-01
8.745436668395996094e-01
5.289573073387145996e-01
-1.003846764564514160e+00
1.789217740297317505e-01
1.544630825519561768e-01
5.945495367050170898e-01
6.621347069740295410e-01
-1.765992939472198486e-01
1.189123630523681641e+00
1.141182482242584229e-01
1.112587690353393555e+00
5.049698054790496826e-03
-1.141173839569091797e+00
-3.484193384647369385e-01
-1.088513374328613281e+00
1.117113947868347168e+00
-8.056073188781738281e-01
-5.138316154479980469e-01
-4.164581745862960815e-02
-7.947179079055786133e-01
1.385720729827880859e+00
-1.267015933990478516e+00
-1.146357297897338867e+00
-3.306343555450439453e-01
-9.048988223075866699e-01
-5.810446664690971375e-02
-1.657158613204956055e+00
-6.468250155448913574e-01
-1.594408182427287102e-03
5.137604475021362305e-01
1.308117032051086426e+00
-1.510136604309082031e+00
-7.020655870437622070e-01
-2.049574851989746094e-01
2.231452465057373047e-01
6.383256912231445312e-01
-2.722897194325923920e-02
4.246755540370941162e-01
-3.652624189853668213e-01
9.621163010597229004e-01
1.944474726915359497e-01
-1.251027703285217285e+00
-1.298716068267822266e-01
-2.592048943042755127e-01
1.084667444229125977e+00
-2.127587795257568359e-01
-1.190706133842468262e+00
1.873152703046798706e-01
-3.292980790138244629e-01
1.230582118034362793e+00
-3.607976436614990234e-01
-5.317995548248291016e-01
-2.917676866054534912e-01
-1.319617927074432373e-01
7.467686533927917480e-01
5.449130535125732422e-01
6.351908445358276367e-01
2.757787108421325684e-01
-4.086706340312957764e-01
1.198397874832153320e+00
-1.017756581306457520e+00
-2.792245745658874512e-01
-2.841255366802215576e-01
7.524598389863967896e-02
8.157354593276977539e-01
-1.678485751152038574e+00
-5.709908604621887207e-01
-2.868129909038543701e-01
9.824702739715576172e-01
7.026290893554687500e-01
-1.564274072647094727e+00
-4.188468754291534424e-01
-8.008360862731933594e-01
-1.285836398601531982e-01
-9.854526519775390625e-01
-6.318907141685485840e-01
8.771234750747680664e-02
-4.296483099460601807e-01
1.020250678062438965e+00
-2.904489934444427490e-01
-9.294906258583068848e-01
-8.697251975536346436e-02
-3.497174680233001709e-01
3.137961626052856445e-01
4.592372775077819824e-01
1.476787030696868896e-01
2.701844573020935059e-01
-5.374345928430557251e-02
1.349038362503051758e+00
-3.570422828197479248e-01
-8.627042770385742188e-01
-4.756005406379699707e-01
-3.431088924407958984e-01
1.469766736030578613e+00
-1.500139951705932617e+00
-1.679780781269073486e-01
1.730058044195175171e-01
3.417395949363708496e-01
1.226743459701538086e+00
-1.393342375755310059e+00
-7.628402113914489746e-01
-5.914887189865112305e-01
-4.818003475666046143e-01
-9.452472329139709473e-01
-1.248339891433715820e+00
-3.921372815966606140e-02
-2.757556140422821045e-01
8.820863366127014160e-01
3.200642466545104980e-01
-1.431529045104980469e+00
-6.144182682037353516e-01
-8.208609223365783691e-01
-3.043296039104461670e-01
8.774279356002807617e-01
-1.514621078968048096e-01
3.742957413196563721e-01
-3.930453360080718994e-01
1.059775590896606445e+00
-2.878608107566833496e-01
-4.435856640338897705e-01
5.755472779273986816e-01
-2.773672342300415039e-01
1.716229677200317383e+00
-9.449331164360046387e-01
-9.379890561103820801e-01
-7.954318076372146606e-02
-2.892689704895019531e-01
1.371355891227722168e+00
-8.766867518424987793e-01
-2.572829127311706543e-01
-4.729861021041870117e-01
-2.894650399684906006e-01
1.166361689567565918e+00
-4.774623811244964600e-01
5.951518416404724121e-01
-2.101905494928359985e-01
5.731402635574340820e-01
9.885926842689514160e-01
-1.704745650291442871e+00
-4.024244844913482666e-01
-3.307501375675201416e-01
1.182335972785949707e+00
1.471291948109865189e-02
-1.333567142486572266e+00
4.510637000203132629e-02
-2.718070447444915771e-01
1.209495902061462402e+00
-1.478264480829238892e-01
-1.428667902946472168e+00
-6.041197776794433594e-01
-1.221441149711608887e+00
-6.630252599716186523e-01
-1.107210874557495117e+00
-3.884142637252807617e-01
1.916714571416378021e-02
-9.848274588584899902e-01
1.089613914489746094e+00
-6.956300139427185059e-01
-1.141074895858764648e+00
-3.910230696201324463e-01
-8.343746662139892578e-01
1.168390870094299316e+00
-2.959075272083282471e-01
-8.069924712181091309e-01
-4.055712819099426270e-01
-3.948800638318061829e-02
1.519154667854309082e+00
-1.344324231147766113e+00
-7.112560868263244629e-01
-3.808787465095520020e-01
-2.971184626221656799e-02
7.729730606079101562e-01
-1.194827675819396973e+00
8.782082051038742065e-02
-6.751828193664550781e-01
8.792767524719238281e-01
1.561418622732162476e-01
-1.597705006599426270e+00
-4.455291330814361572e-01
-2.296241223812103271e-01
3.076730072498321533e-01
2.256046384572982788e-01
-1.229828000068664551e+00
-1.496324390172958374e-01
-5.058094859123229980e-01
1.031875252723693848e+00
-4.189054071903228760e-01
-7.750344276428222656e-01
-2.060702592134475708e-01
-1.087125182151794434e+00
1.176261782646179199e+00
-1.294476389884948730e+00
-6.482295989990234375e-01
-7.476092129945755005e-02
-8.277121186256408691e-01
1.223906755447387695e+00
-1.332010507583618164e+00
-8.214814662933349609e-01
-5.196898579597473145e-01
-2.907313704490661621e-01
1.071731448173522949e+00
-9.573682546615600586e-01
-4.340522885322570801e-01
-5.643497109413146973e-01
5.724859833717346191e-01
1.290650606155395508e+00
-1.634071230888366699e+00
-5.182114243507385254e-01
-8.534801006317138672e-01
6.530656218528747559e-01
8.949812501668930054e-03
-1.781478285789489746e+00
3.360108137130737305e-01
-7.287790775299072266e-01
9.416683316230773926e-01
2.653498388826847076e-02
-1.766377806663513184e+00
-6.016238927841186523e-01
-8.904269337654113770e-01
2.630320191383361816e-01
-8.480188250541687012e-01
-5.160522460937500000e-01
4.399471879005432129e-01
-1.810668855905532837e-01
1.522759199142456055e+00
-3.925369083881378174e-01
-6.866990923881530762e-01
-9.485592842102050781e-01
-1.171676158905029297e+00
1.774335801601409912e-01
-8.138893246650695801e-01
1.626725494861602783e-01
-7.838955521583557129e-02
-3.780914470553398132e-03
1.498976469039916992e+00
-1.158876538276672363e+00
-9.983040094375610352e-01
-9.929630160331726074e-02
4.727210998535156250e-01
1.216613531112670898e+00
-2.586981356143951416e-01
2.634369134902954102e-01
-1.679137796163558960e-01
1.195668220520019531e+00
6.541584134101867676e-01
-1.462195992469787598e+00
6.486481428146362305e-02
-1.532023400068283081e-01
1.096465468406677246e+00
-3.906171917915344238e-01
-5.997706055641174316e-01
9.275270700454711914e-01
-2.560568749904632568e-01
1.137332797050476074e+00
-1.163272857666015625e-01
-5.976574420928955078e-01
2.476118206977844238e-01
-3.843190371990203857e-01
1.109843015670776367e+00
-9.376507997512817383e-02
2.157813869416713715e-02
3.053331673145294189e-01
-3.335421532392501831e-02
2.049342632293701172e+00
-5.217934250831604004e-01
1.187875494360923767e-02
3.981938660144805908e-01
7.423612475395202637e-01
1.908186674118041992e+00
4.068563282489776611e-01
8.567268848419189453e-01
5.029334425926208496e-01
8.150799274444580078e-01
1.499312281608581543e+00
-1.160972595214843750e+00
1.495555788278579712e-01
7.338292598724365234e-01
1.413086891174316406e+00
1.069650530815124512e+00
-6.700831651687622070e-01
4.937434494495391846e-01
-1.417981237173080444e-01
1.200416207313537598e+00
4.646338820457458496e-01
-7.722382545471191406e-01
1.760127581655979156e-02
-4.254531264305114746e-01
4.988893270492553711e-01
-1.850473731756210327e-01
-3.492270410060882568e-01
8.712548017501831055e-01
6.448847800493240356e-02
1.480411291122436523e+00
-2.989373207092285156e-01
-8.186892420053482056e-02
1.808018833398818970e-01
-4.331946671009063721e-01
8.005797863006591797e-01
-6.939905881881713867e-01
4.002447724342346191e-01
3.149521648883819580e-01
2.198435068130493164e-01
1.818718552589416504e+00
-6.381045579910278320e-01
2.541395425796508789e-01
5.509941577911376953e-01
4.523939490318298340e-01
8.890894651412963867e-01
-8.053856343030929565e-02
1.378816008567810059e+00
3.915345668792724609e-01
1.161365866661071777e+00
9.357210993766784668e-01
-1.165781617164611816e+00
7.951063513755798340e-01
7.581090927124023438e-01
2.140211582183837891e+00
4.162864983081817627e-01
-9.070690870285034180e-01
4.065677523612976074e-01
3.853628337383270264e-01
1.535509109497070312e+00
2.882829308509826660e-01
6.779379211366176605e-03
1.436268568038940430e+00
6.139222383499145508e-01
2.234607219696044922e+00
1.901963591575622559e+00
1.027257204055786133e+00
1.442409753799438477e+00
2.426467835903167725e-01
1.867308974266052246e+00
-5.682237148284912109e-01
-5.230479836463928223e-01
2.683539986610412598e-01
1.100081950426101685e-01
2.225545644760131836e+00
-9.356880187988281250e-01
-2.123511731624603271e-01
-6.026564165949821472e-02
2.574171423912048340e-01
1.474612832069396973e+00
-1.348737001419067383e+00
-2.769801616668701172e-01
2.208430133759975433e-02
8.190042376518249512e-01
1.147048354148864746e+00
2.965038828551769257e-02
5.429962873458862305e-01
-8.642980456352233887e-02
9.565636515617370605e-01
-1.597347706556320190e-01
-1.483131170272827148e+00
-2.668523192405700684e-01
-6.978525519371032715e-01
9.075078964233398438e-01
-5.379671454429626465e-01
-1.205071449279785156e+00
1.696372628211975098e-01
-4.769249558448791504e-01
1.116040706634521484e+00
-7.992610335350036621e-01
-5.401043295860290527e-01
-1.934161596000194550e-02
-3.991366624832153320e-01
6.949836015701293945e-01
-1.350804865360260010e-01
-7.544763684272766113e-01
4.627869725227355957e-01
7.422111928462982178e-02
1.348432064056396484e+00
-1.487205624580383301e+00
-4.410066306591033936e-01
4.706963431090116501e-03
3.070017099380493164e-01
1.169647097587585449e+00
-1.549032568931579590e+00
-3.777714967727661133e-01
-8.489051461219787598e-01
8.674380183219909668e-01
1.065562129020690918e+00
-1.849665522575378418e+00
-5.117406249046325684e-01
-4.948990643024444580e-01
-4.571586251258850098e-01
-8.658282160758972168e-01
-6.066832542419433594e-01
5.185142755508422852e-01
-3.101706132292747498e-02
1.230683445930480957e+00
-3.979524374008178711e-01
-1.454719543457031250e+00
-5.126023888587951660e-01
-9.083541631698608398e-01
8.209279775619506836e-01
-5.961422324180603027e-01
-4.358938336372375488e-01
2.960309088230133057e-01
-7.832146883010864258e-01
1.739966869354248047e+00
-9.655663967132568359e-01
-5.627731680870056152e-01
1.969356685876846313e-01
-2.730503678321838379e-01
1.480461597442626953e+00
5.258717536926269531e-01
-3.877479135990142822e-01
-1.073676869273185730e-01
4.575725197792053223e-01
1.287757277488708496e+00
-1.827982068061828613e+00
-6.195627450942993164e-01
2.044081091880798340e-01
9.867064356803894043e-01
9.864786267280578613e-01
-3.686337172985076904e-01
-4.765992760658264160e-01
-7.443215250968933105e-01
6.865850090980529785e-01
4.119400382041931152e-01
-7.966238856315612793e-01


==> plots/data/traces_aligned/data.txt <==
-5.510000000000000000e+04 -5.030000000000000000e+04 -4.960000000000000000e+04 -3.620000000000000000e+04 -3.850000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -1.880000000000000000e+04 -1.410000000000000000e+04 -4.640000000000000000e+04 -4.250000000000000000e+04 -4.170000000000000000e+04 -3.700000000000000000e+04 -3.220000000000000000e+04 -3.380000000000000000e+04 -2.830000000000000000e+04 -2.280000000000000000e+04 -1.250000000000000000e+04 -2.670000000000000000e+04 -4.250000000000000000e+04 -3.620000000000000000e+04 -3.300000000000000000e+04 -2.830000000000000000e+04 -2.590000000000000000e+04 -2.830000000000000000e+04 -2.510000000000000000e+04 -1.570000000000000000e+04 -7.000000000000000000e+03 -3.300000000000000000e+04 -4.090000000000000000e+04 -4.010000000000000000e+04 -3.700000000000000000e+04 -2.910000000000000000e+04 -3.300000000000000000e+04 -2.750000000000000000e+04 -2.510000000000000000e+04 -1.250000000000000000e+04 -7.800000000000000000e+03 -2.750000000000000000e+04 -1.810000000000000000e+04 -1.650000000000000000e+04 -1.180000000000000000e+04 -9.400000000000000000e+03 -1.650000000000000000e+04 -2.280000000000000000e+04 -1.880000000000000000e+04 -1.570000000000000000e+04 -1.880000000000000000e+04 -3.220000000000000000e+04 -2.670000000000000000e+04 -2.510000000000000000e+04 -2.280000000000000000e+04 -2.440000000000000000e+04 -3.300000000000000000e+04 -3.620000000000000000e+04 -3.220000000000000000e+04 -2.590000000000000000e+04 -3.620000000000000000e+04 -4.090000000000000000e+04 -3.620000000000000000e+04
-5.980000000000000000e+04 -5.350000000000000000e+04 -4.640000000000000000e+04 -3.850000000000000000e+04 -3.460000000000000000e+04 -3.540000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -3.380000000000000000e+04 -4.720000000000000000e+04 -4.090000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.360000000000000000e+04 -1.410000000000000000e+04 -7.800000000000000000e+03 -4.010000000000000000e+04 -3.930000000000000000e+04 -3.620000000000000000e+04 -2.830000000000000000e+04 -2.750000000000000000e+04 -2.590000000000000000e+04 -2.120000000000000000e+04 -1.730000000000000000e+04 -8.600000000000000000e+03 -2.120000000000000000e+04 -4.720000000000000000e+04 -4.330000000000000000e+04 -4.090000000000000000e+04 -2.750000000000000000e+04 -2.510000000000000000e+04 -2.750000000000000000e+04 -2.360000000000000000e+04 -1.650000000000000000e+04 -8.600000000000000000e+03 -1.410000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -1.410000000000000000e+04 -3.100000000000000000e+03 -6.200000000000000000e+03 -1.730000000000000000e+04 -1.570000000000000000e+04 -1.330000000000000000e+04 -1.100000000000000000e+04 -2.830000000000000000e+04 -2.990000000000000000e+04 -2.590000000000000000e+04 -2.200000000000000000e+04 -1.650000000000000000e+04 -2.670000000000000000e+04 -3.140000000000000000e+04 -3.380000000000000000e+04 -2.360000000000000000e+04 -2.590000000000000000e+04 -4.250000000000000000e+04 -3.770000000000000000e+04
-5.590000000000000000e+04 -4.880000000000000000e+04 -4.720000000000000000e+04 -3.540000000000000000e+04 -3.700000000000000000e+04 -3.380000000000000000e+04 -2.990000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -4.400000000000000000e+04 -4.640000000000000000e+04 -4.330000000000000000e+04 -3.700000000000000000e+04 -2.990000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -2.120000000000000000e+04 -1.410000000000000000e+04 -2.040000000000000000e+04 -4.480000000000000000e+04 -4.090000000000000000e+04 -3.770000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -2.040000000000000000e+04 -7.000000000000000000e+03 -3.140000000000000000e+04 -4.720000000000000000e+04 -4.170000000000000000e+04 -3.540000000000000000e+04 -2.510000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -8.600000000000000000e+03 -2.670000000000000000e+04 -2.360000000000000000e+04 -1.650000000000000000e+04 -1.100000000000000000e+04 -5.500000000000000000e+03 -1.570000000000000000e+04 -1.960000000000000000e+04 -1.810000000000000000e+04 -1.490000000000000000e+04 -2.040000000000000000e+04 -3.140000000000000000e+04 -3.140000000000000000e+04 -2.750000000000000000e+04 -2.120000000000000000e+04 -2.440000000000000000e+04 -2.990000000000000000e+04 -2.830000000000000000e+04 -2.910000000000000000e+04 -2.440000000000000000e+04 -3.140000000000000000e+04 -4.170000000000000000e+04 -4.010000000000000000e+04
-5.820000000000000000e+04 -4.880000000000000000e+04 -4.640000000000000000e+04 -3.930000000000000000e+04 -3.930000000000000000e+04 -3.850000000000000000e+04 -3.540000000000000000e+04 -2.750000000000000000e+04 -1.960000000000000000e+04 -3.140000000000000000e+04 -4.400000000000000000e+04 -4.010000000000000000e+04 -3.700000000000000000e+04 -2.750000000000000000e+04 -3.140000000000000000e+04 -3.070000000000000000e+04 -2.830000000000000000e+04 -1.960000000000000000e+04 -9.400000000000000000e+03 -3.700000000000000000e+04 -3.850000000000000000e+04 -3.700000000000000000e+04 -3.070000000000000000e+04 -2.360000000000000000e+04 -3.460000000000000000e+04 -2.440000000000000000e+04 -2.120000000000000000e+04 -1.180000000000000000e+04 -2.200000000000000000e+04 -4.330000000000000000e+04 -3.930000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -2.510000000000000000e+04 -3.070000000000000000e+04 -2.510000000000000000e+04 -1.880000000000000000e+04 -9.400000000000000000e+03 -1.100000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -1.100000000000000000e+04 -1.500000000000000000e+03 -1.020000000000000000e+04 -1.810000000000000000e+04 -1.960000000000000000e+04 -1.570000000000000000e+04 -1.250000000000000000e+04 -2.510000000000000000e+04 -2.590000000000000000e+04 -2.280000000000000000e+04 -1.810000000000000000e+04 -1.570000000000000000e+04 -3.070000000000000000e+04 -3.380000000000000000e+04 -3.220000000000000000e+04 -2.670000000000000000e+04 -2.750000000000000000e+04 -3.930000000000000000e+04 -3.380000000000000000e+04
-5.510000000000000000e+04 -4.880000000000000000e+04 -4.560000000000000000e+04 -3.460000000000000000e+04 -3.620000000000000000e+04 -4.010000000000000000e+04 -3.300000000000000000e+04 -2.440000000000000000e+04 -1.730000000000000000e+04 -2.990000000000000000e+04 -4.250000000000000000e+04 -4.010000000000000000e+04 -3.300000000000000000e+04 -2.510000000000000000e+04 -2.910000000000000000e+04 -2.670000000000000000e+04 -2.510000000000000000e+04 -1.490000000000000000e+04 -9.400000000000000000e+03 -3.930000000000000000e+04 -3.620000000000000000e+04 -3.460000000000000000e+04 -2.910000000000000000e+04 -2.510000000000000000e+04 -3.070000000000000000e+04 -2.510000000000000000e+04 -1.960000000000000000e+04 -1.020000000000000000e+04 -2.360000000000000000e+04 -4.170000000000000000e+04 -3.850000000000000000e+04 -4.010000000000000000e+04 -2.670000000000000000e+04 -2.670000000000000000e+04 -3.070000000000000000e+04 -2.830000000000000000e+04 -2.120000000000000000e+04 -1.100000000000000000e+04 -1.100000000000000000e+04 -2.200000000000000000e+04 -1.410000000000000000e+04 -1.100000000000000000e+04 -1.500000000000000000e+03 -1.020000000000000000e+04 -1.960000000000000000e+04 -2.120000000000000000e+04 -1.730000000000000000e+04 -1.330000000000000000e+04 -2.910000000000000000e+04 -2.750000000000000000e+04 -2.750000000000000000e+04 -1.960000000000000000e+04 -1.730000000000000000e+04 -3.220000000000000000e+04 -3.460000000000000000e+04 -3.540000000000000000e+04 -2.990000000000000000e+04 -3.300000000000000000e+04 -4.170000000000000000e+04 -3.540000000000000000e+04
-5.900000000000000000e+04 -4.640000000000000000e+04 -4.480000000000000000e+04 -3.700000000000000000e+04 -3.620000000000000000e+04 -3.700000000000000000e+04 -3.140000000000000000e+04 -2.120000000000000000e+04 -1.250000000000000000e+04 -3.850000000000000000e+04 -4.800000000000000000e+04 -4.010000000000000000e+04 -3.770000000000000000e+04 -2.990000000000000000e+04 -3.380000000000000000e+04 -3.140000000000000000e+04 -2.750000000000000000e+04 -1.410000000000000000e+04 -1.570000000000000000e+04 -4.560000000000000000e+04 -3.850000000000000000e+04 -3.930000000000000000e+04 -3.540000000000000000e+04 -3.070000000000000000e+04 -3.140000000000000000e+04 -2.830000000000000000e+04 -2.120000000000000000e+04 -7.800000000000000000e+03 -2.750000000000000000e+04 -4.400000000000000000e+04 -4.170000000000000000e+04 -3.930000000000000000e+04 -3.070000000000000000e+04 -2.990000000000000000e+04 -3.070000000000000000e+04 -2.990000000000000000e+04 -2.280000000000000000e+04 -9.400000000000000000e+03 -1.880000000000000000e+04 -2.040000000000000000e+04 -1.570000000000000000e+04 -1.330000000000000000e+04 -9.400000000000000000e+03 -1.570000000000000000e+04 -2.040000000000000000e+04 -2.280000000000000000e+04 -1.810000000000000000e+04 -1.650000000000000000e+04 -3.620000000000000000e+04 -3.070000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.670000000000000000e+04 -3.460000000000000000e+04 -4.010000000000000000e+04 -3.460000000000000000e+04 -3.140000000000000000e+04 -3.700000000000000000e+04 -4.330000000000000000e+04 -3.770000000000000000e+04
-5.510000000000000000e+04 -4.720000000000000000e+04 -4.400000000000000000e+04 -3.380000000000000000e+04 -3.460000000000000000e+04 -3.220000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -2.750000000000000000e+04 -4.720000000000000000e+04 -4.250000000000000000e+04 -4.090000000000000000e+04 -3.300000000000000000e+04 -2.750000000000000000e+04 -2.590000000000000000e+04 -2.440000000000000000e+04 -1.810000000000000000e+04 -1.020000000000000000e+04 -2.750000000000000000e+04 -4.250000000000000000e+04 -3.850000000000000000e+04 -3.700000000000000000e+04 -2.590000000000000000e+04 -2.510000000000000000e+04 -2.120000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -5.500000000000000000e+03 -4.170000000000000000e+04 -3.930000000000000000e+04 -3.850000000000000000e+04 -3.460000000000000000e+04 -2.830000000000000000e+04 -2.830000000000000000e+04 -2.360000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -1.180000000000000000e+04 -2.440000000000000000e+04 -1.880000000000000000e+04 -1.250000000000000000e+04 -8.600000000000000000e+03 -7.000000000000000000e+03 -1.490000000000000000e+04 -1.490000000000000000e+04 -1.650000000000000000e+04 -1.410000000000000000e+04 -2.360000000000000000e+04 -3.070000000000000000e+04 -2.590000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -2.670000000000000000e+04 -2.750000000000000000e+04 -3.070000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -4.640000000000000000e+04 -4.250000000000000000e+04 -3.460000000000000000e+04
-4.960000000000000000e+04 -4.640000000000000000e+04 -4.090000000000000000e+04 -3.460000000000000000e+04 -3.930000000000000000e+04 -3.070000000000000000e+04 -2.200000000000000000e+04 -1.810000000000000000e+04 -2.670000000000000000e+04 -4.400000000000000000e+04 -3.770000000000000000e+04 -3.540000000000000000e+04 -2.590000000000000000e+04 -2.990000000000000000e+04 -2.910000000000000000e+04 -2.040000000000000000e+04 -1.180000000000000000e+04 -4.700000000000000000e+03 -2.830000000000000000e+04 -3.770000000000000000e+04 -3.460000000000000000e+04 -3.140000000000000000e+04 -2.280000000000000000e+04 -2.750000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -7.800000000000000000e+03 -3.100000000000000000e+03 -4.010000000000000000e+04 -3.700000000000000000e+04 -3.460000000000000000e+04 -2.830000000000000000e+04 -2.280000000000000000e+04 -3.070000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -7.000000000000000000e+03 -7.000000000000000000e+03 -2.120000000000000000e+04 -1.730000000000000000e+04 -1.100000000000000000e+04 -3.900000000000000000e+03 -3.100000000000000000e+03 -1.490000000000000000e+04 -1.730000000000000000e+04 -1.330000000000000000e+04 -7.800000000000000000e+03 -1.810000000000000000e+04 -2.670000000000000000e+04 -2.440000000000000000e+04 -2.200000000000000000e+04 -1.330000000000000000e+04 -2.200000000000000000e+04 -2.990000000000000000e+04 -3.140000000000000000e+04 -2.510000000000000000e+04 -1.880000000000000000e+04 -4.010000000000000000e+04 -3.700000000000000000e+04 -3.770000000000000000e+04
-4.720000000000000000e+04 -4.330000000000000000e+04 -4.170000000000000000e+04 -3.460000000000000000e+04 -3.620000000000000000e+04 -3.300000000000000000e+04 -2.670000000000000000e+04 -2.440000000000000000e+04 -1.570000000000000000e+04 -4.480000000000000000e+04 -3.700000000000000000e+04 -3.620000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -3.220000000000000000e+04 -2.750000000000000000e+04 -1.880000000000000000e+04 -1.410000000000000000e+04 -2.440000000000000000e+04 -4.010000000000000000e+04 -3.460000000000000000e+04 -3.070000000000000000e+04 -2.440000000000000000e+04 -2.590000000000000000e+04 -2.750000000000000000e+04 -2.360000000000000000e+04 -1.410000000000000000e+04 -8.600000000000000000e+03 -3.380000000000000000e+04 -3.770000000000000000e+04 -3.460000000000000000e+04 -3.140000000000000000e+04 -2.040000000000000000e+04 -2.990000000000000000e+04 -2.910000000000000000e+04 -2.360000000000000000e+04 -1.250000000000000000e+04 -9.400000000000000000e+03 -2.990000000000000000e+04 -1.730000000000000000e+04 -1.410000000000000000e+04 -5.500000000000000000e+03 -5.500000000000000000e+03 -1.650000000000000000e+04 -2.280000000000000000e+04 -1.960000000000000000e+04 -1.410000000000000000e+04 -1.810000000000000000e+04 -2.990000000000000000e+04 -2.670000000000000000e+04 -2.440000000000000000e+04 -1.650000000000000000e+04 -2.040000000000000000e+04 -3.380000000000000000e+04 -3.700000000000000000e+04 -3.220000000000000000e+04 -2.510000000000000000e+04 -3.540000000000000000e+04 -3.770000000000000000e+04 -3.930000000000000000e+04
-5.740000000000000000e+04 -4.640000000000000000e+04 -3.930000000000000000e+04 -3.220000000000000000e+04 -3.700000000000000000e+04 -3.380000000000000000e+04 -2.670000000000000000e+04 -2.120000000000000000e+04 -1.570000000000000000e+04 -4.250000000000000000e+04 -4.330000000000000000e+04 -4.090000000000000000e+04 -2.910000000000000000e+04 -2.440000000000000000e+04 -2.910000000000000000e+04 -2.830000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -1.960000000000000000e+04 -4.090000000000000000e+04 -3.930000000000000000e+04 -3.460000000000000000e+04 -2.360000000000000000e+04 -2.360000000000000000e+04 -2.590000000000000000e+04 -2.280000000000000000e+04 -1.570000000000000000e+04 -1.180000000000000000e+04 -2.990000000000000000e+04 -3.930000000000000000e+04 -3.930000000000000000e+04 -3.770000000000000000e+04 -2.280000000000000000e+04 -2.830000000000000000e+04 -2.440000000000000000e+04 -2.360000000000000000e+04 -1.570000000000000000e+04 -1.180000000000000000e+04 -2.360000000000000000e+04 -2.120000000000000000e+04 -1.330000000000000000e+04 -8.600000000000000000e+03 -2.300000000000000000e+03 -1.650000000000000000e+04 -1.880000000000000000e+04 -1.880000000000000000e+04 -1.960000000000000000e+04 -1.960000000000000000e+04 -3.300000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -1.810000000000000000e+04 -2.360000000000000000e+04 -3.070000000000000000e+04 -3.220000000000000000e+04 -3.140000000000000000e+04 -3.070000000000000000e+04 -3.850000000000000000e+04 -4.480000000000000000e+04 -3.850000000000000000e+04


==> plots/data/traces_notaligned/data.txt <==
-5.270000000000000000e+04 -5.110000000000000000e+04 -4.800000000000000000e+04 -3.620000000000000000e+04 -3.700000000000000000e+04 -3.620000000000000000e+04 -3.380000000000000000e+04 -2.910000000000000000e+04 -1.570000000000000000e+04 -3.300000000000000000e+04 -4.250000000000000000e+04 -3.930000000000000000e+04 -3.700000000000000000e+04 -2.590000000000000000e+04 -3.300000000000000000e+04 -2.750000000000000000e+04 -2.510000000000000000e+04 -1.880000000000000000e+04 -1.250000000000000000e+04 -4.010000000000000000e+04 -3.770000000000000000e+04 -3.460000000000000000e+04 -3.300000000000000000e+04 -2.590000000000000000e+04 -3.300000000000000000e+04 -2.360000000000000000e+04 -1.960000000000000000e+04 -1.100000000000000000e+04 -2.670000000000000000e+04 -3.930000000000000000e+04 -3.700000000000000000e+04 -3.300000000000000000e+04 -2.590000000000000000e+04 -2.750000000000000000e+04 -3.140000000000000000e+04 -2.280000000000000000e+04 -1.810000000000000000e+04 -8.600000000000000000e+03 -1.570000000000000000e+04 -2.120000000000000000e+04 -1.100000000000000000e+04 -7.800000000000000000e+03 -3.900000000000000000e+03 -1.250000000000000000e+04 -1.810000000000000000e+04 -1.810000000000000000e+04 -1.490000000000000000e+04 -1.180000000000000000e+04 -3.460000000000000000e+04 -2.750000000000000000e+04 -2.040000000000000000e+04 -1.810000000000000000e+04 -1.810000000000000000e+04 -3.300000000000000000e+04 -3.540000000000000000e+04 -3.140000000000000000e+04 -2.750000000000000000e+04 -3.070000000000000000e+04 -4.330000000000000000e+04 -3.700000000000000000e+04
-5.660000000000000000e+04 -4.880000000000000000e+04 -3.930000000000000000e+04 -3.300000000000000000e+04 -3.930000000000000000e+04 -3.460000000000000000e+04 -3.140000000000000000e+04 -2.510000000000000000e+04 -2.590000000000000000e+04 -5.350000000000000000e+04 -4.480000000000000000e+04 -3.930000000000000000e+04 -2.910000000000000000e+04 -2.670000000000000000e+04 -2.830000000000000000e+04 -2.830000000000000000e+04 -2.280000000000000000e+04 -1.650000000000000000e+04 -2.670000000000000000e+04 -4.170000000000000000e+04 -4.090000000000000000e+04 -3.620000000000000000e+04 -2.440000000000000000e+04 -2.440000000000000000e+04 -2.590000000000000000e+04 -2.360000000000000000e+04 -1.730000000000000000e+04 -1.020000000000000000e+04 -3.620000000000000000e+04 -4.170000000000000000e+04 -4.250000000000000000e+04 -3.380000000000000000e+04 -2.590000000000000000e+04 -2.830000000000000000e+04 -2.440000000000000000e+04 -2.360000000000000000e+04 -1.570000000000000000e+04 -1.490000000000000000e+04 -2.440000000000000000e+04 -2.040000000000000000e+04 -1.330000000000000000e+04 -7.800000000000000000e+03 -9.400000000000000000e+03 -1.650000000000000000e+04 -1.570000000000000000e+04 -1.880000000000000000e+04 -1.810000000000000000e+04 -2.440000000000000000e+04 -2.990000000000000000e+04 -2.910000000000000000e+04 -2.590000000000000000e+04 -1.730000000000000000e+04 -2.280000000000000000e+04 -2.990000000000000000e+04 -3.070000000000000000e+04 -3.140000000000000000e+04 -3.070000000000000000e+04 -4.330000000000000000e+04 -4.170000000000000000e+04 -3.770000000000000000e+04
-5.740000000000000000e+04 -4.880000000000000000e+04 -4.560000000000000000e+04 -3.850000000000000000e+04 -3.300000000000000000e+04 -3.770000000000000000e+04 -2.830000000000000000e+04 -2.510000000000000000e+04 -1.250000000000000000e+04 -2.670000000000000000e+04 -4.090000000000000000e+04 -3.930000000000000000e+04 -3.850000000000000000e+04 -2.510000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -2.200000000000000000e+04 -1.180000000000000000e+04 -4.700000000000000000e+03 -3.460000000000000000e+04 -3.460000000000000000e+04 -3.220000000000000000e+04 -3.140000000000000000e+04 -2.360000000000000000e+04 -2.990000000000000000e+04 -2.440000000000000000e+04 -1.960000000000000000e+04 -1.100000000000000000e+04 -1.880000000000000000e+04 -4.170000000000000000e+04 -3.620000000000000000e+04 -3.540000000000000000e+04 -2.910000000000000000e+04 -2.510000000000000000e+04 -2.590000000000000000e+04 -2.670000000000000000e+04 -1.730000000000000000e+04 -1.100000000000000000e+04 -1.180000000000000000e+04 -2.120000000000000000e+04 -1.490000000000000000e+04 -1.250000000000000000e+04 -6.200000000000000000e+03 -9.400000000000000000e+03 -1.880000000000000000e+04 -2.120000000000000000e+04 -1.410000000000000000e+04 -1.180000000000000000e+04 -2.750000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.440000000000000000e+04 -2.040000000000000000e+04 -3.140000000000000000e+04 -3.300000000000000000e+04 -3.380000000000000000e+04 -2.670000000000000000e+04 -2.830000000000000000e+04 -4.400000000000000000e+04 -3.620000000000000000e+04
-4.480000000000000000e+04 -5.510000000000000000e+04 -5.030000000000000000e+04 -4.960000000000000000e+04 -3.620000000000000000e+04 -3.850000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -1.880000000000000000e+04 -1.410000000000000000e+04 -4.640000000000000000e+04 -4.250000000000000000e+04 -4.170000000000000000e+04 -3.700000000000000000e+04 -3.220000000000000000e+04 -3.380000000000000000e+04 -2.830000000000000000e+04 -2.280000000000000000e+04 -1.250000000000000000e+04 -2.670000000000000000e+04 -4.250000000000000000e+04 -3.620000000000000000e+04 -3.300000000000000000e+04 -2.830000000000000000e+04 -2.590000000000000000e+04 -2.830000000000000000e+04 -2.510000000000000000e+04 -1.570000000000000000e+04 -7.000000000000000000e+03 -3.300000000000000000e+04 -4.090000000000000000e+04 -4.010000000000000000e+04 -3.700000000000000000e+04 -2.910000000000000000e+04 -3.300000000000000000e+04 -2.750000000000000000e+04 -2.510000000000000000e+04 -1.250000000000000000e+04 -7.800000000000000000e+03 -2.750000000000000000e+04 -1.810000000000000000e+04 -1.650000000000000000e+04 -1.180000000000000000e+04 -9.400000000000000000e+03 -1.650000000000000000e+04 -2.280000000000000000e+04 -1.880000000000000000e+04 -1.570000000000000000e+04 -1.880000000000000000e+04 -3.220000000000000000e+04 -2.670000000000000000e+04 -2.510000000000000000e+04 -2.280000000000000000e+04 -2.440000000000000000e+04 -3.300000000000000000e+04 -3.620000000000000000e+04 -3.220000000000000000e+04 -2.590000000000000000e+04 -3.620000000000000000e+04 -4.090000000000000000e+04
-5.980000000000000000e+04 -5.350000000000000000e+04 -4.640000000000000000e+04 -3.850000000000000000e+04 -3.460000000000000000e+04 -3.540000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -3.380000000000000000e+04 -4.720000000000000000e+04 -4.090000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.360000000000000000e+04 -1.410000000000000000e+04 -7.800000000000000000e+03 -4.010000000000000000e+04 -3.930000000000000000e+04 -3.620000000000000000e+04 -2.830000000000000000e+04 -2.750000000000000000e+04 -2.590000000000000000e+04 -2.120000000000000000e+04 -1.730000000000000000e+04 -8.600000000000000000e+03 -2.120000000000000000e+04 -4.720000000000000000e+04 -4.330000000000000000e+04 -4.090000000000000000e+04 -2.750000000000000000e+04 -2.510000000000000000e+04 -2.750000000000000000e+04 -2.360000000000000000e+04 -1.650000000000000000e+04 -8.600000000000000000e+03 -1.410000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -1.410000000000000000e+04 -3.100000000000000000e+03 -6.200000000000000000e+03 -1.730000000000000000e+04 -1.570000000000000000e+04 -1.330000000000000000e+04 -1.100000000000000000e+04 -2.830000000000000000e+04 -2.990000000000000000e+04 -2.590000000000000000e+04 -2.200000000000000000e+04 -1.650000000000000000e+04 -2.670000000000000000e+04 -3.140000000000000000e+04 -3.380000000000000000e+04 -2.360000000000000000e+04 -2.590000000000000000e+04 -4.250000000000000000e+04 -3.770000000000000000e+04
-5.590000000000000000e+04 -4.880000000000000000e+04 -4.720000000000000000e+04 -3.540000000000000000e+04 -3.700000000000000000e+04 -3.380000000000000000e+04 -2.990000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -4.400000000000000000e+04 -4.640000000000000000e+04 -4.330000000000000000e+04 -3.700000000000000000e+04 -2.990000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -2.120000000000000000e+04 -1.410000000000000000e+04 -2.040000000000000000e+04 -4.480000000000000000e+04 -4.090000000000000000e+04 -3.770000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -2.040000000000000000e+04 -7.000000000000000000e+03 -3.140000000000000000e+04 -4.720000000000000000e+04 -4.170000000000000000e+04 -3.540000000000000000e+04 -2.510000000000000000e+04 -2.990000000000000000e+04 -2.750000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -8.600000000000000000e+03 -2.670000000000000000e+04 -2.360000000000000000e+04 -1.650000000000000000e+04 -1.100000000000000000e+04 -5.500000000000000000e+03 -1.570000000000000000e+04 -1.960000000000000000e+04 -1.810000000000000000e+04 -1.490000000000000000e+04 -2.040000000000000000e+04 -3.140000000000000000e+04 -3.140000000000000000e+04 -2.750000000000000000e+04 -2.120000000000000000e+04 -2.440000000000000000e+04 -2.990000000000000000e+04 -2.830000000000000000e+04 -2.910000000000000000e+04 -2.440000000000000000e+04 -3.140000000000000000e+04 -4.170000000000000000e+04 -4.010000000000000000e+04
-4.880000000000000000e+04 -4.640000000000000000e+04 -3.930000000000000000e+04 -3.930000000000000000e+04 -3.850000000000000000e+04 -3.540000000000000000e+04 -2.750000000000000000e+04 -1.960000000000000000e+04 -3.140000000000000000e+04 -4.400000000000000000e+04 -4.010000000000000000e+04 -3.700000000000000000e+04 -2.750000000000000000e+04 -3.140000000000000000e+04 -3.070000000000000000e+04 -2.830000000000000000e+04 -1.960000000000000000e+04 -9.400000000000000000e+03 -3.700000000000000000e+04 -3.850000000000000000e+04 -3.700000000000000000e+04 -3.070000000000000000e+04 -2.360000000000000000e+04 -3.460000000000000000e+04 -2.440000000000000000e+04 -2.120000000000000000e+04 -1.180000000000000000e+04 -2.200000000000000000e+04 -4.330000000000000000e+04 -3.930000000000000000e+04 -3.540000000000000000e+04 -2.830000000000000000e+04 -2.510000000000000000e+04 -3.070000000000000000e+04 -2.510000000000000000e+04 -1.880000000000000000e+04 -9.400000000000000000e+03 -1.100000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -1.100000000000000000e+04 -1.500000000000000000e+03 -1.020000000000000000e+04 -1.810000000000000000e+04 -1.960000000000000000e+04 -1.570000000000000000e+04 -1.250000000000000000e+04 -2.510000000000000000e+04 -2.590000000000000000e+04 -2.280000000000000000e+04 -1.810000000000000000e+04 -1.570000000000000000e+04 -3.070000000000000000e+04 -3.380000000000000000e+04 -3.220000000000000000e+04 -2.670000000000000000e+04 -2.750000000000000000e+04 -3.930000000000000000e+04 -3.380000000000000000e+04 -3.220000000000000000e+04
-5.510000000000000000e+04 -4.880000000000000000e+04 -4.560000000000000000e+04 -3.460000000000000000e+04 -3.620000000000000000e+04 -4.010000000000000000e+04 -3.300000000000000000e+04 -2.440000000000000000e+04 -1.730000000000000000e+04 -2.990000000000000000e+04 -4.250000000000000000e+04 -4.010000000000000000e+04 -3.300000000000000000e+04 -2.510000000000000000e+04 -2.910000000000000000e+04 -2.670000000000000000e+04 -2.510000000000000000e+04 -1.490000000000000000e+04 -9.400000000000000000e+03 -3.930000000000000000e+04 -3.620000000000000000e+04 -3.460000000000000000e+04 -2.910000000000000000e+04 -2.510000000000000000e+04 -3.070000000000000000e+04 -2.510000000000000000e+04 -1.960000000000000000e+04 -1.020000000000000000e+04 -2.360000000000000000e+04 -4.170000000000000000e+04 -3.850000000000000000e+04 -4.010000000000000000e+04 -2.670000000000000000e+04 -2.670000000000000000e+04 -3.070000000000000000e+04 -2.830000000000000000e+04 -2.120000000000000000e+04 -1.100000000000000000e+04 -1.100000000000000000e+04 -2.200000000000000000e+04 -1.410000000000000000e+04 -1.100000000000000000e+04 -1.500000000000000000e+03 -1.020000000000000000e+04 -1.960000000000000000e+04 -2.120000000000000000e+04 -1.730000000000000000e+04 -1.330000000000000000e+04 -2.910000000000000000e+04 -2.750000000000000000e+04 -2.750000000000000000e+04 -1.960000000000000000e+04 -1.730000000000000000e+04 -3.220000000000000000e+04 -3.460000000000000000e+04 -3.540000000000000000e+04 -2.990000000000000000e+04 -3.300000000000000000e+04 -4.170000000000000000e+04 -3.540000000000000000e+04
-5.900000000000000000e+04 -4.640000000000000000e+04 -4.480000000000000000e+04 -3.700000000000000000e+04 -3.620000000000000000e+04 -3.700000000000000000e+04 -3.140000000000000000e+04 -2.120000000000000000e+04 -1.250000000000000000e+04 -3.850000000000000000e+04 -4.800000000000000000e+04 -4.010000000000000000e+04 -3.770000000000000000e+04 -2.990000000000000000e+04 -3.380000000000000000e+04 -3.140000000000000000e+04 -2.750000000000000000e+04 -1.410000000000000000e+04 -1.570000000000000000e+04 -4.560000000000000000e+04 -3.850000000000000000e+04 -3.930000000000000000e+04 -3.540000000000000000e+04 -3.070000000000000000e+04 -3.140000000000000000e+04 -2.830000000000000000e+04 -2.120000000000000000e+04 -7.800000000000000000e+03 -2.750000000000000000e+04 -4.400000000000000000e+04 -4.170000000000000000e+04 -3.930000000000000000e+04 -3.070000000000000000e+04 -2.990000000000000000e+04 -3.070000000000000000e+04 -2.990000000000000000e+04 -2.280000000000000000e+04 -9.400000000000000000e+03 -1.880000000000000000e+04 -2.040000000000000000e+04 -1.570000000000000000e+04 -1.330000000000000000e+04 -9.400000000000000000e+03 -1.570000000000000000e+04 -2.040000000000000000e+04 -2.280000000000000000e+04 -1.810000000000000000e+04 -1.650000000000000000e+04 -3.620000000000000000e+04 -3.070000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -2.670000000000000000e+04 -3.460000000000000000e+04 -4.010000000000000000e+04 -3.460000000000000000e+04 -3.140000000000000000e+04 -3.700000000000000000e+04 -4.330000000000000000e+04 -3.770000000000000000e+04
-5.590000000000000000e+04 -5.510000000000000000e+04 -4.720000000000000000e+04 -4.400000000000000000e+04 -3.380000000000000000e+04 -3.460000000000000000e+04 -3.220000000000000000e+04 -2.910000000000000000e+04 -2.200000000000000000e+04 -2.750000000000000000e+04 -4.720000000000000000e+04 -4.250000000000000000e+04 -4.090000000000000000e+04 -3.300000000000000000e+04 -2.750000000000000000e+04 -2.590000000000000000e+04 -2.440000000000000000e+04 -1.810000000000000000e+04 -1.020000000000000000e+04 -2.750000000000000000e+04 -4.250000000000000000e+04 -3.850000000000000000e+04 -3.700000000000000000e+04 -2.590000000000000000e+04 -2.510000000000000000e+04 -2.120000000000000000e+04 -2.200000000000000000e+04 -1.490000000000000000e+04 -5.500000000000000000e+03 -4.170000000000000000e+04 -3.930000000000000000e+04 -3.850000000000000000e+04 -3.460000000000000000e+04 -2.830000000000000000e+04 -2.830000000000000000e+04 -2.360000000000000000e+04 -2.040000000000000000e+04 -1.410000000000000000e+04 -1.180000000000000000e+04 -2.440000000000000000e+04 -1.880000000000000000e+04 -1.250000000000000000e+04 -8.600000000000000000e+03 -7.000000000000000000e+03 -1.490000000000000000e+04 -1.490000000000000000e+04 -1.650000000000000000e+04 -1.410000000000000000e+04 -2.360000000000000000e+04 -3.070000000000000000e+04 -2.590000000000000000e+04 -2.510000000000000000e+04 -1.730000000000000000e+04 -2.670000000000000000e+04 -2.750000000000000000e+04 -3.070000000000000000e+04 -2.670000000000000000e+04 -2.590000000000000000e+04 -4.640000000000000000e+04 -4.250000000000000000e+04


==> plots/data/ttest_trend/data.txt <==
35
7
4
2
1
0
0
0
0
0
0
0
0
0


==> plots/data/ttest_trend_profiled/data.txt <==
29
2
1
2
0
0
0
0
0
0
0
0
0
0


==> plots/data/xoodoo_leakcount/caverage.txt <==
55.100
68.300
72.300
74.000
74.300
74.700
74.900
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100
75.100


==> plots/data/xoodoo_leakcount/caverage_all.txt <==
 0.000	 0.000	 0.000
58.523	55.100	51.677
70.132	68.300	66.468
73.430	72.300	71.170
74.680	74.000	73.320
74.787	74.300	73.813
75.048	74.700	74.352
75.128	74.900	74.672
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.000	75.000	75.000
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872
75.328	75.100	74.872


==> plots/data/xoodoo_leakcount/caverage_bottom.txt <==
51.677
66.468
71.170
73.320
73.813
74.352
74.672
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872
74.872


==> plots/data/xoodoo_leakcount/caverage_top.txt <==
58.523
70.132
73.430
74.680
74.787
75.048
75.128
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.000
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328
75.328

